An SDR-Based Monostatic Wi-Fi System with Analog Self-Interference Cancellation for Sensing

Wireless sensing offers an alternative to wearables for contactless monitoring of human activity and vital signs. However, most existing systems use bistatic setups, which suffer from phase imperfections due to unsynchronized clocks. Monostatic systems overcome this issue, but are hindered by strong self-interference (SI) that require effective cancellation. We present a monostatic Wi-Fi sensing system that uses an auxiliary transmit RF chain to achieve SI cancellation levels of 40 dB, comparable to existing solutions with custom cancellation hardware. We demonstrate that the cancellation filter weights, fine-tuned using least-mean squares, can be directly repurposed for target sensing. Moreover, we achieve stable SI cancellation over 30 minutes in an office environment without fine-tuning, enabling traditional vital sign monitoring using channel estimates derived from baseband samples without the adaptation of the cancellation affecting the sensing channel -- a significant limitation in prior work. Experimental results confirm the detection of small, slow-moving targets, representative for breathing chest movements, at distances up to 10 meters in non-line-of-sight conditions.

==> csv/canc_spectrum_analyzer.csv <==
freq,pa_out,circ_out,bpf_out,splitter_out,canc_out
-20,-50.5,-60.6,-64.9,-66,-85.7
-19.8393574297189,-49.9,-60.4,-65.7,-65.3,-85.4
-19.6787148594378,-51,-60,-66.5,-66.6,-84.8
-19.5180722891566,-51.7,-59.9,-65.5,-66,-84.5
-19.3574297188755,-50.1,-59.8,-66,-66.3,-84.7
-19.1967871485944,-50,-60.7,-66.1,-65.7,-84.4
-19.0361445783133,-51,-61.2,-66.5,-65.6,-84.1
-18.8755020080321,-49.7,-60.8,-66,-65.3,-84.6
-18.714859437751,-50.1,-59.8,-66.1,-66,-84.3
-18.5542168674699,-49.2,-60.8,-65.4,-65.2,-84
-18.3935742971888,-51.2,-60.5,-65.5,-66.3,-84.4
-18.2329317269076,-50.7,-60.1,-66.4,-66.1,-84.7
-18.0722891566265,-50.8,-60.6,-65.9,-66.3,-84.3
-17.9116465863454,-50,-61,-65.8,-65.9,-84.8
-17.7510040160643,-51.4,-60.5,-64.1,-65.4,-83.7
-17.5903614457832,-51.7,-60.9,-66.7,-64.6,-83.7
-17.429718875502,-50.7,-60.2,-65.6,-65.7,-84.5
-17.2690763052209,-49.1,-59.9,-65.2,-65,-84.4
-17.1084337349398,-51.5,-59.7,-65.9,-65.8,-83.4
-16.9477911646587,-50.6,-59.6,-66.5,-65.5,-83.7
-16.7871485943775,-50.4,-60.5,-64.9,-65.3,-83.8
-16.6265060240964,-49.5,-59.5,-65,-66.3,-83.7
-16.4658634538153,-50.1,-60,-65.9,-66,-83.5
-16.3052208835342,-49.6,-59.6,-65.2,-66.2,-83.2
-16.144578313253,-50.3,-60.8,-66.6,-64.9,-83.4
-15.9839357429719,-49.8,-60.7,-65.2,-65.4,-83
-15.8232931726908,-49.9,-59.8,-65.4,-66.6,-83.7
-15.6626506024097,-50.4,-59.9,-65,-65.9,-83.1
-15.5020080321286,-51.2,-60.1,-65.2,-66.1,-82.5
-15.3413654618474,-50.1,-60.9,-64.6,-66,-83.8
-15.1807228915663,-49.6,-61,-66.2,-65.1,-82.9
-15.0200803212852,-51.4,-59.9,-65.4,-65.8,-82.9
-14.8594377510041,-50.9,-60,-66.1,-65.2,-82.7
-14.6987951807229,-51.2,-59.4,-65.9,-65.7,-83.6
-14.5381526104418,-50.7,-59.3,-64.8,-65.4,-83.1
-14.3775100401607,-49.6,-60.1,-65.8,-65.4,-83.3
-14.2168674698796,-50.2,-60.8,-66.5,-64.7,-82.2
-14.0562248995984,-51.3,-59.6,-65.2,-65.4,-82.9
-13.8955823293173,-50.5,-59.9,-64.5,-65.1,-82.8
-13.7349397590362,-48.9,-59.3,-66,-65.5,-83.3
-13.5742971887551,-50,-59.7,-66.2,-66,-83.2
-13.4136546184739,-50.1,-59.1,-66.1,-65.1,-82.9
-13.2530120481928,-50.5,-59.5,-65.4,-66.5,-83.1
-13.0923694779117,-50.1,-60.8,-64.6,-65.3,-83.2
-12.9317269076306,-50.3,-59.5,-64.7,-65.8,-83.6
-12.7710843373494,-51,-59.8,-65.8,-65.9,-82.6
-12.6104417670683,-50.8,-61.1,-66,-65.7,-82.4
-12.4497991967872,-49.7,-60.7,-65.6,-65.2,-82.9
-12.2891566265061,-51.2,-60.6,-66.3,-67.5,-81.7
-12.1285140562249,-51.7,-60.6,-63.9,-64.6,-81.9
-11.9678714859438,-50.5,-59.9,-65.6,-66.6,-81.8
-11.8072289156627,-50.5,-60.8,-64.9,-65.5,-83.5
-11.6465863453816,-51,-59,-64.5,-66.8,-82
-11.4859437751004,-49.8,-60.2,-66,-65.4,-82.7
-11.3253012048193,-50.6,-59.8,-65.6,-65.9,-82.5
-11.1646586345382,-49.8,-61,-66.5,-65.8,-82.2
-11.0040160642571,-51,-60.2,-65.5,-66.3,-82.3
-10.8433734939759,-50.6,-60.3,-65.3,-65.5,-82.3
-10.6827309236948,-49.9,-60.3,-64.1,-65.5,-79.3
-10.5220883534137,-48.1,-59.6,-64,-65,-78.5
-10.3614457831326,-47.2,-57.5,-61.4,-64.2,-77.5
-10.2008032128514,-45.6,-56.7,-60.1,-62.6,-76
-10.0401606425703,-42,-54.1,-56.9,-60.6,-73.3
-9.87951807228919,-40.5,-53,-55.8,-57.9,-72.7
-9.71887550200806,-36.7,-49.9,-51.9,-55.9,-72.4
-9.55823293172694,-35.6,-46.5,-49.1,-53,-72.1
-9.39759036144581,-32.3,-44.7,-46.6,-51.8,-73.1
-9.23694779116469,-28.1,-41.9,-43.6,-46.8,-74.4
-9.07630522088356,-23.1,-35.3,-36.2,-41.8,-73.8
-8.91566265060244,-16.6,-29.3,-31,-35.6,-74.4
-8.75502008032131,-14.4,-26.7,-29.3,-33.5,-74
-8.59437751004019,-14.4,-26.9,-28.5,-32.1,-74.9
-8.43373493975906,-13.7,-26.9,-28.2,-32.8,-74.3
-8.27309236947794,-13.4,-25.6,-27.6,-32.3,-71.5
-8.11244979919681,-12.9,-26.5,-26.8,-31.5,-70.7
-7.95180722891569,-13,-25.8,-27.8,-31.9,-70.9
-7.79116465863456,-12.9,-26.5,-27.9,-31.9,-72
-7.63052208835344,-12.8,-26.3,-26.6,-31,-70.1
-7.46987951807231,-11.5,-24.9,-26.2,-31,-69.6
-7.30923694779119,-12.8,-25.6,-27.7,-31.4,-71.1
-7.14859437751007,-14.1,-26.2,-27.5,-31.6,-71.5
-6.98795180722894,-14.1,-25.8,-28,-32.3,-70.9
-6.82730923694782,-13.9,-26.1,-27.5,-32,-72
-6.66666666666669,-13.3,-25.2,-27.3,-31.4,-72
-6.50602409638557,-14,-25,-26.5,-31.3,-71.9
-6.34538152610444,-12.1,-24.6,-26.9,-30.3,-73
-6.18473895582332,-11.6,-24.6,-26.5,-31.2,-72.1
-6.02409638554219,-13.5,-26.2,-27,-31.9,-75.1
-5.86345381526107,-14.4,-26.6,-28.1,-32.4,-74.6
-5.70281124497994,-13.1,-26.3,-28.3,-32.4,-74
-5.54216867469882,-13.7,-25.6,-27.5,-32.3,-72.8
-5.38152610441769,-13,-26.1,-26.6,-32.5,-72.3
-5.22088353413657,-12.7,-25.5,-27.1,-31.3,-70.7
-5.06024096385544,-11.4,-24.7,-25.3,-31,-70.3
-4.89959839357432,-12.4,-24.2,-26.3,-31.1,-69.8
-4.73895582329319,-12.8,-25.8,-26.9,-31.5,-72.4
-4.57831325301207,-12.6,-25.6,-27.1,-32.5,-73.1
-4.41767068273095,-13.7,-26.2,-27.4,-31.8,-73.6
-4.25702811244982,-13.9,-25.6,-28.2,-31.7,-73.3
-4.0963855421687,-13.3,-25.8,-27.3,-31.8,-73.4
-3.93574297188757,-12.3,-25.5,-26.7,-30.3,-73.7
-3.77510040160645,-12.8,-25.1,-26.6,-30.9,-74.8
-3.61445783132532,-12.2,-24.4,-27.8,-31.5,-74.6
-3.4538152610442,-12.9,-25.8,-28.1,-32,-76.7
-3.29317269076307,-13.7,-25.5,-27.5,-32.1,-74.8
-3.13253012048195,-13.4,-25.4,-26.9,-31.5,-75.7
-2.97188755020082,-12.8,-24.3,-27.2,-31.1,-74.6
-2.8112449799197,-13.3,-25.4,-26.6,-31.5,-74.7
-2.65060240963857,-12.4,-24.9,-26.9,-31.1,-74.3
-2.48995983935745,-12.6,-24.1,-26.1,-31.9,-73.2
-2.32931726907632,-12.2,-25,-27.2,-31.1,-72.6
-2.1686746987952,-13.7,-25.2,-26.7,-31.8,-73.6
-2.00803212851407,-13,-25.4,-27.5,-31.8,-73.5
-1.84738955823295,-13.4,-26.8,-27.7,-32.7,-74.3
-1.68674698795183,-13.3,-25.5,-27,-31.8,-75.2
-1.5261044176707,-13.4,-24.7,-26.3,-31.7,-75.4
-1.36546184738958,-11.9,-24.6,-26.4,-30.4,-75.5
-1.20481927710845,-11.5,-24.6,-27.1,-30,-75.8
-1.04417670682733,-13.4,-25.8,-28,-32.1,-76.3
-0.883534136546203,-13.7,-25.4,-27.8,-32.5,-76.1
-0.722891566265078,-13.6,-24.7,-26.8,-31.7,-76.7
-0.562248995983954,-13.4,-24.7,-26.8,-31.8,-75.9
-0.401606425702829,-13.5,-25.9,-27.3,-32.8,-77.1
-0.240963855421705,-14.8,-27.3,-28.5,-32.7,-72.1
-0.0803212851405801,-17.9,-30,-32,-37,-60.4
0.0803212851405444,-19.3,-31.2,-32.9,-37.4,-60.1
0.240963855421669,-14.7,-26.5,-28.2,-33,-72.1
0.401606425702793,-13.3,-25.2,-27.7,-31.7,-77.5
0.562248995983918,-13.3,-25.3,-26.3,-31.1,-77.5
0.722891566265042,-13.4,-25.8,-27.6,-32.7,-77.1
0.883534136546167,-13.6,-25.1,-27.7,-31.5,-76.3
1.04417670682729,-12.3,-25.2,-25.9,-30.5,-75.7
1.20481927710842,-11.7,-24.2,-25.8,-30,-76
1.36546184738954,-11.5,-24.7,-26.2,-30.9,-74.3
1.52610441767066,-14,-25.7,-27,-32.1,-75.2
1.68674698795179,-13.4,-25.3,-27.4,-31.1,-74.9
1.84738955823291,-14.1,-25.4,-27.4,-32.3,-75.6
2.00803212851404,-12.3,-25.6,-27.1,-31.6,-74.5
2.16867469879516,-13.3,-26,-27.8,-32,-75.8
2.32931726907629,-13.3,-24.8,-25.8,-31.2,-76.1
2.48995983935741,-11.8,-24.4,-26.5,-30.5,-75.1
2.65060240963854,-12.7,-23.5,-26.2,-30.8,-75.7
2.81124497991966,-12.4,-25,-27.5,-31.5,-77.5
2.97188755020079,-12.9,-25.1,-26.3,-30.5,-76.8
3.13253012048191,-12.4,-25,-26.6,-31.4,-76.7
3.29317269076304,-13.8,-25.9,-27.7,-31.1,-75.8
3.45381526104416,-13,-25.4,-27,-31.8,-76.2
3.61445783132529,-12.8,-25.3,-26,-31.1,-74.8
3.77510040160641,-12.7,-25,-26.7,-29.6,-73.6
3.93574297188754,-11.6,-24.6,-25.8,-30.7,-74
4.09638554216866,-13.3,-25.1,-27.4,-32,-75.2
4.25702811244978,-13.3,-26.5,-27.7,-32,-75.4
4.41767068273091,-12.7,-25.1,-25.9,-31.8,-74.5
4.57831325301203,-13.5,-24.8,-26.7,-30.3,-74.4
4.73895582329316,-12.1,-24.5,-27.1,-30.6,-73.9
4.89959839357428,-11.9,-23.5,-25.6,-30.2,-72.1
5.06024096385541,-12,-23.5,-25.2,-30.1,-72
5.22088353413653,-13.2,-25,-25.7,-31.2,-74.6
5.38152610441766,-12.9,-25.2,-27.4,-31.1,-77
5.54216867469878,-12.4,-24.2,-26.6,-31,-78.2
5.70281124497991,-12.2,-24.3,-26.7,-31.1,-79.1
5.86345381526103,-13,-25.1,-26.9,-31,-80.3
6.02409638554216,-12.9,-25.3,-26.3,-31.8,-78.9
6.18473895582328,-13.5,-24.6,-26.3,-31.6,-79.3
6.34538152610441,-12,-24.4,-26.2,-31,-79.5
6.50602409638553,-12.9,-25.4,-26.4,-30.8,-77.5
6.66666666666666,-12.5,-25.7,-26.9,-31.6,-77.3
6.82730923694778,-13.1,-25.1,-26.6,-31.6,-77.3
6.98795180722891,-13.3,-24.8,-26.8,-31.3,-76.8
7.14859437751003,-13.4,-25.3,-26.7,-31.5,-77.3
7.30923694779115,-12.8,-24.9,-27,-31.3,-74.9
7.46987951807228,-11.5,-25,-25.8,-30.1,-72.6
7.6305220883534,-12.4,-24.2,-25.9,-30.6,-72.3
7.79116465863453,-13.7,-24.9,-27,-31.7,-73.2
7.95180722891565,-12.9,-25.4,-26.5,-31.6,-72.6
8.11244979919678,-13.1,-24.9,-27.3,-31.2,-73.1
8.2730923694779,-13.5,-25,-26.9,-32.4,-73.4
8.43373493975903,-13,-26.6,-27.9,-31.7,-73.4
8.59437751004015,-14.2,-25.7,-27.1,-33,-73.7
8.75502008032128,-14.3,-26.4,-28.3,-32.1,-72.6
8.9156626506024,-15,-27.1,-29.1,-34.3,-73.8
9.07630522088353,-21.9,-34.1,-36.2,-40.3,-74.2
9.23694779116465,-27.7,-38.7,-41.9,-45.6,-72.2
9.39759036144578,-31,-43.7,-45.3,-49.5,-71.7
9.5582329317269,-33.9,-46,-47.2,-51.2,-73
9.71887550200803,-35.7,-48,-50,-55.3,-72.1
9.87951807228915,-40.6,-50.8,-53.1,-57.7,-72.2
10.0401606425703,-41.7,-53.6,-56.8,-60.3,-73.5
10.2008032128514,-44.6,-56.7,-57.7,-62.4,-75.8
10.3614457831325,-47.4,-58.7,-62,-63.2,-76.2
10.5220883534136,-48.7,-59,-64.6,-64.7,-78
10.6827309236948,-49.7,-59.3,-64.5,-65.9,-80.6
10.8433734939759,-49.3,-60,-64.9,-65.9,-81.2
11.004016064257,-49.7,-59.7,-66,-65.7,-82.4
11.1646586345381,-50.4,-60.1,-65.5,-65.3,-82.3
11.3253012048193,-50,-59.1,-65.4,-65.3,-81.7
11.4859437751004,-50.3,-59.4,-65.7,-66.3,-81.1
11.6465863453815,-49.9,-60.8,-66.3,-65.5,-82.1
11.8072289156626,-50.6,-60,-65.1,-64.7,-82
11.9678714859438,-50.2,-59.7,-65.7,-65.8,-82.4
12.1285140562249,-50.6,-60.4,-66.1,-66.1,-82.7
12.289156626506,-50.8,-59.7,-65.2,-64.9,-81.6
12.4497991967871,-49.9,-59.4,-65.4,-66.1,-83
12.6104417670683,-50.2,-59.9,-64.9,-65.7,-81.4
12.7710843373494,-50.6,-59.4,-64.8,-66,-81.1
12.9317269076305,-49.7,-60.2,-66,-66.5,-81.3
13.0923694779116,-50.9,-60.6,-65.9,-65.5,-82.6
13.2530120481928,-50.2,-59.8,-65.6,-65.5,-81.4
13.4136546184739,-50.6,-60.7,-64.9,-65.1,-82.3
13.574297188755,-49.9,-59.7,-66,-66.7,-82.1
13.7349397590361,-49.2,-60.7,-65,-66.1,-81.8
13.8955823293173,-50.8,-60,-66.1,-66.6,-83
14.0562248995984,-51.3,-60.6,-65.4,-66,-82.6
14.2168674698795,-50.3,-60.1,-65,-66.6,-82.5
14.3775100401606,-49.1,-59.6,-65.5,-65.3,-83
14.5381526104418,-49.7,-59.8,-65.2,-65.1,-82.8
14.6987951807229,-49.9,-61,-65.4,-66.3,-82.2
14.859437751004,-51.3,-60.6,-65.1,-64.6,-81.3
15.0200803212851,-50.9,-60.4,-65.3,-66.1,-82.2
15.1807228915663,-49.6,-60.2,-65.7,-65.8,-81.7
15.3413654618474,-49.7,-59.1,-65.8,-66.5,-82.9
15.5020080321285,-50.5,-59.7,-66.4,-65.5,-83.4
15.6626506024096,-50.4,-60.1,-64.5,-64.5,-83.1
15.8232931726908,-50.5,-60,-65.7,-65.2,-82.3
15.9839357429719,-50.9,-59.7,-65.7,-65.2,-82.7
16.144578313253,-49.8,-60.1,-65.2,-65.9,-82.6
16.3052208835341,-49.8,-60.3,-65.7,-64.5,-83.1
16.4658634538153,-49.5,-60.4,-65.8,-65.3,-83.3
16.6265060240964,-50.9,-60.3,-65.6,-65.5,-83.5
16.7871485943775,-50.5,-60.4,-66,-66.4,-82.4
16.9477911646586,-50.7,-59.6,-66.6,-65.4,-83.6
17.1084337349398,-50.3,-60.2,-65.7,-65.6,-83
17.2690763052209,-50.6,-60.2,-65.9,-65.9,-84.4
17.429718875502,-49.9,-59.4,-65.1,-65.9,-82.9
17.5903614457831,-50.3,-60.7,-66.7,-66,-83.4
17.7510040160642,-50.2,-61.4,-66.5,-65.9,-84.1
17.9116465863454,-50.8,-60.1,-66.6,-65.4,-83.4
18.0722891566265,-50.3,-59.8,-66.1,-65.5,-84.2
18.2329317269076,-50.5,-60,-65.1,-65.5,-83.5
18.3935742971887,-51.4,-59.8,-66.3,-65.9,-84.2
18.5542168674699,-50.8,-60.5,-65.3,-65.4,-84.6
18.714859437751,-50.2,-60.2,-66.6,-65.7,-84.7
18.8755020080321,-50.8,-59.9,-65.4,-65.7,-85.9
19.0361445783132,-49.9,-58.8,-66,-66.1,-84.3
19.1967871485944,-51,-59.8,-65.4,-65.5,-83.5
19.3574297188755,-50.8,-60.1,-65.5,-66.3,-84.7
19.5180722891566,-51,-59.8,-64.7,-67.3,-85.2
19.6787148594377,-49.6,-59.8,-66.8,-64.4,-84.5
19.8393574297188,-50.3,-59.7,-65.2,-66.5,-85.1
20,-50.2,-60,-65.3,-65.7,-85


==> csv/lms/results_10mm/m0_i0_e1_t30_v0_u15_n20_s6_d80_r100_o640_w1_g0_a0_f0p000000_c0_l0_h0p000000_20240502_221735_cancellation_data.csv <==
timestamp,cancellation,smoothed_cancellation
0.201147,36.82640973495151,40.311841539768615
0.22937,36.90683693750566,40.46496959702487
0.256433,37.85569020192207,40.5942681789061
0.283357,38.39253879154984,40.76551134932571
0.312126,39.138874974518885,40.8619443367549
0.337846,39.87673711612807,40.98026833751259
0.366659,39.34737636425008,41.04065141374795
0.394363,40.12497295337839,41.10209314661276
0.421578,40.57309639754202,41.22087320857835
0.448626,41.0728361471604,41.271088820681676
0.477702,39.95791601834986,41.312459297341654
0.503626,41.40283874818965,41.39076747171545
0.532385,41.63764970668488,41.463855101130996
0.560528,41.40283874818965,41.526265010682955
0.587559,42.72909440093556,41.573911142681915
0.614366,42.887037072767875,41.629203601910994
0.644381,43.05094123464957,41.6710194146386
0.670301,42.42946216716113,41.71531242072428
0.69892,43.22127462763738,41.92571142137475
0.726778,43.05094123464957,42.04780393176253
0.75347,44.19037475771794,42.191556699500985
0.780493,42.887037072767875,42.345382674203435
0.81173,43.58339635418182,42.49607592364089
0.837612,42.42946216716113,42.63239628213222
0.866725,42.57669473536819,42.753425424701696
0.894006,44.19037475771794,42.846956548812074
0.920682,42.57669473536819,42.93848087762903
0.947701,42.42946216716113,43.04771943058374
0.977059,43.58339635418182,43.15130458303608
1.002912,43.58339635418182,43.18919760168596
1.032106,43.398562297241696,43.18919760168596
1.059847,43.05094123464957,43.1959064862144
1.087036,43.398562297241696,43.220315113450006
1.114148,43.05094123464957,43.22499808950377
1.143595,43.22127462763738,43.270626901751626
1.169463,44.19037475771794,43.279187822716615
1.198663,41.18007480107813,43.284253184705314
1.227034,42.887037072767875,43.294185215065085
1.254101,43.77644790613569,43.28813112961653
1.280355,44.413138704829464,43.302746136030066
1.308822,44.647949663324695,43.34777695127626
1.334514,43.58339635418182,43.375465526421415
1.363692,43.398562297241696,43.384332450347124
1.391728,43.77644790613569,43.36170923719066
1.418818,44.896185500575015,43.375259137170126
1.445729,43.58339635418182,43.39301568195551
1.475386,42.72909440093556,43.37311970248655
1.501494,41.63764970668488,43.3786354611138
1.533096,41.63764970668488,43.346878189078744
1.56167,43.58339635418182,43.34219521302498
1.588663,43.05094123464957,43.33712985103629
1.617312,44.647949663324695,43.376049778755714
1.644486,42.72909440093556,43.38111514074441
1.670378,43.398562297241696,43.39418870947603
1.700645,43.398562297241696,43.44764203614951
1.730465,43.978481767018565,43.47305377424573
1.757939,43.398562297241696,43.4848802557195
1.791077,45.1594748877985,43.48488025571951
1.817198,43.398562297241696,43.45446444688685
1.843398,42.887037072767875,43.49197270821237
1.878744,43.398562297241696,43.52766949010046
1.905165,43.05094123464957,43.567184546719396
1.932219,43.05094123464957,43.547018525494906
1.959931,42.887037072767875,43.57072544979913
1.985963,43.77644790613569,43.5898531039793
2.015589,42.287057776015025,43.66915278964057
2.0438,42.887037072767875,43.700336923762016
2.070775,43.22127462763738,43.70033692376202
2.097683,44.413138704829464,43.68258037897664
2.126961,43.398562297241696,43.62775594290838
2.153088,44.647949663324695,43.6234016667493
2.190455,43.05094123464957,43.604274012569135
2.218965,43.77644790613569,43.604274012569135
2.245965,44.19037475771794,43.59298585791666
2.273061,44.413138704829464,43.615609071073116
2.302511,43.58339635418182,43.594285180131145
2.328803,44.896185500575015,43.610854307839055
2.354782,44.647949663324695,43.65445721161225
2.3836,45.1594748877985,43.62676863646709
2.410753,44.19037475771794,43.641981639882296
2.43765,44.413138704829464,43.641981639882296
2.4669,43.398562297241696,43.68558454365548
2.492743,44.413138704829464,43.70377570933244
2.527919,42.72909440093556,43.74632971305017
2.556431,43.58339635418182,43.78356793262018
2.583359,42.42946216716113,43.774018288195336
2.610506,42.72909440093556,43.74503039083569
2.639744,42.57669473536819,43.739965028846996
2.665797,42.72909440093556,43.69920288497021
2.700874,43.398562297241696,43.725704043037894
2.729697,43.58339635418182,43.737530524511676
2.757026,44.19037475771794,43.70029230494168
2.78405,44.413138704829464,43.66623904559333
2.812854,43.978481767018565,43.677527200245805
2.838875,44.413138704829464,43.67043474775294
2.86628,42.42946216716113,43.657361179021315
2.8967,43.58339635418182,43.57936081557453
2.924786,43.05094123464957,43.556737602418075
2.955486,44.413138704829464,43.55037291821489
2.981863,44.413138704829464,43.57936081557454
3.012701,43.77644790613569,43.51861564617984
3.042974,44.19037475771794,43.55431242806793
3.071358,42.887037072767875,43.53909942465272
3.099672,43.398562297241696,43.59577589715752
3.130051,43.22127462763738,43.625700283020386
3.157026,43.22127462763738,43.64918221335963
3.18983,43.978481767018565,43.64918221335964
3.217656,44.19037475771794,43.659978945042326
3.246144,42.887037072767875,43.67732118514334
3.277036,43.22127462763738,43.66549470366957
3.304362,43.978481767018565,43.631441444321226
3.331941,44.647949663324695,43.609806954624624
3.36199,44.19037475771794,43.60344227042143
3.39043,42.42946216716113,43.647699973274506
3.41965,43.398562297241696,43.647699973274506
3.448673,44.19037475771794,43.64301699722074
3.478848,44.413138704829464,43.61931007291653
3.508699,42.287057776015025,43.60689130326479
3.536877,43.978481767018565,43.58616254122232
3.56504,43.05094123464957,43.58616254122232
3.596385,44.413138704829464,43.61157427931854
3.623054,43.77644790613569,43.61685525237397
3.652783,43.398562297241696,43.65761739625075
3.682892,42.72909440093556,43.691670655599104
3.711547,43.77644790613569,43.691670655599104
3.74109,44.19037475771794,43.67984417412532
3.768994,43.77644790613569,43.67097725019962
3.80025,43.22127462763738,43.66611058182854
3.830052,43.22127462763738,43.630413799940456
3.859308,44.19037475771794,43.5999979911078
3.88769,43.978481767018565,43.599997991107806
3.918457,43.58339635418182,43.632967539308396
3.94577,42.887037072767875,43.6495366670163
3.978773,43.58339635418182,43.66970268824079
4.006949,43.978481767018565,43.657283918589044
4.03537,43.05094123464957,43.67442618421056
4.063822,44.19037475771794,43.63872940232247
4.093309,43.77644790613569,43.65394240573767
4.123495,43.58339635418182,43.647577721534496
4.152669,44.647949663324695,43.665768887211456
4.181213,44.413138704829464,43.69475678457111
4.211625,43.978481767018565,43.73045356645919
4.239472,43.77644790613569,43.714591472787816
4.26687,42.57669473536819,43.73475749401231
4.306056,43.05094123464957,43.72924173538505
4.334449,42.72909440093556,43.73958807042917
4.365196,43.58339635418182,43.73958807042917
4.39335,44.19037475771794,43.74595275463236
4.420307,43.58339635418182,43.724318264935754
4.449958,43.978481767018565,43.719037291880326
4.479126,44.896185500575015,43.719037291880326
4.507581,43.978481767018565,43.7303254465328
4.536271,42.887037072767875,43.72455305050757
4.565839,42.72909440093556,43.75105420857527
4.594565,43.58339635418182,43.71381598900526
4.623888,44.19037475771794,43.719588385030484
4.65177,44.413138704829464,43.71430741197506
4.680033,44.413138704829464,43.70759852744662
4.710394,43.978481767018565,43.70759852744661
4.737484,43.22127462763738,43.696310372794144
4.773981,44.896185500575015,43.66638598693128
4.803811,43.58339635418182,43.706437044978436
4.832079,43.58339635418182,43.75206585722629
4.862105,43.22127462763738,43.766128149417774
4.890381,44.413138704829464,43.766128149417774
4.921278,43.22127462763738,43.74878590931674
4.950553,43.398562297241696,43.77249283362096
4.97919,42.887037072767875,43.75085834392436
5.007546,43.978481767018565,43.71335008259883
5.038407,43.77644790613569,43.713350082598836
5.091817,43.978481767018565,43.733246062067806
5.119087,42.887037072767875,43.76894284395589
5.170182,43.978481767018565,43.76894284395589
5.208565,43.398562297241696,43.71863105565427
5.263925,44.413138704829464,43.62319383972087
5.291545,44.413138704829464,43.60500267404391
5.318605,43.58339635418182,43.57850151597622
5.345166,42.72909440093556,43.60619009112137
5.373476,43.978481767018565,43.59238875410007
5.402168,44.647949663324695,43.577175750684866
5.434717,43.22127462763738,43.57189477762944
5.465072,43.58339635418182,43.582241112673564
5.495548,43.58339635418182,43.61157321035846
5.522453,44.413138704829464,43.63320770005507
5.556514,43.22127462763738,43.638488673110494
5.582181,43.58339635418182,43.68880046141212
5.60907,43.978481767018565,43.6830280653869
5.63724,43.58339635418182,43.66229930334443
5.664246,43.978481767018565,43.65652690731921
5.692567,43.58339635418182,43.681938645415435
5.721149,42.42946216716113,43.665369517707525
5.753877,41.0728361471604,43.67065049076295
5.782535,43.77644790613569,43.69197438170493
5.813002,43.05094123464957,43.673783216027964
5.841438,44.19037475771794,43.65857021261275
5.870743,44.413138704829464,43.68297883984836
5.899003,43.05094123464957,43.671690685195884
5.929117,43.398562297241696,43.65256303101571
5.958334,43.58339635418182,43.621931611116324
5.986046,45.43976212380094,43.621931611116324
6.014681,43.978481767018565,43.639273851217354
6.04609,43.58339635418182,43.62108268554039
6.072955,44.647949663324695,43.62614804752908
6.102809,43.77644790613569,43.656563856361736
6.132689,43.05094123464957,43.63006269829405
6.161191,43.77644790613569,43.647404938395084
6.190213,43.77644790613569,43.65982370804682
6.219006,43.398562297241696,43.69023951687947
6.249967,43.58339635418182,43.768239880326256
6.279146,45.1594748877985,43.82475716854023
6.307031,43.77644790613569,43.79483278267737
6.334032,43.05094123464957,43.82738802619362
6.366319,43.58339635418182,43.8337527103968
6.392095,43.58339635418182,43.80476481303715
6.418106,43.978481767018565,43.83732005655339
6.446636,42.1491749311587,43.83732005655339
6.473604,43.58339635418182,43.8610269808576
6.500621,44.19037475771794,43.788091979399525
6.530055,43.77644790613569,43.79414606484807
6.555863,43.398562297241696,43.783799729803945
6.585122,44.647949663324695,43.701286718590524
6.613314,43.05094123464957,43.67136233272766
6.640033,44.19037475771794,43.67136233272766
6.667014,44.413138704829464,43.6506335706852
6.696379,44.647949663324695,43.63477147701382
6.721832,45.1594748877985,43.63477147701382
6.751147,43.05094123464957,43.619558473598616
6.778993,42.72909440093556,43.585815813004906
6.806093,44.19037475771794,43.56995371933352
6.833146,44.413138704829464,43.59645487740121
6.860575,43.398562297241696,43.60774303205369
6.887934,44.19037475771794,43.58784705258472
6.922608,43.398562297241696,43.57655889793224
6.951427,44.413138704829464,43.60719031783162
6.978915,42.887037072767875,43.63089724213585
7.007272,44.19037475771794,43.613555002034815
7.035054,43.22127462763738,43.63174616771178
7.068371,41.759994270854996,43.63174616771178
7.108898,42.72909440093556,43.60133035887913
7.137382,43.05094123464957,43.601330358879125
7.165767,43.05094123464957,43.55522521538342
7.193576,43.22127462763738,43.5071096638436
7.229157,43.398562297241696,43.48798200966342
7.259161,43.05094123464957,43.44295119441723
7.287609,43.978481767018565,43.47550643793347
7.316024,43.22127462763738,43.48956873012495
7.347115,43.978481767018565,43.45701348660871
7.374386,43.978481767018565,43.44459471695696
7.406546,42.887037072767875,43.45539144863965
7.43464,43.58339635418182,43.42283620512342
7.463168,43.22127462763738,43.428117178178844
7.494342,44.413138704829464,43.415698408527106
7.521672,43.58339635418182,43.415698408527106
7.551869,44.413138704829464,43.398356168426076
7.581769,43.398562297241696,43.398356168426076
7.610324,43.58339635418182,43.461741525459324
7.638815,43.05094123464957,43.466254173225956
7.66899,42.57669473536819,43.492755331293644
7.6967,42.72909440093556,43.49762199966472
7.736344,43.978481767018565,43.52531057480988
7.76479,43.58339635418182,43.568099809190834
7.795678,44.19037475771794,43.62082107393156
7.823655,43.22127462763738,43.62687515938012
7.851096,43.05094123464957,43.61732551495527
7.882304,43.978481767018565,43.60603736030279
7.910543,43.77644790613569,43.625165014482974
7.937101,43.05094123464957,43.60802274886146
7.964342,43.58339635418182,43.61353850748871
7.996168,43.978481767018565,43.62388484253284
8.024657,42.887037072767875,43.58496491481341
8.052914,43.58339635418182,43.62247317613893
8.080081,43.22127462763738,43.610054406487194
8.107072,43.978481767018565,43.62085113816988
8.134225,42.887037072767875,43.65126694700253
8.165276,43.978481767018565,43.71151076566393
8.194065,43.22127462763738,43.74578942768586
8.221227,44.19037475771794,43.729220299977946
8.248029,44.896185500575015,43.74834795415813
8.274974,44.896185500575015,43.759636108810604
8.304525,44.19037475771794,43.74780962733683
8.330228,42.887037072767875,43.76944411703343
8.359556,43.58339635418182,43.801999360549665
8.386978,44.647949663324695,43.808053445998226
8.414046,42.287057776015025,43.78732468395576
8.440713,43.77644790613569,43.80253768737097
8.469865,43.58339635418182,43.76155993242745
8.49599,43.05094123464957,43.75027177777498
8.52891,44.896185500575015,43.75982142219981
8.557068,43.978481767018565,43.76533718082707
8.584015,43.77644790613569,43.78119927449844
8.610527,44.647949663324695,43.807419381171485
8.637329,45.1594748877985,43.87234617588665
8.665319,43.77644790613569,43.86105802123417
8.695127,42.1491749311587,43.88269251093078
8.723581,44.647949663324695,43.88269251093078
8.750653,43.978481767018565,43.83483791456113
8.777632,43.77644790613569,43.80861780788809
8.807081,43.978481767018565,43.80256372243954
8.832902,44.19037475771794,43.893255268683006
8.863425,44.19037475771794,43.873359289214044
8.891623,43.05094123464957,43.87335928921404
8.918653,43.58339635418182,43.91591329293177
8.945122,42.1491749311587,43.921685688957
8.974536,43.58339635418182,43.911339353912865
9.000341,43.22127462763738,43.956968166160735
9.03972,43.77644790613569,43.930748059487684
9.068795,43.77644790613569,43.930748059487684
9.095536,44.896185500575015,43.93652045551291
9.122538,45.1594748877985,43.93652045551291
9.151472,43.58339635418182,43.881143305222594
9.176979,43.978481767018565,43.89296978669637
9.204496,44.19037475771794,43.933947541639895
9.2319,43.22127462763738,43.94103999413276
9.260511,43.978481767018565,43.9534587637845
9.288856,43.978481767018565,43.9783588139899
9.319669,46.06124119128938,43.99077758364164
9.346903,42.887037072767875,43.96815437048518
9.376226,44.647949663324695,43.96210028503663
9.404493,43.77644790613569,44.00772909728448
9.431534,43.978481767018565,44.019017251936965
9.458698,43.22127462763738,44.09041081571313
9.484312,44.647949663324695,44.09592657434038
9.518529,43.978481767018565,44.123615149485545
9.546795,43.978481767018565,44.123615149485545
9.573799,43.978481767018565,44.11281841780286
9.600367,44.647949663324695,44.08659831112982
9.629839,43.22127462763738,44.08659831112982
9.65552,44.19037475771794,44.05783540773515
9.691613,43.58339635418182,44.076963061915315
9.719728,44.896185500575015,44.059620821814285
9.746873,44.413138704829464,44.093674081162625
9.787833,44.647949663324695,44.07203959146602
9.814956,44.413138704829464,44.0662671954408
9.849257,43.398562297241696,43.9954716286663
9.879169,43.978481767018565,44.039074532439486
9.907539,44.647949663324695,44.03236564791106
9.935966,43.978481767018565,44.02156891622837
9.96588,44.647949663324695,44.040696570408535
9.992853,43.77644790613569,44.05104290545267
10.025774,44.19037475771794,44.04433402092423
10.053949,43.77644790613569,44.04433402092423
10.082019,43.398562297241696,44.050388106372786
10.112794,43.978481767018565,44.028753616676184
10.140054,45.1594748877985,44.009625962496
10.170171,42.57669473536819,44.03731453764116
10.20009,44.647949663324695,44.03126045219261
10.228584,43.58339635418182,44.06167626102526
10.256783,44.413138704829464,43.99540509630507
10.284213,43.22127462763738,43.956485168585644
10.317652,43.77644790613569,43.93158511838024
10.347504,43.58339635418182,43.94538645540155
10.375998,44.413138704829464,43.96800966855801
10.404353,44.413138704829464,43.9463751788614
10.435505,43.398562297241696,43.939666294332966
10.46276,44.647949663324695,43.939666294332966
10.492328,43.58339635418182,43.89890415045619
10.521923,44.413138704829464,43.89890415045619
10.549066,43.978481767018565,43.88156191035516
10.576056,44.19037475771794,43.88733430638038
10.606663,43.22127462763738,43.90390343408829
10.632831,43.978481767018565,43.89813103806307
10.65896,44.19037475771794,43.81606197772639
10.688606,43.978481767018565,43.81606197772639
10.715715,44.647949663324695,43.76575018942477
10.742482,42.57669473536819,43.755403854380646
10.769653,43.05094123464957,43.74903917017746
10.797323,43.77644790613569,43.749039170177454
10.826098,44.896185500575015,43.73824243849477
10.854346,44.19037475771794,43.74953059314725
10.881459,43.22127462763738,43.72054269578761
10.910984,44.413138704829464,43.676939792014416
10.937404,43.978481767018565,43.67187443002572
10.963538,43.22127462763738,43.67896688251859
10.992341,43.77644790613569,43.69025503717106
11.020647,43.58339635418182,43.68389035296787
11.047723,43.978481767018565,43.67811795694265
11.074341,43.978481767018565,43.67811795694265
11.103816,43.77644790613569,43.69975244663925
11.129687,42.287057776015025,43.69975244663926
11.157694,42.57669473536819,43.687925965165476
11.186158,42.887037072767875,43.687925965165476
11.213282,43.22127462763738,43.695018417658346
11.240393,44.19037475771794,43.72929707968027
11.268846,43.22127462763738,43.724614103626514
11.294877,43.398562297241696,43.724614103626514
11.326269,43.978481767018565,43.704448082402024
11.354478,43.398562297241696,43.71081276660521
11.382331,42.887037072767875,43.73850134175037
11.409791,43.22127462763738,43.720310176073404
11.438267,44.896185500575015,43.6986756863768
11.464254,43.978481767018565,43.72636426152195
11.49331,44.19037475771794,43.73213665754718
11.521677,43.77644790613569,43.71224067807821
11.549179,44.19037475771794,43.6906061883816
11.577525,43.978481767018565,43.6740370606737
11.605053,43.978481767018565,43.67980945669892
11.641374,43.77644790613569,43.716847701789405
11.671494,43.978481767018565,43.73039760176887
11.699887,44.896185500575015,43.72588495400223
11.730608,43.77644790613569,43.75993821335058
11.758912,42.887037072767875,43.7481117318768
11.785885,43.77644790613569,43.75317709386549
11.819251,44.19037475771794,43.75317709386549
11.847648,44.413138704829464,43.71748031197741
11.875993,44.19037475771794,43.717480311977404
11.907483,43.77644790613569,43.73209531839094
11.934784,43.22127462763738,43.75372980808755
11.964617,44.19037475771794,43.72173730538928
11.994736,43.978481767018565,43.71596490936406
12.02339,42.887037072767875,43.704138427890285
12.052042,43.22127462763738,43.729038478095674
12.081548,43.398562297241696,43.69180025852568
12.121655,43.978481767018565,43.69785434397423
12.151969,43.58339635418182,43.681285216266325
12.180582,43.05094123464957,43.69311169774009
12.211582,42.72909440093556,43.66192756361865
12.238983,44.413138704829464,43.61407296724901
12.266038,43.77644790613569,43.60327623556632
12.296443,43.398562297241696,43.61789124197985
12.324378,43.398562297241696,43.58796685611699
12.351451,42.72909440093556,43.576140374643224
12.378553,43.398562297241696,43.55794920896625
12.410462,43.398562297241696,43.51619834162962
12.437103,43.978481767018565,43.510682583002364
12.465364,43.77644790613569,43.51574794499105
12.49232,43.77644790613569,43.49840570489002
12.518993,43.77644790613569,43.450079305147064
12.546099,44.647949663324695,43.45962894957191
12.573951,42.887037072767875,43.4646943115606
12.602867,44.19037475771794,43.48126343926851
12.630983,43.398562297241696,43.4646943115606
12.657927,44.19037475771794,43.49511012039326
12.685044,42.887037072767875,43.50504215075303
12.714332,43.22127462763738,43.53496653661588
12.740176,43.398562297241696,43.528601852412706
12.769056,43.398562297241696,43.546793018089666
12.796302,42.72909440093556,43.54172765610098
12.82333,43.77644790613569,43.536662294112276
12.850309,43.77644790613569,43.50547815999083
12.879659,42.72909440093556,43.50547815999084
12.905552,43.58339635418182,43.52204728769874
12.934355,43.398562297241696,43.49554612963105
12.961804,43.58339635418182,43.4900303710038
12.988806,42.287057776015025,43.51493042120921
13.01569,43.22127462763738,43.50941466258195
13.044338,43.398562297241696,43.478998853749296
13.070597,43.978481767018565,43.498894833218266
13.108283,43.398562297241696,43.47120625807312
13.136617,44.647949663324695,43.476487231128544
13.163198,43.398562297241696,43.489560799860165
13.189707,43.77644790613569,43.509456779329135
13.21903,44.19037475771794,43.49990713490429
13.244307,44.413138704829464,43.505188107959725
13.273014,43.22127462763738,43.49525607759995
13.30115,43.22127462763738,43.49976872536658
13.328238,41.63764970668488,43.49976872536658
13.356642,43.398562297241696,43.49976872536658
13.384802,43.978481767018565,43.53546550725466
13.417291,43.05094123464957,43.5528077473557
13.450009,43.58339635418182,43.57543096051217
13.478445,44.647949663324695,43.555534981043195
13.505072,43.58339635418182,43.59257322613367
13.537247,43.58339635418182,43.60843531980506
13.563192,43.58339635418182,43.498944819276105
13.591313,43.22127462763738,43.49317242325088
13.620384,43.58339635418182,43.51579563640734
13.648776,44.647949663324695,43.48537982757469
13.677041,43.58339635418182,43.4853798275747
13.70804,42.887037072767875,43.47986406894744
13.735515,43.58339635418182,43.45217549380228
13.76619,43.05094123464957,43.43398432812531
13.796525,42.887037072767875,43.43398432812531
13.823268,43.77644790613569,43.41556775977477
13.856109,43.77644790613569,43.43412227604134
13.882763,43.978481767018565,43.43940324909677
13.911558,44.19037475771794,43.42283412138887
13.938636,44.19037475771794,43.43804712480407
13.965259,42.887037072767875,43.401008879713594
13.992213,43.58339635418182,43.355380067465724
14.021788,43.77644790613569,43.36089582609298
14.047686,39.56639477872838,43.33648719885738
14.0773,43.77644790613569,43.33648719885738
14.10563,44.19037475771794,43.34155256084607
14.132467,43.58339635418182,43.34706831947332
14.159544,43.398562297241696,43.32216826926792
14.189167,43.58339635418182,43.32216826926792
14.215027,43.22127462763738,43.35335240338937
14.244152,43.77644790613569,43.304852094525174
14.271544,43.22127462763738,43.33135325259286
14.298612,42.57669473536819,43.362537386714315
14.325129,42.287057776015025,43.402052443333254
14.35407,43.58339635418182,43.40205244333325
14.379343,43.398562297241696,43.402052443333254
14.407666,43.58339635418182,43.402052443333254
14.436835,42.287057776015025,43.155388769013115
14.465095,43.05094123464957,43.19262698858313
14.493448,43.77644790613569,43.18228065353899
14.521698,42.72909440093556,43.22179571015793
14.549086,43.58339635418182,43.34208294236957
14.585416,43.398562297241696,43.3478553383948
14.615975,43.77644790613569,43.34180125294624
14.644868,43.77644790613569,43.37930951427177
14.675832,43.58339635418182,43.39587864197967
14.703349,43.978481767018565,43.401394400606925
14.730666,41.8858855439352,43.417256494278305
14.765635,43.978481767018565,43.406459762595624
14.793766,43.978481767018565,43.43414833774078
14.820645,45.1594748877985,43.50041950246097
14.847184,43.77644790613569,43.58248856279764
14.877131,43.978481767018565,43.57214222775352
14.904431,44.19037475771794,43.59476544090998
14.933704,35.55714615651338,43.61210768101102
14.960651,44.19037475771794,43.66043408075397
14.987617,43.22127462763738,43.69298932427021
15.016591,45.1594748877985,43.71118048994718
15.042476,43.77644790613569,43.75293135728381
15.071423,43.978481767018565,43.75293135728381
15.09974,43.978481767018565,43.77555457044028
15.126859,44.896185500575015,43.7596924767689
15.153848,43.978481767018565,43.77151895824268
15.182844,43.77644790613569,43.756305954827475
15.208871,43.77644790613569,43.750533558802246
15.248998,43.398562297241696,43.816376107767475
15.276003,44.19037475771794,43.810603711742246
15.329366,44.896185500575015,43.79931555708977
15.369068,45.1594748877985,43.76557289649605
15.411804,43.22127462763738,43.77739937796983
15.453613,44.19037475771794,43.78345346341838
15.504377,44.19037475771794,43.80361948464287
15.532699,43.978481767018565,44.013044939393005
15.560352,44.19037475771794,43.99570269929197
15.598579,44.413138704829464,43.99570269929197
15.628764,44.19037475771794,43.93545888063057
15.657088,43.58339635418182,43.92466214894789
15.687696,44.19037475771794,43.92466214894788
15.715386,43.22127462763738,43.93071623439644
15.742882,44.19037475771794,43.94624699506004
15.77299,43.05094123464957,43.93495884040756
15.801207,43.77644790613569,43.91909674673618
15.827873,44.19037475771794,43.88481808471425
15.86267,43.77644790613569,43.913805982073896
15.888615,43.58339635418182,43.89646374197287
15.916799,43.978481767018565,43.84860914560322
15.943424,44.19037475771794,43.783682350888064
15.970419,44.19037475771794,43.788747712876756
15.997092,44.896185500575015,43.77692123140298
16.026808,42.887037072767875,43.73968301183297
16.052544,43.58339635418182,43.73968301183297
16.081551,43.22127462763738,43.746047696036165
16.108995,43.05094123464957,43.72234077173194
16.136044,43.398562297241696,43.71628668628339
16.164722,43.978481767018565,43.72757484093587
16.193335,44.19037475771794,43.681469697440164
16.225728,45.43976212380094,43.686535059428856
16.252547,43.58339635418182,43.69289974363205
16.28274,43.22127462763738,43.71362850567451
16.311165,42.57669473536819,43.73181967135147
16.340202,44.413138704829464,43.71447743125043
16.369022,43.58339635418182,43.69861533757906
16.399193,43.22127462763738,43.683402334163844
16.428335,42.887037072767875,43.67211417951137
16.456207,43.398562297241696,43.666060094062814
16.484675,43.77644790613569,43.648717853961784
16.515518,42.887037072767875,43.611209592636264
16.542797,43.978481767018565,43.64239372675771
16.569842,44.413138704829464,43.66610065106193
16.599965,43.58339635418182,43.66610065106193
16.6284,43.978481767018565,43.71172946330979
16.656647,43.978481767018565,43.706664101321095
16.68644,42.57669473536819,43.68502961162449
16.714238,43.398562297241696,43.65734103647934
16.743593,44.413138704829464,43.6155901691427
16.771802,43.77644790613569,43.61559016914269
16.800249,44.413138704829464,43.625936504186825
16.831185,43.58339635418182,43.66021516620875
16.857682,43.22127462763738,43.642024000531784
16.887936,43.05094123464957,43.622128021062814
16.917236,43.58339635418182,43.637990114734194
16.945589,43.978481767018565,43.63799011473419
16.974212,43.58339635418182,43.66697801209385
17.004025,43.58339635418182,43.672750408119065
17.033785,43.978481767018565,43.519287784006224
17.06323,44.413138704829464,43.53170655365796
17.091754,43.22127462763738,43.513515387981
17.120254,44.647949663324695,43.519031146608256
17.151553,43.22127462763738,43.4789800885611
17.178409,43.22127462763738,43.4573455988645
17.218721,43.22127462763738,43.491624260886425
17.247008,43.978481767018565,43.502420992569114
17.275397,43.58339635418182,43.50912987709754
17.306307,43.58339635418182,43.50912987709754
17.333004,43.77644790613569,43.51583876162598
17.363687,43.77644790613569,43.515838761625986
17.392975,42.887037072767875,43.53747325132259
17.421473,43.77644790613569,43.51971670653721
17.449736,42.887037072767875,43.51443573348177
17.479619,44.413138704829464,43.47438467543462
17.510236,43.978481767018565,43.46403834039049
17.537327,37.51584522881841,43.40844557903343
17.5644,44.413138704829464,43.39187645132552
17.591332,43.77644790613569,43.379457681673784
17.62054,43.77644790613569,43.38980401671791
17.646288,42.57669473536819,43.35938820788526
17.672491,43.22127462763738,43.354521539514174
17.698922,43.77644790613569,43.38221011465934
17.726983,43.77644790613569,43.37734344628825
17.754032,44.647949663324695,43.35570895659165
17.780499,43.77644790613569,43.373051196692685
17.809355,44.647949663324695,43.35315521722371
17.834903,43.58339635418182,43.35892761324894
17.864615,43.978481767018565,43.34306551957756
17.893334,42.42946216716113,43.318165469372154
17.92159,43.398562297241696,43.267853681070534
17.949586,42.57669473536819,43.27740332549538
17.976114,43.22127462763738,43.24841542813572
18.002178,41.63764970668488,43.23712727348325
18.031406,43.398562297241696,43.43419280136928
18.059725,43.978481767018565,43.41600163569232
18.086814,43.58339635418182,43.35149333762238
18.113756,43.58339635418182,43.383485840320645
18.142427,43.05094123464957,43.42353689836779
18.168563,44.19037475771794,43.40091368521133
18.197661,43.05094123464957,43.40091368521133
18.226722,43.22127462763738,43.38018492316887
18.253353,44.19037475771794,43.33942277929209
18.281209,42.887037072767875,43.323560685620706
18.308865,43.978481767018565,43.323560685620706
18.334962,43.22127462763738,43.2991520583851
18.370847,42.01553531557887,43.26796792426365
18.397817,42.01553531557887,43.324644396768456
18.424399,43.22127462763738,43.34121352447637
18.453579,43.398562297241696,43.36469545481562
18.479732,43.58339635418182,43.35982878644453
18.505836,44.413138704829464,43.439128472105814
18.54346,43.77644790613569,43.449925203788496
18.570706,41.5186574736878,43.462343973440234
18.599253,44.896185500575015,43.50737478868643
18.627589,43.978481767018565,43.48296616145082
18.661284,42.42946216716113,43.492898191810596
18.700463,43.77644790613569,43.47555595170956
18.72901,43.05094123464957,43.470872975655794
18.7574,43.22127462763738,43.46132333123095
18.788129,43.22127462763738,43.48901190637611
18.815464,44.647949663324695,43.50890788584508
18.846128,42.72909440093556,43.50313548981986
18.876932,42.887037072767875,43.51348182486398
18.90534,44.413138704829464,43.58869366337101
18.933563,43.978481767018565,43.663905501878034
18.963165,43.398562297241696,43.659038833506955
18.991826,43.05094123464957,43.67560796121487
19.021781,44.413138704829464,43.686896115867334
19.050262,43.77644790613569,43.668704950190374
19.079583,44.413138704829464,43.65790821850769
19.109028,45.1594748877985,43.706554422906244
19.136058,42.72909440093556,43.663765188525296
19.165998,43.398562297241696,43.65247703387282
19.195606,43.58339635418182,43.70278882217444
19.224185,42.887037072767875,43.727688872379844
19.255274,42.887037072767875,43.754190030447525
19.281889,45.1594748877985,43.79495217432431
19.311889,43.58339635418182,43.83571431820109
19.340735,43.77644790613569,43.776535605973756
19.369054,43.58339635418182,43.77218132981469
19.397481,44.647949663324695,43.75910776108307
19.42856,44.647949663324695,43.69442308183533
19.455774,43.05094123464957,43.67785395412743
19.485423,43.978481767018565,43.71355073601551
19.514786,43.978481767018565,43.73427949805797
19.54331,43.77644790613569,43.71057257375375
19.572056,43.398562297241696,43.69471048008237
19.601507,43.22127462763738,43.68229171043063
19.631696,43.398562297241696,43.61285226794883
19.660503,43.58339635418182,43.62691456014032
19.688876,44.19037475771794,43.61229955372677
19.719174,44.647949663324695,43.62964179382781
19.747409,43.978481767018565,43.64425680024135
19.784867,44.647949663324695,43.69456858854297
19.813973,44.647949663324695,43.65505353192403
19.84175,42.57669473536819,43.66056929055129
19.870344,42.57669473536819,43.62629062852936
19.90169,42.42946216716113,43.65670643736201
19.92892,42.1491749311587,43.679329650518476
19.959135,43.398562297241696,43.64363286863039
19.988122,44.647949663324695,43.64363286863039
20.015167,43.77644790613569,43.63786047260516
20.041718,43.58339635418182,43.61622598290856
20.068592,43.22127462763738,43.634417148585534
20.100699,43.978481767018565,43.67011393047361
20.129063,42.72909440093556,43.70416718982196
20.157696,43.22127462763738,43.7331550871816
20.184511,42.887037072767875,43.744443241834084
20.213758,44.19037475771794,43.707205022264084
20.240183,43.398562297241696,43.67678921343143
20.26619,44.647949663324695,43.66550105877895
20.29548,43.77644790613569,43.646373404598776
20.324333,43.77644790613569,43.646373404598776
20.351526,42.57669473536819,43.66478997294933
20.381051,44.647949663324695,43.693552876344
20.407451,45.43976212380094,43.72124145148916
20.433652,43.398562297241696,43.78592613073689
20.458916,43.05094123464957,43.771311124323354
20.48704,43.77644790613569,43.7408953154907
20.514641,43.22127462763738,43.71548357739448
20.549903,44.413138704829464,43.72677173204696
20.577283,44.647949663324695,43.731837094035654
20.605784,44.413138704829464,43.73789117948421
20.633489,44.413138704829464,43.76229980671982
20.661747,43.978481767018565,43.81015440308946
20.690297,42.887037072767875,43.83005038255843
20.721079,43.58339635418182,43.83641506676162
20.747805,43.58339635418182,43.85903827991808
20.776315,43.978481767018565,43.80872649161646
20.804607,44.647949663324695,43.787997729574
20.833047,43.22127462763738,43.772135635902615
20.861361,43.58339635418182,43.80089853929729
20.891496,43.398562297241696,43.78782497056567
20.921353,44.413138704829464,43.72950497552112
20.950935,42.887037072767875,43.729504975521124
20.978998,43.58339635418182,43.75600613358881
21.007526,42.887037072767875,43.76783261506258
21.03623,43.978481767018565,43.76783261506259
21.065036,43.398562297241696,43.744125690758366
21.095664,44.19037475771794,43.73741680622993
21.125961,43.58339635418182,43.73741680622993
21.154586,44.896185500575015,43.744125690758366
21.184329,43.58339635418182,43.744125690758366
21.21159,44.413138704829464,43.7587406971719
21.242546,44.19037475771794,43.770028851824385
21.272691,42.887037072767875,43.78131700647686
21.299817,43.05094123464957,43.78131700647686
21.326799,43.22127462763738,43.73100521817524
21.358884,43.58339635418182,43.75263970787184
21.38541,44.19037475771794,43.7581554664991
21.419016,43.398562297241696,43.77472459420701
21.4458,43.398562297241696,43.76230582455527
21.472389,43.978481767018565,43.75343890062956
21.499764,44.19037475771794,43.79094716195508
21.526982,43.22127462763738,43.800496806379925
21.553021,43.58339635418182,43.77886231668332
21.58358,44.413138704829464,43.78965904836601
21.610315,44.413138704829464,43.783604962917444
21.637168,44.647949663324695,43.773258627873325
21.66633,43.978481767018565,43.7205373631326
21.692746,43.398562297241696,43.7205373631326
21.718881,43.978481767018565,43.69683043882838
21.749819,43.978481767018565,43.67420722567192
21.77665,43.978481767018565,43.694103205140884
21.803385,42.887037072767875,43.68490758132048
21.8305,43.978481767018565,43.695253916364614
21.859421,43.77644790613569,43.74028473161081
21.885317,43.978481767018565,43.712596156465644
21.914085,43.978481767018565,43.70753079447695
21.942241,42.57669473536819,43.718327526159634
21.969058,44.896185500575015,43.72438161160819
21.99597,43.22127462763738,43.718327526159634
22.025158,43.22127462763738,43.72867386120375
22.051306,43.77644790613569,43.75908967003642
22.078636,43.978481767018565,43.74089850435945
22.106565,43.22127462763738,43.68015333496476
22.134144,43.05094123464957,43.655253284759354
22.16463,43.58339635418182,43.66130737020791
22.192446,43.58339635418182,43.64217971602773
22.222634,43.398562297241696,43.59792201317466
22.252599,43.58339635418182,43.59214961714944
22.280474,42.72909440093556,43.56564845908175
22.309054,43.58339635418182,43.58554443855072
22.339991,45.1594748877985,43.545493380503565
22.367092,43.22127462763738,43.545493380503565
22.397039,43.22127462763738,43.55154746595212
22.427145,43.77644790613569,43.54577506992689
22.454464,44.19037475771794,43.569257000266134
22.481422,43.978481767018565,43.494710493850135
22.507707,43.58339635418182,43.499775855838834
22.539073,44.647949663324695,43.48571356364735
22.574363,43.77644790613569,43.46030182555113
22.601322,42.287057776015025,43.47942947973131
22.627781,43.77644790613569,43.47456281136022
22.657154,44.19037475771794,43.474562811360215
22.682982,42.72909440093556,43.44579990796555
22.712305,42.42946216716113,43.46314214806658
22.740539,43.77644790613569,43.47393887974926
22.76724,43.05094123464957,43.50435468858192
22.795584,43.58339635418182,43.53427907444478
22.824316,42.57669473536819,43.52899810138935
22.857082,43.77644790613569,43.483967286143155
22.883434,44.19037475771794,43.489032648131854
22.909763,43.77644790613569,43.51066713782845
22.936802,43.398562297241696,43.49987040614577
22.963875,42.287057776015025,43.47724719298931
22.992966,43.398562297241696,43.45561270329271
23.018899,42.72909440093556,43.450331730237274
23.046933,42.887037072767875,43.43120407605709
23.075061,44.647949663324695,43.41534198238571
23.101734,43.05094123464957,43.46972246757722
23.128603,43.05094123464957,43.444310729481
23.157736,42.57669473536819,43.41662215433584
23.183803,44.19037475771794,43.43068444652732
23.210971,43.77644790613569,43.46916975335517
23.24081,44.647949663324695,43.48099623482894
23.269264,43.77644790613569,43.513551478345185
23.297642,43.398562297241696,43.53089371844622
23.327932,43.58339635418182,43.559656621840894
23.355249,43.398562297241696,43.52973223597803
23.388567,43.978481767018565,43.50710902282157
23.416622,43.398562297241696,43.51288141884679
23.443313,43.398562297241696,43.529450546554706
23.470461,43.22127462763738,43.55614245660106
23.499101,43.398562297241696,43.58513035396071
23.531689,43.978481767018565,43.6208271358488
23.561619,43.22127462763738,43.64072311531776
23.589981,44.19037475771794,43.627649546586134
23.618352,42.887037072767875,43.63251621495722
23.650323,43.22127462763738,43.647729218372426
23.681259,43.22127462763738,43.66614578672297
23.710812,43.77644790613569,43.67251047092617
23.739198,44.19037475771794,43.67828286695139
23.767558,44.19037475771794,43.65338281674599
23.795942,44.19037475771794,43.685375319444255
23.825749,43.58339635418182,43.66624766526408
23.852467,42.72909440093556,43.655901330219955
23.882647,43.398562297241696,43.66118230327538
23.911093,43.978481767018565,43.61285590353243
23.940122,43.978481767018565,43.62365263521511
23.968994,43.22127462763738,43.64627584837158
23.999152,44.413138704829464,43.673964423516736
24.028162,43.978481767018565,43.67924539657217
24.056067,43.58339635418182,43.66795724191969
24.084691,44.19037475771794,43.65840759749485
24.115704,43.22127462763738,43.64106535739381
24.143031,43.58339635418182,43.66096133686278
24.170531,43.22127462763738,43.66096133686278
24.200349,44.413138704829464,43.69501459621113
24.228871,43.978481767018565,43.689498837583876
24.257173,43.77644790613569,43.689498837583876
24.287534,44.896185500575015,43.702572406315504
24.317646,42.72909440093556,43.69074592484172
24.347388,43.22127462763738,43.72825418616724
24.375632,43.58339635418182,43.79017107472837
24.404183,42.287057776015025,43.762482499583214
24.432628,43.77644790613569,43.73129836546176
24.46249,44.19037475771794,43.695601583573676
24.490093,44.19037475771794,43.7059479186178
24.519998,43.58339635418182,43.68224099431358
24.5471,43.58339635418182,43.69465976396532
24.580627,42.887037072767875,43.7059479186178
24.607105,43.58339635418182,43.69989383316925
24.633313,43.58339635418182,43.73394709251759
24.661573,43.22127462763738,43.764362901350246
24.690581,44.413138704829464,43.79205147649541
24.717626,43.58339635418182,43.757998217147055
24.746603,44.19037475771794,43.741429089439144
24.778831,44.647949663324695,43.75325557091292
24.803943,43.77644790613569,43.72703546423988
24.835742,44.896185500575015,43.77515101577971
24.862369,44.896185500575015,43.79101310945109
24.889046,42.42946216716113,43.77580010603588
24.916022,42.887037072767875,43.80755737807093
24.941999,42.72909440093556,43.8257485437479
24.974133,43.58339635418182,43.813922062274116
25.001684,43.58339635418182,43.802095580800334
25.02863,44.413138704829464,43.80761133942759
25.055144,43.978481767018565,43.78320271219199
25.081922,43.978481767018565,43.82680561596518
25.10811,44.413138704829464,43.8643138772907
25.136624,44.647949663324695,43.86982963591795
25.168445,44.19037475771794,43.85576734372647
25.194897,43.22127462763738,43.821714084378115
25.221838,43.398562297241696,43.821714084378115
25.248868,44.19037475771794,43.81565999892957
25.274735,43.978481767018565,43.79653234474939
25.306526,44.413138704829464,43.802304740774616
25.332709,43.77644790613569,43.78850340375331
25.35957,43.05094123464957,43.74064880738367
25.386661,43.398562297241696,43.76833738252883
25.415337,44.413138704829464,43.818649170830454
25.441337,43.77644790613569,43.860400038167086
25.467376,43.77644790613569,43.835991410931484
25.496016,43.77644790613569,43.82564507588735
25.52503,42.72909440093556,43.79665717852771
25.555563,44.413138704829464,43.785369023875226
25.615032,44.896185500575015,43.79142310932378
25.651403,43.77644790613569,43.79142310932378
25.69162,42.72909440093556,43.77229545514361
25.73913,43.22127462763738,43.76624136969505
25.766704,43.58339635418182,43.77130673168375
25.800964,43.978481767018565,43.787875859391654
25.827624,43.978481767018565,43.7652526462352
25.853753,43.978481767018565,43.78438030041537
25.88021,44.413138704829464,43.77801561621218
25.909501,43.22127462763738,43.7672188845295
25.936525,43.398562297241696,43.777150914889276
25.963312,44.647949663324695,43.79372004259718
25.992074,44.19037475771794,43.78130127294545
26.018109,42.72909440093556,43.793127754419224
26.046988,43.22127462763738,43.81131892009619
26.075669,43.398562297241696,43.84331142279446
26.102437,43.58339635418182,43.85250704661486
26.129167,44.19037475771794,43.84008827696311
26.158826,44.413138704829464,43.77381711224292
26.184308,43.978481767018565,43.75308835020045
26.212869,43.978481767018565,43.78301273606332
26.242401,43.398562297241696,43.768950443871844
26.269657,43.978481767018565,43.7744662024991
26.296712,43.398562297241696,43.79359385667927
26.327763,44.647949663324695,43.76240972255782
26.353904,44.19037475771794,43.751121567905344
26.38196,43.398562297241696,43.71220164018592
26.41159,43.398562297241696,43.72254797523004
26.4404,43.978481767018565,43.72254797523004
26.470152,43.978481767018565,43.70947440649842
26.499035,44.19037475771794,43.69764792502464
26.527837,44.413138704829464,43.72205655226025
26.557034,44.896185500575015,43.732402887304374
26.585477,43.05094123464957,43.7224708569446
26.613892,43.978481767018565,43.7224708569446
26.641562,42.57669473536819,43.68991561342836
26.671475,43.05094123464957,43.70371695044966
26.710566,43.77644790613569,43.69794455442444
26.738937,42.72909440093556,43.68137542671653
26.767238,43.77644790613569,43.676310064727836
26.795709,44.647949663324695,43.70253017140087
26.826049,42.887037072767875,43.666833389512796
26.865931,43.58339635418182,43.641933339307386
26.894043,43.05094123464957,43.591621551005765
26.920703,43.58339635418182,43.60241828268845
26.954446,43.398562297241696,43.6314061800481
26.980281,44.19037475771794,43.65762628672114
27.006743,43.77644790613569,43.676753940901314
27.035018,43.58339635418182,43.65413072774485
27.061624,43.58339635418182,43.65413072774485
27.089979,43.05094123464957,43.59221383918373
27.124587,43.58339635418182,43.57038859750845
27.151868,43.05094123464957,43.54875410781185
27.181614,44.896185500575015,43.56230400779131
27.211946,43.77644790613569,43.58303276983378
27.240525,43.398562297241696,43.553108383970915
27.27173,43.22127462763738,43.58303276983378
27.299176,44.896185500575015,43.577517011206524
27.329161,42.1491749311587,43.53188819895866
27.358956,43.77644790613569,43.58219998726028
27.387456,42.42946216716113,43.55779136002468
27.415972,43.77644790613569,43.54424146004521
27.44594,44.413138704829464,43.53896048698978
27.472915,44.896185500575015,43.53389512500109
27.505763,44.647949663324695,43.49214425766444
27.534019,43.398562297241696,43.49214425766444
27.562036,44.413138704829464,43.503432412316926
27.593268,42.72909440093556,43.483536432847956
27.620424,42.287057776015025,43.49874943626316
27.651185,43.22127462763738,43.46171119117268
27.680411,43.05094123464957,43.46657785954376
27.709003,43.77644790613569,43.44035775287072
27.737605,42.72909440093556,43.424495659199344
27.766855,43.77644790613569,43.42449565919934
27.796946,43.58339635418182,43.43484199424346
27.826781,43.05094123464957,43.4028494915452
27.854662,44.647949663324695,43.44382724648871
27.883181,42.72909440093556,43.41390286062585
27.914127,42.57669473536819,43.464214648927474
27.940566,43.398562297241696,43.43880291083126
27.970818,43.22127462763738,43.43243822662807
28.000863,42.72909440093556,43.432438226628065
28.029078,43.77644790613569,43.382126438326445
28.057842,43.978481767018565,43.37219440796667
28.087115,42.887037072767875,43.33327448024725
28.117432,43.58339635418182,43.36319886611011
28.147386,42.287057776015025,43.41757935130162
28.176063,43.22127462763738,43.43921384099822
28.204558,43.978481767018565,43.449145871358006
28.234789,43.22127462763738,43.443630112730744
28.262102,43.398562297241696,43.45282573655114
28.294536,43.58339635418182,43.43696364287976
28.323034,43.77644790613569,43.442479401507015
28.351461,43.58339635418182,43.45241143186679
28.382752,42.72909440093556,43.4275113816614
28.410062,44.19037475771794,43.47562693320122
28.439942,42.887037072767875,43.509905595223145
28.469154,44.19037475771794,43.53252880837961
28.497518,44.896185500575015,43.5375941703683
28.525989,42.887037072767875,43.57934503770495
28.556534,43.05094123464957,43.55861627566249
28.58355,43.05094123464957,43.54204714795458
28.613185,43.77644790613569,43.58565005172776
28.641727,44.19037475771794,43.60935697603198
28.668759,43.978481767018565,43.62198659388685
28.695839,43.398562297241696,43.63784868755824
28.726785,43.58339635418182,43.626560532905756
28.754604,43.05094123464957,43.64819502260236
28.783101,43.22127462763738,43.64312966061367
28.80994,43.77644790613569,43.5910324582329
28.841592,43.398562297241696,43.58023572655022
28.870519,43.77644790613569,43.5915238812027
28.897846,44.413138704829464,43.627220663090775
28.936606,43.77644790613569,43.62116657764223
28.964658,44.19037475771794,43.61229965371652
28.993029,43.398562297241696,43.570548786379874
29.023802,44.19037475771794,43.52775955199893
29.050046,43.05094123464957,43.54237455841246
29.080098,43.398562297241696,43.533178934592065
29.110298,44.413138704829464,43.54839193800728
29.138734,44.413138704829464,43.518467552144415
29.167262,42.72909440093556,43.531541120876035
29.199037,43.77644790613569,43.52025296622356
29.226593,43.58339635418182,43.51032093586378
29.258368,43.978481767018565,43.534027860167996
29.285867,43.22127462763738,43.5248322363476
29.31243,41.759994270854996,43.55252081149276
29.339692,43.398562297241696,43.57742086169816
29.366114,43.978481767018565,43.582701834753586
29.39683,43.978481767018565,43.59452831622737
29.42432,43.978481767018565,43.546412764687545
29.452385,42.57669473536819,43.57840526738581
29.478982,42.72909440093556,43.54585002386957
29.508974,43.398562297241696,43.526722369689395
29.534754,43.398562297241696,43.526722369689395
29.570532,42.72909440093556,43.536654400049166
29.598771,43.58339635418182,43.531589038060474
29.625908,42.72909440093556,43.52522435385729
29.653001,44.647949663324695,43.48630442613786
29.679742,43.58339635418182,43.51071305337347
29.707919,43.05094123464957,43.50519729474622
29.736801,44.413138704829464,43.516485449398694
29.768982,42.72909440093556,43.53561310357887
29.796642,44.19037475771794,43.56966636292722
29.82481,44.647949663324695,43.65217937414064
29.852535,43.58339635418182,43.66297610582332
29.884016,44.19037475771794,43.65168795117084
29.916472,42.72909440093556,43.65168795117085
29.944448,44.896185500575015,43.62518679310316
29.971576,43.05094123464957,43.677656620802054
29.998832,42.72909440093556,43.7194074881387
30.030417,44.19037475771794,43.7359766158466
30.058945,43.398562297241696,43.78628840414822
30.087085,43.22127462763738,43.805416058328404
30.114286,44.19037475771794,43.79506972328427
30.14138,43.05094123464957,43.82499410914713
30.168292,43.58339635418182,43.80586645496695
30.196396,43.58339635418182,43.84337471629248
30.225797,43.978481767018565,43.86668158339962
30.254345,44.647949663324695,43.850122276689625
30.281443,44.413138704829464,43.88515439780694
30.308555,44.647949663324695,43.875308579745294
30.337666,43.77644790613569,43.84955387695932
30.363572,43.58339635418182,43.85873172257234
30.3933,43.978481767018565,43.84688732845999
30.421706,43.05094123464957,43.88828706651645
30.449152,44.413138704829464,43.84952174212958
30.477679,44.19037475771794,43.88146496242878
30.505724,43.978481767018565,43.929480402491
30.538881,45.1594748877985,43.91813716965505
30.5775,43.398562297241696,43.9417542093102
30.606037,43.22127462763738,43.97606276081843
30.634498,43.77644790613569,43.96534716097345
30.664763,43.978481767018565,44.01347378867471
30.692238,44.896185500575015,44.03736697947987


==> csv/lms/results_10mm/m0_i0_e1_t30_v0_u15_n20_s6_d80_r100_o640_w1_g0_a0_f0p000000_c0_l0_h0p000000_20240502_221735_imag_data.csv <==
timestamp,w0,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19
0.201147,0.0044631958007812,-0.0059738159179687,0.0072555541992187,-0.0052871704101562,-0.0015487670898437,0.0254364013671875,-0.76641845703125,-0.0957107543945312,0.065460205078125,-0.058441162109375,0.0503463745117187,-0.0445709228515625,0.0381546020507812,-0.0329208374023437,0.027618408203125,-0.022064208984375,0.0175018310546875,-0.0143661499023437,0.0098190307617187,-0.007354736328125
0.22937,0.0041961669921875,-0.0055313110351562,0.0050735473632812,-0.0046615600585937,-0.0035552978515625,0.0270614624023437,-0.76947021484375,-0.0930099487304687,0.0640182495117187,-0.0560836791992187,0.048065185546875,-0.042266845703125,0.0359878540039062,-0.030548095703125,0.025634765625,-0.0211410522460937,0.0167007446289062,-0.012786865234375,0.008056640625,-0.0065231323242187
0.256433,0.0036849975585937,-0.00592041015625,0.0047531127929687,-0.003021240234375,-0.0053176879882812,0.029022216796875,-0.7724761962890625,-0.0906524658203125,0.0610809326171875,-0.0533981323242187,0.0462646484375,-0.0399551391601562,0.0343704223632812,-0.0296707153320312,0.0242919921875,-0.0193710327148437,0.0151443481445312,-0.0120315551757812,0.0077743530273437,-0.0063323974609375
0.283357,0.0034866333007812,-0.0043716430664062,0.004241943359375,-0.002105712890625,-0.0066909790039062,0.0307540893554687,-0.7748565673828125,-0.0884475708007812,0.05902099609375,-0.0512619018554687,0.0441055297851562,-0.0383987426757812,0.0325851440429687,-0.0274658203125,0.021942138671875,-0.0181350708007812,0.0150680541992187,-0.0115203857421875,0.0075836181640625,-0.005035400390625
0.312126,0.0024032592773437,-0.0038604736328125,0.0025100708007812,0.0002288818359375,-0.0082550048828125,0.0323562622070312,-0.7758865356445312,-0.0876541137695312,0.0578231811523437,-0.0498046875,0.04180908203125,-0.0357894897460937,0.0299911499023437,-0.0258865356445312,0.0219345092773437,-0.0171432495117187,0.0138626098632812,-0.0109481811523437,0.0065841674804687,-0.0052642822265625
0.337846,0.0022430419921875,-0.0034713745117187,0.0023345947265625,0.0008468627929687,-0.0087127685546875,0.033905029296875,-0.7784194946289062,-0.0861129760742187,0.0559921264648437,-0.0478591918945312,0.0399093627929687,-0.0342788696289062,0.029144287109375,-0.0248870849609375,0.0201416015625,-0.0160064697265625,0.0129623413085937,-0.0100631713867187,0.0064163208007812,-0.0051422119140625
0.366659,0.0017623901367187,-0.0020523071289062,0.0013046264648437,0.0019760131835937,-0.0103302001953125,0.0350799560546875,-0.780731201171875,-0.0849685668945312,0.054534912109375,-0.0462799072265625,0.0380935668945312,-0.0332870483398437,0.0275115966796875,-0.0235824584960937,0.0197525024414062,-0.0159149169921875,0.0125045776367187,-0.0098037719726562,0.0054473876953125,-0.0046539306640625
0.394363,0.0018539428710937,-0.0022125244140625,0.000640869140625,0.002288818359375,-0.0112686157226562,0.0362930297851562,-0.7819137573242188,-0.0833892822265625,0.0519332885742187,-0.0444869995117187,0.0369720458984375,-0.0318222045898437,0.0266342163085937,-0.0229568481445312,0.0178909301757812,-0.0146560668945312,0.0121078491210937,-0.0096588134765625,0.00531005859375,-0.0045700073242187
0.421578,0.0010452270507812,-0.001678466796875,-0.0001220703125,0.0027847290039062,-0.0117568969726562,0.0378265380859375,-0.7844390869140625,-0.082733154296875,0.0512008666992187,-0.0431289672851562,0.0357131958007812,-0.0309906005859375,0.025421142578125,-0.0207672119140625,0.0176162719726562,-0.0141983032226562,0.0109939575195312,-0.0084304809570312,0.0053634643554687,-0.0042800903320312
0.448626,0.0013656616210937,-0.0007476806640625,2.288818359375e-05,0.003631591796875,-0.013275146484375,0.0382766723632812,-0.7856597900390625,-0.0813217163085937,0.0496673583984375,-0.042724609375,0.0345306396484375,-0.029541015625,0.0240020751953125,-0.0204315185546875,0.0167617797851562,-0.0129852294921875,0.0105514526367187,-0.0081634521484375,0.0048828125,-0.0039749145507812
0.477702,0.0011062622070312,-0.0004425048828125,-0.000701904296875,0.0047607421875,-0.014190673828125,0.0393218994140625,-0.7871322631835938,-0.0807571411132812,0.0485305786132812,-0.041778564453125,0.0336227416992187,-0.02813720703125,0.0234603881835937,-0.0194168090820312,0.0161666870117187,-0.0130691528320312,0.0094223022460937,-0.0077667236328125,0.0046310424804687,-0.003570556640625
0.503626,0.0006790161132812,-0.0008392333984375,-0.0015869140625,0.0055999755859375,-0.0147476196289062,0.0404891967773437,-0.7887191772460938,-0.080047607421875,0.0475082397460937,-0.0400161743164062,0.0324554443359375,-0.0275115966796875,0.0221023559570312,-0.0192794799804687,0.0154647827148437,-0.011627197265625,0.01025390625,-0.0070114135742187,0.0041275024414062,-0.0034561157226562
0.532385,7.62939453125e-05,-0.0002822875976562,-0.0019760131835937,0.0053253173828125,-0.0153732299804687,0.0419464111328125,-0.7903289794921875,-0.0792465209960937,0.0473480224609375,-0.03955078125,0.0317764282226562,-0.0263824462890625,0.02215576171875,-0.0180740356445312,0.0149917602539062,-0.0122299194335937,0.008209228515625,-0.0066375732421875,0.00439453125,-0.0031814575195312
0.560528,0.0002593994140625,-0.0001907348632812,-0.001373291015625,0.0060272216796875,-0.016387939453125,0.0416183471679687,-0.7919921875,-0.078948974609375,0.0460739135742187,-0.03826904296875,0.030120849609375,-0.0254287719726562,0.0216827392578125,-0.018218994140625,0.0146026611328125,-0.0113372802734375,0.0083389282226562,-0.0064239501953125,0.003326416015625,-0.0025863647460937
0.587559,-0.000152587890625,-6.866455078125e-05,-0.003326416015625,0.0059356689453125,-0.0166473388671875,0.04241943359375,-0.7924880981445312,-0.07806396484375,0.0455398559570312,-0.0372314453125,0.0300979614257812,-0.0247802734375,0.0208206176757812,-0.017181396484375,0.013580322265625,-0.0111541748046875,0.0079269409179687,-0.0062332153320312,0.0030517578125,-0.0020980834960937
0.614366,-5.340576171875e-05,0.0004119873046875,-0.00286865234375,0.0065536499023437,-0.0169219970703125,0.04315185546875,-0.7943801879882812,-0.077362060546875,0.0443496704101562,-0.0371551513671875,0.029022216796875,-0.0249404907226562,0.0198745727539062,-0.01593017578125,0.0136489868164062,-0.0100479125976562,0.008392333984375,-0.0059814453125,0.0034255981445312,-0.0024490356445312
0.644381,-0.0002593994140625,0.0011978149414062,-0.0033340454101562,0.007476806640625,-0.017913818359375,0.0441665649414062,-0.7949600219726562,-0.0775146484375,0.0444564819335937,-0.036468505859375,0.0284576416015625,-0.0245208740234375,0.0191116333007812,-0.0163040161132812,0.012298583984375,-0.0095977783203125,0.0073318481445312,-0.0055389404296875,0.0026931762695312,-0.0026626586914062
0.670301,-0.0013351440429687,0.0004196166992187,-0.0036697387695312,0.0072555541992187,-0.0178298950195312,0.0445785522460937,-0.7963638305664062,-0.076904296875,0.0440139770507812,-0.035980224609375,0.0281524658203125,-0.0233306884765625,0.0184860229492187,-0.0153427124023437,0.0124435424804687,-0.0095672607421875,0.0074996948242187,-0.0055084228515625,0.00262451171875,-0.0022735595703125
0.69892,-0.0005722045898437,0.0012359619140625,-0.0037918090820312,0.0073471069335937,-0.0186614990234375,0.043914794921875,-0.7977752685546875,-0.0764617919921875,0.0432815551757812,-0.03521728515625,0.0272369384765625,-0.0226211547851562,0.0180130004882812,-0.014892578125,0.0121307373046875,-0.0101165771484375,0.0072174072265625,-0.005401611328125,0.0025558471679687,-0.0025863647460937
0.726778,-0.0012435913085937,0.00103759765625,-0.0040435791015625,0.0083389282226562,-0.0184707641601562,0.0455780029296875,-0.7981643676757812,-0.0752944946289062,0.0432586669921875,-0.0344772338867187,0.0269622802734375,-0.0223846435546875,0.0180282592773437,-0.0147705078125,0.0119171142578125,-0.0096664428710937,0.0071182250976562,-0.0048828125,0.0022506713867187,-0.0020217895507812
0.75347,-0.0005950927734375,0.0022430419921875,-0.0038681030273437,0.008636474609375,-0.01873779296875,0.045318603515625,-0.8000411987304688,-0.0753860473632812,0.0422210693359375,-0.0348739624023437,0.0259628295898437,-0.0223464965820312,0.0171966552734375,-0.0146560668945312,0.0115737915039062,-0.0084991455078125,0.007080078125,-0.0047607421875,0.0024032592773437,-0.0017776489257812
0.780493,-0.0009918212890625,0.00164794921875,-0.0049057006835937,0.0080490112304687,-0.01873779296875,0.0457992553710937,-0.800140380859375,-0.0741424560546875,0.0417404174804687,-0.033935546875,0.0263214111328125,-0.021331787109375,0.017059326171875,-0.0143051147460937,0.0112075805664062,-0.0083084106445312,0.0065536499023437,-0.0050048828125,0.0023269653320312,-0.00177001953125
0.81173,-0.000762939453125,0.0018081665039062,-0.0047073364257812,0.0088882446289062,-0.019744873046875,0.0462646484375,-0.8014297485351562,-0.074371337890625,0.0418319702148437,-0.03369140625,0.025604248046875,-0.0208587646484375,0.0174331665039062,-0.0138778686523437,0.0106353759765625,-0.0084228515625,0.006500244140625,-0.004180908203125,0.0023117065429687,-0.0015640258789062
0.837612,-0.0009689331054687,0.0020370483398437,-0.0050811767578125,0.00872802734375,-0.0203323364257812,0.047027587890625,-0.8024520874023438,-0.0747756958007812,0.0412750244140625,-0.0336532592773437,0.0253372192382812,-0.0205230712890625,0.01611328125,-0.0130767822265625,0.0114593505859375,-0.0085067749023437,0.006378173828125,-0.0045013427734375,0.0016555786132812,-0.001495361328125
0.866725,-0.0011520385742187,0.00244140625,-0.0051116943359375,0.0099868774414062,-0.019500732421875,0.0469131469726562,-0.8035659790039062,-0.074859619140625,0.0408401489257812,-0.0330886840820312,0.0240859985351562,-0.0203857421875,0.0162811279296875,-0.0125045776367187,0.0110244750976562,-0.0083770751953125,0.0064926147460937,-0.0043258666992187,0.0018844604492187,-0.0019073486328125
0.894006,-0.001007080078125,0.001861572265625,-0.0058059692382812,0.0102157592773437,-0.0206222534179687,0.0472412109375,-0.804595947265625,-0.0745697021484375,0.0406112670898437,-0.0328826904296875,0.0244369506835937,-0.0203781127929687,0.0157318115234375,-0.0133132934570312,0.0111770629882812,-0.0080795288085937,0.0062103271484375,-0.0042495727539062,0.0020980834960937,-0.0017166137695312
0.920682,-0.0014572143554687,0.0021743774414062,-0.00494384765625,0.0105133056640625,-0.020843505859375,0.0476226806640625,-0.8048782348632812,-0.0743255615234375,0.0397491455078125,-0.0324325561523437,0.0243988037109375,-0.0202255249023437,0.0160293579101562,-0.0130615234375,0.0098800659179687,-0.0082550048828125,0.0056686401367187,-0.0043106079101562,0.0024871826171875,-0.0014266967773437
0.947701,-0.0008010864257812,0.0021133422851562,-0.005462646484375,0.0100479125976562,-0.02105712890625,0.048553466796875,-0.8064651489257812,-0.0745468139648437,0.0405502319335937,-0.03179931640625,0.0237197875976562,-0.0200347900390625,0.0149383544921875,-0.0130233764648437,0.0101394653320312,-0.0081329345703125,0.0057525634765625,-0.00396728515625,0.00213623046875,-0.0019607543945312
0.977059,-0.00140380859375,0.00238037109375,-0.005279541015625,0.0097122192382812,-0.0210494995117187,0.04833984375,-0.8061599731445312,-0.0733184814453125,0.0394287109375,-0.031982421875,0.02362060546875,-0.0193634033203125,0.0155258178710937,-0.0125503540039062,0.01031494140625,-0.0071258544921875,0.00537109375,-0.00421142578125,0.0012893676757812,-0.0020065307617187
1.002912,-0.0012893676757812,0.0025787353515625,-0.0048675537109375,0.0110626220703125,-0.021270751953125,0.048004150390625,-0.8082122802734375,-0.0738449096679687,0.04010009765625,-0.031982421875,0.0235595703125,-0.0196533203125,0.014892578125,-0.0126724243164062,0.009429931640625,-0.00689697265625,0.0046310424804687,-0.0035476684570312,0.0012969970703125,-0.0012969970703125
1.032106,-0.0017623901367187,0.0024871826171875,-0.0057373046875,0.0100784301757812,-0.0217361450195312,0.0482177734375,-0.808746337890625,-0.0738983154296875,0.0394058227539062,-0.0310897827148437,0.0237503051757812,-0.0191726684570312,0.0143814086914062,-0.0125579833984375,0.0097427368164062,-0.0075836181640625,0.0049819946289062,-0.00384521484375,0.0018997192382812,-0.001190185546875
1.059847,-0.0015182495117187,0.0028076171875,-0.0054779052734375,0.0101547241210937,-0.0216751098632812,0.0492782592773437,-0.8104171752929688,-0.07452392578125,0.0391998291015625,-0.0318222045898437,0.023590087890625,-0.0191421508789062,0.0141067504882812,-0.01226806640625,0.0099029541015625,-0.0073165893554687,0.00494384765625,-0.0032806396484375,0.0012588500976562,-0.0017013549804687
1.087036,-0.0008621215820312,0.002166748046875,-0.006011962890625,0.0104751586914062,-0.0218124389648437,0.0494308471679687,-0.8101654052734375,-0.0738525390625,0.039398193359375,-0.0313339233398437,0.0233917236328125,-0.018707275390625,0.0140228271484375,-0.0118026733398437,0.0098114013671875,-0.007476806640625,0.0047378540039062,-0.0034408569335937,0.002166748046875,-0.0015716552734375
1.114148,-0.0018081665039062,0.0022354125976562,-0.0064773559570312,0.0106048583984375,-0.0213775634765625,0.049407958984375,-0.8114395141601562,-0.0739974975585937,0.0383758544921875,-0.0316085815429687,0.0228195190429687,-0.0183868408203125,0.0150985717773437,-0.0117568969726562,0.0098876953125,-0.0067367553710937,0.0054244995117187,-0.0034332275390625,0.0014266967773437,-0.0017471313476562
1.143595,-0.0015869140625,0.002685546875,-0.0055465698242187,0.01068115234375,-0.0221405029296875,0.0493011474609375,-0.8111724853515625,-0.0736618041992187,0.038665771484375,-0.030670166015625,0.02313232421875,-0.0179901123046875,0.01458740234375,-0.0115814208984375,0.010162353515625,-0.0064010620117187,0.0051498413085937,-0.0031967163085937,0.00152587890625,-0.0014190673828125
1.169463,-0.0017242431640625,0.00341796875,-0.0061111450195312,0.0107650756835937,-0.022430419921875,0.0494155883789062,-0.8129501342773438,-0.0739593505859375,0.0379486083984375,-0.0314788818359375,0.0229721069335937,-0.0185928344726562,0.0147628784179687,-0.0122451782226562,0.00946044921875,-0.0072097778320312,0.0043106079101562,-0.0030975341796875,0.0007095336914062,-0.0014190673828125
1.198663,-0.0012359619140625,0.0024337768554687,-0.0062408447265625,0.01129150390625,-0.0225296020507812,0.0498886108398437,-0.8127899169921875,-0.0733718872070312,0.0386962890625,-0.0310745239257812,0.0223617553710937,-0.0193328857421875,0.0138626098632812,-0.0113296508789062,0.0093841552734375,-0.007110595703125,0.0051193237304687,-0.003265380859375,0.0013961791992187,-0.00128173828125
1.227034,-0.00177001953125,0.0031280517578125,-0.0059280395507812,0.0111007690429687,-0.022369384765625,0.0503463745117187,-0.8138046264648438,-0.0742568969726562,0.0392074584960937,-0.0308685302734375,0.0225372314453125,-0.0183258056640625,0.013641357421875,-0.011138916015625,0.0091629028320312,-0.0066452026367187,0.0047988891601562,-0.00408935546875,0.0013504028320312,-0.0013427734375
1.254101,-0.0018234252929687,0.0030517578125,-0.0066070556640625,0.0108489990234375,-0.0222396850585937,0.049957275390625,-0.81524658203125,-0.0740509033203125,0.0380630493164062,-0.0314788818359375,0.0228424072265625,-0.0181350708007812,0.0140838623046875,-0.0118637084960937,0.0085372924804687,-0.0067520141601562,0.004791259765625,-0.00347900390625,0.0010528564453125,-0.00115966796875
1.280355,-0.0018997192382812,0.0026779174804687,-0.0061874389648437,0.010467529296875,-0.02276611328125,0.0506515502929687,-0.8151626586914062,-0.0737228393554687,0.0379638671875,-0.03076171875,0.022674560546875,-0.0181808471679687,0.0143966674804687,-0.0110015869140625,0.0096359252929687,-0.007049560546875,0.0046844482421875,-0.003692626953125,0.0009689331054687,-0.0010147094726562
1.308822,-0.0018539428710937,0.0030593872070312,-0.0065765380859375,0.0116729736328125,-0.0224990844726562,0.0502166748046875,-0.8163986206054688,-0.0743560791015625,0.038238525390625,-0.0314865112304687,0.0222244262695312,-0.0179595947265625,0.0139541625976562,-0.0115509033203125,0.0092926025390625,-0.007110595703125,0.0047607421875,-0.003326416015625,0.00177001953125,-0.00091552734375
1.334514,-0.0017852783203125,0.0024795532226562,-0.0063552856445312,0.0115509033203125,-0.0234222412109375,0.0507049560546875,-0.8163833618164062,-0.0746231079101562,0.0384292602539062,-0.030609130859375,0.0219802856445312,-0.0182037353515625,0.013824462890625,-0.0117568969726562,0.0094451904296875,-0.0069503784179687,0.0042343139648437,-0.0040664672851562,0.0008316040039062,-0.001220703125
1.363692,-0.0015182495117187,0.003265380859375,-0.0064697265625,0.0114288330078125,-0.02215576171875,0.0501708984375,-0.818359375,-0.0745086669921875,0.0380783081054687,-0.0306930541992187,0.0223770141601562,-0.0180435180664062,0.0135345458984375,-0.0114898681640625,0.0091018676757812,-0.0072479248046875,0.0046539306640625,-0.0033340454101562,0.0009231567382812,-0.0011367797851562
1.391728,-0.001617431640625,0.0031585693359375,-0.006011962890625,0.0115966796875,-0.0227890014648437,0.0508804321289062,-0.818878173828125,-0.0741119384765625,0.038482666015625,-0.0309371948242187,0.0228424072265625,-0.0180587768554687,0.0136947631835937,-0.0112380981445312,0.0089340209960937,-0.0067062377929687,0.0044403076171875,-0.003570556640625,0.0003128051757812,-0.000823974609375
1.418818,-0.0017471313476562,0.0030441284179687,-0.0063934326171875,0.01141357421875,-0.0224990844726562,0.0511016845703125,-0.8201370239257812,-0.0740203857421875,0.0381546020507812,-0.0307998657226562,0.0226821899414062,-0.0188751220703125,0.0135040283203125,-0.0114059448242187,0.0089645385742187,-0.006866455078125,0.0045623779296875,-0.0025100708007812,0.0013961791992187,-0.0010910034179687
1.445729,-0.001739501953125,0.0030899047851562,-0.00640869140625,0.0119476318359375,-0.02349853515625,0.05120849609375,-0.819854736328125,-0.0742721557617187,0.0388031005859375,-0.0303421020507812,0.02252197265625,-0.0181961059570312,0.0136337280273437,-0.0113983154296875,0.008941650390625,-0.00634765625,0.0047149658203125,-0.0040130615234375,0.0009994506835937,-0.0016098022460937
1.475386,-0.0023574829101562,0.003387451171875,-0.006378173828125,0.0118408203125,-0.0230484008789062,0.0508880615234375,-0.8211746215820312,-0.074951171875,0.038116455078125,-0.0304946899414062,0.0221176147460937,-0.0181350708007812,0.0138931274414062,-0.0114212036132812,0.0094451904296875,-0.006805419921875,0.0047836303710937,-0.0033645629882812,0.000579833984375,-0.0017929077148437
1.501494,-0.0024795532226562,0.0030288696289062,-0.0067138671875,0.0111846923828125,-0.02276611328125,0.050384521484375,-0.8223114013671875,-0.0747451782226562,0.0385818481445312,-0.0307083129882812,0.0220184326171875,-0.0179367065429687,0.0136947631835937,-0.0113906860351562,0.0084228515625,-0.006378173828125,0.0049819946289062,-0.0031204223632812,0.0015945434570312,-0.0012893676757812
1.533096,-0.0016403198242187,0.0031967163085937,-0.0068893432617187,0.012054443359375,-0.0224685668945312,0.0512924194335937,-0.8222885131835938,-0.0740127563476562,0.0385360717773437,-0.0307464599609375,0.0225067138671875,-0.0181732177734375,0.0134735107421875,-0.011322021484375,0.0090179443359375,-0.006591796875,0.0043563842773437,-0.0037307739257812,0.0004043579101562,-0.0015106201171875
1.56167,-0.0020980834960937,0.0031280517578125,-0.0062637329101562,0.0116653442382812,-0.0231704711914062,0.0516510009765625,-0.824005126953125,-0.07427978515625,0.038665771484375,-0.0305862426757812,0.0224456787109375,-0.0184478759765625,0.0135726928710937,-0.0116806030273437,0.0087356567382812,-0.006317138671875,0.0051345825195312,-0.0035629272460937,0.0006866455078125,-0.0010604858398437
1.588663,-0.0017318725585937,0.0034408569335937,-0.0066757202148437,0.0118026733398437,-0.0230178833007812,0.0514678955078125,-0.824127197265625,-0.0739517211914062,0.0387496948242187,-0.0304183959960937,0.0223159790039062,-0.0180816650390625,0.0138168334960937,-0.011199951171875,0.0086669921875,-0.0074615478515625,0.0046768188476562,-0.00323486328125,0.001373291015625,-0.0008926391601562
1.617312,-0.0023422241210937,0.0036239624023437,-0.0063629150390625,0.0119781494140625,-0.0232620239257812,0.0516815185546875,-0.8248443603515625,-0.0744781494140625,0.0388641357421875,-0.0304183959960937,0.0227508544921875,-0.0178298950195312,0.013671875,-0.0110549926757812,0.0095748901367187,-0.0064010620117187,0.0043258666992187,-0.0030593872070312,0.0009536743164062,-0.0007781982421875
1.644486,-0.00213623046875,0.0034561157226562,-0.0065841674804687,0.0119552612304687,-0.0230941772460937,0.051483154296875,-0.825531005859375,-0.0739364624023437,0.038787841796875,-0.0306015014648437,0.02288818359375,-0.0184173583984375,0.0132980346679687,-0.0113296508789062,0.008758544921875,-0.006317138671875,0.00457763671875,-0.0032272338867187,0.0008392333984375,-0.0015182495117187
1.670378,-0.0021514892578125,0.0031051635742187,-0.0072708129882812,0.0115432739257812,-0.0234756469726562,0.0523910522460937,-0.8260955810546875,-0.0743942260742187,0.0384750366210937,-0.0306549072265625,0.0226058959960937,-0.0182647705078125,0.0137176513671875,-0.0110702514648437,0.0092391967773437,-0.0075225830078125,0.0046234130859375,-0.0032958984375,0.0011978149414062,-0.0016632080078125
1.700645,-0.0018768310546875,0.0034027099609375,-0.006988525390625,0.0117263793945312,-0.0239791870117187,0.051300048828125,-0.8268966674804688,-0.0743789672851562,0.0386581420898437,-0.0304336547851562,0.0223007202148437,-0.0188674926757812,0.013885498046875,-0.0117263793945312,0.0089111328125,-0.0063400268554687,0.0046463012695312,-0.003082275390625,0.0010147094726562,-0.0011215209960937
1.730465,-0.0022201538085937,0.0031890869140625,-0.0060577392578125,0.0118484497070312,-0.0236740112304687,0.051513671875,-0.8287124633789062,-0.0745162963867187,0.0392379760742187,-0.030914306640625,0.0226821899414062,-0.01806640625,0.0137405395507812,-0.0113754272460937,0.0091705322265625,-0.0067214965820312,0.005096435546875,-0.0039596557617187,0.000244140625,-0.0014572143554687
1.757939,-0.0023727416992187,0.0030670166015625,-0.0065536499023437,0.0120162963867187,-0.0234603881835937,0.0516433715820312,-0.8292465209960938,-0.0750350952148437,0.0387725830078125,-0.030853271484375,0.0222930908203125,-0.0183258056640625,0.0134124755859375,-0.0112838745117187,0.0091552734375,-0.00653076171875,0.0050888061523437,-0.003662109375,0.0011215209960937,-0.0014114379882812
1.791077,-0.00189208984375,0.0025253295898437,-0.0067062377929687,0.0114364624023437,-0.0230484008789062,0.0525360107421875,-0.8294143676757812,-0.073974609375,0.038848876953125,-0.0306320190429687,0.02349853515625,-0.0181655883789062,0.0136337280273437,-0.0113983154296875,0.008880615234375,-0.0069198608398437,0.0048980712890625,-0.003662109375,0.0009918212890625,-0.000732421875
1.817198,-0.0014266967773437,0.0027084350585937,-0.006683349609375,0.0119400024414062,-0.02374267578125,0.052154541015625,-0.8315582275390625,-0.0739669799804687,0.0394821166992187,-0.0311660766601562,0.0229110717773437,-0.018341064453125,0.0140914916992187,-0.0121612548828125,0.0092697143554687,-0.0064697265625,0.0046157836914062,-0.00341796875,0.0012893676757812,-0.0010833740234375
1.843398,-0.0018539428710937,0.0033416748046875,-0.0073318481445312,0.0120697021484375,-0.0241775512695312,0.0522384643554687,-0.83184814453125,-0.0739364624023437,0.0405120849609375,-0.0309066772460937,0.0231857299804687,-0.018798828125,0.0140380859375,-0.0114593505859375,0.0088653564453125,-0.00628662109375,0.0044708251953125,-0.0031204223632812,0.0012588500976562,-0.0015640258789062
1.878744,-0.0018081665039062,0.0029220581054687,-0.0071334838867187,0.0121841430664062,-0.0237274169921875,0.0522689819335937,-0.8335494995117188,-0.0754623413085937,0.0396728515625,-0.0308074951171875,0.0223770141601562,-0.0184173583984375,0.0142593383789062,-0.0109405517578125,0.0096817016601562,-0.0073623657226562,0.0055160522460937,-0.0027694702148437,0.0009918212890625,-0.0011138916015625
1.905165,-0.0025711059570312,0.0024261474609375,-0.0074615478515625,0.0123977661132812,-0.0234222412109375,0.052581787109375,-0.8336715698242188,-0.0757675170898437,0.04010009765625,-0.0307846069335937,0.0223922729492187,-0.0179595947265625,0.0143508911132812,-0.0115280151367187,0.0092086791992187,-0.0061264038085937,0.00567626953125,-0.0037384033203125,0.0008468627929687,-0.0017623901367187
1.932219,-0.0019760131835937,0.0032730102539062,-0.0073394775390625,0.0123748779296875,-0.0238418579101562,0.05218505859375,-0.8344802856445312,-0.0763015747070312,0.039337158203125,-0.03057861328125,0.0228729248046875,-0.0180816650390625,0.0136032104492187,-0.011627197265625,0.0093460083007812,-0.0070343017578125,0.0052947998046875,-0.0032119750976562,0.0013580322265625,-0.001007080078125
1.959931,-0.0016937255859375,0.0032501220703125,-0.0068740844726562,0.0129165649414062,-0.0244293212890625,0.0528793334960937,-0.8365859985351562,-0.0773696899414062,0.0401763916015625,-0.031585693359375,0.02227783203125,-0.0188827514648437,0.014404296875,-0.010833740234375,0.0086441040039062,-0.0066986083984375,0.0044937133789062,-0.00390625,0.00164794921875,-0.001251220703125
1.985963,-0.0024261474609375,0.0029220581054687,-0.0071029663085937,0.0121841430664062,-0.024444580078125,0.053558349609375,-0.8384323120117188,-0.0783843994140625,0.04010009765625,-0.0316085815429687,0.0233078002929687,-0.0181884765625,0.0141677856445312,-0.0113601684570312,0.0093765258789062,-0.0069351196289062,0.0037689208984375,-0.00311279296875,0.0013351440429687,-0.0008544921875
2.015589,-0.0021286010742187,0.00408935546875,-0.0072174072265625,0.0130157470703125,-0.0233078002929687,0.052642822265625,-0.8390731811523438,-0.0788803100585937,0.0401153564453125,-0.0310287475585937,0.0222549438476562,-0.0187835693359375,0.0139846801757812,-0.0115966796875,0.0087509155273437,-0.006866455078125,0.0044174194335937,-0.0032272338867187,0.001190185546875,-0.0015716552734375
2.0438,-0.0021209716796875,0.0029830932617187,-0.007293701171875,0.0128402709960937,-0.0245208740234375,0.0531845092773437,-0.8396835327148438,-0.07904052734375,0.0399627685546875,-0.0314712524414062,0.0228271484375,-0.017608642578125,0.014190673828125,-0.0125045776367187,0.0092315673828125,-0.0064697265625,0.004547119140625,-0.00360107421875,0.0007553100585937,-0.0008926391601562
2.070775,-0.00238037109375,0.00396728515625,-0.0069656372070312,0.01220703125,-0.0243988037109375,0.0526199340820312,-0.8396224975585938,-0.07806396484375,0.0408248901367187,-0.030670166015625,0.022369384765625,-0.0183944702148437,0.0142822265625,-0.0114212036132812,0.0085220336914062,-0.006439208984375,0.0046310424804687,-0.0037384033203125,0.0015869140625,-0.0013275146484375
2.097683,-0.0023345947265625,0.0032272338867187,-0.006744384765625,0.0123291015625,-0.0241470336914062,0.0537948608398437,-0.840606689453125,-0.0783157348632812,0.0402755737304687,-0.0302734375,0.0230941772460937,-0.0183334350585937,0.0143356323242187,-0.011260986328125,0.0085983276367187,-0.0069808959960937,0.0051956176757812,-0.00341796875,0.0009078979492187,-0.0019378662109375
2.126961,-0.0027542114257812,0.003570556640625,-0.00775146484375,0.0123825073242187,-0.0240478515625,0.0528411865234375,-0.8401947021484375,-0.077545166015625,0.040191650390625,-0.0308837890625,0.0225830078125,-0.0184249877929687,0.014312744140625,-0.0112686157226562,0.0091018676757812,-0.006683349609375,0.0049972534179687,-0.0038604736328125,0.0014495849609375,-0.0009994506835937
2.153088,-0.0025787353515625,0.003753662109375,-0.00677490234375,0.012237548828125,-0.0242385864257812,0.0538711547851562,-0.8422927856445312,-0.0781784057617187,0.040771484375,-0.0314178466796875,0.0229339599609375,-0.0184555053710937,0.014678955078125,-0.0113601684570312,0.0090408325195312,-0.0063552856445312,0.0049819946289062,-0.0031280517578125,0.0006866455078125,-0.001251220703125
2.190455,-0.0019073486328125,0.0033187866210937,-0.0072097778320312,0.0118331909179687,-0.0245132446289062,0.0537338256835937,-0.8423614501953125,-0.0773849487304687,0.0403366088867187,-0.0315017700195312,0.02294921875,-0.0183868408203125,0.014556884765625,-0.0115203857421875,0.0089035034179687,-0.006591796875,0.0045547485351562,-0.0035858154296875,0.0010833740234375,-0.0011062622070312
2.218965,-0.0018997192382812,0.00341796875,-0.0077590942382812,0.0125961303710937,-0.0250244140625,0.0533523559570312,-0.8436737060546875,-0.07879638671875,0.04119873046875,-0.0311279296875,0.0232620239257812,-0.0184173583984375,0.013336181640625,-0.0120468139648437,0.0093002319335937,-0.0071563720703125,0.0044631958007812,-0.0037994384765625,0.0009765625,-0.0011367797851562
2.245965,-0.002166748046875,0.0034408569335937,-0.0071487426757812,0.0119171142578125,-0.0246963500976562,0.0535354614257812,-0.845245361328125,-0.0783004760742187,0.0412216186523437,-0.0304718017578125,0.0236892700195312,-0.0182418823242187,0.0146026611328125,-0.0118560791015625,0.00946044921875,-0.0067291259765625,0.00469970703125,-0.0036849975585937,0.00128173828125,-0.0012283325195312
2.273061,-0.0019302368164062,0.0039596557617187,-0.0073089599609375,0.0123748779296875,-0.0242233276367187,0.0537643432617187,-0.845245361328125,-0.0783004760742187,0.0409317016601562,-0.0311279296875,0.0231781005859375,-0.019378662109375,0.0139236450195312,-0.0111160278320312,0.0094223022460937,-0.0071258544921875,0.004638671875,-0.0036087036132812,0.0009918212890625,-0.0006790161132812
2.302511,-0.0018234252929687,0.0033798217773437,-0.0073394775390625,0.0123367309570312,-0.0244140625,0.0533523559570312,-0.8464584350585938,-0.0784149169921875,0.0408782958984375,-0.0314178466796875,0.0232467651367187,-0.0186920166015625,0.0139312744140625,-0.0109024047851562,0.0096817016601562,-0.007171630859375,0.0045166015625,-0.0032730102539062,0.0006866455078125,-0.0014419555664062
2.328803,-0.0024337768554687,0.0032424926757812,-0.0072021484375,0.0130462646484375,-0.024658203125,0.0540771484375,-0.8466110229492188,-0.0788421630859375,0.0411605834960937,-0.031341552734375,0.0228805541992187,-0.0189895629882812,0.0141220092773437,-0.011993408203125,0.0088577270507812,-0.0067825317382812,0.0042648315429687,-0.0030517578125,0.0009918212890625,-0.0016860961914062
2.354782,-0.002288818359375,0.0036697387695312,-0.0070343017578125,0.0121612548828125,-0.0247802734375,0.0536651611328125,-0.8480606079101562,-0.0786056518554687,0.0405349731445312,-0.0315475463867187,0.023193359375,-0.0188446044921875,0.0136642456054687,-0.0118865966796875,0.009307861328125,-0.0069961547851562,0.0048294067382812,-0.0037078857421875,0.00146484375,-0.0013427734375
2.3836,-0.0023117065429687,0.0035171508789062,-0.0074996948242187,0.0126800537109375,-0.0243682861328125,0.0537185668945312,-0.8485031127929688,-0.0789642333984375,0.041534423828125,-0.0312347412109375,0.0235519409179687,-0.0181427001953125,0.0137481689453125,-0.0116958618164062,0.009246826171875,-0.0067291259765625,0.0043106079101562,-0.0030593872070312,0.0008468627929687,-0.0017471313476562
2.410753,-0.0013351440429687,0.0037918090820312,-0.007110595703125,0.0122451782226562,-0.0245285034179687,0.0541458129882812,-0.8498764038085938,-0.079071044921875,0.0415496826171875,-0.0309829711914062,0.0231704711914062,-0.01849365234375,0.0139694213867187,-0.0117340087890625,0.0092315673828125,-0.0061187744140625,0.0052337646484375,-0.0035247802734375,0.0012588500976562,-0.0006866455078125
2.43765,-0.0024337768554687,0.0032577514648437,-0.0068817138671875,0.0124969482421875,-0.0251312255859375,0.0536651611328125,-0.8504638671875,-0.0789642333984375,0.0411300659179687,-0.0311813354492187,0.0232162475585937,-0.018096923828125,0.0142898559570312,-0.0117034912109375,0.0088272094726562,-0.0068817138671875,0.0050125122070312,-0.003448486328125,0.000701904296875,-0.0008316040039062
2.4669,-0.00238037109375,0.0034332275390625,-0.0074462890625,0.0126419067382812,-0.0246658325195312,0.0542984008789062,-0.85125732421875,-0.0792465209960937,0.041259765625,-0.031280517578125,0.0224838256835937,-0.0182723999023437,0.0140838623046875,-0.0116500854492187,0.0095672607421875,-0.0064468383789062,0.0047988891601562,-0.0036773681640625,0.0013427734375,-0.0003814697265625
2.492743,-0.0020294189453125,0.0040054321289062,-0.0074615478515625,0.0127944946289062,-0.0245132446289062,0.0543289184570312,-0.8513412475585938,-0.0788116455078125,0.0404434204101562,-0.03125,0.0232086181640625,-0.0186309814453125,0.0137710571289062,-0.011199951171875,0.0093231201171875,-0.006744384765625,0.0050735473632812,-0.0040817260742187,0.0016021728515625,-0.0016403198242187
2.527919,-0.0024490356445312,0.0036163330078125,-0.0074844360351562,0.0127029418945312,-0.0247955322265625,0.0538101196289062,-0.8523712158203125,-0.079254150390625,0.0405654907226562,-0.0313949584960937,0.023284912109375,-0.0181808471679687,0.0138702392578125,-0.0112838745117187,0.0095367431640625,-0.0065078735351562,0.004608154296875,-0.003265380859375,0.0016403198242187,-0.0016250610351562
2.556431,-0.0019073486328125,0.0038299560546875,-0.0075302124023437,0.0132064819335937,-0.0249252319335937,0.0548553466796875,-0.85443115234375,-0.0797882080078125,0.0408554077148437,-0.0316390991210937,0.0238723754882812,-0.0186233520507812,0.0145111083984375,-0.0116958618164062,0.00933837890625,-0.00689697265625,0.0044097900390625,-0.0030441284179687,0.001068115234375,-0.0011749267578125
2.583359,-0.0021209716796875,0.003509521484375,-0.0075607299804687,0.0127639770507812,-0.0249176025390625,0.054595947265625,-0.8549118041992188,-0.0791778564453125,0.04180908203125,-0.031585693359375,0.0236968994140625,-0.0186233520507812,0.0143280029296875,-0.0110244750976562,0.0093307495117187,-0.0068817138671875,0.0041961669921875,-0.0038681030273437,0.0013275146484375,-0.0012130737304687
2.610506,-0.0022811889648437,0.0037994384765625,-0.0076370239257812,0.0127029418945312,-0.0246200561523437,0.0546875,-0.8569259643554688,-0.0799636840820312,0.0422744750976562,-0.0318756103515625,0.0234603881835937,-0.0182876586914062,0.0148162841796875,-0.012237548828125,0.0088882446289062,-0.0064010620117187,0.0044479370117187,-0.0034637451171875,0.000579833984375,-0.0007781982421875
2.639744,-0.0020065307617187,0.0036392211914062,-0.0076522827148437,0.0125961303710937,-0.0247955322265625,0.0550460815429687,-0.8577041625976562,-0.0798110961914062,0.0420913696289062,-0.0318527221679687,0.0237045288085937,-0.0187530517578125,0.014404296875,-0.0118942260742187,0.0088043212890625,-0.0071029663085937,0.0044708251953125,-0.0031661987304687,0.0007095336914062,-0.0013961791992187
2.665797,-0.0025863647460937,0.0035629272460937,-0.0074996948242187,0.0122299194335937,-0.0258941650390625,0.0553512573242187,-0.85943603515625,-0.0807418823242187,0.0424728393554687,-0.0312042236328125,0.0242080688476562,-0.0188064575195312,0.0144500732421875,-0.011962890625,0.009033203125,-0.00714111328125,0.004974365234375,-0.0028305053710937,0.001190185546875,-0.0011215209960937
2.700874,-0.002105712890625,0.0039901733398437,-0.0073013305664062,0.0124435424804687,-0.0250015258789062,0.055267333984375,-0.8590469360351562,-0.0798187255859375,0.0419845581054687,-0.0323944091796875,0.0235595703125,-0.0190658569335937,0.0145721435546875,-0.0116958618164062,0.0091552734375,-0.0063705444335937,0.0045318603515625,-0.00372314453125,0.0010757446289062,-0.0019454956054687
2.729697,-0.0021896362304687,0.0034027099609375,-0.0076904296875,0.0130462646484375,-0.025482177734375,0.0551681518554687,-0.8564682006835938,-0.0801315307617187,0.0417556762695312,-0.0318374633789062,0.0230178833007812,-0.0188217163085937,0.0140533447265625,-0.0114288330078125,0.0092849731445312,-0.0070877075195312,0.0044174194335937,-0.0030517578125,0.00103759765625,-0.0008468627929687
2.757026,-0.0025405883789062,0.00360107421875,-0.0074462890625,0.0128173828125,-0.0253448486328125,0.0549163818359375,-0.8565673828125,-0.0793380737304687,0.0412445068359375,-0.03131103515625,0.023834228515625,-0.0185546875,0.0138702392578125,-0.0116806030273437,0.0094985961914062,-0.0068740844726562,0.0048446655273437,-0.0035400390625,0.0003738403320312,-0.0012741088867187
2.78405,-0.0025100708007812,0.0038528442382812,-0.0076217651367187,0.0130081176757812,-0.0259017944335937,0.0551300048828125,-0.8552169799804688,-0.0789260864257812,0.0411300659179687,-0.0309982299804687,0.0239105224609375,-0.0186691284179687,0.0141372680664062,-0.011932373046875,0.0094146728515625,-0.0065155029296875,0.0052566528320312,-0.00347900390625,0.001373291015625,-0.0007858276367187
2.812854,-0.0018157958984375,0.0038986206054687,-0.0074920654296875,0.0127410888671875,-0.0253219604492187,0.0550384521484375,-0.85504150390625,-0.0780410766601562,0.0409698486328125,-0.0312271118164062,0.0238037109375,-0.0195159912109375,0.0141143798828125,-0.0114898681640625,0.0089340209960937,-0.0065994262695312,0.004913330078125,-0.0034408569335937,0.0012359619140625,-0.0010833740234375
2.838875,-0.0022201538085937,0.004180908203125,-0.0074615478515625,0.0127487182617187,-0.0251846313476562,0.0546493530273437,-0.8540267944335938,-0.0787124633789062,0.041015625,-0.0307998657226562,0.0232696533203125,-0.0186386108398437,0.014007568359375,-0.0116195678710937,0.0093154907226562,-0.0066299438476562,0.0046157836914062,-0.00390625,0.0008392333984375,-0.0015640258789062
2.86628,-0.0023727416992187,0.0034866333007812,-0.007904052734375,0.0127410888671875,-0.0253982543945312,0.054534912109375,-0.853240966796875,-0.0786285400390625,0.0411605834960937,-0.0304107666015625,0.0231475830078125,-0.0188751220703125,0.0139617919921875,-0.0109405517578125,0.0094528198242187,-0.0064163208007812,0.0049591064453125,-0.002899169921875,0.0013961791992187,-0.0014877319335937
2.8967,-0.0029373168945312,0.0038070678710937,-0.0074462890625,0.0126876831054687,-0.0246353149414062,0.0540924072265625,-0.8530197143554688,-0.0777816772460937,0.0406951904296875,-0.0308380126953125,0.02313232421875,-0.0182266235351562,0.0135269165039062,-0.0120773315429687,0.0093002319335937,-0.006011962890625,0.0049285888671875,-0.0035171508789062,0.0004425048828125,-0.001556396484375
2.924786,-0.0019912719726562,0.0036468505859375,-0.00787353515625,0.0130844116210937,-0.0248489379882812,0.0546722412109375,-0.8519134521484375,-0.0785675048828125,0.0402603149414062,-0.0308609008789062,0.0221481323242187,-0.0182723999023437,0.014007568359375,-0.0115737915039062,0.0085067749023437,-0.0071868896484375,0.00445556640625,-0.0036468505859375,0.001129150390625,-0.0012054443359375
2.955486,-0.0023193359375,0.0039901733398437,-0.0075149536132812,0.0130386352539062,-0.026336669921875,0.0548782348632812,-0.85186767578125,-0.078704833984375,0.0409011840820312,-0.0311508178710937,0.0234375,-0.0180740356445312,0.0133209228515625,-0.01153564453125,0.0085296630859375,-0.0070114135742187,0.0040969848632812,-0.0034027099609375,0.0005416870117187,-0.0011520385742187
2.981863,-0.0024948120117187,0.004058837890625,-0.0079803466796875,0.0135955810546875,-0.0250778198242187,0.054718017578125,-0.850311279296875,-0.0783309936523437,0.0409469604492187,-0.0310592651367187,0.0227890014648437,-0.0180511474609375,0.0140151977539062,-0.010711669921875,0.00860595703125,-0.0063323974609375,0.0044174194335937,-0.0034332275390625,0.00018310546875,-0.0013809204101562
3.012701,-0.001953125,0.0038681030273437,-0.0077438354492187,0.0129852294921875,-0.0256423950195312,0.0548248291015625,-0.8500137329101562,-0.0779495239257812,0.0410308837890625,-0.0306777954101562,0.0230712890625,-0.017791748046875,0.0135574340820312,-0.0116119384765625,0.0089645385742187,-0.0061264038085937,0.0043487548828125,-0.003692626953125,0.000885009765625,-0.0008468627929687
3.042974,-0.0027084350585937,0.0038833618164062,-0.0077438354492187,0.0130462646484375,-0.025390625,0.0546646118164062,-0.849212646484375,-0.0775222778320312,0.0410308837890625,-0.031097412109375,0.022979736328125,-0.0176467895507812,0.0138626098632812,-0.011444091796875,0.0086898803710937,-0.0064468383789062,0.0046615600585937,-0.0029525756835937,0.0003814697265625,-0.0004806518554687
3.071358,-0.0024795532226562,0.0035629272460937,-0.007659912109375,0.0137405395507812,-0.025604248046875,0.05419921875,-0.8483657836914062,-0.0774765014648437,0.0399093627929687,-0.0308761596679687,0.023223876953125,-0.0180892944335937,0.0137557983398437,-0.01116943359375,0.0090408325195312,-0.0064697265625,0.004547119140625,-0.0030059814453125,0.0005340576171875,-0.0011520385742187
3.099672,-0.002288818359375,0.0039215087890625,-0.0072402954101562,0.0131149291992187,-0.025238037109375,0.05517578125,-0.8481216430664062,-0.0772857666015625,0.0405349731445312,-0.031036376953125,0.0225677490234375,-0.0184249877929687,0.0137939453125,-0.0108413696289062,0.009124755859375,-0.006195068359375,0.0049514770507812,-0.0034713745117187,0.0005569458007812,-0.000579833984375
3.130051,-0.0024871826171875,0.0040359497070312,-0.0076904296875,0.0128936767578125,-0.0250701904296875,0.0546493530273437,-0.8463973999023438,-0.0774917602539062,0.0405349731445312,-0.0303115844726562,0.022613525390625,-0.0179977416992187,0.0134506225585937,-0.010406494140625,0.0088424682617187,-0.0068435668945312,0.0038299560546875,-0.0029144287109375,0.0010986328125,-0.001068115234375
3.157026,-0.0028457641601562,0.0038604736328125,-0.0081863403320312,0.0122222900390625,-0.0252151489257812,0.0548019409179687,-0.845855712890625,-0.0770492553710937,0.0407028198242187,-0.0302200317382812,0.02264404296875,-0.0179977416992187,0.0138702392578125,-0.0104217529296875,0.0085601806640625,-0.0069046020507812,0.0045318603515625,-0.00311279296875,0.0009994506835937,-0.0009689331054687
3.18983,-0.0030059814453125,0.0039443969726562,-0.0075302124023437,0.0127182006835937,-0.0253982543945312,0.054779052734375,-0.8449859619140625,-0.076873779296875,0.0411453247070312,-0.030487060546875,0.0221328735351562,-0.0176544189453125,0.0131454467773437,-0.0112075805664062,0.0088653564453125,-0.0063095092773437,0.0041580200195312,-0.0026168823242187,0.0008773803710937,-0.0011367797851562
3.217656,-0.0023422241210937,0.0035018920898437,-0.0077133178710937,0.0131072998046875,-0.0249862670898437,0.0541534423828125,-0.8436126708984375,-0.07647705078125,0.039886474609375,-0.0298690795898437,0.0226364135742187,-0.0176544189453125,0.0136489868164062,-0.0106964111328125,0.0085296630859375,-0.006439208984375,0.0047073364257812,-0.00250244140625,0.0010223388671875,-0.0016098022460937
3.246144,-0.0029067993164062,0.0040740966796875,-0.0080032348632812,0.01312255859375,-0.0249862670898437,0.0542221069335937,-0.8428955078125,-0.0762863159179687,0.0402908325195312,-0.030242919921875,0.0223388671875,-0.018035888671875,0.0138320922851562,-0.0103988647460937,0.0081863403320312,-0.0068740844726562,0.0040817260742187,-0.0028305053710937,0.0009613037109375,-0.00091552734375
3.277036,-0.0032882690429687,0.003387451171875,-0.00775146484375,0.012908935546875,-0.0249099731445312,0.0542068481445312,-0.8417739868164062,-0.0759201049804687,0.039703369140625,-0.0304641723632812,0.0215530395507812,-0.0174331665039062,0.0134811401367187,-0.010894775390625,0.0089492797851562,-0.0056915283203125,0.0049285888671875,-0.004058837890625,0.0005340576171875,-0.0016098022460937
3.304362,-0.0020828247070312,0.0036773681640625,-0.0079803466796875,0.0134735107421875,-0.0252685546875,0.0544204711914062,-0.8410186767578125,-0.0761642456054687,0.0395126342773437,-0.0304794311523437,0.0218734741210937,-0.0183334350585937,0.0131072998046875,-0.0104751586914062,0.0088119506835937,-0.006500244140625,0.0047683715820312,-0.0025863647460937,0.0002593994140625,-0.0015411376953125
3.331941,-0.0019378662109375,0.0038681030273437,-0.0079727172851562,0.0134429931640625,-0.02496337890625,0.0539703369140625,-0.8399276733398438,-0.075592041015625,0.039794921875,-0.0305023193359375,0.0221405029296875,-0.0178298950195312,0.01300048828125,-0.01080322265625,0.0087432861328125,-0.0059585571289062,0.0039520263671875,-0.0026702880859375,0.0008544921875,-0.0016021728515625
3.36199,-0.0025405883789062,0.0038070678710937,-0.0076980590820312,0.0124588012695312,-0.0249404907226562,0.0539474487304687,-0.83831787109375,-0.075286865234375,0.039764404296875,-0.0296707153320312,0.0214691162109375,-0.0175628662109375,0.0133132934570312,-0.0109786987304687,0.008575439453125,-0.0065078735351562,0.004638671875,-0.002655029296875,0.000946044921875,-0.0012054443359375
3.39043,-0.0020523071289062,0.0041275024414062,-0.0075836181640625,0.0124740600585937,-0.0252685546875,0.0539474487304687,-0.8370437622070312,-0.0754241943359375,0.0388870239257812,-0.0301971435546875,0.02142333984375,-0.017913818359375,0.0130691528320312,-0.0105438232421875,0.0085372924804687,-0.0065078735351562,0.004180908203125,-0.0027923583984375,0.0006484985351562,-0.0010223388671875
3.41965,-0.0025634765625,0.0028762817382812,-0.0075912475585937,0.0127639770507812,-0.025177001953125,0.05426025390625,-0.83685302734375,-0.0761566162109375,0.0393753051757812,-0.029876708984375,0.0213394165039062,-0.0165634155273437,0.01348876953125,-0.0105819702148437,0.008636474609375,-0.0063247680664062,0.0042190551757812,-0.003021240234375,0.0006332397460937,-0.0015335083007812
3.448673,-0.0022201538085937,0.0038299560546875,-0.0075454711914062,0.0128555297851562,-0.0250244140625,0.0533370971679687,-0.8356781005859375,-0.0758285522460937,0.0381698608398437,-0.0300827026367187,0.0215530395507812,-0.0174636840820312,0.0130844116210937,-0.010284423828125,0.008270263671875,-0.006134033203125,0.0037384033203125,-0.002838134765625,0.0014266967773437,-0.0011215209960937
3.478848,-0.0021209716796875,0.0041885375976562,-0.007415771484375,0.0125579833984375,-0.0247726440429687,0.0537261962890625,-0.834381103515625,-0.0745773315429687,0.0389175415039062,-0.0295181274414062,0.0215835571289062,-0.0172271728515625,0.012908935546875,-0.01080322265625,0.0084991455078125,-0.0064697265625,0.0042343139648437,-0.0038375854492187,0.00054931640625,-0.0007400512695312
3.508699,-0.001800537109375,0.00347900390625,-0.0073776245117187,0.0128860473632812,-0.0249710083007812,0.0537261962890625,-0.833770751953125,-0.074249267578125,0.0380783081054687,-0.0296401977539062,0.021636962890625,-0.0177841186523437,0.0134963989257812,-0.0109329223632812,0.0083541870117187,-0.006195068359375,0.004302978515625,-0.0035171508789062,0.0009078979492187,-0.000701904296875
3.536877,-0.0025253295898437,0.0036239624023437,-0.0081405639648437,0.012969970703125,-0.0246200561523437,0.0525436401367187,-0.8319778442382812,-0.0745849609375,0.0377578735351562,-0.0295791625976562,0.0211639404296875,-0.0175094604492187,0.0132293701171875,-0.0097808837890625,0.008544921875,-0.0060958862304687,0.0037078857421875,-0.0031967163085937,0.0008697509765625,-0.0007705688476562
3.56504,-0.0018997192382812,0.0036773681640625,-0.0074234008789062,0.0128250122070312,-0.02398681640625,0.0525588989257812,-0.8314056396484375,-0.0739517211914062,0.0378265380859375,-0.0293350219726562,0.0208282470703125,-0.0167999267578125,0.012664794921875,-0.0105133056640625,0.0084152221679687,-0.0069427490234375,0.0046768188476562,-0.0027847290039062,0.0001144409179687,-0.0011520385742187
3.596385,-0.0023956298828125,0.0035171508789062,-0.0072708129882812,0.0121688842773437,-0.02435302734375,0.0524749755859375,-0.8298721313476562,-0.0729522705078125,0.0377731323242187,-0.0289230346679687,0.0212478637695312,-0.0166778564453125,0.01324462890625,-0.010162353515625,0.0081100463867187,-0.0058746337890625,0.004150390625,-0.0035552978515625,0.0009689331054687,-0.00128173828125
3.623054,-0.0022354125976562,0.0035476684570312,-0.007720947265625,0.01214599609375,-0.0246810913085937,0.0521240234375,-0.8287200927734375,-0.0716705322265625,0.0375823974609375,-0.0296707153320312,0.0210113525390625,-0.016876220703125,0.0127334594726562,-0.0107421875,0.0079803466796875,-0.0064239501953125,0.0044021606445312,-0.0034255981445312,0.0006256103515625,-0.0015411376953125
3.652783,-0.0025558471679687,0.0043411254882812,-0.00762939453125,0.012298583984375,-0.02398681640625,0.0521774291992187,-0.82818603515625,-0.0720672607421875,0.0371322631835937,-0.029296875,0.0210800170898437,-0.0168380737304687,0.0133132934570312,-0.0106887817382812,0.0086669921875,-0.0060043334960937,0.004486083984375,-0.0028228759765625,0.0010223388671875,-0.0007858276367187
3.682892,-0.0029067993164062,0.0031051635742187,-0.0074310302734375,0.01287841796875,-0.0234527587890625,0.0519866943359375,-0.8267669677734375,-0.0707550048828125,0.0372161865234375,-0.0293807983398437,0.0218505859375,-0.016876220703125,0.0123672485351562,-0.0109405517578125,0.008270263671875,-0.006011962890625,0.00396728515625,-0.0035934448242187,9.918212890625e-05,-0.000701904296875
3.711547,-0.0026092529296875,0.0036697387695312,-0.0075225830078125,0.0120849609375,-0.0234756469726562,0.05267333984375,-0.8257064819335938,-0.0718154907226562,0.0376358032226562,-0.0290679931640625,0.0209121704101562,-0.0166702270507812,0.0121536254882812,-0.0106964111328125,0.0081634521484375,-0.0064926147460937,0.0042572021484375,-0.0024795532226562,0.00054931640625,-0.0018539428710937
3.74109,-0.0026397705078125,0.0035400390625,-0.0072021484375,0.0127792358398437,-0.0239410400390625,0.0512542724609375,-0.8246002197265625,-0.0712432861328125,0.037078857421875,-0.0277557373046875,0.0214767456054687,-0.0171127319335937,0.0129318237304687,-0.0103530883789062,0.00823974609375,-0.005462646484375,0.0044708251953125,-0.0026779174804687,0.0009765625,-0.0008544921875
3.768994,-0.0027847290039062,0.0035858154296875,-0.0073471069335937,0.0119857788085937,-0.02374267578125,0.051727294921875,-0.8236312866210938,-0.0705032348632812,0.0373077392578125,-0.0290679931640625,0.02130126953125,-0.0163650512695312,0.0122528076171875,-0.010467529296875,0.00823974609375,-0.0058975219726562,0.0042495727539062,-0.0030288696289062,0.0007400512695312,1.52587890625e-05
3.80025,-0.0024948120117187,0.00335693359375,-0.007171630859375,0.0123977661132812,-0.0239105224609375,0.0519943237304687,-0.822601318359375,-0.0696334838867187,0.0371170043945312,-0.0294647216796875,0.0214920043945312,-0.01666259765625,0.01275634765625,-0.0099105834960937,0.008148193359375,-0.0060653686523437,0.00396728515625,-0.0031890869140625,0.00079345703125,-0.000701904296875
3.830052,-0.0022125244140625,0.0028915405273437,-0.0070114135742187,0.0116348266601562,-0.0240707397460937,0.0523605346679687,-0.8220596313476562,-0.0695877075195312,0.0373077392578125,-0.02886962890625,0.0208587646484375,-0.0168991088867187,0.012939453125,-0.0101852416992187,0.0081710815429687,-0.00616455078125,0.0045318603515625,-0.0025711059570312,0.0005340576171875,-0.0008773803710937
3.859308,-0.0021896362304687,0.003936767578125,-0.0070266723632812,0.0115814208984375,-0.0237579345703125,0.0518646240234375,-0.821441650390625,-0.0697860717773437,0.0374374389648437,-0.02874755859375,0.0206680297851562,-0.0164871215820312,0.0129318237304687,-0.0103225708007812,0.0081024169921875,-0.0058746337890625,0.0041656494140625,-0.0027618408203125,0.0008010864257812,-0.0009918212890625
3.88769,-0.0022354125976562,0.0037307739257812,-0.0067596435546875,0.0120315551757812,-0.023284912109375,0.0523681640625,-0.8212509155273438,-0.0690536499023437,0.0374908447265625,-0.0293960571289062,0.0206069946289062,-0.017669677734375,0.0127716064453125,-0.0104217529296875,0.007965087890625,-0.0052871704101562,0.0040283203125,-0.0029296875,0.0004653930664062,-0.0010528564453125
3.918457,-0.0017547607421875,0.0044174194335937,-0.0073699951171875,0.01220703125,-0.023345947265625,0.0516738891601562,-0.8196945190429688,-0.0684814453125,0.0379562377929687,-0.0290985107421875,0.0212249755859375,-0.0167312622070312,0.0123138427734375,-0.0105133056640625,0.0080718994140625,-0.0058975219726562,0.0037155151367187,-0.0032882690429687,0.0004806518554687,-0.0005264282226562
3.94577,-0.0026092529296875,0.0031051635742187,-0.0066146850585937,0.011993408203125,-0.023773193359375,0.0514984130859375,-0.8199386596679688,-0.0687484741210937,0.0374069213867187,-0.0289688110351562,0.0214004516601562,-0.01690673828125,0.0127792358398437,-0.0098953247070312,0.0081710815429687,-0.0057754516601562,0.0043869018554687,-0.0024032592773437,0.0018157958984375,-0.0009002685546875
3.978773,-0.0029754638671875,0.003875732421875,-0.0065383911132812,0.0118942260742187,-0.0231399536132812,0.0517349243164062,-0.818572998046875,-0.0681838989257812,0.0374679565429687,-0.0288314819335937,0.0214004516601562,-0.0164718627929687,0.0132904052734375,-0.0101852416992187,0.0078201293945312,-0.0058517456054687,0.0035247802734375,-0.00250244140625,0.00048828125,-0.0013198852539062
4.006949,-0.0026473999023437,0.00323486328125,-0.0073623657226562,0.0120849609375,-0.0237579345703125,0.0510330200195312,-0.8181915283203125,-0.0683441162109375,0.0376815795898437,-0.0287246704101562,0.021087646484375,-0.0168685913085937,0.0123367309570312,-0.0098419189453125,0.0083465576171875,-0.006072998046875,0.0040664672851562,-0.0030288696289062,0.0011367797851562,-0.0008316040039062
4.03537,-0.0022430419921875,0.00341796875,-0.0072555541992187,0.0124359130859375,-0.0240020751953125,0.0509414672851562,-0.81817626953125,-0.068939208984375,0.0371932983398437,-0.0286788940429687,0.0218353271484375,-0.0161514282226562,0.0122146606445312,-0.0106048583984375,0.0080108642578125,-0.0063934326171875,0.00445556640625,-0.0023269653320312,0.0006332397460937,-0.00103759765625
4.063822,-0.0020751953125,0.0038833618164062,-0.00732421875,0.0114669799804687,-0.023956298828125,0.0514144897460937,-0.816986083984375,-0.0687026977539062,0.0374984741210937,-0.02911376953125,0.0211334228515625,-0.0166168212890625,0.0123062133789062,-0.0095291137695312,0.0084075927734375,-0.0059280395507812,0.0040817260742187,-0.0029754638671875,0.0007705688476562,-0.0010147094726562
4.093309,-0.0023574829101562,0.0036697387695312,-0.00689697265625,0.0124359130859375,-0.0236892700195312,0.0515289306640625,-0.8158493041992188,-0.0692138671875,0.037689208984375,-0.0290679931640625,0.020599365234375,-0.0161819458007812,0.0123214721679687,-0.0103073120117187,0.0071868896484375,-0.006134033203125,0.0040206909179687,-0.0030288696289062,0.0005950927734375,-0.0011825561523437
4.123495,-0.00225830078125,0.0033645629882812,-0.0066375732421875,0.0120697021484375,-0.0237884521484375,0.0507659912109375,-0.814971923828125,-0.0684585571289062,0.0374832153320312,-0.0284652709960937,0.0206985473632812,-0.0160598754882812,0.0121536254882812,-0.0102767944335937,0.0078659057617187,-0.0061798095703125,0.0045623779296875,-0.0026016235351562,0.0001220703125,-0.0009765625
4.152669,-0.0023422241210937,0.0043106079101562,-0.00665283203125,0.0128402709960937,-0.023162841796875,0.0515060424804687,-0.8152999877929688,-0.0688095092773437,0.0373306274414062,-0.0289993286132812,0.0208816528320312,-0.0166778564453125,0.0127182006835937,-0.0102920532226562,0.0079116821289062,-0.005462646484375,0.0041046142578125,-0.0024642944335937,0.0002670288085937,-0.0012130737304687
4.181213,-0.0024490356445312,0.0039291381835937,-0.007080078125,0.0121994018554687,-0.0230560302734375,0.0514450073242187,-0.81402587890625,-0.0683517456054687,0.0371551513671875,-0.0289382934570312,0.0210723876953125,-0.0164031982421875,0.012115478515625,-0.0104522705078125,0.007568359375,-0.0060577392578125,0.0042953491210937,-0.0033340454101562,0.00067138671875,-0.0010757446289062
4.211625,-0.0025177001953125,0.0034332275390625,-0.0078887939453125,0.0116806030273437,-0.0239334106445312,0.0508270263671875,-0.812835693359375,-0.0681076049804687,0.0380477905273437,-0.028289794921875,0.0207672119140625,-0.0159378051757812,0.0125503540039062,-0.01007080078125,0.0079574584960937,-0.0060272216796875,0.0037765502929687,-0.0032730102539062,0.0004806518554687,-0.0012359619140625
4.239472,-0.0023193359375,0.003570556640625,-0.0077056884765625,0.012603759765625,-0.0229949951171875,0.05108642578125,-0.8117828369140625,-0.0682144165039062,0.0371170043945312,-0.0291748046875,0.0209197998046875,-0.0160064697265625,0.0115737915039062,-0.009857177734375,0.0077743530273437,-0.0058135986328125,0.0041046142578125,-0.0026397705078125,0.0002365112304687,-0.0015411376953125
4.26687,-0.0024032592773437,0.0033493041992187,-0.0071640014648437,0.0118560791015625,-0.0237274169921875,0.0507659912109375,-0.8114776611328125,-0.06793212890625,0.0372238159179687,-0.0281295776367187,0.0205307006835937,-0.0162506103515625,0.0122604370117187,-0.010498046875,0.0075454711914062,-0.0062713623046875,0.0042953491210937,-0.0023117065429687,0.0010147094726562,-0.0013809204101562
4.306056,-0.0023956298828125,0.0036163330078125,-0.007232666015625,0.0122451782226562,-0.023590087890625,0.051177978515625,-0.8108673095703125,-0.0677413940429687,0.0372085571289062,-0.02813720703125,0.0207061767578125,-0.0164566040039062,0.0127029418945312,-0.0104293823242187,0.007476806640625,-0.0057449340820312,0.0039596557617187,-0.0032424926757812,0.0004348754882812,-0.0009307861328125
4.334449,-0.002288818359375,0.003204345703125,-0.0069198608398437,0.0120391845703125,-0.0233306884765625,0.0507354736328125,-0.8104248046875,-0.0674667358398437,0.037322998046875,-0.028167724609375,0.0202407836914062,-0.0163421630859375,0.012725830078125,-0.0101165771484375,0.0078811645507812,-0.0059432983398437,0.0044097900390625,-0.0027084350585937,-0.0001144409179687,-0.0011062622070312
4.365196,-0.0019760131835937,0.0036544799804687,-0.0065765380859375,0.0120697021484375,-0.0230636596679687,0.050994873046875,-0.8094558715820312,-0.0669631958007812,0.0365982055664062,-0.02899169921875,0.0206985473632812,-0.0165176391601562,0.0123138427734375,-0.0100555419921875,0.0076904296875,-0.0058364868164062,0.0040817260742187,-0.0022430419921875,0.0005264282226562,-0.001068115234375
4.39335,-0.0021820068359375,0.0032882690429687,-0.0069427490234375,0.0123367309570312,-0.0231475830078125,0.0499038696289062,-0.809112548828125,-0.0671844482421875,0.0368881225585937,-0.0280914306640625,0.0207061767578125,-0.0159912109375,0.0120315551757812,-0.0098953247070312,0.0079727172851562,-0.0058212280273437,0.0040969848632812,-0.0026779174804687,0.000762939453125,-0.0008697509765625
4.420307,-0.0026168823242187,0.0037994384765625,-0.0068511962890625,0.0116500854492187,-0.0242233276367187,0.0506210327148437,-0.807464599609375,-0.0668182373046875,0.0364837646484375,-0.0283126831054687,0.0208816528320312,-0.01654052734375,0.0122146606445312,-0.0101852416992187,0.0076065063476562,-0.0056991577148437,0.0037841796875,-0.0028533935546875,0.0008010864257812,-0.0007095336914062
4.449958,-0.0025558471679687,0.003265380859375,-0.0069122314453125,0.0119781494140625,-0.0227203369140625,0.050628662109375,-0.80755615234375,-0.066864013671875,0.0368804931640625,-0.0285568237304687,0.0205001831054687,-0.0162124633789062,0.0122528076171875,-0.0096817016601562,0.0082244873046875,-0.0052719116210937,0.00408935546875,-0.0026321411132812,0.0005569458007812,-0.0009613037109375
4.479126,-0.0025711059570312,0.0031051635742187,-0.0064926147460937,0.0123672485351562,-0.0231170654296875,0.0505447387695312,-0.80670166015625,-0.06640625,0.0375900268554687,-0.02850341796875,0.0207977294921875,-0.0159835815429687,0.0120162963867187,-0.0099868774414062,0.0081634521484375,-0.0052947998046875,0.003631591796875,-0.0023651123046875,0.000762939453125,-0.001129150390625
4.507581,-0.0019454956054687,0.0038986206054687,-0.007049560546875,0.0119476318359375,-0.0229339599609375,0.050689697265625,-0.8059463500976562,-0.0669937133789062,0.0367050170898437,-0.027130126953125,0.021148681640625,-0.0164413452148437,0.0118408203125,-0.0101776123046875,0.0079421997070312,-0.0058822631835937,0.0041732788085937,-0.0028762817382812,0.0008087158203125,-0.001556396484375
4.536271,-0.0023574829101562,0.0038681030273437,-0.0070343017578125,0.0120391845703125,-0.0226821899414062,0.0501785278320312,-0.8049392700195312,-0.0666656494140625,0.036407470703125,-0.0277938842773437,0.0208969116210937,-0.0160446166992187,0.0119857788085937,-0.0100250244140625,0.0079574584960937,-0.0058670043945312,0.0037002563476562,-0.0028305053710937,0.0007400512695312,-0.000885009765625
4.565839,-0.0026626586914062,0.0034103393554687,-0.0069198608398437,0.0116195678710937,-0.0230789184570312,0.050140380859375,-0.8045425415039062,-0.0666885375976562,0.0368499755859375,-0.0279312133789062,0.0208053588867187,-0.0159072875976562,0.0122451782226562,-0.0094375610351562,0.0077133178710937,-0.0066299438476562,0.0033340454101562,-0.001983642578125,0.0007171630859375,-0.00079345703125
4.594565,-0.0027389526367187,0.0035324096679687,-0.0068206787109375,0.0116424560546875,-0.0230789184570312,0.0492706298828125,-0.8040008544921875,-0.0662612915039062,0.036376953125,-0.0282363891601562,0.0197296142578125,-0.0163116455078125,0.011993408203125,-0.0096282958984375,0.0083541870117187,-0.0056304931640625,0.0036392211914062,-0.0025787353515625,0.0005950927734375,-0.000701904296875
4.623888,-0.0023574829101562,0.0037765502929687,-0.0061874389648437,0.01226806640625,-0.022613525390625,0.0501785278320312,-0.8031463623046875,-0.0661697387695312,0.036590576171875,-0.0278854370117187,0.0205612182617187,-0.0162353515625,0.011993408203125,-0.0095596313476562,0.0080108642578125,-0.0056381225585937,0.0036392211914062,-0.002410888671875,0.0005569458007812,-0.0006561279296875
4.65177,-0.0023651123046875,0.0039291381835937,-0.006622314453125,0.0110092163085937,-0.0227813720703125,0.0499649047851562,-0.803253173828125,-0.0663986206054687,0.0369720458984375,-0.027862548828125,0.0201568603515625,-0.0159530639648437,0.01214599609375,-0.0094223022460937,0.007781982421875,-0.0053863525390625,0.0041351318359375,-0.0025100708007812,0.0006179809570312,-0.001190185546875
4.680033,-0.00262451171875,0.0034332275390625,-0.0072555541992187,0.01129150390625,-0.0232772827148437,0.0494918823242187,-0.8015899658203125,-0.0659713745117187,0.0369720458984375,-0.02801513671875,0.0200424194335937,-0.0157089233398437,0.012420654296875,-0.0093917846679687,0.0079269409179687,-0.005645751953125,0.0037307739257812,-0.003265380859375,0.0010147094726562,-0.0011444091796875
4.710394,-0.002349853515625,0.0029983520507812,-0.0063247680664062,0.01141357421875,-0.0235748291015625,0.050262451171875,-0.801605224609375,-0.0661697387695312,0.036834716796875,-0.0287857055664062,0.0206146240234375,-0.0158615112304687,0.0122222900390625,-0.00927734375,0.008026123046875,-0.0057754516601562,0.0038375854492187,-0.0029296875,0.0002288818359375,-0.00079345703125
4.737484,-0.0019683837890625,0.0031280517578125,-0.0070877075195312,0.0118255615234375,-0.0223846435546875,0.0493698120117187,-0.801666259765625,-0.0659561157226562,0.036285400390625,-0.0283584594726562,0.0201797485351562,-0.0162582397460937,0.0122909545898437,-0.0099029541015625,0.0076217651367187,-0.0057220458984375,0.0042266845703125,-0.00311279296875,0.0006561279296875,-0.0007781982421875
4.773981,-0.002105712890625,0.0032272338867187,-0.00689697265625,0.0117645263671875,-0.0225830078125,0.0503768920898437,-0.8006973266601562,-0.065826416015625,0.036346435546875,-0.0283432006835937,0.0203094482421875,-0.0161056518554687,0.0128555297851562,-0.0100784301757812,0.0074234008789062,-0.0060195922851562,0.0038833618164062,-0.0029144287109375,0.0003509521484375,-0.0005264282226562
4.803811,-0.00274658203125,0.0031661987304687,-0.0069046020507812,0.011383056640625,-0.0229873657226562,0.0498123168945312,-0.8003997802734375,-0.0657119750976562,0.036651611328125,-0.02789306640625,0.0207672119140625,-0.0165252685546875,0.0121612548828125,-0.0095367431640625,0.0078964233398437,-0.005645751953125,0.0042572021484375,-0.003082275390625,-7.62939453125e-06,-0.0012664794921875
4.832079,-0.0020980834960937,0.0035781860351562,-0.00701904296875,0.0112228393554687,-0.023193359375,0.049774169921875,-0.7995376586914062,-0.0654373168945312,0.0363006591796875,-0.02825927734375,0.0208816528320312,-0.016082763671875,0.0121688842773437,-0.009307861328125,0.0076446533203125,-0.006256103515625,0.0040283203125,-0.0027999877929687,0.0006561279296875,-0.0007476806640625
4.862105,-0.0022201538085937,0.003753662109375,-0.0072097778320312,0.0124969482421875,-0.0223846435546875,0.0494918823242187,-0.7984542846679688,-0.0652084350585937,0.0367584228515625,-0.02801513671875,0.019927978515625,-0.0156097412109375,0.0128021240234375,-0.010406494140625,0.0078048706054687,-0.0053482055664062,0.0038986206054687,-0.0027008056640625,0.0008392333984375,-0.0014572143554687
4.890381,-0.0024490356445312,0.0035018920898437,-0.0065994262695312,0.0115890502929687,-0.0227584838867187,0.0495758056640625,-0.7977218627929688,-0.06536865234375,0.03656005859375,-0.028045654296875,0.019378662109375,-0.01617431640625,0.011444091796875,-0.0097274780273437,0.008453369140625,-0.0056838989257812,0.0032501220703125,-0.0029067993164062,0.0008087158203125,-0.0004196166992187
4.921278,-0.0020980834960937,0.0034332275390625,-0.0067596435546875,0.012115478515625,-0.0229644775390625,0.0492630004882812,-0.7979736328125,-0.0653305053710937,0.0363616943359375,-0.0275650024414062,0.0203018188476562,-0.0165481567382812,0.0117263793945312,-0.01007080078125,0.0078506469726562,-0.0061416625976562,0.0036163330078125,-0.0035171508789062,0.0003509521484375,-0.000335693359375
4.950553,-0.0027008056640625,0.0030746459960937,-0.0066986083984375,0.0114669799804687,-0.022369384765625,0.0497589111328125,-0.7964859008789062,-0.0648956298828125,0.0364227294921875,-0.0276641845703125,0.0205154418945312,-0.016143798828125,0.0118560791015625,-0.0092697143554687,0.0078582763671875,-0.0058135986328125,0.003662109375,-0.0034561157226562,0.0005950927734375,-0.00140380859375
4.97919,-0.0025253295898437,0.0036468505859375,-0.0068511962890625,0.0114974975585937,-0.0229949951171875,0.049041748046875,-0.7958526611328125,-0.06536865234375,0.0365219116210937,-0.0273895263671875,0.0202713012695312,-0.0162200927734375,0.0120925903320312,-0.00982666015625,0.0078125,-0.0058059692382812,0.0037765502929687,-0.0021820068359375,0.0004730224609375,-0.0010833740234375
5.007546,-0.0024261474609375,0.00299072265625,-0.0065994262695312,0.0115280151367187,-0.0226516723632812,0.0494003295898437,-0.7956771850585938,-0.0648880004882812,0.03643798828125,-0.0278854370117187,0.020111083984375,-0.0159835815429687,0.0118331909179687,-0.0093917846679687,0.008056640625,-0.0058441162109375,0.0040283203125,-0.0029754638671875,0.00054931640625,-0.0008926391601562
5.038407,-0.0022048950195312,0.0036468505859375,-0.0062637329101562,0.0117111206054687,-0.0227203369140625,0.049407958984375,-0.795135498046875,-0.0649948120117187,0.0362014770507812,-0.0274429321289062,0.0204010009765625,-0.01556396484375,0.0123977661132812,-0.0102615356445312,0.0084686279296875,-0.005340576171875,0.0039443969726562,-0.0028915405273437,0.0006790161132812,-0.0005264282226562
5.091817,-0.0023574829101562,0.0033340454101562,-0.0063323974609375,0.011749267578125,-0.0225448608398437,0.0493621826171875,-0.7940750122070312,-0.065643310546875,0.03594970703125,-0.0278701782226562,0.0200042724609375,-0.0159530639648437,0.0123214721679687,-0.0096664428710937,0.0073623657226562,-0.0052871704101562,0.0037078857421875,-0.0027008056640625,0.0005416870117187,-0.0013656616210937
5.119087,-0.0021514892578125,0.0025558471679687,-0.006744384765625,0.0113906860351562,-0.022552490234375,0.0496368408203125,-0.7935714721679688,-0.0652236938476562,0.0359115600585937,-0.0277786254882812,0.0200576782226562,-0.015960693359375,0.01190185546875,-0.0094680786132812,0.0074539184570312,-0.006134033203125,0.0044326782226562,-0.0024261474609375,0.0006790161132812,-0.000701904296875
5.170182,-0.0024566650390625,0.0032196044921875,-0.0067520141601562,0.0116348266601562,-0.022552490234375,0.0490264892578125,-0.7927932739257812,-0.0644989013671875,0.0355682373046875,-0.0270767211914062,0.0199432373046875,-0.0162582397460937,0.0122451782226562,-0.0098724365234375,0.00775146484375,-0.0053329467773437,0.0038223266601562,-0.00286865234375,0.0008697509765625,-0.0011062622070312
5.208565,-0.0022048950195312,0.003326416015625,-0.006103515625,0.0117874145507812,-0.0226669311523437,0.0489273071289062,-0.7933349609375,-0.0650177001953125,0.0362014770507812,-0.02764892578125,0.0202789306640625,-0.0158462524414062,0.011383056640625,-0.0098876953125,0.00738525390625,-0.0059814453125,0.003021240234375,-0.003265380859375,0.001434326171875,-0.0005264282226562
5.263925,-0.0017547607421875,0.0033645629882812,-0.00689697265625,0.0117568969726562,-0.0223388671875,0.0490341186523437,-0.7936019897460938,-0.064483642578125,0.0368499755859375,-0.027740478515625,0.0201492309570312,-0.0158843994140625,0.0124893188476562,-0.0095977783203125,0.0081329345703125,-0.0056228637695312,0.0038070678710937,-0.0030136108398437,0.0001144409179687,-0.0011138916015625
5.291545,-0.0024566650390625,0.0040359497070312,-0.0066909790039062,0.01171875,-0.0224761962890625,0.0495071411132812,-0.7941436767578125,-0.0650405883789062,0.0360946655273437,-0.0279693603515625,0.0206069946289062,-0.0167236328125,0.012298583984375,-0.0097122192382812,0.0079879760742187,-0.0055084228515625,0.0041427612304687,-0.0028762817382812,0.000457763671875,-0.0011138916015625
5.318605,-0.0023117065429687,0.0030746459960937,-0.0065383911132812,0.0113677978515625,-0.0226211547851562,0.0494842529296875,-0.79449462890625,-0.0655746459960937,0.03692626953125,-0.028045654296875,0.0204925537109375,-0.0158615112304687,0.0122222900390625,-0.0102386474609375,0.0072479248046875,-0.00592041015625,0.003631591796875,-0.0024337768554687,0.0009613037109375,-0.0011978149414062
5.345166,-0.0027542114257812,0.0031509399414062,-0.00689697265625,0.0111923217773437,-0.0221405029296875,0.049072265625,-0.79443359375,-0.0652236938476562,0.0364227294921875,-0.0278396606445312,0.0201034545898437,-0.0165252685546875,0.011688232421875,-0.0096893310546875,0.008026123046875,-0.0053558349609375,0.0045089721679687,-0.0026092529296875,0.00054931640625,-0.0014801025390625
5.373476,-0.0023422241210937,0.0032424926757812,-0.0065841674804687,0.0114364624023437,-0.0226898193359375,0.0491104125976562,-0.7949905395507812,-0.0652923583984375,0.0373764038085937,-0.0273666381835937,0.0205001831054687,-0.0161361694335937,0.012115478515625,-0.010162353515625,0.008392333984375,-0.0051956176757812,0.0033187866210937,-0.0027389526367187,0.0006256103515625,-0.001190185546875
5.402168,-0.0019912719726562,0.003509521484375,-0.0064849853515625,0.0115127563476562,-0.0221176147460937,0.0490875244140625,-0.7951278686523438,-0.0650100708007812,0.0363006591796875,-0.0283203125,0.0205078125,-0.0164947509765625,0.0119171142578125,-0.0091171264648437,0.0080184936523437,-0.0060577392578125,0.0037460327148437,-0.003387451171875,0.0010452270507812,-0.0004348754882812
5.434717,-0.0017471313476562,0.0030899047851562,-0.0068359375,0.0118484497070312,-0.0228500366210937,0.0487594604492187,-0.79595947265625,-0.0657882690429687,0.036834716796875,-0.0275497436523437,0.0207901000976562,-0.0159225463867187,0.0127792358398437,-0.0096435546875,0.0078506469726562,-0.0056610107421875,0.00396728515625,-0.0029067993164062,0.0001144409179687,-0.000762939453125
5.465072,-0.002105712890625,0.0033721923828125,-0.0064849853515625,0.011962890625,-0.023468017578125,0.0488433837890625,-0.79656982421875,-0.0660247802734375,0.0369644165039062,-0.0278167724609375,0.020263671875,-0.01678466796875,0.0118560791015625,-0.0099411010742187,0.0084381103515625,-0.0059738159179687,0.0036849975585937,-0.0029525756835937,0.000701904296875,-0.0014190673828125
5.495548,-0.0029220581054687,0.003021240234375,-0.0070114135742187,0.0116958618164062,-0.0217666625976562,0.048797607421875,-0.7970657348632812,-0.0658493041992187,0.036651611328125,-0.0280303955078125,0.0207672119140625,-0.0158767700195312,0.0124359130859375,-0.0096817016601562,0.0076370239257812,-0.005706787109375,0.0046234130859375,-0.0027923583984375,0.000457763671875,-0.0012588500976562
5.522453,-0.002349853515625,0.0031051635742187,-0.00665283203125,0.0118255615234375,-0.0225067138671875,0.0490951538085937,-0.797943115234375,-0.0661544799804687,0.036651611328125,-0.027984619140625,0.021270751953125,-0.016693115234375,0.011932373046875,-0.0100173950195312,0.0079498291015625,-0.0056610107421875,0.0039901733398437,-0.00274658203125,0.0002059936523437,-0.001312255859375
5.556514,-0.00140380859375,0.0027008056640625,-0.0066375732421875,0.0114288330078125,-0.0224609375,0.0493087768554687,-0.79803466796875,-0.06573486328125,0.0365066528320312,-0.0287399291992187,0.0206375122070312,-0.0163955688476562,0.0117568969726562,-0.0099411010742187,0.008697509765625,-0.00555419921875,0.0044479370117187,-0.0029220581054687,0.0001754760742187,-0.0016403198242187
5.582181,-0.0019454956054687,0.0031967163085937,-0.0070724487304687,0.011688232421875,-0.0226821899414062,0.049163818359375,-0.7988510131835938,-0.066131591796875,0.0369186401367187,-0.0287017822265625,0.020538330078125,-0.0166549682617187,0.0124664306640625,-0.0104598999023437,0.0073928833007812,-0.0062942504882812,0.0037155151367187,-0.0028457641601562,0.0004959106445312,-0.000946044921875
5.60907,-0.0018463134765625,0.0032958984375,-0.0069198608398437,0.0111618041992187,-0.0226669311523437,0.0491561889648437,-0.7996063232421875,-0.0664825439453125,0.0368423461914062,-0.0287857055664062,0.0206527709960937,-0.0166244506835937,0.0119400024414062,-0.00982666015625,0.00836181640625,-0.0063858032226562,0.0038986206054687,-0.0028533935546875,0.0002822875976562,-0.0006790161132812
5.63724,-0.0023956298828125,0.0028228759765625,-0.0064163208007812,0.0116119384765625,-0.0221939086914062,0.0493316650390625,-0.7998733520507812,-0.06549072265625,0.036712646484375,-0.0286178588867187,0.0208053588867187,-0.0164871215820312,0.0130844116210937,-0.0098114013671875,0.0081405639648437,-0.0057525634765625,0.0038299560546875,-0.0031204223632812,0.0005645751953125,-0.0006561279296875
5.664246,-0.00177001953125,0.0031509399414062,-0.0065994262695312,0.0118026733398437,-0.0225448608398437,0.0494918823242187,-0.8000717163085938,-0.0660247802734375,0.0368576049804687,-0.0277099609375,0.0214614868164062,-0.0166702270507812,0.0124664306640625,-0.0100021362304687,0.0077438354492187,-0.00604248046875,0.0044021606445312,-0.002716064453125,0.0004425048828125,-0.0011367797851562
5.692567,-0.0025711059570312,0.0034332275390625,-0.0062713623046875,0.011383056640625,-0.0226211547851562,0.049591064453125,-0.8010101318359375,-0.0662460327148437,0.0369186401367187,-0.02825927734375,0.0206298828125,-0.0162811279296875,0.012969970703125,-0.01025390625,0.0077667236328125,-0.0064697265625,0.003753662109375,-0.003143310546875,0.0001144409179687,-0.0013046264648437
5.721149,-0.0019073486328125,0.003570556640625,-0.0067214965820312,0.0111160278320312,-0.0226898193359375,0.0491104125976562,-0.8019180297851562,-0.066864013671875,0.0366439819335937,-0.0280990600585937,0.0212783813476562,-0.0161285400390625,0.0125198364257812,-0.0100860595703125,0.00787353515625,-0.0062484741210937,0.0048065185546875,-0.00213623046875,0.0007400512695312,-0.00091552734375
5.753877,-0.0018768310546875,0.003173828125,-0.0063629150390625,0.0112075805664062,-0.022979736328125,0.049774169921875,-0.8015823364257812,-0.0669097900390625,0.0371551513671875,-0.027923583984375,0.0203018188476562,-0.0171356201171875,0.01275634765625,-0.0107192993164062,0.007476806640625,-0.0053939819335937,0.0040817260742187,-0.0030670166015625,0.00054931640625,-0.000579833984375
5.782535,-0.0022201538085937,0.0029830932617187,-0.0067901611328125,0.0113754272460937,-0.0224990844726562,0.0498275756835937,-0.8023910522460938,-0.06683349609375,0.036224365234375,-0.0281600952148437,0.0215988159179687,-0.0161361694335937,0.0131378173828125,-0.0099411010742187,0.0086669921875,-0.0060195922851562,0.0039596557617187,-0.00274658203125,0.0004119873046875,-0.0009078979492187
5.813002,-0.0022430419921875,0.0036392211914062,-0.006256103515625,0.011474609375,-0.0225067138671875,0.049407958984375,-0.8028793334960938,-0.067138671875,0.036407470703125,-0.0289993286132812,0.0202255249023437,-0.016998291015625,0.0120773315429687,-0.009857177734375,0.0086212158203125,-0.0061187744140625,0.0040969848632812,-0.0023345947265625,0.000335693359375,-0.0008544921875
5.841438,-0.00140380859375,0.0028305053710937,-0.006500244140625,0.0116043090820312,-0.0230331420898437,0.0492706298828125,-0.802947998046875,-0.0669021606445312,0.0367431640625,-0.0275421142578125,0.0215377807617187,-0.0167388916015625,0.0125808715820312,-0.01019287109375,0.0079879760742187,-0.00592041015625,0.00360107421875,-0.0032882690429687,0.0006637573242187,-0.0006790161132812
5.870743,-0.0017852783203125,0.00311279296875,-0.0065078735351562,0.0117645263671875,-0.022613525390625,0.0494842529296875,-0.8042678833007812,-0.0674285888671875,0.0359115600585937,-0.0282058715820312,0.0211563110351562,-0.0172500610351562,0.0127334594726562,-0.0099105834960937,0.00762939453125,-0.0058746337890625,0.00433349609375,-0.0035858154296875,0.00128173828125,-0.0013351440429687
5.899003,-0.0021286010742187,0.0036468505859375,-0.006500244140625,0.011444091796875,-0.0227279663085937,0.0499343872070312,-0.8045501708984375,-0.0674057006835937,0.0360565185546875,-0.0281829833984375,0.0207061767578125,-0.0172653198242187,0.0130462646484375,-0.010406494140625,0.0080337524414062,-0.0063095092773437,0.0040664672851562,-0.0034027099609375,0.0003585815429687,-0.0011749267578125
5.929117,-0.0021286010742187,0.0034027099609375,-0.006103515625,0.0114364624023437,-0.0227890014648437,0.04962158203125,-0.8057022094726562,-0.0672454833984375,0.0367813110351562,-0.0283889770507812,0.0210647583007812,-0.0166244506835937,0.0126724243164062,-0.0103530883789062,0.0081329345703125,-0.006317138671875,0.0039825439453125,-0.0030441284179687,0.0009994506835937,-0.0009841918945312
5.958334,-0.0019302368164062,0.0033798217773437,-0.0061569213867187,0.0114974975585937,-0.02252197265625,0.0493850708007812,-0.8063812255859375,-0.067108154296875,0.0369873046875,-0.0287017822265625,0.0210113525390625,-0.0163803100585937,0.0125045776367187,-0.0101394653320312,0.008087158203125,-0.0062789916992187,0.00396728515625,-0.0034561157226562,0.0012435913085937,-0.0013961791992187
5.986046,-0.0020980834960937,0.002899169921875,-0.0069351196289062,0.011810302734375,-0.0221633911132812,0.0500259399414062,-0.8063507080078125,-0.0674514770507812,0.0371246337890625,-0.028594970703125,0.0208892822265625,-0.0169219970703125,0.0124435424804687,-0.0100555419921875,0.008026123046875,-0.0063018798828125,0.0041961669921875,-0.0032577514648437,0.0009765625,-0.0006790161132812
6.014681,-0.0018997192382812,0.003326416015625,-0.0067901611328125,0.0114212036132812,-0.0232162475585937,0.0498123168945312,-0.8067855834960938,-0.0672073364257812,0.0368881225585937,-0.0287857055664062,0.021026611328125,-0.0172500610351562,0.012786865234375,-0.0106201171875,0.0083999633789062,-0.0057907104492187,0.0045394897460937,-0.0030593872070312,0.0007171630859375,-0.0007171630859375
6.04609,-0.0022735595703125,0.0031204223632812,-0.0067062377929687,0.0115203857421875,-0.0226058959960937,0.0495452880859375,-0.8072128295898438,-0.0675201416015625,0.0368576049804687,-0.02825927734375,0.0215301513671875,-0.0166015625,0.0129165649414062,-0.0105819702148437,0.00787353515625,-0.0057220458984375,0.0045013427734375,-0.003173828125,0.0011062622070312,-0.0008163452148437
6.072955,-0.0019912719726562,0.0037841796875,-0.0068283081054687,0.0108871459960937,-0.0226821899414062,0.0492095947265625,-0.8087997436523438,-0.0683059692382812,0.03692626953125,-0.0284576416015625,0.020904541015625,-0.0172119140625,0.0125198364257812,-0.0098342895507812,0.008636474609375,-0.0063247680664062,0.0042343139648437,-0.003082275390625,0.0009002685546875,-0.0008010864257812
6.102809,-0.0023956298828125,0.0034408569335937,-0.0065078735351562,0.0120620727539062,-0.0230636596679687,0.0499801635742187,-0.809356689453125,-0.0678863525390625,0.0374526977539062,-0.0284576416015625,0.0209884643554687,-0.0171585083007812,0.0130386352539062,-0.0107879638671875,0.0083999633789062,-0.0060195922851562,0.0042190551757812,-0.0033950805664062,0.0005645751953125,-0.0012435913085937
6.132689,-0.0022811889648437,0.0032577514648437,-0.0063095092773437,0.01177978515625,-0.0223312377929687,0.0507888793945312,-0.8105010986328125,-0.0690460205078125,0.0367813110351562,-0.0293350219726562,0.0210952758789062,-0.0164566040039062,0.0130081176757812,-0.0105514526367187,0.008880615234375,-0.0060958862304687,0.0036773681640625,-0.0028228759765625,0.0008773803710937,-0.001556396484375
6.161191,-0.00189208984375,0.0031051635742187,-0.0066909790039062,0.01190185546875,-0.0225143432617187,0.04974365234375,-0.810394287109375,-0.067901611328125,0.036773681640625,-0.0283355712890625,0.0210723876953125,-0.01727294921875,0.0134506225585937,-0.0110321044921875,0.0090408325195312,-0.0056991577148437,0.0040969848632812,-0.0028610229492187,0.0009078979492187,-0.0012054443359375
6.190213,-0.001739501953125,0.0027618408203125,-0.0067138671875,0.0120162963867187,-0.0231781005859375,0.0495376586914062,-0.811553955078125,-0.068817138671875,0.036865234375,-0.0291213989257812,0.021331787109375,-0.0170364379882812,0.0126190185546875,-0.01092529296875,0.00830078125,-0.0058135986328125,0.0035934448242187,-0.0034637451171875,0.001129150390625,-0.000885009765625
6.219006,-0.002166748046875,0.0029220581054687,-0.0065994262695312,0.0118637084960937,-0.023162841796875,0.0501480102539062,-0.8119125366210938,-0.0688552856445312,0.0374984741210937,-0.0296783447265625,0.020751953125,-0.016143798828125,0.0128326416015625,-0.0112228393554687,0.0083465576171875,-0.0061416625976562,0.00384521484375,-0.0028076171875,0.0007858276367187,-0.0009307861328125
6.249967,-0.00244140625,0.0032730102539062,-0.0066909790039062,0.0120773315429687,-0.02313232421875,0.0506362915039062,-0.8123245239257812,-0.0687789916992187,0.037750244140625,-0.0287322998046875,0.0211563110351562,-0.0169525146484375,0.0131378173828125,-0.0104217529296875,0.0081710815429687,-0.0064544677734375,0.0043487548828125,-0.0030670166015625,0.0005722045898437,-0.001312255859375
6.279146,-0.0020980834960937,0.003326416015625,-0.0066986083984375,0.0116729736328125,-0.022979736328125,0.0503616333007812,-0.813507080078125,-0.068817138671875,0.0377731323242187,-0.0290603637695312,0.0213775634765625,-0.017059326171875,0.012786865234375,-0.010345458984375,0.0083770751953125,-0.0055923461914062,0.0044326782226562,-0.00299072265625,0.0013504028320312,-0.00091552734375
6.307031,-0.0023727416992187,0.0037689208984375,-0.0053024291992187,0.0114593505859375,-0.0234222412109375,0.0502777099609375,-0.8143692016601562,-0.0690231323242187,0.0371551513671875,-0.0291900634765625,0.0211334228515625,-0.0169296264648437,0.0124740600585937,-0.0112533569335937,0.0084075927734375,-0.0061569213867187,0.004547119140625,-0.0032119750976562,0.0011749267578125,-0.0011367797851562
6.334032,-0.0018386840820312,0.0033035278320312,-0.006927490234375,0.011749267578125,-0.0226364135742187,0.0506820678710937,-0.8152618408203125,-0.0687484741210937,0.0375595092773437,-0.0294113159179687,0.0209426879882812,-0.0173492431640625,0.0126571655273437,-0.0109939575195312,0.0081863403320312,-0.0061492919921875,0.0041275024414062,-0.0031051635742187,0.0010528564453125,-0.0008544921875
6.366319,-0.0023193359375,0.003204345703125,-0.0060195922851562,0.011444091796875,-0.0231399536132812,0.0506210327148437,-0.8152236938476562,-0.0694580078125,0.0376739501953125,-0.0290145874023437,0.0207595825195312,-0.0169525146484375,0.0125274658203125,-0.0107574462890625,0.0083847045898437,-0.0059280395507812,0.0040435791015625,-0.0034027099609375,0.001068115234375,-0.0005340576171875
6.392095,-0.0024642944335937,0.0027008056640625,-0.0061874389648437,0.0116424560546875,-0.0225067138671875,0.0512237548828125,-0.816558837890625,-0.06915283203125,0.0382919311523437,-0.0292434692382812,0.0208511352539062,-0.016693115234375,0.0126571655273437,-0.0107574462890625,0.0088272094726562,-0.0062179565429687,0.004547119140625,-0.0028076171875,0.0007171630859375,-0.0007705688476562
6.418106,-0.00115966796875,0.0034942626953125,-0.0061416625976562,0.0124588012695312,-0.02313232421875,0.0508346557617187,-0.8170547485351562,-0.0689544677734375,0.0376358032226562,-0.0293045043945312,0.02215576171875,-0.017333984375,0.0126724243164062,-0.0106964111328125,0.0080642700195312,-0.0061264038085937,0.0042953491210937,-0.0033798217773437,4.57763671875e-05,-0.0018234252929687
6.446636,-0.0016250610351562,0.0035781860351562,-0.0069351196289062,0.0114517211914062,-0.0236892700195312,0.0504226684570312,-0.8170089721679688,-0.06866455078125,0.0380020141601562,-0.0295486450195312,0.0212631225585937,-0.0175704956054687,0.0123672485351562,-0.0111160278320312,0.0087814331054687,-0.0060501098632812,0.0044479370117187,-0.0027694702148437,0.000732421875,-0.0008392333984375
6.473604,-0.0019607543945312,0.00323486328125,-0.0063629150390625,0.01171875,-0.0232009887695312,0.0503005981445312,-0.819366455078125,-0.0696640014648437,0.03814697265625,-0.029571533203125,0.022369384765625,-0.0173492431640625,0.013427734375,-0.0098495483398437,0.0078048706054687,-0.0067214965820312,0.0045318603515625,-0.0030670166015625,0.0010223388671875,-0.001190185546875
6.500621,-0.0020065307617187,0.0030670166015625,-0.0067596435546875,0.01190185546875,-0.0233993530273437,0.0508270263671875,-0.8187713623046875,-0.0695571899414062,0.0383987426757812,-0.0292892456054687,0.021728515625,-0.0170364379882812,0.013214111328125,-0.01092529296875,0.008453369140625,-0.0059661865234375,0.0045547485351562,-0.0029754638671875,0.0009689331054687,-0.0006027221679687
6.530055,-0.0023956298828125,0.0035171508789062,-0.006622314453125,0.011077880859375,-0.0233306884765625,0.050994873046875,-0.8207168579101562,-0.0698471069335937,0.03826904296875,-0.029754638671875,0.0216827392578125,-0.0172042846679687,0.0133132934570312,-0.0110092163085937,0.00872802734375,-0.0060501098632812,0.00457763671875,-0.0032577514648437,0.0008544921875,-0.000732421875
6.555863,-0.0026016235351562,0.0029067993164062,-0.0068359375,0.0118255615234375,-0.0232086181640625,0.0512542724609375,-0.8203964233398438,-0.0695724487304687,0.0386734008789062,-0.0297470092773437,0.0224075317382812,-0.0176010131835937,0.0133743286132812,-0.0104522705078125,0.0088119506835937,-0.00634765625,0.004608154296875,-0.0028762817382812,0.00054931640625,-0.0010604858398437
6.585122,-0.002349853515625,0.00323486328125,-0.0071563720703125,0.011322021484375,-0.023162841796875,0.0509262084960937,-0.8216323852539062,-0.0703506469726562,0.0385894775390625,-0.0290756225585937,0.0224151611328125,-0.0178985595703125,0.0130081176757812,-0.010162353515625,0.0087890625,-0.0068817138671875,0.0048828125,-0.0033950805664062,0.0010833740234375,-0.0006332397460937
6.613314,-0.0019683837890625,0.0032806396484375,-0.0063400268554687,0.0116043090820312,-0.0234527587890625,0.051849365234375,-0.8222198486328125,-0.0704727172851562,0.0390777587890625,-0.0298690795898437,0.0219650268554687,-0.0176162719726562,0.01312255859375,-0.010345458984375,0.0085983276367187,-0.0064697265625,0.00457763671875,-0.0031051635742187,0.00091552734375,-0.0012893676757812
6.640033,-0.0021438598632812,0.00323486328125,-0.0073471069335937,0.0115203857421875,-0.0230941772460937,0.0509109497070312,-0.822784423828125,-0.07000732421875,0.0383758544921875,-0.0294418334960937,0.02239990234375,-0.0175323486328125,0.0131301879882812,-0.0110015869140625,0.0088119506835937,-0.006988525390625,0.0046463012695312,-0.0029678344726562,0.0013885498046875,-0.00152587890625
6.667014,-0.0021896362304687,0.0036087036132812,-0.0070037841796875,0.0119857788085937,-0.0231170654296875,0.05120849609375,-0.8232269287109375,-0.0710983276367187,0.0384063720703125,-0.0295867919921875,0.0219345092773437,-0.0174560546875,0.0134048461914062,-0.01153564453125,0.00836181640625,-0.0061264038085937,0.0048904418945312,-0.0030136108398437,0.0009918212890625,-0.0015029907226562
6.696379,-0.0021133422851562,0.0032196044921875,-0.0067367553710937,0.0116729736328125,-0.0234756469726562,0.0508193969726562,-0.824188232421875,-0.0701828002929687,0.0386199951171875,-0.02935791015625,0.0219573974609375,-0.0178146362304687,0.0137481689453125,-0.0107955932617187,0.0088882446289062,-0.0070266723632812,0.0047454833984375,-0.0036697387695312,0.0007858276367187,-0.0012664794921875
6.721832,-0.0017547607421875,0.0030364990234375,-0.0069351196289062,0.01251220703125,-0.02313232421875,0.05133056640625,-0.825103759765625,-0.069976806640625,0.0394287109375,-0.0296859741210937,0.0222625732421875,-0.017730712890625,0.012847900390625,-0.0117874145507812,0.0085372924804687,-0.0064239501953125,0.0049362182617187,-0.0030441284179687,0.0009841918945312,-0.0015792846679687
6.751147,-0.0020751953125,0.0033035278320312,-0.0071945190429687,0.0112457275390625,-0.0233154296875,0.0510787963867187,-0.8257827758789062,-0.070281982421875,0.0382766723632812,-0.029754638671875,0.0223159790039062,-0.0177688598632812,0.0136032104492187,-0.0114898681640625,0.0089340209960937,-0.0063400268554687,0.0042953491210937,-0.0033111572265625,0.0013580322265625,-0.00140380859375
6.778993,-0.0022659301757812,0.0036773681640625,-0.007293701171875,0.0113525390625,-0.023223876953125,0.0514602661132812,-0.826812744140625,-0.070831298828125,0.03887939453125,-0.0301742553710937,0.022552490234375,-0.01788330078125,0.0135345458984375,-0.0111083984375,0.009185791015625,-0.0061187744140625,0.0045318603515625,-0.0029525756835937,0.0007781982421875,-0.0009689331054687
6.806093,-0.0020523071289062,0.00384521484375,-0.0061874389648437,0.01177978515625,-0.022735595703125,0.051300048828125,-0.8272018432617188,-0.0707626342773437,0.0380859375,-0.0298843383789062,0.0221786499023437,-0.01812744140625,0.0135116577148437,-0.0109024047851562,0.00946044921875,-0.0071792602539062,0.0046539306640625,-0.00299072265625,0.0009002685546875,-0.00103759765625
6.833146,-0.0019683837890625,0.00384521484375,-0.0075607299804687,0.0122451782226562,-0.0228118896484375,0.0510101318359375,-0.8288345336914062,-0.0714187622070312,0.0391006469726562,-0.0294876098632812,0.0221328735351562,-0.01812744140625,0.014007568359375,-0.011505126953125,0.0092391967773437,-0.0064239501953125,0.0044174194335937,-0.0032196044921875,0.0013046264648437,-0.0011444091796875
6.860575,-0.0025482177734375,0.0030670166015625,-0.0068359375,0.0117721557617187,-0.0233001708984375,0.0514678955078125,-0.8283920288085938,-0.0709686279296875,0.0389862060546875,-0.0298309326171875,0.02191162109375,-0.0183639526367187,0.0136871337890625,-0.010650634765625,0.0092391967773437,-0.0066146850585937,0.004730224609375,-0.0034637451171875,0.00079345703125,-0.0012664794921875
6.887934,-0.0016326904296875,0.0030136108398437,-0.007110595703125,0.0121002197265625,-0.023284912109375,0.0511245727539062,-0.8294906616210938,-0.0714111328125,0.0395584106445312,-0.0297698974609375,0.0218658447265625,-0.0174713134765625,0.0130157470703125,-0.0112380981445312,0.0091934204101562,-0.0071640014648437,0.0041885375976562,-0.0035247802734375,0.001434326171875,-0.0013885498046875
6.922608,-0.0023117065429687,0.0029754638671875,-0.0059280395507812,0.011962890625,-0.0233154296875,0.0521011352539062,-0.8308792114257812,-0.0716476440429687,0.03912353515625,-0.0296783447265625,0.02288818359375,-0.017913818359375,0.0140762329101562,-0.0115890502929687,0.0086669921875,-0.0068893432617187,0.004150390625,-0.0032882690429687,0.0008926391601562,-0.0012893676757812
6.951427,-0.0021286010742187,0.0033416748046875,-0.0061798095703125,0.0123138427734375,-0.0235137939453125,0.052001953125,-0.8308258056640625,-0.0720062255859375,0.0397720336914062,-0.0297622680664062,0.0219650268554687,-0.0181198120117187,0.0140151977539062,-0.0113449096679687,0.00897216796875,-0.0064849853515625,0.0041732788085937,-0.0030746459960937,0.0014572143554687,-0.0014190673828125
6.978915,-0.00177001953125,0.003448486328125,-0.0065689086914062,0.011627197265625,-0.0241165161132812,0.0516510009765625,-0.8323211669921875,-0.0721817016601562,0.0391159057617187,-0.03033447265625,0.0222320556640625,-0.018524169921875,0.0138397216796875,-0.011627197265625,0.0088882446289062,-0.0064010620117187,0.004791259765625,-0.0033493041992187,0.0012130737304687,-0.0010528564453125
7.007272,-0.002197265625,0.00323486328125,-0.0068435668945312,0.0112457275390625,-0.02313232421875,0.0515823364257812,-0.8331298828125,-0.0718994140625,0.0398788452148437,-0.0302734375,0.0224990844726562,-0.0180892944335937,0.0130233764648437,-0.0114517211914062,0.0088424682617187,-0.0068206787109375,0.0045318603515625,-0.0035476684570312,0.0006942749023437,-0.001708984375
7.035054,-0.0024032592773437,0.0023117065429687,-0.007049560546875,0.0119094848632812,-0.0239791870117187,0.0517196655273437,-0.8335952758789062,-0.0723190307617187,0.039459228515625,-0.03033447265625,0.0224380493164062,-0.0178985595703125,0.0136489868164062,-0.0114517211914062,0.0094985961914062,-0.006317138671875,0.0047531127929687,-0.0033416748046875,0.0010833740234375,-0.0010757446289062
7.068371,-0.0017471313476562,0.0030517578125,-0.0072402954101562,0.0122146606445312,-0.0232925415039062,0.0522918701171875,-0.8342819213867188,-0.0727005004882812,0.0394287109375,-0.0304031372070312,0.0225982666015625,-0.018157958984375,0.0138931274414062,-0.0116653442382812,0.0084609985351562,-0.0072555541992187,0.0043182373046875,-0.0030059814453125,0.0008697509765625,-0.00140380859375
7.108898,-0.0021820068359375,0.0029067993164062,-0.0068893432617187,0.0120773315429687,-0.023834228515625,0.0515518188476562,-0.8351898193359375,-0.0716705322265625,0.0391159057617187,-0.0300521850585937,0.0232009887695312,-0.0180740356445312,0.013824462890625,-0.0121231079101562,0.0090789794921875,-0.0069046020507812,0.0045852661132812,-0.0027618408203125,0.001434326171875,-0.0005035400390625
7.137382,-0.0018844604492187,0.0034713745117187,-0.0073089599609375,0.0120315551757812,-0.02325439453125,0.0520553588867187,-0.836151123046875,-0.0726318359375,0.0389328002929687,-0.0303878784179687,0.0227890014648437,-0.01861572265625,0.0142059326171875,-0.0112380981445312,0.0087890625,-0.0065231323242187,0.0048675537109375,-0.0033645629882812,0.0006790161132812,-0.0008087158203125
7.165767,-0.0024490356445312,0.0031967163085937,-0.0072555541992187,0.0119094848632812,-0.02337646484375,0.0523757934570312,-0.8370513916015625,-0.0728988647460937,0.0392074584960937,-0.0309600830078125,0.0225448608398437,-0.0182266235351562,0.0141448974609375,-0.0114669799804687,0.0088272094726562,-0.0067596435546875,0.004302978515625,-0.002685546875,0.0008163452148437,-0.0015106201171875
7.193576,-0.0025177001953125,0.00311279296875,-0.00653076171875,0.0117721557617187,-0.0235366821289062,0.0521621704101562,-0.8384552001953125,-0.0727920532226562,0.0400314331054687,-0.0306472778320312,0.0223388671875,-0.0177230834960937,0.0137786865234375,-0.01141357421875,0.0094375610351562,-0.006072998046875,0.0049514770507812,-0.0032882690429687,0.0010833740234375,-0.0017013549804687
7.229157,-0.0019378662109375,0.0035171508789062,-0.006683349609375,0.0119171142578125,-0.0243148803710937,0.0523681640625,-0.8399124145507812,-0.0731277465820312,0.0399627685546875,-0.0306015014648437,0.0225830078125,-0.0185394287109375,0.0140151977539062,-0.0108871459960937,0.0094528198242187,-0.0074462890625,0.0040435791015625,-0.0037918090820312,0.0011138916015625,-0.001007080078125
7.259161,-0.002593994140625,0.0031661987304687,-0.0077438354492187,0.0112152099609375,-0.0235824584960937,0.0523147583007812,-0.8405838012695312,-0.0722579956054687,0.0397109985351562,-0.0301742553710937,0.0230331420898437,-0.0188751220703125,0.0141677856445312,-0.0115203857421875,0.009002685546875,-0.0064620971679687,0.0046539306640625,-0.0040817260742187,0.0007553100585937,-0.0015335083007812
7.287609,-0.0023651123046875,0.0034255981445312,-0.0067062377929687,0.0115585327148437,-0.0239105224609375,0.0520858764648437,-0.841278076171875,-0.0737228393554687,0.0394210815429687,-0.0306243896484375,0.0222015380859375,-0.0180130004882812,0.01385498046875,-0.0112686157226562,0.0096511840820312,-0.0069198608398437,0.0048751831054687,-0.0034713745117187,0.0006256103515625,-0.0012130737304687
7.316024,-0.0019378662109375,0.0039825439453125,-0.0063247680664062,0.01177978515625,-0.02410888671875,0.0523910522460937,-0.8418807983398438,-0.0736312866210937,0.0395050048828125,-0.029937744140625,0.0228118896484375,-0.0182342529296875,0.0139999389648437,-0.011260986328125,0.0091552734375,-0.0066757202148437,0.0045852661132812,-0.003692626953125,0.0010757446289062,-0.0013580322265625
7.347115,-0.0022354125976562,0.0036468505859375,-0.0067596435546875,0.0120010375976562,-0.0240097045898437,0.0526046752929687,-0.8423309326171875,-0.07269287109375,0.0390777587890625,-0.0308685302734375,0.0229263305664062,-0.0183563232421875,0.0135498046875,-0.0112991333007812,0.0094680786132812,-0.006988525390625,0.0054473876953125,-0.0028457641601562,0.0009536743164062,-0.0012054443359375
7.374386,-0.0020828247070312,0.0027618408203125,-0.0062637329101562,0.0120010375976562,-0.024383544921875,0.0531158447265625,-0.8440170288085938,-0.0731124877929687,0.0397567749023437,-0.0308761596679687,0.0226974487304687,-0.0182342529296875,0.0142135620117187,-0.0110931396484375,0.0090560913085937,-0.0066604614257812,0.0045700073242187,-0.0041046142578125,0.0013809204101562,-0.0015182495117187
7.406546,-0.00201416015625,0.0030059814453125,-0.0070953369140625,0.0119857788085937,-0.0238723754882812,0.0525741577148437,-0.8446502685546875,-0.0735321044921875,0.0396575927734375,-0.0306320190429687,0.0229339599609375,-0.0180206298828125,0.013763427734375,-0.0118637084960937,0.0091552734375,-0.0068511962890625,0.0044937133789062,-0.0028305053710937,0.0010986328125,-0.000946044921875
7.43464,-0.0017166137695312,0.0032958984375,-0.0072708129882812,0.0125198364257812,-0.024078369140625,0.05322265625,-0.84576416015625,-0.0736083984375,0.040008544921875,-0.0309906005859375,0.0224990844726562,-0.01904296875,0.013885498046875,-0.0115432739257812,0.008331298828125,-0.0073928833007812,0.0050277709960937,-0.0029678344726562,0.0013961791992187,-0.000946044921875
7.463168,-0.002349853515625,0.0034561157226562,-0.0070877075195312,0.0122833251953125,-0.0238113403320312,0.05328369140625,-0.84613037109375,-0.0736160278320312,0.0391845703125,-0.031280517578125,0.0224456787109375,-0.0186767578125,0.0139007568359375,-0.0113143920898437,0.0093002319335937,-0.0071563720703125,0.0044097900390625,-0.0031280517578125,0.0013504028320312,-0.0016250610351562
7.494342,-0.00213623046875,0.0034637451171875,-0.0072784423828125,0.01177978515625,-0.024658203125,0.0528564453125,-0.8468246459960938,-0.0737533569335937,0.0396652221679687,-0.0310897827148437,0.0225143432617187,-0.0179672241210937,0.0141143798828125,-0.0117340087890625,0.0090713500976562,-0.0071258544921875,0.0041580200195312,-0.0033950805664062,0.0015487670898437,-0.0015335083007812
7.521672,-0.0020675659179687,0.0034866333007812,-0.0070877075195312,0.0118484497070312,-0.0238113403320312,0.0533981323242187,-0.84832763671875,-0.0741958618164062,0.0400772094726562,-0.0304794311523437,0.0230484008789062,-0.0181121826171875,0.0145034790039062,-0.0117340087890625,0.009033203125,-0.0061416625976562,0.0052490234375,-0.0033035278320312,0.0006103515625,-0.0013961791992187
7.551869,-0.002227783203125,0.0035018920898437,-0.0067138671875,0.011444091796875,-0.0241317749023437,0.0526962280273437,-0.8494796752929688,-0.074066162109375,0.0402069091796875,-0.0306625366210937,0.022857666015625,-0.0181121826171875,0.0137863159179687,-0.0113372802734375,0.0096206665039062,-0.0069656372070312,0.00494384765625,-0.0032882690429687,0.00091552734375,-0.0012054443359375
7.581769,-0.0028915405273437,0.002899169921875,-0.0063247680664062,0.0124740600585937,-0.0239334106445312,0.053680419921875,-0.8507308959960938,-0.0742950439453125,0.0405197143554687,-0.0314102172851562,0.0233078002929687,-0.0181808471679687,0.0136947631835937,-0.0114212036132812,0.0092391967773437,-0.0073165893554687,0.0044403076171875,-0.002838134765625,0.0005340576171875,-0.00115966796875
7.610324,-0.0026702880859375,0.0030517578125,-0.0075454711914062,0.0122909545898437,-0.0240020751953125,0.0535507202148437,-0.8505477905273438,-0.0745391845703125,0.0397720336914062,-0.0309982299804687,0.0228042602539062,-0.0187530517578125,0.0144424438476562,-0.0117340087890625,0.0085983276367187,-0.0064468383789062,0.0046844482421875,-0.0032119750976562,0.00128173828125,-0.001129150390625
7.638815,-0.0027847290039062,0.00360107421875,-0.0069198608398437,0.01165771484375,-0.0237503051757812,0.0537948608398437,-0.8518905639648438,-0.074188232421875,0.0403213500976562,-0.030975341796875,0.0229415893554687,-0.0187759399414062,0.0137863159179687,-0.0117340087890625,0.00897216796875,-0.0066757202148437,0.004486083984375,-0.0030975341796875,0.0008087158203125,-0.0013656616210937
7.66899,-0.002471923828125,0.0036087036132812,-0.0076446533203125,0.012359619140625,-0.0244369506835937,0.0534439086914062,-0.8527603149414062,-0.0745010375976562,0.0405426025390625,-0.0312576293945312,0.0225601196289062,-0.018280029296875,0.0141754150390625,-0.0112152099609375,0.0094223022460937,-0.0067520141601562,0.0049819946289062,-0.0038833618164062,0.0011749267578125,-0.00067138671875
7.6967,-0.0022811889648437,0.0032424926757812,-0.0067367553710937,0.0128631591796875,-0.0240936279296875,0.053070068359375,-0.85357666015625,-0.07476806640625,0.0401611328125,-0.0312423706054687,0.0234909057617187,-0.0179367065429687,0.0141067504882812,-0.0111770629882812,0.0090408325195312,-0.0066680908203125,0.0046920776367187,-0.0033340454101562,0.0017623901367187,-0.0007705688476562
7.736344,-0.0026168823242187,0.003814697265625,-0.007293701171875,0.01171875,-0.0244293212890625,0.0532073974609375,-0.8525466918945312,-0.0740737915039062,0.0405502319335937,-0.0307846069335937,0.02294921875,-0.018585205078125,0.0133743286132812,-0.0118637084960937,0.0092239379882812,-0.0068130493164062,0.004119873046875,-0.0034103393554687,0.0006637573242187,-0.0013275146484375
7.76479,-0.0026016235351562,0.0030059814453125,-0.0069351196289062,0.0124969482421875,-0.0244674682617187,0.0535736083984375,-0.8520965576171875,-0.0745773315429687,0.0399017333984375,-0.03076171875,0.0227813720703125,-0.0180587768554687,0.013519287109375,-0.0121917724609375,0.0089645385742187,-0.0068206787109375,0.004058837890625,-0.0034942626953125,0.0009765625,-0.001068115234375
7.795678,-0.0022964477539062,0.0030059814453125,-0.0072784423828125,0.0129547119140625,-0.024749755859375,0.0535507202148437,-0.8514022827148438,-0.0734100341796875,0.0399627685546875,-0.0312423706054687,0.0226593017578125,-0.0181503295898437,0.0137557983398437,-0.0123214721679687,0.009674072265625,-0.0064239501953125,0.004547119140625,-0.0031890869140625,0.000640869140625,-0.0007858276367187
7.823655,-0.0030746459960937,0.00323486328125,-0.0072784423828125,0.011993408203125,-0.0243759155273437,0.053619384765625,-0.8505706787109375,-0.0732955932617187,0.0397186279296875,-0.0301895141601562,0.02301025390625,-0.0181045532226562,0.0135040283203125,-0.0115585327148437,0.0093765258789062,-0.0063934326171875,0.004638671875,-0.0036239624023437,0.0014877319335937,-0.0012741088867187
7.851096,-0.0027236938476562,0.0033950805664062,-0.0075302124023437,0.0124130249023437,-0.0242462158203125,0.0539779663085937,-0.8497161865234375,-0.0736618041992187,0.0397796630859375,-0.0306243896484375,0.0225906372070312,-0.0185775756835937,0.0134735107421875,-0.0109710693359375,0.0085906982421875,-0.0067977905273437,0.00439453125,-0.0032272338867187,0.0010528564453125,-0.0009078979492187
7.882304,-0.0021896362304687,0.0034332275390625,-0.0072250366210937,0.0121688842773437,-0.0247421264648437,0.0533828735351562,-0.8493728637695312,-0.0736083984375,0.0393600463867187,-0.0303497314453125,0.022674560546875,-0.017791748046875,0.013427734375,-0.011260986328125,0.0091171264648437,-0.0069580078125,0.00421142578125,-0.0037765502929687,0.0010528564453125,-0.0005340576171875
7.910543,-0.0027618408203125,0.0040359497070312,-0.0072860717773437,0.0125656127929687,-0.0244293212890625,0.0535507202148437,-0.8485946655273438,-0.0734939575195312,0.0394134521484375,-0.0298385620117187,0.0227432250976562,-0.017791748046875,0.0139541625976562,-0.0114517211914062,0.0084915161132812,-0.0065765380859375,0.0050277709960937,-0.0034103393554687,0.0009307861328125,-0.001434326171875
7.937101,-0.002105712890625,0.0035552978515625,-0.0073318481445312,0.0128707885742187,-0.0250701904296875,0.053192138671875,-0.8474273681640625,-0.0734786987304687,0.038970947265625,-0.03033447265625,0.0222320556640625,-0.017791748046875,0.0129852294921875,-0.011016845703125,0.009124755859375,-0.0066375732421875,0.0053634643554687,-0.0026092529296875,0.0013504028320312,-0.0011520385742187
7.964342,-0.0028915405273437,0.0037994384765625,-0.0075912475585937,0.0119476318359375,-0.0240478515625,0.0538711547851562,-0.8473968505859375,-0.0728836059570312,0.039154052734375,-0.02996826171875,0.0223236083984375,-0.0176620483398437,0.01336669921875,-0.0110855102539062,0.0093231201171875,-0.0058441162109375,0.00494384765625,-0.003082275390625,0.0012130737304687,-0.001556396484375
7.996168,-0.0027999877929687,0.0041732788085937,-0.007476806640625,0.0123367309570312,-0.0240097045898437,0.0539321899414062,-0.8458404541015625,-0.0724029541015625,0.0392074584960937,-0.0306167602539062,0.0221786499023437,-0.0179290771484375,0.01263427734375,-0.0107421875,0.00897216796875,-0.0060806274414062,0.00433349609375,-0.00311279296875,0.0005874633789062,-0.0007400512695312
8.024657,-0.0026931762695312,0.003692626953125,-0.0072479248046875,0.0122528076171875,-0.0242767333984375,0.0535736083984375,-0.8457794189453125,-0.0726852416992187,0.0386810302734375,-0.0298690795898437,0.0225677490234375,-0.0171585083007812,0.013214111328125,-0.0106048583984375,0.0088119506835937,-0.006439208984375,0.0042037963867187,-0.0029983520507812,0.0007781982421875,-0.001434326171875
8.052914,-0.0027694702148437,0.0037841796875,-0.0071563720703125,0.012451171875,-0.0245590209960937,0.052825927734375,-0.8446807861328125,-0.0722274780273437,0.0389328002929687,-0.0302581787109375,0.0217437744140625,-0.017730712890625,0.012786865234375,-0.01043701171875,0.0088424682617187,-0.0062103271484375,0.0044403076171875,-0.0025558471679687,0.0010223388671875,-0.0011062622070312
8.080081,-0.0023269653320312,0.0034255981445312,-0.0077056884765625,0.0124435424804687,-0.02490234375,0.053375244140625,-0.8439178466796875,-0.0723800659179687,0.0388946533203125,-0.0303726196289062,0.0220260620117187,-0.0175628662109375,0.0128326416015625,-0.0106124877929687,0.0086593627929687,-0.0056304931640625,0.0043792724609375,-0.002838134765625,0.0007553100585937,-0.0002593994140625
8.107072,-0.0020523071289062,0.0038528442382812,-0.0076828002929687,0.0130462646484375,-0.024444580078125,0.053253173828125,-0.8427963256835938,-0.0720672607421875,0.0389251708984375,-0.0296859741210937,0.0218658447265625,-0.0173416137695312,0.0128326416015625,-0.0108718872070312,0.0082321166992187,-0.0061416625976562,0.0043716430664062,-0.0029678344726562,0.000457763671875,-0.0017776489257812
8.134225,-0.00250244140625,0.0038833618164062,-0.007110595703125,0.0121536254882812,-0.0245132446289062,0.0534133911132812,-0.84173583984375,-0.0717391967773437,0.0387191772460937,-0.0291290283203125,0.0214385986328125,-0.0167617797851562,0.012969970703125,-0.0109634399414062,0.0087203979492187,-0.006195068359375,0.0043563842773437,-0.0034561157226562,0.0003814697265625,-0.0015487670898437
8.165276,-0.0020828247070312,0.0036087036132812,-0.007293701171875,0.0126953125,-0.0246047973632812,0.05328369140625,-0.8422470092773438,-0.0723114013671875,0.0386810302734375,-0.0297622680664062,0.0213088989257812,-0.01678466796875,0.0129165649414062,-0.0108108520507812,0.0087203979492187,-0.006103515625,0.0046310424804687,-0.0031051635742187,0.0010147094726562,-0.000823974609375
8.194065,-0.0022201538085937,0.0037078857421875,-0.0073928833007812,0.012359619140625,-0.0245132446289062,0.0529937744140625,-0.8406524658203125,-0.0717620849609375,0.038116455078125,-0.029052734375,0.02166748046875,-0.0172271728515625,0.0127334594726562,-0.0103073120117187,0.0086517333984375,-0.0066757202148437,0.0036163330078125,-0.0031661987304687,0.0011215209960937,-0.00103759765625
8.221227,-0.002105712890625,0.00323486328125,-0.0078277587890625,0.0130157470703125,-0.0246810913085937,0.05316162109375,-0.840057373046875,-0.072021484375,0.0378799438476562,-0.029296875,0.0220794677734375,-0.0169296264648437,0.0128173828125,-0.01123046875,0.0078201293945312,-0.0065078735351562,0.0041046142578125,-0.0028839111328125,0.0003890991210937,-0.0008010864257812
8.248029,-0.0030746459960937,0.0037918090820312,-0.00714111328125,0.0132904052734375,-0.0242919921875,0.0533905029296875,-0.8386077880859375,-0.0712890625,0.0381851196289062,-0.0297088623046875,0.022003173828125,-0.0170822143554687,0.0125503540039062,-0.010162353515625,0.0084991455078125,-0.0063247680664062,0.003753662109375,-0.0024490356445312,0.0008926391601562,-0.0016937255859375
8.274974,-0.0028152465820312,0.0040359497070312,-0.0073699951171875,0.0124359130859375,-0.0243301391601562,0.053466796875,-0.8386077880859375,-0.071075439453125,0.0383758544921875,-0.0294113159179687,0.02142333984375,-0.0172805786132812,0.0127716064453125,-0.0109024047851562,0.00799560546875,-0.0063858032226562,0.00396728515625,-0.0032196044921875,0.0004730224609375,-0.0013809204101562
8.304525,-0.0025634765625,0.0037078857421875,-0.0075302124023437,0.0127410888671875,-0.0243911743164062,0.0532379150390625,-0.8377151489257812,-0.0709304809570312,0.038299560546875,-0.0294342041015625,0.022064208984375,-0.017303466796875,0.0126571655273437,-0.0102767944335937,0.0085525512695312,-0.0060577392578125,0.0035552978515625,-0.0028762817382812,0.000579833984375,-0.0012283325195312
8.330228,-0.0027008056640625,0.0036163330078125,-0.0078353881835937,0.0130157470703125,-0.0244369506835937,0.0522079467773437,-0.8367462158203125,-0.0709075927734375,0.037811279296875,-0.0290069580078125,0.02178955078125,-0.0168304443359375,0.012359619140625,-0.0109100341796875,0.008544921875,-0.006378173828125,0.0040664672851562,-0.0027923583984375,0.0007095336914062,-0.0009918212890625
8.359556,-0.00274658203125,0.0036163330078125,-0.0076904296875,0.0123443603515625,-0.024688720703125,0.0528640747070312,-0.8357162475585938,-0.0709304809570312,0.03790283203125,-0.0287857055664062,0.0215835571289062,-0.0172271728515625,0.0125808715820312,-0.0102767944335937,0.0085983276367187,-0.0056838989257812,0.0042037963867187,-0.0028762817382812,0.0004348754882812,-0.0014877319335937
8.386978,-0.0024871826171875,0.0034332275390625,-0.007171630859375,0.0130386352539062,-0.0245590209960937,0.0526580810546875,-0.8349075317382812,-0.071014404296875,0.03802490234375,-0.0290603637695312,0.0210952758789062,-0.0169296264648437,0.0125961303710937,-0.0110549926757812,0.00830078125,-0.0053024291992187,0.0039215087890625,-0.0025711059570312,0.0007858276367187,-0.001007080078125
8.414046,-0.0023269653320312,0.003662109375,-0.0068817138671875,0.0126419067382812,-0.0251007080078125,0.0526123046875,-0.8344192504882812,-0.0702743530273437,0.038177490234375,-0.0295867919921875,0.0212249755859375,-0.01708984375,0.0129241943359375,-0.010223388671875,0.007843017578125,-0.0058212280273437,0.0040283203125,-0.0029830932617187,0.0006866455078125,-0.0010757446289062
8.440713,-0.0028305053710937,0.0037612915039062,-0.0069580078125,0.0122909545898437,-0.024383544921875,0.0530166625976562,-0.8341445922851562,-0.070953369140625,0.0375900268554687,-0.0293350219726562,0.0210723876953125,-0.0173110961914062,0.0122604370117187,-0.0102005004882812,0.0078201293945312,-0.0068206787109375,0.004119873046875,-0.0027313232421875,0.000579833984375,-0.0013427734375
8.469865,-0.0029296875,0.0040130615234375,-0.0074081420898437,0.0123519897460937,-0.0244140625,0.0520477294921875,-0.833221435546875,-0.07037353515625,0.0374526977539062,-0.0288543701171875,0.022003173828125,-0.0172805786132812,0.0124740600585937,-0.0100250244140625,0.009063720703125,-0.0051651000976562,0.00482177734375,-0.0027236938476562,0.000457763671875,-0.0007553100585937
8.49599,-0.00262451171875,0.003692626953125,-0.0074539184570312,0.0127105712890625,-0.0239715576171875,0.0526885986328125,-0.8316116333007812,-0.0704193115234375,0.0374374389648437,-0.0288467407226562,0.0215835571289062,-0.0164260864257812,0.0128555297851562,-0.0109329223632812,0.008453369140625,-0.0060958862304687,0.0041046142578125,-0.002685546875,0.00030517578125,-0.0009689331054687
8.52891,-0.0028915405273437,0.003692626953125,-0.0071792602539062,0.0125350952148437,-0.0243072509765625,0.0520248413085937,-0.8314132690429688,-0.0702056884765625,0.0376663208007812,-0.02911376953125,0.021453857421875,-0.0167465209960937,0.0129776000976562,-0.0103530883789062,0.008148193359375,-0.0061187744140625,0.0041351318359375,-0.0027618408203125,0.0012588500976562,-0.00128173828125
8.557068,-0.0022430419921875,0.00390625,-0.0073471069335937,0.0132369995117187,-0.0249862670898437,0.0524673461914062,-0.8300933837890625,-0.0706024169921875,0.0377349853515625,-0.0289459228515625,0.021759033203125,-0.0165252685546875,0.0126724243164062,-0.0106277465820312,0.0084228515625,-0.0061721801757812,0.004119873046875,-0.0028915405273437,0.000640869140625,-0.0008468627929687
8.584015,-0.0027618408203125,0.0045166015625,-0.0078659057617187,0.0126571655273437,-0.0239181518554687,0.0525054931640625,-0.8289947509765625,-0.069610595703125,0.0378875732421875,-0.0300827026367187,0.02093505859375,-0.0169296264648437,0.011993408203125,-0.0100479125976562,0.0083999633789062,-0.0061492919921875,0.0043792724609375,-0.003387451171875,4.57763671875e-05,-0.00048828125
8.610527,-0.002532958984375,0.0039291381835937,-0.0070953369140625,0.0116958618164062,-0.0242691040039062,0.0526275634765625,-0.8283538818359375,-0.0699691772460937,0.0370864868164062,-0.0293426513671875,0.0206298828125,-0.0169296264648437,0.0128936767578125,-0.0099945068359375,0.0080795288085937,-0.0061111450195312,0.0046539306640625,-0.0028762817382812,0.0006942749023437,-0.000579833984375
8.637329,-0.0022811889648437,0.0040435791015625,-0.0070571899414062,0.0123672485351562,-0.0244674682617187,0.0528640747070312,-0.8283538818359375,-0.0698089599609375,0.0377426147460937,-0.0289154052734375,0.0217514038085937,-0.0166091918945312,0.0125961303710937,-0.0101394653320312,0.0084075927734375,-0.00592041015625,0.0043487548828125,-0.0025634765625,0.00048828125,-0.000946044921875
8.665319,-0.0023574829101562,0.0037460327148437,-0.00689697265625,0.0123138427734375,-0.0244522094726562,0.0527725219726562,-0.8267669677734375,-0.0695648193359375,0.03759765625,-0.028350830078125,0.0208282470703125,-0.01690673828125,0.0123519897460937,-0.0107574462890625,0.00830078125,-0.0055465698242187,0.00439453125,-0.0025558471679687,0.0006637573242187,-0.0011215209960937
8.695127,-0.002105712890625,0.0034255981445312,-0.0071640014648437,0.0122222900390625,-0.02459716796875,0.0523452758789062,-0.8260345458984375,-0.0696334838867187,0.0370941162109375,-0.02850341796875,0.0208816528320312,-0.0168838500976562,0.0130615234375,-0.009552001953125,0.00830078125,-0.0061416625976562,0.0036468505859375,-0.0029296875,0.0011749267578125,-0.0010986328125
8.723581,-0.0021438598632812,0.0036163330078125,-0.0070724487304687,0.0117340087890625,-0.0239105224609375,0.0520782470703125,-0.8259735107421875,-0.0694732666015625,0.0372772216796875,-0.0285186767578125,0.0208816528320312,-0.0167083740234375,0.0126953125,-0.0107879638671875,0.0082168579101562,-0.0055999755859375,0.0041656494140625,-0.0026626586914062,0.0003280639648437,-0.0009765625
8.750653,-0.0021820068359375,0.0034332275390625,-0.0075225830078125,0.0131149291992187,-0.0240859985351562,0.051513671875,-0.8246994018554688,-0.0694046020507812,0.0374603271484375,-0.0289230346679687,0.0211410522460937,-0.016265869140625,0.0123291015625,-0.0108642578125,0.008056640625,-0.00634765625,0.0038909912109375,-0.0028533935546875,0.0004348754882812,-0.0011978149414062
8.777632,-0.00250244140625,0.003387451171875,-0.0071868896484375,0.01220703125,-0.0236358642578125,0.0519027709960937,-0.8236312866210938,-0.0688247680664062,0.0367813110351562,-0.0288314819335937,0.020843505859375,-0.016448974609375,0.0130386352539062,-0.0105819702148437,0.0079269409179687,-0.005279541015625,0.0041351318359375,-0.0031585693359375,0.000762939453125,-0.0014877319335937
8.807081,-0.0024795532226562,0.0036773681640625,-0.0071868896484375,0.0126876831054687,-0.0239715576171875,0.0510635375976562,-0.8232955932617188,-0.0688247680664062,0.0368118286132812,-0.02911376953125,0.02117919921875,-0.016357421875,0.0128326416015625,-0.00958251953125,0.0081100463867187,-0.0063552856445312,0.0035476684570312,-0.0024185180664062,0.0006027221679687,-0.001007080078125
8.832902,-0.0027084350585937,0.003631591796875,-0.0072708129882812,0.0123672485351562,-0.023895263671875,0.05194091796875,-0.8224563598632812,-0.0690994262695312,0.0368118286132812,-0.028564453125,0.0214004516601562,-0.0164642333984375,0.0120620727539062,-0.010528564453125,0.0080490112304687,-0.0061874389648437,0.0043182373046875,-0.0025558471679687,0.000701904296875,-0.0006790161132812
8.863425,-0.0018692016601562,0.0035858154296875,-0.0075531005859375,0.0121307373046875,-0.0241851806640625,0.0521240234375,-0.8217239379882812,-0.0690994262695312,0.0372238159179687,-0.0284881591796875,0.0198745727539062,-0.0166244506835937,0.01275634765625,-0.0102462768554687,0.0083236694335937,-0.00604248046875,0.003570556640625,-0.0033187866210937,0.0009765625,-0.0011520385742187
8.891623,-0.002716064453125,0.0035552978515625,-0.0068359375,0.0118789672851562,-0.0237045288085937,0.051605224609375,-0.8214645385742188,-0.0688629150390625,0.0377731323242187,-0.028656005859375,0.0208053588867187,-0.016082763671875,0.012603759765625,-0.0101165771484375,0.007415771484375,-0.0058364868164062,0.0042800903320312,-0.002532958984375,0.0008010864257812,-0.0008621215820312
8.918653,-0.0023956298828125,0.0030899047851562,-0.0072174072265625,0.0119705200195312,-0.0233993530273437,0.0512466430664062,-0.8207550048828125,-0.0680618286132812,0.0370025634765625,-0.0286636352539062,0.0209884643554687,-0.0166244506835937,0.0123062133789062,-0.010528564453125,0.0083694458007812,-0.0052871704101562,0.003997802734375,-0.0024337768554687,0.0006103515625,-0.0010757446289062
8.945122,-0.0023345947265625,0.0035476684570312,-0.0071868896484375,0.0123138427734375,-0.0238800048828125,0.051483154296875,-0.818756103515625,-0.0683059692382812,0.036956787109375,-0.0280838012695312,0.020965576171875,-0.0172805786132812,0.012176513671875,-0.0104522705078125,0.00726318359375,-0.006256103515625,0.0040664672851562,-0.0028228759765625,0.0003890991210937,-0.0001678466796875
8.974536,-0.0026168823242187,0.0036087036132812,-0.006927490234375,0.0123977661132812,-0.0237884521484375,0.0511322021484375,-0.81890869140625,-0.0681076049804687,0.0374069213867187,-0.0289306640625,0.0208587646484375,-0.0160675048828125,0.0124969482421875,-0.0102767944335937,0.0079421997070312,-0.0060043334960937,0.0037078857421875,-0.002655029296875,0.000640869140625,-0.0011215209960937
9.000341,-0.0020980834960937,0.00323486328125,-0.0070419311523437,0.0115737915039062,-0.02410888671875,0.0517654418945312,-0.8180007934570312,-0.0680999755859375,0.0371856689453125,-0.0289535522460937,0.0207901000976562,-0.0163726806640625,0.0123748779296875,-0.0102462768554687,0.008331298828125,-0.005462646484375,0.0040130615234375,-0.002532958984375,0.0004730224609375,-0.0007858276367187
9.03972,-0.0025405883789062,0.0031890869140625,-0.0069732666015625,0.0120925903320312,-0.0234146118164062,0.0510940551757812,-0.8165817260742188,-0.0679473876953125,0.0370254516601562,-0.0288925170898437,0.0198211669921875,-0.0166015625,0.0122451782226562,-0.0096969604492187,0.0079498291015625,-0.00616455078125,0.0037307739257812,-0.0028305053710937,0.0004348754882812,-0.0007705688476562
9.068795,-0.002227783203125,0.0038070678710937,-0.0071792602539062,0.0125579833984375,-0.023773193359375,0.0508499145507812,-0.816131591796875,-0.0674209594726562,0.0372314453125,-0.0282363891601562,0.0206527709960937,-0.0165634155273437,0.0122299194335937,-0.0105514526367187,0.00775146484375,-0.0056610107421875,0.00360107421875,-0.0028533935546875,0.001007080078125,-0.0007553100585937
9.095536,-0.0026092529296875,0.004058837890625,-0.0070419311523437,0.0120162963867187,-0.0236129760742187,0.051513671875,-0.8153228759765625,-0.067840576171875,0.0374908447265625,-0.0289535522460937,0.0204696655273437,-0.0159835815429687,0.012115478515625,-0.0098648071289062,0.0084304809570312,-0.0059585571289062,0.0033950805664062,-0.0027999877929687,0.000640869140625,-0.0010910034179687
9.122538,-0.0024642944335937,0.0040283203125,-0.0067062377929687,0.0120086669921875,-0.0229873657226562,0.0514373779296875,-0.814910888671875,-0.067535400390625,0.036956787109375,-0.0288238525390625,0.0206451416015625,-0.0160446166992187,0.0126724243164062,-0.0095977783203125,0.0081939697265625,-0.0062026977539062,0.0036163330078125,-0.0025100708007812,0.0008468627929687,-0.0005416870117187
9.151472,-0.0019454956054687,0.0037155151367187,-0.0071487426757812,0.011871337890625,-0.0238571166992187,0.0506668090820312,-0.813690185546875,-0.0672073364257812,0.0370559692382812,-0.028167724609375,0.0206451416015625,-0.0163040161132812,0.0128021240234375,-0.0097198486328125,0.0084381103515625,-0.0048980712890625,0.00396728515625,-0.0027618408203125,0.000732421875,-0.0012054443359375
9.176979,-0.0017242431640625,0.0031967163085937,-0.007232666015625,0.0121383666992187,-0.023223876953125,0.0508193969726562,-0.8124160766601562,-0.0672760009765625,0.036712646484375,-0.0283432006835937,0.020904541015625,-0.0161590576171875,0.0121841430664062,-0.0094223022460937,0.0081405639648437,-0.0060272216796875,0.0036087036132812,-0.0025711059570312,0.0002899169921875,-0.0007705688476562
9.204496,-0.0020294189453125,0.0036392211914062,-0.0067901611328125,0.0126266479492187,-0.0234832763671875,0.0508956909179687,-0.8124008178710938,-0.0671768188476562,0.0363082885742187,-0.0285797119140625,0.0206069946289062,-0.01666259765625,0.0122222900390625,-0.0102767944335937,0.0078201293945312,-0.0055770874023437,0.0040740966796875,-0.0032424926757812,0.0004348754882812,-0.0003585815429687
9.2319,-0.003082275390625,0.0031890869140625,-0.0071563720703125,0.0118026733398437,-0.0232467651367187,0.050506591796875,-0.812652587890625,-0.0682296752929687,0.0360641479492187,-0.0285873413085937,0.0206680297851562,-0.0157394409179687,0.012359619140625,-0.0101776123046875,0.00787353515625,-0.0056381225585937,0.0041656494140625,-0.0025558471679687,0.000823974609375,-0.0009384155273437
9.260511,-0.0023117065429687,0.0035324096679687,-0.0069732666015625,0.01165771484375,-0.023651123046875,0.050689697265625,-0.8111114501953125,-0.0670928955078125,0.0367965698242187,-0.0278778076171875,0.0212860107421875,-0.015289306640625,0.0126876831054687,-0.0100479125976562,0.0077133178710937,-0.0052719116210937,0.0043182373046875,-0.0029830932617187,0.0005416870117187,-0.0010986328125
9.288856,-0.0020523071289062,0.0032882690429687,-0.007110595703125,0.0120925903320312,-0.0238113403320312,0.0505828857421875,-0.8100967407226562,-0.0670623779296875,0.0365371704101562,-0.02862548828125,0.0198135375976562,-0.016082763671875,0.0122299194335937,-0.0107040405273437,0.0075302124023437,-0.00579833984375,0.0042877197265625,-0.0029373168945312,0.0007095336914062,-0.000152587890625
9.319669,-0.0023117065429687,0.0035171508789062,-0.00714111328125,0.0117263793945312,-0.0230941772460937,0.05047607421875,-0.8097457885742188,-0.06689453125,0.036224365234375,-0.0276870727539062,0.020416259765625,-0.0159072875976562,0.0121383666992187,-0.0101852416992187,0.0086135864257812,-0.005950927734375,0.0036773681640625,-0.0033493041992187,0.0004730224609375,-0.0010757446289062
9.346903,-0.0027236938476562,0.0039520263671875,-0.007110595703125,0.0116958618164062,-0.0230178833007812,0.0502395629882812,-0.8092193603515625,-0.0664291381835937,0.0367584228515625,-0.0285491943359375,0.0206680297851562,-0.0161895751953125,0.0119247436523437,-0.0100936889648437,0.0075836181640625,-0.0055007934570312,0.0041275024414062,-0.002685546875,0.0004196166992187,-0.0007095336914062
9.376226,-0.0022735595703125,0.0039596557617187,-0.0068206787109375,0.0118179321289062,-0.0232086181640625,0.0501785278320312,-0.808837890625,-0.0670318603515625,0.0363693237304687,-0.0283355712890625,0.0206527709960937,-0.0161056518554687,0.012664794921875,-0.0096435546875,0.0076980590820312,-0.0053253173828125,0.0033950805664062,-0.0022125244140625,0.0011062622070312,-0.0010604858398437
9.404493,-0.001708984375,0.0031661987304687,-0.0069808959960937,0.0116806030273437,-0.023651123046875,0.050140380859375,-0.807098388671875,-0.0669021606445312,0.0358352661132812,-0.0283966064453125,0.0201950073242187,-0.0159912109375,0.012115478515625,-0.0094985961914062,0.00775146484375,-0.0055084228515625,0.0037384033203125,-0.0025558471679687,0.0012359619140625,-0.001007080078125
9.431534,-0.00238037109375,0.0037002563476562,-0.0073089599609375,0.0119171142578125,-0.0227127075195312,0.0500564575195312,-0.8069229125976562,-0.067047119140625,0.0363235473632812,-0.0278549194335937,0.0201187133789062,-0.0154571533203125,0.0121002197265625,-0.0095138549804687,0.00750732421875,-0.0060653686523437,0.0042724609375,-0.0031661987304687,0.0009841918945312,-0.00128173828125
9.458698,-0.001983642578125,0.0027236938476562,-0.0068511962890625,0.0115127563476562,-0.0232086181640625,0.0500106811523437,-0.806549072265625,-0.0664215087890625,0.0362548828125,-0.027740478515625,0.0205001831054687,-0.0158462524414062,0.0116500854492187,-0.0100631713867187,0.0080337524414062,-0.0055160522460937,0.0040130615234375,-0.0028305053710937,0.000244140625,-0.0012435913085937
9.484312,-0.0016326904296875,0.0036773681640625,-0.0068435668945312,0.012054443359375,-0.0229873657226562,0.0506591796875,-0.805206298828125,-0.0667724609375,0.0363922119140625,-0.0277481079101562,0.02020263671875,-0.0155563354492187,0.0119705200195312,-0.0099258422851562,0.0080490112304687,-0.005523681640625,0.0035400390625,-0.0032424926757812,0.0007705688476562,-0.0003738403320312
9.518529,-0.0021209716796875,0.00347900390625,-0.00701904296875,0.0113296508789062,-0.023468017578125,0.0499191284179687,-0.8052978515625,-0.0663223266601562,0.0359649658203125,-0.028228759765625,0.0203170776367187,-0.0158538818359375,0.0122756958007812,-0.010406494140625,0.0078582763671875,-0.0056076049804687,0.0033950805664062,-0.0031356811523437,0.001251220703125,-0.001007080078125
9.546795,-0.0021591186523437,0.003204345703125,-0.0070037841796875,0.012115478515625,-0.0228042602539062,0.0499114990234375,-0.80438232421875,-0.0659713745117187,0.0364151000976562,-0.0278778076171875,0.019989013671875,-0.0159683227539062,0.0122604370117187,-0.010101318359375,0.0079727172851562,-0.0058975219726562,0.0043106079101562,-0.002532958984375,0.0003280639648437,-0.0014572143554687
9.573799,-0.002166748046875,0.0038375854492187,-0.0068359375,0.011566162109375,-0.0228652954101562,0.049530029296875,-0.8039779663085938,-0.06610107421875,0.03607177734375,-0.0280609130859375,0.0201416015625,-0.0159988403320312,0.01251220703125,-0.0094375610351562,0.0082321166992187,-0.0054779052734375,0.004241943359375,-0.0028076171875,0.000946044921875,-7.62939453125e-06
9.600367,-0.0027389526367187,0.0031967163085937,-0.0072784423828125,0.0115966796875,-0.0231781005859375,0.0498809814453125,-0.803375244140625,-0.0662155151367187,0.0362014770507812,-0.0285797119140625,0.0200119018554687,-0.0164260864257812,0.0118408203125,-0.0097579956054687,0.0077972412109375,-0.0057373046875,0.0042800903320312,-0.0026779174804687,0.000396728515625,-0.000244140625
9.629839,-0.0021820068359375,0.0039291381835937,-0.006500244140625,0.0113754272460937,-0.022308349609375,0.0498046875,-0.8026809692382812,-0.0660781860351562,0.035736083984375,-0.0279998779296875,0.0205459594726562,-0.0160140991210937,0.0121841430664062,-0.0095901489257812,0.0078048706054687,-0.0060577392578125,0.003875732421875,-0.0028152465820312,0.0003433227539062,-0.0005264282226562
9.65552,-0.0024337768554687,0.0037765502929687,-0.007110595703125,0.0116729736328125,-0.0225677490234375,0.0495834350585937,-0.8026351928710938,-0.0655899047851562,0.0364837646484375,-0.0289688110351562,0.0198287963867187,-0.0158920288085937,0.01226806640625,-0.009521484375,0.0074234008789062,-0.0059890747070312,0.0047683715820312,-0.0026016235351562,0.0006027221679687,-0.000732421875
9.691613,-0.002410888671875,0.0030136108398437,-0.0065994262695312,0.011688232421875,-0.0229873657226562,0.0495834350585937,-0.8017120361328125,-0.0656661987304687,0.0366973876953125,-0.028076171875,0.020477294921875,-0.015655517578125,0.0118026733398437,-0.0101165771484375,0.0074539184570312,-0.00579833984375,0.0043411254882812,-0.0032501220703125,0.000244140625,-0.0011215209960937
9.719728,-0.0022201538085937,0.0041732788085937,-0.0067901611328125,0.0114059448242187,-0.0225143432617187,0.0495529174804687,-0.8006668090820312,-0.0652389526367187,0.0365982055664062,-0.0279617309570312,0.0201416015625,-0.0160140991210937,0.0119094848632812,-0.0098037719726562,0.0075836181640625,-0.0056533813476562,0.0043563842773437,-0.002593994140625,0.0002212524414062,-0.0005645751953125
9.746873,-0.0025100708007812,0.0032196044921875,-0.0068359375,0.0118026733398437,-0.0224609375,0.0495071411132812,-0.7994461059570312,-0.0652084350585937,0.035980224609375,-0.0279693603515625,0.0200729370117187,-0.0156478881835937,0.0120010375976562,-0.0100326538085937,0.0074462890625,-0.0062332153320312,0.0037918090820312,-0.002655029296875,0.0003738403320312,-0.0005035400390625
9.787833,-0.0026168823242187,0.003570556640625,-0.0069580078125,0.0111007690429687,-0.0224151611328125,0.049652099609375,-0.79815673828125,-0.0650787353515625,0.035675048828125,-0.0279617309570312,0.0204010009765625,-0.0159912109375,0.0113601684570312,-0.009124755859375,0.0074081420898437,-0.0058212280273437,0.0042572021484375,-0.0029983520507812,0.0002365112304687,-0.000640869140625
9.814956,-0.0025787353515625,0.0028839111328125,-0.0064544677734375,0.0114288330078125,-0.0226821899414062,0.0491104125976562,-0.7986221313476562,-0.0648117065429687,0.036102294921875,-0.0272674560546875,0.0201873779296875,-0.0156936645507812,0.0125274658203125,-0.0095367431640625,0.0075149536132812,-0.0053024291992187,0.0035247802734375,-0.0027389526367187,0.00030517578125,-0.001220703125
9.849257,-0.00250244140625,0.0032882690429687,-0.0070877075195312,0.0109939575195312,-0.0226669311523437,0.04925537109375,-0.797515869140625,-0.0651092529296875,0.0364913940429687,-0.0271835327148437,0.020477294921875,-0.0153427124023437,0.0120391845703125,-0.0092620849609375,0.0073165893554687,-0.0055694580078125,0.0032882690429687,-0.0028152465820312,0.0005874633789062,-0.0007400512695312
9.879169,-0.00244140625,0.0035171508789062,-0.0066986083984375,0.0112457275390625,-0.022613525390625,0.0494842529296875,-0.79681396484375,-0.0645370483398437,0.0360794067382812,-0.0282135009765625,0.0201950073242187,-0.015625,0.0118484497070312,-0.0091400146484375,0.0068359375,-0.0054397583007812,0.0031967163085937,-0.0030364990234375,0.0007476806640625,-0.0004425048828125
9.907539,-0.0023193359375,0.003265380859375,-0.0068817138671875,0.011322021484375,-0.0225677490234375,0.0494003295898437,-0.7961959838867188,-0.0644454956054687,0.0359878540039062,-0.0275039672851562,0.0199508666992187,-0.0161514282226562,0.0118255615234375,-0.0089263916015625,0.0074691772460937,-0.0053939819335937,0.0038986206054687,-0.0025253295898437,0.0007400512695312,-0.0008087158203125
9.935966,-0.00225830078125,0.0033187866210937,-0.0070419311523437,0.0112457275390625,-0.0223541259765625,0.0494537353515625,-0.7960281372070312,-0.0647125244140625,0.0352706909179687,-0.027862548828125,0.019866943359375,-0.015289306640625,0.0121612548828125,-0.0097885131835937,0.0074844360351562,-0.0054397583007812,0.004302978515625,-0.0025711059570312,0.0006027221679687,-0.0006866455078125
9.96588,-0.0023574829101562,0.0030670166015625,-0.0066299438476562,0.0112457275390625,-0.02227783203125,0.049102783203125,-0.7952041625976562,-0.0647201538085937,0.0354232788085937,-0.0275115966796875,0.0196304321289062,-0.01556396484375,0.0119400024414062,-0.0095596313476562,0.0076217651367187,-0.0054473876953125,0.0037765502929687,-0.0025253295898437,0.0005340576171875,-0.0010147094726562
9.992853,-0.0016403198242187,0.003173828125,-0.0069122314453125,0.0116195678710937,-0.0224838256835937,0.0488815307617187,-0.794281005859375,-0.0640029907226562,0.0354156494140625,-0.0272979736328125,0.0200271606445312,-0.0157394409179687,0.011962890625,-0.0093612670898437,0.0073165893554687,-0.005615234375,0.0039215087890625,-0.0028610229492187,0.0004730224609375,-0.0006332397460937
10.025774,-0.0020217895507812,0.003753662109375,-0.0057525634765625,0.0117111206054687,-0.022857666015625,0.0485992431640625,-0.7947616577148438,-0.0640411376953125,0.036102294921875,-0.0281143188476562,0.019927978515625,-0.0156402587890625,0.0113372802734375,-0.009735107421875,0.0073394775390625,-0.00555419921875,0.0037689208984375,-0.0029830932617187,0.0004196166992187,-0.0006942749023437
10.053949,-0.0021896362304687,0.0029373168945312,-0.0073013305664062,0.011199951171875,-0.02252197265625,0.0484466552734375,-0.7934112548828125,-0.0639801025390625,0.0356903076171875,-0.0273361206054687,0.0194320678710937,-0.0156021118164062,0.0114364624023437,-0.0096969604492187,0.0076370239257812,-0.0052566528320312,0.004119873046875,-0.0029678344726562,0.0010452270507812,-0.001129150390625
10.082019,-0.0027236938476562,0.0034332275390625,-0.0069961547851562,0.0111923217773437,-0.0222702026367187,0.0488052368164062,-0.7938003540039062,-0.0640029907226562,0.0353775024414062,-0.0279006958007812,0.0201950073242187,-0.0156097412109375,0.0118942260742187,-0.0091552734375,0.0079803466796875,-0.0055465698242187,0.0041961669921875,-0.0023422241210937,0.0010299682617187,-0.001220703125
10.112794,-0.00177001953125,0.003204345703125,-0.0067825317382812,0.0117721557617187,-0.022003173828125,0.048431396484375,-0.79217529296875,-0.0636672973632812,0.0351104736328125,-0.0277023315429687,0.0202560424804687,-0.0151519775390625,0.0118942260742187,-0.0097122192382812,0.0073165893554687,-0.0055770874023437,0.0037460327148437,-0.00323486328125,0.0005874633789062,-0.0008087158203125
10.140054,-0.0017242431640625,0.0033340454101562,-0.0065765380859375,0.011016845703125,-0.0224761962890625,0.0481033325195312,-0.79156494140625,-0.0635986328125,0.0353927612304687,-0.027557373046875,0.020233154296875,-0.0154953002929687,0.0112838745117187,-0.0092086791992187,0.0076141357421875,-0.0060653686523437,0.0040283203125,-0.002838134765625,0.0004119873046875,-0.0007705688476562
10.170171,-0.0020294189453125,0.0025787353515625,-0.006683349609375,0.0118255615234375,-0.0220718383789062,0.0485458374023437,-0.7915496826171875,-0.0638504028320312,0.0355606079101562,-0.0277938842773437,0.0197677612304687,-0.0159759521484375,0.011932373046875,-0.0096054077148437,0.0078125,-0.0055160522460937,0.0040740966796875,-0.0028228759765625,0.0006637573242187,-0.0002822875976562
10.20009,-0.0020980834960937,0.0030975341796875,-0.0064163208007812,0.0110626220703125,-0.0215225219726562,0.0488128662109375,-0.790985107421875,-0.0640640258789062,0.0352249145507812,-0.0274887084960937,0.0201873779296875,-0.0155105590820312,0.0120468139648437,-0.0096359252929687,0.0076446533203125,-0.0054397583007812,0.00396728515625,-0.002685546875,0.0002365112304687,-0.0010604858398437
10.228584,-0.0023193359375,0.0036544799804687,-0.0063552856445312,0.0113906860351562,-0.0223846435546875,0.0481491088867187,-0.79168701171875,-0.0640106201171875,0.0352554321289062,-0.0274429321289062,0.0201263427734375,-0.0166244506835937,0.0119094848632812,-0.010009765625,0.0076904296875,-0.0056686401367187,0.0035858154296875,-0.00274658203125,0.0009536743164062,-0.0007095336914062
10.256783,-0.0016403198242187,0.0029525756835937,-0.0070343017578125,0.0115737915039062,-0.0227737426757812,0.0485916137695312,-0.79168701171875,-0.0649795532226562,0.0358047485351562,-0.027374267578125,0.0198440551757812,-0.0160598754882812,0.0119400024414062,-0.0097274780273437,0.0078125,-0.0055618286132812,0.0038604736328125,-0.0028152465820312,0.0006561279296875,-0.0011749267578125
10.284213,-0.001953125,0.0035476684570312,-0.0064544677734375,0.0116729736328125,-0.0220947265625,0.0486984252929687,-0.792144775390625,-0.064208984375,0.0359344482421875,-0.0282058715820312,0.019989013671875,-0.0160675048828125,0.011474609375,-0.0098342895507812,0.0081253051757812,-0.0052566528320312,0.003936767578125,-0.0032730102539062,0.0009765625,-0.0008544921875
10.317652,-0.0017166137695312,0.003570556640625,-0.006561279296875,0.01171875,-0.0221176147460937,0.0486831665039062,-0.792633056640625,-0.0644302368164062,0.035919189453125,-0.0283126831054687,0.0201187133789062,-0.0156326293945312,0.011322021484375,-0.010223388671875,0.00799560546875,-0.006011962890625,0.0040512084960937,-0.0027236938476562,0.0011825561523437,-0.0009384155273437
10.347504,-0.0023727416992187,0.0030364990234375,-0.007049560546875,0.0113754272460937,-0.022064208984375,0.0481643676757812,-0.7925949096679688,-0.0647354125976562,0.0359878540039062,-0.027618408203125,0.02001953125,-0.0157623291015625,0.0125808715820312,-0.0093612670898437,0.007843017578125,-0.0051956176757812,0.0039138793945312,-0.00262451171875,0.0004119873046875,-0.0010452270507812
10.375998,-0.0022430419921875,0.0036773681640625,-0.0062408447265625,0.0113754272460937,-0.0224151611328125,0.0488662719726562,-0.7927932739257812,-0.0645980834960937,0.0358734130859375,-0.0285720825195312,0.0201873779296875,-0.0157318115234375,0.0120010375976562,-0.0097732543945312,0.007965087890625,-0.0057525634765625,0.0039443969726562,-0.0025711059570312,-0.0002212524414062,-0.0009307861328125
10.404353,-0.00213623046875,0.0032272338867187,-0.0064849853515625,0.01177978515625,-0.0227813720703125,0.0488739013671875,-0.7939224243164062,-0.065338134765625,0.03607177734375,-0.0281829833984375,0.0206451416015625,-0.0163955688476562,0.012908935546875,-0.0093917846679687,0.0075836181640625,-0.0054168701171875,0.003326416015625,-0.0021743774414062,0.0010757446289062,-0.0002899169921875
10.435505,-0.0014572143554687,0.0032577514648437,-0.0060043334960937,0.0110397338867187,-0.0224380493164062,0.0496063232421875,-0.7949752807617188,-0.0650634765625,0.0360183715820312,-0.0281600952148437,0.020294189453125,-0.0161590576171875,0.0123825073242187,-0.0101394653320312,0.00823974609375,-0.0050735473632812,0.00396728515625,-0.002655029296875,0.0012741088867187,-0.0010299682617187
10.46276,-0.0023422241210937,0.0038223266601562,-0.006744384765625,0.011962890625,-0.02203369140625,0.04840087890625,-0.7948684692382812,-0.0656280517578125,0.0358352661132812,-0.0279464721679687,0.0205307006835937,-0.0159835815429687,0.0127105712890625,-0.0095291137695312,0.0079269409179687,-0.00616455078125,0.0039138793945312,-0.0028533935546875,0.0006179809570312,-0.0005874633789062
10.492328,-0.0018463134765625,0.0027999877929687,-0.0061721801757812,0.01129150390625,-0.022552490234375,0.049224853515625,-0.7952117919921875,-0.0652847290039062,0.0359878540039062,-0.0288238525390625,0.0201492309570312,-0.016143798828125,0.0125350952148437,-0.0096359252929687,0.007965087890625,-0.0058975219726562,0.0043182373046875,-0.0029830932617187,0.0008316040039062,0.0004806518554687
10.521923,-0.0019607543945312,0.0029220581054687,-0.0073623657226562,0.0113296508789062,-0.0218276977539062,0.0483856201171875,-0.79559326171875,-0.0654525756835937,0.0366363525390625,-0.0282058715820312,0.0200119018554687,-0.0157623291015625,0.0119781494140625,-0.0094680786132812,0.0080642700195312,-0.0056991577148437,0.0040435791015625,-0.0026626586914062,0.0007400512695312,-3.814697265625e-05
10.549066,-0.0020523071289062,0.0032501220703125,-0.0069808959960937,0.0113143920898437,-0.0218505859375,0.048980712890625,-0.7963790893554688,-0.06597900390625,0.0363388061523437,-0.028533935546875,0.0200729370117187,-0.0163955688476562,0.0121078491210937,-0.0097885131835937,0.0080032348632812,-0.0058364868164062,0.0041885375976562,-0.0022659301757812,0.0004348754882812,-0.0006484985351562
10.576056,-0.0026473999023437,0.0028762817382812,-0.00628662109375,0.0107269287109375,-0.0226898193359375,0.0491104125976562,-0.7969818115234375,-0.0659637451171875,0.0367050170898437,-0.0283126831054687,0.0199661254882812,-0.0162353515625,0.0120162963867187,-0.0103988647460937,0.007843017578125,-0.0055465698242187,0.0038986206054687,-0.002655029296875,0.0007171630859375,-0.0012054443359375
10.606663,-0.0019607543945312,0.00347900390625,-0.0070419311523437,0.0115280151367187,-0.0218048095703125,0.0482406616210937,-0.7981643676757812,-0.0659637451171875,0.0366363525390625,-0.0286407470703125,0.02008056640625,-0.01617431640625,0.01239013671875,-0.010284423828125,0.0079421997070312,-0.0055923461914062,0.0038299560546875,-0.0033645629882812,0.0007400512695312,-0.0008010864257812
10.632831,-0.00244140625,0.0029296875,-0.0064010620117187,0.0109176635742187,-0.022308349609375,0.0492019653320312,-0.7978286743164062,-0.0663375854492187,0.0367050170898437,-0.0287246704101562,0.0201416015625,-0.0157928466796875,0.012542724609375,-0.0101699829101562,0.0079803466796875,-0.0059432983398437,0.0043106079101562,-0.0029449462890625,0.0006103515625,-0.0009002685546875
10.65896,-0.0013656616210937,0.0028610229492187,-0.006378173828125,0.0116195678710937,-0.0221710205078125,0.048858642578125,-0.7987823486328125,-0.0662078857421875,0.0370559692382812,-0.0288772583007812,0.0204544067382812,-0.0158843994140625,0.0125350952148437,-0.0102157592773437,0.0079193115234375,-0.00579833984375,0.0046768188476562,-0.0027313232421875,0.0008773803710937,-0.00115966796875
10.688606,-0.0012054443359375,0.0031585693359375,-0.0069046020507812,0.0109634399414062,-0.0226211547851562,0.0496063232421875,-0.7986679077148438,-0.0664138793945312,0.0365371704101562,-0.0292205810546875,0.0205764770507812,-0.0163040161132812,0.0125045776367187,-0.0102081298828125,0.0083160400390625,-0.0061111450195312,0.0041046142578125,-0.0030136108398437,0.000732421875,-0.0008544921875
10.715715,-0.002288818359375,0.0033340454101562,-0.0060195922851562,0.0116195678710937,-0.0220718383789062,0.0493240356445312,-0.7995147705078125,-0.0666351318359375,0.036895751953125,-0.0283737182617187,0.0206756591796875,-0.016387939453125,0.0125885009765625,-0.0108795166015625,0.008209228515625,-0.0063552856445312,0.0042266845703125,-0.0025863647460937,0.0004653930664062,-0.0011978149414062
10.742482,-0.0022964477539062,0.003204345703125,-0.0060348510742187,0.01104736328125,-0.0221099853515625,0.0485763549804687,-0.8003616333007812,-0.0669403076171875,0.0364227294921875,-0.0284576416015625,0.0203475952148437,-0.0169296264648437,0.0124053955078125,-0.01007080078125,0.0085678100585937,-0.0057525634765625,0.003387451171875,-0.003387451171875,0.0008697509765625,-0.0011978149414062
10.769653,-0.00213623046875,0.0030593872070312,-0.0063247680664062,0.0114364624023437,-0.0215988159179687,0.0490493774414062,-0.8007659912109375,-0.06671142578125,0.0371551513671875,-0.02838134765625,0.0207366943359375,-0.0167999267578125,0.012664794921875,-0.0102996826171875,0.00848388671875,-0.00579833984375,0.003631591796875,-0.0028457641601562,8.392333984375e-05,-0.0006561279296875
10.797323,-0.001983642578125,0.0023422241210937,-0.0063858032226562,0.0111465454101562,-0.0228958129882812,0.0494155883789062,-0.8010025024414062,-0.066619873046875,0.0370559692382812,-0.0285720825195312,0.0207443237304687,-0.0173568725585937,0.0124588012695312,-0.009979248046875,0.0084075927734375,-0.0062179565429687,0.0048675537109375,-0.00250244140625,0.0005722045898437,-0.0013198852539062
10.826098,-0.0021820068359375,0.0035781860351562,-0.0062332153320312,0.0107574462890625,-0.02191162109375,0.0493621826171875,-0.801483154296875,-0.0668869018554687,0.0365753173828125,-0.0285873413085937,0.0212783813476562,-0.0171051025390625,0.0119857788085937,-0.0103302001953125,0.0077285766601562,-0.0063705444335937,0.0043182373046875,-0.0031890869140625,0.0004806518554687,-0.0010528564453125
10.854346,-0.0021438598632812,0.0027236938476562,-0.0063018798828125,0.0112686157226562,-0.0223617553710937,0.049407958984375,-0.8022537231445312,-0.0670166015625,0.0367889404296875,-0.0291824340820312,0.0209274291992187,-0.0174102783203125,0.0125045776367187,-0.010284423828125,0.0081787109375,-0.0061111450195312,0.0036697387695312,-0.0027313232421875,0.0008316040039062,-0.0011367797851562
10.881459,-0.0021209716796875,0.003509521484375,-0.0061264038085937,0.0113906860351562,-0.0220718383789062,0.0480880737304687,-0.8031234741210938,-0.0673294067382812,0.0372390747070312,-0.0278778076171875,0.0210189819335937,-0.0166168212890625,0.0129623413085937,-0.010528564453125,0.007904052734375,-0.0060958862304687,0.0042648315429687,-0.003021240234375,0.0009307861328125,-0.00164794921875
10.910984,-0.0020675659179687,0.0025482177734375,-0.006256103515625,0.0112152099609375,-0.0222702026367187,0.0492324829101562,-0.8040847778320312,-0.0669784545898437,0.0375289916992187,-0.0287551879882812,0.02142333984375,-0.0167236328125,0.0126571655273437,-0.0109481811523437,0.0087814331054687,-0.0056610107421875,0.00396728515625,-0.0030364990234375,0.000823974609375,-0.0013885498046875
10.937404,-0.001708984375,0.00299072265625,-0.0068206787109375,0.0117111206054687,-0.0216445922851562,0.048858642578125,-0.8038864135742188,-0.0674362182617187,0.0371551513671875,-0.0289154052734375,0.0209732055664062,-0.0167770385742187,0.0128021240234375,-0.0101242065429687,0.0089645385742187,-0.0055389404296875,0.0043563842773437,-0.0033721923828125,0.0006179809570312,-0.0010910034179687
10.963538,-0.001861572265625,0.0028839111328125,-0.0068588256835937,0.0110092163085937,-0.0226974487304687,0.049346923828125,-0.8054733276367188,-0.0670394897460937,0.0373916625976562,-0.0296707153320312,0.0217971801757812,-0.0167160034179687,0.011962890625,-0.0109329223632812,0.0089035034179687,-0.0063400268554687,0.0041961669921875,-0.0029067993164062,0.0004730224609375,-0.0012435913085937
10.992341,-0.0022125244140625,0.0030059814453125,-0.0067138671875,0.0115814208984375,-0.0226287841796875,0.0496673583984375,-0.8056640625,-0.0672149658203125,0.0380630493164062,-0.0287933349609375,0.021697998046875,-0.017120361328125,0.0132675170898437,-0.0103225708007812,0.0087814331054687,-0.0061569213867187,0.0041427612304687,-0.003082275390625,0.0006561279296875,-0.00067138671875
11.020647,-0.0018997192382812,0.0028839111328125,-0.0063934326171875,0.0116653442382812,-0.0223159790039062,0.0494155883789062,-0.8056259155273438,-0.0662078857421875,0.03729248046875,-0.028717041015625,0.0215225219726562,-0.0176849365234375,0.0131378173828125,-0.0100936889648437,0.0084991455078125,-0.0055923461914062,0.0046920776367187,-0.00341796875,0.0013046264648437,-0.0009536743164062
11.047723,-0.001983642578125,0.0036544799804687,-0.0061721801757812,0.0113372802734375,-0.0222549438476562,0.0493850708007812,-0.8071365356445312,-0.0676040649414062,0.0369720458984375,-0.02911376953125,0.0212936401367187,-0.0171279907226562,0.013031005859375,-0.0106277465820312,0.0078964233398437,-0.0064926147460937,0.0038986206054687,-0.0030288696289062,0.0011520385742187,-0.0008697509765625
11.074341,-0.0018463134765625,0.0025634765625,-0.0065689086914062,0.0116195678710937,-0.0231094360351562,0.0493240356445312,-0.806732177734375,-0.0673294067382812,0.0377731323242187,-0.029205322265625,0.020904541015625,-0.01708984375,0.01226806640625,-0.011016845703125,0.00860595703125,-0.006134033203125,0.0040206909179687,-0.0021591186523437,0.0008926391601562,-0.0009689331054687
11.103816,-0.0026626586914062,0.0027313232421875,-0.0068359375,0.011566162109375,-0.0227203369140625,0.0494232177734375,-0.807952880859375,-0.0681076049804687,0.037078857421875,-0.0295257568359375,0.0211181640625,-0.0169830322265625,0.012786865234375,-0.0106124877929687,0.0083541870117187,-0.0058212280273437,0.0037765502929687,-0.0032577514648437,0.0006561279296875,-0.0008621215820312
11.129687,-0.001922607421875,0.0032730102539062,-0.0069427490234375,0.0114288330078125,-0.0222396850585937,0.04949951171875,-0.8088531494140625,-0.0679244995117187,0.0373382568359375,-0.0290603637695312,0.0211410522460937,-0.0177078247070312,0.013519287109375,-0.0103912353515625,0.0077133178710937,-0.0059890747070312,0.0040512084960937,-0.0032196044921875,0.00067138671875,-0.0013427734375
11.157694,-0.0023651123046875,0.002716064453125,-0.0066909790039062,0.010467529296875,-0.0219268798828125,0.0500869750976562,-0.8100204467773438,-0.0678176879882812,0.0375137329101562,-0.029541015625,0.0216217041015625,-0.0164260864257812,0.0134811401367187,-0.0099563598632812,0.008148193359375,-0.0063247680664062,0.0047607421875,-0.0025634765625,0.0009765625,-0.0019760131835937
11.186158,-0.0026321411132812,0.0031509399414062,-0.006744384765625,0.0109939575195312,-0.0223388671875,0.0498428344726562,-0.80963134765625,-0.0676956176757812,0.0372238159179687,-0.0296401977539062,0.020904541015625,-0.0170745849609375,0.0129547119140625,-0.0106277465820312,0.0083084106445312,-0.0062103271484375,0.0041580200195312,-0.0035629272460937,0.0011138916015625,-0.0011367797851562
11.213282,-0.001708984375,0.0033340454101562,-0.0068359375,0.0112533569335937,-0.02215576171875,0.0499954223632812,-0.8106460571289062,-0.0680694580078125,0.037872314453125,-0.0291061401367187,0.0213394165039062,-0.0171279907226562,0.0127105712890625,-0.0101394653320312,0.0084762573242187,-0.0061492919921875,0.0042495727539062,-0.003509521484375,0.0006332397460937,-0.0014190673828125
11.240393,-0.0018157958984375,0.0033493041992187,-0.0064773559570312,0.0110626220703125,-0.0228729248046875,0.050262451171875,-0.8117523193359375,-0.06866455078125,0.0371170043945312,-0.0293121337890625,0.0210418701171875,-0.01727294921875,0.0128250122070312,-0.0109176635742187,0.0086135864257812,-0.0065231323242187,0.0045242309570312,-0.0031661987304687,0.0007858276367187,-0.0013961791992187
11.268846,-0.0020294189453125,0.0030288696289062,-0.006561279296875,0.011749267578125,-0.022430419921875,0.0497207641601562,-0.8124847412109375,-0.0679702758789062,0.0379409790039062,-0.029296875,0.0215377807617187,-0.0166778564453125,0.0131988525390625,-0.0107192993164062,0.0083389282226562,-0.0057907104492187,0.0041885375976562,-0.0036849975585937,0.0007095336914062,-0.001251220703125
11.294877,-0.002197265625,0.0030670166015625,-0.0063400268554687,0.011474609375,-0.0226364135742187,0.0496749877929687,-0.8135910034179688,-0.0689773559570312,0.0381546020507812,-0.0290679931640625,0.0213394165039062,-0.01739501953125,0.0120391845703125,-0.0106277465820312,0.0082015991210937,-0.0065460205078125,0.0041580200195312,-0.0029754638671875,0.0013504028320312,-0.0009765625
11.326269,-0.0021438598632812,0.0035858154296875,-0.0067672729492187,0.0114593505859375,-0.0231399536132812,0.0501480102539062,-0.8134918212890625,-0.0685348510742187,0.0374984741210937,-0.0295333862304687,0.0215225219726562,-0.0171279907226562,0.01348876953125,-0.0100326538085937,0.0079421997070312,-0.0062484741210937,0.0047683715820312,-0.0032272338867187,0.0012741088867187,-0.001678466796875
11.354478,-0.0021438598632812,0.003753662109375,-0.0073394775390625,0.0114822387695312,-0.0228271484375,0.0500106811523437,-0.8145904541015625,-0.0690536499023437,0.0380020141601562,-0.0296478271484375,0.0216064453125,-0.016815185546875,0.0126495361328125,-0.0105972290039062,0.0086669921875,-0.0063552856445312,0.004547119140625,-0.0022048950195312,0.0011978149414062,-0.0011215209960937
11.382331,-0.00201416015625,0.00311279296875,-0.0064010620117187,0.0117416381835937,-0.0229263305664062,0.0501632690429687,-0.8150863647460938,-0.0692672729492187,0.0382537841796875,-0.0292816162109375,0.0212936401367187,-0.0173797607421875,0.0126190185546875,-0.0104217529296875,0.008453369140625,-0.0060577392578125,0.0038833618164062,-0.003326416015625,0.001007080078125,-0.0009994506835937
11.409791,-0.0016021728515625,0.0031814575195312,-0.0067825317382812,0.0116043090820312,-0.0231246948242187,0.0503463745117187,-0.815032958984375,-0.0686721801757812,0.0375900268554687,-0.0290756225585937,0.0217437744140625,-0.0174713134765625,0.0132980346679687,-0.0103302001953125,0.0084915161132812,-0.0064544677734375,0.0040512084960937,-0.0034103393554687,0.0005722045898437,-0.0011138916015625
11.438267,-0.00250244140625,0.00335693359375,-0.0066146850585937,0.0115814208984375,-0.0231170654296875,0.0500640869140625,-0.8164443969726562,-0.0691299438476562,0.037872314453125,-0.0297012329101562,0.0212631225585937,-0.0173416137695312,0.0130844116210937,-0.0109481811523437,0.0087127685546875,-0.0061492919921875,0.0043563842773437,-0.0031051635742187,0.0004959106445312,-0.0004730224609375
11.464254,-0.0020751953125,0.0033187866210937,-0.006683349609375,0.0121841430664062,-0.0230789184570312,0.050994873046875,-0.8168182373046875,-0.069732666015625,0.0384750366210937,-0.0297470092773437,0.0215530395507812,-0.0171051025390625,0.0130462646484375,-0.0105361938476562,0.0081329345703125,-0.0063400268554687,0.0040130615234375,-0.0032272338867187,0.0009384155273437,-0.0013351440429687
11.49331,-0.0015106201171875,0.0033035278320312,-0.0066757202148437,0.0115966796875,-0.0227127075195312,0.050567626953125,-0.8182373046875,-0.0698394775390625,0.0385360717773437,-0.0289154052734375,0.0220260620117187,-0.0167007446289062,0.0130233764648437,-0.0108642578125,0.0082244873046875,-0.0069656372070312,0.0040283203125,-0.0028228759765625,0.0006866455078125,-0.0014190673828125
11.521677,-0.0027084350585937,0.0035934448242187,-0.006134033203125,0.011505126953125,-0.0228652954101562,0.050628662109375,-0.81915283203125,-0.0701065063476562,0.0382766723632812,-0.0294570922851562,0.0216827392578125,-0.0175247192382812,0.0128250122070312,-0.0106430053710937,0.0082931518554687,-0.00640869140625,0.0043411254882812,-0.0030517578125,0.0016098022460937,-0.0013885498046875
11.549179,-0.0015869140625,0.0028610229492187,-0.0069503784179687,0.01141357421875,-0.0231704711914062,0.0504989624023437,-0.81939697265625,-0.0702743530273437,0.0382614135742187,-0.0294647216796875,0.0211334228515625,-0.017608642578125,0.0130767822265625,-0.0107345581054687,0.0087432861328125,-0.006103515625,0.0047073364257812,-0.0037460327148437,0.001007080078125,-0.0010986328125
11.577525,-0.0025711059570312,0.0035552978515625,-0.0063705444335937,0.0113754272460937,-0.022613525390625,0.0503997802734375,-0.819854736328125,-0.0707550048828125,0.0380096435546875,-0.0295944213867187,0.0216903686523437,-0.016876220703125,0.0133743286132812,-0.0109100341796875,0.0088729858398437,-0.0062637329101562,0.0043258666992187,-0.002838134765625,0.0011367797851562,-0.0019912719726562
11.605053,-0.00213623046875,0.0031967163085937,-0.0066146850585937,0.011260986328125,-0.0229034423828125,0.0508193969726562,-0.8208847045898438,-0.0706710815429687,0.0384368896484375,-0.0295639038085937,0.0213623046875,-0.0179290771484375,0.012939453125,-0.0105056762695312,0.0088348388671875,-0.007293701171875,0.004302978515625,-0.0024871826171875,0.0016326904296875,-0.0015106201171875
11.641374,-0.0020751953125,0.00335693359375,-0.0065231323242187,0.0118637084960937,-0.0227890014648437,0.050445556640625,-0.8218917846679688,-0.0705184936523437,0.0384445190429687,-0.0296249389648437,0.0218887329101562,-0.017608642578125,0.0136566162109375,-0.0109634399414062,0.0086441040039062,-0.0062408447265625,0.0049285888671875,-0.0033798217773437,0.000701904296875,-0.0013046264648437
11.671494,-0.0015945434570312,0.0036392211914062,-0.0066909790039062,0.0111846923828125,-0.02337646484375,0.050811767578125,-0.8217010498046875,-0.0706634521484375,0.0385055541992187,-0.0299072265625,0.0213088989257812,-0.0180206298828125,0.0134506225585937,-0.0103912353515625,0.0084762573242187,-0.0069961547851562,0.0042495727539062,-0.0032196044921875,0.0014266967773437,-0.0010833740234375
11.699887,-0.0021286010742187,0.0026779174804687,-0.007049560546875,0.01141357421875,-0.0233612060546875,0.0506439208984375,-0.8236083984375,-0.0709686279296875,0.0387725830078125,-0.0301895141601562,0.021820068359375,-0.0178756713867187,0.01336669921875,-0.0103607177734375,0.009124755859375,-0.0065765380859375,0.0047454833984375,-0.00311279296875,0.0009918212890625,-0.0005111694335937
11.730608,-0.0020599365234375,0.0031814575195312,-0.0072021484375,0.0114593505859375,-0.0234146118164062,0.0509414672851562,-0.8240585327148438,-0.0710525512695312,0.0388336181640625,-0.0302658081054687,0.0220413208007812,-0.0177154541015625,0.0131072998046875,-0.011016845703125,0.008880615234375,-0.0061569213867187,0.0043487548828125,-0.0035629272460937,0.0007400512695312,-0.0013198852539062
11.758912,-0.002044677734375,0.0037765502929687,-0.006439208984375,0.0117111206054687,-0.0234375,0.0511398315429687,-0.8246078491210938,-0.0718536376953125,0.0381011962890625,-0.030242919921875,0.021759033203125,-0.0179519653320312,0.014312744140625,-0.0108184814453125,0.0088882446289062,-0.0063705444335937,0.0042495727539062,-0.003692626953125,0.00091552734375,-0.0011367797851562
11.785885,-0.0017318725585937,0.0033493041992187,-0.00677490234375,0.0121612548828125,-0.0234909057617187,0.0510101318359375,-0.8254013061523438,-0.07122802734375,0.0383987426757812,-0.0307998657226562,0.0219039916992187,-0.0183486938476562,0.0136489868164062,-0.01068115234375,0.0086212158203125,-0.0064697265625,0.0049972534179687,-0.0030059814453125,0.0006256103515625,-0.0014801025390625
11.819251,-0.0023727416992187,0.0034561157226562,-0.0067062377929687,0.0115966796875,-0.0230026245117187,0.050506591796875,-0.8265457153320312,-0.0712890625,0.038970947265625,-0.0299835205078125,0.0221481323242187,-0.0175704956054687,0.013519287109375,-0.0112991333007812,0.0091934204101562,-0.0059814453125,0.0049285888671875,-0.003082275390625,0.001007080078125,-0.00103759765625
11.847648,-0.0022506713867187,0.0038833618164062,-0.0061111450195312,0.0114974975585937,-0.0234298706054687,0.0510635375976562,-0.8271255493164062,-0.0718765258789062,0.0387115478515625,-0.03009033203125,0.0215911865234375,-0.0176162719726562,0.0143356323242187,-0.0112457275390625,0.0087814331054687,-0.00640869140625,0.004730224609375,-0.003387451171875,0.0004806518554687,-0.001373291015625
11.875993,-0.002471923828125,0.0028915405273437,-0.006622314453125,0.0118560791015625,-0.0236892700195312,0.0511627197265625,-0.8280487060546875,-0.0720977783203125,0.0385665893554687,-0.0302581787109375,0.022247314453125,-0.01751708984375,0.0135498046875,-0.011566162109375,0.008880615234375,-0.0068588256835937,0.00445556640625,-0.0029983520507812,0.0010528564453125,-0.0014190673828125
11.907483,-0.0015869140625,0.0029296875,-0.0072860717773437,0.0120315551757812,-0.022857666015625,0.0517196655273437,-0.828369140625,-0.0719146728515625,0.0386734008789062,-0.0302352905273437,0.022186279296875,-0.0178298950195312,0.013580322265625,-0.0113449096679687,0.00933837890625,-0.0063095092773437,0.0045089721679687,-0.0031051635742187,0.001312255859375,-0.0004806518554687
11.934784,-0.0025405883789062,0.0030593872070312,-0.006561279296875,0.0119400024414062,-0.0233230590820312,0.0518112182617187,-0.8302230834960938,-0.0721435546875,0.0384445190429687,-0.0309677124023437,0.0228195190429687,-0.0177459716796875,0.0139389038085937,-0.0111236572265625,0.008575439453125,-0.0067520141601562,0.004486083984375,-0.0036849975585937,0.0009765625,-0.0007705688476562
11.964617,-0.0016326904296875,0.0031280517578125,-0.0071182250976562,0.0115280151367187,-0.0237045288085937,0.05108642578125,-0.8303298950195312,-0.0723953247070312,0.0382919311523437,-0.0299606323242187,0.0220947265625,-0.018341064453125,0.0135574340820312,-0.01129150390625,0.0089645385742187,-0.0067596435546875,0.0050048828125,-0.0031051635742187,0.000579833984375,-0.0012893676757812
11.994736,-0.0018539428710937,0.002716064453125,-0.0070343017578125,0.0126113891601562,-0.0231475830078125,0.0515060424804687,-0.8316497802734375,-0.0727005004882812,0.0389328002929687,-0.0305099487304687,0.0222015380859375,-0.0180892944335937,0.014068603515625,-0.0116500854492187,0.0080642700195312,-0.006988525390625,0.0040512084960937,-0.0031967163085937,0.0005950927734375,-0.0008926391601562
12.02339,-0.0015945434570312,0.0031280517578125,-0.0071334838867187,0.0118408203125,-0.0238418579101562,0.0513381958007812,-0.832000732421875,-0.0730438232421875,0.0391769409179687,-0.0303878784179687,0.0219192504882812,-0.0177383422851562,0.013641357421875,-0.0111618041992187,0.0089340209960937,-0.006011962890625,0.0047760009765625,-0.0037460327148437,0.00140380859375,-0.0013885498046875
12.052042,-0.0022125244140625,0.0034561157226562,-0.0066757202148437,0.0116958618164062,-0.02362060546875,0.0514373779296875,-0.83294677734375,-0.0734024047851562,0.0391006469726562,-0.0299148559570312,0.0223464965820312,-0.0177459716796875,0.0134201049804687,-0.01141357421875,0.00927734375,-0.0066757202148437,0.0040130615234375,-0.00347900390625,0.000885009765625,-0.0016937255859375
12.081548,-0.0026779174804687,0.0029220581054687,-0.006988525390625,0.0120010375976562,-0.0235443115234375,0.051116943359375,-0.8337326049804688,-0.0729827880859375,0.03851318359375,-0.0302581787109375,0.0222320556640625,-0.0178070068359375,0.0144805908203125,-0.0110702514648437,0.0087738037109375,-0.0069656372070312,0.0045089721679687,-0.0036849975585937,0.0009918212890625,-0.000762939453125
12.121655,-0.0023117065429687,0.0031356811523437,-0.0068283081054687,0.01177978515625,-0.023223876953125,0.0523300170898437,-0.8347625732421875,-0.07318115234375,0.0386505126953125,-0.0313873291015625,0.0219345092773437,-0.0179290771484375,0.0138778686523437,-0.0112533569335937,0.0083084106445312,-0.0069808959960937,0.0050048828125,-0.0033416748046875,0.0014801025390625,-0.0008468627929687
12.151969,-0.0021743774414062,0.0033950805664062,-0.00726318359375,0.0120468139648437,-0.02313232421875,0.0513153076171875,-0.8362197875976562,-0.0739822387695312,0.0386123657226562,-0.0303192138671875,0.0226364135742187,-0.0181732177734375,0.0136489868164062,-0.011444091796875,0.0087661743164062,-0.0065231323242187,0.0046920776367187,-0.0034942626953125,0.0008087158203125,-0.0015106201171875
12.180582,-0.002044677734375,0.0032806396484375,-0.0071334838867187,0.0117874145507812,-0.023651123046875,0.05169677734375,-0.8363723754882812,-0.0737838745117187,0.0391387939453125,-0.0305709838867187,0.0221176147460937,-0.0176315307617187,0.0138320922851562,-0.0118865966796875,0.0090560913085937,-0.00640869140625,0.004608154296875,-0.003021240234375,0.0011978149414062,-0.00103759765625
12.211582,-0.0020294189453125,0.0037460327148437,-0.0069046020507812,0.0119247436523437,-0.0230026245117187,0.0515289306640625,-0.8380508422851562,-0.0733489990234375,0.0395355224609375,-0.0307235717773437,0.0224227905273437,-0.0182266235351562,0.0135574340820312,-0.0114059448242187,0.0091552734375,-0.0061492919921875,0.0045547485351562,-0.0032577514648437,0.0013656616210937,-0.001373291015625
12.238983,-0.0021896362304687,0.003021240234375,-0.006378173828125,0.011962890625,-0.02362060546875,0.052154541015625,-0.8380203247070312,-0.0740814208984375,0.0393905639648437,-0.0302581787109375,0.0223236083984375,-0.018096923828125,0.0135955810546875,-0.0111541748046875,0.0086593627929687,-0.007232666015625,0.0047531127929687,-0.0035858154296875,0.00115966796875,-0.0011520385742187
12.266038,-0.0022659301757812,0.0034561157226562,-0.0071334838867187,0.0113906860351562,-0.0237350463867187,0.0521163940429687,-0.8390350341796875,-0.0739822387695312,0.0391998291015625,-0.0307235717773437,0.0227432250976562,-0.0176467895507812,0.0135726928710937,-0.0117034912109375,0.0088653564453125,-0.0066604614257812,0.0046768188476562,-0.0029296875,0.0008621215820312,-0.0007171630859375
12.296443,-0.0025863647460937,0.0030059814453125,-0.0068740844726562,0.0123443603515625,-0.0237045288085937,0.0522689819335937,-0.8398513793945312,-0.0741348266601562,0.038787841796875,-0.0308456420898437,0.0223541259765625,-0.018341064453125,0.01361083984375,-0.0113143920898437,0.0091018676757812,-0.00677490234375,0.004852294921875,-0.003082275390625,0.00146484375,-0.0008621215820312
12.324378,-0.0021286010742187,0.0036849975585937,-0.0066986083984375,0.0117416381835937,-0.0235443115234375,0.0519027709960937,-0.840179443359375,-0.0740890502929687,0.0394363403320312,-0.0304794311523437,0.0222625732421875,-0.0179290771484375,0.013427734375,-0.0115280151367187,0.0090866088867187,-0.0070114135742187,0.0043182373046875,-0.0026321411132812,0.0012054443359375,-0.001312255859375
12.351451,-0.001556396484375,0.00299072265625,-0.0073776245117187,0.0118484497070312,-0.0236587524414062,0.0523452758789062,-0.8417129516601562,-0.074310302734375,0.0399627685546875,-0.0304183959960937,0.0220947265625,-0.0182113647460937,0.0138626098632812,-0.0109939575195312,0.0092849731445312,-0.0069503784179687,0.0045089721679687,-0.0034332275390625,0.0013580322265625,-0.001220703125
12.378553,-0.0025405883789062,0.0034713745117187,-0.0070266723632812,0.0120468139648437,-0.0233612060546875,0.0515670776367187,-0.8421707153320312,-0.0747451782226562,0.0390472412109375,-0.0303192138671875,0.0225601196289062,-0.0177841186523437,0.0140609741210937,-0.0109634399414062,0.0088119506835937,-0.0067672729492187,0.0052337646484375,-0.003387451171875,0.0007553100585937,-0.0007095336914062
12.410462,-0.00213623046875,0.003173828125,-0.0067901611328125,0.0123748779296875,-0.0242156982421875,0.0524215698242187,-0.84271240234375,-0.0738296508789062,0.0402145385742187,-0.030914306640625,0.0227890014648437,-0.0177993774414062,0.013153076171875,-0.0115203857421875,0.0090560913085937,-0.00726318359375,0.0044784545898437,-0.0037384033203125,0.0011215209960937,-0.0006790161132812
12.437103,-0.0025711059570312,0.002960205078125,-0.007110595703125,0.0121078491210937,-0.0240859985351562,0.0529251098632812,-0.8445816040039062,-0.0743179321289062,0.0398788452148437,-0.0308990478515625,0.0225677490234375,-0.0182952880859375,0.0143203735351562,-0.0113677978515625,0.0092086791992187,-0.007049560546875,0.004547119140625,-0.0033111572265625,0.0008773803710937,-0.0014190673828125
12.465364,-0.0018997192382812,0.0029144287109375,-0.0069427490234375,0.0122146606445312,-0.0243606567382812,0.0527877807617187,-0.8451461791992188,-0.0750961303710937,0.03973388671875,-0.0312118530273437,0.022308349609375,-0.0177459716796875,0.0139694213867187,-0.0113601684570312,0.0096054077148437,-0.0071563720703125,0.0041427612304687,-0.0031814575195312,0.0016326904296875,-0.0013809204101562
12.49232,-0.0021743774414062,0.0032424926757812,-0.006866455078125,0.0116958618164062,-0.02398681640625,0.053314208984375,-0.8459854125976562,-0.0750274658203125,0.0396499633789062,-0.0317306518554687,0.0228042602539062,-0.018280029296875,0.0134963989257812,-0.0111846923828125,0.0086441040039062,-0.0068740844726562,0.0037460327148437,-0.0033035278320312,0.0013427734375,-0.0012130737304687
12.518993,-0.0022048950195312,0.00341796875,-0.0072250366210937,0.0116729736328125,-0.02447509765625,0.0525436401367187,-0.8463363647460938,-0.0743560791015625,0.0396728515625,-0.0304946899414062,0.022491455078125,-0.01824951171875,0.0139923095703125,-0.0114974975585937,0.0091705322265625,-0.006378173828125,0.00506591796875,-0.0037460327148437,0.0008316040039062,-0.0016860961914062
12.546099,-0.0020828247070312,0.0034637451171875,-0.0069503784179687,0.01251220703125,-0.02398681640625,0.052764892578125,-0.8475189208984375,-0.0751953125,0.0399932861328125,-0.0308151245117187,0.022857666015625,-0.0180511474609375,0.013916015625,-0.0114822387695312,0.0089035034179687,-0.0065155029296875,0.0046005249023437,-0.0034637451171875,0.0014266967773437,-0.00091552734375
12.573951,-0.0024948120117187,0.0035400390625,-0.00726318359375,0.01141357421875,-0.0239791870117187,0.0527725219726562,-0.8480606079101562,-0.0750274658203125,0.0393218994140625,-0.0303802490234375,0.0231857299804687,-0.0180435180664062,0.0142898559570312,-0.011260986328125,0.0087509155273437,-0.0068283081054687,0.0044479370117187,-0.0035858154296875,0.0012283325195312,-0.001190185546875
12.602867,-0.0021438598632812,0.0038299560546875,-0.0063018798828125,0.0126419067382812,-0.02410888671875,0.0534820556640625,-0.8494873046875,-0.07513427734375,0.0399932861328125,-0.0313873291015625,0.0229568481445312,-0.0183944702148437,0.0140762329101562,-0.0111618041992187,0.0091323852539062,-0.0065078735351562,0.0047454833984375,-0.0026931762695312,0.000640869140625,-0.0012435913085937
12.630983,-0.001220703125,0.0039443969726562,-0.0072250366210937,0.012298583984375,-0.02386474609375,0.0532684326171875,-0.8501510620117188,-0.0749740600585937,0.0401153564453125,-0.0304183959960937,0.0226593017578125,-0.0182342529296875,0.0141143798828125,-0.0120162963867187,0.0089035034179687,-0.0068588256835937,0.0041732788085937,-0.003204345703125,0.0008773803710937,-0.0006332397460937
12.657927,-0.0019989013671875,0.0035858154296875,-0.0076217651367187,0.0118179321289062,-0.0237197875976562,0.0535659790039062,-0.851165771484375,-0.0750808715820312,0.040374755859375,-0.0307235717773437,0.022674560546875,-0.0182647705078125,0.01397705078125,-0.0112991333007812,0.0088424682617187,-0.0066070556640625,0.0044631958007812,-0.0037918090820312,0.0011444091796875,-0.0013580322265625
12.685044,-0.0026092529296875,0.0035247802734375,-0.0063247680664062,0.0128021240234375,-0.023956298828125,0.053436279296875,-0.851593017578125,-0.0746612548828125,0.039825439453125,-0.03118896484375,0.0230560302734375,-0.0181884765625,0.0131607055664062,-0.0114517211914062,0.0084762573242187,-0.0070953369140625,0.0045623779296875,-0.0036697387695312,0.001495361328125,-0.0012283325195312
12.714332,-0.002166748046875,0.0034866333007812,-0.0069808959960937,0.0129318237304687,-0.02423095703125,0.0526351928710937,-0.8523483276367188,-0.0756301879882812,0.0393218994140625,-0.0301742553710937,0.0227813720703125,-0.0184478759765625,0.0135269165039062,-0.0114593505859375,0.00921630859375,-0.0064468383789062,0.005096435546875,-0.0035018920898437,0.0018234252929687,-0.000396728515625
12.740176,-0.00238037109375,0.0032501220703125,-0.0074691772460937,0.0122451782226562,-0.02362060546875,0.0540542602539062,-0.852386474609375,-0.0752105712890625,0.04022216796875,-0.0302276611328125,0.0227279663085937,-0.0181045532226562,0.0138168334960937,-0.0117950439453125,0.0082473754882812,-0.0064315795898437,0.0045928955078125,-0.0037918090820312,0.0013961791992187,-0.0013198852539062
12.769056,-0.00213623046875,0.0035781860351562,-0.0077056884765625,0.0125198364257812,-0.0242538452148437,0.0523147583007812,-0.8517074584960938,-0.074920654296875,0.0394287109375,-0.031036376953125,0.0224990844726562,-0.0175094604492187,0.0133590698242187,-0.0109024047851562,0.0086441040039062,-0.0070037841796875,0.0045166015625,-0.0038604736328125,0.0019760131835937,-0.00067138671875
12.796302,-0.0023269653320312,0.0033950805664062,-0.0070724487304687,0.01202392578125,-0.024658203125,0.053558349609375,-0.8512039184570312,-0.0750274658203125,0.0390777587890625,-0.0307693481445312,0.0225677490234375,-0.017913818359375,0.0136871337890625,-0.0105133056640625,0.0089950561523437,-0.0063247680664062,0.0044937133789062,-0.003326416015625,0.0014724731445312,-0.0012893676757812
12.82333,-0.0026931762695312,0.0041275024414062,-0.0064926147460937,0.0126495361328125,-0.0239639282226562,0.0534439086914062,-0.8503341674804688,-0.073944091796875,0.0396652221679687,-0.0308990478515625,0.0223388671875,-0.0177230834960937,0.0134963989257812,-0.0113525390625,0.0082855224609375,-0.0067901611328125,0.0041580200195312,-0.0028915405273437,0.0013580322265625,-0.0013351440429687
12.850309,-0.0023040771484375,0.0037994384765625,-0.0082626342773437,0.01171875,-0.024139404296875,0.0531234741210937,-0.849517822265625,-0.0746383666992187,0.0392227172851562,-0.030059814453125,0.0215835571289062,-0.01715087890625,0.0142593383789062,-0.011260986328125,0.0086517333984375,-0.0065383911132812,0.0041961669921875,-0.0034255981445312,0.0005874633789062,-0.0013580322265625
12.879659,-0.0024490356445312,0.0031967163085937,-0.0070266723632812,0.0125579833984375,-0.0246353149414062,0.0530929565429687,-0.8487014770507812,-0.0738983154296875,0.0391845703125,-0.0310287475585937,0.0216598510742187,-0.0174407958984375,0.0130081176757812,-0.011260986328125,0.0082244873046875,-0.00604248046875,0.0043716430664062,-0.0028457641601562,0.0004425048828125,-0.0012130737304687
12.905552,-0.0020751953125,0.0034561157226562,-0.0080718994140625,0.01263427734375,-0.0248184204101562,0.0533294677734375,-0.8481826782226562,-0.0738525390625,0.03936767578125,-0.0296630859375,0.0214996337890625,-0.0173568725585937,0.013641357421875,-0.0106887817382812,0.009246826171875,-0.0062789916992187,0.0043182373046875,-0.0030746459960937,0.00140380859375,-0.0013275146484375
12.934355,-0.0021514892578125,0.0038681030273437,-0.0075759887695312,0.0124664306640625,-0.0243682861328125,0.054046630859375,-0.8472442626953125,-0.0734024047851562,0.0393905639648437,-0.0308914184570312,0.0222625732421875,-0.01739501953125,0.0121688842773437,-0.0108871459960937,0.0085525512695312,-0.0060348510742187,0.0042724609375,-0.0032806396484375,0.0006790161132812,-0.001190185546875
12.961804,-0.0025558471679687,0.003631591796875,-0.0070877075195312,0.0128860473632812,-0.02459716796875,0.053466796875,-0.8471145629882812,-0.0733642578125,0.039398193359375,-0.0299301147460937,0.0222549438476562,-0.0176315307617187,0.013092041015625,-0.0107498168945312,0.0077972412109375,-0.005828857421875,0.0042648315429687,-0.003662109375,0.00091552734375,-0.0008316040039062
12.988806,-0.0021438598632812,0.0027694702148437,-0.0070877075195312,0.0123062133789062,-0.0248260498046875,0.0530776977539062,-0.8466033935546875,-0.0730743408203125,0.0386276245117187,-0.0292739868164062,0.0223846435546875,-0.0167083740234375,0.0128936767578125,-0.0114822387695312,0.008941650390625,-0.0065383911132812,0.0044021606445312,-0.0035171508789062,0.00067138671875,-0.0010986328125
13.01569,-0.0030288696289062,0.0035629272460937,-0.00750732421875,0.0127182006835937,-0.0252685546875,0.0534896850585937,-0.8444595336914062,-0.0735321044921875,0.03900146484375,-0.0296707153320312,0.0216140747070312,-0.016845703125,0.0131759643554687,-0.0105361938476562,0.0087890625,-0.0060653686523437,0.00408935546875,-0.0032196044921875,0.001007080078125,-0.0011215209960937
13.044338,-0.0029983520507812,0.0040130615234375,-0.0074005126953125,0.0123977661132812,-0.0239105224609375,0.0531692504882812,-0.8449859619140625,-0.0731582641601562,0.0388717651367187,-0.0294113159179687,0.0218124389648437,-0.0171127319335937,0.013092041015625,-0.01080322265625,0.0082473754882812,-0.0065460205078125,0.0042190551757812,-0.0030136108398437,0.0007095336914062,-0.0011215209960937
13.070597,-0.0027542114257812,0.0036239624023437,-0.0075836181640625,0.0119705200195312,-0.0244369506835937,0.0534515380859375,-0.8438720703125,-0.0730819702148437,0.039306640625,-0.0297927856445312,0.0215225219726562,-0.0167083740234375,0.0127944946289062,-0.0103988647460937,0.0083465576171875,-0.0058822631835937,0.0043487548828125,-0.00238037109375,0.0008087158203125,-0.0012435913085937
13.108283,-0.0026626586914062,0.0035552978515625,-0.0074310302734375,0.0119247436523437,-0.0247344970703125,0.052947998046875,-0.8435287475585938,-0.0727691650390625,0.0391845703125,-0.0294647216796875,0.0211257934570312,-0.0167160034179687,0.0126876831054687,-0.0107345581054687,0.0085220336914062,-0.0062789916992187,0.0043106079101562,-0.00347900390625,0.0004653930664062,-0.0012741088867187
13.136617,-0.0022048950195312,0.003692626953125,-0.0076828002929687,0.0123825073242187,-0.0247955322265625,0.053131103515625,-0.8427505493164062,-0.0732345581054687,0.0393600463867187,-0.0292205810546875,0.0215301513671875,-0.0168380737304687,0.0130386352539062,-0.0108413696289062,0.0082778930664062,-0.00604248046875,0.0046157836914062,-0.0024948120117187,-0.0003890991210937,-0.001190185546875
13.163198,-0.0021438598632812,0.0031814575195312,-0.0078048706054687,0.01239013671875,-0.0245285034179687,0.0528564453125,-0.8408126831054688,-0.0722885131835937,0.0386886596679687,-0.0293197631835937,0.021942138671875,-0.0165023803710937,0.012847900390625,-0.0104751586914062,0.0083084106445312,-0.0062179565429687,0.0040664672851562,-0.0024185180664062,0.0005950927734375,-0.0006790161132812
13.189707,-0.0023269653320312,0.0032806396484375,-0.0076065063476562,0.0128173828125,-0.0241317749023437,0.0531005859375,-0.84161376953125,-0.0727310180664062,0.0386428833007812,-0.0295028686523437,0.0216064453125,-0.016937255859375,0.0125198364257812,-0.0102920532226562,0.0086746215820312,-0.0063552856445312,0.0038299560546875,-0.0034103393554687,0.0004425048828125,-0.0013427734375
13.21903,-0.0027236938476562,0.0034561157226562,-0.00726318359375,0.0120925903320312,-0.0244064331054687,0.0531997680664062,-0.8391494750976562,-0.0727081298828125,0.0378494262695312,-0.02911376953125,0.021240234375,-0.01641845703125,0.0123519897460937,-0.0105667114257812,0.0078887939453125,-0.0066375732421875,0.0043869018554687,-0.0033950805664062,0.0005722045898437,-0.0013961791992187
13.244307,-0.0018463134765625,0.0041580200195312,-0.0073089599609375,0.0130386352539062,-0.02362060546875,0.0534133911132812,-0.839080810546875,-0.0728912353515625,0.0382080078125,-0.02911376953125,0.0208816528320312,-0.0171432495117187,0.0129547119140625,-0.0097427368164062,0.0079269409179687,-0.0064544677734375,0.004241943359375,-0.0029144287109375,0.0009765625,-0.00152587890625
13.273014,-0.0018768310546875,0.0032196044921875,-0.0075836181640625,0.012542724609375,-0.0241622924804687,0.0523757934570312,-0.8382644653320312,-0.0718994140625,0.0383758544921875,-0.0293045043945312,0.0215606689453125,-0.0164642333984375,0.0125808715820312,-0.0099258422851562,0.0079345703125,-0.006439208984375,0.0039520263671875,-0.0030899047851562,0.0006027221679687,-0.00103759765625
13.30115,-0.0031890869140625,0.003448486328125,-0.0074844360351562,0.0120391845703125,-0.0242156982421875,0.052337646484375,-0.8376083374023438,-0.0724411010742187,0.0382156372070312,-0.0288009643554687,0.020904541015625,-0.0170211791992187,0.0125656127929687,-0.0098724365234375,0.0081710815429687,-0.0062942504882812,0.003875732421875,-0.0033645629882812,0.000518798828125,-0.0005569458007812
13.328238,-0.0023269653320312,0.0036163330078125,-0.007171630859375,0.0126876831054687,-0.0250930786132812,0.0523757934570312,-0.83612060546875,-0.0719070434570312,0.0388107299804687,-0.0291290283203125,0.02056884765625,-0.0165252685546875,0.0124969482421875,-0.0106735229492187,0.008270263671875,-0.0061264038085937,0.0040130615234375,-0.0027084350585937,0.0004119873046875,-0.000457763671875
13.356642,-0.0028839111328125,0.003204345703125,-0.0081405639648437,0.0127716064453125,-0.0241317749023437,0.052703857421875,-0.8354873657226562,-0.0717239379882812,0.03826904296875,-0.0288467407226562,0.020477294921875,-0.0168991088867187,0.0133743286132812,-0.0105438232421875,0.00811767578125,-0.0057144165039062,0.0036468505859375,-0.003143310546875,0.000762939453125,-0.0013198852539062
13.384802,-0.0025482177734375,0.0039596557617187,-0.0074234008789062,0.0124664306640625,-0.023956298828125,0.0527267456054687,-0.83502197265625,-0.0714340209960937,0.0378494262695312,-0.028839111328125,0.0215377807617187,-0.0168609619140625,0.0131301879882812,-0.0107345581054687,0.0072860717773437,-0.0056076049804687,0.0045547485351562,-0.0030364990234375,1.52587890625e-05,-0.001220703125
13.417291,-0.002349853515625,0.00396728515625,-0.0074310302734375,0.0125808715820312,-0.0243377685546875,0.052459716796875,-0.8338851928710938,-0.071624755859375,0.0381240844726562,-0.0288772583007812,0.0214157104492187,-0.0172042846679687,0.0123367309570312,-0.0104217529296875,0.0075836181640625,-0.0056304931640625,0.00396728515625,-0.002838134765625,0.0010528564453125,-0.00103759765625
13.450009,-0.0031814575195312,0.00274658203125,-0.00738525390625,0.0129013061523437,-0.023895263671875,0.052490234375,-0.833465576171875,-0.0717010498046875,0.0387191772460937,-0.0288925170898437,0.0212478637695312,-0.0167999267578125,0.0125045776367187,-0.0100936889648437,0.0077590942382812,-0.0061187744140625,0.0044097900390625,-0.0028762817382812,0.0003280639648437,-0.001220703125
13.478445,-0.0023345947265625,0.0031509399414062,-0.0073699951171875,0.0130691528320312,-0.0236968994140625,0.053009033203125,-0.8328399658203125,-0.0716400146484375,0.038787841796875,-0.029296875,0.0208206176757812,-0.016693115234375,0.0127105712890625,-0.0104598999023437,0.0080413818359375,-0.0067138671875,0.0035858154296875,-0.0024948120117187,0.000946044921875,-0.0006866455078125
13.505072,-0.001953125,0.0037689208984375,-0.0071029663085937,0.011932373046875,-0.0243453979492187,0.0529708862304687,-0.831878662109375,-0.0718307495117187,0.037994384765625,-0.0288314819335937,0.021087646484375,-0.016815185546875,0.0135116577148437,-0.010345458984375,0.0083465576171875,-0.0058975219726562,0.0038681030273437,-0.0027618408203125,0.0007171630859375,-0.0006256103515625
13.537247,-0.00238037109375,0.0034637451171875,-0.0066299438476562,0.0124130249023437,-0.0245285034179687,0.0524749755859375,-0.83154296875,-0.0714950561523437,0.03826904296875,-0.0291213989257812,0.0216140747070312,-0.0162429809570312,0.0125885009765625,-0.01019287109375,0.008697509765625,-0.0060806274414062,0.0040130615234375,-0.00311279296875,0.0010604858398437,-0.0008697509765625
13.563192,-0.002899169921875,0.0036087036132812,-0.0076217651367187,0.0126266479492187,-0.0247650146484375,0.051605224609375,-0.8302230834960938,-0.07122802734375,0.0377273559570312,-0.0295181274414062,0.0210723876953125,-0.0168991088867187,0.0121688842773437,-0.0111465454101562,0.0083847045898437,-0.0056304931640625,0.0041732788085937,-0.00286865234375,0.0006027221679687,-0.0003814697265625
13.591313,-0.0025177001953125,0.0037765502929687,-0.0072708129882812,0.0129776000976562,-0.023193359375,0.0515594482421875,-0.8294830322265625,-0.0710983276367187,0.0380325317382812,-0.0289764404296875,0.0211563110351562,-0.0168075561523437,0.0125732421875,-0.01104736328125,0.0075836181640625,-0.005828857421875,0.0043792724609375,-0.0020904541015625,0.0005264282226562,-0.0007781982421875
13.620384,-0.0023117065429687,0.0030136108398437,-0.0074996948242187,0.0129013061523437,-0.0236129760742187,0.0520782470703125,-0.8282928466796875,-0.070587158203125,0.0376663208007812,-0.0294952392578125,0.0203704833984375,-0.0167160034179687,0.012939453125,-0.0108261108398437,0.0084304809570312,-0.0058517456054687,0.0047149658203125,-0.0025482177734375,0.0009613037109375,-0.0010757446289062
13.648776,-0.0024261474609375,0.003509521484375,-0.0074844360351562,0.01239013671875,-0.0233230590820312,0.0522842407226562,-0.8275909423828125,-0.0710906982421875,0.0379104614257812,-0.0296249389648437,0.0208511352539062,-0.0165023803710937,0.012481689453125,-0.0099411010742187,0.0084762573242187,-0.0058364868164062,0.0046234130859375,-0.0024642944335937,0.0006866455078125,-0.0011138916015625
13.677041,-0.002899169921875,0.0040512084960937,-0.007293701171875,0.0125045776367187,-0.0236282348632812,0.0522003173828125,-0.826568603515625,-0.071136474609375,0.0374221801757812,-0.0291213989257812,0.0213241577148437,-0.0169219970703125,0.0126800537109375,-0.0102005004882812,0.0083160400390625,-0.0063934326171875,0.0040283203125,-0.0019760131835937,0.0006179809570312,-0.0006332397460937
13.70804,-0.0023727416992187,0.0042037963867187,-0.0077056884765625,0.0124359130859375,-0.0234298706054687,0.0515365600585937,-0.8259353637695312,-0.070648193359375,0.0380401611328125,-0.0290451049804687,0.02105712890625,-0.0164642333984375,0.012542724609375,-0.0103378295898437,0.007965087890625,-0.0058441162109375,0.0039520263671875,-0.0030441284179687,0.000701904296875,-0.0008163452148437
13.735515,-0.0018157958984375,0.0039520263671875,-0.0068435668945312,0.0128097534179687,-0.02349853515625,0.05157470703125,-0.8253555297851562,-0.0705718994140625,0.0375289916992187,-0.0290985107421875,0.0207748413085937,-0.017120361328125,0.0121994018554687,-0.0098114013671875,0.0083160400390625,-0.005828857421875,0.0042037963867187,-0.0028457641601562,0.0008392333984375,-0.0009078979492187
13.76619,-0.0029220581054687,0.0045547485351562,-0.0068511962890625,0.0120925903320312,-0.0238800048828125,0.0515060424804687,-0.8245773315429688,-0.070220947265625,0.0367660522460937,-0.029937744140625,0.0206832885742187,-0.0164031982421875,0.0126724243164062,-0.0099411010742187,0.0089263916015625,-0.0061721801757812,0.0039215087890625,-0.0025100708007812,0.0010604858398437,-0.0004348754882812
13.796525,-0.0027008056640625,0.0038375854492187,-0.0073089599609375,0.0118560791015625,-0.0233383178710937,0.051025390625,-0.8241119384765625,-0.0696792602539062,0.037200927734375,-0.0293426513671875,0.021087646484375,-0.0158462524414062,0.0121078491210937,-0.0106048583984375,0.0083236694335937,-0.00634765625,0.0039596557617187,-0.0026931762695312,0.000152587890625,-0.0011825561523437
13.823268,-0.0022735595703125,0.0034637451171875,-0.0071258544921875,0.0119171142578125,-0.0232925415039062,0.0513687133789062,-0.823211669921875,-0.0700531005859375,0.0377578735351562,-0.0291900634765625,0.0207443237304687,-0.0161056518554687,0.0120620727539062,-0.0102310180664062,0.0081100463867187,-0.0060501098632812,0.003814697265625,-0.0026626586914062,0.00067138671875,-0.00048828125
13.856109,-0.0024490356445312,0.0040283203125,-0.00738525390625,0.0121994018554687,-0.0236434936523437,0.051177978515625,-0.8226852416992188,-0.069915771484375,0.0372238159179687,-0.0286483764648437,0.0207366943359375,-0.0164337158203125,0.0124435424804687,-0.010772705078125,0.0081100463867187,-0.0047760009765625,0.0042877197265625,-0.0027618408203125,0.0007705688476562,-0.000885009765625
13.882763,-0.0026779174804687,0.0038604736328125,-0.007080078125,0.012298583984375,-0.0239105224609375,0.051605224609375,-0.8216171264648438,-0.0697479248046875,0.0374526977539062,-0.0283889770507812,0.0209503173828125,-0.016387939453125,0.0124664306640625,-0.010406494140625,0.0078048706054687,-0.0061416625976562,0.0040664672851562,-0.0026702880859375,0.000152587890625,-0.0007400512695312
13.911558,-0.0025253295898437,0.0037384033203125,-0.0068740844726562,0.012664794921875,-0.0233078002929687,0.0520172119140625,-0.8206100463867188,-0.0699386596679687,0.0378494262695312,-0.0283584594726562,0.0211181640625,-0.0160140991210937,0.01220703125,-0.0103378295898437,0.008087158203125,-0.0053329467773437,0.0041885375976562,-0.0027542114257812,0.0005874633789062,-0.0011978149414062
13.938636,-0.002288818359375,0.0034713745117187,-0.0072250366210937,0.0114898681640625,-0.0241546630859375,0.0508193969726562,-0.8201751708984375,-0.069061279296875,0.0372772216796875,-0.0281600952148437,0.021087646484375,-0.0162200927734375,0.0123138427734375,-0.0097427368164062,0.0082244873046875,-0.0057220458984375,0.0039596557617187,-0.0026473999023437,0.0013351440429687,-0.0014801025390625
13.965259,-0.0020065307617187,0.0038604736328125,-0.0071334838867187,0.01165771484375,-0.02362060546875,0.0512237548828125,-0.8188934326171875,-0.0695571899414062,0.0367431640625,-0.028533935546875,0.0199050903320312,-0.0162429809570312,0.0123138427734375,-0.0098419189453125,0.0079727172851562,-0.0056533813476562,0.0046920776367187,-0.00250244140625,0.0011062622070312,-0.0008468627929687
13.992213,-0.0021591186523437,0.00347900390625,-0.0068511962890625,0.0127716064453125,-0.0235137939453125,0.051239013671875,-0.8183364868164062,-0.0694808959960937,0.037506103515625,-0.028656005859375,0.0200576782226562,-0.0158004760742187,0.0122528076171875,-0.0106201171875,0.0077667236328125,-0.0054092407226562,0.004302978515625,-0.0028610229492187,0.0002365112304687,-0.0011138916015625
14.021788,-0.0029525756835937,0.0039520263671875,-0.0070114135742187,0.011962890625,-0.0234603881835937,0.0511703491210937,-0.8170013427734375,-0.0687942504882812,0.0377273559570312,-0.0284194946289062,0.0198974609375,-0.0164871215820312,0.01190185546875,-0.0098953247070312,0.0076828002929687,-0.0061721801757812,0.0041961669921875,-0.0029220581054687,0.0009002685546875,-0.00103759765625
14.047686,-0.0023956298828125,0.0034027099609375,-0.006927490234375,0.01129150390625,-0.0242919921875,0.0512924194335937,-0.8167877197265625,-0.0689773559570312,0.0374832153320312,-0.0286102294921875,0.0207748413085937,-0.01556396484375,0.0125274658203125,-0.00970458984375,0.008148193359375,-0.0057449340820312,0.0041122436523437,-0.0031967163085937,0.0007247924804687,-0.0012283325195312
14.0773,-0.002593994140625,0.0034713745117187,-0.0071945190429687,0.0119552612304687,-0.023162841796875,0.051605224609375,-0.8156356811523438,-0.068817138671875,0.036865234375,-0.028717041015625,0.0204544067382812,-0.0162353515625,0.0125732421875,-0.010101318359375,0.0078964233398437,-0.0055465698242187,0.0038986206054687,-0.0024948120117187,0.0002822875976562,-0.00067138671875
14.10563,-0.0024490356445312,0.0034942626953125,-0.0069427490234375,0.0118637084960937,-0.0233688354492187,0.0504837036132812,-0.8154373168945312,-0.0684661865234375,0.0372085571289062,-0.0287399291992187,0.0204925537109375,-0.01611328125,0.0118408203125,-0.0093231201171875,0.0078277587890625,-0.0057525634765625,0.004058837890625,-0.0029678344726562,0.000457763671875,-0.0009002685546875
14.132467,-0.0024566650390625,0.0033493041992187,-0.0078048706054687,0.0118331909179687,-0.023345947265625,0.0508575439453125,-0.8144302368164062,-0.0689010620117187,0.0370330810546875,-0.028076171875,0.0204696655273437,-0.0158233642578125,0.0121231079101562,-0.0100250244140625,0.0076904296875,-0.0051956176757812,0.003875732421875,-0.0028457641601562,-9.1552734375e-05,-0.001129150390625
14.159544,-0.0019607543945312,0.0037460327148437,-0.0066986083984375,0.0120162963867187,-0.0237045288085937,0.0510406494140625,-0.8135757446289062,-0.0688934326171875,0.03680419921875,-0.02813720703125,0.020050048828125,-0.015289306640625,0.0118637084960937,-0.0101394653320312,0.0084228515625,-0.0057907104492187,0.0038909912109375,-0.0029449462890625,0.0005722045898437,-0.0006561279296875
14.189167,-0.002685546875,0.0038909912109375,-0.0070571899414062,0.0113372802734375,-0.0229568481445312,0.0509033203125,-0.8130340576171875,-0.0680389404296875,0.0362777709960937,-0.0279083251953125,0.0204238891601562,-0.0166091918945312,0.0118560791015625,-0.0101852416992187,0.0075149536132812,-0.0062332153320312,0.0035552978515625,-0.0029525756835937,0.0008163452148437,-0.0011978149414062
14.215027,-0.0020675659179687,0.0040435791015625,-0.0074310302734375,0.0121231079101562,-0.0233840942382812,0.05029296875,-0.8121337890625,-0.0679855346679687,0.0363998413085937,-0.0281524658203125,0.0200958251953125,-0.0167617797851562,0.0118179321289062,-0.0099258422851562,0.007415771484375,-0.0059661865234375,0.0043258666992187,-0.003173828125,0.0008010864257812,-0.0008544921875
14.244152,-0.0021820068359375,0.0037841796875,-0.0070114135742187,0.0117263793945312,-0.0230560302734375,0.0506744384765625,-0.8121109008789062,-0.0680770874023437,0.0365753173828125,-0.028533935546875,0.0203628540039062,-0.0161285400390625,0.011810302734375,-0.0104598999023437,0.0080337524414062,-0.0059432983398437,0.0037994384765625,-0.002349853515625,0.0006256103515625,-0.0007095336914062
14.271544,-0.00213623046875,0.00311279296875,-0.0066452026367187,0.0121841430664062,-0.0233383178710937,0.0504150390625,-0.8104476928710938,-0.0681076049804687,0.03717041015625,-0.0281448364257812,0.0201416015625,-0.0160140991210937,0.0117263793945312,-0.0102005004882812,0.007904052734375,-0.0049667358398437,0.0037765502929687,-0.0020751953125,0.0008392333984375,-0.001678466796875
14.298612,-0.0025711059570312,0.0040359497070312,-0.0067062377929687,0.0122604370117187,-0.0234222412109375,0.0504531860351562,-0.8101959228515625,-0.06768798828125,0.0365524291992187,-0.0285568237304687,0.0204391479492187,-0.01593017578125,0.0121841430664062,-0.0098114013671875,0.00823974609375,-0.005950927734375,0.003875732421875,-0.0027236938476562,0.0005035400390625,-0.000732421875
14.325129,-0.0023727416992187,0.0033340454101562,-0.0069351196289062,0.0114517211914062,-0.023162841796875,0.0501861572265625,-0.80914306640625,-0.0673141479492187,0.0370025634765625,-0.0271835327148437,0.0198745727539062,-0.0160751342773437,0.0125961303710937,-0.0101547241210937,0.0081787109375,-0.00531005859375,0.0038986206054687,-0.0031051635742187,0.000396728515625,-0.0013046264648437
14.35407,-0.0018081665039062,0.0033187866210937,-0.006744384765625,0.0120391845703125,-0.0232620239257812,0.0502853393554687,-0.8094253540039062,-0.0675888061523437,0.0369033813476562,-0.0283279418945312,0.0196380615234375,-0.0161361694335937,0.011444091796875,-0.01007080078125,0.00836181640625,-0.0063552856445312,0.0043258666992187,-0.0029449462890625,0.00054931640625,-0.0011062622070312
14.379343,-0.0020675659179687,0.003082275390625,-0.0065536499023437,0.0121078491210937,-0.0234375,0.0498809814453125,-0.8078765869140625,-0.0675125122070312,0.0365524291992187,-0.0280685424804687,0.0205535888671875,-0.0162811279296875,0.0116806030273437,-0.0097732543945312,0.007965087890625,-0.0053863525390625,0.0035476684570312,-0.0029678344726562,0.0005874633789062,-0.0009689331054687
14.407666,-0.0023269653320312,0.0033798217773437,-0.0073699951171875,0.0117111206054687,-0.0227432250976562,0.0500717163085937,-0.8074874877929688,-0.0672760009765625,0.0363006591796875,-0.0284347534179687,0.0197982788085937,-0.0167694091796875,0.0120468139648437,-0.0091323852539062,0.0086746215820312,-0.00537109375,0.0040283203125,-0.0026016235351562,0.0008697509765625,-0.0013427734375
14.436835,-0.0016098022460937,0.0033187866210937,-0.0059051513671875,0.01177978515625,-0.02294921875,0.05072021484375,-0.8066864013671875,-0.06671142578125,0.0366363525390625,-0.0279541015625,0.0206375122070312,-0.01593017578125,0.0120468139648437,-0.01019287109375,0.008087158203125,-0.0052566528320312,0.0039749145507812,-0.0027618408203125,0.0005340576171875,-0.0013656616210937
14.465095,-0.0029373168945312,0.0026321411132812,-0.0069808959960937,0.012481689453125,-0.0226821899414062,0.049560546875,-0.8057022094726562,-0.066925048828125,0.0364608764648437,-0.0282058715820312,0.0200424194335937,-0.0166015625,0.01177978515625,-0.0093994140625,0.0079803466796875,-0.0057754516601562,0.0046844482421875,-0.002716064453125,0.0004806518554687,-0.0006942749023437
14.493448,-0.0027236938476562,0.0031509399414062,-0.0067214965820312,0.011871337890625,-0.0225753784179687,0.0503311157226562,-0.8055801391601562,-0.0668411254882812,0.0366287231445312,-0.0286636352539062,0.0203628540039062,-0.0158538818359375,0.01220703125,-0.0095291137695312,0.0083465576171875,-0.005889892578125,0.0036773681640625,-0.002777099609375,0.0006637573242187,-0.0009689331054687
14.521698,-0.002197265625,0.0037612915039062,-0.0070419311523437,0.0112075805664062,-0.0227508544921875,0.0498809814453125,-0.8047866821289062,-0.0666885375976562,0.0364227294921875,-0.028350830078125,0.0206832885742187,-0.0156021118164062,0.0124588012695312,-0.0096511840820312,0.0081329345703125,-0.005950927734375,0.0034713745117187,-0.0030059814453125,0.00067138671875,-0.0011215209960937
14.549086,-0.0026016235351562,0.0029830932617187,-0.0069580078125,0.0118255615234375,-0.0224609375,0.0499496459960937,-0.8042678833007812,-0.0672454833984375,0.0367584228515625,-0.0283737182617187,0.0199050903320312,-0.0162124633789062,0.0118331909179687,-0.0100936889648437,0.0081787109375,-0.0059890747070312,0.0035324096679687,-0.0030136108398437,0.0005569458007812,-0.00042724609375
14.585416,-0.0025177001953125,0.0026779174804687,-0.0073623657226562,0.01129150390625,-0.0229263305664062,0.0496673583984375,-0.8035049438476562,-0.0668869018554687,0.03594970703125,-0.028778076171875,0.0204010009765625,-0.0158233642578125,0.0119171142578125,-0.0097808837890625,0.0077667236328125,-0.006134033203125,0.0039749145507812,-0.0025177001953125,0.0003585815429687,-0.0012664794921875
14.615975,-0.0023651123046875,0.00341796875,-0.007049560546875,0.0115280151367187,-0.0229110717773437,0.0501632690429687,-0.8026123046875,-0.0669021606445312,0.035919189453125,-0.0280532836914062,0.0200653076171875,-0.0162353515625,0.0125503540039062,-0.009735107421875,0.0078201293945312,-0.0058822631835937,0.00390625,-0.002899169921875,0.0009918212890625,-0.0010757446289062
14.644868,-0.0026168823242187,0.0029754638671875,-0.006988525390625,0.0117034912109375,-0.0231857299804687,0.0497589111328125,-0.8019638061523438,-0.06671142578125,0.0366897583007812,-0.0282821655273437,0.0203781127929687,-0.0158462524414062,0.0118484497070312,-0.0096054077148437,0.0082321166992187,-0.0055084228515625,0.003753662109375,-0.0031814575195312,0.000762939453125,-0.0010757446289062
14.675832,-0.0028076171875,0.0027694702148437,-0.0074005126953125,0.0116729736328125,-0.0223007202148437,0.0496444702148437,-0.8007049560546875,-0.0662612915039062,0.0360260009765625,-0.028076171875,0.0200042724609375,-0.0160140991210937,0.0119094848632812,-0.0098419189453125,0.0075836181640625,-0.0063018798828125,0.0036087036132812,-0.00360107421875,0.0007553100585937,-0.00091552734375
14.703349,-0.0020828247070312,0.0034027099609375,-0.0062026977539062,0.0110321044921875,-0.022979736328125,0.0492401123046875,-0.8006210327148438,-0.0661392211914062,0.0359420776367187,-0.02838134765625,0.0204315185546875,-0.0156097412109375,0.0118789672851562,-0.0099868774414062,0.0075454711914062,-0.0049209594726562,0.00372314453125,-0.00299072265625,0.0007171630859375,-0.0010299682617187
14.730666,-0.001495361328125,0.0031280517578125,-0.0068740844726562,0.0121994018554687,-0.0228652954101562,0.0492019653320312,-0.7992324829101562,-0.0666046142578125,0.0354995727539062,-0.0280227661132812,0.019775390625,-0.0165252685546875,0.0115585327148437,-0.0097198486328125,0.0076904296875,-0.0056076049804687,0.0037002563476562,-0.00250244140625,0.0008697509765625,-0.0006942749023437
14.765635,-0.002685546875,0.0030670166015625,-0.00714111328125,0.0118331909179687,-0.0226516723632812,0.0494461059570312,-0.7990188598632812,-0.0658493041992187,0.0357513427734375,-0.0280380249023437,0.0196990966796875,-0.0156936645507812,0.0124282836914062,-0.0096588134765625,0.0079803466796875,-0.005523681640625,0.0036392211914062,-0.003326416015625,0.000640869140625,-0.000396728515625
14.793766,-0.0032501220703125,0.0030364990234375,-0.0066986083984375,0.0112991333007812,-0.022705078125,0.04913330078125,-0.7987823486328125,-0.0661392211914062,0.036285400390625,-0.0277328491210937,0.0199661254882812,-0.0153350830078125,0.0118255615234375,-0.00946044921875,0.0074081420898437,-0.0064163208007812,0.00372314453125,-0.0028076171875,0.0009994506835937,-0.0009384155273437
14.820645,-0.0019454956054687,0.0031967163085937,-0.0066604614257812,0.0117874145507812,-0.0224456787109375,0.0493392944335937,-0.7976913452148438,-0.0659866333007812,0.0354537963867187,-0.0283126831054687,0.0195999145507812,-0.0156097412109375,0.0116653442382812,-0.0095596313476562,0.00762939453125,-0.0060653686523437,0.0040435791015625,-0.0028533935546875,0.0007781982421875,-0.0006637573242187
14.847184,-0.0020065307617187,0.0035400390625,-0.0066146850585937,0.011260986328125,-0.0228042602539062,0.04888916015625,-0.7973709106445312,-0.06640625,0.0353317260742187,-0.0274200439453125,0.019744873046875,-0.0160751342773437,0.0122756958007812,-0.009002685546875,0.0074920654296875,-0.0055770874023437,0.0043182373046875,-0.0029220581054687,0.0002288818359375,-0.001007080078125
14.877131,-0.0025711059570312,0.0030136108398437,-0.0066070556640625,0.0111007690429687,-0.0228195190429687,0.0496063232421875,-0.7972335815429688,-0.0656814575195312,0.0356597900390625,-0.0284500122070312,0.0201416015625,-0.0152587890625,0.0121994018554687,-0.009429931640625,0.007965087890625,-0.0059280395507812,0.0036849975585937,-0.0022201538085937,0.0009689331054687,-0.0006256103515625
14.904431,-0.001678466796875,0.0035934448242187,-0.006439208984375,0.0115127563476562,-0.0224609375,0.049285888671875,-0.7965469360351562,-0.0658340454101562,0.0354690551757812,-0.0276031494140625,0.0196685791015625,-0.0160446166992187,0.0120620727539062,-0.0092239379882812,0.007904052734375,-0.0059356689453125,0.0036163330078125,-0.002532958984375,0.000823974609375,-0.001129150390625
14.933704,-0.0025863647460937,0.002899169921875,-0.0067138671875,0.011383056640625,-0.0224685668945312,0.0491714477539062,-0.7958602905273438,-0.0653762817382812,0.03662109375,-0.0276336669921875,0.0196990966796875,-0.01544189453125,0.0120697021484375,-0.009552001953125,0.0071640014648437,-0.0053787231445312,0.0043411254882812,-0.0022125244140625,0.0007171630859375,-0.0008316040039062
14.960651,-0.0023880004882812,0.0032119750976562,-0.0070266723632812,0.011474609375,-0.02197265625,0.0491180419921875,-0.7951889038085938,-0.065032958984375,0.0356292724609375,-0.0277023315429687,0.019866943359375,-0.0155563354492187,0.01239013671875,-0.00994873046875,0.00787353515625,-0.0049896240234375,0.0036544799804687,-0.0023727416992187,0.0007171630859375,-0.0009231567382812
14.987617,-0.00274658203125,0.003204345703125,-0.007293701171875,0.011474609375,-0.0223846435546875,0.0489501953125,-0.7950592041015625,-0.0648727416992187,0.0356597900390625,-0.027923583984375,0.0196533203125,-0.0156402587890625,0.0126190185546875,-0.009918212890625,0.007415771484375,-0.005523681640625,0.003936767578125,-0.002166748046875,0.0008697509765625,-0.0014495849609375
15.016591,-0.0029754638671875,0.0035781860351562,-0.00677490234375,0.0112380981445312,-0.0227508544921875,0.0487136840820312,-0.7949371337890625,-0.065399169921875,0.0352630615234375,-0.0278244018554687,0.0197525024414062,-0.0159530639648437,0.0118560791015625,-0.0096206665039062,0.0080337524414062,-0.0055160522460937,0.0045700073242187,-0.0031356811523437,0.0005950927734375,-0.000885009765625
15.042476,-0.0022354125976562,0.0034942626953125,-0.00640869140625,0.0116806030273437,-0.0224456787109375,0.0490798950195312,-0.7940673828125,-0.0652923583984375,0.035614013671875,-0.028656005859375,0.01959228515625,-0.0161056518554687,0.012054443359375,-0.0089874267578125,0.0075531005859375,-0.0056915283203125,0.0041351318359375,-0.002349853515625,0.0007553100585937,-0.0007705688476562
15.071423,-0.0020904541015625,0.0035476684570312,-0.0067977905273437,0.0119781494140625,-0.0225143432617187,0.0490036010742187,-0.7930755615234375,-0.064849853515625,0.0353546142578125,-0.0280914306640625,0.020050048828125,-0.0160903930664062,0.0115966796875,-0.0095901489257812,0.007720947265625,-0.0052947998046875,0.0040054321289062,-0.003173828125,0.0008316040039062,-0.0008316040039062
15.09974,-0.0025863647460937,0.003692626953125,-0.0071334838867187,0.0116043090820312,-0.0217742919921875,0.0492477416992187,-0.7929611206054688,-0.0642318725585937,0.0352401733398437,-0.0280914306640625,0.01953125,-0.0161285400390625,0.0121231079101562,-0.0099868774414062,0.0077362060546875,-0.005767822265625,0.0038986206054687,-0.00299072265625,0.0004653930664062,-0.0008010864257812
15.126859,-0.0020217895507812,0.0035247802734375,-0.0068130493164062,0.01129150390625,-0.0219345092773437,0.0485763549804687,-0.7930526733398438,-0.0644302368164062,0.0357742309570312,-0.0277938842773437,0.0195693969726562,-0.015106201171875,0.0117034912109375,-0.009979248046875,0.0076522827148437,-0.0056533813476562,0.004364013671875,-0.002838134765625,0.0008316040039062,-0.00048828125
15.153848,-0.0020065307617187,0.0028228759765625,-0.0068206787109375,0.0117034912109375,-0.0221939086914062,0.0485305786132812,-0.792572021484375,-0.064422607421875,0.03607177734375,-0.0279388427734375,0.0196990966796875,-0.0149002075195312,0.0118255615234375,-0.0092849731445312,0.0078125,-0.0058975219726562,0.0039901733398437,-0.0026321411132812,0.00079345703125,-0.0007858276367187
15.182844,-0.0024566650390625,0.0030670166015625,-0.0069046020507812,0.010986328125,-0.022125244140625,0.0481414794921875,-0.791961669921875,-0.0645828247070312,0.0350189208984375,-0.027679443359375,0.0195693969726562,-0.015960693359375,0.0123519897460937,-0.0101470947265625,0.0070648193359375,-0.0050506591796875,0.0034103393554687,-0.0024566650390625,0.0004653930664062,-0.0009307861328125
15.208871,-0.002593994140625,0.0029144287109375,-0.0065383911132812,0.0113983154296875,-0.0218963623046875,0.0485687255859375,-0.7905654907226562,-0.0642242431640625,0.0349578857421875,-0.0272293090820312,0.0198593139648437,-0.01568603515625,0.0113067626953125,-0.0096435546875,0.0075607299804687,-0.005401611328125,0.0034561157226562,-0.0027389526367187,0.000640869140625,-0.0008544921875
15.248998,-0.0026016235351562,0.0028152465820312,-0.0069351196289062,0.0115127563476562,-0.0223922729492187,0.0486373901367187,-0.7913436889648438,-0.0651092529296875,0.0354080200195312,-0.0277023315429687,0.019866943359375,-0.014923095703125,0.011932373046875,-0.0097274780273437,0.0071258544921875,-0.0055389404296875,0.0040435791015625,-0.0024185180664062,0.001190185546875,-0.0012359619140625
15.276003,-0.0021591186523437,0.0034408569335937,-0.0065460205078125,0.01092529296875,-0.0220947265625,0.0482330322265625,-0.7910919189453125,-0.0645294189453125,0.0355606079101562,-0.027923583984375,0.0200042724609375,-0.0151138305664062,0.0121002197265625,-0.0085678100585937,0.0075149536132812,-0.0055923461914062,0.0036849975585937,-0.002838134765625,0.000244140625,-0.0013351440429687
15.329366,-0.0022735595703125,0.0026626586914062,-0.00634765625,0.0115203857421875,-0.021881103515625,0.0488204956054687,-0.7913818359375,-0.064788818359375,0.0357894897460937,-0.0276641845703125,0.0198135375976562,-0.0157623291015625,0.011627197265625,-0.0095062255859375,0.0075454711914062,-0.0056228637695312,0.0040206909179687,-0.0026092529296875,0.0005874633789062,-0.00079345703125
15.369068,-0.0019760131835937,0.0035171508789062,-0.006378173828125,0.0113906860351562,-0.022308349609375,0.0487823486328125,-0.79241943359375,-0.0652008056640625,0.0354156494140625,-0.0282974243164062,0.0201416015625,-0.0161895751953125,0.01129150390625,-0.0097122192382812,0.0078506469726562,-0.0059890747070312,0.0035247802734375,-0.0027236938476562,0.0006866455078125,-0.0010223388671875
15.411804,-0.0023117065429687,0.0027999877929687,-0.006927490234375,0.0113449096679687,-0.0226669311523437,0.0494537353515625,-0.7935256958007812,-0.0656661987304687,0.0362472534179687,-0.0284805297851562,0.0202178955078125,-0.0156021118164062,0.0119400024414062,-0.01025390625,0.0077743530273437,-0.0056915283203125,0.0039825439453125,-0.0023574829101562,0.0003509521484375,-0.0009613037109375
15.453613,-0.001708984375,0.003204345703125,-0.0060958862304687,0.0112457275390625,-0.0223541259765625,0.0484695434570312,-0.7938766479492188,-0.0648422241210937,0.0359878540039062,-0.02789306640625,0.019744873046875,-0.0164566040039062,0.0121231079101562,-0.0097427368164062,0.0081558227539062,-0.0054550170898437,0.004638671875,-0.0029144287109375,0.0009384155273437,-0.0008697509765625
15.504377,-0.0015640258789062,0.003448486328125,-0.0059814453125,0.0114517211914062,-0.0223846435546875,0.0484695434570312,-0.7950820922851562,-0.0654754638671875,0.0362777709960937,-0.0284042358398437,0.020233154296875,-0.0160293579101562,0.012725830078125,-0.0090255737304687,0.00823974609375,-0.0052719116210937,0.0045242309570312,-0.002899169921875,0.0009613037109375,-0.0008773803710937
15.532699,-0.0026626586914062,0.002899169921875,-0.0065536499023437,0.0113754272460937,-0.022308349609375,0.0487518310546875,-0.7962646484375,-0.0660324096679687,0.0366058349609375,-0.0282669067382812,0.0202560424804687,-0.0157852172851562,0.0125274658203125,-0.0099105834960937,0.0076980590820312,-0.0065460205078125,0.0043716430664062,-0.0030975341796875,0.000579833984375,-0.000946044921875
15.560352,-0.0015182495117187,0.0027847290039062,-0.0072402954101562,0.0114212036132812,-0.0222396850585937,0.0485992431640625,-0.796600341796875,-0.0658340454101562,0.0369796752929687,-0.0279159545898437,0.020599365234375,-0.0156173706054687,0.012298583984375,-0.010498046875,0.007904052734375,-0.006195068359375,0.0040283203125,-0.0025711059570312,0.0002288818359375,-0.001129150390625
15.598579,-0.0018157958984375,0.0031585693359375,-0.0069580078125,0.0115890502929687,-0.0218963623046875,0.04931640625,-0.796417236328125,-0.0657882690429687,0.0371170043945312,-0.02880859375,0.0202255249023437,-0.0162506103515625,0.0123748779296875,-0.0096664428710937,0.0074386596679687,-0.0055084228515625,0.0041046142578125,-0.0028076171875,0.0005874633789062,-0.00079345703125
15.628764,-0.0019302368164062,0.0029525756835937,-0.0057601928710937,0.0108871459960937,-0.0227508544921875,0.0483627319335937,-0.7978591918945312,-0.0661163330078125,0.0359954833984375,-0.0288314819335937,0.0204315185546875,-0.016510009765625,0.0119247436523437,-0.0103073120117187,0.0085296630859375,-0.00518798828125,0.0040740966796875,-0.0027389526367187,0.0005722045898437,-0.00115966796875
15.657088,-0.0018844604492187,0.0038528442382812,-0.0066680908203125,0.0110397338867187,-0.022003173828125,0.0482864379882812,-0.7977371215820312,-0.06591796875,0.0363540649414062,-0.028656005859375,0.0205307006835937,-0.016693115234375,0.0120849609375,-0.0094223022460937,0.0076904296875,-0.006317138671875,0.004425048828125,-0.0029067993164062,0.0004501342773437,-0.0010604858398437
15.687696,-0.0019989013671875,0.002593994140625,-0.0060806274414062,0.0116806030273437,-0.02191162109375,0.0489501953125,-0.7983245849609375,-0.0661087036132812,0.036590576171875,-0.0287551879882812,0.020172119140625,-0.01617431640625,0.0127716064453125,-0.0105133056640625,0.0076828002929687,-0.0057296752929687,0.0042190551757812,-0.0024261474609375,0.000244140625,-0.00177001953125
15.715386,-0.00238037109375,0.002777099609375,-0.0070266723632812,0.0105361938476562,-0.0222320556640625,0.0489425659179687,-0.7987518310546875,-0.06634521484375,0.0360107421875,-0.0289382934570312,0.0207138061523437,-0.0162353515625,0.012542724609375,-0.0102691650390625,0.0079727172851562,-0.0056686401367187,0.004364013671875,-0.0029525756835937,0.0010910034179687,-0.0007553100585937
15.742882,-0.0016326904296875,0.0031890869140625,-0.0063247680664062,0.011077880859375,-0.0228347778320312,0.0492782592773437,-0.79986572265625,-0.0659561157226562,0.0364532470703125,-0.0292282104492187,0.0208587646484375,-0.0167236328125,0.0123977661132812,-0.0101699829101562,0.0084228515625,-0.005615234375,0.0046615600585937,-0.0030288696289062,0.001129150390625,-0.0010299682617187
15.77299,-0.002349853515625,0.002716064453125,-0.0064620971679687,0.011444091796875,-0.0225143432617187,0.0486602783203125,-0.7999801635742188,-0.0664596557617187,0.0367202758789062,-0.0281982421875,0.0211563110351562,-0.0162811279296875,0.0121307373046875,-0.0105819702148437,0.00830078125,-0.0064010620117187,0.003936767578125,-0.0027999877929687,0.0005340576171875,-0.001861572265625
15.801207,-0.0025863647460937,0.00286865234375,-0.0061416625976562,0.0112228393554687,-0.0222702026367187,0.0494613647460937,-0.8003311157226562,-0.0665054321289062,0.03692626953125,-0.0287246704101562,0.0205154418945312,-0.0160751342773437,0.01275634765625,-0.0102691650390625,0.0082855224609375,-0.0059432983398437,0.0045547485351562,-0.0032577514648437,0.0010223388671875,-0.0006256103515625
15.827873,-0.002105712890625,0.0033645629882812,-0.006622314453125,0.0112228393554687,-0.0222320556640625,0.0488967895507812,-0.8014068603515625,-0.0667495727539062,0.0373916625976562,-0.0288009643554687,0.0205764770507812,-0.0165939331054687,0.012969970703125,-0.0102920532226562,0.0079345703125,-0.0060272216796875,0.0036239624023437,-0.0034332275390625,0.0003662109375,-0.0006027221679687
15.86267,-0.0020751953125,0.0031661987304687,-0.0067825317382812,0.0104904174804687,-0.022186279296875,0.0489730834960937,-0.8022232055664062,-0.0672836303710937,0.0374069213867187,-0.0287017822265625,0.0202713012695312,-0.016571044921875,0.0127334594726562,-0.0107498168945312,0.0085372924804687,-0.0052490234375,0.0040740966796875,-0.003021240234375,0.0011444091796875,-0.0007858276367187
15.888615,-0.0025405883789062,0.0034332275390625,-0.0061492919921875,0.0113067626953125,-0.0223007202148437,0.0492324829101562,-0.8023910522460938,-0.0672225952148437,0.0374908447265625,-0.0288543701171875,0.02130126953125,-0.0169677734375,0.0120162963867187,-0.0101165771484375,0.0080795288085937,-0.0061416625976562,0.00439453125,-0.0027999877929687,0.0010757446289062,-0.0009384155273437
15.916799,-0.001220703125,0.0035171508789062,-0.0065994262695312,0.0113525390625,-0.0228118896484375,0.0494537353515625,-0.8029403686523438,-0.06768798828125,0.0375518798828125,-0.0286407470703125,0.0206527709960937,-0.0163726806640625,0.0133056640625,-0.0109100341796875,0.0084457397460937,-0.006134033203125,0.0039596557617187,-0.0028533935546875,0.0007858276367187,-0.0010757446289062
15.943424,-0.0021514892578125,0.0036163330078125,-0.0059280395507812,0.0112152099609375,-0.0218887329101562,0.0496292114257812,-0.8039398193359375,-0.0674209594726562,0.0377120971679687,-0.028839111328125,0.0207443237304687,-0.0167922973632812,0.0126266479492187,-0.0105972290039062,0.0084991455078125,-0.0063858032226562,0.0038681030273437,-0.003173828125,0.0012664794921875,-0.001068115234375
15.970419,-0.0019149780273437,0.0029830932617187,-0.0060577392578125,0.011993408203125,-0.0226669311523437,0.0488357543945312,-0.8048171997070312,-0.0675277709960937,0.0371017456054687,-0.02874755859375,0.021209716796875,-0.0168991088867187,0.0135879516601562,-0.01080322265625,0.0076446533203125,-0.0062408447265625,0.004364013671875,-0.0027542114257812,0.0016326904296875,-0.0009994506835937
15.997092,-0.0022735595703125,0.0030746459960937,-0.0066146850585937,0.0112075805664062,-0.0227432250976562,0.0489959716796875,-0.80462646484375,-0.0675811767578125,0.03717041015625,-0.0294723510742187,0.0207748413085937,-0.0168914794921875,0.01287841796875,-0.0105438232421875,0.0081787109375,-0.0067901611328125,0.00421142578125,-0.00262451171875,0.00152587890625,-0.000396728515625
16.026808,-0.0023422241210937,0.003204345703125,-0.005584716796875,0.0106277465820312,-0.0225296020507812,0.0498580932617187,-0.8064422607421875,-0.068084716796875,0.0378570556640625,-0.029693603515625,0.0209808349609375,-0.0167007446289062,0.012542724609375,-0.0100021362304687,0.0086669921875,-0.0059890747070312,0.0043411254882812,-0.0031661987304687,0.0011444091796875,-0.0009765625
16.052544,-0.0014801025390625,0.0035018920898437,-0.0067520141601562,0.0113754272460937,-0.022430419921875,0.0494766235351562,-0.806304931640625,-0.067474365234375,0.03802490234375,-0.0297698974609375,0.0213394165039062,-0.0169143676757812,0.0128173828125,-0.0099411010742187,0.00799560546875,-0.0064849853515625,0.004638671875,-0.002593994140625,0.0007400512695312,-0.001434326171875
16.081551,-0.0020523071289062,0.002685546875,-0.0066375732421875,0.0106658935546875,-0.022247314453125,0.0500259399414062,-0.8066253662109375,-0.0679702758789062,0.0373992919921875,-0.0294418334960937,0.0210723876953125,-0.016632080078125,0.0129165649414062,-0.0102691650390625,0.0084152221679687,-0.0064849853515625,0.0045242309570312,-0.0030364990234375,0.0010528564453125,-0.000640869140625
16.108995,-0.0020751953125,0.002899169921875,-0.0062942504882812,0.0117568969726562,-0.02227783203125,0.0495147705078125,-0.8074188232421875,-0.0685501098632812,0.03778076171875,-0.0291366577148437,0.0209503173828125,-0.0169754028320312,0.0125274658203125,-0.0109481811523437,0.0085296630859375,-0.0056686401367187,0.00457763671875,-0.0030059814453125,0.00067138671875,-0.0013198852539062
16.136044,-0.0019302368164062,0.0025863647460937,-0.0067138671875,0.0109939575195312,-0.0225067138671875,0.0494384765625,-0.8076248168945312,-0.0677947998046875,0.0374755859375,-0.0290069580078125,0.0214462280273437,-0.016632080078125,0.0132980346679687,-0.0105819702148437,0.0082015991210937,-0.006072998046875,0.0041046142578125,-0.0029449462890625,0.0013885498046875,-0.0008621215820312
16.164722,-0.0019302368164062,0.0034713745117187,-0.0062789916992187,0.0107498168945312,-0.0222244262695312,0.0496749877929687,-0.8090362548828125,-0.0680007934570312,0.0375442504882812,-0.0298233032226562,0.0213470458984375,-0.0167236328125,0.0131378173828125,-0.0102920532226562,0.0087203979492187,-0.0058746337890625,0.0040435791015625,-0.0027542114257812,0.0010223388671875,-0.0011672973632812
16.193335,-0.0024948120117187,0.0024185180664062,-0.0065078735351562,0.0116500854492187,-0.0222396850585937,0.0497894287109375,-0.8086471557617188,-0.0679550170898437,0.0375213623046875,-0.02874755859375,0.0213165283203125,-0.0170440673828125,0.0130691528320312,-0.0108718872070312,0.0084075927734375,-0.0064239501953125,0.0047683715820312,-0.0033721923828125,0.00054931640625,-0.0010147094726562
16.225728,-0.0023193359375,0.003143310546875,-0.0062332153320312,0.0106277465820312,-0.0221633911132812,0.0503005981445312,-0.8100662231445312,-0.068145751953125,0.0376129150390625,-0.029510498046875,0.0217437744140625,-0.0168533325195312,0.013214111328125,-0.010345458984375,0.0083465576171875,-0.0059432983398437,0.004669189453125,-0.0034027099609375,0.0006332397460937,-0.0012283325195312
16.252547,-0.0024642944335937,0.0030288696289062,-0.006591796875,0.010711669921875,-0.0228424072265625,0.0490493774414062,-0.8102798461914062,-0.0680084228515625,0.0376739501953125,-0.0297622680664062,0.0213546752929687,-0.0167388916015625,0.01385498046875,-0.0099639892578125,0.0082550048828125,-0.0059967041015625,0.0043258666992187,-0.002960205078125,0.0008392333984375,-0.0008316040039062
16.28274,-0.0018157958984375,0.0036468505859375,-0.0063323974609375,0.0113372802734375,-0.0222702026367187,0.0497665405273437,-0.8122787475585938,-0.0689697265625,0.037689208984375,-0.0295867919921875,0.021331787109375,-0.017242431640625,0.01251220703125,-0.0108871459960937,0.0088729858398437,-0.00653076171875,0.0043716430664062,-0.003265380859375,0.0008773803710937,-0.0006637573242187
16.311165,-0.001800537109375,0.0034713745117187,-0.0057830810546875,0.0111618041992187,-0.0233840942382812,0.0491714477539062,-0.8117218017578125,-0.06781005859375,0.038299560546875,-0.0293960571289062,0.0213470458984375,-0.0167999267578125,0.0126953125,-0.0105056762695312,0.0086288452148437,-0.0068893432617187,0.0048904418945312,-0.0025558471679687,0.000457763671875,-0.0010757446289062
16.340202,-0.0018157958984375,0.0029296875,-0.0065765380859375,0.01116943359375,-0.0222549438476562,0.0502853393554687,-0.8129806518554688,-0.0686187744140625,0.0376815795898437,-0.0303192138671875,0.0218429565429687,-0.0169525146484375,0.0129318237304687,-0.0103836059570312,0.0077438354492187,-0.0060272216796875,0.0047073364257812,-0.0035247802734375,0.0012283325195312,-0.0009918212890625
16.369022,-0.0028305053710937,0.0035018920898437,-0.0066452026367187,0.0114364624023437,-0.022430419921875,0.05029296875,-0.8136749267578125,-0.0684356689453125,0.0385971069335937,-0.029571533203125,0.0216751098632812,-0.0174102783203125,0.0134353637695312,-0.0106964111328125,0.0083541870117187,-0.0064926147460937,0.0040740966796875,-0.0030670166015625,0.000732421875,-0.0008392333984375
16.399193,-0.0017852783203125,0.0027542114257812,-0.0069503784179687,0.0118179321289062,-0.022857666015625,0.0497512817382812,-0.8139572143554688,-0.06817626953125,0.0376052856445312,-0.0297927856445312,0.0216293334960937,-0.0174407958984375,0.0133590698242187,-0.0108413696289062,0.0085983276367187,-0.006744384765625,0.004608154296875,-0.0027847290039062,0.001007080078125,-0.0009613037109375
16.428335,-0.0021896362304687,0.0032882690429687,-0.006317138671875,0.0107498168945312,-0.0226058959960937,0.0505752563476562,-0.8149566650390625,-0.0687179565429687,0.0389785766601562,-0.029754638671875,0.0211410522460937,-0.0170974731445312,0.0125274658203125,-0.01129150390625,0.0083389282226562,-0.0071487426757812,0.0044631958007812,-0.00341796875,0.0009994506835937,-0.0008392333984375
16.456207,-0.002227783203125,0.0031204223632812,-0.0060501098632812,0.0115585327148437,-0.0229110717773437,0.0503158569335937,-0.8165664672851562,-0.069427490234375,0.038543701171875,-0.0302886962890625,0.0221710205078125,-0.0170974731445312,0.0128707885742187,-0.0110626220703125,0.0087432861328125,-0.0057525634765625,0.0045700073242187,-0.0037918090820312,0.0007171630859375,-0.0010299682617187
16.484675,-0.0024871826171875,0.0035247802734375,-0.0066299438476562,0.0115585327148437,-0.02239990234375,0.0499114990234375,-0.8167572021484375,-0.0687942504882812,0.0385971069335937,-0.0294647216796875,0.021820068359375,-0.0176544189453125,0.0137100219726562,-0.0110244750976562,0.00823974609375,-0.0068130493164062,0.0039291381835937,-0.0031661987304687,0.0007858276367187,-0.0008697509765625
16.515518,-0.0024261474609375,0.0035629272460937,-0.0064926147460937,0.0116653442382812,-0.0226898193359375,0.050323486328125,-0.8183441162109375,-0.0696792602539062,0.0394515991210937,-0.0295028686523437,0.0221481323242187,-0.0173492431640625,0.0131301879882812,-0.0107269287109375,0.008941650390625,-0.0062789916992187,0.00469970703125,-0.0034255981445312,0.0012969970703125,-0.0010986328125
16.542797,-0.0026626586914062,0.0028457641601562,-0.0065689086914062,0.0111541748046875,-0.0227127075195312,0.0507965087890625,-0.8183517456054688,-0.0696334838867187,0.038970947265625,-0.0298995971679687,0.0216064453125,-0.016845703125,0.0131759643554687,-0.0108566284179687,0.0088958740234375,-0.0065460205078125,0.0050277709960937,-0.0033493041992187,0.0012969970703125,-0.001220703125
16.569842,-0.002227783203125,0.0030059814453125,-0.0067977905273437,0.0118331909179687,-0.022430419921875,0.050689697265625,-0.8198318481445312,-0.069732666015625,0.0389404296875,-0.0299530029296875,0.0218048095703125,-0.0169448852539062,0.0136489868164062,-0.0111770629882812,0.0082626342773437,-0.0065460205078125,0.0048294067382812,-0.00323486328125,0.0009918212890625,-0.0012283325195312
16.599965,-0.0024337768554687,0.0036697387695312,-0.0062026977539062,0.01171875,-0.0225677490234375,0.0503387451171875,-0.8199310302734375,-0.0693893432617187,0.0389175415039062,-0.0304794311523437,0.02203369140625,-0.017364501953125,0.0128173828125,-0.0106582641601562,0.0087966918945312,-0.0059814453125,0.0045852661132812,-0.0031585693359375,0.0003509521484375,-0.0014419555664062
16.6284,-0.0018234252929687,0.0031661987304687,-0.006805419921875,0.0114288330078125,-0.022796630859375,0.0512237548828125,-0.8204421997070312,-0.07000732421875,0.0394439697265625,-0.0294723510742187,0.0217056274414062,-0.0169143676757812,0.01422119140625,-0.0113372802734375,0.00860595703125,-0.0062942504882812,0.0046768188476562,-0.0030975341796875,0.0002517700195312,-0.0008544921875
16.656647,-0.0021286010742187,0.003448486328125,-0.0068130493164062,0.011627197265625,-0.0231246948242187,0.0506973266601562,-0.8209152221679688,-0.070068359375,0.0385665893554687,-0.0298995971679687,0.02252197265625,-0.0174789428710937,0.0139617919921875,-0.01068115234375,0.0087966918945312,-0.0061492919921875,0.0045013427734375,-0.0033187866210937,0.000823974609375,-0.0011825561523437
16.68644,-0.0022048950195312,0.0036697387695312,-0.006500244140625,0.0115203857421875,-0.0227737426757812,0.0509719848632812,-0.8219223022460938,-0.0705718994140625,0.038421630859375,-0.03033447265625,0.0228500366210937,-0.0171127319335937,0.0132217407226562,-0.0103607177734375,0.0092926025390625,-0.0065231323242187,0.0041732788085937,-0.0030899047851562,0.0009384155273437,-0.0015411376953125
16.714238,-0.0023422241210937,0.0031890869140625,-0.0061798095703125,0.011749267578125,-0.0227508544921875,0.051239013671875,-0.8231964111328125,-0.0708541870117187,0.0389251708984375,-0.030303955078125,0.0223236083984375,-0.0171127319335937,0.0136260986328125,-0.0110702514648437,0.0087051391601562,-0.0060958862304687,0.0051727294921875,-0.002655029296875,0.0011749267578125,-0.0004959106445312
16.743593,-0.00201416015625,0.0035171508789062,-0.006683349609375,0.011932373046875,-0.0229949951171875,0.05035400390625,-0.8236846923828125,-0.0705642700195312,0.0390243530273437,-0.0300750732421875,0.0224761962890625,-0.017303466796875,0.0136642456054687,-0.0108795166015625,0.0084991455078125,-0.0063552856445312,0.004638671875,-0.0033340454101562,0.0009613037109375,-0.0013198852539062
16.771802,-0.0029220581054687,0.0035934448242187,-0.0065536499023437,0.0109939575195312,-0.0228271484375,0.0507736206054687,-0.824432373046875,-0.0705108642578125,0.039306640625,-0.0300674438476562,0.0223007202148437,-0.017120361328125,0.0131683349609375,-0.0105438232421875,0.0092010498046875,-0.0064315795898437,0.00457763671875,-0.0037384033203125,0.0009078979492187,-0.0015869140625
16.800249,-0.001800537109375,0.0024948120117187,-0.0066299438476562,0.0120391845703125,-0.023406982421875,0.0506134033203125,-0.824859619140625,-0.0706634521484375,0.039306640625,-0.0301055908203125,0.02203369140625,-0.017578125,0.0136795043945312,-0.0109329223632812,0.0087509155273437,-0.0061264038085937,0.004638671875,-0.0030364990234375,0.0010528564453125,-0.0014114379882812
16.831185,-0.001953125,0.0034713745117187,-0.0071792602539062,0.0112228393554687,-0.0227813720703125,0.0513534545898437,-0.8263626098632812,-0.0710983276367187,0.0395736694335937,-0.0300064086914062,0.0227508544921875,-0.01800537109375,0.0135955810546875,-0.0104598999023437,0.009307861328125,-0.0060958862304687,0.0047683715820312,-0.0031661987304687,0.0001983642578125,-0.0011520385742187
16.857682,-0.0020294189453125,0.0029678344726562,-0.0066375732421875,0.0119171142578125,-0.0229034423828125,0.0508956909179687,-0.8261566162109375,-0.0702133178710937,0.03924560546875,-0.0304183959960937,0.0225296020507812,-0.0174789428710937,0.0129928588867187,-0.0115280151367187,0.0090408325195312,-0.0064315795898437,0.0047683715820312,-0.0032958984375,0.0009002685546875,-0.0010299682617187
16.887936,-0.002197265625,0.003692626953125,-0.006500244140625,0.0110931396484375,-0.0234146118164062,0.0509872436523437,-0.8281784057617188,-0.0709228515625,0.0390472412109375,-0.0306015014648437,0.0222702026367187,-0.017791748046875,0.0134429931640625,-0.010986328125,0.0091781616210937,-0.0072097778320312,0.0043563842773437,-0.0030136108398437,0.0010223388671875,-0.00103759765625
16.917236,-0.0027847290039062,0.003021240234375,-0.0068893432617187,0.0116653442382812,-0.0229034423828125,0.05084228515625,-0.8286819458007812,-0.0718994140625,0.0383987426757812,-0.030181884765625,0.022735595703125,-0.0172500610351562,0.013641357421875,-0.0108718872070312,0.0089035034179687,-0.0066452026367187,0.0050277709960937,-0.0037994384765625,0.0014801025390625,-0.0010528564453125
16.945589,-0.0019683837890625,0.0035858154296875,-0.0070114135742187,0.0112457275390625,-0.0235366821289062,0.0512466430664062,-0.8283615112304688,-0.0707168579101562,0.0396347045898437,-0.0302886962890625,0.021820068359375,-0.0173873901367187,0.0139694213867187,-0.0112762451171875,0.0091094970703125,-0.0067977905273437,0.0046157836914062,-0.003204345703125,0.0011672973632812,-0.0014801025390625
16.974212,-0.0024871826171875,0.0032196044921875,-0.0070419311523437,0.0111770629882812,-0.0234603881835937,0.0510025024414062,-0.8302688598632812,-0.0717697143554687,0.0390853881835937,-0.0300979614257812,0.0221176147460937,-0.0176849365234375,0.0137710571289062,-0.0115127563476562,0.0080490112304687,-0.0070724487304687,0.0052032470703125,-0.002838134765625,0.0014572143554687,-0.0012283325195312
17.004025,-0.0022506713867187,0.0032119750976562,-0.0072860717773437,0.0114212036132812,-0.0235671997070312,0.051544189453125,-0.830780029296875,-0.0714340209960937,0.0391693115234375,-0.0306320190429687,0.022430419921875,-0.0186080932617187,0.0133895874023437,-0.0108795166015625,0.0087738037109375,-0.0065383911132812,0.0044326782226562,-0.003692626953125,0.0011520385742187,-0.000701904296875
17.033785,-0.0015640258789062,0.003173828125,-0.0071868896484375,0.011505126953125,-0.0230941772460937,0.0515899658203125,-0.831878662109375,-0.071044921875,0.0396728515625,-0.0306930541992187,0.0226974487304687,-0.0172958374023437,0.0136489868164062,-0.0115280151367187,0.00836181640625,-0.0071029663085937,0.0047378540039062,-0.0028076171875,0.0009307861328125,-0.0008926391601562
17.06323,-0.0023117065429687,0.003082275390625,-0.006866455078125,0.01226806640625,-0.023345947265625,0.0518035888671875,-0.8322525024414062,-0.0718612670898437,0.039306640625,-0.0303878784179687,0.0222549438476562,-0.0172042846679687,0.0141830444335937,-0.0110626220703125,0.0088272094726562,-0.0068206787109375,0.004547119140625,-0.0035476684570312,0.0010528564453125,-0.0010147094726562
17.091754,-0.002716064453125,0.0035324096679687,-0.0071640014648437,0.011383056640625,-0.0238113403320312,0.0514678955078125,-0.8336639404296875,-0.0716171264648437,0.039642333984375,-0.0307998657226562,0.0222549438476562,-0.0171966552734375,0.0136795043945312,-0.0119247436523437,0.0083389282226562,-0.0066604614257812,0.0047607421875,-0.0028915405273437,0.0008163452148437,-0.0019378662109375
17.120254,-0.0025558471679687,0.00250244140625,-0.0068511962890625,0.011993408203125,-0.0236434936523437,0.0521697998046875,-0.8341598510742188,-0.071990966796875,0.0392913818359375,-0.0306320190429687,0.022613525390625,-0.01788330078125,0.0137557983398437,-0.0110397338867187,0.0090103149414062,-0.006927490234375,0.00494384765625,-0.0035247802734375,0.0009307861328125,-0.0012741088867187
17.151553,-0.0019683837890625,0.0027847290039062,-0.0070648193359375,0.0117950439453125,-0.0236968994140625,0.0521621704101562,-0.8352813720703125,-0.0713348388671875,0.0399627685546875,-0.031036376953125,0.0222244262695312,-0.0173187255859375,0.013885498046875,-0.0113601684570312,0.0093460083007812,-0.0072784423828125,0.0045852661132812,-0.0034561157226562,0.0012359619140625,-0.0010223388671875
17.178409,-0.002227783203125,0.0032501220703125,-0.0071792602539062,0.011444091796875,-0.0235595703125,0.0518722534179687,-0.83624267578125,-0.071807861328125,0.039825439453125,-0.03076171875,0.022186279296875,-0.0179519653320312,0.0136795043945312,-0.0118637084960937,0.0088119506835937,-0.0065841674804687,0.0042266845703125,-0.0038070678710937,0.0008697509765625,-0.0017547607421875
17.218721,-0.0023727416992187,0.003082275390625,-0.00750732421875,0.011474609375,-0.0232315063476562,0.0523452758789062,-0.8367691040039062,-0.072174072265625,0.0398330688476562,-0.0307998657226562,0.0222015380859375,-0.0181198120117187,0.0134048461914062,-0.0116348266601562,0.0092010498046875,-0.006591796875,0.005218505859375,-0.00286865234375,0.0005950927734375,-0.0007705688476562
17.247008,-0.0017166137695312,0.0031661987304687,-0.0070114135742187,0.0117416381835937,-0.0238800048828125,0.0520782470703125,-0.8373489379882812,-0.0720367431640625,0.038726806640625,-0.030609130859375,0.02276611328125,-0.0183334350585937,0.0139007568359375,-0.0114364624023437,0.0085601806640625,-0.0067520141601562,0.0045928955078125,-0.0033493041992187,0.0008926391601562,-0.0009384155273437
17.275397,-0.0024948120117187,0.0032882690429687,-0.0066452026367187,0.0120010375976562,-0.0234603881835937,0.0525970458984375,-0.8388671875,-0.07220458984375,0.0389633178710937,-0.0308761596679687,0.0231246948242187,-0.018218994140625,0.0137100219726562,-0.0113525390625,0.0095367431640625,-0.00653076171875,0.0042495727539062,-0.0027542114257812,0.0009689331054687,-0.00164794921875
17.306307,-0.0021133422851562,0.0033645629882812,-0.0065231323242187,0.0121841430664062,-0.023529052734375,0.0516128540039062,-0.839752197265625,-0.0721054077148437,0.0395965576171875,-0.0304183959960937,0.0232009887695312,-0.0176773071289062,0.0130615234375,-0.011932373046875,0.0085983276367187,-0.0068359375,0.0049285888671875,-0.0029525756835937,0.0011138916015625,-0.0010986328125
17.333004,-0.0026397705078125,0.0030746459960937,-0.0065765380859375,0.011444091796875,-0.0242233276367187,0.0524673461914062,-0.8406600952148438,-0.0725479125976562,0.0394821166992187,-0.0314559936523437,0.0224838256835937,-0.01776123046875,0.0134735107421875,-0.0115203857421875,0.0090789794921875,-0.0069961547851562,0.004058837890625,-0.0034255981445312,0.00079345703125,-0.0008926391601562
17.363687,-0.0025787353515625,0.0033493041992187,-0.0064620971679687,0.0114364624023437,-0.0242691040039062,0.05242919921875,-0.841156005859375,-0.072540283203125,0.0390701293945312,-0.03082275390625,0.0219955444335937,-0.0175094604492187,0.0144119262695312,-0.0115432739257812,0.0087814331054687,-0.0073013305664062,0.0045166015625,-0.0032424926757812,0.0005645751953125,-0.00091552734375
17.392975,-0.002532958984375,0.0029754638671875,-0.0069961547851562,0.0120391845703125,-0.023406982421875,0.0523147583007812,-0.8417282104492188,-0.0726165771484375,0.038909912109375,-0.030609130859375,0.0221023559570312,-0.0181427001953125,0.0140609741210937,-0.0107574462890625,0.0095977783203125,-0.0063705444335937,0.004425048828125,-0.0031356811523437,0.0007476806640625,-0.0018081665039062
17.421473,-0.0021286010742187,0.0033798217773437,-0.0068588256835937,0.0114822387695312,-0.0240402221679687,0.0526657104492187,-0.8430328369140625,-0.0726547241210937,0.039764404296875,-0.0312652587890625,0.0223617553710937,-0.0177536010742187,0.0133743286132812,-0.0110855102539062,0.0088729858398437,-0.0067825317382812,0.005340576171875,-0.0025405883789062,0.000732421875,-0.0018844604492187
17.449736,-0.0020523071289062,0.0035247802734375,-0.0071258544921875,0.0120925903320312,-0.0243911743164062,0.0525283813476562,-0.843414306640625,-0.073150634765625,0.0393905639648437,-0.03106689453125,0.022003173828125,-0.0175704956054687,0.0133285522460937,-0.0105438232421875,0.0100936889648437,-0.0070343017578125,0.0046310424804687,-0.00341796875,0.0009613037109375,-0.0011215209960937
17.479619,-0.0023422241210937,0.003021240234375,-0.0070343017578125,0.0115966796875,-0.0234756469726562,0.0528945922851562,-0.8459701538085938,-0.0734481811523437,0.03936767578125,-0.0310897827148437,0.0225982666015625,-0.0174560546875,0.0133743286132812,-0.0113449096679687,0.00848388671875,-0.006927490234375,0.0048980712890625,-0.0036239624023437,0.000518798828125,-0.0015029907226562
17.510236,-0.002471923828125,0.0036163330078125,-0.0071182250976562,0.0121231079101562,-0.0242843627929687,0.0530471801757812,-0.8456344604492188,-0.0733642578125,0.0395050048828125,-0.0307159423828125,0.0223159790039062,-0.0178909301757812,0.0142135620117187,-0.0108795166015625,0.0092239379882812,-0.0069427490234375,0.0049819946289062,-0.0030593872070312,0.0005874633789062,-0.00140380859375
17.537327,-0.0023193359375,0.0034561157226562,-0.0074691772460937,0.0124740600585937,-0.02459716796875,0.0525283813476562,-0.846832275390625,-0.0738143920898437,0.039215087890625,-0.0310287475585937,0.0222549438476562,-0.0181045532226562,0.0141143798828125,-0.011016845703125,0.0093917846679687,-0.0070037841796875,0.0046005249023437,-0.0035476684570312,0.000885009765625,-0.0015029907226562
17.5644,-0.0020980834960937,0.0039443969726562,-0.0071258544921875,0.0124130249023437,-0.0240097045898437,0.0525894165039062,-0.8482818603515625,-0.0737686157226562,0.0392379760742187,-0.0311965942382812,0.023193359375,-0.0177154541015625,0.01385498046875,-0.0116729736328125,0.0087814331054687,-0.0066604614257812,0.0051651000976562,-0.0036392211914062,0.0011444091796875,-0.0016937255859375
17.591332,-0.0019989013671875,0.003082275390625,-0.0073776245117187,0.01214599609375,-0.0240936279296875,0.0534210205078125,-0.8477096557617188,-0.0735855102539062,0.0396347045898437,-0.031341552734375,0.0220947265625,-0.0178451538085937,0.0141448974609375,-0.0110015869140625,0.00927734375,-0.0075912475585937,0.0046463012695312,-0.0035781860351562,0.000152587890625,-0.00091552734375
17.62054,-0.00250244140625,0.0032577514648437,-0.006500244140625,0.01226806640625,-0.0244216918945312,0.0535202026367187,-0.8495254516601562,-0.0739974975585937,0.0401382446289062,-0.0310745239257812,0.022705078125,-0.0180816650390625,0.013427734375,-0.0112152099609375,0.009796142578125,-0.0068893432617187,0.0048065185546875,-0.0034103393554687,0.00079345703125,-0.0011215209960937
17.646288,-0.0021209716796875,0.0036697387695312,-0.0069198608398437,0.011993408203125,-0.0242767333984375,0.052825927734375,-0.8499679565429688,-0.0746688842773437,0.040008544921875,-0.0307235717773437,0.022552490234375,-0.0181808471679687,0.0139083862304687,-0.0115814208984375,0.0092010498046875,-0.0065078735351562,0.0043792724609375,-0.0035552978515625,0.000152587890625,-0.0008163452148437
17.672491,-0.0028305053710937,0.0033493041992187,-0.0071334838867187,0.0124740600585937,-0.0239791870117187,0.053802490234375,-0.850830078125,-0.0749130249023437,0.0397109985351562,-0.0312271118164062,0.022705078125,-0.0178298950195312,0.0142059326171875,-0.0116348266601562,0.0092544555664062,-0.0069427490234375,0.0043411254882812,-0.003509521484375,0.0011978149414062,-0.0012741088867187
17.698922,-0.0020980834960937,0.0030593872070312,-0.0066757202148437,0.0126266479492187,-0.0243453979492187,0.0535125732421875,-0.8515090942382812,-0.0745849609375,0.0396957397460937,-0.0316162109375,0.0232620239257812,-0.0181198120117187,0.0132522583007812,-0.0116806030273437,0.0087890625,-0.006805419921875,0.0045928955078125,-0.0031051635742187,0.0011367797851562,-0.0016403198242187
17.726983,-0.0019683837890625,0.0035171508789062,-0.0070343017578125,0.0117263793945312,-0.0242385864257812,0.0531387329101562,-0.852874755859375,-0.0743942260742187,0.0404129028320312,-0.0315628051757812,0.0230789184570312,-0.0177001953125,0.0138320922851562,-0.0111923217773437,0.0089569091796875,-0.0070037841796875,0.0046005249023437,-0.0033950805664062,0.001129150390625,-0.0009078979492187
17.754032,-0.0023345947265625,0.0041046142578125,-0.0070724487304687,0.0128097534179687,-0.0241470336914062,0.0531387329101562,-0.8520126342773438,-0.0748291015625,0.0401992797851562,-0.0309906005859375,0.0228805541992187,-0.0184173583984375,0.0137405395507812,-0.01129150390625,0.009033203125,-0.006622314453125,0.0045623779296875,-0.003326416015625,0.0013656616210937,-0.0016250610351562
17.780499,-0.002410888671875,0.0032196044921875,-0.0071563720703125,0.0120697021484375,-0.0239334106445312,0.0539627075195312,-0.8519668579101562,-0.074859619140625,0.040313720703125,-0.03118896484375,0.0217514038085937,-0.0184555053710937,0.0138626098632812,-0.0118255615234375,0.0090484619140625,-0.0066909790039062,0.0044937133789062,-0.0035934448242187,0.0012435913085937,-0.00115966796875
17.809355,-0.0020675659179687,0.0033187866210937,-0.0074615478515625,0.012420654296875,-0.0242462158203125,0.053802490234375,-0.8520584106445312,-0.0750732421875,0.0399551391601562,-0.0314483642578125,0.0222015380859375,-0.01849365234375,0.0140609741210937,-0.011077880859375,0.0094680786132812,-0.0065689086914062,0.0047149658203125,-0.0032806396484375,0.0008468627929687,-0.0012054443359375
17.834903,-0.0020217895507812,0.0035934448242187,-0.0067672729492187,0.0129623413085937,-0.0247344970703125,0.0533981323242187,-0.8511276245117188,-0.0751495361328125,0.0399169921875,-0.0301361083984375,0.0225601196289062,-0.0177764892578125,0.0135345458984375,-0.0116653442382812,0.0094375610351562,-0.0066070556640625,0.0044326782226562,-0.0030517578125,0.0015029907226562,-0.0005111694335937
17.864615,-0.0024948120117187,0.0037918090820312,-0.0071182250976562,0.0129013061523437,-0.0246963500976562,0.0535736083984375,-0.85052490234375,-0.0744476318359375,0.0392684936523437,-0.0313796997070312,0.023193359375,-0.0173110961914062,0.0139389038085937,-0.0113601684570312,0.0083389282226562,-0.006866455078125,0.00439453125,-0.0029983520507812,0.0006027221679687,-0.0013656616210937
17.893334,-0.0022201538085937,0.0034561157226562,-0.007476806640625,0.0133132934570312,-0.0245437622070312,0.053436279296875,-0.8495407104492188,-0.0750274658203125,0.0388259887695312,-0.0307235717773437,0.0219192504882812,-0.018035888671875,0.0139923095703125,-0.0113372802734375,0.0087127685546875,-0.0059661865234375,0.0044479370117187,-0.0031051635742187,0.001556396484375,-0.0011749267578125
17.92159,-0.0023193359375,0.003631591796875,-0.0079727172851562,0.0117263793945312,-0.0245819091796875,0.0536422729492187,-0.8489608764648438,-0.073699951171875,0.0393142700195312,-0.0309829711914062,0.02227783203125,-0.01751708984375,0.0135650634765625,-0.0107955932617187,0.0088882446289062,-0.0068511962890625,0.0042800903320312,-0.0032958984375,0.0008087158203125,-0.0018692016601562
17.949586,-0.0017013549804687,0.003509521484375,-0.0077667236328125,0.0117340087890625,-0.0242691040039062,0.0539474487304687,-0.8485183715820312,-0.0734176635742187,0.038818359375,-0.0304183959960937,0.0225067138671875,-0.0180587768554687,0.0133590698242187,-0.0102615356445312,0.0087432861328125,-0.006927490234375,0.0045013427734375,-0.0029373168945312,0.00128173828125,-0.0012283325195312
17.976114,-0.0022201538085937,0.0035781860351562,-0.007110595703125,0.0130233764648437,-0.0242843627929687,0.0529327392578125,-0.8478622436523438,-0.0732955932617187,0.0389022827148437,-0.0300827026367187,0.0215682983398437,-0.0170974731445312,0.0139846801757812,-0.011474609375,0.00921630859375,-0.00665283203125,0.004180908203125,-0.0032424926757812,0.0003890991210937,-0.0010452270507812
18.002178,-0.0019989013671875,0.00341796875,-0.0078506469726562,0.0124359130859375,-0.0243759155273437,0.0532608032226562,-0.8464202880859375,-0.0733718872070312,0.0381927490234375,-0.02984619140625,0.02203369140625,-0.0171051025390625,0.0136260986328125,-0.0111541748046875,0.0092315673828125,-0.0062637329101562,0.0039291381835937,-0.0029754638671875,0.0009994506835937,-0.0009765625
18.031406,-0.0026626586914062,0.0029525756835937,-0.007171630859375,0.013153076171875,-0.0250930786132812,0.0534439086914062,-0.8454360961914062,-0.0727920532226562,0.0387496948242187,-0.0299224853515625,0.021484375,-0.0173110961914062,0.013916015625,-0.0111083984375,0.0089797973632812,-0.0065689086914062,0.0042953491210937,-0.0030517578125,0.0004196166992187,-0.000823974609375
18.059725,-0.0022506713867187,0.0035400390625,-0.0074539184570312,0.0126266479492187,-0.0249099731445312,0.0536117553710937,-0.8449325561523438,-0.0727005004882812,0.0382003784179687,-0.0300445556640625,0.0225067138671875,-0.0175323486328125,0.0133285522460937,-0.0106124877929687,0.0084457397460937,-0.00604248046875,0.0043563842773437,-0.00323486328125,0.0005340576171875,-0.0009841918945312
18.086814,-0.0029373168945312,0.0034866333007812,-0.0075759887695312,0.0128021240234375,-0.0245895385742187,0.053466796875,-0.843841552734375,-0.0727310180664062,0.0388336181640625,-0.0298538208007812,0.021209716796875,-0.0171432495117187,0.0129928588867187,-0.0107574462890625,0.0086898803710937,-0.0059890747070312,0.00433349609375,-0.0031204223632812,0.0011978149414062,-0.0013504028320312
18.113756,-0.002777099609375,0.0037612915039062,-0.0076522827148437,0.0131301879882812,-0.02410888671875,0.053924560546875,-0.84381103515625,-0.07275390625,0.0383834838867187,-0.0301895141601562,0.021697998046875,-0.0169601440429687,0.013397216796875,-0.0105133056640625,0.0089645385742187,-0.0063095092773437,0.004119873046875,-0.0032119750976562,0.0008316040039062,-0.0014572143554687
18.142427,-0.002288818359375,0.0037689208984375,-0.0079269409179687,0.012451171875,-0.0248794555664062,0.0527572631835937,-0.8420181274414062,-0.07177734375,0.0378494262695312,-0.0298843383789062,0.0220565795898437,-0.0167312622070312,0.0126113891601562,-0.0115737915039062,0.0082931518554687,-0.0062942504882812,0.0037002563476562,-0.002655029296875,0.000762939453125,-0.0005950927734375
18.168563,-0.0020294189453125,0.0029220581054687,-0.0077285766601562,0.013275146484375,-0.02447509765625,0.0534133911132812,-0.842254638671875,-0.072418212890625,0.03826904296875,-0.0295791625976562,0.0214385986328125,-0.0172805786132812,0.0130538940429687,-0.0105819702148437,0.00823974609375,-0.0063018798828125,0.0047073364257812,-0.0028533935546875,0.0008544921875,-0.000457763671875
18.197661,-0.0021438598632812,0.0037078857421875,-0.007720947265625,0.0123291015625,-0.0241928100585937,0.0531768798828125,-0.841644287109375,-0.0721359252929687,0.038360595703125,-0.029541015625,0.0213394165039062,-0.0169448852539062,0.0130233764648437,-0.0107879638671875,0.0083770751953125,-0.006134033203125,0.0041275024414062,-0.0026397705078125,0.0004119873046875,-0.0012664794921875
18.226722,-0.0033493041992187,0.0033950805664062,-0.0077438354492187,0.0121994018554687,-0.0244369506835937,0.0528411865234375,-0.8407440185546875,-0.0725784301757812,0.0375442504882812,-0.0292434692382812,0.0214614868164062,-0.0170822143554687,0.0131683349609375,-0.0107345581054687,0.0083084106445312,-0.005645751953125,0.0040435791015625,-0.003173828125,0.0006637573242187,-0.0011520385742187
18.253353,-0.0021438598632812,0.0035247802734375,-0.0079193115234375,0.0124969482421875,-0.0249862670898437,0.0523834228515625,-0.83941650390625,-0.0715484619140625,0.0378036499023437,-0.029388427734375,0.0216751098632812,-0.0171585083007812,0.0131149291992187,-0.0101242065429687,0.0082550048828125,-0.0058441162109375,0.0040359497070312,-0.0031661987304687,0.0011978149414062,-0.0001983642578125
18.281209,-0.0020751953125,0.0033950805664062,-0.0077285766601562,0.012176513671875,-0.024566650390625,0.0531082153320312,-0.8389739990234375,-0.071441650390625,0.038055419921875,-0.0288925170898437,0.021881103515625,-0.0162887573242187,0.013519287109375,-0.0107955932617187,0.0082855224609375,-0.0061874389648437,0.0035629272460937,-0.002960205078125,0.00146484375,-0.0009918212890625
18.308865,-0.0026626586914062,0.0036392211914062,-0.0079345703125,0.0125350952148437,-0.024566650390625,0.0525360107421875,-0.838104248046875,-0.070556640625,0.0384750366210937,-0.0292892456054687,0.0214920043945312,-0.016845703125,0.0124282836914062,-0.0109405517578125,0.0089111328125,-0.0062408447265625,0.0043563842773437,-0.0029296875,0.0008316040039062,-0.0009384155273437
18.334962,-0.0021820068359375,0.003753662109375,-0.007659912109375,0.0125656127929687,-0.0246353149414062,0.053009033203125,-0.8370437622070312,-0.0708084106445312,0.0381927490234375,-0.0298614501953125,0.0217971801757812,-0.0166473388671875,0.0127410888671875,-0.0103607177734375,0.0080413818359375,-0.005950927734375,0.0051193237304687,-0.0030517578125,0.000732421875,-0.0008163452148437
18.370847,-0.002593994140625,0.0037689208984375,-0.0074996948242187,0.0127639770507812,-0.0247039794921875,0.0527725219726562,-0.836578369140625,-0.07159423828125,0.0381317138671875,-0.0300216674804687,0.0211257934570312,-0.0165023803710937,0.0128860473632812,-0.0095443725585937,0.0090408325195312,-0.006317138671875,0.0039825439453125,-0.0025558471679687,0.00018310546875,-0.0008544921875
18.397817,-0.0024032592773437,0.003204345703125,-0.0083770751953125,0.0126113891601562,-0.024658203125,0.053436279296875,-0.8351364135742188,-0.0713424682617187,0.0385971069335937,-0.029296875,0.0208282470703125,-0.0170059204101562,0.0128250122070312,-0.010711669921875,0.0087127685546875,-0.00531005859375,0.0042266845703125,-0.0025100708007812,0.0013351440429687,-0.0011825561523437
18.424399,-0.0017852783203125,0.0034027099609375,-0.00714111328125,0.0125274658203125,-0.0246200561523437,0.0528488159179687,-0.8348312377929688,-0.0711898803710937,0.03759765625,-0.029266357421875,0.021484375,-0.0169448852539062,0.012786865234375,-0.0097427368164062,0.0085067749023437,-0.0062637329101562,0.0038604736328125,-0.0034713745117187,0.0004196166992187,-0.0008697509765625
18.453579,-0.0029678344726562,0.0038604736328125,-0.007354736328125,0.0125045776367187,-0.0240554809570312,0.0532455444335937,-0.8340606689453125,-0.071075439453125,0.0382843017578125,-0.029571533203125,0.021392822265625,-0.0165023803710937,0.012451171875,-0.0103225708007812,0.0084381103515625,-0.0063552856445312,0.0044174194335937,-0.0020904541015625,0.0008773803710937,-0.0008544921875
18.479732,-0.0023193359375,0.0036544799804687,-0.0072708129882812,0.0130691528320312,-0.02447509765625,0.0532913208007812,-0.8330764770507812,-0.0707244873046875,0.03875732421875,-0.0295944213867187,0.0215377807617187,-0.0165252685546875,0.0123977661132812,-0.01031494140625,0.008392333984375,-0.0057907104492187,0.004241943359375,-0.0030746459960937,4.57763671875e-05,-0.0013351440429687
18.505836,-0.0024795532226562,0.0036697387695312,-0.0074996948242187,0.0121994018554687,-0.0245590209960937,0.0527572631835937,-0.8326416015625,-0.0704879760742187,0.0380859375,-0.0293807983398437,0.0211639404296875,-0.016571044921875,0.0130615234375,-0.0103378295898437,0.008087158203125,-0.00567626953125,0.0040283203125,-0.00323486328125,0.0012054443359375,-0.000640869140625
18.54346,-0.0022048950195312,0.0042190551757812,-0.0071029663085937,0.0120086669921875,-0.0235214233398437,0.0525588989257812,-0.8309097290039062,-0.0703659057617187,0.0376434326171875,-0.0293731689453125,0.0205230712890625,-0.0172576904296875,0.012542724609375,-0.0101318359375,0.0076141357421875,-0.0058212280273437,0.0039901733398437,-0.0033721923828125,0.0002288818359375,-0.0007705688476562
18.570706,-0.0019378662109375,0.0041427612304687,-0.0074844360351562,0.0118331909179687,-0.024261474609375,0.05218505859375,-0.8302764892578125,-0.0703964233398437,0.037445068359375,-0.0300674438476562,0.0205612182617187,-0.0158843994140625,0.0123977661132812,-0.010467529296875,0.0079193115234375,-0.0064544677734375,0.0047225952148437,-0.0019912719726562,0.0004196166992187,-0.0014801025390625
18.599253,-0.0025634765625,0.0040740966796875,-0.0072250366210937,0.0122604370117187,-0.0241165161132812,0.0517654418945312,-0.8297500610351562,-0.0695877075195312,0.0380477905273437,-0.0290679931640625,0.0210723876953125,-0.016571044921875,0.0122909545898437,-0.010345458984375,0.0082473754882812,-0.005645751953125,0.0038604736328125,-0.0030975341796875,0.0010528564453125,-0.000732421875
18.627589,-0.0026626586914062,0.0039749145507812,-0.0068817138671875,0.0125198364257812,-0.0243759155273437,0.052459716796875,-0.8289566040039062,-0.07049560546875,0.0385208129882812,-0.0294418334960937,0.020660400390625,-0.01611328125,0.0124282836914062,-0.0104217529296875,0.0081863403320312,-0.0053634643554687,0.003936767578125,-0.0025100708007812,0.000885009765625,-0.0007476806640625
18.661284,-0.0025558471679687,0.0035400390625,-0.0064544677734375,0.0123825073242187,-0.0241012573242187,0.051788330078125,-0.8286666870117188,-0.069976806640625,0.037109375,-0.0294952392578125,0.02142333984375,-0.0157928466796875,0.01251220703125,-0.0098953247070312,0.008270263671875,-0.0063095092773437,0.0040359497070312,-0.0032806396484375,0.0009765625,-0.001007080078125
18.700463,-0.001861572265625,0.0032196044921875,-0.0073013305664062,0.0127792358398437,-0.0242919921875,0.052398681640625,-0.82598876953125,-0.069976806640625,0.038238525390625,-0.0289230346679687,0.0207290649414062,-0.016448974609375,0.011932373046875,-0.01043701171875,0.0080490112304687,-0.0059890747070312,0.0037994384765625,-0.0033721923828125,0.0007705688476562,-0.0008926391601562
18.72901,-0.0023117065429687,0.0035934448242187,-0.0069046020507812,0.0128326416015625,-0.0237960815429687,0.0517501831054687,-0.8263320922851562,-0.0699539184570312,0.037261962890625,-0.029022216796875,0.021392822265625,-0.016448974609375,0.0124893188476562,-0.0098190307617187,0.0085983276367187,-0.005889892578125,0.0040664672851562,-0.0030670166015625,0.0004730224609375,-0.0007171630859375
18.7574,-0.0019378662109375,0.0029144287109375,-0.0068511962890625,0.0120162963867187,-0.02447509765625,0.0516738891601562,-0.8253631591796875,-0.0693283081054687,0.0369338989257812,-0.0291366577148437,0.0208282470703125,-0.0168228149414062,0.0130081176757812,-0.009613037109375,0.0077896118164062,-0.0057220458984375,0.0044403076171875,-0.0029373168945312,0.000701904296875,-0.0005874633789062
18.788129,-0.0025634765625,0.0034942626953125,-0.0078582763671875,0.0126571655273437,-0.0238571166992187,0.05206298828125,-0.8243942260742188,-0.0700531005859375,0.0375518798828125,-0.0290603637695312,0.0209884643554687,-0.0163421630859375,0.0124282836914062,-0.010040283203125,0.00811767578125,-0.0057449340820312,0.0040969848632812,-0.0026702880859375,0.0002593994140625,-0.0007705688476562
18.815464,-0.0025787353515625,0.0035858154296875,-0.0069122314453125,0.0123291015625,-0.024017333984375,0.051666259765625,-0.8237380981445312,-0.06951904296875,0.037994384765625,-0.0285186767578125,0.0209274291992187,-0.0160980224609375,0.0124740600585937,-0.0098190307617187,0.0079574584960937,-0.0060501098632812,0.0039596557617187,-0.003173828125,0.000823974609375,-0.0008544921875
18.846128,-0.0021743774414062,0.0037765502929687,-0.0073165893554687,0.0122146606445312,-0.0242385864257812,0.0518646240234375,-0.8231887817382812,-0.0693588256835937,0.037017822265625,-0.0292816162109375,0.0208206176757812,-0.016571044921875,0.0128555297851562,-0.0102386474609375,0.0078964233398437,-0.0056228637695312,0.0040512084960937,-0.0030441284179687,0.0005569458007812,-0.0010757446289062
18.876932,-0.0022506713867187,0.0037002563476562,-0.0074691772460937,0.0121841430664062,-0.0239791870117187,0.0519256591796875,-0.8225631713867188,-0.0692596435546875,0.0376358032226562,-0.0301895141601562,0.0194778442382812,-0.0160980224609375,0.0126495361328125,-0.0105438232421875,0.0076141357421875,-0.0057754516601562,0.0045242309570312,-0.0030136108398437,-9.918212890625e-05,-0.000762939453125
18.90534,-0.0020828247070312,0.0037384033203125,-0.0075607299804687,0.0124053955078125,-0.023681640625,0.0519790649414062,-0.8214035034179688,-0.068817138671875,0.0374984741210937,-0.0288619995117187,0.0208282470703125,-0.0169143676757812,0.0117950439453125,-0.0104827880859375,0.0079879760742187,-0.0061187744140625,0.003387451171875,-0.0030746459960937,0.00054931640625,-0.0010528564453125
18.933563,-0.0024337768554687,0.0031661987304687,-0.0074386596679687,0.0125503540039062,-0.0241775512695312,0.0519256591796875,-0.8204498291015625,-0.0693206787109375,0.0379104614257812,-0.029144287109375,0.0204238891601562,-0.0165481567382812,0.0123443603515625,-0.0107269287109375,0.0074996948242187,-0.005645751953125,0.0040664672851562,-0.0025787353515625,0.000823974609375,-0.000823974609375
18.963165,-0.0020523071289062,0.0044937133789062,-0.0074310302734375,0.0118942260742187,-0.024017333984375,0.05133056640625,-0.8201446533203125,-0.0689926147460937,0.037994384765625,-0.0287246704101562,0.0205917358398437,-0.0169448852539062,0.0122146606445312,-0.0099029541015625,0.0083847045898437,-0.0054855346679687,0.0036697387695312,-0.0029983520507812,0.0003128051757812,-0.0009918212890625
18.991826,-0.00262451171875,0.0039443969726562,-0.0069122314453125,0.012298583984375,-0.0236129760742187,0.0514373779296875,-0.8185577392578125,-0.0687942504882812,0.037261962890625,-0.0283889770507812,0.021148681640625,-0.0160293579101562,0.0126190185546875,-0.0098419189453125,0.0079498291015625,-0.006011962890625,0.0036087036132812,-0.002777099609375,0.0001678466796875,-0.0011520385742187
19.021781,-0.00274658203125,0.0035171508789062,-0.0074234008789062,0.0119476318359375,-0.0236434936523437,0.0513153076171875,-0.8189697265625,-0.068878173828125,0.0375747680664062,-0.0284500122070312,0.021087646484375,-0.0163116455078125,0.01239013671875,-0.0102081298828125,0.0070266723632812,-0.0062484741210937,0.0039596557617187,-0.00311279296875,0.0005264282226562,-0.0015792846679687
19.050262,-0.0020217895507812,0.0029373168945312,-0.0069198608398437,0.0121078491210937,-0.024383544921875,0.05133056640625,-0.8175201416015625,-0.0683517456054687,0.0368576049804687,-0.0298233032226562,0.02001953125,-0.016143798828125,0.0128173828125,-0.00970458984375,0.0076980590820312,-0.0062789916992187,0.0043106079101562,-0.0023880004882812,-0.0002288818359375,-0.0012283325195312
19.079583,-0.0024261474609375,0.0037994384765625,-0.0077133178710937,0.0123062133789062,-0.0237197875976562,0.0507583618164062,-0.8165969848632812,-0.0689697265625,0.0377120971679687,-0.0278778076171875,0.0206146240234375,-0.0161361694335937,0.012298583984375,-0.0098953247070312,0.0074310302734375,-0.0059814453125,0.00372314453125,-0.00274658203125,0.0009765625,-0.0008316040039062
19.109028,-0.00225830078125,0.004119873046875,-0.0070953369140625,0.0122833251953125,-0.02337646484375,0.0512771606445312,-0.8169326782226562,-0.0691909790039062,0.0373153686523437,-0.0287322998046875,0.0207748413085937,-0.01605224609375,0.0122146606445312,-0.0099716186523437,0.0080490112304687,-0.0058670043945312,0.0033416748046875,-0.0028228759765625,0.0007095336914062,-0.001129150390625
19.136058,-0.0018234252929687,0.0036087036132812,-0.0073165893554687,0.012481689453125,-0.0236968994140625,0.0512008666992187,-0.81591796875,-0.0684127807617187,0.0378646850585937,-0.0286788940429687,0.0201797485351562,-0.0167160034179687,0.0124282836914062,-0.0100250244140625,0.0074386596679687,-0.0053863525390625,0.0038528442382812,-0.0028457641601562,0.0009841918945312,-0.0008468627929687
19.165998,-0.0026473999023437,0.003570556640625,-0.0068588256835937,0.0121078491210937,-0.0234146118164062,0.05108642578125,-0.8149490356445312,-0.0684432983398437,0.0372848510742187,-0.0280990600585937,0.020477294921875,-0.016876220703125,0.0118865966796875,-0.009918212890625,0.0074920654296875,-0.0059814453125,0.003936767578125,-0.003082275390625,0.000640869140625,-0.0008621215820312
19.195606,-0.0024032592773437,0.0033340454101562,-0.0072402954101562,0.0126571655273437,-0.0239181518554687,0.0509490966796875,-0.8140182495117188,-0.0684051513671875,0.03729248046875,-0.0285568237304687,0.0208892822265625,-0.0160293579101562,0.012542724609375,-0.010040283203125,0.0076065063476562,-0.005767822265625,0.003997802734375,-0.0023269653320312,0.00042724609375,-0.001129150390625
19.224185,-0.0027084350585937,0.003570556640625,-0.0075454711914062,0.0123519897460937,-0.023284912109375,0.0512924194335937,-0.8128738403320312,-0.0685043334960937,0.0371246337890625,-0.0286026000976562,0.0210113525390625,-0.0160293579101562,0.0119094848632812,-0.0096588134765625,0.0076370239257812,-0.00592041015625,0.003936767578125,-0.002716064453125,0.0003204345703125,-0.0007400512695312
19.255274,-0.0017318725585937,0.0037612915039062,-0.0065536499023437,0.0123291015625,-0.0236892700195312,0.0504989624023437,-0.8128280639648438,-0.0683746337890625,0.0369644165039062,-0.0279769897460937,0.0206985473632812,-0.01611328125,0.0121078491210937,-0.0103225708007812,0.0081329345703125,-0.0052032470703125,0.0038604736328125,-0.002685546875,0.0009841918945312,-0.0010223388671875
19.281889,-0.0022354125976562,0.0038986206054687,-0.0074539184570312,0.0118789672851562,-0.023406982421875,0.0504684448242187,-0.8115768432617188,-0.0677108764648437,0.0369949340820312,-0.0285797119140625,0.0205078125,-0.0161895751953125,0.0121002197265625,-0.010040283203125,0.0076751708984375,-0.005523681640625,0.0038528442382812,-0.0033035278320312,0.0005569458007812,-0.0003814697265625
19.311889,-0.0020217895507812,0.0035476684570312,-0.0076522827148437,0.0124130249023437,-0.0229339599609375,0.0503387451171875,-0.8116226196289062,-0.06829833984375,0.0367660522460937,-0.0283355712890625,0.0210342407226562,-0.0157546997070312,0.0116195678710937,-0.01055908203125,0.0071792602539062,-0.0057296752929687,0.0040512084960937,-0.0031051635742187,0.0012435913085937,-0.0013198852539062
19.340735,-0.0025482177734375,0.0031814575195312,-0.00689697265625,0.012115478515625,-0.0228729248046875,0.0505447387695312,-0.8106002807617188,-0.0678176879882812,0.036590576171875,-0.0287628173828125,0.0203170776367187,-0.0160293579101562,0.0117034912109375,-0.0099868774414062,0.0083236694335937,-0.0059432983398437,0.00390625,-0.0027389526367187,0.0005645751953125,-0.0007705688476562
19.369054,-0.002227783203125,0.0034408569335937,-0.0071258544921875,0.011810302734375,-0.023101806640625,0.0508651733398437,-0.8096466064453125,-0.0673904418945312,0.0367279052734375,-0.0281524658203125,0.0204620361328125,-0.015869140625,0.0119705200195312,-0.0100479125976562,0.007781982421875,-0.0055618286132812,0.0040359497070312,-0.0038375854492187,0.0003204345703125,-0.0012969970703125
19.397481,-0.0019149780273437,0.0037765502929687,-0.0069046020507812,0.0118942260742187,-0.0234909057617187,0.0505905151367187,-0.8090362548828125,-0.0676803588867187,0.0365219116210937,-0.0282440185546875,0.0201416015625,-0.016632080078125,0.011810302734375,-0.0097198486328125,0.0079116821289062,-0.0054779052734375,0.0037689208984375,-0.0029830932617187,0.000396728515625,-0.0008087158203125
19.42856,-0.0025177001953125,0.0029220581054687,-0.0070037841796875,0.0122756958007812,-0.023162841796875,0.0509872436523437,-0.8079986572265625,-0.0679779052734375,0.0367355346679687,-0.02838134765625,0.0200424194335937,-0.015899658203125,0.011566162109375,-0.0098876953125,0.0077362060546875,-0.0057830810546875,0.0038986206054687,-0.0024871826171875,0.0005569458007812,-0.000701904296875
19.455774,-0.0021820068359375,0.0036544799804687,-0.0071563720703125,0.0117874145507812,-0.0235061645507812,0.04998779296875,-0.807647705078125,-0.0673294067382812,0.0368270874023437,-0.02838134765625,0.0205612182617187,-0.015411376953125,0.01220703125,-0.009307861328125,0.0075302124023437,-0.00555419921875,0.003509521484375,-0.0031509399414062,0.00115966796875,-0.0009613037109375
19.485423,-0.0022811889648437,0.0029983520507812,-0.0071029663085937,0.0122299194335937,-0.023712158203125,0.0504837036132812,-0.8072967529296875,-0.067718505859375,0.0365753173828125,-0.0281143188476562,0.020294189453125,-0.016143798828125,0.0120925903320312,-0.0097808837890625,0.0078506469726562,-0.0055618286132812,0.0041351318359375,-0.0026016235351562,0.0010528564453125,-0.0011444091796875
19.514786,-0.0024566650390625,0.0032882690429687,-0.0068817138671875,0.0115814208984375,-0.02337646484375,0.050384521484375,-0.8060455322265625,-0.0675735473632812,0.0366668701171875,-0.0278854370117187,0.0199508666992187,-0.0159835815429687,0.0124740600585937,-0.0098800659179687,0.0075836181640625,-0.0054550170898437,0.0032577514648437,-0.00286865234375,0.0001983642578125,-0.0014877319335937
19.54331,-0.0020294189453125,0.0029983520507812,-0.00726318359375,0.0118255615234375,-0.0226898193359375,0.0503768920898437,-0.8051910400390625,-0.0665283203125,0.036590576171875,-0.0279541015625,0.0205612182617187,-0.016448974609375,0.0113983154296875,-0.0096588134765625,0.0071487426757812,-0.0051116943359375,0.0037612915039062,-0.0032882690429687,0.0006866455078125,-0.0011749267578125
19.572056,-0.0020523071289062,0.0035552978515625,-0.0072860717773437,0.0124664306640625,-0.023101806640625,0.0497360229492187,-0.8053207397460938,-0.0668792724609375,0.0364990234375,-0.0277786254882812,0.020172119140625,-0.0165786743164062,0.0119857788085937,-0.009979248046875,0.0073089599609375,-0.0051193237304687,0.0040664672851562,-0.002899169921875,0.0009307861328125,-0.0004959106445312
19.601507,-0.0027236938476562,0.0033111572265625,-0.0071640014648437,0.011871337890625,-0.022796630859375,0.0501174926757812,-0.8036422729492188,-0.06689453125,0.0369491577148437,-0.0279159545898437,0.019744873046875,-0.0153884887695312,0.0121002197265625,-0.0095748901367187,0.0077285766601562,-0.0056838989257812,0.0030670166015625,-0.002960205078125,0.0006332397460937,-0.0004119873046875
19.631696,-0.0016708374023437,0.00335693359375,-0.0070877075195312,0.0120849609375,-0.0232162475585937,0.04962158203125,-0.8030776977539062,-0.0664291381835937,0.0363922119140625,-0.0282058715820312,0.0199356079101562,-0.0153656005859375,0.0118560791015625,-0.0101776123046875,0.00787353515625,-0.0050048828125,0.0035171508789062,-0.0032272338867187,0.00067138671875,-0.0007553100585937
19.660503,-0.002471923828125,0.0031204223632812,-0.0066146850585937,0.0121078491210937,-0.0230331420898437,0.0496673583984375,-0.8033905029296875,-0.0661773681640625,0.0365829467773437,-0.028228759765625,0.0199127197265625,-0.0157394409179687,0.0120468139648437,-0.0100326538085937,0.0076217651367187,-0.0052413940429687,0.0039901733398437,-0.0030746459960937,0.0004196166992187,-0.0007247924804687
19.688876,-0.0021514892578125,0.00299072265625,-0.0062484741210937,0.0119857788085937,-0.0232772827148437,0.0503768920898437,-0.8032379150390625,-0.0665512084960937,0.03643798828125,-0.0281524658203125,0.0206069946289062,-0.0153045654296875,0.0120315551757812,-0.009674072265625,0.0081329345703125,-0.0058059692382812,0.0040130615234375,-0.0029449462890625,0.0002365112304687,-0.0007247924804687
19.719174,-0.0022354125976562,0.0035247802734375,-0.0069961547851562,0.0123519897460937,-0.0223236083984375,0.0496826171875,-0.802154541015625,-0.0660781860351562,0.03631591796875,-0.0281143188476562,0.0195465087890625,-0.0161285400390625,0.0119857788085937,-0.0095977783203125,0.0079269409179687,-0.0056610107421875,0.0040664672851562,-0.0028533935546875,-3.0517578125e-05,-0.0013656616210937
19.747409,-0.0024337768554687,0.00335693359375,-0.0068511962890625,0.0122146606445312,-0.0223464965820312,0.0500259399414062,-0.8014373779296875,-0.066009521484375,0.0355148315429687,-0.0282516479492187,0.0202102661132812,-0.0159149169921875,0.0124130249023437,-0.010223388671875,0.0074081420898437,-0.0055923461914062,0.003692626953125,-0.0022659301757812,0.00091552734375,-0.0005950927734375
19.784867,-0.0021896362304687,0.0028305053710937,-0.0074844360351562,0.011932373046875,-0.0231246948242187,0.0495758056640625,-0.8003692626953125,-0.065765380859375,0.036163330078125,-0.0276718139648437,0.0201568603515625,-0.0158309936523437,0.01214599609375,-0.0095062255859375,0.0079269409179687,-0.0056610107421875,0.0041885375976562,-0.0024795532226562,0.000732421875,-0.0005416870117187
19.813973,-0.0023193359375,0.002777099609375,-0.007049560546875,0.0118408203125,-0.0229644775390625,0.0499954223632812,-0.8003387451171875,-0.0661392211914062,0.0367279052734375,-0.02777099609375,0.0200347900390625,-0.0158462524414062,0.0121383666992187,-0.009552001953125,0.0074920654296875,-0.0055389404296875,0.0036849975585937,-0.0029525756835937,0.0009613037109375,-0.0013656616210937
19.84175,-0.0020523071289062,0.0034561157226562,-0.0064468383789062,0.0118026733398437,-0.023345947265625,0.0501174926757812,-0.7992706298828125,-0.0657577514648437,0.036712646484375,-0.0278778076171875,0.0200119018554687,-0.0159530639648437,0.0121841430664062,-0.0093841552734375,0.0078582763671875,-0.0058212280273437,0.0037155151367187,-0.0024871826171875,0.0003204345703125,-0.0005111694335937
19.870344,-0.002593994140625,0.0035171508789062,-0.00677490234375,0.0115737915039062,-0.0225067138671875,0.0498580932617187,-0.799163818359375,-0.0658493041992187,0.0356826782226562,-0.027496337890625,0.0205230712890625,-0.0158615112304687,0.0118331909179687,-0.010040283203125,0.0079727172851562,-0.0058517456054687,0.0035629272460937,-0.003143310546875,0.0004653930664062,-0.0007476806640625
19.90169,-0.0020065307617187,0.0033493041992187,-0.0067672729492187,0.0115966796875,-0.0233917236328125,0.04949951171875,-0.798553466796875,-0.0661544799804687,0.0362014770507812,-0.02801513671875,0.0195846557617187,-0.01556396484375,0.0116119384765625,-0.0101776123046875,0.0078659057617187,-0.0055007934570312,0.0043487548828125,-0.0026092529296875,0.0001602172851562,-0.0009689331054687
19.92892,-0.0027084350585937,0.0034408569335937,-0.0066299438476562,0.0115280151367187,-0.0230712890625,0.0497894287109375,-0.797882080078125,-0.0657577514648437,0.036651611328125,-0.0274734497070312,0.01971435546875,-0.0160675048828125,0.0121307373046875,-0.0099029541015625,0.006805419921875,-0.0053558349609375,0.0038986206054687,-0.0027389526367187,0.0008163452148437,-0.0001754760742187
19.959135,-0.0023574829101562,0.0035629272460937,-0.0065689086914062,0.0116119384765625,-0.0227584838867187,0.0495376586914062,-0.7971878051757812,-0.0657882690429687,0.0355987548828125,-0.027923583984375,0.0202484130859375,-0.015411376953125,0.0114669799804687,-0.0092926025390625,0.0073394775390625,-0.0057525634765625,0.00396728515625,-0.0029449462890625,0.0004959106445312,-0.00103759765625
19.988122,-0.0020523071289062,0.0035781860351562,-0.0079421997070312,0.0121078491210937,-0.0223770141601562,0.0490493774414062,-0.796600341796875,-0.06561279296875,0.0358810424804687,-0.0272445678710937,0.0198516845703125,-0.0156326293945312,0.01251220703125,-0.0095367431640625,0.0072860717773437,-0.0055084228515625,0.0040130615234375,-0.0028305053710937,0.0008163452148437,-0.0007705688476562
20.015167,-0.0020675659179687,0.0037155151367187,-0.0071640014648437,0.0115509033203125,-0.0231704711914062,0.04931640625,-0.7961883544921875,-0.0655899047851562,0.0363082885742187,-0.0272445678710937,0.020355224609375,-0.0156478881835937,0.011505126953125,-0.009857177734375,0.0075225830078125,-0.005462646484375,0.0039901733398437,-0.0028152465820312,0.0008087158203125,-0.0008392333984375
20.041718,-0.002471923828125,0.0030517578125,-0.0070877075195312,0.01141357421875,-0.0225296020507812,0.0493850708007812,-0.7950897216796875,-0.0648880004882812,0.0360260009765625,-0.026947021484375,0.0196914672851562,-0.0158157348632812,0.0121536254882812,-0.0093536376953125,0.0073928833007812,-0.0061416625976562,0.0043716430664062,-0.00286865234375,0.0001602172851562,-0.0002212524414062
20.068592,-0.0018539428710937,0.00457763671875,-0.0069122314453125,0.0118637084960937,-0.0229949951171875,0.04852294921875,-0.7950363159179688,-0.0654678344726562,0.0359268188476562,-0.02734375,0.0201187133789062,-0.0155105590820312,0.0116958618164062,-0.0092849731445312,0.0074386596679687,-0.0054473876953125,0.0039901733398437,-0.0030136108398437,0.0008163452148437,-0.0008468627929687
20.100699,-0.0022354125976562,0.0034942626953125,-0.0069656372070312,0.01226806640625,-0.0228500366210937,0.04937744140625,-0.7939834594726562,-0.0659713745117187,0.035980224609375,-0.0277633666992187,0.0196075439453125,-0.0155410766601562,0.0115966796875,-0.0096054077148437,0.0071029663085937,-0.00592041015625,0.0038375854492187,-0.0018539428710937,-0.0001373291015625,-0.0011749267578125
20.129063,-0.00244140625,0.0033416748046875,-0.0069503784179687,0.0113449096679687,-0.0235137939453125,0.048980712890625,-0.7942047119140625,-0.0654220581054687,0.0362091064453125,-0.0276412963867187,0.0194320678710937,-0.0159072875976562,0.0119094848632812,-0.0095291137695312,0.0074615478515625,-0.005279541015625,0.0037155151367187,-0.002410888671875,0.000579833984375,-0.000823974609375
20.157696,-0.0022659301757812,0.0030975341796875,-0.0075225830078125,0.0115890502929687,-0.0232162475585937,0.048431396484375,-0.7930068969726562,-0.0649337768554687,0.0356597900390625,-0.0273666381835937,0.0196304321289062,-0.0155792236328125,0.01171875,-0.0098114013671875,0.007415771484375,-0.005828857421875,0.0036544799804687,-0.002685546875,0.000640869140625,-0.0004653930664062
20.184511,-0.0024185180664062,0.0024032592773437,-0.0061264038085937,0.0123519897460937,-0.0223159790039062,0.0497283935546875,-0.79296875,-0.06494140625,0.0362472534179687,-0.0274810791015625,0.0200729370117187,-0.0151748657226562,0.0114364624023437,-0.01007080078125,0.0076065063476562,-0.0051803588867187,0.003875732421875,-0.0025405883789062,-8.392333984375e-05,-0.0009078979492187
20.213758,-0.00299072265625,0.0027923583984375,-0.0064544677734375,0.011505126953125,-0.0226593017578125,0.0490570068359375,-0.7933197021484375,-0.0649337768554687,0.0360031127929687,-0.02734375,0.0197830200195312,-0.0160293579101562,0.0123138427734375,-0.0092697143554687,0.00726318359375,-0.005401611328125,0.003814697265625,-0.0024948120117187,0.000823974609375,-0.0011672973632812
20.240183,-0.002166748046875,0.0032882690429687,-0.0068283081054687,0.0115737915039062,-0.022796630859375,0.0495147705078125,-0.7919692993164062,-0.064422607421875,0.0358428955078125,-0.0272064208984375,0.0199966430664062,-0.0157089233398437,0.0120620727539062,-0.0098342895507812,0.0079879760742187,-0.0061492919921875,0.0033187866210937,-0.0028228759765625,0.0007095336914062,-0.0007705688476562
20.26619,-0.0020599365234375,0.0031280517578125,-0.007354736328125,0.0116653442382812,-0.0226898193359375,0.0491409301757812,-0.792877197265625,-0.0651397705078125,0.0359954833984375,-0.0273971557617187,0.02032470703125,-0.0157012939453125,0.0120391845703125,-0.0098037719726562,0.0078811645507812,-0.0047683715820312,0.004241943359375,-0.0026321411132812,0.0001296997070312,-0.0011825561523437
20.29548,-0.0018692016601562,0.0033645629882812,-0.0073089599609375,0.01177978515625,-0.0224609375,0.048797607421875,-0.7924423217773438,-0.065704345703125,0.0362625122070312,-0.0276031494140625,0.0194625854492187,-0.0154800415039062,0.0119171142578125,-0.009490966796875,0.007568359375,-0.005950927734375,0.0038223266601562,-0.0022354125976562,0.0010604858398437,-0.0005340576171875
20.324333,-0.0020370483398437,0.0032424926757812,-0.006683349609375,0.011260986328125,-0.0223388671875,0.0488662719726562,-0.793212890625,-0.0652389526367187,0.0361862182617187,-0.02728271484375,0.0201263427734375,-0.0156631469726562,0.01226806640625,-0.009521484375,0.0076217651367187,-0.0050811767578125,0.0042877197265625,-0.0023727416992187,0.0010604858398437,-0.0013046264648437
20.351526,-0.0024642944335937,0.0033111572265625,-0.007110595703125,0.0114517211914062,-0.0221710205078125,0.0488357543945312,-0.7935333251953125,-0.0661163330078125,0.0357894897460937,-0.0280532836914062,0.0199661254882812,-0.0155487060546875,0.0123519897460937,-0.0091934204101562,0.0074005126953125,-0.005340576171875,0.004119873046875,-0.0018539428710937,0.0012969970703125,-0.0002670288085937
20.381051,-0.0028305053710937,0.003448486328125,-0.006561279296875,0.0111160278320312,-0.022247314453125,0.048858642578125,-0.7939834594726562,-0.0651321411132812,0.0360260009765625,-0.0275039672851562,0.02032470703125,-0.0159149169921875,0.0116806030273437,-0.0096359252929687,0.0078277587890625,-0.0064239501953125,0.0039443969726562,-0.0024948120117187,0.0013504028320312,-0.0003128051757812
20.407451,-0.0021209716796875,0.0031509399414062,-0.0071945190429687,0.011199951171875,-0.0228118896484375,0.048828125,-0.7938613891601562,-0.0656280517578125,0.0364761352539062,-0.02740478515625,0.020599365234375,-0.0155792236328125,0.01220703125,-0.0092391967773437,0.0071868896484375,-0.0057220458984375,0.0038528442382812,-0.0030441284179687,0.00048828125,-0.0011367797851562
20.433652,-0.001953125,0.00421142578125,-0.006927490234375,0.0114517211914062,-0.0220794677734375,0.0489730834960937,-0.7943954467773438,-0.065765380859375,0.0361785888671875,-0.028076171875,0.019989013671875,-0.015655517578125,0.0128326416015625,-0.00982666015625,0.007568359375,-0.0052719116210937,0.0039138793945312,-0.0026321411132812,-6.103515625e-05,-0.0013885498046875
20.458916,-0.0026779174804687,0.0033950805664062,-0.0068206787109375,0.0117340087890625,-0.0226058959960937,0.0486907958984375,-0.7956695556640625,-0.0661163330078125,0.0367431640625,-0.02825927734375,0.02008056640625,-0.0159072875976562,0.0121307373046875,-0.0098419189453125,0.0077133178710937,-0.0053787231445312,0.003936767578125,-0.0031204223632812,0.000335693359375,-0.001312255859375
20.48704,-0.0022506713867187,0.0030975341796875,-0.0059890747070312,0.0111236572265625,-0.0221023559570312,0.0487594604492187,-0.7955856323242188,-0.0662689208984375,0.035919189453125,-0.027252197265625,0.0202560424804687,-0.0162200927734375,0.0124282836914062,-0.0098342895507812,0.0073394775390625,-0.0058212280273437,0.0044174194335937,-0.0029220581054687,0.00048828125,-0.0014190673828125
20.514641,-0.0027618408203125,0.0034942626953125,-0.006561279296875,0.0113906860351562,-0.0220260620117187,0.0493087768554687,-0.795166015625,-0.06622314453125,0.0360031127929687,-0.0282135009765625,0.0209121704101562,-0.0153961181640625,0.01226806640625,-0.0100250244140625,0.0077438354492187,-0.0058746337890625,0.0034561157226562,-0.003570556640625,0.00048828125,-0.0007705688476562
20.549903,-0.0026397705078125,0.0029754638671875,-0.0064926147460937,0.0117874145507812,-0.0223770141601562,0.0487594604492187,-0.7971572875976562,-0.0659942626953125,0.0369720458984375,-0.0279617309570312,0.020477294921875,-0.0165939331054687,0.0125885009765625,-0.00946044921875,0.0078201293945312,-0.0060043334960937,0.0043182373046875,-0.0028610229492187,0.000244140625,-0.0010528564453125
20.577283,-0.0020523071289062,0.0027313232421875,-0.0070419311523437,0.011962890625,-0.0224151611328125,0.0494308471679687,-0.7969512939453125,-0.066375732421875,0.0371780395507812,-0.0284805297851562,0.0203170776367187,-0.0163726806640625,0.0127029418945312,-0.009368896484375,0.0077133178710937,-0.0057601928710937,0.0037918090820312,-0.0034942626953125,0.0008926391601562,-0.0003433227539062
20.605784,-0.0020828247070312,0.00250244140625,-0.0063323974609375,0.0112152099609375,-0.0217742919921875,0.0491790771484375,-0.79730224609375,-0.0662994384765625,0.0363235473632812,-0.02801513671875,0.02099609375,-0.0166778564453125,0.01226806640625,-0.00970458984375,0.00750732421875,-0.0056304931640625,0.004364013671875,-0.0027542114257812,0.0007781982421875,-0.0012130737304687
20.633489,-0.0017852783203125,0.0027847290039062,-0.0059967041015625,0.0119705200195312,-0.0230560302734375,0.0488510131835937,-0.7988815307617188,-0.0670242309570312,0.0371246337890625,-0.02880859375,0.0207977294921875,-0.0161285400390625,0.0117263793945312,-0.0097274780273437,0.0083160400390625,-0.0063018798828125,0.0045928955078125,-0.0027236938476562,0.0011062622070312,-0.0006027221679687
20.661747,-0.002288818359375,0.0030517578125,-0.0072250366210937,0.010650634765625,-0.0223770141601562,0.0496368408203125,-0.7986984252929688,-0.066680908203125,0.0371017456054687,-0.0282821655273437,0.0214920043945312,-0.016357421875,0.0127639770507812,-0.0096511840820312,0.008056640625,-0.0059356689453125,0.0038070678710937,-0.0027313232421875,0.0004806518554687,-0.0006027221679687
20.690297,-0.0014419555664062,0.0031890869140625,-0.0068283081054687,0.011474609375,-0.0224685668945312,0.0486373901367187,-0.7991104125976562,-0.0669174194335937,0.036224365234375,-0.0288619995117187,0.0208282470703125,-0.0167083740234375,0.0123672485351562,-0.0098495483398437,0.0076141357421875,-0.0058441162109375,0.0039596557617187,-0.0030364990234375,0.0013351440429687,-0.0008621215820312
20.721079,-0.0024185180664062,0.0033111572265625,-0.0063018798828125,0.01165771484375,-0.0219573974609375,0.0489578247070312,-0.8000259399414062,-0.0672836303710937,0.0367965698242187,-0.0283660888671875,0.0213546752929687,-0.016571044921875,0.0124740600585937,-0.0107040405273437,0.007537841796875,-0.005615234375,0.0042495727539062,-0.002960205078125,0.0006637573242187,-0.0008926391601562
20.747805,-0.00189208984375,0.0029983520507812,-0.0065765380859375,0.01165771484375,-0.0221099853515625,0.0486297607421875,-0.801025390625,-0.0669174194335937,0.0371017456054687,-0.0280227661132812,0.021270751953125,-0.0174102783203125,0.01275634765625,-0.0111007690429687,0.0075225830078125,-0.00592041015625,0.0043411254882812,-0.0023193359375,0.0008316040039062,-0.0006256103515625
20.776315,-0.0022659301757812,0.0030059814453125,-0.0065536499023437,0.0109176635742187,-0.0223541259765625,0.0495834350585937,-0.8010711669921875,-0.0677566528320312,0.0375823974609375,-0.028411865234375,0.0205535888671875,-0.0164108276367187,0.0130462646484375,-0.0102157592773437,0.0077438354492187,-0.0062332153320312,0.0044784545898437,-0.0030136108398437,0.0008697509765625,-0.0003509521484375
20.804607,-0.0023574829101562,0.003021240234375,-0.0068817138671875,0.0106735229492187,-0.0223236083984375,0.0495452880859375,-0.8018875122070312,-0.067474365234375,0.037078857421875,-0.0291595458984375,0.0208206176757812,-0.0164260864257812,0.0126800537109375,-0.0100326538085937,0.0088119506835937,-0.0056838989257812,0.0042266845703125,-0.0034027099609375,0.0008773803710937,-0.0012741088867187
20.833047,-0.0019073486328125,0.003662109375,-0.0066146850585937,0.011260986328125,-0.0221633911132812,0.0494461059570312,-0.8016815185546875,-0.0681838989257812,0.0367660522460937,-0.028778076171875,0.02130126953125,-0.0168228149414062,0.011260986328125,-0.0108184814453125,0.0080184936523437,-0.0064010620117187,0.0040130615234375,-0.0020751953125,0.0017318725585937,-0.001007080078125
20.861361,-0.0025863647460937,0.0032730102539062,-0.0067367553710937,0.0115509033203125,-0.0225067138671875,0.0492324829101562,-0.8019561767578125,-0.0679550170898437,0.036712646484375,-0.0289077758789062,0.0207366943359375,-0.0165252685546875,0.0129547119140625,-0.0101776123046875,0.0083389282226562,-0.0061569213867187,0.0051956176757812,-0.0023345947265625,0.0009918212890625,-0.0007400512695312
20.891496,-0.0019912719726562,0.0031814575195312,-0.0067901611328125,0.0112075805664062,-0.0224533081054687,0.0496826171875,-0.8026809692382812,-0.068145751953125,0.0374298095703125,-0.0287704467773437,0.0204238891601562,-0.0169448852539062,0.0127182006835937,-0.0103836059570312,0.0080108642578125,-0.0064239501953125,0.0039901733398437,-0.0027694702148437,0.000885009765625,-0.0009536743164062
20.921353,-0.0020523071289062,0.0027542114257812,-0.0066375732421875,0.0110702514648437,-0.0223007202148437,0.04962158203125,-0.8028411865234375,-0.0677642822265625,0.0370941162109375,-0.02825927734375,0.0210952758789062,-0.0163803100585937,0.0133819580078125,-0.0100250244140625,0.0083389282226562,-0.0062637329101562,0.004486083984375,-0.0026016235351562,0.0008010864257812,-0.0009384155273437
20.950935,-0.0025405883789062,0.0027008056640625,-0.0063095092773437,0.010833740234375,-0.02264404296875,0.0499114990234375,-0.8043746948242188,-0.0684356689453125,0.0376510620117187,-0.0284042358398437,0.0206069946289062,-0.0171585083007812,0.0133590698242187,-0.0100173950195312,0.0078353881835937,-0.005950927734375,0.0046234130859375,-0.0035629272460937,0.0005340576171875,-0.001312255859375
20.978998,-0.0020294189453125,0.0033416748046875,-0.0068893432617187,0.0115509033203125,-0.0226974487304687,0.049560546875,-0.8038101196289062,-0.067779541015625,0.0373687744140625,-0.0292205810546875,0.0208282470703125,-0.0164947509765625,0.0123672485351562,-0.0109405517578125,0.0076980590820312,-0.0062255859375,0.0045166015625,-0.0031661987304687,0.0011138916015625,-0.0013427734375
21.007526,-0.0021438598632812,0.0028305053710937,-0.0071029663085937,0.0111465454101562,-0.0218582153320312,0.0496063232421875,-0.8054046630859375,-0.068756103515625,0.0368881225585937,-0.0291824340820312,0.0210189819335937,-0.0169143676757812,0.012481689453125,-0.0102615356445312,0.0084075927734375,-0.006072998046875,0.0045623779296875,-0.0028762817382812,0.0012664794921875,-0.00054931640625
21.03623,-0.0023345947265625,0.0028228759765625,-0.0064468383789062,0.0118789672851562,-0.0221099853515625,0.0490951538085937,-0.8053512573242188,-0.0684738159179687,0.0370864868164062,-0.0290451049804687,0.02093505859375,-0.016510009765625,0.0130081176757812,-0.0105056762695312,0.0080947875976562,-0.006317138671875,0.0042800903320312,-0.0034027099609375,0.001129150390625,-0.0002899169921875
21.065036,-0.0020294189453125,0.0030136108398437,-0.0069732666015625,0.0115127563476562,-0.0226211547851562,0.0495147705078125,-0.805145263671875,-0.0681228637695312,0.0369949340820312,-0.0293807983398437,0.02069091796875,-0.0168075561523437,0.0134353637695312,-0.0108489990234375,0.00823974609375,-0.00604248046875,0.0039215087890625,-0.00274658203125,0.000457763671875,-0.0012588500976562
21.095664,-0.00225830078125,0.0029525756835937,-0.006622314453125,0.0109100341796875,-0.0223464965820312,0.0489044189453125,-0.806396484375,-0.0680084228515625,0.0369796752929687,-0.0293197631835937,0.020599365234375,-0.016754150390625,0.0127410888671875,-0.0107421875,0.0089263916015625,-0.006103515625,0.0041351318359375,-0.00299072265625,0.0009613037109375,-0.0010223388671875
21.125961,-0.0025863647460937,0.0030441284179687,-0.0070648193359375,0.0115203857421875,-0.0219802856445312,0.0497512817382812,-0.8068389892578125,-0.0681381225585937,0.0378570556640625,-0.0294342041015625,0.0204849243164062,-0.01678466796875,0.0128860473632812,-0.0108413696289062,0.008758544921875,-0.0059967041015625,0.0043563842773437,-0.002593994140625,0.00030517578125,-0.0012969970703125
21.154586,-0.0022201538085937,0.0027542114257812,-0.006378173828125,0.0115203857421875,-0.0225677490234375,0.0491256713867187,-0.8077926635742188,-0.0684890747070312,0.0373153686523437,-0.028594970703125,0.02142333984375,-0.0165557861328125,0.0132904052734375,-0.0108489990234375,0.0083541870117187,-0.0058441162109375,0.0038299560546875,-0.0028762817382812,0.0011215209960937,-0.001434326171875
21.184329,-0.00250244140625,0.0027389526367187,-0.0067138671875,0.0117721557617187,-0.0221786499023437,0.0490798950195312,-0.8086700439453125,-0.068267822265625,0.0373077392578125,-0.0292434692382812,0.0216445922851562,-0.0167160034179687,0.0127334594726562,-0.0109176635742187,0.0082778930664062,-0.0056304931640625,0.0037155151367187,-0.0029067993164062,0.001312255859375,-0.0013656616210937
21.21159,-0.0016098022460937,0.0028762817382812,-0.0060043334960937,0.0114212036132812,-0.0227432250976562,0.050048828125,-0.8092575073242188,-0.06781005859375,0.0374908447265625,-0.0291824340820312,0.0215377807617187,-0.0173416137695312,0.0126953125,-0.0105209350585937,0.0086669921875,-0.0064010620117187,0.0042266845703125,-0.0029754638671875,0.0015945434570312,-0.0012969970703125
21.242546,-0.00213623046875,0.0030441284179687,-0.0064163208007812,0.0111007690429687,-0.0230865478515625,0.0497589111328125,-0.8104324340820312,-0.0686798095703125,0.0369949340820312,-0.0294952392578125,0.021484375,-0.016845703125,0.0130462646484375,-0.0106964111328125,0.0086517333984375,-0.0067825317382812,0.0043182373046875,-0.00238037109375,0.00146484375,-0.001251220703125
21.272691,-0.0018768310546875,0.0027694702148437,-0.006988525390625,0.0117034912109375,-0.022796630859375,0.0496673583984375,-0.8103179931640625,-0.0683059692382812,0.03753662109375,-0.02984619140625,0.02154541015625,-0.0172348022460937,0.0126724243164062,-0.0100784301757812,0.0082626342773437,-0.0059967041015625,0.0044631958007812,-0.0033721923828125,0.000823974609375,-0.0010147094726562
21.299817,-0.0014114379882812,0.0031509399414062,-0.0067214965820312,0.0119476318359375,-0.0225067138671875,0.0495452880859375,-0.8111495971679688,-0.0684661865234375,0.0380096435546875,-0.0289764404296875,0.0218353271484375,-0.0176467895507812,0.0126571655273437,-0.0101165771484375,0.0078201293945312,-0.006195068359375,0.0041122436523437,-0.003021240234375,0.001007080078125,-0.0016632080078125
21.326799,-0.0020294189453125,0.0031967163085937,-0.00628662109375,0.0114898681640625,-0.0231475830078125,0.0499038696289062,-0.8118743896484375,-0.0690460205078125,0.03729248046875,-0.0296859741210937,0.0214157104492187,-0.0172653198242187,0.0120391845703125,-0.010711669921875,0.0086898803710937,-0.0062484741210937,0.0048141479492187,-0.0027847290039062,0.0010299682617187,-0.0013275146484375
21.358884,-0.0023422241210937,0.0032577514648437,-0.0063400268554687,0.011383056640625,-0.0224761962890625,0.0501785278320312,-0.8125457763671875,-0.069061279296875,0.0370407104492187,-0.0294265747070312,0.0212326049804687,-0.0169525146484375,0.0131683349609375,-0.0100326538085937,0.0082778930664062,-0.0068740844726562,0.0043258666992187,-0.0031890869140625,0.0007553100585937,-0.0010604858398437
21.38541,-0.0019607543945312,0.003265380859375,-0.0067825317382812,0.0110397338867187,-0.022216796875,0.0498886108398437,-0.8138046264648438,-0.0686187744140625,0.0373687744140625,-0.0293045043945312,0.0217208862304687,-0.0168075561523437,0.0136260986328125,-0.0103607177734375,0.008270263671875,-0.0063552856445312,0.0042495727539062,-0.0031356811523437,0.0004653930664062,-0.001556396484375
21.419016,-0.002105712890625,0.003387451171875,-0.0064239501953125,0.0116424560546875,-0.0226364135742187,0.0500259399414062,-0.8138809204101562,-0.0696792602539062,0.0374679565429687,-0.029754638671875,0.0208282470703125,-0.0172882080078125,0.0128173828125,-0.0108871459960937,0.0083084106445312,-0.0059890747070312,0.0043411254882812,-0.0023574829101562,0.0007247924804687,-0.0012359619140625
21.4458,-0.0023422241210937,0.0037155151367187,-0.0066375732421875,0.0116348266601562,-0.0232391357421875,0.0502777099609375,-0.8146820068359375,-0.0700225830078125,0.0374298095703125,-0.0292129516601562,0.0221786499023437,-0.0168685913085937,0.0129852294921875,-0.01007080078125,0.0090103149414062,-0.0060653686523437,0.0041351318359375,-0.002410888671875,0.0010604858398437,-0.0008163452148437
21.472389,-0.0020675659179687,0.002685546875,-0.0064468383789062,0.0115127563476562,-0.0227813720703125,0.0497055053710937,-0.8152389526367188,-0.0690078735351562,0.0377273559570312,-0.0294952392578125,0.021728515625,-0.0163116455078125,0.012969970703125,-0.0103607177734375,0.0083541870117187,-0.0062484741210937,0.0046310424804687,-0.0027694702148437,0.0009536743164062,-0.0009307861328125
21.499764,-0.002716064453125,0.0030059814453125,-0.0062637329101562,0.0117263793945312,-0.0228500366210937,0.05059814453125,-0.8158798217773438,-0.0690078735351562,0.0380783081054687,-0.0297622680664062,0.0218963623046875,-0.016815185546875,0.0125350952148437,-0.0107498168945312,0.0085067749023437,-0.0062408447265625,0.0040359497070312,-0.00286865234375,0.0008392333984375,-0.0017852783203125
21.526982,-0.0022201538085937,0.0034027099609375,-0.0059738159179687,0.0118942260742187,-0.0224533081054687,0.05035400390625,-0.8173294067382812,-0.0696029663085937,0.0379791259765625,-0.02947998046875,0.0210113525390625,-0.0173263549804687,0.0131988525390625,-0.01092529296875,0.0081024169921875,-0.0068435668945312,0.0040664672851562,-0.0030670166015625,0.0012741088867187,-0.0014266967773437
21.553021,-0.0016098022460937,0.003387451171875,-0.0062942504882812,0.011688232421875,-0.022613525390625,0.0504302978515625,-0.8175277709960938,-0.0692214965820312,0.0374679565429687,-0.0294418334960937,0.02227783203125,-0.0175018310546875,0.0135040283203125,-0.0103912353515625,0.0081405639648437,-0.0059738159179687,0.0046768188476562,-0.0031814575195312,0.0016326904296875,-0.0012969970703125
21.58358,-0.002532958984375,0.0030059814453125,-0.007049560546875,0.0111312866210937,-0.0225982666015625,0.0496978759765625,-0.8189468383789062,-0.0697555541992187,0.0376739501953125,-0.0295562744140625,0.0217514038085937,-0.0168609619140625,0.013641357421875,-0.01092529296875,0.0086135864257812,-0.005859375,0.0045852661132812,-0.0032882690429687,0.0007781982421875,-0.0018386840820312
21.610315,-0.0021743774414062,0.0035171508789062,-0.007049560546875,0.0113143920898437,-0.0225677490234375,0.0505218505859375,-0.8188629150390625,-0.0705337524414062,0.0377960205078125,-0.0292129516601562,0.0220794677734375,-0.017303466796875,0.0128707885742187,-0.0110321044921875,0.0085830688476562,-0.0058746337890625,0.0045852661132812,-0.0027542114257812,0.0011978149414062,-0.0014877319335937
21.637168,-0.002197265625,0.0031356811523437,-0.0067520141601562,0.0113754272460937,-0.0225601196289062,0.0498275756835937,-0.8200302124023438,-0.070220947265625,0.037261962890625,-0.0292434692382812,0.0212783813476562,-0.0175399780273437,0.0139007568359375,-0.010589599609375,0.0085983276367187,-0.0064773559570312,0.0046920776367187,-0.00299072265625,0.0010147094726562,-0.0009231567382812
21.66633,-0.00177001953125,0.002838134765625,-0.0068817138671875,0.0115890502929687,-0.0231552124023437,0.0509872436523437,-0.8198776245117188,-0.07061767578125,0.0385971069335937,-0.0296859741210937,0.0215225219726562,-0.0169830322265625,0.01318359375,-0.0113601684570312,0.0073776245117187,-0.0066909790039062,0.0044021606445312,-0.0035629272460937,0.0006942749023437,-0.0008544921875
21.692746,-0.0020751953125,0.0037384033203125,-0.00616455078125,0.0114059448242187,-0.0229110717773437,0.05035400390625,-0.8219451904296875,-0.0705795288085937,0.0380859375,-0.0295944213867187,0.0220413208007812,-0.0177764892578125,0.01318359375,-0.010955810546875,0.0084457397460937,-0.006103515625,0.0045318603515625,-0.003265380859375,0.0007400512695312,-0.0010910034179687
21.718881,-0.0024490356445312,0.0030517578125,-0.006561279296875,0.0117874145507812,-0.0223541259765625,0.0511856079101562,-0.8219375610351562,-0.07073974609375,0.0387496948242187,-0.0297470092773437,0.0216598510742187,-0.0165863037109375,0.013214111328125,-0.0110626220703125,0.00811767578125,-0.0068511962890625,0.0052108764648437,-0.0032730102539062,0.0009613037109375,-0.0015716552734375
21.749819,-0.0016708374023437,0.0027618408203125,-0.0064773559570312,0.0118408203125,-0.0232467651367187,0.050811767578125,-0.8237686157226562,-0.0710983276367187,0.0382308959960937,-0.0298309326171875,0.022613525390625,-0.0174560546875,0.0133285522460937,-0.0104141235351562,0.0082321166992187,-0.0065155029296875,0.0047378540039062,-0.0031204223632812,0.0011749267578125,-0.001434326171875
21.77665,-0.0023880004882812,0.0030593872070312,-0.00677490234375,0.0116195678710937,-0.0229110717773437,0.0509185791015625,-0.8239669799804688,-0.07080078125,0.038421630859375,-0.030029296875,0.0218276977539062,-0.01751708984375,0.0134735107421875,-0.0110244750976562,0.0082855224609375,-0.006256103515625,0.0049819946289062,-0.003204345703125,0.0008544921875,-0.001190185546875
21.803385,-0.00213623046875,0.0031204223632812,-0.0066375732421875,0.01220703125,-0.0237503051757812,0.0511627197265625,-0.824676513671875,-0.071685791015625,0.0384445190429687,-0.02978515625,0.0218963623046875,-0.0176315307617187,0.01318359375,-0.0110702514648437,0.0089645385742187,-0.0070343017578125,0.0044631958007812,-0.0026092529296875,0.0006256103515625,-0.001312255859375
21.8305,-0.0017852783203125,0.0036392211914062,-0.0064849853515625,0.0118026733398437,-0.02301025390625,0.050445556640625,-0.8254928588867188,-0.0714874267578125,0.0383377075195312,-0.0295181274414062,0.0216827392578125,-0.0173492431640625,0.0135498046875,-0.0104904174804687,0.0093765258789062,-0.0062942504882812,0.0048294067382812,-0.003143310546875,0.001190185546875,-0.0006866455078125
21.859421,-0.0019683837890625,0.0031585693359375,-0.0067825317382812,0.011932373046875,-0.0224838256835937,0.0513916015625,-0.8262100219726562,-0.07122802734375,0.0388259887695312,-0.0295791625976562,0.0217132568359375,-0.0174331665039062,0.0134353637695312,-0.011199951171875,0.0085220336914062,-0.0068206787109375,0.0048828125,-0.0032577514648437,0.0012359619140625,-0.0011062622070312
21.885317,-0.0025253295898437,0.0029983520507812,-0.0068130493164062,0.0115814208984375,-0.0237579345703125,0.0512237548828125,-0.8271408081054688,-0.0716018676757812,0.0384597778320312,-0.030029296875,0.0224838256835937,-0.0172653198242187,0.0132369995117187,-0.0112762451171875,0.0091781616210937,-0.005767822265625,0.0045242309570312,-0.003387451171875,0.001129150390625,-0.0013351440429687
21.914085,-0.0016021728515625,0.0027999877929687,-0.0065231323242187,0.0120010375976562,-0.0234146118164062,0.0506744384765625,-0.8279266357421875,-0.071563720703125,0.038543701171875,-0.0299224853515625,0.0219955444335937,-0.0177459716796875,0.0132598876953125,-0.0108489990234375,0.0091400146484375,-0.0063934326171875,0.0047760009765625,-0.0030364990234375,0.000732421875,-0.00048828125
21.942241,-0.0019302368164062,0.00360107421875,-0.0062484741210937,0.0116424560546875,-0.0232086181640625,0.0513992309570312,-0.8286285400390625,-0.072235107421875,0.0386810302734375,-0.0303421020507812,0.021514892578125,-0.017730712890625,0.0130844116210937,-0.0110015869140625,0.008941650390625,-0.006744384765625,0.0040283203125,-0.0032958984375,0.0007858276367187,-0.0010528564453125
21.969058,-0.0022735595703125,0.003143310546875,-0.0069732666015625,0.0117034912109375,-0.022674560546875,0.0521011352539062,-0.8287277221679688,-0.0716934204101562,0.0384140014648437,-0.0296554565429687,0.021697998046875,-0.0181198120117187,0.0133743286132812,-0.01092529296875,0.0090866088867187,-0.0068206787109375,0.00445556640625,-0.0033187866210937,0.0011825561523437,-0.0010833740234375
21.99597,-0.0022125244140625,0.0037689208984375,-0.0064697265625,0.0120086669921875,-0.0229034423828125,0.0519332885742187,-0.8301620483398438,-0.0718765258789062,0.0386505126953125,-0.0301284790039062,0.022186279296875,-0.0176773071289062,0.0138168334960937,-0.0109939575195312,0.0083465576171875,-0.0064544677734375,0.0048904418945312,-0.00360107421875,0.0011062622070312,-0.00054931640625
22.025158,-0.0023345947265625,0.00286865234375,-0.0066757202148437,0.0116348266601562,-0.023284912109375,0.0514907836914062,-0.8303604125976562,-0.07196044921875,0.0386962890625,-0.0302963256835937,0.0216217041015625,-0.0175628662109375,0.0136947631835937,-0.0108871459960937,0.0082931518554687,-0.0067672729492187,0.0049896240234375,-0.0026092529296875,0.0010986328125,-0.0014190673828125
22.051306,-0.002532958984375,0.0034942626953125,-0.0073013305664062,0.0121536254882812,-0.023193359375,0.0519256591796875,-0.8309478759765625,-0.072662353515625,0.0383834838867187,-0.0301742553710937,0.0219955444335937,-0.0174636840820312,0.0134811401367187,-0.0113601684570312,0.009246826171875,-0.0066757202148437,0.0042648315429687,-0.0026931762695312,0.000946044921875,-0.0014266967773437
22.078636,-0.0021896362304687,0.0030441284179687,-0.0064849853515625,0.0122222900390625,-0.0235061645507812,0.052001953125,-0.8315505981445312,-0.0718154907226562,0.038238525390625,-0.0303497314453125,0.0217971801757812,-0.017974853515625,0.0139541625976562,-0.0115127563476562,0.008697509765625,-0.0064849853515625,0.00439453125,-0.00323486328125,0.0008926391601562,-0.0010833740234375
22.106565,-0.0022048950195312,0.0033950805664062,-0.0064010620117187,0.0123367309570312,-0.022918701171875,0.0517654418945312,-0.8333053588867188,-0.0725860595703125,0.038543701171875,-0.0299835205078125,0.0222549438476562,-0.0181503295898437,0.013702392578125,-0.0112686157226562,0.0087127685546875,-0.0057220458984375,0.005035400390625,-0.00262451171875,0.0016708374023437,-0.00103759765625
22.134144,-0.0022201538085937,0.0027313232421875,-0.0069427490234375,0.0114898681640625,-0.0234527587890625,0.051788330078125,-0.833953857421875,-0.0724258422851562,0.0387802124023437,-0.0301742553710937,0.0218353271484375,-0.0176544189453125,0.0132522583007812,-0.0112228393554687,0.0096206665039062,-0.0067825317382812,0.0044631958007812,-0.0026397705078125,0.0012893676757812,-0.001007080078125
22.16463,-0.0018463134765625,0.0033493041992187,-0.0073165893554687,0.0117416381835937,-0.023681640625,0.0521697998046875,-0.8351364135742188,-0.0720367431640625,0.0389404296875,-0.0308914184570312,0.021728515625,-0.0175857543945312,0.0134811401367187,-0.0114288330078125,0.0088348388671875,-0.0067214965820312,0.0050735473632812,-0.0037994384765625,0.000579833984375,-0.0013351440429687
22.192446,-0.001922607421875,0.0032424926757812,-0.0071334838867187,0.0121536254882812,-0.0238571166992187,0.0513076782226562,-0.8360519409179688,-0.072906494140625,0.0387954711914062,-0.0297317504882812,0.0225296020507812,-0.01690673828125,0.0141372680664062,-0.011749267578125,0.0090866088867187,-0.0066375732421875,0.0045623779296875,-0.0032730102539062,0.0006942749023437,-0.0008544921875
22.222634,-0.0017623901367187,0.0034942626953125,-0.0069808959960937,0.012359619140625,-0.0239028930664062,0.0519180297851562,-0.8365097045898438,-0.0730361938476562,0.038543701171875,-0.0302276611328125,0.0222625732421875,-0.0180587768554687,0.0137252807617187,-0.0107269287109375,0.0089492797851562,-0.0065460205078125,0.0051040649414062,-0.0034255981445312,5.340576171875e-05,-0.000762939453125
22.252599,-0.0028457641601562,0.0028762817382812,-0.0071334838867187,0.0121002197265625,-0.023193359375,0.0514984130859375,-0.8376083374023438,-0.0731430053710937,0.038177490234375,-0.0302734375,0.0225677490234375,-0.0172882080078125,0.0132675170898437,-0.0110626220703125,0.0095367431640625,-0.0067520141601562,0.0048370361328125,-0.002716064453125,0.0008163452148437,-0.001495361328125
22.280474,-0.00201416015625,0.0036239624023437,-0.0070724487304687,0.01177978515625,-0.0234451293945312,0.0517730712890625,-0.8386001586914062,-0.0728912353515625,0.038543701171875,-0.0299148559570312,0.0229415893554687,-0.017974853515625,0.0140533447265625,-0.0113983154296875,0.0089645385742187,-0.0059967041015625,0.0046157836914062,-0.0029678344726562,0.0013427734375,-0.0009231567382812
22.309054,-0.0017318725585937,0.0029830932617187,-0.0073394775390625,0.011871337890625,-0.0239944458007812,0.052093505859375,-0.8393020629882812,-0.0732955932617187,0.0390853881835937,-0.0302963256835937,0.0220794677734375,-0.0179214477539062,0.0137710571289062,-0.0107345581054687,0.009124755859375,-0.0067062377929687,0.0046157836914062,-0.0034561157226562,0.0011825561523437,-0.0011367797851562
22.339991,-0.0020217895507812,0.00341796875,-0.00653076171875,0.0115890502929687,-0.024017333984375,0.052825927734375,-0.8402175903320312,-0.0730743408203125,0.0388641357421875,-0.0299224853515625,0.022216796875,-0.018768310546875,0.013916015625,-0.0111618041992187,0.0088272094726562,-0.0075454711914062,0.004425048828125,-0.00311279296875,0.0005874633789062,-0.001190185546875
22.367092,-0.0013198852539062,0.0039825439453125,-0.007110595703125,0.0125732421875,-0.0239105224609375,0.0523834228515625,-0.8407440185546875,-0.0732421875,0.03863525390625,-0.0308914184570312,0.0222091674804687,-0.0178909301757812,0.0136260986328125,-0.011627197265625,0.009368896484375,-0.0066986083984375,0.0049667358398437,-0.0028076171875,0.0010223388671875,-0.0017623901367187
22.397039,-0.0020599365234375,0.0032119750976562,-0.006805419921875,0.0117874145507812,-0.023956298828125,0.0530471801757812,-0.8420028686523438,-0.0735321044921875,0.0393447875976562,-0.0309295654296875,0.0221939086914062,-0.0179672241210937,0.0136184692382812,-0.0115127563476562,0.0091400146484375,-0.0068359375,0.0048141479492187,-0.003204345703125,0.001068115234375,-0.001068115234375
22.427145,-0.0023651123046875,0.0033111572265625,-0.0078125,0.0121231079101562,-0.0238418579101562,0.0526199340820312,-0.84259033203125,-0.0737533569335937,0.039642333984375,-0.030364990234375,0.02215576171875,-0.01824951171875,0.0139312744140625,-0.0109939575195312,0.009033203125,-0.007080078125,0.0046615600585937,-0.003204345703125,0.0008697509765625,-0.0011672973632812
22.454464,-0.0030899047851562,0.0030593872070312,-0.0066604614257812,0.0122146606445312,-0.0234756469726562,0.0521469116210937,-0.8440780639648438,-0.0732803344726562,0.0391769409179687,-0.030487060546875,0.0230484008789062,-0.0180892944335937,0.013275146484375,-0.0111618041992187,0.0090789794921875,-0.0065994262695312,0.004669189453125,-0.0035247802734375,0.0014419555664062,-0.0011215209960937
22.481422,-0.0027923583984375,0.0027313232421875,-0.0070419311523437,0.012420654296875,-0.0238494873046875,0.0525665283203125,-0.844207763671875,-0.0734939575195312,0.0395889282226562,-0.0303955078125,0.0220718383789062,-0.0184326171875,0.0133743286132812,-0.0116729736328125,0.009368896484375,-0.0066146850585937,0.0041732788085937,-0.0034103393554687,0.0014190673828125,-0.0017852783203125
22.507707,-0.0021286010742187,0.00347900390625,-0.0072402954101562,0.0125732421875,-0.0244522094726562,0.0531997680664062,-0.845611572265625,-0.0740432739257812,0.0396957397460937,-0.0301132202148437,0.0227813720703125,-0.0177841186523437,0.0136871337890625,-0.0124969482421875,0.0095672607421875,-0.006927490234375,0.004302978515625,-0.0032577514648437,0.0011138916015625,-0.0010986328125
22.539073,-0.0022964477539062,0.0036697387695312,-0.0070419311523437,0.0121383666992187,-0.0240478515625,0.0529251098632812,-0.846282958984375,-0.0748367309570312,0.03997802734375,-0.0303802490234375,0.0221786499023437,-0.0179977416992187,0.0136032104492187,-0.0112457275390625,0.0089187622070312,-0.0066452026367187,0.0050582885742187,-0.0032424926757812,0.0007400512695312,-0.001678466796875
22.574363,-0.0020217895507812,0.0031204223632812,-0.0069732666015625,0.0125503540039062,-0.0241851806640625,0.0528182983398437,-0.8470993041992188,-0.0735244750976562,0.0395584106445312,-0.0305862426757812,0.0222396850585937,-0.01873779296875,0.0140228271484375,-0.0117645263671875,0.0089569091796875,-0.0063552856445312,0.0049209594726562,-0.0038833618164062,0.0007858276367187,-0.0011444091796875
22.601322,-0.0027542114257812,0.0035400390625,-0.0069580078125,0.0123214721679687,-0.0232620239257812,0.0530014038085937,-0.8479156494140625,-0.0739288330078125,0.0399169921875,-0.031219482421875,0.0225143432617187,-0.017974853515625,0.0128936767578125,-0.0113983154296875,0.0088348388671875,-0.0073165893554687,0.0046920776367187,-0.0031280517578125,0.0010299682617187,-0.0012435913085937
22.627781,-0.0024185180664062,0.003631591796875,-0.0063858032226562,0.0121917724609375,-0.0244903564453125,0.0531997680664062,-0.8480758666992188,-0.07415771484375,0.0397109985351562,-0.031097412109375,0.022796630859375,-0.0174789428710937,0.0137557983398437,-0.0114212036132812,0.008941650390625,-0.0064849853515625,0.00469970703125,-0.0032424926757812,6.866455078125e-05,-0.001068115234375
22.657154,-0.001708984375,0.00372314453125,-0.007110595703125,0.011871337890625,-0.0240402221679687,0.0532302856445312,-0.8494110107421875,-0.0740127563476562,0.0395736694335937,-0.0304412841796875,0.0229034423828125,-0.0182723999023437,0.0133285522460937,-0.0117340087890625,0.0091552734375,-0.0066375732421875,0.0047988891601562,-0.003021240234375,0.0005722045898437,-0.0009689331054687
22.682982,-0.0016632080078125,0.0029067993164062,-0.00762939453125,0.012847900390625,-0.0240325927734375,0.0531692504882812,-0.8504638671875,-0.0744247436523437,0.040069580078125,-0.0309906005859375,0.0217971801757812,-0.0178756713867187,0.0139923095703125,-0.011383056640625,0.00921630859375,-0.0071868896484375,0.0043716430664062,-0.0032730102539062,0.0008773803710937,-0.0010223388671875
22.712305,-0.0024642944335937,0.003387451171875,-0.00732421875,0.0119781494140625,-0.0239791870117187,0.053558349609375,-0.8516387939453125,-0.0748367309570312,0.0403976440429687,-0.0305709838867187,0.0225143432617187,-0.0175933837890625,0.0138015747070312,-0.0114517211914062,0.00909423828125,-0.0064849853515625,0.0041580200195312,-0.0029144287109375,0.0012664794921875,-0.00152587890625
22.740539,-0.0026016235351562,0.0035781860351562,-0.0071640014648437,0.0120468139648437,-0.0243988037109375,0.0530929565429687,-0.8523101806640625,-0.0751495361328125,0.0396575927734375,-0.0311355590820312,0.0221939086914062,-0.0179901123046875,0.0135574340820312,-0.0115432739257812,0.0087966918945312,-0.0067520141601562,0.0044021606445312,-0.0030288696289062,0.0006637573242187,-0.0011520385742187
22.76724,-0.0020751953125,0.003265380859375,-0.0069961547851562,0.0127716064453125,-0.0246505737304687,0.0535964965820312,-0.851470947265625,-0.0751800537109375,0.0399856567382812,-0.0308914184570312,0.0218276977539062,-0.017822265625,0.0134735107421875,-0.0114364624023437,0.0090408325195312,-0.0071487426757812,0.00421142578125,-0.002838134765625,0.0008621215820312,-0.00140380859375
22.795584,-0.0019912719726562,0.0030059814453125,-0.00775146484375,0.0123672485351562,-0.0241165161132812,0.0537033081054687,-0.85107421875,-0.0746002197265625,0.039581298828125,-0.0305709838867187,0.0225982666015625,-0.0177841186523437,0.0133895874023437,-0.0112762451171875,0.0090866088867187,-0.0060806274414062,0.004730224609375,-0.0030441284179687,0.0009231567382812,-0.0018157958984375
22.824316,-0.0016632080078125,0.0039443969726562,-0.00738525390625,0.0128936767578125,-0.0246734619140625,0.0528030395507812,-0.851104736328125,-0.0741500854492187,0.0397720336914062,-0.0313796997070312,0.0218963623046875,-0.01727294921875,0.0141372680664062,-0.0115814208984375,0.00823974609375,-0.0062026977539062,0.0046463012695312,-0.0030746459960937,0.001434326171875,-0.00091552734375
22.857082,-0.0022125244140625,0.0032577514648437,-0.007293701171875,0.0122604370117187,-0.0241928100585937,0.0537796020507812,-0.8503875732421875,-0.0740432739257812,0.039947509765625,-0.0302886962890625,0.0221405029296875,-0.0175399780273437,0.0131759643554687,-0.0113906860351562,0.0087966918945312,-0.00665283203125,0.0045928955078125,-0.0036849975585937,0.000518798828125,-0.0010757446289062
22.883434,-0.0018539428710937,0.00250244140625,-0.007110595703125,0.0128402709960937,-0.0247268676757812,0.0535049438476562,-0.8494720458984375,-0.074981689453125,0.0387802124023437,-0.029998779296875,0.0221405029296875,-0.01739501953125,0.0131301879882812,-0.0109329223632812,0.0094680786132812,-0.0065155029296875,0.0042343139648437,-0.0026397705078125,0.0011978149414062,-0.0015716552734375
22.909763,-0.0023651123046875,0.00396728515625,-0.007080078125,0.012847900390625,-0.024566650390625,0.0542068481445312,-0.8497238159179688,-0.0748214721679687,0.0391693115234375,-0.0303802490234375,0.0219039916992187,-0.01751708984375,0.0135040283203125,-0.0106430053710937,0.0087356567382812,-0.0063858032226562,0.0041656494140625,-0.0034408569335937,0.0015945434570312,-0.001556396484375
22.936802,-0.001739501953125,0.003997802734375,-0.0082168579101562,0.01202392578125,-0.025390625,0.0536041259765625,-0.8483657836914062,-0.0740509033203125,0.0389404296875,-0.0307083129882812,0.0222396850585937,-0.0174636840820312,0.0140533447265625,-0.0108413696289062,0.0076065063476562,-0.0056838989257812,0.0049667358398437,-0.0030059814453125,0.000152587890625,-0.0006866455078125
22.963875,-0.00238037109375,0.0037155151367187,-0.0073089599609375,0.012786865234375,-0.0243988037109375,0.0531539916992187,-0.8471527099609375,-0.0738906860351562,0.0388641357421875,-0.0297012329101562,0.0216522216796875,-0.017669677734375,0.0131683349609375,-0.0106735229492187,0.00848388671875,-0.0061874389648437,0.0045089721679687,-0.0028305053710937,0.000701904296875,-0.0012435913085937
22.992966,-0.0016860961914062,0.0035324096679687,-0.0072021484375,0.012451171875,-0.0252914428710937,0.0540695190429687,-0.8468017578125,-0.0739288330078125,0.03924560546875,-0.0301284790039062,0.0218658447265625,-0.0177001953125,0.0134658813476562,-0.01092529296875,0.0084304809570312,-0.006195068359375,0.0035171508789062,-0.0032424926757812,0.0005264282226562,-0.001800537109375
23.018899,-0.002105712890625,0.003631591796875,-0.0070648193359375,0.0128936767578125,-0.0242996215820312,0.053924560546875,-0.8464431762695312,-0.073883056640625,0.039031982421875,-0.0301971435546875,0.0220718383789062,-0.0171051025390625,0.0130157470703125,-0.0103759765625,0.0082626342773437,-0.0064315795898437,0.0046844482421875,-0.0029754638671875,0.0009918212890625,-0.001129150390625
23.046933,-0.0023422241210937,0.0034255981445312,-0.0080184936523437,0.0125503540039062,-0.024017333984375,0.0529708862304687,-0.8458633422851562,-0.0734405517578125,0.0390548706054687,-0.0301895141601562,0.0214385986328125,-0.0166091918945312,0.0129241943359375,-0.0107955932617187,0.008758544921875,-0.0064315795898437,0.0045013427734375,-0.003326416015625,0.0003280639648437,-0.0009536743164062
23.075061,-0.002288818359375,0.0036239624023437,-0.0076980590820312,0.0130996704101562,-0.0242919921875,0.05328369140625,-0.84466552734375,-0.0732879638671875,0.0389022827148437,-0.030120849609375,0.0208740234375,-0.0176773071289062,0.01251220703125,-0.0111312866210937,0.0085830688476562,-0.00628662109375,0.0042190551757812,-0.0025711059570312,0.0005950927734375,-0.0015106201171875
23.101734,-0.0021133422851562,0.003662109375,-0.0076828002929687,0.01287841796875,-0.024993896484375,0.0535812377929687,-0.8433685302734375,-0.072509765625,0.0382843017578125,-0.0300445556640625,0.0211257934570312,-0.0175552368164062,0.0133285522460937,-0.010955810546875,0.0083694458007812,-0.00628662109375,0.0042037963867187,-0.0029220581054687,0.0008316040039062,-0.0011367797851562
23.128603,-0.0025711059570312,0.003753662109375,-0.0079574584960937,0.0124130249023437,-0.0250015258789062,0.0531234741210937,-0.8434219360351562,-0.072723388671875,0.0385589599609375,-0.0303497314453125,0.0213470458984375,-0.0174560546875,0.0124359130859375,-0.010711669921875,0.0081710815429687,-0.0061874389648437,0.0044784545898437,-0.00213623046875,0.0009231567382812,-0.0012435913085937
23.157736,-0.0024795532226562,0.003326416015625,-0.0076446533203125,0.0121917724609375,-0.0242919921875,0.0533523559570312,-0.8419570922851562,-0.0721893310546875,0.0387344360351562,-0.0291595458984375,0.021392822265625,-0.0165328979492187,0.013275146484375,-0.0103225708007812,0.0083160400390625,-0.0058441162109375,0.0045700073242187,-0.0029754638671875,0.0006942749023437,-0.0008163452148437
23.183803,-0.0019378662109375,0.003631591796875,-0.0072479248046875,0.0126724243164062,-0.0245895385742187,0.0533905029296875,-0.8415145874023438,-0.0718994140625,0.0382537841796875,-0.0293731689453125,0.0214691162109375,-0.0169754028320312,0.0127792358398437,-0.010711669921875,0.008453369140625,-0.0059967041015625,0.0042343139648437,-0.0033035278320312,0.0011825561523437,-0.0012664794921875
23.210971,-0.001983642578125,0.0035934448242187,-0.0081329345703125,0.0129623413085937,-0.0244674682617187,0.053131103515625,-0.8403472900390625,-0.072174072265625,0.038482666015625,-0.0294418334960937,0.0212326049804687,-0.016693115234375,0.012847900390625,-0.0109710693359375,0.0081253051757812,-0.0061569213867187,0.0043258666992187,-0.002716064453125,0.0007171630859375,-0.0009384155273437
23.24081,-0.0020751953125,0.00384521484375,-0.0076217651367187,0.013397216796875,-0.0239639282226562,0.052886962890625,-0.8403778076171875,-0.0729751586914062,0.0384063720703125,-0.0297164916992187,0.0211715698242187,-0.0167236328125,0.0128860473632812,-0.0106201171875,0.0078582763671875,-0.0057830810546875,0.0038528442382812,-0.0032806396484375,0.0010528564453125,-0.0011520385742187
23.269264,-0.0026092529296875,0.0043792724609375,-0.007965087890625,0.0125808715820312,-0.024261474609375,0.0530319213867187,-0.8398513793945312,-0.0727462768554687,0.0381240844726562,-0.0301666259765625,0.020751953125,-0.0170822143554687,0.012908935546875,-0.0101394653320312,0.0087890625,-0.0061416625976562,0.00396728515625,-0.0031051635742187,0.0008392333984375,-0.0009384155273437
23.297642,-0.0022964477539062,0.0043258666992187,-0.0075531005859375,0.0130996704101562,-0.0243301391601562,0.0532073974609375,-0.8394393920898438,-0.074371337890625,0.038421630859375,-0.029541015625,0.021026611328125,-0.016754150390625,0.012786865234375,-0.0109481811523437,0.0084609985351562,-0.0057220458984375,0.00384521484375,-0.002960205078125,0.0001602172851562,-0.0012435913085937
23.327932,-0.003204345703125,0.0032196044921875,-0.00738525390625,0.0128326416015625,-0.0252456665039062,0.0535354614257812,-0.8392105102539062,-0.0752792358398437,0.0382766723632812,-0.0293502807617187,0.0210647583007812,-0.0165481567382812,0.0128555297851562,-0.0106353759765625,0.0085372924804687,-0.0057220458984375,0.004425048828125,-0.002685546875,0.0010910034179687,-0.0005111694335937
23.355249,-0.0022048950195312,0.0037307739257812,-0.0077667236328125,0.0130844116210937,-0.024261474609375,0.053436279296875,-0.8385696411132812,-0.0749740600585937,0.0379714965820312,-0.0296401977539062,0.021636962890625,-0.0168609619140625,0.0124435424804687,-0.01019287109375,0.0077896118164062,-0.0063095092773437,0.0039520263671875,-0.0025482177734375,0.0009994506835937,-0.0011138916015625
23.388567,-0.00286865234375,0.0030288696289062,-0.0075836181640625,0.0127487182617187,-0.0247421264648437,0.052703857421875,-0.8374862670898438,-0.0749053955078125,0.0381851196289062,-0.02874755859375,0.02093505859375,-0.0163955688476562,0.012847900390625,-0.0105438232421875,0.0081939697265625,-0.0054397583007812,0.0042266845703125,-0.0027999877929687,2.288818359375e-05,-0.0009765625
23.416622,-0.0021209716796875,0.0032272338867187,-0.0076065063476562,0.0126495361328125,-0.0247802734375,0.0540847778320312,-0.8361129760742188,-0.0748977661132812,0.0377349853515625,-0.02935791015625,0.0207366943359375,-0.0158538818359375,0.0130157470703125,-0.0106430053710937,0.0083541870117187,-0.0056304931640625,0.0042343139648437,-0.002410888671875,0.0004043579101562,-0.000885009765625
23.443313,-0.0024185180664062,0.0038909912109375,-0.0069427490234375,0.0128631591796875,-0.0253982543945312,0.0532302856445312,-0.8359451293945312,-0.0752334594726562,0.0383071899414062,-0.0293045043945312,0.0206451416015625,-0.0171127319335937,0.0121688842773437,-0.0099563598632812,0.0078964233398437,-0.0056228637695312,0.0040206909179687,-0.0026473999023437,0.0006790161132812,-0.0010528564453125
23.470461,-0.0023345947265625,0.0035858154296875,-0.0074539184570312,0.0129547119140625,-0.0246505737304687,0.0530166625976562,-0.8344497680664062,-0.0751876831054687,0.037841796875,-0.0286483764648437,0.0207901000976562,-0.016326904296875,0.0118255615234375,-0.0103378295898437,0.0081100463867187,-0.0052108764648437,0.0044631958007812,-0.0032196044921875,0.000213623046875,-0.0013504028320312
23.499101,-0.0030364990234375,0.004364013671875,-0.0080337524414062,0.0128173828125,-0.0239334106445312,0.0530776977539062,-0.8350143432617188,-0.075836181640625,0.0379409790039062,-0.0289459228515625,0.020782470703125,-0.0161361694335937,0.0127105712890625,-0.0103073120117187,0.007720947265625,-0.005584716796875,0.0039443969726562,-0.0033340454101562,0.001373291015625,-0.0005722045898437
23.531689,-0.0026931762695312,0.0036163330078125,-0.0076217651367187,0.012786865234375,-0.0246734619140625,0.0533294677734375,-0.8345413208007812,-0.0760879516601562,0.0378875732421875,-0.0290756225585937,0.0210800170898437,-0.0164031982421875,0.011810302734375,-0.01031494140625,0.0076751708984375,-0.0059967041015625,0.0042037963867187,-0.0028076171875,0.0011444091796875,-0.0010910034179687
23.561619,-0.002410888671875,0.0038528442382812,-0.007904052734375,0.0125732421875,-0.0251007080078125,0.0539169311523437,-0.833984375,-0.0768203735351562,0.0374908447265625,-0.0296707153320312,0.0210113525390625,-0.0165863037109375,0.0123443603515625,-0.0105133056640625,0.0080718994140625,-0.0058670043945312,0.0037841796875,-0.0025177001953125,0.000457763671875,-0.0008010864257812
23.589981,-0.0026321411132812,0.0034332275390625,-0.0075912475585937,0.0133056640625,-0.0245895385742187,0.052703857421875,-0.8334197998046875,-0.077667236328125,0.0374221801757812,-0.0292587280273437,0.0207366943359375,-0.0159072875976562,0.0124359130859375,-0.0103225708007812,0.00836181640625,-0.005950927734375,0.0037384033203125,-0.0027694702148437,0.0006103515625,-0.0015411376953125
23.618352,-0.0015716552734375,0.0034332275390625,-0.008056640625,0.0134658813476562,-0.024566650390625,0.053924560546875,-0.8322830200195312,-0.0774917602539062,0.0375518798828125,-0.0293960571289062,0.0216293334960937,-0.016815185546875,0.012237548828125,-0.0102615356445312,0.0079421997070312,-0.006072998046875,0.0037689208984375,-0.00152587890625,0.0009307861328125,-0.0007781982421875
23.650323,-0.0022659301757812,0.0036468505859375,-0.0076065063476562,0.0128402709960937,-0.025543212890625,0.0534439086914062,-0.8311996459960938,-0.077392578125,0.0377044677734375,-0.0287246704101562,0.0207748413085937,-0.0167999267578125,0.0121383666992187,-0.0105361938476562,0.0083770751953125,-0.0061874389648437,0.0042190551757812,-0.0033416748046875,0.0003585815429687,-0.00042724609375
23.681259,-0.0026473999023437,0.0039138793945312,-0.0076675415039062,0.0126266479492187,-0.0241165161132812,0.053314208984375,-0.8311843872070312,-0.0760726928710937,0.0379257202148437,-0.0286102294921875,0.0218963623046875,-0.016387939453125,0.01275634765625,-0.0099411010742187,0.0079269409179687,-0.0062408447265625,0.003936767578125,-0.0029373168945312,0.0001678466796875,-0.001251220703125
23.710812,-0.0032577514648437,0.003814697265625,-0.0076217651367187,0.0125350952148437,-0.0245208740234375,0.052886962890625,-0.82940673828125,-0.0761260986328125,0.0371170043945312,-0.0290603637695312,0.0208587646484375,-0.0167160034179687,0.0126571655273437,-0.01031494140625,0.0081863403320312,-0.005584716796875,0.0045013427734375,-0.0032882690429687,0.000640869140625,-0.0007705688476562
23.739198,-0.0023345947265625,0.00384521484375,-0.007720947265625,0.0130538940429687,-0.0247344970703125,0.0530319213867187,-0.8285980224609375,-0.0761489868164062,0.038330078125,-0.0292816162109375,0.0212554931640625,-0.0163497924804687,0.0126800537109375,-0.01019287109375,0.0076370239257812,-0.0051422119140625,0.0041732788085937,-0.0028152465820312,5.340576171875e-05,-0.0015029907226562
23.767558,-0.002593994140625,0.0040817260742187,-0.0070877075195312,0.0125732421875,-0.0241622924804687,0.0524520874023437,-0.8277740478515625,-0.0761871337890625,0.036956787109375,-0.0284576416015625,0.02117919921875,-0.0164108276367187,0.0121002197265625,-0.0106964111328125,0.008453369140625,-0.005859375,0.0041885375976562,-0.0024261474609375,0.0005569458007812,-0.0010299682617187
23.795942,-0.0017623901367187,0.0037307739257812,-0.0073318481445312,0.0125579833984375,-0.0246963500976562,0.0528106689453125,-0.8271942138671875,-0.075592041015625,0.0381088256835937,-0.0294418334960937,0.0204315185546875,-0.017120361328125,0.01202392578125,-0.009765625,0.0083084106445312,-0.006103515625,0.00384521484375,-0.0026931762695312,0.0009078979492187,-0.0009002685546875
23.825749,-0.0028610229492187,0.0038070678710937,-0.0072555541992187,0.0122451782226562,-0.023681640625,0.0526199340820312,-0.8261489868164062,-0.0753097534179687,0.0372848510742187,-0.0291290283203125,0.0213165283203125,-0.0168228149414062,0.0124053955078125,-0.0105438232421875,0.0073394775390625,-0.0059127807617187,0.003692626953125,-0.0027542114257812,0.0009841918945312,-0.0017547607421875
23.852467,-0.002716064453125,0.003631591796875,-0.0075759887695312,0.0120697021484375,-0.0239639282226562,0.0515060424804687,-0.8245925903320312,-0.0745315551757812,0.037261962890625,-0.0288314819335937,0.0204925537109375,-0.0164260864257812,0.01239013671875,-0.0105819702148437,0.0081710815429687,-0.0056991577148437,0.00384521484375,-0.0028228759765625,0.00128173828125,-0.0009307861328125
23.882647,-0.002166748046875,0.0040206909179687,-0.0078506469726562,0.012939453125,-0.02435302734375,0.0514373779296875,-0.8242263793945312,-0.0747604370117187,0.0374908447265625,-0.0294265747070312,0.020660400390625,-0.0167083740234375,0.0118255615234375,-0.010528564453125,0.0083160400390625,-0.0057296752929687,0.0042343139648437,-0.002593994140625,0.0006942749023437,-0.001190185546875
23.911093,-0.002166748046875,0.0036239624023437,-0.0070571899414062,0.0130081176757812,-0.023590087890625,0.0516738891601562,-0.8225631713867188,-0.0742874145507812,0.0369873046875,-0.0289840698242187,0.0210494995117187,-0.0163650512695312,0.0121612548828125,-0.0103073120117187,0.0082473754882812,-0.00567626953125,0.0040512084960937,-0.0025405883789062,0.0005035400390625,-0.0007247924804687
23.940122,-0.0024185180664062,0.0035324096679687,-0.0069427490234375,0.011688232421875,-0.0242385864257812,0.0519180297851562,-0.8225784301757812,-0.0742874145507812,0.037261962890625,-0.0292892456054687,0.0203781127929687,-0.0160675048828125,0.0122299194335937,-0.0110244750976562,0.0080413818359375,-0.0059890747070312,0.0047607421875,-0.0026168823242187,0.0010757446289062,-0.0011215209960937
23.968994,-0.00250244140625,0.0032272338867187,-0.0069427490234375,0.0119857788085937,-0.0241775512695312,0.05126953125,-0.8216323852539062,-0.07403564453125,0.036895751953125,-0.0284652709960937,0.021270751953125,-0.0173187255859375,0.0125045776367187,-0.0101852416992187,0.0076217651367187,-0.0057296752929687,0.0039138793945312,-0.0029449462890625,0.0005645751953125,-0.0009384155273437
23.999152,-0.0018463134765625,0.0038528442382812,-0.007049560546875,0.012725830078125,-0.0237197875976562,0.0513381958007812,-0.8204421997070312,-0.0742874145507812,0.0366134643554687,-0.0289688110351562,0.020477294921875,-0.015960693359375,0.012542724609375,-0.0103302001953125,0.0082015991210937,-0.0057449340820312,0.00439453125,-0.0025863647460937,0.0010528564453125,-0.0009841918945312
24.028162,-0.0024871826171875,0.0037918090820312,-0.0070343017578125,0.01177978515625,-0.0233078002929687,0.051605224609375,-0.8203964233398438,-0.0740203857421875,0.0362701416015625,-0.0290069580078125,0.0211257934570312,-0.01629638671875,0.012237548828125,-0.0109939575195312,0.0081253051757812,-0.0052566528320312,0.0036773681640625,-0.0029830932617187,0.0003814697265625,-5.340576171875e-05
24.056067,-0.0019989013671875,0.0042266845703125,-0.0069656372070312,0.0121307373046875,-0.0232696533203125,0.0515365600585937,-0.8192672729492188,-0.0736160278320312,0.0358428955078125,-0.0287704467773437,0.0206680297851562,-0.016387939453125,0.0126266479492187,-0.009857177734375,0.0083389282226562,-0.0063705444335937,0.0032196044921875,-0.0036773681640625,0.0008544921875,-0.0007095336914062
24.084691,-0.0021514892578125,0.003814697265625,-0.00738525390625,0.0121078491210937,-0.0241012573242187,0.0513153076171875,-0.8191680908203125,-0.0736312866210937,0.0365371704101562,-0.0293731689453125,0.0204925537109375,-0.0161819458007812,0.0122222900390625,-0.0097503662109375,0.0083541870117187,-0.0059890747070312,0.0046234130859375,-0.0029678344726562,0.0009307861328125,-0.0002288818359375
24.115704,-0.0023422241210937,0.0038909912109375,-0.0073089599609375,0.0124893188476562,-0.02410888671875,0.0512771606445312,-0.8171310424804688,-0.0735015869140625,0.0359573364257812,-0.0288009643554687,0.0201950073242187,-0.0162582397460937,0.0122604370117187,-0.0103683471679687,0.0083770751953125,-0.0062026977539062,0.0038681030273437,-0.003265380859375,0.00067138671875,-0.0009307861328125
24.143031,-0.0021820068359375,0.0038223266601562,-0.0075607299804687,0.0117340087890625,-0.0234451293945312,0.05084228515625,-0.8168792724609375,-0.0726089477539062,0.0359725952148437,-0.0289764404296875,0.0199813842773437,-0.016387939453125,0.0125350952148437,-0.009918212890625,0.0078582763671875,-0.0058517456054687,0.0040283203125,-0.0030899047851562,0.001007080078125,-0.0012741088867187
24.170531,-0.00225830078125,0.003265380859375,-0.0067520141601562,0.0120162963867187,-0.0236892700195312,0.0515518188476562,-0.8159637451171875,-0.0732345581054687,0.0362319946289062,-0.0286026000976562,0.020050048828125,-0.016326904296875,0.012451171875,-0.010040283203125,0.0082321166992187,-0.0057220458984375,0.0038681030273437,-0.0029296875,0.0001907348632812,-0.0011062622070312
24.200349,-0.0019683837890625,0.00372314453125,-0.0063858032226562,0.0122909545898437,-0.0229644775390625,0.0510711669921875,-0.8155441284179688,-0.072235107421875,0.03662109375,-0.0280532836914062,0.0207138061523437,-0.0163803100585937,0.0120468139648437,-0.0096664428710937,0.0082473754882812,-0.00616455078125,0.0041732788085937,-0.0028152465820312,0.0006179809570312,-0.0008087158203125
24.228871,-0.0022201538085937,0.003875732421875,-0.0072555541992187,0.0116348266601562,-0.0230484008789062,0.0510177612304687,-0.8144683837890625,-0.0723495483398437,0.0360183715820312,-0.0290756225585937,0.0199966430664062,-0.0161972045898437,0.0121994018554687,-0.009918212890625,0.0078887939453125,-0.005523681640625,0.0042495727539062,-0.0032577514648437,0.0007171630859375,-0.0011062622070312
24.257173,-0.0019989013671875,0.003082275390625,-0.0069046020507812,0.0121002197265625,-0.023284912109375,0.05059814453125,-0.8137741088867188,-0.0719146728515625,0.0360107421875,-0.0287551879882812,0.020172119140625,-0.0164871215820312,0.0120697021484375,-0.010284423828125,0.0077667236328125,-0.00567626953125,0.0036697387695312,-0.0027389526367187,0.0009384155273437,-0.0006637573242187
24.287534,-0.0019378662109375,0.003662109375,-0.0066680908203125,0.011932373046875,-0.023284912109375,0.0506439208984375,-0.8133544921875,-0.07220458984375,0.035552978515625,-0.0293960571289062,0.0201034545898437,-0.0160903930664062,0.0121536254882812,-0.0096969604492187,0.008392333984375,-0.005523681640625,0.0039901733398437,-0.0025177001953125,0.000518798828125,-0.0009384155273437
24.317646,-0.0021514892578125,0.0030593872070312,-0.0067672729492187,0.0117645263671875,-0.0231094360351562,0.0512313842773437,-0.8115386962890625,-0.0716323852539062,0.03582763671875,-0.0281600952148437,0.0201873779296875,-0.0163421630859375,0.0117874145507812,-0.010162353515625,0.0081558227539062,-0.005462646484375,0.0040359497070312,-0.0028076171875,0.0011520385742187,-0.0006866455078125
24.347388,-0.0031585693359375,0.0037994384765625,-0.0068435668945312,0.0121383666992187,-0.0233154296875,0.0514297485351562,-0.812225341796875,-0.0726242065429687,0.0362472534179687,-0.0287399291992187,0.0205230712890625,-0.0162506103515625,0.0122833251953125,-0.01019287109375,0.007568359375,-0.005706787109375,0.00421142578125,-0.0032196044921875,6.866455078125e-05,-0.0004425048828125
24.375632,-0.0022964477539062,0.0037689208984375,-0.00714111328125,0.0127182006835937,-0.022979736328125,0.0509262084960937,-0.8119964599609375,-0.0720748901367187,0.0368194580078125,-0.0291366577148437,0.0209503173828125,-0.016510009765625,0.0118865966796875,-0.0097274780273437,0.00823974609375,-0.0058670043945312,0.0034866333007812,-0.0031051635742187,0.0004043579101562,-0.00115966796875
24.404183,-0.002685546875,0.003387451171875,-0.00689697265625,0.0114822387695312,-0.0233993530273437,0.04998779296875,-0.80938720703125,-0.0713958740234375,0.035614013671875,-0.0276031494140625,0.0209732055664062,-0.0159530639648437,0.0123825073242187,-0.010467529296875,0.0078201293945312,-0.0052337646484375,0.003448486328125,-0.0033416748046875,0.0011978149414062,-0.0013885498046875
24.432628,-0.0025100708007812,0.0036239624023437,-0.007110595703125,0.0114669799804687,-0.0236587524414062,0.0499496459960937,-0.8099136352539062,-0.0720748901367187,0.0360031127929687,-0.0285491943359375,0.0206222534179687,-0.0158157348632812,0.01177978515625,-0.0098876953125,0.0076141357421875,-0.0063400268554687,0.0046768188476562,-0.002227783203125,0.0011672973632812,-0.0011520385742187
24.46249,-0.0029830932617187,0.003326416015625,-0.0067977905273437,0.0118560791015625,-0.0231857299804687,0.0506744384765625,-0.808563232421875,-0.0709991455078125,0.0360336303710937,-0.0286941528320312,0.02020263671875,-0.0166397094726562,0.0122909545898437,-0.009765625,0.0078887939453125,-0.0057296752929687,0.0040817260742187,-0.0029296875,0.0009002685546875,-0.0010452270507812
24.490093,-0.0019989013671875,0.0038604736328125,-0.0064163208007812,0.011932373046875,-0.0229568481445312,0.0507583618164062,-0.8080596923828125,-0.0716705322265625,0.0353469848632812,-0.0277023315429687,0.0201568603515625,-0.0159912109375,0.0129318237304687,-0.0101776123046875,0.0084915161132812,-0.005889892578125,0.0040664672851562,-0.0033035278320312,0.000457763671875,-0.0010604858398437
24.519998,-0.00213623046875,0.0036163330078125,-0.0065231323242187,0.0121612548828125,-0.0230484008789062,0.0502777099609375,-0.8063583374023438,-0.0723190307617187,0.035064697265625,-0.0277557373046875,0.0199127197265625,-0.016143798828125,0.0128402709960937,-0.0099029541015625,0.0075836181640625,-0.005706787109375,0.00390625,-0.0033340454101562,0.0005950927734375,-0.0013046264648437
24.5471,-0.0018310546875,0.0038528442382812,-0.0065994262695312,0.01214599609375,-0.0228805541992187,0.0505523681640625,-0.8065109252929688,-0.0716400146484375,0.0366897583007812,-0.0277099609375,0.0201644897460937,-0.016326904296875,0.01177978515625,-0.0095977783203125,0.0082626342773437,-0.0053482055664062,0.0042343139648437,-0.0029373168945312,0.0005569458007812,-0.0011825561523437
24.580627,-0.00201416015625,0.0031204223632812,-0.0069732666015625,0.0116119384765625,-0.0228958129882812,0.0501174926757812,-0.8058929443359375,-0.0725479125976562,0.0348434448242187,-0.0280380249023437,0.02044677734375,-0.016021728515625,0.0118408203125,-0.0098648071289062,0.0076217651367187,-0.0061874389648437,0.0036544799804687,-0.0031280517578125,0.0006256103515625,-0.0002593994140625
24.607105,-0.0020675659179687,0.00372314453125,-0.0063018798828125,0.012237548828125,-0.023468017578125,0.0491790771484375,-0.8041000366210938,-0.0727462768554687,0.0346832275390625,-0.02728271484375,0.020050048828125,-0.0158615112304687,0.012420654296875,-0.0100631713867187,0.00762939453125,-0.0057754516601562,0.00384521484375,-0.0025405883789062,-0.0001449584960937,-0.0011138916015625
24.633313,-0.0018692016601562,0.0035934448242187,-0.0062713623046875,0.0123748779296875,-0.022918701171875,0.0497512817382812,-0.8048629760742188,-0.0728378295898437,0.0352706909179687,-0.0276641845703125,0.0203857421875,-0.0160446166992187,0.012176513671875,-0.009490966796875,0.0078811645507812,-0.0055389404296875,0.0041351318359375,-0.0027694702148437,0.0002212524414062,-0.0009384155273437
24.661573,-0.0023574829101562,0.0032958984375,-0.0069961547851562,0.0114517211914062,-0.0232162475585937,0.0501251220703125,-0.80328369140625,-0.0724258422851562,0.0349044799804687,-0.0282058715820312,0.0198287963867187,-0.0160598754882812,0.0119171142578125,-0.0093994140625,0.0079421997070312,-0.0055389404296875,0.0036697387695312,-0.0025405883789062,0.0010299682617187,-0.001190185546875
24.690581,-0.0022811889648437,0.0029983520507812,-0.0067825317382812,0.0114669799804687,-0.023101806640625,0.0494537353515625,-0.8030776977539062,-0.0718841552734375,0.0346832275390625,-0.0278778076171875,0.019927978515625,-0.0163803100585937,0.011993408203125,-0.0095901489257812,0.0079727172851562,-0.0051498413085937,0.0035781860351562,-0.0028915405273437,0.001068115234375,-0.0006484985351562
24.717626,-0.0024871826171875,0.0030136108398437,-0.0074539184570312,0.0122604370117187,-0.022857666015625,0.0497283935546875,-0.802581787109375,-0.0718307495117187,0.0355377197265625,-0.0274658203125,0.0203475952148437,-0.0156326293945312,0.0120468139648437,-0.00982666015625,0.0078125,-0.0061492919921875,0.0031890869140625,-0.0030136108398437,0.0008926391601562,-0.0007095336914062
24.746603,-0.0023727416992187,0.0030746459960937,-0.0069808959960937,0.0119552612304687,-0.0229721069335937,0.0498123168945312,-0.8023300170898438,-0.0713729858398437,0.0356826782226562,-0.0277023315429687,0.0201034545898437,-0.0158233642578125,0.0117874145507812,-0.0098037719726562,0.0080718994140625,-0.0056991577148437,0.0039138793945312,-0.0029525756835937,0.0004653930664062,-0.001495361328125
24.778831,-0.0025863647460937,0.0033187866210937,-0.00665283203125,0.0118942260742187,-0.0230865478515625,0.049560546875,-0.8017578125,-0.071746826171875,0.0351943969726562,-0.027740478515625,0.0202865600585937,-0.015777587890625,0.011810302734375,-0.0098342895507812,0.00823974609375,-0.0060806274414062,0.0036849975585937,-0.0023117065429687,0.0005569458007812,-0.0016021728515625
24.803943,-0.0020370483398437,0.0035629272460937,-0.0074844360351562,0.0119476318359375,-0.022430419921875,0.0496902465820312,-0.8001708984375,-0.0714263916015625,0.0349197387695312,-0.0273590087890625,0.0195159912109375,-0.0159530639648437,0.0123519897460937,-0.0101776123046875,0.007537841796875,-0.005767822265625,0.0033721923828125,-0.0032196044921875,0.0008087158203125,-0.0008163452148437
24.835742,-0.0029830932617187,0.003021240234375,-0.0067977905273437,0.011749267578125,-0.0225982666015625,0.04974365234375,-0.800689697265625,-0.071868896484375,0.0351104736328125,-0.0279922485351562,0.0201950073242187,-0.01544189453125,0.0117721557617187,-0.0097885131835937,0.0080184936523437,-0.0053634643554687,0.0038528442382812,-0.0026626586914062,0.00054931640625,-0.0005722045898437
24.862369,-0.002288818359375,0.0034408569335937,-0.0068588256835937,0.0115814208984375,-0.023406982421875,0.0490875244140625,-0.7998886108398438,-0.0713272094726562,0.0357666015625,-0.027740478515625,0.0203704833984375,-0.01568603515625,0.0113983154296875,-0.009307861328125,0.0076370239257812,-0.0058059692382812,0.0038833618164062,-0.00262451171875,0.0005035400390625,-0.0008392333984375
24.889046,-0.0022506713867187,0.0038070678710937,-0.0069503784179687,0.01177978515625,-0.02337646484375,0.0498580932617187,-0.7997665405273438,-0.0714111328125,0.0355224609375,-0.0280380249023437,0.0200576782226562,-0.0154876708984375,0.0125198364257812,-0.009674072265625,0.0078887939453125,-0.0051803588867187,0.003448486328125,-0.0027847290039062,0.000244140625,-0.00128173828125
24.916022,-0.0024337768554687,0.0037918090820312,-0.00726318359375,0.012115478515625,-0.0227279663085937,0.0494232177734375,-0.7991256713867188,-0.070343017578125,0.0359420776367187,-0.027862548828125,0.0204544067382812,-0.0156021118164062,0.0112686157226562,-0.0097122192382812,0.0078887939453125,-0.00567626953125,0.0039825439453125,-0.0028762817382812,0.0008163452148437,-0.0013656616210937
24.941999,-0.0026702880859375,0.0032882690429687,-0.0074234008789062,0.0118255615234375,-0.0224609375,0.049957275390625,-0.79986572265625,-0.070526123046875,0.0360260009765625,-0.028656005859375,0.0198898315429687,-0.0157852172851562,0.0120468139648437,-0.009307861328125,0.0078659057617187,-0.0058364868164062,0.0038909912109375,-0.0021286010742187,0.000823974609375,-0.0012130737304687
24.974133,-0.00250244140625,0.0034103393554687,-0.0066375732421875,0.0118942260742187,-0.0226974487304687,0.0492630004882812,-0.7991409301757812,-0.0700531005859375,0.0357666015625,-0.0283279418945312,0.0200042724609375,-0.01641845703125,0.0120773315429687,-0.0095596313476562,0.0071792602539062,-0.0054168701171875,0.0041656494140625,-0.0031280517578125,0.0003204345703125,-0.0012969970703125
25.001684,-0.00238037109375,0.0038070678710937,-0.0066909790039062,0.0115814208984375,-0.0231246948242187,0.0494155883789062,-0.7982330322265625,-0.0698318481445312,0.0358963012695312,-0.029083251953125,0.020843505859375,-0.0156707763671875,0.0116806030273437,-0.0095367431640625,0.00732421875,-0.0059738159179687,0.0036773681640625,-0.0027236938476562,0.00079345703125,-0.0011215209960937
25.02863,-0.002716064453125,0.0030364990234375,-0.0069046020507812,0.0120010375976562,-0.0225601196289062,0.0494918823242187,-0.7972946166992188,-0.0695419311523437,0.0363006591796875,-0.0278854370117187,0.0204620361328125,-0.0158462524414062,0.0123443603515625,-0.0093765258789062,0.00750732421875,-0.0053863525390625,0.0039596557617187,-0.0031509399414062,0.00091552734375,-0.0010223388671875
25.055144,-0.0023574829101562,0.0025863647460937,-0.0066909790039062,0.0114822387695312,-0.02252197265625,0.0493392944335937,-0.7968902587890625,-0.0689773559570312,0.0360870361328125,-0.0276870727539062,0.019866943359375,-0.0157241821289062,0.0123062133789062,-0.0100860595703125,0.0077743530273437,-0.0059585571289062,0.0036849975585937,-0.0031051635742187,0.001129150390625,-0.0009841918945312
25.081922,-0.00213623046875,0.003143310546875,-0.0064544677734375,0.01165771484375,-0.0231475830078125,0.048919677734375,-0.795654296875,-0.0694427490234375,0.0354690551757812,-0.027862548828125,0.0199813842773437,-0.0161819458007812,0.01239013671875,-0.0096817016601562,0.0079498291015625,-0.0053176879882812,0.0036163330078125,-0.0020065307617187,0.0008010864257812,-0.0010833740234375
25.10811,-0.0018310546875,0.0029373168945312,-0.0069046020507812,0.011749267578125,-0.02264404296875,0.0494537353515625,-0.7940139770507812,-0.0686798095703125,0.03515625,-0.027679443359375,0.0196762084960937,-0.0157241821289062,0.012664794921875,-0.010101318359375,0.0082626342773437,-0.005828857421875,0.0041580200195312,-0.0025558471679687,0.00054931640625,-0.0006103515625
25.136624,-0.0021591186523437,0.0036392211914062,-0.0069656372070312,0.0116424560546875,-0.0214996337890625,0.0488739013671875,-0.7948989868164062,-0.068878173828125,0.0347061157226562,-0.0278701782226562,0.02081298828125,-0.0162506103515625,0.012664794921875,-0.0087509155273437,0.0076141357421875,-0.0057449340820312,0.0037612915039062,-0.0031204223632812,0.0006103515625,-0.0012130737304687
25.168445,-0.0026016235351562,0.00335693359375,-0.006866455078125,0.0110397338867187,-0.0224151611328125,0.0493392944335937,-0.7930755615234375,-0.0686798095703125,0.0345306396484375,-0.0278472900390625,0.0201568603515625,-0.0156173706054687,0.0123519897460937,-0.0100021362304687,0.0077285766601562,-0.0055999755859375,0.0036468505859375,-0.002777099609375,0.00103759765625,-0.001129150390625
25.194897,-0.00274658203125,0.0028915405273437,-0.0066070556640625,0.0108566284179687,-0.0223388671875,0.0493316650390625,-0.793426513671875,-0.0689239501953125,0.0346832275390625,-0.0282058715820312,0.0199356079101562,-0.0155181884765625,0.0126800537109375,-0.0092620849609375,0.0075759887695312,-0.006256103515625,0.0036163330078125,-0.003387451171875,0.0003738403320312,-0.0012435913085937
25.221838,-0.0021896362304687,0.0028228759765625,-0.006500244140625,0.011688232421875,-0.0222320556640625,0.0495758056640625,-0.7935638427734375,-0.0686492919921875,0.0353775024414062,-0.0283050537109375,0.0201034545898437,-0.015594482421875,0.01177978515625,-0.0102081298828125,0.007904052734375,-0.0058059692382812,0.0041351318359375,-0.002960205078125,0.000335693359375,-0.0010833740234375
25.248868,-0.0021591186523437,0.0038528442382812,-0.00634765625,0.0113067626953125,-0.0219345092773437,0.0491790771484375,-0.7935714721679688,-0.0692520141601562,0.0340347290039062,-0.0279922485351562,0.0203933715820312,-0.0157394409179687,0.012298583984375,-0.0093460083007812,0.0076522827148437,-0.006195068359375,0.0042190551757812,-0.0024948120117187,0.0005722045898437,-0.0013351440429687
25.274735,-0.0024032592773437,0.003204345703125,-0.0068817138671875,0.0119476318359375,-0.0224761962890625,0.048919677734375,-0.7931060791015625,-0.0689926147460937,0.0344924926757812,-0.0282135009765625,0.0203018188476562,-0.01580810546875,0.0126953125,-0.01007080078125,0.0073318481445312,-0.0053253173828125,0.0041046142578125,-0.0026168823242187,0.0009841918945312,-0.0007705688476562
25.306526,-0.0022354125976562,0.0029754638671875,-0.0069656372070312,0.011383056640625,-0.0223922729492187,0.0489501953125,-0.7935028076171875,-0.0684432983398437,0.03509521484375,-0.0282974243164062,0.020355224609375,-0.0160140991210937,0.01226806640625,-0.010040283203125,0.008026123046875,-0.0061111450195312,0.0037155151367187,-0.0025558471679687,0.0008544921875,-0.0010528564453125
25.332709,-0.0021286010742187,0.00323486328125,-0.0062713623046875,0.0114288330078125,-0.022369384765625,0.04925537109375,-0.7934036254882812,-0.067779541015625,0.0355377197265625,-0.028778076171875,0.0208282470703125,-0.0157699584960937,0.0127182006835937,-0.0096969604492187,0.0072250366210937,-0.005859375,0.0043106079101562,-0.002716064453125,0.00048828125,-0.0013504028320312
25.35957,-0.0021514892578125,0.003570556640625,-0.0064926147460937,0.0113296508789062,-0.0224533081054687,0.0487060546875,-0.7935867309570312,-0.06787109375,0.03558349609375,-0.0289993286132812,0.0198211669921875,-0.0157241821289062,0.0126419067382812,-0.0099258422851562,0.00811767578125,-0.005584716796875,0.0040054321289062,-0.0029754638671875,0.0007247924804687,-0.0008468627929687
25.386661,-0.0023422241210937,0.0034103393554687,-0.0068588256835937,0.011688232421875,-0.0225372314453125,0.0491104125976562,-0.7935104370117188,-0.0679473876953125,0.0357513427734375,-0.0287933349609375,0.020904541015625,-0.0161666870117187,0.0120849609375,-0.0096054077148437,0.0073776245117187,-0.0053253173828125,0.0037460327148437,-0.0029144287109375,0.001129150390625,-0.0013198852539062
25.415337,-0.0025177001953125,0.0034942626953125,-0.006439208984375,0.0117034912109375,-0.02239990234375,0.0484390258789062,-0.7945175170898438,-0.067535400390625,0.035491943359375,-0.0290069580078125,0.0208892822265625,-0.0160369873046875,0.0115280151367187,-0.0101165771484375,0.007659912109375,-0.0061798095703125,0.0044403076171875,-0.0021591186523437,0.0009765625,-0.0006866455078125
25.441337,-0.0024871826171875,0.0031280517578125,-0.0072021484375,0.0110855102539062,-0.0217056274414062,0.0487518310546875,-0.794525146484375,-0.0676040649414062,0.0353012084960937,-0.0285873413085937,0.02044677734375,-0.0161819458007812,0.0125885009765625,-0.0098037719726562,0.007598876953125,-0.0057525634765625,0.0041427612304687,-0.0029449462890625,0.001312255859375,-0.00115966796875
25.467376,-0.002471923828125,0.0033187866210937,-0.006195068359375,0.0110397338867187,-0.0220184326171875,0.0486526489257812,-0.7951431274414062,-0.0686798095703125,0.0343093872070312,-0.02838134765625,0.0205078125,-0.016510009765625,0.0120315551757812,-0.0102310180664062,0.0076675415039062,-0.00555419921875,0.0044021606445312,-0.003265380859375,0.0013046264648437,-0.000518798828125
25.496016,-0.0020828247070312,0.0037841796875,-0.0061874389648437,0.011260986328125,-0.0220718383789062,0.04901123046875,-0.7950592041015625,-0.0691299438476562,0.0352706909179687,-0.0279388427734375,0.0198822021484375,-0.016265869140625,0.0123214721679687,-0.010406494140625,0.007568359375,-0.0058517456054687,0.0045089721679687,-0.0029830932617187,0.0007781982421875,-0.0011444091796875
25.52503,-0.0015411376953125,0.0039138793945312,-0.0062942504882812,0.0115814208984375,-0.0220718383789062,0.0492095947265625,-0.79510498046875,-0.0693435668945312,0.0345001220703125,-0.028228759765625,0.0205230712890625,-0.016510009765625,0.0123291015625,-0.0103912353515625,0.0078887939453125,-0.0055465698242187,0.004058837890625,-0.002960205078125,0.0005950927734375,-0.0008316040039062
25.555563,-0.0019912719726562,0.0029983520507812,-0.0063934326171875,0.01080322265625,-0.0222625732421875,0.049774169921875,-0.7969284057617188,-0.069610595703125,0.0349578857421875,-0.0287704467773437,0.0209732055664062,-0.016632080078125,0.0122146606445312,-0.0102386474609375,0.0078887939453125,-0.005767822265625,0.004180908203125,-0.0023574829101562,0.0005264282226562,-0.0008926391601562
25.615032,-0.0021591186523437,0.0034866333007812,-0.00665283203125,0.0122833251953125,-0.0222396850585937,0.049224853515625,-0.7974090576171875,-0.0702285766601562,0.035675048828125,-0.0290985107421875,0.0204315185546875,-0.0167617797851562,0.0123519897460937,-0.0105056762695312,0.0079574584960937,-0.0052108764648437,0.0039520263671875,-0.0027389526367187,0.0008163452148437,-0.0010452270507812
25.651403,-0.0021514892578125,0.0035781860351562,-0.0066757202148437,0.0106124877929687,-0.0221099853515625,0.049072265625,-0.7980880737304688,-0.0697402954101562,0.0358352661132812,-0.0287857055664062,0.0207672119140625,-0.0165023803710937,0.0123443603515625,-0.009857177734375,0.0081024169921875,-0.0055389404296875,0.0041885375976562,-0.0026473999023437,0.0013427734375,-0.0012054443359375
25.69162,-0.0023345947265625,0.0028076171875,-0.006072998046875,0.0115127563476562,-0.0227127075195312,0.0496444702148437,-0.7989273071289062,-0.0701141357421875,0.0359115600585937,-0.0293731689453125,0.0209426879882812,-0.0165634155273437,0.0118484497070312,-0.0103378295898437,0.0082550048828125,-0.0055160522460937,0.0044174194335937,-0.0032196044921875,0.0009536743164062,-0.0009918212890625
25.73913,-0.0026626586914062,0.0033721923828125,-0.0066757202148437,0.0110549926757812,-0.0223922729492187,0.0499038696289062,-0.7999420166015625,-0.0701828002929687,0.0367355346679687,-0.029083251953125,0.021240234375,-0.0161590576171875,0.0124664306640625,-0.0101165771484375,0.0086746215820312,-0.0056686401367187,0.0038986206054687,-0.0033493041992187,0.0006332397460937,-0.0015945434570312
25.766704,-0.0017776489257812,0.0035018920898437,-0.0069503784179687,0.011444091796875,-0.0226287841796875,0.04901123046875,-0.8014144897460938,-0.0699996948242187,0.0362548828125,-0.0293655395507812,0.0210342407226562,-0.0173721313476562,0.012542724609375,-0.0103530883789062,0.0079193115234375,-0.0060958862304687,0.0042190551757812,-0.0026168823242187,0.00103759765625,-0.0006484985351562
25.800964,-0.002471923828125,0.003082275390625,-0.0063095092773437,0.0113754272460937,-0.0221710205078125,0.0497207641601562,-0.8023147583007812,-0.0693359375,0.0366744995117187,-0.0290908813476562,0.0215530395507812,-0.0169830322265625,0.0125656127929687,-0.0104522705078125,0.0081100463867187,-0.0058059692382812,0.0044403076171875,-0.0030975341796875,0.0007095336914062,-0.00146484375
25.827624,-0.0017547607421875,0.0032424926757812,-0.0063095092773437,0.0115127563476562,-0.0227508544921875,0.0502548217773437,-0.80181884765625,-0.0705108642578125,0.0363540649414062,-0.0294342041015625,0.0211257934570312,-0.0167388916015625,0.0126876831054687,-0.0103836059570312,0.0080795288085937,-0.0061492919921875,0.003875732421875,-0.0028762817382812,0.001068115234375,-0.0006103515625
25.853753,-0.0017547607421875,0.0033950805664062,-0.0064468383789062,0.011260986328125,-0.0226974487304687,0.0499801635742187,-0.803009033203125,-0.0709915161132812,0.0369110107421875,-0.0292587280273437,0.0210952758789062,-0.016387939453125,0.0125885009765625,-0.0098800659179687,0.0081710815429687,-0.006561279296875,0.0042572021484375,-0.0031967163085937,0.0007858276367187,-0.0006637573242187
25.88021,-0.0026321411132812,0.0037078857421875,-0.006256103515625,0.0113906860351562,-0.0228118896484375,0.0502166748046875,-0.8035964965820312,-0.0700912475585937,0.0370559692382812,-0.0294189453125,0.0206146240234375,-0.0170440673828125,0.0131072998046875,-0.0103378295898437,0.008331298828125,-0.0058135986328125,0.0044708251953125,-0.0030517578125,0.0004501342773437,-0.001678466796875
25.909501,-0.0019302368164062,0.0034027099609375,-0.0071487426757812,0.0113906860351562,-0.022216796875,0.049652099609375,-0.8044967651367188,-0.0708694458007812,0.03662109375,-0.0288162231445312,0.0206527709960937,-0.016876220703125,0.012603759765625,-0.010406494140625,0.0087356567382812,-0.0063629150390625,0.0043792724609375,-0.0037689208984375,0.000335693359375,-0.0009231567382812
25.936525,-0.0022048950195312,0.0030364990234375,-0.0069580078125,0.0113754272460937,-0.0227737426757812,0.0494613647460937,-0.8043136596679688,-0.0708389282226562,0.0367279052734375,-0.029205322265625,0.0210494995117187,-0.0169525146484375,0.0124740600585937,-0.0096664428710937,0.0082931518554687,-0.0063247680664062,0.003692626953125,-0.0026779174804687,0.0010528564453125,-0.00152587890625
25.963312,-0.0020523071289062,0.003143310546875,-0.00677490234375,0.011962890625,-0.0230331420898437,0.0494232177734375,-0.8053665161132812,-0.0707550048828125,0.0364456176757812,-0.0296478271484375,0.02069091796875,-0.0171966552734375,0.0133819580078125,-0.0102996826171875,0.0079193115234375,-0.0060348510742187,0.004180908203125,-0.0027008056640625,0.0010528564453125,-0.0009841918945312
25.992074,-0.0017318725585937,0.0032501220703125,-0.0065460205078125,0.0113372802734375,-0.0229721069335937,0.050048828125,-0.8055801391601562,-0.0706634521484375,0.0369415283203125,-0.0291366577148437,0.0210647583007812,-0.0170364379882812,0.0127716064453125,-0.0105667114257812,0.0080718994140625,-0.006195068359375,0.0037994384765625,-0.0030975341796875,0.0006790161132812,-0.0008163452148437
26.018109,-0.0021896362304687,0.0028457641601562,-0.0059356689453125,0.0115966796875,-0.0221099853515625,0.0497665405273437,-0.806915283203125,-0.0708084106445312,0.03704833984375,-0.0287628173828125,0.0218505859375,-0.0170822143554687,0.0126800537109375,-0.010009765625,0.007904052734375,-0.0057525634765625,0.0040206909179687,-0.003173828125,0.0006332397460937,-0.00177001953125
26.046988,-0.0019302368164062,0.0030593872070312,-0.0062255859375,0.0118789672851562,-0.0225143432617187,0.050140380859375,-0.8066864013671875,-0.0710067749023437,0.0374298095703125,-0.029022216796875,0.0210723876953125,-0.016876220703125,0.013031005859375,-0.0103302001953125,0.0079574584960937,-0.0065383911132812,0.0042343139648437,-0.0032577514648437,0.0003280639648437,-0.0013046264648437
26.075669,-0.0021133422851562,0.0033111572265625,-0.007049560546875,0.0114288330078125,-0.0228347778320312,0.050140380859375,-0.8076324462890625,-0.0714874267578125,0.0364456176757812,-0.0296096801757812,0.0212631225585937,-0.0169143676757812,0.0129623413085937,-0.0110931396484375,0.0085220336914062,-0.0063705444335937,0.0042190551757812,-0.0028533935546875,0.0011215209960937,-0.0011215209960937
26.102437,-0.0026473999023437,0.0036239624023437,-0.0064315795898437,0.0114669799804687,-0.022857666015625,0.0494842529296875,-0.8081512451171875,-0.0717849731445312,0.036285400390625,-0.029144287109375,0.0216598510742187,-0.016876220703125,0.012664794921875,-0.0106124877929687,0.0090103149414062,-0.0062942504882812,0.0044021606445312,-0.0035858154296875,0.00091552734375,-0.0010986328125
26.129167,-0.0020904541015625,0.0031661987304687,-0.0061874389648437,0.0118789672851562,-0.0233306884765625,0.050201416015625,-0.8083572387695312,-0.0713348388671875,0.0363998413085937,-0.0299072265625,0.0215988159179687,-0.0177459716796875,0.0127334594726562,-0.0104446411132812,0.008758544921875,-0.0059814453125,0.0037612915039062,-0.00286865234375,0.00128173828125,-0.0015182495117187
26.158826,-0.0021896362304687,0.0036773681640625,-0.0064468383789062,0.0117721557617187,-0.0225677490234375,0.0499801635742187,-0.8094940185546875,-0.0722503662109375,0.0368804931640625,-0.0298233032226562,0.02105712890625,-0.0169448852539062,0.0126495361328125,-0.0107650756835937,0.0085067749023437,-0.0060348510742187,0.0042190551757812,-0.0031204223632812,0.0014495849609375,-0.001739501953125
26.184308,-0.0025863647460937,0.00323486328125,-0.0061721801757812,0.0115432739257812,-0.0226593017578125,0.0502395629882812,-0.8097457885742188,-0.0714569091796875,0.0368576049804687,-0.0300979614257812,0.02105712890625,-0.01727294921875,0.0127487182617187,-0.0105438232421875,0.0088119506835937,-0.0063629150390625,0.00469970703125,-0.0035171508789062,0.0002670288085937,-0.0006027221679687
26.212869,-0.001495361328125,0.0032730102539062,-0.0066452026367187,0.011474609375,-0.0223236083984375,0.050262451171875,-0.8105850219726562,-0.0718612670898437,0.0363998413085937,-0.0297470092773437,0.021484375,-0.0170440673828125,0.0130538940429687,-0.011016845703125,0.0081863403320312,-0.006134033203125,0.0039520263671875,-0.0032806396484375,0.001129150390625,-0.0012054443359375
26.242401,-0.0021896362304687,0.0034866333007812,-0.006988525390625,0.0117568969726562,-0.0225982666015625,0.0498275756835937,-0.811065673828125,-0.0721588134765625,0.0365066528320312,-0.0295028686523437,0.0215225219726562,-0.0175323486328125,0.01300048828125,-0.0106124877929687,0.0087356567382812,-0.00567626953125,0.0048446655273437,-0.0029144287109375,0.0010833740234375,-0.0008773803710937
26.269657,-0.0025634765625,0.0032272338867187,-0.006622314453125,0.0113906860351562,-0.0227432250976562,0.0501022338867187,-0.812225341796875,-0.072967529296875,0.036376953125,-0.0299224853515625,0.0211944580078125,-0.0170822143554687,0.0135955810546875,-0.0105819702148437,0.00811767578125,-0.0057296752929687,0.0049667358398437,-0.0036773681640625,0.0003814697265625,-0.001373291015625
26.296712,-0.0023956298828125,0.0037612915039062,-0.0067520141601562,0.0112457275390625,-0.0228958129882812,0.05072021484375,-0.8117523193359375,-0.0726089477539062,0.0366973876953125,-0.029541015625,0.0213775634765625,-0.0171661376953125,0.0129776000976562,-0.0107498168945312,0.0085601806640625,-0.0060272216796875,0.0043869018554687,-0.0027694702148437,0.0011520385742187,-0.0009002685546875
26.327763,-0.002105712890625,0.0035018920898437,-0.0068206787109375,0.011505126953125,-0.0230865478515625,0.0504837036132812,-0.8128738403320312,-0.0729141235351562,0.0368881225585937,-0.0299301147460937,0.02130126953125,-0.0167160034179687,0.0133438110351562,-0.010772705078125,0.0087356567382812,-0.00634765625,0.0046920776367187,-0.0028610229492187,0.000732421875,-0.0005874633789062
26.353904,-0.0015945434570312,0.0035552978515625,-0.0067291259765625,0.0118484497070312,-0.0230789184570312,0.0502853393554687,-0.8138275146484375,-0.072784423828125,0.0362701416015625,-0.0298614501953125,0.021697998046875,-0.0180740356445312,0.013458251953125,-0.0105743408203125,0.0088958740234375,-0.006683349609375,0.0035552978515625,-0.0028533935546875,0.000885009765625,-0.0009994506835937
26.38196,-0.0020599365234375,0.0028457641601562,-0.0064468383789062,0.0117874145507812,-0.0232315063476562,0.0502700805664062,-0.813812255859375,-0.07305908203125,0.0363845825195312,-0.0302886962890625,0.0209426879882812,-0.0170135498046875,0.013458251953125,-0.0111770629882812,0.009124755859375,-0.0059661865234375,0.003997802734375,-0.0034255981445312,0.0010223388671875,-0.001312255859375
26.41159,-0.0025711059570312,0.0033035278320312,-0.0063323974609375,0.0112457275390625,-0.0230941772460937,0.0499801635742187,-0.8154983520507812,-0.0732269287109375,0.03717041015625,-0.0300674438476562,0.0216827392578125,-0.0176773071289062,0.0131607055664062,-0.010711669921875,0.008209228515625,-0.0063095092773437,0.0047454833984375,-0.00335693359375,0.0009307861328125,-0.0008010864257812
26.4404,-0.0023193359375,0.0031509399414062,-0.0060043334960937,0.011077880859375,-0.0225601196289062,0.0506591796875,-0.8150482177734375,-0.073638916015625,0.036346435546875,-0.0299072265625,0.0218048095703125,-0.0173797607421875,0.0132598876953125,-0.010894775390625,0.0085678100585937,-0.006591796875,0.0040664672851562,-0.0029449462890625,0.000396728515625,-0.0010223388671875
26.470152,-0.001922607421875,0.0031661987304687,-0.0059585571289062,0.0113067626953125,-0.0228729248046875,0.0501861572265625,-0.8164901733398438,-0.0735321044921875,0.0365676879882812,-0.029998779296875,0.022705078125,-0.0172348022460937,0.013092041015625,-0.0103225708007812,0.0090179443359375,-0.0062255859375,0.0045318603515625,-0.0034027099609375,0.0006866455078125,-0.00079345703125
26.499035,-0.0021133422851562,0.0035247802734375,-0.0065994262695312,0.0114669799804687,-0.0225067138671875,0.0505218505859375,-0.81646728515625,-0.0735855102539062,0.036651611328125,-0.0303955078125,0.0219268798828125,-0.0174102783203125,0.0133590698242187,-0.0107269287109375,0.0087432861328125,-0.0065460205078125,0.0044326782226562,-0.003326416015625,3.0517578125e-05,-0.0005722045898437
26.527837,-0.0024185180664062,0.00323486328125,-0.0056915283203125,0.011138916015625,-0.02337646484375,0.0506362915039062,-0.8178329467773438,-0.0729751586914062,0.0375137329101562,-0.0306472778320312,0.0211334228515625,-0.01751708984375,0.0133895874023437,-0.0106201171875,0.0093460083007812,-0.0069198608398437,0.0043792724609375,-0.0032882690429687,0.0009002685546875,-0.0009613037109375
26.557034,-0.00201416015625,0.0025711059570312,-0.0067901611328125,0.0119094848632812,-0.023040771484375,0.0506820678710937,-0.818511962890625,-0.0741348266601562,0.0372848510742187,-0.0302276611328125,0.0219039916992187,-0.01690673828125,0.0135345458984375,-0.0113601684570312,0.0083541870117187,-0.0064926147460937,0.0041885375976562,-0.0026397705078125,0.0013580322265625,-0.0016403198242187
26.585477,-0.002899169921875,0.0034713745117187,-0.0065841674804687,0.0113906860351562,-0.0233535766601562,0.05047607421875,-0.819244384765625,-0.0738143920898437,0.036773681640625,-0.0305709838867187,0.022125244140625,-0.0171356201171875,0.0137557983398437,-0.011016845703125,0.0096359252929687,-0.0060195922851562,0.0042800903320312,-0.0034103393554687,0.0008392333984375,-0.0010452270507812
26.613892,-0.0019989013671875,0.0032119750976562,-0.0062637329101562,0.0112380981445312,-0.0227203369140625,0.0506134033203125,-0.8194580078125,-0.0738067626953125,0.0372161865234375,-0.0296783447265625,0.0211868286132812,-0.0175323486328125,0.0132598876953125,-0.0115432739257812,0.0090408325195312,-0.0064468383789062,0.0041961669921875,-0.0030136108398437,0.0011978149414062,-0.0012664794921875
26.641562,-0.00201416015625,0.0030059814453125,-0.0062713623046875,0.0113296508789062,-0.0237045288085937,0.0511627197265625,-0.8204116821289062,-0.0737533569335937,0.0371856689453125,-0.0305938720703125,0.0224761962890625,-0.017669677734375,0.0133209228515625,-0.0111618041992187,0.0084991455078125,-0.0060577392578125,0.004425048828125,-0.0028610229492187,0.0010986328125,-0.001434326171875
26.671475,-0.0025100708007812,0.0027542114257812,-0.0071258544921875,0.0111923217773437,-0.02264404296875,0.0511932373046875,-0.8217010498046875,-0.07366943359375,0.0373458862304687,-0.0305252075195312,0.0216445922851562,-0.0179367065429687,0.0135574340820312,-0.01123046875,0.0085220336914062,-0.0069351196289062,0.0047073364257812,-0.00390625,0.001068115234375,-0.0006866455078125
26.710566,-0.0018692016601562,0.002349853515625,-0.0064544677734375,0.0118865966796875,-0.0230178833007812,0.0514678955078125,-0.8230209350585938,-0.0740737915039062,0.0375900268554687,-0.030853271484375,0.0220184326171875,-0.0174179077148437,0.0130767822265625,-0.01104736328125,0.009368896484375,-0.0065155029296875,0.0044631958007812,-0.0034027099609375,0.0008926391601562,-0.0012435913085937
26.738937,-0.002166748046875,0.0028152465820312,-0.0063247680664062,0.0113449096679687,-0.0236129760742187,0.0519485473632812,-0.8234786987304688,-0.074310302734375,0.037261962890625,-0.0312728881835937,0.0217208862304687,-0.0176010131835937,0.0140609741210937,-0.0105438232421875,0.009185791015625,-0.0057449340820312,0.0052032470703125,-0.0031280517578125,0.0013198852539062,-0.0013046264648437
26.767238,-0.0018081665039062,0.0038681030273437,-0.0062179565429687,0.0118484497070312,-0.0231399536132812,0.0508804321289062,-0.8241424560546875,-0.0745468139648437,0.0375595092773437,-0.0303497314453125,0.0217514038085937,-0.017974853515625,0.0135879516601562,-0.0109634399414062,0.0088729858398437,-0.0065231323242187,0.0049896240234375,-0.0035858154296875,0.0014495849609375,-0.0015640258789062
26.795709,-0.0017166137695312,0.0032577514648437,-0.0064544677734375,0.0121612548828125,-0.0233078002929687,0.0516815185546875,-0.82427978515625,-0.0742645263671875,0.0377044677734375,-0.0306243896484375,0.0221710205078125,-0.0181961059570312,0.0132827758789062,-0.0114517211914062,0.0092544555664062,-0.00604248046875,0.004852294921875,-0.0033721923828125,0.0008163452148437,-0.0012283325195312
26.826049,-0.0022506713867187,0.0030975341796875,-0.00689697265625,0.0114059448242187,-0.0230865478515625,0.0512619018554687,-0.8257598876953125,-0.0743637084960937,0.0380630493164062,-0.0306625366210937,0.0224761962890625,-0.0172882080078125,0.0136871337890625,-0.0111770629882812,0.0089263916015625,-0.00677490234375,0.00469970703125,-0.0032119750976562,0.0009994506835937,-0.001068115234375
26.865931,-0.0022125244140625,0.0031051635742187,-0.006805419921875,0.0116348266601562,-0.02313232421875,0.0512466430664062,-0.8263320922851562,-0.0746002197265625,0.0380477905273437,-0.0308303833007812,0.0226364135742187,-0.0174331665039062,0.0135345458984375,-0.0110015869140625,0.00946044921875,-0.0063323974609375,0.0042800903320312,-0.0029525756835937,0.0011749267578125,-0.0016403198242187
26.894043,-0.0030899047851562,0.0029144287109375,-0.0064468383789062,0.0121917724609375,-0.023406982421875,0.051483154296875,-0.8271865844726562,-0.0754547119140625,0.0387725830078125,-0.0306625366210937,0.0224151611328125,-0.0174560546875,0.0137405395507812,-0.0110015869140625,0.0087661743164062,-0.0068359375,0.0051040649414062,-0.0034942626953125,0.00048828125,-0.0009994506835937
26.920703,-0.0021820068359375,0.0031890869140625,-0.0069656372070312,0.01190185546875,-0.023284912109375,0.0522689819335937,-0.8277816772460938,-0.0750503540039062,0.0385055541992187,-0.031005859375,0.0215835571289062,-0.01788330078125,0.013946533203125,-0.01214599609375,0.0092391967773437,-0.0062789916992187,0.00555419921875,-0.0030059814453125,0.001129150390625,-0.0010452270507812
26.954446,-0.0025177001953125,0.0037765502929687,-0.0068893432617187,0.011962890625,-0.0231094360351562,0.0509719848632812,-0.8292312622070312,-0.0751419067382812,0.0389251708984375,-0.0303192138671875,0.022430419921875,-0.0182037353515625,0.0136947631835937,-0.011688232421875,0.0082321166992187,-0.0068206787109375,0.004669189453125,-0.0031356811523437,0.00103759765625,-0.0017623901367187
26.980281,-0.0020751953125,0.0034103393554687,-0.0065155029296875,0.0115585327148437,-0.0236968994140625,0.0513153076171875,-0.829833984375,-0.0748138427734375,0.039276123046875,-0.0305938720703125,0.0225067138671875,-0.0172958374023437,0.0136871337890625,-0.011505126953125,0.0092849731445312,-0.0065460205078125,0.004669189453125,-0.0040206909179687,0.0009384155273437,-0.0013198852539062
27.006743,-0.0018386840820312,0.0032501220703125,-0.0065155029296875,0.0118637084960937,-0.02362060546875,0.0512008666992187,-0.8305587768554688,-0.0757980346679687,0.03826904296875,-0.0308761596679687,0.0217361450195312,-0.0180282592773437,0.013092041015625,-0.0117263793945312,0.009368896484375,-0.006988525390625,0.0043487548828125,-0.0036544799804687,0.0009078979492187,-0.001190185546875
27.035018,-0.0025100708007812,0.0029678344726562,-0.0064315795898437,0.0118484497070312,-0.0238037109375,0.0516510009765625,-0.8309173583984375,-0.075469970703125,0.0382537841796875,-0.0309066772460937,0.0222854614257812,-0.0175933837890625,0.0139236450195312,-0.0119781494140625,0.0095062255859375,-0.0066604614257812,0.00445556640625,-0.003265380859375,0.00091552734375,-0.00067138671875
27.061624,-0.0019073486328125,0.003509521484375,-0.0065689086914062,0.0115509033203125,-0.0239410400390625,0.0513229370117187,-0.8324050903320312,-0.0759811401367187,0.0388946533203125,-0.0304183959960937,0.0222625732421875,-0.0182876586914062,0.0136642456054687,-0.0111770629882812,0.0085983276367187,-0.0063629150390625,0.0047378540039062,-0.00372314453125,0.0013961791992187,-0.0010299682617187
27.089979,-0.0019454956054687,0.0035400390625,-0.006744384765625,0.011260986328125,-0.0237045288085937,0.05255126953125,-0.8325729370117188,-0.076385498046875,0.0382308959960937,-0.0303497314453125,0.0222625732421875,-0.0176773071289062,0.0143585205078125,-0.0116500854492187,0.0093994140625,-0.0062408447265625,0.004547119140625,-0.0036239624023437,0.0006561279296875,-0.0013885498046875
27.124587,-0.0022506713867187,0.0030441284179687,-0.0066070556640625,0.0117874145507812,-0.0232009887695312,0.0521240234375,-0.8341293334960938,-0.0760650634765625,0.038238525390625,-0.03070068359375,0.0226058959960937,-0.01788330078125,0.0135498046875,-0.012237548828125,0.0093841552734375,-0.006317138671875,0.004913330078125,-0.0028915405273437,0.0007476806640625,-0.0014419555664062
27.151868,-0.0019683837890625,0.0037307739257812,-0.0071258544921875,0.0118255615234375,-0.0236282348632812,0.0522384643554687,-0.8340606689453125,-0.076568603515625,0.0383682250976562,-0.030853271484375,0.0224227905273437,-0.0176925659179687,0.013458251953125,-0.0114898681640625,0.0089492797851562,-0.0063018798828125,0.0050048828125,-0.0041656494140625,0.0007553100585937,-0.0013885498046875
27.181614,-0.0023117065429687,0.0033950805664062,-0.0066070556640625,0.011444091796875,-0.0235671997070312,0.0522689819335937,-0.8353118896484375,-0.0761947631835937,0.0384979248046875,-0.0309066772460937,0.0224838256835937,-0.0181045532226562,0.0131683349609375,-0.0112457275390625,0.0092697143554687,-0.0066909790039062,0.0049591064453125,-0.0032882690429687,0.0007247924804687,-0.0012283325195312
27.211946,-0.002044677734375,0.0036239624023437,-0.0071563720703125,0.01165771484375,-0.0236663818359375,0.0523452758789062,-0.8364944458007812,-0.076812744140625,0.0387344360351562,-0.0308609008789062,0.0218048095703125,-0.0175247192382812,0.0140228271484375,-0.0117416381835937,0.0084152221679687,-0.007049560546875,0.0045166015625,-0.0037994384765625,0.0015487670898437,-0.0011520385742187
27.240525,-0.0025558471679687,0.003173828125,-0.0071640014648437,0.012451171875,-0.0231170654296875,0.051513671875,-0.83721923828125,-0.0769882202148437,0.0382843017578125,-0.0308761596679687,0.0228424072265625,-0.0176544189453125,0.013702392578125,-0.0111465454101562,0.0086898803710937,-0.0064010620117187,0.0041656494140625,-0.00299072265625,0.0014724731445312,-0.0013809204101562
27.27173,-0.0023880004882812,0.00335693359375,-0.0068893432617187,0.0114898681640625,-0.0243606567382812,0.0523757934570312,-0.838134765625,-0.0772552490234375,0.0389480590820312,-0.0308074951171875,0.022705078125,-0.0181884765625,0.0134811401367187,-0.01104736328125,0.0091705322265625,-0.0058517456054687,0.0047073364257812,-0.0035171508789062,0.0017013549804687,-0.0008926391601562
27.299176,-0.0020675659179687,0.0036468505859375,-0.0068740844726562,0.0118789672851562,-0.02398681640625,0.05230712890625,-0.838653564453125,-0.0763397216796875,0.0389328002929687,-0.031036376953125,0.0225448608398437,-0.018096923828125,0.0139389038085937,-0.0109481811523437,0.0100326538085937,-0.0067977905273437,0.0046615600585937,-0.0029067993164062,0.00103759765625,-0.0009536743164062
27.329161,-0.0025100708007812,0.0035247802734375,-0.0069503784179687,0.0122451782226562,-0.0234909057617187,0.0530319213867187,-0.84033203125,-0.0768890380859375,0.0388412475585937,-0.0315704345703125,0.022918701171875,-0.0185470581054687,0.013763427734375,-0.0109481811523437,0.0093536376953125,-0.0069122314453125,0.0046539306640625,-0.0032501220703125,0.001220703125,-0.0012435913085937
27.358956,-0.0023040771484375,0.0035552978515625,-0.0074081420898437,0.0118179321289062,-0.0231399536132812,0.0529556274414062,-0.8405075073242188,-0.0767135620117187,0.0388870239257812,-0.0313949584960937,0.02239990234375,-0.0178604125976562,0.0145721435546875,-0.0112457275390625,0.0090408325195312,-0.0074310302734375,0.0044479370117187,-0.0031967163085937,0.001251220703125,-0.0016098022460937
27.387456,-0.0021743774414062,0.0035476684570312,-0.006317138671875,0.01202392578125,-0.0237579345703125,0.0530929565429687,-0.8414306640625,-0.0768890380859375,0.038970947265625,-0.0309066772460937,0.0220184326171875,-0.0186538696289062,0.0142288208007812,-0.0123214721679687,0.00921630859375,-0.0066680908203125,0.0049362182617187,-0.0026321411132812,0.00079345703125,-0.0007781982421875
27.415972,-0.00250244140625,0.0032882690429687,-0.0074234008789062,0.0119476318359375,-0.024322509765625,0.0525665283203125,-0.8419036865234375,-0.0772857666015625,0.038787841796875,-0.0310821533203125,0.0225830078125,-0.01898193359375,0.0138702392578125,-0.0113601684570312,0.009002685546875,-0.0064773559570312,0.0044174194335937,-0.003387451171875,0.00115966796875,-0.0011367797851562
27.44594,-0.0018157958984375,0.0031356811523437,-0.0074234008789062,0.0116500854492187,-0.0234756469726562,0.052947998046875,-0.8428421020507812,-0.0769729614257812,0.0389175415039062,-0.0311279296875,0.0223922729492187,-0.0181961059570312,0.013336181640625,-0.011474609375,0.0095291137695312,-0.0067214965820312,0.0046234130859375,-0.0038681030273437,0.0016021728515625,-0.0005340576171875
27.472915,-0.0025482177734375,0.0030364990234375,-0.0066452026367187,0.01251220703125,-0.0237579345703125,0.0525970458984375,-0.8438720703125,-0.0777053833007812,0.0386962890625,-0.0312042236328125,0.0225143432617187,-0.0179824829101562,0.0141830444335937,-0.0114898681640625,0.0089950561523437,-0.0068130493164062,0.0048065185546875,-0.0033340454101562,0.0013427734375,-0.0015792846679687
27.505763,-0.0020599365234375,0.0036544799804687,-0.0069427490234375,0.0122146606445312,-0.024139404296875,0.0527267456054687,-0.8447189331054688,-0.0776138305664062,0.0390625,-0.0315704345703125,0.0227432250976562,-0.0185317993164062,0.01373291015625,-0.0114593505859375,0.0090408325195312,-0.006317138671875,0.004364013671875,-0.0037689208984375,0.00128173828125,-0.0016098022460937
27.534019,-0.0018692016601562,0.003509521484375,-0.0067901611328125,0.0130386352539062,-0.0240249633789062,0.052886962890625,-0.845733642578125,-0.0789794921875,0.038970947265625,-0.0310745239257812,0.022705078125,-0.0179214477539062,0.0146408081054687,-0.0112533569335937,0.0090560913085937,-0.0061721801757812,0.0050506591796875,-0.0036697387695312,0.0013198852539062,-0.0010910034179687
27.562036,-0.0021133422851562,0.0035324096679687,-0.0068588256835937,0.0123748779296875,-0.0242843627929687,0.0528717041015625,-0.8476715087890625,-0.07879638671875,0.0394134521484375,-0.0316238403320312,0.0227890014648437,-0.0180206298828125,0.0139999389648437,-0.0113677978515625,0.0092239379882812,-0.0069046020507812,0.0047531127929687,-0.003662109375,0.0008010864257812,-0.0008773803710937
27.593268,-0.0022201538085937,0.0043411254882812,-0.0066909790039062,0.0118331909179687,-0.0242080688476562,0.0534744262695312,-0.8479156494140625,-0.078155517578125,0.0395355224609375,-0.0316238403320312,0.0224151611328125,-0.0189361572265625,0.0141525268554687,-0.0119171142578125,0.00860595703125,-0.0070343017578125,0.0044784545898437,-0.0031509399414062,0.0005569458007812,-0.0010833740234375
27.620424,-0.0022201538085937,0.0032424926757812,-0.0072097778320312,0.0119857788085937,-0.0248870849609375,0.0538253784179687,-0.8490066528320312,-0.0784759521484375,0.0398788452148437,-0.0315780639648437,0.0230712890625,-0.017852783203125,0.0143966674804687,-0.0117340087890625,0.0093231201171875,-0.0065689086914062,0.0048294067382812,-0.0032272338867187,0.0010528564453125,-0.0014266967773437
27.651185,-0.002197265625,0.0034561157226562,-0.007049560546875,0.0123367309570312,-0.0243301391601562,0.0532913208007812,-0.849517822265625,-0.0779800415039062,0.0397872924804687,-0.031402587890625,0.0230865478515625,-0.0189590454101562,0.0135879516601562,-0.011474609375,0.0085678100585937,-0.0071868896484375,0.0043792724609375,-0.0035629272460937,0.0004730224609375,-0.0006561279296875
27.680411,-0.0023727416992187,0.0031051635742187,-0.0070877075195312,0.0118179321289062,-0.0246505737304687,0.0533370971679687,-0.8508071899414062,-0.0780868530273437,0.0401229858398437,-0.0315780639648437,0.0227737426757812,-0.01849365234375,0.0141143798828125,-0.0111541748046875,0.0084381103515625,-0.0065689086914062,0.005157470703125,-0.0031280517578125,0.0006790161132812,-0.0012359619140625
27.709003,-0.0017623901367187,0.00311279296875,-0.0072479248046875,0.0121688842773437,-0.0241928100585937,0.0534133911132812,-0.8514022827148438,-0.0783157348632812,0.04034423828125,-0.0313720703125,0.0229110717773437,-0.0182113647460937,0.0138931274414062,-0.0111007690429687,0.0093841552734375,-0.00665283203125,0.0047531127929687,-0.0034561157226562,0.0008544921875,-0.001312255859375
27.737605,-0.0021133422851562,0.0033493041992187,-0.006805419921875,0.012359619140625,-0.0241241455078125,0.0538787841796875,-0.8512649536132812,-0.07769775390625,0.0397262573242187,-0.0320510864257812,0.0222320556640625,-0.0181350708007812,0.014068603515625,-0.0119781494140625,0.0096435546875,-0.0063400268554687,0.0048294067382812,-0.0031814575195312,0.0008316040039062,-0.0015487670898437
27.766855,-0.00225830078125,0.0037002563476562,-0.0072021484375,0.012237548828125,-0.0244064331054687,0.0538330078125,-0.8531417846679688,-0.0786285400390625,0.0408477783203125,-0.031280517578125,0.023162841796875,-0.0182571411132812,0.0139923095703125,-0.011871337890625,0.0089797973632812,-0.0070571899414062,0.0047225952148437,-0.0030517578125,0.0011367797851562,-0.0012588500976562
27.796946,-0.0023574829101562,0.0037155151367187,-0.0069427490234375,0.0127639770507812,-0.0238037109375,0.0539398193359375,-0.8531951904296875,-0.078704833984375,0.04058837890625,-0.0316543579101562,0.022918701171875,-0.0181045532226562,0.0138320922851562,-0.0110931396484375,0.0095748901367187,-0.0070877075195312,0.0053329467773437,-0.0036697387695312,0.000732421875,-0.001495361328125
27.826781,-0.002410888671875,0.0034942626953125,-0.0070419311523437,0.0127029418945312,-0.0245285034179687,0.05401611328125,-0.8526840209960938,-0.0781326293945312,0.0402297973632812,-0.0317611694335937,0.0233688354492187,-0.0183334350585937,0.0140838623046875,-0.0114212036132812,0.009552001953125,-0.0066375732421875,0.0052490234375,-0.0032730102539062,0.0011825561523437,-0.0006179809570312
27.854662,-0.0019989013671875,0.0031509399414062,-0.0074539184570312,0.0117950439453125,-0.0244140625,0.0539169311523437,-0.8517227172851562,-0.0782470703125,0.039794921875,-0.03125,0.022796630859375,-0.017913818359375,0.0139846801757812,-0.0108871459960937,0.009521484375,-0.0069046020507812,0.0048141479492187,-0.0038375854492187,0.0013809204101562,-0.001068115234375
27.883181,-0.0024261474609375,0.0037612915039062,-0.0068588256835937,0.0124130249023437,-0.0243377685546875,0.053741455078125,-0.8516693115234375,-0.0782470703125,0.0394821166992187,-0.0309982299804687,0.0224838256835937,-0.0184402465820312,0.014129638671875,-0.0118026733398437,0.0089111328125,-0.0066452026367187,0.0043487548828125,-0.003173828125,0.001068115234375,-0.0011215209960937
27.914127,-0.0022354125976562,0.00323486328125,-0.008087158203125,0.0123825073242187,-0.02447509765625,0.0538101196289062,-0.850860595703125,-0.07806396484375,0.0396728515625,-0.0308074951171875,0.022918701171875,-0.0186080932617187,0.0134658813476562,-0.0110702514648437,0.0086593627929687,-0.0070037841796875,0.0039520263671875,-0.003021240234375,0.0010147094726562,-0.000823974609375
27.940566,-0.0021133422851562,0.0036392211914062,-0.0077743530273437,0.0127716064453125,-0.0240936279296875,0.0538177490234375,-0.8502960205078125,-0.0783157348632812,0.0397109985351562,-0.0314788818359375,0.0226974487304687,-0.0176010131835937,0.0136032104492187,-0.0106582641601562,0.008880615234375,-0.0066070556640625,0.0041046142578125,-0.0033035278320312,0.000518798828125,-0.001190185546875
27.970818,-0.0027542114257812,0.003143310546875,-0.0073318481445312,0.01190185546875,-0.0243606567382812,0.0536956787109375,-0.8504791259765625,-0.0777740478515625,0.0398025512695312,-0.03076171875,0.0224227905273437,-0.0174789428710937,0.0136032104492187,-0.0108413696289062,0.0085067749023437,-0.00640869140625,0.0049057006835937,-0.0036468505859375,0.0009384155273437,-0.0013504028320312
28.000863,-0.0024261474609375,0.003570556640625,-0.0072402954101562,0.013092041015625,-0.0242996215820312,0.0539016723632812,-0.84869384765625,-0.07733154296875,0.0392608642578125,-0.0304718017578125,0.022216796875,-0.0179977416992187,0.012786865234375,-0.0116653442382812,0.009063720703125,-0.00689697265625,0.0048446655273437,-0.0028762817382812,0.001220703125,-0.0007553100585937
28.029078,-0.003082275390625,0.004058837890625,-0.0081253051757812,0.0127105712890625,-0.0249176025390625,0.053131103515625,-0.8480606079101562,-0.077362060546875,0.0396881103515625,-0.029937744140625,0.0219573974609375,-0.01812744140625,0.0132522583007812,-0.0110549926757812,0.0094985961914062,-0.00653076171875,0.0046844482421875,-0.0029754638671875,0.0003204345703125,-0.0011367797851562
28.057842,-0.0026321411132812,0.00335693359375,-0.0068893432617187,0.0133209228515625,-0.0246429443359375,0.0532684326171875,-0.8475723266601562,-0.0770339965820312,0.0387420654296875,-0.0301589965820312,0.0218734741210937,-0.017730712890625,0.0136337280273437,-0.0111846923828125,0.0088653564453125,-0.0071334838867187,0.0045852661132812,-0.0030364990234375,5.340576171875e-05,-0.0011367797851562
28.087115,-0.0026092529296875,0.003509521484375,-0.0076370239257812,0.0126419067382812,-0.0242156982421875,0.0534515380859375,-0.8464431762695312,-0.0766067504882812,0.0385284423828125,-0.0307235717773437,0.02239990234375,-0.0170440673828125,0.0134735107421875,-0.0108566284179687,0.0086288452148437,-0.0060501098632812,0.0042648315429687,-0.0031204223632812,0.0010986328125,-0.0012741088867187
28.117432,-0.002349853515625,0.003387451171875,-0.008087158203125,0.0127792358398437,-0.024627685546875,0.0536117553710937,-0.8455047607421875,-0.07684326171875,0.03863525390625,-0.0297927856445312,0.0218658447265625,-0.017364501953125,0.0131072998046875,-0.0109939575195312,0.0088424682617187,-0.0065536499023437,0.0041427612304687,-0.0033111572265625,0.0013809204101562,-0.001007080078125
28.147386,-0.002197265625,0.0032882690429687,-0.0075607299804687,0.0125961303710937,-0.0249404907226562,0.0537796020507812,-0.8453826904296875,-0.0759811401367187,0.038330078125,-0.029937744140625,0.0224151611328125,-0.0178298950195312,0.0127182006835937,-0.0113677978515625,0.0081863403320312,-0.0065383911132812,0.0042724609375,-0.002716064453125,0.0015182495117187,-0.0007858276367187
28.176063,-0.0020370483398437,0.0037002563476562,-0.0069961547851562,0.0127944946289062,-0.0249786376953125,0.053863525390625,-0.8433074951171875,-0.0758895874023437,0.0379562377929687,-0.0301284790039062,0.0214004516601562,-0.0173416137695312,0.013214111328125,-0.0108184814453125,0.0088119506835937,-0.0059967041015625,0.004058837890625,-0.0028915405273437,0.0008773803710937,-0.0009765625
28.204558,-0.002197265625,0.003753662109375,-0.0079498291015625,0.01312255859375,-0.0244979858398437,0.0536575317382812,-0.84295654296875,-0.0761642456054687,0.038360595703125,-0.0298690795898437,0.0217742919921875,-0.0168609619140625,0.0131454467773437,-0.0102996826171875,0.0082550048828125,-0.0064010620117187,0.0049285888671875,-0.0030746459960937,0.0011367797851562,-0.0009841918945312
28.234789,-0.002655029296875,0.0040130615234375,-0.0082321166992187,0.01239013671875,-0.024169921875,0.0534439086914062,-0.8414840698242188,-0.0760726928710937,0.0377273559570312,-0.0294418334960937,0.021148681640625,-0.0169143676757812,0.0131912231445312,-0.0108489990234375,0.0080947875976562,-0.0063934326171875,0.0043487548828125,-0.0030441284179687,0.0007400512695312,-0.00091552734375
28.262102,-0.0029678344726562,0.0040283203125,-0.0070343017578125,0.0127716064453125,-0.0243682861328125,0.0537261962890625,-0.8421173095703125,-0.075836181640625,0.0379714965820312,-0.0297393798828125,0.0214004516601562,-0.0177459716796875,0.0124740600585937,-0.0107040405273437,0.0086898803710937,-0.0061569213867187,0.0044631958007812,-0.0029067993164062,0.0005645751953125,-0.0011672973632812
28.294536,-0.0022125244140625,0.0037612915039062,-0.0078887939453125,0.0121002197265625,-0.024688720703125,0.0536270141601562,-0.840789794921875,-0.0758590698242187,0.03790283203125,-0.0289764404296875,0.0212860107421875,-0.017822265625,0.0127105712890625,-0.0108642578125,0.0084991455078125,-0.0060882568359375,0.0040817260742187,-0.0036544799804687,0.0004653930664062,-0.0014419555664062
28.323034,-0.0022735595703125,0.0033493041992187,-0.0068359375,0.0123825073242187,-0.0247879028320312,0.0534439086914062,-0.8392791748046875,-0.076202392578125,0.03778076171875,-0.0288314819335937,0.0210189819335937,-0.017120361328125,0.0128173828125,-0.010498046875,0.0084457397460937,-0.0053024291992187,0.0044403076171875,-0.00286865234375,0.000732421875,-0.0009841918945312
28.351461,-0.0030059814453125,0.00396728515625,-0.0083465576171875,0.0125885009765625,-0.0243072509765625,0.053497314453125,-0.8381881713867188,-0.0759353637695312,0.0376358032226562,-0.0291519165039062,0.021728515625,-0.0168075561523437,0.0123291015625,-0.0106735229492187,0.007904052734375,-0.0062408447265625,0.0042800903320312,-0.0031509399414062,0.00115966796875,-0.0010147094726562
28.382752,-0.0026092529296875,0.0037918090820312,-0.007598876953125,0.0124740600585937,-0.0243301391601562,0.0531463623046875,-0.837860107421875,-0.0748291015625,0.0371780395507812,-0.0290985107421875,0.0207595825195312,-0.0172195434570312,0.0138626098632812,-0.010894775390625,0.0084075927734375,-0.0069656372070312,0.0039901733398437,-0.002593994140625,0.0003509521484375,-0.0004425048828125
28.410062,-0.0027694702148437,0.0035171508789062,-0.0072250366210937,0.0123214721679687,-0.0246047973632812,0.053466796875,-0.8368606567382812,-0.0753250122070312,0.0372772216796875,-0.0296707153320312,0.0214462280273437,-0.0164642333984375,0.0125885009765625,-0.0107269287109375,0.0086822509765625,-0.0057830810546875,0.0042800903320312,-0.002777099609375,0.00091552734375,-0.0010223388671875
28.439942,-0.00164794921875,0.0033035278320312,-0.0078125,0.0130615234375,-0.0242843627929687,0.052764892578125,-0.8362197875976562,-0.0749053955078125,0.0378799438476562,-0.0297393798828125,0.0211334228515625,-0.0168380737304687,0.0120925903320312,-0.0106277465820312,0.0085906982421875,-0.005950927734375,0.0040817260742187,-0.0035324096679687,0.00048828125,-0.0005722045898437
28.469154,-0.0023422241210937,0.0041732788085937,-0.0070724487304687,0.0129470825195312,-0.0247726440429687,0.0527267456054687,-0.8357162475585938,-0.0753631591796875,0.0376968383789062,-0.0287246704101562,0.0216217041015625,-0.0172348022460937,0.0127029418945312,-0.0099258422851562,0.0081787109375,-0.0059814453125,0.0040435791015625,-0.0031280517578125,0.0010528564453125,-0.0014572143554687
28.497518,-0.0024490356445312,0.003936767578125,-0.0078125,0.0125198364257812,-0.025054931640625,0.052947998046875,-0.8348617553710938,-0.0755767822265625,0.038238525390625,-0.029205322265625,0.0211410522460937,-0.0167999267578125,0.012786865234375,-0.0102462768554687,0.0079574584960937,-0.0060195922851562,0.0038681030273437,-0.0027618408203125,0.0007171630859375,-0.001007080078125
28.525989,-0.002655029296875,0.0035476684570312,-0.0074234008789062,0.011993408203125,-0.0242691040039062,0.0531387329101562,-0.834503173828125,-0.0740737915039062,0.0374603271484375,-0.029266357421875,0.0218124389648437,-0.0169143676757812,0.0127639770507812,-0.010498046875,0.0084152221679687,-0.0052871704101562,0.0047988891601562,-0.0029220581054687,0.00030517578125,-0.0006027221679687
28.556534,-0.0026321411132812,0.0030441284179687,-0.0076522827148437,0.0135269165039062,-0.0245819091796875,0.053253173828125,-0.8332672119140625,-0.0745391845703125,0.03778076171875,-0.0291824340820312,0.0214385986328125,-0.0167465209960937,0.0128097534179687,-0.0106430053710937,0.0082778930664062,-0.005462646484375,0.0046463012695312,-0.0032577514648437,8.392333984375e-05,-0.0009613037109375
28.58355,-0.0014572143554687,0.0035018920898437,-0.0079803466796875,0.0127029418945312,-0.0240707397460937,0.0533676147460937,-0.8321151733398438,-0.0745849609375,0.0374298095703125,-0.0294570922851562,0.0203628540039062,-0.0167083740234375,0.0130157470703125,-0.0109405517578125,0.008087158203125,-0.0059127807617187,0.0041275024414062,-0.0020980834960937,0.001068115234375,-0.0012435913085937
28.613185,-0.0022506713867187,0.0038070678710937,-0.0071640014648437,0.0123748779296875,-0.0245132446289062,0.05242919921875,-0.8320541381835938,-0.0746841430664062,0.0373916625976562,-0.0288772583007812,0.0210342407226562,-0.0166854858398437,0.0122833251953125,-0.0104598999023437,0.0076828002929687,-0.0057144165039062,0.0042953491210937,-0.0028610229492187,0.0010604858398437,-0.0007476806640625
28.641727,-0.003082275390625,0.0038986206054687,-0.0075149536132812,0.0128250122070312,-0.024169921875,0.05255126953125,-0.8309555053710938,-0.074554443359375,0.0374908447265625,-0.0286636352539062,0.0207595825195312,-0.016845703125,0.0128097534179687,-0.0102462768554687,0.0080642700195312,-0.0056838989257812,0.0043106079101562,-0.0034027099609375,-0.00018310546875,-0.00128173828125
28.668759,-0.0027923583984375,0.003814697265625,-0.0073623657226562,0.012115478515625,-0.0240325927734375,0.0526123046875,-0.8304672241210938,-0.0743331909179687,0.03753662109375,-0.02911376953125,0.0206527709960937,-0.0164871215820312,0.0128631591796875,-0.0106353759765625,0.0080184936523437,-0.0055999755859375,0.0042037963867187,-0.0024490356445312,0.0005340576171875,-0.0012359619140625
28.695839,-0.0021209716796875,0.0037918090820312,-0.0074462890625,0.0128631591796875,-0.0239410400390625,0.052703857421875,-0.8294677734375,-0.0749359130859375,0.0379180908203125,-0.0296630859375,0.0212326049804687,-0.0165939331054687,0.0117416381835937,-0.010040283203125,0.0076904296875,-0.0053329467773437,0.003631591796875,-0.00299072265625,0.0009231567382812,-0.000823974609375
28.726785,-0.0020751953125,0.0038070678710937,-0.0066070556640625,0.0127334594726562,-0.0239639282226562,0.0524444580078125,-0.8282699584960938,-0.0740127563476562,0.0373764038085937,-0.0293731689453125,0.0206146240234375,-0.0169830322265625,0.0115890502929687,-0.0104217529296875,0.008087158203125,-0.006103515625,0.0048294067382812,-0.0028839111328125,0.0009307861328125,-0.0004043579101562
28.754604,-0.0026016235351562,0.0034942626953125,-0.0075607299804687,0.0127716064453125,-0.0240249633789062,0.0522842407226562,-0.8275070190429688,-0.0736083984375,0.037109375,-0.029510498046875,0.0213851928710937,-0.016326904296875,0.0125656127929687,-0.0107574462890625,0.008056640625,-0.0064849853515625,0.0034103393554687,-0.0023345947265625,0.0011444091796875,-0.0010528564453125
28.783101,-0.0019760131835937,0.0036468505859375,-0.007415771484375,0.0125274658203125,-0.0245361328125,0.052581787109375,-0.827606201171875,-0.07421875,0.03759765625,-0.0292510986328125,0.0217056274414062,-0.0161895751953125,0.0124740600585937,-0.0108261108398437,0.007965087890625,-0.0056533813476562,0.0043182373046875,-0.0025253295898437,0.00054931640625,-0.0012664794921875
28.80994,-0.0027999877929687,0.0030899047851562,-0.0074310302734375,0.0119094848632812,-0.0243453979492187,0.0521621704101562,-0.8268890380859375,-0.0734939575195312,0.0376739501953125,-0.0283126831054687,0.0207977294921875,-0.0168380737304687,0.0129318237304687,-0.0111007690429687,0.0081634521484375,-0.0058975219726562,0.004547119140625,-0.0029449462890625,0.0002365112304687,-0.0012741088867187
28.841592,-0.00274658203125,0.0040435791015625,-0.0077438354492187,0.0127792358398437,-0.0240554809570312,0.0517578125,-0.8247222900390625,-0.0730133056640625,0.0378036499023437,-0.0292739868164062,0.0209503173828125,-0.0163040161132812,0.013336181640625,-0.0101547241210937,0.0083847045898437,-0.0058059692382812,0.0038070678710937,-0.0032501220703125,0.0010147094726562,-0.0003509521484375
28.870519,-0.002227783203125,0.0030517578125,-0.0071182250976562,0.01251220703125,-0.0239181518554687,0.0523605346679687,-0.8246917724609375,-0.0732879638671875,0.0373916625976562,-0.0290451049804687,0.0210342407226562,-0.0167617797851562,0.0128936767578125,-0.010711669921875,0.00775146484375,-0.005859375,0.0035247802734375,-0.0029525756835937,0.0003128051757812,-0.0014190673828125
28.897846,-0.0021591186523437,0.0042343139648437,-0.0073165893554687,0.011871337890625,-0.0239639282226562,0.051971435546875,-0.8242263793945312,-0.073638916015625,0.0373611450195312,-0.0291213989257812,0.0204391479492187,-0.0164642333984375,0.0128326416015625,-0.0105209350585937,0.0084762573242187,-0.0055389404296875,0.0040130615234375,-0.0030059814453125,0.0009689331054687,-0.0013275146484375
28.936606,-0.0025100708007812,0.0035858154296875,-0.0073013305664062,0.0122833251953125,-0.023468017578125,0.0515975952148437,-0.8219757080078125,-0.0738143920898437,0.0368499755859375,-0.02911376953125,0.020172119140625,-0.0163650512695312,0.0123367309570312,-0.0100326538085937,0.0079421997070312,-0.006011962890625,0.0040512084960937,-0.0025482177734375,0.0008392333984375,-0.0007553100585937
28.964658,-0.0021133422851562,0.003570556640625,-0.0074920654296875,0.0121307373046875,-0.0234527587890625,0.051239013671875,-0.8226699829101562,-0.0738372802734375,0.0372543334960937,-0.0289459228515625,0.020660400390625,-0.01593017578125,0.0125274658203125,-0.0106582641601562,0.0076217651367187,-0.0062408447265625,0.0040435791015625,-0.0028152465820312,0.000396728515625,-0.0011138916015625
28.993029,-0.003173828125,0.0038070678710937,-0.0069732666015625,0.0123519897460937,-0.0237503051757812,0.0515670776367187,-0.8220672607421875,-0.073455810546875,0.0371322631835937,-0.0294265747070312,0.0209121704101562,-0.0164413452148437,0.0125198364257812,-0.0101165771484375,0.0082778930664062,-0.0058975219726562,0.0040130615234375,-0.0029678344726562,0.0007476806640625,-0.0007171630859375
29.023802,-0.0023422241210937,0.0034408569335937,-0.0071868896484375,0.0122833251953125,-0.02386474609375,0.0517425537109375,-0.8199691772460938,-0.0729522705078125,0.0370712280273437,-0.0283355712890625,0.0210494995117187,-0.0167694091796875,0.0123138427734375,-0.0107803344726562,0.0079193115234375,-0.0057144165039062,0.004150390625,-0.0029525756835937,0.00048828125,-0.0010986328125
29.050046,-0.0024490356445312,0.0037689208984375,-0.0075149536132812,0.0120849609375,-0.0235443115234375,0.0518722534179687,-0.8200302124023438,-0.0736236572265625,0.0376052856445312,-0.0291366577148437,0.0203781127929687,-0.0165557861328125,0.0126190185546875,-0.0105438232421875,0.008209228515625,-0.0055465698242187,0.0036087036132812,-0.0029067993164062,0.0004653930664062,-0.0012969970703125
29.080098,-0.0022201538085937,0.004119873046875,-0.007049560546875,0.011962890625,-0.0239639282226562,0.0517044067382812,-0.8185653686523438,-0.0732879638671875,0.0368881225585937,-0.0284805297851562,0.0205154418945312,-0.0167160034179687,0.0125579833984375,-0.0098190307617187,0.00823974609375,-0.0059661865234375,0.0039901733398437,-0.003326416015625,0.0005645751953125,-0.001251220703125
29.110298,-0.00286865234375,0.0034713745117187,-0.0069046020507812,0.0123443603515625,-0.0242080688476562,0.0511245727539062,-0.817840576171875,-0.0732040405273437,0.0370025634765625,-0.0283584594726562,0.0201416015625,-0.0172195434570312,0.0125503540039062,-0.0098953247070312,0.0082321166992187,-0.005706787109375,0.0040740966796875,-0.0033035278320312,0.0006637573242187,-0.000946044921875
29.138734,-0.0018768310546875,0.0037765502929687,-0.0074005126953125,0.012176513671875,-0.0239944458007812,0.0512924194335937,-0.8172225952148438,-0.0728759765625,0.0366744995117187,-0.0286102294921875,0.0208358764648437,-0.0166473388671875,0.0123291015625,-0.0096435546875,0.0079803466796875,-0.0061874389648437,0.0040359497070312,-0.0027847290039062,0.0012130737304687,-0.001373291015625
29.167262,-0.0026321411132812,0.0042572021484375,-0.0072708129882812,0.012908935546875,-0.0232696533203125,0.0511932373046875,-0.8166885375976562,-0.0735092163085937,0.03619384765625,-0.0290603637695312,0.020111083984375,-0.016571044921875,0.0120925903320312,-0.010772705078125,0.0080108642578125,-0.0060501098632812,0.003631591796875,-0.002349853515625,0.0006942749023437,-0.0011367797851562
29.199037,-0.0024337768554687,0.0039291381835937,-0.0067291259765625,0.0115814208984375,-0.0240020751953125,0.0513763427734375,-0.8148269653320312,-0.0724105834960937,0.0362548828125,-0.028076171875,0.0201263427734375,-0.0163040161132812,0.0127334594726562,-0.0097732543945312,0.0081329345703125,-0.0063323974609375,0.0040969848632812,-0.002685546875,0.0008316040039062,-0.001220703125
29.226593,-0.0019760131835937,0.0042037963867187,-0.0074462890625,0.0120086669921875,-0.0242462158203125,0.0506057739257812,-0.8145980834960938,-0.0723495483398437,0.0360565185546875,-0.0282363891601562,0.0205917358398437,-0.0165634155273437,0.0120925903320312,-0.0102691650390625,0.0079803466796875,-0.0062789916992187,0.0035781860351562,-0.002288818359375,0.0008621215820312,-0.0009231567382812
29.258368,-0.0021820068359375,0.0038375854492187,-0.0063705444335937,0.0119400024414062,-0.0232467651367187,0.0510406494140625,-0.8134765625,-0.0718765258789062,0.0353012084960937,-0.0284805297851562,0.0204849243164062,-0.0159759521484375,0.011993408203125,-0.010101318359375,0.0078811645507812,-0.0056991577148437,0.0039749145507812,-0.002899169921875,0.0008697509765625,-0.0010986328125
29.285867,-0.0028533935546875,0.0027542114257812,-0.00701904296875,0.0120773315429687,-0.0235977172851562,0.0513076782226562,-0.8126296997070312,-0.0722274780273437,0.0348281860351562,-0.0288238525390625,0.020904541015625,-0.0159530639648437,0.01202392578125,-0.0096817016601562,0.0078277587890625,-0.0061721801757812,0.003692626953125,-0.002197265625,0.0005264282226562,-0.0008010864257812
29.31243,-0.0026321411132812,0.0032730102539062,-0.007537841796875,0.011688232421875,-0.023406982421875,0.0499649047851562,-0.81195068359375,-0.07177734375,0.0349655151367187,-0.028778076171875,0.0202865600585937,-0.0160751342773437,0.011810302734375,-0.0100631713867187,0.00775146484375,-0.0056991577148437,0.0033721923828125,-0.0029449462890625,0.0008316040039062,-0.0012588500976562
29.339692,-0.0022659301757812,0.003936767578125,-0.0067520141601562,0.0116653442382812,-0.0234146118164062,0.0505447387695312,-0.81048583984375,-0.0714797973632812,0.0350112915039062,-0.0281982421875,0.0208358764648437,-0.0157546997070312,0.0121231079101562,-0.0097579956054687,0.0085220336914062,-0.0047988891601562,0.0037994384765625,-0.0027847290039062,0.0004119873046875,-0.00115966796875
29.366114,-0.0020599365234375,0.00360107421875,-0.0070343017578125,0.0124282836914062,-0.0231857299804687,0.0501251220703125,-0.8102798461914062,-0.0719680786132812,0.034393310546875,-0.0286941528320312,0.020355224609375,-0.0156707763671875,0.0121078491210937,-0.0098648071289062,0.0077896118164062,-0.0055999755859375,0.004180908203125,-0.0026702880859375,0.0009078979492187,-0.0015411376953125
29.39683,-0.00286865234375,0.0027008056640625,-0.0067367553710937,0.0117950439453125,-0.0229034423828125,0.0501632690429687,-0.809051513671875,-0.0710525512695312,0.0352554321289062,-0.0283355712890625,0.0200729370117187,-0.0162582397460937,0.0111846923828125,-0.01025390625,0.0074996948242187,-0.005401611328125,0.0034942626953125,-0.0030746459960937,0.0006484985351562,-0.0006942749023437
29.42432,-0.0016937255859375,0.0036849975585937,-0.007232666015625,0.0114822387695312,-0.0226669311523437,0.0503616333007812,-0.808258056640625,-0.0713882446289062,0.0350189208984375,-0.0281906127929687,0.0200653076171875,-0.0158538818359375,0.011810302734375,-0.0099334716796875,0.007965087890625,-0.0055160522460937,0.0033416748046875,-0.0024566650390625,0.000457763671875,-0.000885009765625
29.452385,-0.0025558471679687,0.002593994140625,-0.0069427490234375,0.0120162963867187,-0.0229263305664062,0.0499649047851562,-0.80804443359375,-0.0709686279296875,0.0347137451171875,-0.0280380249023437,0.02001953125,-0.0166244506835937,0.0118484497070312,-0.0102005004882812,0.0074539184570312,-0.0051422119140625,0.0040054321289062,-0.002960205078125,-0.0001754760742187,-0.00054931640625
29.478982,-0.0023651123046875,0.003204345703125,-0.007110595703125,0.0116500854492187,-0.023284912109375,0.0500946044921875,-0.8070220947265625,-0.0704498291015625,0.0345535278320312,-0.0281600952148437,0.0202865600585937,-0.016326904296875,0.0119705200195312,-0.0098342895507812,0.0076065063476562,-0.0054473876953125,0.0039825439453125,-0.0027999877929687,0.0003128051757812,-0.0014266967773437
29.508974,-0.0020523071289062,0.0028839111328125,-0.00701904296875,0.0120162963867187,-0.0229415893554687,0.0508346557617187,-0.80743408203125,-0.0705947875976562,0.0354156494140625,-0.02813720703125,0.0202484130859375,-0.0160140991210937,0.0124130249023437,-0.009796142578125,0.0075225830078125,-0.005859375,0.0040969848632812,-0.002777099609375,0.0004196166992187,-0.0009841918945312
29.534754,-0.002838134765625,0.0028915405273437,-0.0068206787109375,0.0116653442382812,-0.0233535766601562,0.0509109497070312,-0.8057174682617188,-0.071075439453125,0.03399658203125,-0.028411865234375,0.0202713012695312,-0.0157852172851562,0.0123214721679687,-0.0096435546875,0.0081253051757812,-0.0054931640625,0.0035934448242187,-0.00323486328125,0.0003280639648437,-0.0011520385742187
29.570532,-0.00238037109375,0.0035934448242187,-0.0069046020507812,0.011749267578125,-0.0234298706054687,0.0498428344726562,-0.8058090209960938,-0.070770263671875,0.0358123779296875,-0.0277862548828125,0.019927978515625,-0.0157470703125,0.011932373046875,-0.0099029541015625,0.00787353515625,-0.0055389404296875,0.00408935546875,-0.0028228759765625,-6.103515625e-05,-0.0014724731445312
29.598771,-0.00213623046875,0.0028839111328125,-0.00653076171875,0.0118789672851562,-0.0230178833007812,0.0495758056640625,-0.8051300048828125,-0.071258544921875,0.0347213745117187,-0.0280609130859375,0.0194091796875,-0.0161285400390625,0.0119476318359375,-0.009429931640625,0.0083236694335937,-0.0054244995117187,0.0039215087890625,-0.0031356811523437,0.0005950927734375,-0.001129150390625
29.625908,-0.0024642944335937,0.0028839111328125,-0.006195068359375,0.01202392578125,-0.0231246948242187,0.04986572265625,-0.8039398193359375,-0.0712738037109375,0.0352020263671875,-0.028106689453125,0.0190658569335937,-0.0166702270507812,0.0123672485351562,-0.0091400146484375,0.0077667236328125,-0.0054779052734375,0.0033493041992187,-0.0024871826171875,0.0008697509765625,-0.0009765625
29.653001,-0.0026168823242187,0.0034027099609375,-0.0070571899414062,0.0113525390625,-0.02264404296875,0.049774169921875,-0.804107666015625,-0.0712814331054687,0.0348587036132812,-0.0284423828125,0.0198516845703125,-0.0158843994140625,0.0115509033203125,-0.0099868774414062,0.0080795288085937,-0.0055465698242187,0.0038375854492187,-0.0030059814453125,7.62939453125e-05,-0.0008697509765625
29.679742,-0.0020294189453125,0.0033187866210937,-0.007080078125,0.0114898681640625,-0.0226593017578125,0.050384521484375,-0.803680419921875,-0.0704269409179687,0.03533935546875,-0.0279922485351562,0.0198516845703125,-0.0161972045898437,0.0119094848632812,-0.010345458984375,0.0081710815429687,-0.0060348510742187,0.0037765502929687,-0.002197265625,0.0009841918945312,-0.0008010864257812
29.707919,-0.0020294189453125,0.0035324096679687,-0.0070114135742187,0.0115203857421875,-0.0226593017578125,0.0500030517578125,-0.8033294677734375,-0.0712051391601562,0.0357437133789062,-0.02813720703125,0.019561767578125,-0.0159759521484375,0.0119247436523437,-0.0096435546875,0.0073699951171875,-0.0059967041015625,0.0034332275390625,-0.0031356811523437,0.00048828125,-0.0010147094726562
29.736801,-0.0025863647460937,0.003448486328125,-0.0065460205078125,0.012481689453125,-0.0225372314453125,0.0497055053710937,-0.8020553588867188,-0.0702133178710937,0.0354156494140625,-0.02825927734375,0.0201263427734375,-0.0162506103515625,0.011444091796875,-0.0091629028320312,0.0072555541992187,-0.0058822631835937,0.0041122436523437,-0.0031204223632812,0.000244140625,-0.0012588500976562
29.768982,-0.00213623046875,0.0041732788085937,-0.0071792602539062,0.0121078491210937,-0.0224990844726562,0.0495147705078125,-0.801605224609375,-0.070068359375,0.0345687866210937,-0.0283584594726562,0.0205841064453125,-0.0156402587890625,0.0120849609375,-0.010040283203125,0.0072021484375,-0.0058670043945312,0.0038299560546875,-0.0028076171875,0.0002517700195312,-0.000762939453125
29.796642,-0.001953125,0.003173828125,-0.00665283203125,0.0119781494140625,-0.0228652954101562,0.04986572265625,-0.8016128540039062,-0.0703201293945312,0.0358047485351562,-0.0284805297851562,0.0201873779296875,-0.0156631469726562,0.0120162963867187,-0.009368896484375,0.0072555541992187,-0.006072998046875,0.00408935546875,-0.0026702880859375,0.0002670288085937,-0.000823974609375
29.82481,-0.002105712890625,0.0034255981445312,-0.0068435668945312,0.0112152099609375,-0.0227890014648437,0.0498580932617187,-0.8004684448242188,-0.0695266723632812,0.03515625,-0.0283203125,0.01995849609375,-0.0160598754882812,0.0119476318359375,-0.0095291137695312,0.0077438354492187,-0.0058822631835937,0.003875732421875,-0.002471923828125,0.0013961791992187,-0.0008544921875
29.852535,-0.0022354125976562,0.0029678344726562,-0.006988525390625,0.0114517211914062,-0.022674560546875,0.04962158203125,-0.8004150390625,-0.0699234008789062,0.0353164672851562,-0.0274810791015625,0.0195388793945312,-0.0157928466796875,0.0127029418945312,-0.0099105834960937,0.0077896118164062,-0.0059280395507812,0.0034866333007812,-0.0027542114257812,0.000640869140625,-0.0009231567382812
29.884016,-0.002197265625,0.0037078857421875,-0.0072174072265625,0.0119552612304687,-0.0224456787109375,0.0495452880859375,-0.7990493774414062,-0.069427490234375,0.0345993041992187,-0.0284423828125,0.0205764770507812,-0.0161285400390625,0.0113143920898437,-0.00946044921875,0.0073394775390625,-0.0059814453125,0.0038681030273437,-0.00323486328125,0.0006942749023437,-0.0003890991210937
29.916472,-0.0022048950195312,0.0032958984375,-0.0069198608398437,0.0117645263671875,-0.0229568481445312,0.0495986938476562,-0.7989578247070312,-0.0703048706054687,0.034637451171875,-0.0281143188476562,0.019775390625,-0.0157470703125,0.0124969482421875,-0.010009765625,0.0080490112304687,-0.0056228637695312,0.0036392211914062,-0.0024948120117187,0.0007247924804687,-0.0010147094726562
29.944448,-0.002349853515625,0.0032119750976562,-0.0068130493164062,0.011871337890625,-0.0234832763671875,0.0494003295898437,-0.7988052368164062,-0.0711593627929687,0.0352401733398437,-0.0283432006835937,0.0193405151367187,-0.0155715942382812,0.0117645263671875,-0.009521484375,0.0077438354492187,-0.0059432983398437,0.0044479370117187,-0.0021820068359375,0.0006942749023437,-0.0006027221679687
29.971576,-0.0021896362304687,0.003753662109375,-0.0067062377929687,0.0116424560546875,-0.0230789184570312,0.04962158203125,-0.79937744140625,-0.0708541870117187,0.0355224609375,-0.0283660888671875,0.0203628540039062,-0.0152664184570312,0.0117416381835937,-0.0095062255859375,0.0082321166992187,-0.0063018798828125,0.0037155151367187,-0.0027236938476562,0.0002288818359375,-0.00079345703125
29.998832,-0.002105712890625,0.00341796875,-0.0074386596679687,0.0123443603515625,-0.022735595703125,0.0498428344726562,-0.7979583740234375,-0.071441650390625,0.035400390625,-0.0278167724609375,0.0196456909179687,-0.0156326293945312,0.0116195678710937,-0.0104446411132812,0.0076446533203125,-0.0056381225585937,0.003753662109375,-0.0032958984375,0.0011444091796875,-0.0007171630859375
30.030417,-0.0025482177734375,0.0027389526367187,-0.0068511962890625,0.0114212036132812,-0.0232772827148437,0.0499649047851562,-0.7976150512695312,-0.0720062255859375,0.0355224609375,-0.0278091430664062,0.019439697265625,-0.0153121948242187,0.012359619140625,-0.0094070434570312,0.007843017578125,-0.0058364868164062,0.0038604736328125,-0.003021240234375,0.00042724609375,-0.0013351440429687
30.058945,-0.0023422241210937,0.0030899047851562,-0.00726318359375,0.0119552612304687,-0.0228729248046875,0.0492019653320312,-0.7960357666015625,-0.07177734375,0.034637451171875,-0.0277328491210937,0.0195999145507812,-0.0152130126953125,0.0122528076171875,-0.0098953247070312,0.00799560546875,-0.0057907104492187,0.0035476684570312,-0.0027999877929687,0.0007858276367187,-0.0012893676757812
30.087085,-0.0024490356445312,0.0030517578125,-0.0068511962890625,0.0112075805664062,-0.02276611328125,0.0488739013671875,-0.7949447631835938,-0.071319580078125,0.034149169921875,-0.0268402099609375,0.019378662109375,-0.0164642333984375,0.01220703125,-0.0094985961914062,0.007904052734375,-0.0059432983398437,0.00390625,-0.0021896362304687,0.0008697509765625,-7.62939453125e-05
30.114286,-0.002532958984375,0.0030746459960937,-0.0061416625976562,0.0115509033203125,-0.0226058959960937,0.0494918823242187,-0.795867919921875,-0.070220947265625,0.0349884033203125,-0.0278549194335937,0.0198593139648437,-0.016571044921875,0.0119171142578125,-0.0096664428710937,0.0078353881835937,-0.0056838989257812,0.0034942626953125,-0.0029830932617187,0.0011749267578125,-0.0006790161132812
30.14138,-0.0025100708007812,0.0035324096679687,-0.0071563720703125,0.0109710693359375,-0.0227127075195312,0.0493240356445312,-0.7951812744140625,-0.070220947265625,0.0356674194335937,-0.0275115966796875,0.0197830200195312,-0.0159530639648437,0.0118789672851562,-0.0096588134765625,0.0077590942382812,-0.006256103515625,0.0036544799804687,-0.0029067993164062,0.0009307861328125,-0.0010452270507812
30.168292,-0.0026779174804687,0.0034866333007812,-0.00689697265625,0.0113525390625,-0.0226898193359375,0.0487747192382812,-0.794769287109375,-0.0696563720703125,0.0357818603515625,-0.0275421142578125,0.0197525024414062,-0.0159988403320312,0.0121917724609375,-0.01007080078125,0.0081939697265625,-0.00567626953125,0.0038909912109375,-0.0031585693359375,0.0005874633789062,-0.0011749267578125
30.196396,-0.002197265625,0.00360107421875,-0.0068511962890625,0.0110397338867187,-0.0221099853515625,0.0489501953125,-0.7934799194335938,-0.0688629150390625,0.0358352661132812,-0.0276718139648437,0.0201034545898437,-0.015533447265625,0.0118484497070312,-0.0101242065429687,0.0077667236328125,-0.0057907104492187,0.004119873046875,-0.0030593872070312,0.0001144409179687,-0.0015640258789062
30.225797,-0.0024032592773437,0.0034561157226562,-0.0065841674804687,0.011383056640625,-0.0225677490234375,0.0490264892578125,-0.7927017211914062,-0.0687484741210937,0.0356063842773437,-0.0270309448242187,0.0198822021484375,-0.0158920288085937,0.0125885009765625,-0.00958251953125,0.008392333984375,-0.0059356689453125,0.00439453125,-0.0028228759765625,0.0002670288085937,-0.0014495849609375
30.254345,-0.0021514892578125,0.00384521484375,-0.0063552856445312,0.0114822387695312,-0.02203369140625,0.0486068725585937,-0.7931671142578125,-0.0676956176757812,0.0357894897460937,-0.0275039672851562,0.0204010009765625,-0.0160293579101562,0.0122451782226562,-0.0104293823242187,0.0077438354492187,-0.0055923461914062,0.0038528442382812,-0.002593994140625,0.000762939453125,-0.0011672973632812
30.281443,-0.0021591186523437,0.0026702880859375,-0.0065078735351562,0.0120315551757812,-0.022186279296875,0.0489654541015625,-0.7928848266601562,-0.068572998046875,0.0360336303710937,-0.0276107788085937,0.0204086303710937,-0.0158538818359375,0.0118560791015625,-0.0098876953125,0.0081863403320312,-0.005615234375,0.003936767578125,-0.0023422241210937,0.0006790161132812,-0.001190185546875
30.308555,-0.0022659301757812,0.0027847290039062,-0.0063934326171875,0.0110549926757812,-0.0219497680664062,0.0487060546875,-0.7929763793945312,-0.0679931640625,0.0354766845703125,-0.0276641845703125,0.020538330078125,-0.0162353515625,0.011627197265625,-0.0098724365234375,0.0077667236328125,-0.0056610107421875,0.0042190551757812,-0.0028533935546875,0.0006256103515625,-0.0007553100585937
30.337666,-0.002471923828125,0.0030517578125,-0.0069961547851562,0.01104736328125,-0.0224838256835937,0.0485458374023437,-0.7932281494140625,-0.0685653686523437,0.0359573364257812,-0.0279464721679687,0.0195236206054687,-0.01611328125,0.0123062133789062,-0.0100173950195312,0.0078201293945312,-0.0060348510742187,0.0044937133789062,-0.0034332275390625,0.0005340576171875,-0.0003585815429687
30.363572,-0.0025100708007812,0.0031356811523437,-0.0062255859375,0.0113143920898437,-0.0216598510742187,0.0490875244140625,-0.79278564453125,-0.0680770874023437,0.0354232788085937,-0.0281829833984375,0.0200653076171875,-0.0155410766601562,0.012603759765625,-0.0096206665039062,0.0079803466796875,-0.0058975219726562,0.0042800903320312,-0.0029449462890625,0.0007858276367187,-0.001129150390625
30.3933,-0.002349853515625,0.0030364990234375,-0.00665283203125,0.0115966796875,-0.022308349609375,0.0483779907226562,-0.7931900024414062,-0.0679473876953125,0.0350418090820312,-0.0277557373046875,0.0203781127929687,-0.0164413452148437,0.0121994018554687,-0.0099945068359375,0.0080795288085937,-0.0057220458984375,0.0043716430664062,-0.0027694702148437,0.0003204345703125,-0.0005569458007812
30.421706,-0.0027389526367187,0.0030975341796875,-0.0067214965820312,0.0117721557617187,-0.0220947265625,0.0479583740234375,-0.7937469482421875,-0.0689010620117187,0.0356597900390625,-0.0279464721679687,0.019989013671875,-0.015533447265625,0.0123748779296875,-0.0098876953125,0.0076065063476562,-0.0057220458984375,0.0045623779296875,-0.0025863647460937,0.0010528564453125,-0.0007247924804687
30.449152,-0.0018768310546875,0.0029296875,-0.0062713623046875,0.0117950439453125,-0.0227203369140625,0.0490798950195312,-0.7937850952148438,-0.0694046020507812,0.0362930297851562,-0.0275726318359375,0.0198745727539062,-0.0157318115234375,0.011566162109375,-0.0107421875,0.0077972412109375,-0.0056915283203125,0.0036392211914062,-0.0029296875,0.001068115234375,-0.0009918212890625
30.477679,-0.0019073486328125,0.0031814575195312,-0.0068130493164062,0.0114669799804687,-0.0214920043945312,0.0483551025390625,-0.7947769165039062,-0.069671630859375,0.0352859497070312,-0.0274810791015625,0.020416259765625,-0.0157928466796875,0.012054443359375,-0.0102310180664062,0.0073776245117187,-0.005950927734375,0.0041046142578125,-0.0030975341796875,0.0005645751953125,-0.0008773803710937
30.505724,-0.0019989013671875,0.0036087036132812,-0.006683349609375,0.0112457275390625,-0.0223846435546875,0.04913330078125,-0.7952499389648438,-0.0703659057617187,0.0359954833984375,-0.027679443359375,0.0201492309570312,-0.0159378051757812,0.0123977661132812,-0.0100555419921875,0.0078125,-0.0049667358398437,0.0039520263671875,-0.0031280517578125,0.0011978149414062,-0.0015106201171875
30.538881,-0.0027008056640625,0.0028457641601562,-0.006134033203125,0.011260986328125,-0.0226211547851562,0.0487899780273437,-0.7951278686523438,-0.06964111328125,0.0348739624023437,-0.028167724609375,0.020538330078125,-0.01593017578125,0.0126571655273437,-0.0098190307617187,0.0078353881835937,-0.005645751953125,0.003936767578125,-0.0025787353515625,0.0005722045898437,-0.0008926391601562
30.5775,-0.0022735595703125,0.0036773681640625,-0.0059814453125,0.0113906860351562,-0.0223541259765625,0.0492782592773437,-0.7959442138671875,-0.0692062377929687,0.0357284545898437,-0.0283203125,0.0202560424804687,-0.0168609619140625,0.0123138427734375,-0.0100631713867187,0.0084991455078125,-0.0056076049804687,0.0046005249023437,-0.0024490356445312,0.0002212524414062,-0.0009078979492187
30.606037,-0.002899169921875,0.0031051635742187,-0.006683349609375,0.0114898681640625,-0.0224075317382812,0.0495681762695312,-0.7968902587890625,-0.0696029663085937,0.0356369018554687,-0.0297698974609375,0.0207290649414062,-0.01666259765625,0.0113754272460937,-0.0098800659179687,0.0083770751953125,-0.00579833984375,0.00445556640625,-0.0027008056640625,0.0009307861328125,-0.000885009765625
30.634498,-0.0012588500976562,0.00335693359375,-0.0065536499023437,0.012054443359375,-0.02252197265625,0.049102783203125,-0.7976531982421875,-0.0705108642578125,0.0357742309570312,-0.0282440185546875,0.020477294921875,-0.0170135498046875,0.0125579833984375,-0.010894775390625,0.0072708129882812,-0.0056533813476562,0.0039825439453125,-0.003143310546875,0.0009307861328125,-0.001007080078125
30.664763,-0.0022506713867187,0.0042953491210937,-0.006256103515625,0.0111465454101562,-0.0218887329101562,0.0491561889648437,-0.7990798950195312,-0.0712127685546875,0.0354995727539062,-0.0282974243164062,0.0205459594726562,-0.0170745849609375,0.0123367309570312,-0.0102691650390625,0.008209228515625,-0.006072998046875,0.00482177734375,-0.0025405883789062,0.0005874633789062,-0.0010452270507812
30.692238,-0.0024185180664062,0.003082275390625,-0.0070266723632812,0.0112838745117187,-0.0220184326171875,0.0493240356445312,-0.7989730834960938,-0.0717926025390625,0.0350341796875,-0.0286788940429687,0.0208663940429687,-0.016845703125,0.0126724243164062,-0.0102462768554687,0.0076675415039062,-0.0056686401367187,0.004058837890625,-0.0029296875,0.0007781982421875,-0.0010452270507812


==> csv/lms/results_10mm/m0_i0_e1_t30_v0_u15_n20_s6_d80_r100_o640_w1_g0_a0_f0p000000_c0_l0_h0p000000_20240502_221735_magnitude_data.csv <==
timestamp,w0,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19
0.201147,0.006722990253248324,0.009689898737099557,0.012561276213888029,0.013956784043310086,0.014669389443225846,0.027363097634744322,0.9511103112009318,0.09934547618015827,0.07158681826178205,0.06663847430742798,0.0594341101680399,0.05395292314480747,0.04684339205190471,0.04200716153681217,0.03554584693601031,0.02961911761480759,0.023492282184096675,0.01875355613533044,0.013112108372168745,0.009596553172407872
0.22937,0.0058805757667673144,0.008918608834650432,0.010809067045064251,0.012959972342494042,0.012934143848524204,0.028265963601711696,0.9545544747046653,0.09626424338506834,0.06967943902192714,0.06371461265513396,0.056068864219280444,0.0505194569824013,0.04406086841840305,0.03872728760813674,0.0327429046135907,0.02803323406368464,0.02201960369546175,0.016229420489212467,0.011617102959542644,0.009360943752136105
0.256433,0.005584534397169152,0.00849223926409094,0.009651500711788191,0.011136932719043997,0.012882731379738777,0.02968403680735291,0.9589058348647284,0.09363707307536302,0.06608962737464624,0.060655578007984864,0.053224362884071924,0.04747161629812208,0.04212798986601077,0.03749623956551593,0.030424602976525057,0.02576663522391023,0.019904495236210573,0.015788476680290896,0.010881894508504728,0.008118966365703311
0.283357,0.005687712343805458,0.006502867335031833,0.008676067490130309,0.010258718905238525,0.012359084600498366,0.03115135227915625,0.962021322732945,0.09105927456456883,0.06350428636043753,0.05780693356434947,0.05075916511545616,0.045138162968844986,0.03910191603671289,0.03462280182115018,0.028086308017934197,0.023912983507821863,0.019469283568971724,0.014897345733447196,0.010048037146605225,0.007164419891195482
0.312126,0.0038664850165297353,0.0067390144336259014,0.0075118547430736374,0.008555613368589178,0.01237845457344798,0.032563701980069096,0.9643033357000836,0.09006833753344619,0.061762889676583964,0.05563904854843181,0.04785589276397537,0.04230657837684708,0.03591981982874736,0.032701199447642014,0.027412415612483712,0.02214792733092646,0.01793243701376676,0.013674933653380426,0.00890571285706866,0.007102818799971216
0.337846,0.003980446040039076,0.00560619829660614,0.0067920125087541,0.007820341526038546,0.011411799328542319,0.033977143433560966,0.967120704759876,0.08814102669717577,0.05967696454917607,0.05299154299435193,0.04542642796636101,0.04039852872605643,0.03472675876030959,0.030712956616462655,0.02454664588709903,0.02063048096641739,0.017145682121138598,0.01264218529789726,0.008855623953350584,0.006966318220459572
0.366659,0.003677099067687577,0.004446372907129878,0.006166802363369981,0.006896217271066542,0.012341099274140219,0.0351179298199367,0.9703125508811054,0.08682384020652509,0.05779687343661477,0.05131650770714112,0.04300890612142927,0.03860173044074564,0.0325863194236904,0.029390188463493762,0.023642667674100212,0.019417011432305294,0.015917853635828014,0.01236195954192741,0.007491086441376067,0.006286806270501659
0.394363,0.0030352527610427627,0.00471676788953006,0.004312713918787821,0.0065828943181945815,0.012512900170456587,0.036293571873887154,0.9721657209846974,0.0851301383556769,0.0550237191207402,0.04918626394852284,0.041700416855942606,0.03658170648248379,0.031105404538956927,0.027523172686201854,0.021598627270865402,0.01845948049148812,0.01498397935841213,0.011625404920627214,0.006858723844423459,0.0059724906143089
0.421578,0.0027049189565494696,0.003924691359741038,0.0038090244074182253,0.005694135626061634,0.012718859714396824,0.0378379881387993,0.9751398512469648,0.08427603113913729,0.053704053806135695,0.04722333293794096,0.03959489793184094,0.03549032707830996,0.02997580081870756,0.025418052393929653,0.021120074081041707,0.01757658349006749,0.013652570753979824,0.010341277726338584,0.007036510790931171,0.005738410437332607
0.448626,0.002587084824688768,0.0029497256064497097,0.00437933227285551,0.006024207798182679,0.01382507760742248,0.03834595700607728,0.9777545293730292,0.08269066284040943,0.05222517334467938,0.04658274202684227,0.03824831813596655,0.03396511247916847,0.02777896494292621,0.02462213186539951,0.02007909670845895,0.016215529208052862,0.013079145611882649,0.009969140396426076,0.006300993111129507,0.004633153594472418
0.477702,0.001965868621929879,0.0029402878833836078,0.0034295295296613033,0.00642230540623408,0.01458408405757261,0.03939250562227956,0.9797006894839196,0.08200106817701312,0.0508682835933853,0.045349624240800024,0.03702791112673737,0.03216971093319915,0.026685997121206964,0.0232406197447916,0.018891222046101136,0.01566497524496506,0.011758451464232286,0.00928954526723129,0.006127904800729217,0.005082001490289577
0.503626,0.0020605863323320214,0.0026177274268032,0.0032184200910592743,0.007142013916865927,0.014884526389977093,0.04065310043367679,0.9820432751681999,0.08122223462184465,0.049666088574374725,0.04343816395850753,0.0354497475032938,0.03091744428642856,0.025424570079238925,0.022621289875212475,0.018176915187397235,0.014794293081814291,0.01169440850810744,0.00884153346336501,0.004974792321716045,0.004575461824648438
0.532385,0.0010860571074996486,0.0024425146447880283,0.003758140931280391,0.00611889332491656,0.015525173014527674,0.042135767350375095,0.9834546817524823,0.08024374260048708,0.04916559188930522,0.042756271210850814,0.03469919926993777,0.02948624285728374,0.024730086595242524,0.0212950834128914,0.017192115624520256,0.014259275106633523,0.00958689510770633,0.007885502436627886,0.005354601291391614,0.004371702982706562
0.560528,0.0008130586725410242,0.001840961992189578,0.002533154307728084,0.006694870864119174,0.016503916407474797,0.041902914353364684,0.9861719846181912,0.07995472717639113,0.04770882517605001,0.04110076064082799,0.03280970445855247,0.02814128726163261,0.024286557073567624,0.02102714283220203,0.01676696537388985,0.013530554284960241,0.009780958178351833,0.007475113190366843,0.004672005994421093,0.003695628624977487
0.587559,0.0008154891329357401,0.002076330996145837,0.0038768811663620305,0.006406602064786169,0.01665665272448157,0.042793490878062064,0.9871477037703946,0.07892736781441255,0.047173312034606174,0.03990423074350576,0.03263333293638145,0.027490291290495312,0.023208634466181797,0.019961808889222173,0.015294003859624011,0.012649545335938863,0.009428036446846094,0.007323841244187653,0.004294312319797093,0.0029402878833836217
0.614366,0.0013590819341625661,0.0015657926675250611,0.0032279823102739627,0.006847274269389241,0.016925176832538375,0.043525580122691164,0.9895719305919192,0.0781222525500946,0.04583691280525172,0.03951226820023936,0.0313476447004374,0.027333595101724985,0.02196238860662887,0.01876543224562877,0.015454036854130854,0.01182025667383479,0.009406919702859033,0.007297786063552847,0.004073853789100573,0.0036401887323256115
0.644381,0.0009589089734953742,0.002317239416117017,0.0037747619710373913,0.007610281846177342,0.017920265467309526,0.04475485355150911,0.9906107234494873,0.0782649042959429,0.04580854747074889,0.03883571656558898,0.03059908092420113,0.02687579166277643,0.020913162681087793,0.018807981789121627,0.01403749091504434,0.011536504824414059,0.008512879648736664,0.006248269176731891,0.003945901904599995,0.0036436010591392467
0.670301,0.001458671600131673,0.0012619904160703203,0.0038440414939427204,0.007263315824699389,0.017833500417205297,0.04507112200113016,0.9925293723568155,0.07764250056012191,0.04537551658497385,0.03815933942608826,0.030165066869307276,0.025396361299081724,0.020327136893982675,0.017777389700026916,0.013934551827019212,0.010994314893411097,0.008390037916110373,0.006349746653335124,0.003331670198746462,0.003358493789157829
0.69892,0.001034732677961886,0.0017425276558926989,0.004110488092226342,0.0074221618810220436,0.018681051969850555,0.044559606612846435,0.9943266707211735,0.07714425148049536,0.04452934075432881,0.03721826351261807,0.02906036677401831,0.0245344650119254,0.0198431766466602,0.016975922308699206,0.013475033510933671,0.011555699671659245,0.008383302163463833,0.006222934719363487,0.0032970461789658375,0.0033064514332480526
0.726778,0.0012752276779462951,0.0010978112857924656,0.0041027490284707094,0.008421293059194404,0.018530582154005448,0.04629793705753624,0.9946525401033262,0.07591732335546214,0.044305651908884094,0.03642669739223084,0.02859157208222007,0.02430763890878204,0.019430659961656823,0.017037421957010922,0.01318355180592397,0.010860812251601215,0.007844238334677086,0.00557261338403971,0.003145393126113319,0.0028972519001063783
0.75347,0.0008150607547939895,0.0022848094163462037,0.0038924719293083293,0.008658014940402059,0.01878694059361766,0.04612707515933325,0.9974972953310537,0.07606385630852075,0.04317339476941915,0.03661200251585204,0.02764582879782518,0.024149222372700233,0.0188192900233035,0.01640136353633796,0.01270845768861492,0.00974540106446585,0.007622082066939269,0.005360728796654722,0.0030634275474432666,0.0024553496825890976
0.780493,0.001193433389381899,0.0016607739197087097,0.00490584899773062,0.00805205156659093,0.018806165031340676,0.04658258270840937,0.9974310616500199,0.07470650961014384,0.04265728823696049,0.03568609065160945,0.027733163949892618,0.023062761183893766,0.018595381082190835,0.015924273599658208,0.012041132857532352,0.009515616858726256,0.007051153952451203,0.005509775265181856,0.002808000704237621,0.0027391545213342654
0.81173,0.0007811844321392947,0.0019966578815518487,0.004710327879603355,0.008888981342481568,0.019899005478899265,0.04702375632785776,0.999622712363344,0.07492252860278917,0.04262399611316087,0.035567294664300676,0.027194416823222142,0.022257808936357464,0.018648601638433522,0.015500605401446611,0.011413750162655448,0.009320188395408545,0.00723035187861222,0.004677814421237623,0.002996992817458195,0.001974657691077649
0.837612,0.0010413215234291893,0.0021596038596676413,0.005094910581942253,0.008765413999992894,0.02042739433388882,0.048038609135801366,1.0003878689726198,0.0753669984947504,0.04196592552106714,0.03530071465134651,0.026512085619521453,0.022053390108704014,0.017285157327598062,0.014837862167767942,0.012208719136846555,0.009482039150210477,0.007291023209683087,0.004839640737421431,0.002098430258098542,0.0020826430468584714
0.866725,0.0011703103269192117,0.0024477042979416997,0.005121256297242994,0.00999201678058636,0.019565195149329,0.04791103409080727,1.0021972373400185,0.07534919203079514,0.04158642433548195,0.03453443980830295,0.02542692235519882,0.02173470826788188,0.017392944747599132,0.014149894366700893,0.011734777656039235,0.009167180265954016,0.007274382636629276,0.004656837681112103,0.0023453160855203535,0.002525652262653316
0.894006,0.0011545368919694179,0.0019453011209852175,0.005822807687634933,0.010224373613424789,0.020836894716896596,0.048195716182858055,1.0034516382543504,0.07509574126553883,0.041419123557945234,0.03438582927095562,0.02553738877451765,0.021565514389228914,0.016709049855677477,0.014778800874616561,0.011648576460104709,0.008883370958360389,0.00665636581221646,0.004680109655383657,0.002317452921170498,0.002119736346000112
0.920682,0.0015122760982340321,0.0022336542811135025,0.004960356334752022,0.010527646674360992,0.021029717114957217,0.04863987216974212,1.003924182314687,0.07475438985495231,0.040400442111162546,0.03407288110154718,0.025554736419567934,0.021469578470270645,0.01680394193116186,0.014459490099400975,0.010505454643532471,0.00895224194557422,0.006082355057604882,0.004452201147200413,0.002925949891428899,0.0018289713133441748
0.947701,0.0008310788797696053,0.0021560971311269496,0.005501909711488416,0.010069812379363984,0.021264183310886555,0.04960869813066827,1.005907816611618,0.07502285770759576,0.04121726925850405,0.03324718917352588,0.024736517294782705,0.021295158580845425,0.015831192199197323,0.014224983086417719,0.010722190494184432,0.008724745553591165,0.00612847470143347,0.0043018150109289,0.0024604058069758756,0.002144999896714412
0.977059,0.0014365969599535913,0.0024362509657308387,0.005290202582812413,0.00982782700523519,0.021373578230398465,0.04938709980323507,1.0056722872660375,0.07380332134332018,0.040086590075566524,0.03343123727153879,0.02456669896280923,0.020489332410322855,0.016317255966188403,0.013678536324997728,0.010700298587871287,0.007739876923933292,0.005844434923689454,0.004601435784649866,0.001759894780151743,0.002376871715709325
1.002912,0.0013095250658813425,0.002586949825219667,0.004892750401994852,0.011088899119376092,0.021575976294823024,0.04912727330832626,1.008421281219514,0.07434380890174257,0.040701895276967805,0.03321297233075728,0.024662753903289914,0.020667098972430603,0.015589226062670205,0.013734090542397116,0.010001973282500016,0.007657236794697333,0.004946960834778398,0.0037799473136255093,0.0015531768408322804,0.001642075419752535
1.032106,0.0017631991292500451,0.0024905620621144217,0.005792961637951728,0.010166482401675217,0.022026221892804218,0.049329581837631406,1.0087855118629492,0.07436732311471352,0.03991016860408013,0.03236488258035258,0.024560452502772723,0.020205749606115035,0.015242508786240385,0.013449125157882892,0.010322370618865392,0.008052756355740445,0.005528047848732358,0.004112073792185568,0.002221739422340873,0.0015251348588773963
1.059847,0.0015711737330225324,0.002960293562048393,0.005489629031884776,0.010287573018117585,0.02195012341245831,0.050461658070475424,1.0111739697391742,0.07497973472522103,0.03973512017698494,0.03305458843588941,0.02444511346318431,0.02021081332556386,0.014852222891738097,0.013367953306965805,0.01033592347312085,0.007870048667731513,0.005261517227040609,0.0033288649197680386,0.001785685826930519,0.0018553394975314873
1.087036,0.0010974135520848494,0.0021822202351395687,0.006073462885410274,0.010636626488876968,0.022044336436837387,0.05056846781407367,1.010689322297323,0.0742973363322507,0.039860023448819906,0.032424565930322245,0.02404384894390647,0.019711172360651296,0.01457323000387894,0.012898716139281957,0.010209418473502907,0.007962694210346295,0.005121739324997713,0.003656104250492986,0.002272945039378584,0.0020280417451683797
1.114148,0.0018081665039062,0.002235881248535558,0.006515275115914841,0.010853893715700126,0.021686395260407193,0.050678398898787023,1.0120071971164768,0.07438586347169691,0.0388068805973037,0.03282006710790928,0.023673701430275074,0.01921405265020607,0.01579282825118748,0.0125354016870796,0.010293297377846932,0.0070696540257178,0.0057628246636119715,0.0036754682389378867,0.001551770834991137,0.0021713905566047723
1.143595,0.0019301011109426143,0.0028159081320130123,0.005657313082636044,0.010877975632946962,0.022409805894213833,0.050586204937739736,1.0125231934561385,0.07405428050413082,0.0391528998344202,0.03188580285673761,0.02389696390429262,0.01895842368873786,0.015076009847222736,0.012515946736528196,0.010321961784582627,0.006805702169407102,0.0054733874038822815,0.0034852640814903293,0.001667053257293416,0.002203785970469186
1.169463,0.001821572867159629,0.003476133333462538,0.006139316466130157,0.010964716742064977,0.022839425605246235,0.050751122950865146,1.01399805453301,0.0743241393192673,0.03853396007950227,0.03252977451173065,0.023808748983654714,0.01949195783800886,0.015290625738015802,0.012971644574029948,0.009728028524940873,0.0076367342929242405,0.004416496957970583,0.0032387835661769355,0.0007388311336471994,0.00219213363233927
1.198663,0.0012556092130281788,0.0025267237016165065,0.006277675189364171,0.011435362983775696,0.02292124331581624,0.05125872747940137,1.013865047880453,0.07373882161124472,0.039093947418137126,0.032132807997638964,0.023163757758443752,0.020170583969542317,0.014457517436509592,0.01212469226238319,0.009555328569872484,0.007622616618175487,0.005196564261854589,0.0033772719432963332,0.001417364103223431,0.0016782587095799208
1.227034,0.0017710715488948863,0.0031550659800989177,0.0060275983089158785,0.011260864856757412,0.02277804642335809,0.0516767057526729,1.0152349116354507,0.07464624445414607,0.03956951548314067,0.03187578930765758,0.02308626546642918,0.019107460282115657,0.014219398549243869,0.011871112340829092,0.009529263424213523,0.006996658124049962,0.004947972637202884,0.004185646045718618,0.0015149487985265282,0.0018668802599135206
1.254101,0.0018728104612220167,0.003096829414056213,0.006646691559547828,0.011196907835713137,0.022695203397590322,0.051563972845861034,1.0168378227450587,0.07442587573482375,0.03850446275857657,0.032533624998708835,0.023561226831022953,0.01893993927029866,0.014498092076368438,0.012766302595779285,0.008905124598431706,0.006986001237682104,0.005026057274000267,0.003481144831933398,0.0012446206168507904,0.0013477061442109097
1.280355,0.002102240865090112,0.002698876074170191,0.006225422314756257,0.010595273413492513,0.023184926608126717,0.052083916275914535,1.0170578988786612,0.07409487640411254,0.03839153250145473,0.031745807048882524,0.023289772466355496,0.01879963625372272,0.014868392222240128,0.0115950834279937,0.009897018675857305,0.007244860352631181,0.004915017969445077,0.0037012000699340702,0.0013383010596675186,0.001523779378334672
1.308822,0.0019691820522067327,0.003089075801460819,0.006659080475821811,0.011778302667653763,0.023055673037272757,0.05169714214822262,1.018372489378939,0.07476777251828104,0.03860966948702192,0.032406659534431434,0.022889573372926436,0.018524416587230527,0.014401843783446064,0.01226876859410879,0.009619695386041622,0.0073007884367411865,0.004831521533920444,0.003466802247808887,0.0020402461750741487,0.0010716244408195171
1.334514,0.0017894467978041898,0.002553568721188239,0.006557876236685108,0.01182864241306115,0.023766126059655557,0.05227195520815753,1.0182872911377745,0.07497870571672619,0.038805967128296,0.03146789347900937,0.022542888212960695,0.018887330087750166,0.01424808170139169,0.012391250071747741,0.00971141311404549,0.00738714918927996,0.004370710929303096,0.004067046963311295,0.0011760656608479165,0.0014944462993325472
1.363692,0.0015283564481027578,0.0032718718712043894,0.006552401902338833,0.01168509707716113,0.02279033854916655,0.05162378492856438,1.0204142530174953,0.07490137322156411,0.03837665610111347,0.031612396930718926,0.022885805642259918,0.018843475493306533,0.01403932358634846,0.012089846326769169,0.00939840459976393,0.007306478791992647,0.004780100321533075,0.00338409016523198,0.001227289550781601,0.0013202380111380174
1.391728,0.0016917483499191686,0.0031883658730190406,0.006066112352757392,0.011940743420311175,0.02333538963600966,0.052490590338276175,1.0211219967942893,0.07447372303012822,0.0387816735622213,0.031895353376161124,0.023334800951549543,0.018900352520759837,0.014102014847418973,0.011860550831251046,0.009125907212917917,0.006972202244838671,0.004546427834207818,0.003585596280807455,0.0007824129151713343,0.0009016898622249852
1.418818,0.0018744414709610106,0.003049630377237671,0.006565979449569484,0.011565621094141262,0.023082640796956315,0.05252706710290527,1.0221226886103083,0.07441802823082505,0.03841653567367533,0.03163943119210554,0.023208243212157108,0.0193509436787744,0.013846249707352104,0.01209640202180886,0.009106586061468861,0.007257411169611639,0.004597177125635007,0.002514704453668415,0.001632939970251729,0.0012850491586374792
1.445729,0.0018335960553954838,0.003281970087011264,0.006642574311703676,0.012342634422255225,0.02394464415827894,0.05272038205693133,1.0221376267690716,0.07463017184445538,0.03902039419250687,0.03123699789462755,0.02303234224045773,0.018768673404814494,0.014089665813528086,0.012079073695347187,0.009155743904741344,0.006724717302755349,0.004756289625190762,0.004160727922803432,0.001102493707553417,0.001747148005643434
1.475386,0.002427742391835413,0.00358045461353472,0.006558155824491928,0.012054250208598911,0.023550492598349144,0.05242932800348205,1.0238341766944583,0.0753580293610641,0.03837598493489418,0.031356586910287886,0.02273723673178525,0.018819119908712732,0.014212990717072105,0.01192167783292285,0.009538024816222512,0.00707594981359721,0.004876281423529155,0.0033965975340582645,0.0011031006986653316,0.001948485227832311
1.501494,0.0026177274268032,0.003070440326703883,0.006792411002842585,0.011565900412142885,0.023398147765898818,0.05201003466299505,1.0247416126315396,0.07508263606713564,0.038844431212970314,0.03153462820090606,0.022772995059523148,0.018447405838319855,0.013990424974627096,0.011981351387998279,0.008582550033147925,0.006558155824491928,0.005045989491073195,0.0034374804116904076,0.0016450149409251269,0.002233237292001771
1.533096,0.0016467125102198664,0.003220309501222642,0.006956087650572775,0.01244986284144044,0.02309455026930861,0.05281824544209405,1.0250556841824834,0.07433625106988435,0.038785831600415786,0.03165152963032436,0.022999987601339703,0.018771070572036253,0.0138198748084466,0.012043090496134567,0.009298266484005665,0.006789153806568437,0.004398933166318122,0.0037698937523428433,0.00048457167078241414,0.002051839101525573
1.56167,0.002229898571952003,0.003193026942410492,0.0065611772751083975,0.011982575588903609,0.023671533944880235,0.05333158573425426,1.0268473704506684,0.07471132928352522,0.038923388372660316,0.03143503312801785,0.022957744435099316,0.01902027030571694,0.014026755445827934,0.012241222657759874,0.008850166715155146,0.006630466207946743,0.005254016763382739,0.0036903326930805367,0.0006961169277532365,0.001366705468897003
1.588663,0.0018955629528422664,0.0034530491308145165,0.006910315410156807,0.012179450825740061,0.02363623488882422,0.05303620129227377,1.0272048563494736,0.07427833425629769,0.03910873329470175,0.031182083072384598,0.02288207163267465,0.018516697704149477,0.014227841013701477,0.011897208455905894,0.008924555793503172,0.007564470614918583,0.00477768865145046,0.0032670916772671067,0.0019260103899912454,0.0012199876595921735
1.617312,0.002374323474059305,0.00376957721632761,0.006746697353004965,0.012285609062595125,0.023768963272170145,0.05322159319874639,1.0279351010597693,0.07482777488553007,0.039151862121098474,0.031238428037090295,0.023191883642530334,0.01852936334096442,0.014023451848275104,0.011660243554004064,0.009690955919406753,0.0065804180197314936,0.0043476705705144105,0.0030703644960431227,0.0010784466944230007,0.0013776286814971193
1.644486,0.002203838794984919,0.0035109309807577513,0.006736967055385119,0.012198953339978042,0.023756259915541818,0.05312171603318785,1.028836654594751,0.07428052215398616,0.03906786404973501,0.031370773362836994,0.023462064109425654,0.019067389467460442,0.013610397211925968,0.011769930517354156,0.008923717652553585,0.00651341210437808,0.004692077636718739,0.0032606179269955037,0.000874023650611553,0.0016279418912817374
1.670378,0.002156367081939513,0.003266753149007876,0.00753654824095945,0.01189071182493093,0.024116738163602474,0.05389471366871078,1.0298315702933403,0.07470415536792853,0.03887386746846864,0.03144651423254876,0.023122400354362034,0.018814928418078945,0.014254657513868025,0.011759669170766483,0.00929227994412113,0.007620982300780793,0.0046404032236787495,0.0033225027742017216,0.0012306286692769864,0.0017250531749891387
1.700645,0.0019534378993211247,0.003510226303312546,0.007171537520430233,0.01202150988634187,0.024553512235088597,0.05302442372257693,1.0307657314533696,0.07468895989676104,0.038971052565465944,0.03122232839937675,0.023040278852640414,0.019514162814558752,0.014194356789063476,0.012310188252222838,0.008936965418088496,0.006556495874560967,0.004714854711315942,0.003088651803365021,0.0010165434590791902,0.0011685184250613996
1.730465,0.002360258967864334,0.0032528431565094105,0.0061918541598833254,0.012280097679564003,0.02425059188425841,0.05336221772635656,1.0318091910768932,0.07486280472606503,0.03955299023946748,0.031873153255822045,0.023170169731643434,0.01866384446259057,0.013970673451338077,0.011983534944658434,0.00925243006441871,0.006941030100890428,0.0050968010137486764,0.0040227244263748175,0.00026963191294969023,0.0017250194321276624
1.757939,0.002524511198908657,0.0030716059874505565,0.00675766702864741,0.012377375340133924,0.02408970178138878,0.05335090326475034,1.0328927998830602,0.07540441906324012,0.039055457821496685,0.03156239115346892,0.022859750252852126,0.018713977913622736,0.013828043442420956,0.011783564657971882,0.009310625009947096,0.006758455124658011,0.005190484063697076,0.0036754444836588672,0.0012488225890231247,0.001846266186321307
1.791077,0.001931683748147659,0.0029042350291713205,0.006914950882147767,0.01185251670939638,0.02367988191543364,0.054187285767833535,1.033314155980428,0.07427179956571163,0.03923424946539099,0.0315349272244525,0.023946111177252243,0.018631990547564328,0.01398796796261455,0.011917426853744684,0.008994486679933227,0.007200669282218735,0.00495713414806106,0.00370084620228116,0.0010399791091330183,0.0008056871815456596
1.817198,0.0015640258789062042,0.002861439992390797,0.006851943894953062,0.01228514000416996,0.02426760134321672,0.053791274331381665,1.0352856718492096,0.07432496868062347,0.03977177025469725,0.03190369872702175,0.02344810350288184,0.01887991527488875,0.014383569853520697,0.01256091244770166,0.009441510594493264,0.00655980648100058,0.004695605680639658,0.003476133333462538,0.0015769425130755192,0.0013704057690013247
1.843398,0.001985079904819869,0.0034381407444005196,0.007524938775493453,0.012464637580703913,0.02483842748669346,0.054103718316165395,1.035277786407675,0.0743916475586398,0.04094019834528913,0.031683578483035546,0.023688031592685347,0.01920038353616383,0.014291224538885221,0.012049004981823307,0.008941874973223855,0.006431629366246531,0.004485798521755706,0.0031445880256881537,0.0012901123424568625,0.0020914701790812136
1.878744,0.0018448784666186002,0.0030278701478391365,0.00737046107997013,0.01280435399490464,0.024393387623376755,0.05381031866562781,1.036454852386905,0.07586019047677915,0.04000569980145151,0.03151442739351193,0.022838908241578533,0.019024627668388652,0.01463015130223616,0.01144174424571176,0.009812131056637611,0.007505191717199968,0.005572827508731578,0.002769564792499831,0.0009960378369364984,0.0015645282217758589
1.905165,0.0026275484126740767,0.002758297834295183,0.007631621989291718,0.012638821452721594,0.023986631979973454,0.0543014581250288,1.0371291187103366,0.07604518848816767,0.04052481657789347,0.03165097424270076,0.022951451913249803,0.01838927826613423,0.014822162204697757,0.012041536495485875,0.009266099892310194,0.006226843351649604,0.005705807851727334,0.003806570934207706,0.000868076251365999,0.0018650865995576585
1.932219,0.0021154482707806703,0.0034405270437367764,0.007616921719780432,0.012564454665140185,0.0245350059326418,0.05372517353743092,1.0379244552845408,0.07675507047053101,0.03965909939612417,0.03127943176617984,0.02339468960207629,0.018640932616983498,0.013896126923484187,0.01198689329913695,0.009433489501764064,0.007193078779796217,0.005338161467566741,0.0032354570239765887,0.001569004972271662,0.0016061642293628865
1.959931,0.0017297033765799916,0.0032962163136098675,0.0072820802310433,0.01334566045718274,0.025132897789821983,0.054523928538975544,1.0399670499005895,0.07782929680710264,0.040489763191592795,0.032389632819400806,0.02287913970289203,0.019418961381318035,0.014709949485679625,0.011317354973141508,0.008746607550691983,0.0068634874500700565,0.0045493843529648146,0.003944684724623175,0.0016497143369899171,0.001796669766895974
1.985963,0.0024261954440764105,0.0030423017867808708,0.007439582963032257,0.01260821561582562,0.025145939247000267,0.05535595306732148,1.041371409998189,0.07879735737741261,0.04046023511691266,0.03243918161642048,0.02386174707520318,0.018744557554412324,0.014424346450914295,0.01180344266547952,0.009463724984350474,0.007102642605101632,0.0038004188345208078,0.003124886749122805,0.0013972627364595668,0.0013207449345936525
2.015589,0.0021788834845911263,0.004202577722382864,0.007344060089788136,0.01341910518459115,0.02387986594455258,0.05430393209581634,1.04251647843474,0.07923820145642699,0.04051175808819585,0.03186923118880487,0.02276165000588614,0.019347861736168356,0.014257754446590755,0.012249132510197385,0.008783451249441639,0.006897010634326174,0.00449930565207453,0.0033026819709982788,0.0015839953357491012,0.0018074581513186604
2.0438,0.0022008257740203574,0.00317633969627477,0.007512656698322321,0.013104221928521103,0.025212992750539162,0.055007946210164166,1.0431662069939032,0.07940569187152156,0.0404459620225677,0.032308832011406774,0.023286123231760655,0.018225025092540675,0.014380194412896752,0.01319228433341681,0.009353118060614772,0.006562343777204888,0.004641406608354226,0.0036717922627481693,0.0007771878134009667,0.0014214853994853087
2.070775,0.00255311278783264,0.00416221756751982,0.007165008896588282,0.012582719804741396,0.025050382398603317,0.05441728585538121,1.0431985733878553,0.07843887340247553,0.041314254140710514,0.03155217350119184,0.022932477688682867,0.01901015180518653,0.014548263155905827,0.011870477346105633,0.008691702125099347,0.006542800787292891,0.004638301684013412,0.003856249522467264,0.0015910351867465952,0.0016169457335514148
2.097683,0.002372005630591258,0.003378452342200701,0.007112429140974899,0.012667131782858325,0.024897147085213192,0.05557331051110792,1.0436471173303794,0.07870900097599291,0.04072068098707011,0.031037323111156506,0.023646551121001263,0.018770780633414603,0.014652112658729267,0.011781652826282839,0.008732671102526379,0.007172771119717663,0.005245928628244385,0.003478945346807894,0.000984783142869124,0.002366342532237369
2.126961,0.0028859892931380896,0.003825546096638705,0.007956112448792957,0.012765912754557913,0.024755009329984683,0.05459463641414529,1.0435505599945722,0.07803737114330254,0.04058943510473932,0.03179217769133369,0.023130955315902844,0.018858582413025685,0.014601905747410725,0.011715354526860471,0.009120806346425,0.006818412557911911,0.005081806773858471,0.0038641207508982763,0.0015370721352027292,0.0015776621274280116
2.153088,0.0025985677453646515,0.003846334869510263,0.006888092704817425,0.012629118617148584,0.024824903258873897,0.05564716620163263,1.0452224620245008,0.07865149075865208,0.041102161965224954,0.03227069751362246,0.023325743066889535,0.01905394812275919,0.014873155842693104,0.011892172958594124,0.00910642306859462,0.006467179930807575,0.005029090627126271,0.0031485375212170624,0.0007340096112552303,0.0018465656707279383
2.190455,0.002029777437828115,0.003419543652776672,0.007498282127783688,0.012218474746308623,0.02511287266895378,0.05547230142067293,1.045395257488207,0.07785445172187866,0.04072243058075794,0.03236111993715218,0.023430099163226265,0.01892078307331969,0.014802535461788547,0.011988896207956241,0.008920905881063208,0.006829275563501416,0.004600683054569972,0.003675879972715196,0.0011088899119375988,0.0015591055536451665
2.218965,0.0019041415909274398,0.003631984465070635,0.007990088998604473,0.012980562261117684,0.0256994985515782,0.05496808273774242,1.046489049497732,0.07920409844884532,0.041509022116918315,0.03200795068407245,0.023700816953820533,0.018981406152395047,0.013674122761828257,0.012627182686998742,0.009355423525021955,0.007338561478704922,0.004464662750960755,0.003825120038442777,0.00112045652775182,0.001344094926622065
2.245965,0.0023291530643423076,0.0034856398354488165,0.007309776212790242,0.012382967993815929,0.02531824662253262,0.0553030665256482,1.0482481604403362,0.07874165369287742,0.0415850085356819,0.03134681560898438,0.024188797737424772,0.018818666777799666,0.014925991549678838,0.01249018568830268,0.009497600334695098,0.006888346214427221,0.004867362374398705,0.0037024029669660953,0.00133302793382822,0.001339409689756594
2.273061,0.0019967744883312303,0.00401745399891618,0.00747763570743243,0.012754807538963416,0.024845133540852576,0.055443621076093234,1.048049649201547,0.07874246055091758,0.04127863799404764,0.03198324540948908,0.023696314797740193,0.019870693245494807,0.014277410510307556,0.011687121824084877,0.009533156674245868,0.007201000704074695,0.004665922131246414,0.0036264752158903005,0.0010799299486828917,0.0012721200370704193
2.302511,0.0020169614327601726,0.00356587486131335,0.00751231578094843,0.012678065872912448,0.025012745113738,0.054942473826832414,1.048902059514026,0.07883240683885621,0.04119100144966514,0.03222937282677355,0.023680010965649412,0.01940271281825827,0.014379668193698677,0.011405273723953354,0.009745568302377381,0.007246302372893039,0.0045279540620713895,0.003278563086208046,0.0007237879166034804,0.0017458148643973498
2.328803,0.0024372303535404884,0.003271524941491741,0.00742011865112422,0.013346558904628129,0.025279356080694513,0.05571196820283662,1.0491378391992607,0.07927553338633819,0.04140103508053155,0.03217042111224858,0.023386249785151924,0.019669497981185145,0.014496335473199999,0.012464686613757088,0.008907297693919338,0.006935707126152888,0.004343699143218308,0.0031107072761537165,0.0011301036625470844,0.001979780104690919
2.354782,0.0024031502835217323,0.003733425329372405,0.007238924561974532,0.012534609951812133,0.025434054545041062,0.05534371680249149,1.0502449335956503,0.07912822740490723,0.04080475588900881,0.03244981685573746,0.02367080361865725,0.019376530867998266,0.013952785985086431,0.012349454208363296,0.00938756617143068,0.007137109987426793,0.00494122141089029,0.0037315539459293018,0.0015062983178663382,0.0014536949918959544
2.3836,0.0023117191326943705,0.003586505255393089,0.007676983234457245,0.013076802257046207,0.024969729709263255,0.05549180047608356,1.0506202795648483,0.0794276873980544,0.041806375457699746,0.03207675929008688,0.024069947775312607,0.018778401275103922,0.014000745536998536,0.012333354594083657,0.009290547762292144,0.007008972407145119,0.0043213970903589445,0.0030594728224801063,0.0008485450874876993,0.001958496931632671
2.410753,0.0016275664166204875,0.0038184338389206153,0.007340671021939187,0.01249979380348124,0.02506642652920656,0.05579331151487348,1.0514960343155095,0.07948664545146353,0.04179362338444143,0.0317833305638337,0.023624263401333643,0.019033582526037183,0.014287576732957118,0.012099779561179814,0.009295812218489949,0.006338796484739039,0.005374235621427374,0.003663738206388395,0.0012755927850120984,0.001168966658038013
2.43765,0.002530866930962485,0.0033718557750773825,0.007115297032147647,0.012888061835755684,0.025759255038011224,0.055097568830348415,1.052119114448637,0.07941623670519038,0.04140467351148048,0.032059890529457104,0.023661764888640927,0.018539849421747162,0.01459479443944952,0.012192383561078936,0.00894176105521917,0.007078059500639625,0.0050552727409856725,0.0034488998435225405,0.0008025383280613319,0.0011653260183789897
2.4669,0.002383120489540151,0.0036047254252825982,0.007719895513617209,0.012966678425925412,0.025248729373604093,0.0559048927568107,1.0529446705880943,0.07964962560025728,0.04149071610047227,0.03213177181932313,0.022924020050969874,0.018796990354303662,0.014353575954733506,0.012253988073736684,0.009724111535452882,0.006770269854952878,0.004873039478762656,0.003688186939656247,0.0013497776804316812,0.0010059234450591741
2.492743,0.0020635643555378877,0.004095563872993874,0.007750912894474928,0.013134197130627974,0.025040538756597352,0.05592728220548858,1.0526444563091129,0.07922082610955561,0.040635311269270946,0.03207606518408355,0.023630998725095578,0.01927380918093006,0.014046778268290018,0.01163681513569365,0.009360816279393546,0.006996583249482478,0.005082264918292529,0.004088138285305295,0.0016094225394995868,0.001878520546302009
2.527919,0.0025354051842457754,0.0036975181909454356,0.007744801277852827,0.012990063082578357,0.025431852843639347,0.055369070750322935,1.0535493734358743,0.07965568476827059,0.04083682509389641,0.03210322482722394,0.023742460039036278,0.018623428625865884,0.014083465537519595,0.011863257102106395,0.009616499988577231,0.006679176525738563,0.004656806432515895,0.003294211415055267,0.0016619126061089486,0.0017582899345946425
2.556431,0.002029777437828115,0.003960148187201294,0.007798887105222397,0.013611543320749918,0.025624011826796914,0.056282959762918396,1.055355459668452,0.08019317127340811,0.041073461042417984,0.03249829955248948,0.024305869217061578,0.019117437459736365,0.014750626874615626,0.012206680769657292,0.009418817408530266,0.0070015232534145,0.004466507164200607,0.003066077017269666,0.0012117294444479586,0.0012376796888774102
2.583359,0.002202874548183339,0.0035433260685958983,0.007808926629389165,0.013192231386306593,0.025645186939921644,0.05633404400396509,1.055820746052352,0.07964006730581444,0.04205727799880886,0.032367816670847205,0.0242196592421746,0.019110567287783205,0.014576107504588917,0.01156268407217624,0.00942471122062925,0.007011492441292103,0.004242547081448366,0.003868584537068301,0.0013345989749554367,0.0015383591484951498
2.610506,0.0026018025177275256,0.003932603215566223,0.007877178975392423,0.013095281773387603,0.025215495189418725,0.05643971394374557,1.057617721189838,0.08045110326732874,0.04243877847991909,0.03267744848583313,0.02397407066920902,0.018822606950522777,0.015063176391677396,0.012673616209711358,0.008946846893886255,0.006602248101212429,0.004455056879878395,0.003665008986441395,0.0006352129607085768,0.0011842285144295763
2.639744,0.002169124213736528,0.0037699555123689296,0.007940777771347846,0.012997320174202248,0.025448921339839836,0.05680602788471742,1.0584718378999787,0.0802559205391044,0.042429785528773835,0.03266523820724615,0.024079744616384933,0.019282165328252436,0.014675369935190054,0.012399026659925119,0.008818276516893679,0.00728310329822017,0.0045475095542894545,0.0032109238451413944,0.0008055788052848567,0.0015592735476353482
2.665797,0.002719116639074037,0.0036389732676253036,0.007693645773634036,0.012684290025630311,0.026584643581393348,0.05700561575226998,1.0596078784991985,0.08117686142592159,0.04276670357745976,0.03184178878540963,0.024623011271914748,0.01929756376160838,0.014657415182041311,0.012613214451863138,0.009135851923101537,0.007285240884907991,0.005072279463357303,0.0029144087386320126,0.0011904056052196512,0.0016464827335027855
2.700874,0.0021861244244782093,0.004132639566744233,0.007445327509097335,0.012801471552629883,0.025741194997504834,0.05688055426025841,1.059493222843755,0.08017028362566524,0.042272853080117995,0.033294751161097494,0.023877475836167294,0.019614840979117587,0.014798555463011199,0.012228739033619936,0.009269321888594074,0.0064160667849958,0.004675997339878632,0.0038067544261505552,0.001233085770894072,0.001995185134821059
2.729697,0.0024636329731576837,0.003488869648932371,0.008054920937774969,0.013346558904628129,0.026080462247587564,0.05676077818965795,1.0568220722087438,0.0805129556647625,0.04204108612595157,0.0325678916136909,0.02351281116370067,0.019240023079070915,0.014228826937022177,0.01184917430541126,0.009330000890236802,0.0073072315951904915,0.004555694124095993,0.003063418047014438,0.0010714071499082242,0.001393195126613745
2.757026,0.002668521841925121,0.003758319043876725,0.007822164875386567,0.013161676343413763,0.02587651745549445,0.056570612041843035,1.0569516178922003,0.07969824343666826,0.04149860250019631,0.03212867667165436,0.024360330581273692,0.019151920031879367,0.014020137092996342,0.012271259139132698,0.0095593177640466,0.007006945758716515,0.0048920186992618825,0.003542414230158559,0.00038677343309432964,0.001525669083474041
2.78405,0.002577900045868781,0.0039901149884072435,0.007858654124244798,0.01334408148550921,0.02647787390063045,0.056736296493463394,1.0558530558534363,0.07929618243798234,0.041389108120128276,0.031858788557920244,0.02441011873817095,0.01909397398201539,0.014358370513618976,0.012316442354671409,0.009500495690076573,0.006718811468741421,0.005263430761501532,0.003480208339004189,0.0015154674094159104,0.0011497120385922089
2.812854,0.0018189347009503907,0.003994459836650827,0.007671165558785527,0.013225781527100142,0.02595874105136672,0.0568005199948423,1.055800435404558,0.07842735626852497,0.04123765378321813,0.03199291148228224,0.024275117313246903,0.020001298463662685,0.014357711736783385,0.011978810286058223,0.008994955850160012,0.006811413029148429,0.004941451115838017,0.0034449483225938173,0.0012405686416124173,0.0015429495556760168
2.838875,0.002248925000254772,0.0044883929687752466,0.0075333462178113425,0.013101820860876025,0.025883433557762844,0.056359595355346535,1.0551893996512158,0.07916346125252985,0.04126022835195524,0.03161515966898993,0.023582733705581463,0.019240789988128476,0.014238831626526708,0.012176136020549906,0.009371421672470829,0.006778518467765474,0.004736041522448937,0.003910903840619313,0.0008392333984375,0.002076345013049754
2.86628,0.0024224619192698997,0.0036916337372049327,0.008074019213214672,0.013162394981863066,0.026114222783124738,0.05617465736875569,1.0538544893201875,0.07903479662118004,0.04136701475986291,0.031166269962453724,0.023627481026675272,0.01927508812513442,0.014235305331235498,0.01135004693026335,0.009523687963540532,0.006560046057907351,0.0049823451247485336,0.002932745609018552,0.001533071730991014,0.0019147956426935615
2.8967,0.002977624744322222,0.004031880568286969,0.007653769655752229,0.012896561158913647,0.025273964021864208,0.055973502093426594,1.0539844776197007,0.07813729286338116,0.04092124812588943,0.0315636525675452,0.023575001935109276,0.018725913317229427,0.013845402604149824,0.012427590516525838,0.009443779071132533,0.00613162244803901,0.004977248824580596,0.003605540786821128,0.0008952111904219133,0.0017435294924966875
2.924786,0.0020577454393461763,0.0037258013641748755,0.007985935478839001,0.013446060592773788,0.02548223369843506,0.05619138780384071,1.0530041403906214,0.07893265539666751,0.040428605790801854,0.03167978636712095,0.022646029917280555,0.01879341648286433,0.014200785326166192,0.012146269253673445,0.00854732615842273,0.007301633503687207,0.004521708565297164,0.0036468585664669807,0.0011334979926506115,0.0013949070538983553
2.955486,0.0024002540811822824,0.004140688270409277,0.007682258564128726,0.013454380473316345,0.026931814566500154,0.056498935045973066,1.0529581373833425,0.0791373617055128,0.041146467756383025,0.03189861532069941,0.023811516337919118,0.018577426854972805,0.013591958536293145,0.012084652675203535,0.008608134650279908,0.007094619058370745,0.004116148501337784,0.0034098955586779316,0.0006538618121662742,0.0015919129791510322
2.981863,0.0025702115549248285,0.004165907911168099,0.008132165153136502,0.014031759163240648,0.0256642603358535,0.05641130566395089,1.0518430646343033,0.07874033786450364,0.04113213844009652,0.0319735045049623,0.023250240295284174,0.018594731549893946,0.014281788436168726,0.011154790566456236,0.008674836302878615,0.006466936913543514,0.004443491944232237,0.003456957716617755,0.00031751483225532246,0.0018081825996035935
3.012701,0.0020886294901584965,0.0039749731253556205,0.0080991907395608,0.013383943503962903,0.026311845008581997,0.056478073914915904,1.0517418095826536,0.07838944219698082,0.04129742703662403,0.03154709618465133,0.023548148158446497,0.018376918347224727,0.013663770623740242,0.012113181792524111,0.009058973565555075,0.006302660323394452,0.004416496957970623,0.0037138776676211667,0.0008944631346543002,0.0011922622560358535
3.042974,0.0027481286674532588,0.003981242935654917,0.00791724220244366,0.013500202305064924,0.026162831368403368,0.05615764105729829,1.0512068872273908,0.07793901553172741,0.04131234010545177,0.03198361576560094,0.023440226753881157,0.01814947010008023,0.0140786062994777,0.01188629551556183,0.00875342947411788,0.006543663685460686,0.004877236281666256,0.0029528221007828494,0.0003826884827876115,0.0011296915355652288
3.071358,0.002553568721188239,0.003682500968905899,0.008030357259270907,0.01405098778326566,0.026312852656729103,0.055974338698453946,1.0505498701491212,0.0778974351762258,0.04018781088967225,0.03173297049032361,0.023802967548988963,0.018629939482074212,0.013974789265741633,0.01170553266682473,0.009121852910553103,0.006674429632503659,0.004558938302287848,0.003006223484886954,0.0006228128549792038,0.0014075560928473064
3.099672,0.0023831204895401396,0.004080834692479349,0.007428871953640106,0.013645736793562967,0.02587688298683412,0.05679702745978608,1.0502132208870716,0.07772781505233535,0.040838125724996906,0.03191003542907682,0.023025817312926737,0.018900166197206383,0.014104808964665337,0.011206708008082438,0.009161883193432072,0.006311257245935477,0.004965001050871744,0.0034957366233504946,0.0007113362048431926,0.000970463782724478
3.130051,0.0025487773532122168,0.004049261167511203,0.00786341897040379,0.013225717711353788,0.025721711349221608,0.05642547213356478,1.0492674930780528,0.07794734678861845,0.0409540931057545,0.031056157750587895,0.022999551039504348,0.018499672416617076,0.013619204375783688,0.01128744361664411,0.008893747222699516,0.007050043560176259,0.003966030509336165,0.002931991307113337,0.0011324447824267257,0.0012994406625308837
3.157026,0.0028692305773454587,0.004039777011869675,0.008391962910164523,0.012776782811003055,0.025906109906848496,0.05658085419395413,1.0485194128625155,0.07751743657061394,0.04105268376639157,0.031068170442592396,0.023263555259258568,0.018448062135373935,0.014100997354087983,0.010857239610164944,0.00861146426012146,0.007107492514686627,0.004578024529877917,0.0031211963989985565,0.0010036351787913041,0.0011138132146139377
3.18983,0.003045380604894007,0.004159370692950849,0.007646332059636635,0.013008180321685155,0.026173918647828698,0.056652883732251615,1.0480931696815625,0.07737805203117425,0.04155614664633355,0.031193160915107664,0.022637494829284902,0.01813571753851214,0.013380091851321193,0.011739664983990749,0.008896829282269994,0.006388177282278736,0.004182314114274772,0.0026924088981507025,0.001086512572861421,0.0016848702094670576
3.217656,0.0023850858896637015,0.0035614320938366375,0.00801187054807865,0.013454428062511533,0.025683386424718124,0.05589394616664496,1.0472665378877564,0.07691232586380245,0.04025673719351034,0.03072511769969647,0.0230991785325833,0.01826533776392713,0.013956673522926838,0.011310890669448433,0.008565785278317204,0.006515145571197417,0.004707342608430731,0.0025238539887924272,0.0013672803097966935,0.0016715514168484486
3.246144,0.002908761070868247,0.004175698034172806,0.008256531325710146,0.013619877504682437,0.025706518887243984,0.056073495196846526,1.0467341565653547,0.07678052274150826,0.04065435253536267,0.031138848278467413,0.022842118000857253,0.018583590495314974,0.014114159247246115,0.010852577059399534,0.008349060854824664,0.007009919083042929,0.004092009238420148,0.0028308755061964785,0.0009617879949535782,0.0012733548611465492
3.277036,0.003445801491539252,0.0034609627997246404,0.007942580801169233,0.013323046328212176,0.025574187955201163,0.05608998132075522,1.0455822905653565,0.07635937174207609,0.040134514593827865,0.03138104358691911,0.022074213041960555,0.017915121287804092,0.01371562717935961,0.011413788410971678,0.008995987938529003,0.0058307345099095995,0.004987290329517546,0.0040636822465776904,0.0007236270569689562,0.001882853575808425
3.304362,0.0022003628835853676,0.00387709135726749,0.008249601898197196,0.013868965535280137,0.02589325349694791,0.05623061177943412,1.0446302676622161,0.07662021490903813,0.039983592483233694,0.03132758530427759,0.02232417942237221,0.018746554162368312,0.013318973848752209,0.010930049649265474,0.008966125997042511,0.0067002982960247814,0.004777176928551189,0.00258924385893453,0.0004303005570130087,0.001740438644117294
3.331941,0.0020798602684089337,0.003961360615829369,0.008226953395068052,0.013901292809413697,0.02571692696926158,0.05577385473048526,1.044010339922772,0.07601292276100309,0.04019127094666089,0.03125894314232989,0.022741950510288045,0.018398698963850497,0.013255262281477305,0.01140459748032169,0.008825992774032572,0.006067460377208236,0.0040308915226516945,0.0027629470717225593,0.000890811451000309,0.0016840754348745148
3.36199,0.002629762763659251,0.004185646045718583,0.008026779351035046,0.012788223977379819,0.025616045201666913,0.055771008137803876,1.042307483365736,0.07573559151527437,0.040210624537640634,0.030609485513870712,0.02201062736242639,0.01808594600685529,0.013516438702939587,0.011322622977265535,0.008656592913361396,0.0067058558783857965,0.0046429112787876444,0.002670811193181503,0.001146974866466224,0.0017101590342997485
3.39043,0.00228945405397388,0.004400520746497264,0.007737112650521738,0.01281873150950403,0.025879995979901416,0.055771008137803876,1.0410833625803588,0.07579916351813969,0.039235614347281615,0.03110533997890976,0.021934413743847653,0.01856936482856823,0.013425952619769078,0.011063003533462209,0.008541709432286448,0.006640370097597384,0.004195612090440537,0.0028719375953245104,0.0009117365877846315,0.0017925830303580977
3.41965,0.0026746006609625838,0.00298781155965259,0.007939887099469984,0.013184551804664196,0.02591527439197025,0.05590621713584163,1.0403450172222217,0.07648079232016357,0.03970277831263239,0.03067450895923191,0.022071681465464007,0.017014304174283568,0.013765559063167893,0.011108613274142094,0.008674970500709341,0.006500897800013644,0.004383716255903919,0.0030707720638272263,0.0006343877107539603,0.0015821017143662834
3.448673,0.002404433674952814,0.004114309722569273,0.007676346311566732,0.013381692672760946,0.025765241363288012,0.05508427976568903,1.0385569494566582,0.07616981211644377,0.03850557309507926,0.03090288868333106,0.02205138671506658,0.017993316817961506,0.013280470646402988,0.010623517533445608,0.008329524036328423,0.006317304526100632,0.0037774441364483817,0.0029916567219610522,0.0015260696291937775,0.0016077942098312395
3.478848,0.0021890513207097613,0.0044657056223582955,0.0075983292409070756,0.012921674228230507,0.02541123640248138,0.05527493599942978,1.0377902727578003,0.07491844818845035,0.039203034860473836,0.030463485461639295,0.021963289701636305,0.01774357216144353,0.013166982287334095,0.011148780217513348,0.008585279391989678,0.006536338777829231,0.004301151943082596,0.003838502990362991,0.0009339388624466986,0.0012011148470234708
3.508699,0.0018655702777805087,0.0035348064291676447,0.007608862906903816,0.013185123513795796,0.02557464201948214,0.05545166814153456,1.0369593046785306,0.07452467598564835,0.03839398860019119,0.030499060734873205,0.022087881176462733,0.01814807815345838,0.013868058959684033,0.011310790318869803,0.008442899783022075,0.006278857279528773,0.004348219453743392,0.0035223188517028883,0.0009344684740662605,0.0011718759934102852
3.536877,0.0025876697410029546,0.0038439506390200206,0.008362770026188748,0.013487477046441668,0.025159159030853206,0.054291304338573106,1.0351686007397178,0.07486967111833515,0.03798780422597634,0.030414706413751342,0.021587870312840544,0.01796345924407792,0.013487190050540169,0.010197187412081112,0.008624283911385151,0.00633712959422701,0.003734197001823853,0.0032251409864149454,0.0008698848152917008,0.0012559800230958307
3.56504,0.0021256594002964195,0.00369632157798988,0.007886484128930097,0.013458879071284359,0.02458414438173941,0.05431183561296912,1.0346315661269372,0.07423485170299436,0.03810896925951666,0.0301506818469533,0.021338536800490734,0.017281488053599036,0.012990690398682506,0.010920041169947915,0.008430732964939189,0.007094028311208408,0.00469493003920356,0.0027847290039062,0.0004866692637273156,0.0016729437384565874
3.596385,0.0024666081482432756,0.0036343555992974304,0.0074387379177574525,0.01248515158020547,0.02491550939006339,0.05419040997121526,1.0331133243339834,0.07313868043415453,0.03799549162451216,0.029680021576960466,0.021595716506710244,0.017390856328318518,0.013382351650942455,0.010771364987802014,0.00821921297997587,0.006043597802018028,0.004210603329610663,0.0036461163024989547,0.0009808743177587055,0.0013211855794978465
3.623054,0.0025113227296213957,0.003685763577598277,0.00794041125180814,0.012445972329348938,0.02531858572865701,0.053702407939925076,1.032129026986479,0.07187782969100569,0.037824469875655166,0.030449725058764567,0.02141439354316045,0.01741804138747196,0.01293350028813908,0.011305691852388795,0.00801182695689565,0.006679812675552453,0.004429157585744823,0.003486441308543045,0.0006477351463864479,0.0018410094186802467
3.652783,0.0027333470524042213,0.004459881978748642,0.007877323067460217,0.012800043730461994,0.02464053139225831,0.05383970311973399,1.0316957193553367,0.07226318479297153,0.037400444476806814,0.03020223195911236,0.021634698972644938,0.017382977316107127,0.013509902107693105,0.011053310289965266,0.008687398286436714,0.006216388340816644,0.004533812234200032,0.002823710962472554,0.0015175592588235972,0.0011276286412887076
3.682892,0.003023416525252909,0.003262045752528705,0.007524536529128592,0.013160139431041083,0.024214856926978594,0.05402555490941616,1.0309168503712605,0.07099281650112699,0.037614957742373514,0.030239791207865692,0.02225707798802311,0.01738823373513148,0.012582851645048595,0.011448465147436701,0.008398989725809256,0.0061685199989493485,0.004012807685743546,0.003602253995408834,0.0001017888188486201,0.0007273578418099898
3.711547,0.002610368099938043,0.003805416261114758,0.00772976654322499,0.012496717681434694,0.024254192003024967,0.05461542454830253,1.0299160627347996,0.07208154485497369,0.03806715434852748,0.029741651194834698,0.02131708672788091,0.01716811952806815,0.012433771522400374,0.011133764983305799,0.008234025594230891,0.0066239007904449615,0.004283400562778625,0.002587635999424859,0.00142963128031477,0.002178709833785162
3.74109,0.0029019793901681077,0.0036017288001013964,0.007460287880952163,0.013114174670783086,0.02453113737543639,0.05327511147005242,1.0286233086297791,0.071424797984019,0.03744428489257161,0.02858880626955391,0.021887234370251196,0.01767942097372793,0.013207733606252652,0.01083537881843877,0.00828315110809788,0.005614508706347667,0.004557578327609156,0.0026814364274276195,0.0013649794936844593,0.0010961929355262335
3.768994,0.0030136204972896425,0.003912064575856751,0.007529655830198307,0.012347750204212115,0.024429626272324267,0.05353097460579055,1.0275546877949058,0.07068995730538295,0.03769130083217224,0.029871494979927353,0.021615065724618097,0.01698502857028574,0.012518095166210186,0.010953730329916011,0.008323092488714287,0.005930611581442914,0.00429876946821316,0.0030632660361448964,0.0008034444346252255,0.0007249530815077792
3.80025,0.0026574945514468767,0.003903097132013679,0.007461610259436737,0.012828388484526752,0.02451138766889651,0.05368879306067177,1.0266973486943676,0.06978179111115557,0.03745189657343201,0.030259426204725617,0.021977282407982857,0.01729214009940025,0.01293022123327146,0.01036980669922056,0.008230302838869757,0.006176672245081236,0.0039685247392067455,0.0031891234181336305,0.0008557174617193576,0.0007182984799767956
3.830052,0.0023211923498052023,0.0029229344580225737,0.007238912500574567,0.012275489535119052,0.02475036027690049,0.05400407409124517,1.0259894264860037,0.06977575877968765,0.03761414067436104,0.029667920633042216,0.021302609825049966,0.017235275066183667,0.013179213184624746,0.010535290546077476,0.008331110187113522,0.0063379699822558,0.0045442764305874545,0.002572735459671838,0.0005345478532593798,0.0012408032201606497
3.859308,0.0022947742536424502,0.004169420484644421,0.007313868043415406,0.011863384671713472,0.02446252304836517,0.05354039687399362,1.025731890320714,0.06994363020791501,0.03775058413131181,0.029652771314189977,0.021111207433636623,0.017005228992917395,0.013099697070797205,0.010744966884325522,0.008154837795978698,0.006043597802018028,0.004201711979069325,0.002798282613387032,0.0009934045918591214,0.0014857743907279936
3.88769,0.0022627940454784962,0.003930175051864981,0.007021517939215421,0.012486997655487513,0.02418342367342575,0.05409653920908515,1.025186280200132,0.06922285376510842,0.03780061649966803,0.030320758329083087,0.02104834359490842,0.01808974331057908,0.012976424911367872,0.01082159086449801,0.00803337567234757,0.005618105030197191,0.004167521408943698,0.0030006031389965566,0.0006474655001609743,0.0012528246391780378
3.918457,0.00197923611008802,0.00447283624719963,0.0075309698927794495,0.012590156215159883,0.024153925679000356,0.05338235887293272,1.0233366956757042,0.06865802352398773,0.03819679516198621,0.02995650940870955,0.021635789933579196,0.017231032730593884,0.012555018894335575,0.01106919718059304,0.008077104184861154,0.006053577213622615,0.003740878161808213,0.0033017036740439995,0.000502035030406496,0.000673204907789718
3.94577,0.0027250185184166547,0.0032309202238524895,0.006894853992310553,0.012483564016883412,0.024427353102381217,0.05315913556986134,1.023203565812411,0.06888348157964862,0.03762812819404645,0.02980523331731067,0.021763690059592247,0.01730204715993875,0.01302933067971563,0.01036199300611987,0.008310935877605952,0.005867917072953272,0.004423081848742669,0.0024053050219947033,0.002080084147019219,0.0011050777013244572
3.978773,0.00300818812514299,0.003882942102080698,0.006837116718762276,0.012226380272198894,0.023734595142122655,0.053516809814104116,1.0218582973296346,0.0682987770496109,0.03771249538229132,0.029769917991079677,0.021979640804260635,0.016894148191067347,0.013410793802238606,0.010394497777984534,0.007825222682774045,0.00603790302483873,0.003558439904665484,0.0025066363831445964,0.0012512439632579322,0.0018883021188985938
4.006949,0.002860493928955031,0.003476736099216488,0.007549577912652706,0.012440417357478393,0.02441954074431918,0.05275064069621682,1.021676095377779,0.06855127442930449,0.037962304018717474,0.02957888807986514,0.021417786891988925,0.01729118577407422,0.012525562973567637,0.010251465007275959,0.008384912850984296,0.006125605663027817,0.004067869821268211,0.0030509280030271138,0.001237209302843031,0.0010137912352891057
4.03537,0.0022680227975584682,0.0036397889532094004,0.007430344849607184,0.012733962298796862,0.024831155862660995,0.052600707194244076,1.0209013276016374,0.06910392103879238,0.037351418885118635,0.029539913164800077,0.022175295549539745,0.016691457118615874,0.01242866070610507,0.010924792145060083,0.00803020141603594,0.006453353930019453,0.004460684567043459,0.002401854089130439,0.0006332857046339569,0.0013737148054871553
4.063822,0.0023922744869709486,0.0039043570938923546,0.007564666831703395,0.01193335351062201,0.02463195957501715,0.05323667789944997,1.0194364157413904,0.06884067665731124,0.037787110283669614,0.02987274303356581,0.021522542256396774,0.016907270195921816,0.012429616071027008,0.009980583684823028,0.008440772631659463,0.006099093742758161,0.004101706116296326,0.002988824436585211,0.0008130586725410242,0.0010473410953047682
4.093309,0.002683389403962878,0.003940085557944898,0.007262045506661311,0.012774598148385212,0.024383136712430187,0.05307526094151515,1.0184068779720248,0.06933865113723883,0.037899841123016496,0.02981280388192383,0.02099986513776063,0.01659961646959924,0.012478914395401686,0.01064187047233004,0.007216088495086368,0.006168218031744637,0.0040219140409176275,0.0030959270799416137,0.0007746371901457391,0.0013790856074538825
4.123495,0.002345402949308961,0.003669611875120553,0.006895744585737944,0.012398899906840366,0.024579968603766905,0.05237966746806899,1.0172382384748169,0.06857607969957606,0.03766691498329276,0.029154508106611063,0.021030731517248085,0.01650671123899192,0.012285158956372704,0.010554058886726045,0.007962416423753062,0.006283495413005865,0.004566050808519958,0.0026038152239008213,0.0003787900264680438,0.0016113743630913192
4.152669,0.002398992717266359,0.004397477380991587,0.006999149326434048,0.013119670638849555,0.0238283775367018,0.053283836696640725,1.017350477119727,0.06896059642551063,0.03753285970683106,0.029799405191697943,0.021149761893466415,0.01704468380215492,0.012825504636189462,0.010575898511247305,0.007948382899558149,0.005526736768682538,0.004105068025713596,0.002465250874855313,0.0008227374361013882,0.0014053419280708013
4.181213,0.002551881360881761,0.00423750198908912,0.007393135247597499,0.012786476020078815,0.02375363315263124,0.053319926356569666,1.0158000582260678,0.06852268271065315,0.03743328742359029,0.029736496700942736,0.021432778053637695,0.016747779190660173,0.01223329579561576,0.01075301112739251,0.007633071013595247,0.006109482709369329,0.004299927028550359,0.0033501469761806862,0.0006902388750111911,0.0011465688037490614
4.211625,0.0027004608106548874,0.003495361954804274,0.008098507960125425,0.012094171462797869,0.024722196849331343,0.05262380781789123,1.014668411227177,0.06825922757147639,0.03826125003251083,0.029056301418880187,0.021086306329256104,0.01639868563302555,0.012715820565768192,0.010442643012780339,0.007959228494328827,0.006112040288642839,0.0037766196504639164,0.0032845141574849366,0.0005535913065695286,0.0013180096480305146
4.239472,0.0023424229242406188,0.003971742913235571,0.007998360457694826,0.01299722836594897,0.02380893967739394,0.05260363903504952,1.013587569739553,0.06833506262520554,0.03733249927024607,0.02989349439226767,0.0211695957122638,0.016385063970466265,0.011716549388575515,0.010287694665595457,0.007809496838804848,0.005847984408278821,0.004116516158529342,0.002681816284249917,0.0004295559161455376,0.001866443701360745
4.26687,0.0025405883789062027,0.003546889024656292,0.007390536633632577,0.012036321998331925,0.024530557217200464,0.05245566726952694,1.0133842983290338,0.06802233005377187,0.03742425273168411,0.028862290931740916,0.020979915251947746,0.016690599227512,0.012427262650073628,0.010727094212173712,0.00758242453808502,0.006314876169663983,0.004318082287705194,0.0023215559323351348,0.00110699859313873,0.0014890029564086766
4.306056,0.0024295159713264127,0.0038316882346461478,0.007457115557530221,0.01271120781924646,0.024233379531182722,0.05283547408279193,1.0121782537299244,0.06782795286261094,0.03738462019478969,0.028957500364488437,0.02093320816136575,0.016854190761391115,0.012830985888920784,0.010892769017050764,0.007491754653607221,0.005788584081286561,0.004004124019097015,0.0033008573455615927,0.00044604235785650236,0.0011130551895042044
4.334449,0.002419961684994819,0.0032218816577683487,0.007094409841043205,0.012440838452741602,0.023902206337978432,0.0525156386577792,1.01147673816351,0.06756646673846317,0.03753568524070174,0.028918352203372372,0.02040246888317152,0.0168222405644842,0.01294935495353862,0.010406997534247179,0.007905956171676668,0.005978573868949736,0.004410740311080033,0.0027576752329966873,0.00046445407883369244,0.0016026995565140373
4.365196,0.0021908055815022896,0.0038881253927133897,0.0068226071219563075,0.012432882021482723,0.023803849097608944,0.052549542145024386,1.0104904498535663,0.06704652401395648,0.03679805992252531,0.029767571597451806,0.020970220481723766,0.01685988133622928,0.01243716976626523,0.010268986489272726,0.007821647682736946,0.006001157781163093,0.004121638732057311,0.002245959505962204,0.0005299546809939767,0.001406790841261732
4.39335,0.002217779823875219,0.003428052604879264,0.0071648261069930256,0.012699479556272982,0.02391940635299432,0.0516276325007878,1.0100692892158358,0.06732259224184903,0.037048962790516754,0.028868471570033926,0.02106158029802681,0.016463209868144046,0.012153397993220311,0.010371089233066929,0.007982206401432147,0.005866175916734495,0.0040970132780598755,0.0026794820274395146,0.0009818233407226944,0.0013364512991986073
4.420307,0.002642382173258232,0.003897717216322266,0.007081907134749073,0.011992617088414304,0.02488473428539036,0.05229809937943641,1.008278870315648,0.06688650633019591,0.03674565430373643,0.029037385380134187,0.02119902471636663,0.01692961271198636,0.012335758961242541,0.010645837987957348,0.007614598231517338,0.005788785189706099,0.003791095198238857,0.002894870179651193,0.0008103336490389287,0.001538983340575453
4.449958,0.002606462916646644,0.0035483492946538266,0.007172592585584107,0.012241460408094533,0.02351011015932797,0.0523304842616472,1.0083156411701597,0.06693223600677399,0.03706261942525193,0.02938686893563689,0.020879089566095944,0.016607579725574726,0.012431140288018184,0.010254683919208725,0.008232300537998092,0.005416601469873207,0.004090956474163597,0.0026480594220266735,0.000605083619961432,0.0016328508529995145
4.479126,0.002686294538285971,0.0033392875888716925,0.006689208436931957,0.01275483720223777,0.023748466991605394,0.052172815548675,1.0069415211007098,0.06644835434588492,0.037719320708625215,0.029264329674953,0.021136468881269754,0.016570640966504197,0.012121631395560164,0.010341657654722976,0.008182951553748255,0.005348401467385522,0.0036740505717991418,0.0023705328076715246,0.0008245748523513079,0.0014536749711687687
4.507581,0.002017466403530431,0.004156738923828986,0.00722764641777789,0.012369872184959833,0.023624140206354654,0.05230949300811732,1.0058204805969824,0.06704690947953482,0.0368980086766806,0.027855879621587577,0.021414644971108454,0.016964605090500094,0.011947702478270606,0.010504867312022798,0.007943665353647008,0.006067484360696476,0.004176353145115973,0.002884778896345113,0.0008846479531325064,0.0016920235819954839
4.536271,0.002395884992294743,0.00399513738175315,0.007344904140572105,0.012285753566885303,0.023339675858823447,0.05179155909509222,1.0049269159861722,0.06670978191615458,0.03660996585895021,0.028457795007205217,0.02117954138443668,0.016565116327608893,0.012119134116036502,0.010332634102408913,0.007959564895755293,0.006000536987121855,0.0037161495599235153,0.0028571242153301937,0.0007513307497625263,0.0015263556689256302
4.565839,0.002886261562463189,0.0034714499664489484,0.0070860976905022304,0.011966612295336932,0.023805483727586355,0.05171887039403933,1.0043487967847293,0.06672177361020726,0.03709419859324274,0.0286862900907075,0.021014894063728275,0.016246694890086153,0.012471493331530026,0.009895501175647293,0.007726889423294599,0.006740007663098578,0.003334263635123423,0.0019845813583849008,0.0007212098570615524,0.00118294986200624
4.594565,0.002783485030235958,0.003744921548599989,0.0071496708449567195,0.011990660918174276,0.023746806376244173,0.05079905319373009,1.003449099961571,0.06628029155041029,0.036595971709484955,0.028936073747100142,0.02005010108418383,0.016688135160902607,0.012239375180307413,0.009957844707510839,0.008363243315413304,0.005715862748161073,0.0036965499090475832,0.002579457559971986,0.0006832462517467685,0.0009453370922609573
4.623888,0.002482603104771736,0.003882372417205888,0.006344689079186814,0.012802987870908207,0.023226865608712007,0.051856402525244094,1.0023764220160347,0.06621226647683351,0.03676142191419984,0.02867160673074439,0.020778686470190037,0.016618441317975203,0.012074400882988646,0.010142059797936927,0.008024371431044102,0.005718209570092373,0.0036815919796995126,0.002428257822088554,0.000599283962605388,0.0008806912521831328
4.65177,0.0023705328076715246,0.003951481372857171,0.006974923335625234,0.011422327326534207,0.023472358937014437,0.05165358724275059,1.0020741511669522,0.06642160255711191,0.0371318148540255,0.02860210354166139,0.020382024231812665,0.016393980053108416,0.012278727743199894,0.009844878587096671,0.007829591562564134,0.005464889023438538,0.0041656773604688705,0.0025250529803309534,0.0006403694020917271,0.0013014101235195262
4.680033,0.002811098014230798,0.003561186927020628,0.0076313054552667675,0.011810825149061316,0.023838503181950993,0.05110749684059073,1.0002529260520967,0.06600005460691942,0.03712206940235354,0.02881017878584775,0.02027920334563036,0.016023321526668896,0.012679355937244691,0.009737361300258568,0.007962844064879035,0.005708913356001254,0.0037625912167534793,0.0032654610739864644,0.0010310979228882098,0.0011577841867879452
4.710394,0.0023633027075747014,0.003317207750109442,0.006749845684570142,0.011812552402931354,0.024290234535693563,0.05177804488473961,0.9998226770201531,0.06617989995932107,0.03697582183083387,0.029515556919616066,0.020863353221753454,0.016250090971334393,0.012430559655964096,0.009533996186409491,0.008060169169757716,0.005853660101216488,0.0038403222580461705,0.0029726455252174475,0.00024378273481247647,0.0010199447611736086
4.737484,0.002077283930159287,0.003283840658206452,0.007299867521289826,0.012081155274089378,0.022932346970008604,0.051006505861846824,0.9998761720657037,0.06598413158115415,0.03640471109833769,0.029083713275657005,0.0203837005369513,0.016642430785639036,0.012433425092766646,0.010162299101629425,0.007634599817319407,0.005771681085129205,0.004227373087747178,0.003146272023456955,0.0007204427196976586,0.0011223251677510554
4.773981,0.002184086588755235,0.003434456499332796,0.007055606148821987,0.012077425524405586,0.023246915370454452,0.05208112897032703,0.9983060587094532,0.06586206679539269,0.03647496712878141,0.029005839262553262,0.020565457163663356,0.01639365339916971,0.012969634107822101,0.010445978540207828,0.007460958851539008,0.006070668526129798,0.0038833618164062,0.0029745638537665236,0.0005412032425222229,0.0010693406840876368
4.803811,0.0027466244164481295,0.0032174885382017767,0.0070520082988449135,0.01170083753200156,0.023601319574288376,0.0515157176013819,0.9983181579197412,0.06575209003158308,0.03676192305365935,0.028630111906554186,0.02098913548740548,0.01684332049838258,0.012314684152515815,0.00992226444535123,0.00790756471590916,0.005679473177986489,0.004296507602937187,0.0030988868803981623,8.426941694021043e-05,0.0014985692395423063
4.832079,0.002200574502723035,0.003747555176674297,0.007253945510256782,0.011537909916048786,0.023888778293619913,0.05146522922208643,0.9973351340443344,0.06548871084360185,0.03646050289558948,0.028935268092091862,0.021128399799407213,0.016453137339911574,0.012296939200320914,0.009613112797514832,0.007672110188068513,0.006355835156995066,0.004049333041295044,0.002802325527928412,0.0006561722851331946,0.0009323170063989786
4.862105,0.0023261772447166333,0.00397642989021831,0.007374250869466772,0.012837505439407286,0.023189835531673253,0.0510266505774854,0.9957643387885186,0.0652475281157028,0.0368678268885233,0.028700189176131284,0.020204954504185232,0.015958645472244536,0.0128839309246228,0.010728621586669243,0.007845099057918224,0.005423447819523792,0.003942633110871594,0.002721588004559205,0.000840930955808927,0.0016012643327190008
4.890381,0.0025913224767093535,0.0037423716133474652,0.006886723591666978,0.012067575182905207,0.023292516514064658,0.051124784522962166,0.9950357554786367,0.06538166990411627,0.03667847588196511,0.028758397256004216,0.019622256922509674,0.016490157526156367,0.011594511130506791,0.010348997383071134,0.008465754390895091,0.005697201516932025,0.0032610731142603015,0.0029611192844972824,0.0010910834436477512,0.0009656836622282783
4.921278,0.002304658121794553,0.003496802127720572,0.007134185593307266,0.012450461273859428,0.023630194479582537,0.05087633870084141,0.9943037353918448,0.06534234041863905,0.03651007433954491,0.028274492900916152,0.02059006799061202,0.016823065792644094,0.01190330545444982,0.010390061747729858,0.007850661801397358,0.006204016100803544,0.003631183056308669,0.0035231780667171154,0.0006582978319125085,0.0004640779518354965
4.950553,0.0027286900448874676,0.0031422918946836815,0.0069883129970475365,0.011772059343181672,0.02293584312072874,0.05132472666158771,0.9931466179954848,0.06491792808351597,0.036575006253698014,0.02815067213180137,0.020882590805579443,0.01642547691337699,0.011997806916933692,0.009537234484414178,0.007877988073620407,0.005861480652433505,0.0036925323726426907,0.003464198817985077,0.0006586514228239732,0.0015277279141415342
4.97919,0.0025495993700644514,0.0037354438122097896,0.007001294626478277,0.011996965147806495,0.023642010317589713,0.05066979768081512,0.9920646159191135,0.065376766085959,0.03665627538018753,0.028231552604466918,0.020587338362809345,0.016557670521179176,0.012158729836724967,0.010119905111411098,0.007836305588722673,0.005844659008187001,0.003778522631467995,0.002257733660446725,0.0006689547795649102,0.0011139961089138171
5.007546,0.0024407982069053658,0.003088397376566892,0.0067423562844279045,0.011936911283357506,0.023359488007342243,0.05086794030762917,0.9920742075419,0.06491715921478756,0.036582650033266384,0.028491249386811274,0.02030717391328057,0.01637421820283505,0.01207781590100752,0.009613406461855815,0.008099445868682205,0.005848302910227094,0.004037672803564442,0.0030028137711893294,0.0005493693856016447,0.0011546629262355666
5.038407,0.0022403025604287264,0.003743887790287983,0.0066254164642437635,0.012170213967504872,0.02325687370201118,0.05108002254504354,0.9908380329610466,0.06501788193257191,0.03636607865231869,0.0280054206455295,0.02072304928637878,0.015948055362243658,0.012518146314803703,0.010540943884309392,0.008479786300478982,0.005381665878987007,0.0039449945878839154,0.0029068093287177325,0.0008453493082948442,0.0007888218399390671
5.091817,0.0023972572581987023,0.00338409016523198,0.006756995136520837,0.012088989299259422,0.023299608804634036,0.0508860025747147,0.9894407449237036,0.06565523416150003,0.036090207918232996,0.028527420238482128,0.020205674706543508,0.016264226519180563,0.012459034867908652,0.009953392434307484,0.007380089648776867,0.005375221140465246,0.0037136033797274645,0.0027155179106061133,0.0005588238548958862,0.0014836573434470843
5.119087,0.002168949781582422,0.002791086543031697,0.007054187032673597,0.01177289741637295,0.02318857168674938,0.05104558547347425,0.9884223048683786,0.06522387233365672,0.036052209610377056,0.028484482162672065,0.020316859898419252,0.01630989686248336,0.011991660886254595,0.009748016814627057,0.007457201419225485,0.006272828610563497,0.004434358734564037,0.00242921647108843,0.0006927641476227467,0.0011718759934102852
5.170182,0.002691133064501571,0.0032575727855987005,0.007061481717323609,0.012003620061432728,0.023291661845345247,0.050607391106139515,0.9869608457810509,0.06450280393621212,0.0357035228763944,0.027729524310805873,0.020232724203886582,0.016572481518150037,0.01240237575812222,0.010124042685015664,0.007776669951584313,0.0053603867536443014,0.003823422942876238,0.0028755025035773958,0.0009350600379554029,0.001115719066922892
5.208565,0.002277933304509087,0.0035731070123601215,0.006361400872336627,0.012117171949902906,0.023261604793246977,0.05046612942575088,0.9877186105858896,0.06502321520255402,0.036357492003166965,0.02829986792098277,0.020534119592459762,0.016128844995421558,0.011508374552652351,0.010190155329938567,0.00740565485112264,0.006030875921075348,0.003026331840104371,0.003270092354872538,0.0014512905326480277,0.0010101387507728554
5.263925,0.0017553577236891944,0.003603158767728829,0.007131994571355381,0.012185748143252765,0.022982654158318887,0.050465100005270075,0.9884559030928153,0.06449534061404678,0.03696564789444282,0.02848320291126195,0.020491710085912142,0.01630969165201596,0.012620625975885775,0.010015128606354324,0.008163166932444524,0.0056284975893608905,0.003812636772618107,0.0030268030299003537,0.0003691397217835216,0.0013810047102851162
5.291545,0.0026667980820466045,0.004093943342437009,0.006878355098937144,0.012083120880300875,0.0229498731235792,0.0508716888626162,0.9897416797618555,0.06505233076936845,0.036347545347398084,0.02855173871330371,0.02095433034895061,0.017136381001619048,0.012381940865149163,0.009962744876099787,0.00802289150728734,0.005537279789100249,0.004165523652913563,0.002877293416400432,0.0005544318328559338,0.0013206788251774087
5.318605,0.002621371586367972,0.003348991362053829,0.006804538892158976,0.01164990308177934,0.023251823723732103,0.05084765945093004,0.9898548958282302,0.06560171787916591,0.03710892639390936,0.028756710183249535,0.020769399433836908,0.0160949577560054,0.012344381570503087,0.010600642182610793,0.0072803774646513645,0.005994320655436102,0.0036575368309065054,0.0024696858011654665,0.0009656535236997521,0.0015698394655996393
5.345166,0.002814584876556381,0.0035594048742876964,0.007243168926918851,0.011431659303184167,0.022557682580422473,0.05055856997706659,0.9903158466422819,0.06522824553429107,0.03661020514418671,0.028661199308306035,0.02047220328826512,0.016859753595614223,0.011902953366234962,0.009994043819971769,0.008059472251118962,0.005383158268847863,0.004540489791860824,0.0026179831277605595,0.0005790303332827843,0.0019933171201828533
5.373476,0.002528934268660613,0.00327572121200106,0.006872102746023636,0.01171031539087217,0.023225430851405604,0.05072478274950702,0.9912865414055908,0.06531802834209424,0.03755463733802663,0.028086280039752998,0.020881988723389266,0.01647392814801601,0.012262333531567016,0.010671755880979806,0.008422920669051025,0.005360647359822233,0.00337037948277437,0.002798084994925372,0.0007936037368131008,0.0012214658261834412
5.402168,0.001996541267962138,0.0035499237439367195,0.006696770313744593,0.01179470096301661,0.022795080926337086,0.050529634342133485,0.9916701638040294,0.0650596948565978,0.03641503536043581,0.02908080612097396,0.020872251256926697,0.016849816207195535,0.012160051063679426,0.00944429679920079,0.008065525848567323,0.006092352194821181,0.0038339510443506537,0.003426948739899852,0.0010462289727768248,0.0007808117829589595
5.434717,0.0017471480056434493,0.003138353086494029,0.007038983754216093,0.012176554304547454,0.02342149689824392,0.05031469139848845,0.9924965618161392,0.06581166711862232,0.03699366275666416,0.02831852224873928,0.021050927727954635,0.016571728110939217,0.013056803233661199,0.010022887491342844,0.007858831885988769,0.005752583713647677,0.0039699325531539365,0.0029212213418737375,0.00014655588311991447,0.0017952437096722034
5.465072,0.002224488631028644,0.0035562145704874496,0.006667361885225905,0.012287939875229628,0.02396749732817437,0.05047013733347665,0.9937245551554458,0.06607189793800022,0.03721756676448367,0.02863896770366128,0.02062812775138128,0.017105204626998684,0.01206923916744968,0.010315579050433179,0.008487631979669013,0.006069901410105172,0.0036861346841933315,0.00297711644374762,0.0007167165461752194,0.0015083257031565903
5.495548,0.003020016586191209,0.003105191692253105,0.0073430970401334224,0.011934114412040795,0.02248884882118763,0.05029387612126141,0.9941130025474566,0.06588569928552797,0.03683486928963562,0.02893140144052268,0.021081038735726,0.01634117643510498,0.012650345982303036,0.010104274029218645,0.007653107983709222,0.005862632481759728,0.004626741879102543,0.002805833664682975,0.0005958747616505931,0.0017324102298125485
5.522453,0.0023870252866608614,0.00314331980583526,0.006791553997381916,0.012147270787505982,0.0230206230942949,0.050558837651673315,0.9954776547404826,0.06618066691101245,0.03688843814750359,0.02881107077213721,0.0216545388700324,0.01719949321465017,0.012127502777918691,0.010572199308750058,0.00800324940930145,0.005698034132335644,0.004004916203286801,0.0027466244164481295,0.0004069407761564257,0.0013307772478113019
5.556514,0.0015869324022847013,0.002909991496498098,0.0067781492133915005,0.011716146974746548,0.02295048182643714,0.05080098275409023,0.9960484473653067,0.06576907154180196,0.03670541671506835,0.02949302593990946,0.021086015099937,0.01689049563691391,0.0119142956398212,0.010539864267472426,0.008718368547779057,0.005746068753759279,0.004473831676134294,0.0030423017867808708,0.0004478006161751876,0.0019870728397328244
5.582181,0.0020344750084224576,0.0032648995303198687,0.0073075502186863706,0.012026077407183118,0.02321634909977108,0.05059833779660485,0.997049474183186,0.06617145234823645,0.037090900019660464,0.029411892817241034,0.020912224687062594,0.01720758816622093,0.012741273890082694,0.011105322149867541,0.0074484227984966764,0.0063933870955783,0.003759317866824243,0.0028799625390866506,0.0005369923203969004,0.0012748168075076552
5.60907,0.0018467075148109247,0.0033086248461670575,0.0072331528962511675,0.011606357952875563,0.023287582994220082,0.050793995770726005,0.9978144521097555,0.06655825894964086,0.03706944507080432,0.029627297636884927,0.020999349574552843,0.016969112988294417,0.012170512888636392,0.010389173754112014,0.008497172868094614,0.006514672041003732,0.004001215577289513,0.002863178712562313,0.0002944985819338324,0.0014843045393633145
5.63724,0.00239800984922149,0.003046030392101613,0.006615182226519978,0.01195738140068321,0.022800922628143736,0.050759643877937216,0.9983525046757823,0.06553706967124254,0.03690951337611762,0.029519548182288857,0.021262828276000338,0.01690395965878906,0.013325881472066006,0.010311972738282901,0.00816635365483344,0.005877506495013395,0.003939642337100086,0.0031305628676006766,0.0005670955180098917,0.0009497293896237448
5.664246,0.001771663034297949,0.0032315236972951795,0.006927225553186699,0.012073014837980216,0.022986859285313074,0.051008133160149474,0.999100603278358,0.06605933008115747,0.037147403669061135,0.028581373794718423,0.021822326383264513,0.017277252011806944,0.012588262844723284,0.010482138401205076,0.007852963623839521,0.006269231838135822,0.004405075245523301,0.0027188062223562483,0.0005943097562912123,0.001340039678211166
5.692567,0.0026115385161949666,0.0035057794274907907,0.00646715742959272,0.011769384031897503,0.02316162674120611,0.051195959823233717,1.000304467173458,0.06629502443077463,0.03713119094582799,0.029192994644072295,0.021095931196467667,0.016943751627424376,0.013268763004918529,0.010798954524657765,0.007820497829783097,0.006525911330382646,0.003878614900678311,0.00314339387653597,0.0001729703376579286,0.0015471313557947795
5.721149,0.002260426217031859,0.0038228139357336707,0.006871242973199245,0.011225517881700628,0.02315151681584962,0.0505536790534459,1.0017398861828408,0.06692486966061734,0.0369222165870645,0.028918630978667748,0.0216271064594048,0.016755201310235935,0.012795104238037078,0.010461399519007155,0.007965277892437183,0.006366596026242159,0.004807008990743537,0.002268382072039567,0.0008994276354300245,0.0014536749711687687
5.753877,0.0018979412782354208,0.003208883795900435,0.006631787288556413,0.011588035674692623,0.02350552937839002,0.051214857126933515,1.0013019807949952,0.06695685520166222,0.03741592603834936,0.028777428920097346,0.02088970298148285,0.017519389144508256,0.013091872065238718,0.011241806050477109,0.007478690396665463,0.005587353110169366,0.004207809941563309,0.0030671020040435905,0.0007451852689864978,0.0009104268731797056
5.782535,0.0022370784658471334,0.0031249333165921417,0.007061275639787106,0.011746634151059067,0.023243781544013072,0.05140627495241858,1.0020271889055123,0.06694184017405266,0.03649642147243498,0.0289905849041866,0.02209935482298274,0.01661126820768189,0.013417181289670737,0.010509800430421637,0.008750419968506075,0.006169204088719218,0.003959920356156798,0.00274810748653631,0.0005461815285978506,0.0012839615930358053
5.813002,0.0023266151039588964,0.0036804455428868094,0.006574683580664815,0.011795201861865338,0.023128146798373946,0.05102051707087055,1.0031312976484708,0.06722027241329756,0.036713470931717174,0.02996874535009145,0.02065467755212617,0.017506734265957693,0.012367363846257121,0.010432950841590065,0.008699881916137124,0.00616065931715245,0.004251770601748764,0.002351599205877554,0.000368745299487139,0.0015404576982573197
5.841438,0.001583388888070416,0.0030765007236849603,0.006680440051646506,0.01189404010933184,0.02355135764637651,0.05091435612401721,1.0036849975585938,0.06697242484590893,0.03701601079044928,0.0284856591867023,0.022001578581356852,0.0173495182763718,0.012887032055088739,0.010611895415106253,0.008066323270671057,0.006121570585626127,0.003681006946214663,0.003384442754799849,0.000702111586769574,0.00070327128107272
5.870743,0.0018086654039199369,0.0032382533465656767,0.0066657072996851785,0.012185124767982104,0.023185750064420634,0.0511077308893638,1.0052490299516688,0.06749900012743784,0.03623280511247989,0.0291241181572908,0.021697131540672345,0.01770898337725484,0.013015152268050648,0.01043945696556794,0.007773095086238291,0.006176512038576994,0.004354506587338127,0.003588160295999738,0.0014005706596897749,0.001965157874310517
5.899003,0.0021305690404998714,0.003769484566611929,0.006778612924955849,0.011756718737558862,0.023205699900203484,0.05139396020999406,1.0054337118492154,0.06749739872729328,0.03636745994662495,0.02906242177040072,0.021125567522146102,0.01771868857756986,0.013338564522371242,0.010846887589599546,0.008112715876600675,0.006493192976452422,0.004110891654252946,0.0034838859702459013,0.0005017450881181705,0.0015981715054658402
5.929117,0.002185605156592644,0.0034443653430986775,0.0062680432895044725,0.011817193300659824,0.023271645632644108,0.05122741604318321,1.0064655366906377,0.06731890847810612,0.03700207739441921,0.029221980407514184,0.021677903905305756,0.01734399003053933,0.012989695640505798,0.0108421534792474,0.008196938543404262,0.006432556946910916,0.004078045192482027,0.003044902731717158,0.0010288373601844486,0.0010790941833657601
5.958334,0.0020387049878601727,0.003411713052539105,0.006356242681389307,0.01176505576203037,0.02304196891452061,0.05094921606734759,1.0078140491708873,0.06721262630067257,0.03733261620770856,0.029554840667563677,0.021417345257077405,0.016924488995190574,0.012671875410691372,0.010793546880327734,0.008206792562183044,0.006382429719895892,0.004064799354980908,0.00347238043997484,0.0012719369982152268,0.0015801874059318758
5.986046,0.002198285290106079,0.0029627209226909786,0.007202835373527433,0.012088553540063583,0.022738387429288076,0.051712629326653874,1.0080734413728187,0.06758092741103085,0.0374822183573866,0.029489883789188213,0.02140641834765387,0.017524260870752078,0.012655059105716614,0.010379041892146283,0.008109468599194574,0.006437057207906491,0.004230015953255954,0.0033037392634508384,0.0013973460506768408,0.0009442281197949531
6.014681,0.0019376409204440773,0.003398096695067822,0.006947982827477566,0.01180435247627497,0.023807293059953934,0.051427335502855547,1.0085998657608195,0.0673120795153403,0.03725222179858161,0.029618293199512626,0.021480928491367894,0.01782962242247801,0.013111411394581924,0.011031125712471255,0.008449708579833935,0.0060397922431516425,0.0047108036175645095,0.0030880298341838222,0.0008195830689694693,0.0011932382803129605
6.04609,0.0022809210272268783,0.003359100336113112,0.006836367491413684,0.01178581202208981,0.0232316917574895,0.05114593367014818,1.009486583962096,0.06763749092161385,0.03722627478795578,0.029208367486916534,0.02193088402021822,0.01702738656836961,0.013139635994719904,0.011245970807491594,0.008018580761988917,0.005985064287553463,0.0045845996035869295,0.0031767977979684165,0.001115719066922892,0.0010238749792095736
6.072955,0.0020071253602654856,0.003812690206867922,0.0069852679794389525,0.010989360920540868,0.023417267908198862,0.05093315677175977,1.011149616925711,0.06839843255802243,0.03723777654628532,0.029559551287779817,0.02138368354231623,0.017798532072644348,0.01281756673408425,0.01037189459447594,0.008775594777276007,0.006387448298348565,0.00428602246124823,0.0030836347849289864,0.0009998000604455534,0.0009889119834480145
6.102809,0.0024612573385540933,0.0036484303903203483,0.0066657072996851785,0.012412762302089837,0.023629954309075857,0.0515823725359039,1.0115631258373443,0.06800576612021939,0.03770432651667758,0.029252977067135064,0.02156812696790262,0.01782312946316326,0.013360385623010378,0.011603192959793717,0.008445660488235706,0.006081015120990575,0.004267451210229773,0.003395500585741932,0.000627839374128448,0.0014280017453705647
6.132689,0.002283344080076204,0.003381896404812956,0.006548976453096212,0.012047432417936528,0.022943339964508556,0.05248358318417074,1.0129364330369008,0.0691371021915605,0.03706696009400538,0.030286096033669198,0.02159598603839102,0.017150597213658112,0.013377150712772758,0.011240749732597512,0.00902398386452997,0.0061513220604771275,0.0037556774652777463,0.0029747693155963277,0.0008947559266100034,0.0017866634635978257
6.161191,0.0019041110217048948,0.0033535072874210604,0.006907674200804329,0.012209532004740169,0.02323197863870734,0.051330575478061954,1.0130294811572291,0.06803493654798551,0.037031719872757086,0.02924407731440881,0.021608531711081336,0.017964437799186522,0.013828811635195313,0.01152048931959464,0.009134478795146629,0.005841511078503931,0.004139978306579976,0.0029458652307815534,0.0009099472383023002,0.001667419840211713
6.190213,0.0018409619921895672,0.0028144607894602398,0.006897111908173606,0.012395890314073994,0.023836071075060795,0.05129149397957472,1.0144149786883674,0.06896922018489786,0.037140883069712534,0.0301432434520385,0.022066256057517147,0.01769942249057905,0.012922629179417935,0.01151065288967654,0.008317457305809302,0.00594672029873341,0.0037402479330867437,0.0034644256461027183,0.001209998882212873,0.001230202903487938
6.219006,0.002166761478865992,0.0029851218738238348,0.006785762090543663,0.01231916896209466,0.023857321645297386,0.05177904820253879,1.014473114307432,0.06898960780650891,0.037770414707319455,0.03065281942045143,0.021291036251860535,0.01674533918029692,0.013206578898390681,0.011740706160786162,0.008472809317741947,0.006322894952143338,0.003845487312472662,0.002860850011049308,0.0007858646717417768,0.001541156579836687
6.249967,0.002505835116024438,0.003295165439618897,0.006936999444956682,0.012402845075942876,0.02371365065032584,0.05229185564649257,1.0154251101946108,0.06893575135333219,0.03810506731503278,0.02967578023701131,0.021707334266958443,0.01753214279067248,0.013491065058711645,0.011011497488569614,0.00823573968760497,0.006491700230168333,0.0043536309461863505,0.0030861726049606695,0.0008591457082728302,0.0019160719706720283
6.279146,0.002099470200472517,0.0034110902646542966,0.006852050082355443,0.012065303111753582,0.023749289290247076,0.051987862132990774,1.016728231627128,0.0689738116278296,0.038133998190304795,0.030031655769430107,0.021854225846489023,0.017641260424645963,0.013133698547724166,0.010936840177967288,0.008461201478744617,0.005687789097777001,0.004512849744421508,0.003114624980288715,0.0014032487167432413,0.001226625381667988
6.307031,0.0023845001013522863,0.0037994461365894417,0.0054213223495172885,0.011827923938675051,0.024087714302399997,0.05196007589309964,1.0174593269522072,0.06916531957615908,0.037444537500226416,0.029983306961658046,0.021730343870335223,0.017543576648341146,0.012834721146141391,0.011713297390009092,0.008578008219483362,0.0064190961752427856,0.0046158278281883845,0.003221240238283843,0.0012083621866039594,0.001348181152398945
6.334032,0.0020307665487984817,0.0035659972856776443,0.007119042777865986,0.011978965780052664,0.023214824681801298,0.052259040837081175,1.018809571844851,0.068909445725562,0.03781927807727374,0.03043320436256705,0.021338205367937884,0.017874894754143302,0.013023456915152663,0.011711361662033234,0.008287257509887703,0.0063024386696236305,0.004198815636913859,0.003150755204888289,0.0011278351005098055,0.0009553513087462481
6.366319,0.002321794110707933,0.003248545662848475,0.006487273766155181,0.011838128580320963,0.023939169086704862,0.052330831857009215,1.0184085401699632,0.06967010028509667,0.037921493193416,0.02986773978744728,0.02127652247349415,0.017547806448429737,0.01297538419954125,0.011127489578395213,0.008478677646149489,0.006138747571939018,0.004149324616805612,0.0034035651667559752,0.0015377536293598862,0.001353416743389035
6.392095,0.002707500027722973,0.0030264472403067517,0.006514135927544501,0.011994320589649483,0.02310551143756769,0.05288740147993748,1.0200443187201738,0.06936705421628714,0.03853980548347568,0.030038786567206866,0.021331477401733523,0.01745376038312586,0.013067789891887234,0.011497687405928105,0.00887939929830918,0.00631694056250957,0.0046429426209030405,0.002810973773211229,0.000767958345468849,0.0009205047093400815
6.418106,0.0015111787321882113,0.003593631099724279,0.0062693478952613665,0.012781376445892062,0.023657919614735946,0.05265297888480899,1.0209214629855698,0.0691244487138224,0.037946336691258235,0.030213343480411766,0.022611445487018413,0.01795979566955941,0.012952280883583515,0.011185964743567285,0.008153866996398305,0.006400775562010477,0.004370817469318999,0.003466550388438762,8.252451954949927e-05,0.0021650549492706252
6.446636,0.0017440802573321426,0.003936250046416222,0.007146250678226753,0.011787246653524572,0.02455484094565731,0.05211189562214489,1.0206104156828502,0.06885455651570864,0.0383391961714923,0.03045943443318072,0.021856501646920715,0.018128497802573324,0.012783316345092251,0.011742490820510777,0.008850840833306584,0.0061049364343595475,0.0044500565100179384,0.002792587687766353,0.0007994498838763265,0.0010422155056926342
6.473604,0.0022475657615240257,0.003465668736505165,0.006501484246678026,0.01204861125621014,0.023816308331675345,0.052131532802636146,1.0230967781688625,0.06984519726711999,0.038423382883522504,0.030572522293426375,0.022964838728488077,0.01785127845356625,0.013696656587670901,0.010345937217078952,0.007855750113028909,0.0069353546337769375,0.004541617784260752,0.0032210595336815647,0.0011232842318937744,0.0012807388041835507
6.500621,0.0020155757206799067,0.0031964158529232557,0.006999278229304126,0.012154295975269614,0.024077993228042407,0.05253590659409037,1.0227756810536115,0.06976602119688921,0.0386652453416104,0.030064308488941822,0.022207049704890427,0.017551086744268484,0.013534984560011055,0.011508253163552338,0.008652648339173815,0.006130867705896982,0.0045954611573109545,0.0030405219185068453,0.0010683876780050179,0.0006899014736100821
6.530055,0.0026582391562671873,0.0035723575712647815,0.00683927454559783,0.011234471913750006,0.0240682779011411,0.052764327761625984,1.0244296660134977,0.07005331537524945,0.038682141560799826,0.030476061237225176,0.022215717415208922,0.017703210639620152,0.01355210920445802,0.011372981073902201,0.00890117572342051,0.006245198864436214,0.004688751778751621,0.0033407514855532147,0.0009841623227903502,0.0012024709995469116
6.555863,0.0026060944117671622,0.0030568747537419697,0.007221136279034023,0.012266085355617608,0.023830649220717714,0.052937894181430085,1.0241821036563465,0.06979745947322717,0.038894657809951966,0.030626318794314416,0.02289508079875806,0.01821568713054863,0.013742242397292987,0.010973456577978071,0.008925481896628874,0.0064727668096645945,0.004633153594472455,0.0028799322220426768,0.0006107805651740942,0.0014010069713113237
6.585122,0.002350051673361628,0.003426269261606289,0.00725217995467381,0.011679783249784708,0.023826588127727335,0.052721583285206354,1.0258161210627201,0.07059677304277549,0.03887645404900663,0.030036825500117662,0.02296379316457133,0.018368307246337083,0.01328708944553286,0.010692916930638818,0.008856517830780088,0.0071747144197824375,0.004918942296790418,0.0034080941748488107,0.0011979121272028517,0.0008043133365748475
6.613314,0.001976881977693712,0.0033113769598974775,0.006519280796828619,0.012026493650322044,0.024205390115929742,0.05363915642843572,1.026505913918555,0.0706811790825973,0.039405737080070065,0.030674008940024367,0.022550252408510933,0.018139629569371082,0.013554634487834446,0.010929437202957871,0.00862818411023965,0.006643744044736344,0.004714842365710317,0.0031056228035676535,0.0009226521776159473,0.0018451466301702007
6.640033,0.0022290500539992987,0.003471173291085961,0.007626315449226416,0.011829262431217734,0.023936553884868643,0.05268518595355322,1.026866884322298,0.07025273791699957,0.038670025525998686,0.030385787589290374,0.022906588466011995,0.018131717986602937,0.013464794169080916,0.011404860326949833,0.008944390563847954,0.007192641789007428,0.004684255639506108,0.0029819613209170824,0.0014303639653764464,0.0018847075389153186
6.667014,0.0022751719242805313,0.003774461264765388,0.0071600516158667,0.012451127463616795,0.023646205267767843,0.05299430822734601,1.0274359913273945,0.0712907040583373,0.03868274647293198,0.03047072533323706,0.022438754914054695,0.018107729447116153,0.013744461711343744,0.012102980617427301,0.00838137170780952,0.006309896731675009,0.004971239945328557,0.003061907103863242,0.0011374964151351914,0.0017841204939837486
6.696379,0.002321706363623841,0.0033291184533189378,0.0069211392972342405,0.011995252317024445,0.024242727366007206,0.052416444632553474,1.0282611320736104,0.0704150553002896,0.03888498143368015,0.03018532512562364,0.02253250067253202,0.018414434723982277,0.014091119931722467,0.011158560061742729,0.00897167814306023,0.0072297118386880025,0.004805216537208156,0.0037292836338973113,0.0010140208725841512,0.0013657468630650454
6.721832,0.0019226831088230124,0.003065355524829068,0.007137142609890498,0.012787639075559593,0.023807706253058534,0.053135862361931,1.029058931344493,0.07020788390373504,0.039639421463208674,0.030565221789448316,0.02277392158885306,0.018245377598605787,0.013292816066089258,0.0123846225024888,0.00862520513817528,0.006582129418294743,0.00494225205469132,0.0030698715510904745,0.0010010800657025741,0.002277013216519806
6.751147,0.0021284233210462013,0.0034426918973207545,0.007396476667534574,0.011527457182716175,0.02401277845480693,0.052882794734871764,1.030068433453898,0.07050594237534116,0.03859462756465184,0.030709631281449365,0.022695863812672263,0.018247140137046505,0.013929732572671903,0.012221689959592993,0.008964619737622886,0.0065246491035133415,0.004312936609563872,0.0033366893349907087,0.0013665776936375364,0.0017232470040079184
6.778993,0.0023837188263405905,0.003917476792888285,0.0075447923067517705,0.01177357969739254,0.023796295575998334,0.05329872631481377,1.0310675069702928,0.07100415493943685,0.039140861114581656,0.031245136255019054,0.023052657137512495,0.018356876571065446,0.013766726079587259,0.011578394880251109,0.009298279004107523,0.006276043075578503,0.004556479835861842,0.0029878505228068705,0.0007930167517203543,0.0013541906649651271
6.806093,0.0020947655538561846,0.0039020829027647916,0.0064191143109980685,0.012186072954511363,0.023518988142678842,0.05310046809830141,1.0316256754712647,0.07093619066883305,0.03831058738608142,0.03087327141021596,0.02270978576298963,0.018591406841356604,0.013862164773130766,0.011423346471978141,0.009534072502031511,0.007394237413981497,0.004703204599844316,0.0030121425480154266,0.0011230510214024169,0.0013249690762995856
6.833146,0.0020456596408131673,0.00404603271896859,0.007711661261841854,0.01267702592122907,0.023437426735842943,0.05273623374912719,1.0332540998544273,0.07163618847396787,0.03938025709685022,0.030276514673736595,0.022624758196988837,0.01865071150992749,0.014329684710291777,0.011976351268918672,0.009273860930165446,0.006567508490682276,0.0044254828930762186,0.0033803384011459226,0.001322000385373139,0.001432803542973354
6.860575,0.0026202944206155463,0.003335956575665218,0.007038983754216093,0.012277632632241575,0.023912938476103464,0.05323524774553828,1.0322524242197446,0.07119223676924434,0.03926663109909336,0.030478319665840484,0.022311231320056253,0.01903174448564943,0.01389388994096785,0.01130803933703467,0.009261396781581254,0.006779926602155601,0.004756148885652785,0.003511942153036755,0.0008837263074481564,0.0014442949643877674
6.887934,0.0018053959089826687,0.0032128810737490614,0.007190371437360081,0.012423402543133288,0.023911882031998993,0.05299070653100104,1.0336257031754588,0.07160378577011091,0.0397917513666751,0.0306777992049307,0.022261966647380886,0.017975306869514974,0.013351518903229206,0.011702886911479927,0.00928339635269474,0.007242067881813292,0.004265895976814635,0.0035303575392290846,0.001496606425200101,0.001487712370915052
6.922608,0.002320866330836439,0.0031691755525621768,0.006121271056910065,0.0124627695112108,0.024038556282436733,0.05385542530395062,1.0348222083923106,0.07186319527012043,0.039373844609689054,0.030566920445233573,0.02338273011751315,0.018372952292912473,0.01437632625230451,0.012099981606294311,0.00874937221816754,0.006972824182812111,0.004173913380917337,0.0033826450241469844,0.000916099369637521,0.0015384348216295578
6.951427,0.002128614746924844,0.0033955948686561726,0.006296280042403591,0.012727787589956584,0.024191015123411246,0.05353824912113278,1.0350113220696242,0.07218260644051926,0.03992257749929468,0.030624884775793997,0.022514529406800175,0.018748429476011904,0.014310372975655402,0.011740309532894608,0.00899782534513529,0.00660749614559946,0.004179975308108298,0.0030946107044001374,0.0015185561900728903,0.0015570695207240248
6.978915,0.002163212537828001,0.0034565872645432897,0.006875252915466107,0.011983192499900106,0.02462418849276277,0.05352470232210073,1.0366348641283238,0.07237563788684362,0.03937843382759843,0.031086816938799357,0.022875250659283246,0.018976781213284447,0.014044231645171743,0.012185697987801527,0.008985710303963673,0.006490825940085651,0.00489129878733224,0.00335125876986686,0.0012607213763964602,0.0017792690245608351
7.007272,0.0022508653460187717,0.0033790553065591823,0.006975528341902231,0.011578085699317155,0.02379513243616746,0.053422546473884384,1.0374115757137308,0.07209131807317248,0.04012108316097313,0.03108512422261637,0.023052345299501693,0.018668905489907423,0.013226954361675595,0.011893641253782014,0.008947305550993037,0.006884931501459968,0.004691407690834109,0.0035527920385360354,0.0010315494409668536,0.0018906741845219816
7.035054,0.0025636809131369936,0.002441620817292316,0.007251959230002758,0.012260902267772175,0.024477381849364255,0.05359296522351381,1.0376899376672475,0.07253552189705063,0.03966587005221121,0.031122244521428557,0.022903291166798737,0.018383858466555627,0.013918094312447754,0.011826226000421715,0.009560179333153512,0.006577157613157401,0.004836205733105973,0.0033782714319075357,0.0011617992291796176,0.0012971316996991896
7.068371,0.0018247176821557724,0.0031183231073062673,0.007475782830344467,0.012503134531906752,0.02395269403245678,0.05422534237879979,1.038855014394153,0.07293808190107302,0.039682235341601216,0.03125867220382344,0.023078685160316838,0.018554336142977784,0.014180056383914813,0.01209340859902803,0.008497412623060403,0.007470147417630468,0.0044447362254728725,0.003007152735817314,0.0008762850351172626,0.001990687258875596
7.108898,0.0023546541396412333,0.003391452522419048,0.007040195106441655,0.012305269719533387,0.024443724018399247,0.05346524495437424,1.0395252128106751,0.07188015219956216,0.03938019575596553,0.03093002273831237,0.023741127542259217,0.018565151438755624,0.014065723579534208,0.012520161867996982,0.00916794535731844,0.007064675150444196,0.004585577117985221,0.0028130023560637863,0.0014575937785753482,0.0013345989749554367
7.137382,0.0020628872683020032,0.003608195488865751,0.007546084449462973,0.012425794170616301,0.02396638499980021,0.053704483554796616,1.0399846009257652,0.07285270806669808,0.03911553745978068,0.031155676723230726,0.023282524676438574,0.019308826436642047,0.014461816690536883,0.01165110715371765,0.008870308915858691,0.006650823762487325,0.004880743780595252,0.0034639887787067678,0.0007141537123923053,0.0012738347472433906
7.165767,0.0027195982500417756,0.0033210658873602692,0.0076080060607239385,0.012273706496646013,0.023922321497614182,0.05412502731055221,1.0406722909476787,0.07307414566431368,0.039443708525923514,0.03185189982740409,0.023110367966175962,0.01875969448651985,0.014319257738464031,0.011937586628327373,0.00894176105521917,0.00685456411935639,0.004309898925810873,0.0027019799906867594,0.000829115477715833,0.0018155394300889839
7.193576,0.0026178497216815173,0.003311262700383047,0.006684782144660614,0.012231025955107663,0.024121545534497562,0.05392026695251996,1.0423680761933158,0.0730154122872818,0.04031804774104372,0.03144077929554021,0.022848508143689137,0.01819046380880554,0.014000013803391156,0.012065990566955146,0.009466532320434623,0.006228021070655874,0.005112776001315572,0.003300363553722044,0.0011057359167031522,0.0020088501495805033
7.229157,0.0019721652826875063,0.003667009572014525,0.007014136050455391,0.012169238237835549,0.024941181536209566,0.054088894793236704,1.0434138213947661,0.07336886339123813,0.04018246742027975,0.03131470277658538,0.0230840932545917,0.01916197278465258,0.014318129658888889,0.011491430918485281,0.009534270919789926,0.00761670392286526,0.004058780526350974,0.0038109493917996284,0.0011327788331520715,0.0014405016153771215
7.259161,0.002597626779145302,0.003518019628908635,0.007906298520858999,0.011513009141253663,0.024409957779098653,0.05411248204485018,1.043705556815679,0.07244894980547636,0.03997135397853925,0.03109782857868707,0.023600169022701,0.01953720508627502,0.014365098441730067,0.011904175850062905,0.009089218905045727,0.006526629308105602,0.004714823847241171,0.00414827236647879,0.0008640436672275399,0.002110200053914561
7.287609,0.0024165437263048996,0.003570564791678182,0.006995626448355273,0.012148059018025702,0.024543694616716193,0.053848399559109736,1.0444456218646165,0.07395411237327636,0.03967207761156316,0.031491604784223505,0.022720727603338087,0.01869129568772811,0.014126080998187277,0.011734321302362127,0.00971095158529137,0.007104641955393014,0.004893868565508485,0.003486841976006256,0.0008901577882684444,0.0016469069116330527
7.316024,0.0021400009667494977,0.004109779992924619,0.0065616430137424115,0.01226989770382724,0.0246933224306718,0.05403179706103621,1.045035115265857,0.07388825380559406,0.03969616131812537,0.030730512662446204,0.023300255835877335,0.018833982122496887,0.014272721298327786,0.011786147855084838,0.009246687683478463,0.0068005471682263926,0.004588064396678375,0.0037737363870690463,0.00124828645857165,0.0017907637093445754
7.347115,0.0025044061344775197,0.0038481579976256887,0.007003252262702236,0.012313024973509206,0.024591537569502882,0.05421857337929757,1.0454339271249986,0.0729076665637921,0.03929513339308019,0.03175932571664095,0.02341540730835092,0.018871476631646993,0.013793008485562355,0.01179379534312129,0.00954547329904736,0.0071037201937172246,0.005617825283562881,0.0028629042480014994,0.000977307274059183,0.0017539810438711603
7.374386,0.0022129584577286004,0.002825225676957853,0.006523743539472705,0.012495133916851808,0.025077670114022177,0.05491241542507678,1.0467432908595857,0.07339549906923076,0.03997921031919719,0.031705018182579245,0.02309465234555732,0.018824468503456065,0.01456693586195867,0.01163966594175925,0.009144220037472735,0.006735031408483204,0.004647810617218317,0.004104791516869097,0.0014229587810388974,0.0016726479670886097
7.406546,0.002029834790755091,0.003241523148940367,0.007301836783500041,0.012373857185608244,0.024571874311900197,0.05425051944035299,1.047362215007115,0.07375086729551984,0.03985478062083788,0.03149902413083936,0.023362760784855628,0.018546913739564044,0.013966454316345798,0.012466601086949212,0.009233298021251616,0.00696043758464952,0.004540265441784248,0.0028334753695407806,0.001454815712890981,0.0010646217982490482
7.43464,0.0020018984624330864,0.0033746511893911215,0.007554911386768067,0.012782651530168375,0.024717542802097058,0.05487735237929848,1.0481886119713253,0.07385537047515063,0.04021390097700126,0.03170467670088789,0.02295246760726631,0.01965144841537973,0.014082928230828438,0.011922500506761642,0.00844248611647335,0.0075471719921308,0.005088811871526783,0.0029678344726562,0.0014002589252956076,0.0011964291860298254
7.463168,0.0023705819165113612,0.0036968569527174575,0.007398251060112486,0.012830763598902296,0.024508961773271495,0.054899601069712936,1.0486147982607286,0.07386172923135434,0.039396586632857084,0.03198016500882091,0.022885117643366915,0.01920975643569018,0.014243352183896801,0.011734775175904186,0.009390235109891298,0.007284086266453132,0.00454091923108901,0.0031827379755659684,0.0013546204303408853,0.0016746129963334305
7.494342,0.002260786698729136,0.0035046751312092024,0.0074445886702899575,0.012230128847496012,0.025402359818299934,0.054575051455697646,1.0493733086707357,0.07398634603451856,0.039925876118788214,0.03189937441630853,0.023068899707087448,0.018401659933376214,0.014268346709660571,0.012037405213733494,0.009187647483008432,0.007310504789891183,0.004215583959885818,0.0033950891387487837,0.0015950544350794402,0.0018775907390120989
7.521672,0.0021601428510929334,0.003604830383148469,0.007314715578084187,0.012098906398854076,0.024501750351487477,0.055030911603015216,1.0505460656584602,0.07438891637070702,0.04025762641898151,0.031430939720133756,0.02348092273718454,0.018583333652527775,0.014780029664110201,0.012141828444969128,0.009104450943217253,0.006326539420827406,0.005260742766750454,0.003329118453318901,0.000781631376639752,0.0018901507377843004
7.551869,0.002454353809106121,0.003726473086461976,0.007007294649799777,0.011803738546603475,0.024752480325191683,0.05435570580248823,1.0514136254729831,0.07430423382801687,0.04043085967889356,0.03146932885042221,0.02328350342855363,0.01866683821199312,0.013966373046421076,0.011773152040363536,0.009697800786712804,0.007056563066013511,0.004982321759126143,0.0032929477905927237,0.0009725308643857525,0.0017595309229068708
7.581769,0.002998429702646228,0.003163725105004574,0.00656983460957448,0.012804810852436429,0.02459556110519493,0.05532696359724889,1.052424795648939,0.07450924821760135,0.04074194546213421,0.032254577149843255,0.023728415416060317,0.018655379844645176,0.013965972941435256,0.012138963705039595,0.009283697311775828,0.007381473708749773,0.004441415183243705,0.0028689871247728647,0.0005495812519363896,0.001530925036270772
7.610324,0.002715946580707932,0.0031280517578124996,0.007878361191380901,0.012653200748394176,0.024567698817656965,0.05528735646490366,1.0517783935832372,0.07475442139035476,0.04000659678915165,0.031666190546315275,0.023239854587350117,0.019342290732835252,0.0146695184016035,0.012135966391521045,0.008611329072617767,0.006611164216357961,0.004729123141115411,0.0033178832479875443,0.0014067908412617321,0.0016628579987579685
7.638815,0.002791785092727218,0.0036748030330787038,0.007226522870857183,0.01206221511052267,0.024510675242807613,0.05560214066033983,1.0529183616952922,0.07443700598468027,0.040571829641534995,0.03174888818735561,0.023399820686893356,0.01929735714246374,0.013942763906423171,0.012228101189442939,0.009034623859130633,0.006831291016041477,0.004486732695509865,0.0031646908765994904,0.0011117993915983196,0.0019152211798598717
7.66899,0.002610501888355017,0.0038023022502642694,0.007831687759182599,0.0127038583052631,0.025104910779850848,0.05515362127881085,1.0537566213155207,0.0747204551136515,0.040780075104732506,0.032118240465904134,0.022845715860955303,0.018772676781883605,0.014430410346373086,0.011709022955397408,0.009589942559667403,0.006891780350398277,0.004983887013625629,0.003923096687838508,0.001475553305193736,0.001625258026361707
7.6967,0.0026548210150040196,0.003365151144161856,0.0070270534084852275,0.013197672796721684,0.024559470128446576,0.05473497577939726,1.0544800748657552,0.07493285140065202,0.040395894071230176,0.03200283745727392,0.02396695088509658,0.018380155178873512,0.014410868051026102,0.011625219662511087,0.00907625429942241,0.006761748629800936,0.004824251433504969,0.0033549389548599567,0.0017626543383709617,0.001379655290110983
7.736344,0.002736752191993123,0.0038518998905530816,0.007533210999917651,0.012017439530508194,0.025057845927725374,0.05497593947856876,1.0541353929151516,0.07433176298667907,0.04078766007967936,0.03151800763123034,0.023342138490833532,0.01908894789578123,0.013625017830252951,0.012251833714298934,0.009363359187982983,0.006924250345040684,0.004191316054814442,0.0034260823814508076,0.000679401759670753,0.001713474369949926
7.76479,0.0026177274268031976,0.0031559514055551035,0.00721113807723692,0.012816867363874168,0.02517356271083694,0.05545846978563615,1.0531657351223076,0.07483167822790347,0.04018203066996879,0.031487487304584325,0.023226269161416645,0.018605804928271828,0.013821871095610859,0.012596195065975107,0.008976218548361193,0.00697460620792458,0.004078930048662159,0.0035231367630979516,0.0009776347948999846,0.0017518392374877485
7.795678,0.002388341714775513,0.003267839878449483,0.00751652967317769,0.013307564713404083,0.025350374862951306,0.05521040332354131,1.0529226982722002,0.07361130408187186,0.04022409263717913,0.031947628416461954,0.023166646129820032,0.018737490089279753,0.014008237369825517,0.012776614247625778,0.00976164557916878,0.006495478499426945,0.004594213353682461,0.0032900298818503764,0.0007002853298448673,0.0013945314450089508
7.823655,0.003083153401327469,0.0033400457583231307,0.007414032689075803,0.012404299848343221,0.024945961861770793,0.05536335366679096,1.05227732017389,0.07351270983104567,0.03996267824865554,0.030980972191735408,0.023494497175188478,0.01862667105736064,0.013755248233841885,0.012051144885012823,0.00939003674799714,0.006663218099263778,0.00468921729261026,0.0036481751147476346,0.001696987276331987,0.0013538467544386432
7.851096,0.002794619202636093,0.0034495073680505797,0.007751442315977446,0.01287096042665302,0.024891392786980136,0.05561019252500129,1.0512138012848136,0.0739427130299429,0.0400951794724807,0.031560432542232265,0.022912997464333208,0.019023974433582676,0.01368482861621826,0.011365403812933115,0.008631593652702631,0.006930623627235981,0.004473948770859979,0.0032348092992344527,0.0012739032876429323,0.0019351760333855064
7.882304,0.0022520287510132153,0.0035088994677421464,0.0073351976442544865,0.012545715216819546,0.025310336689429867,0.0552211723514471,1.0511969583874106,0.07380409858947565,0.03961142920376834,0.031286564684402864,0.023072158201689782,0.01826080081540022,0.013710361618734315,0.011921755952759397,0.009168469138238213,0.007243667155097345,0.004258767390573238,0.0037876620727938523,0.0010561959199914582,0.0014521726299699617
7.910543,0.0027618408203125,0.004099172224915249,0.007539374469814962,0.012943595547044618,0.025046013605187156,0.055253367289068295,1.0505952571041812,0.0737332622207305,0.03970545089624002,0.030768485498194623,0.023191835955731252,0.01843355189094552,0.014149369867073953,0.01177293696997548,0.008564262980674153,0.006684729899527911,0.005105068410355795,0.0035066841929744506,0.001000236609898217,0.0019084011988296946
7.937101,0.002305352571669689,0.0038365842449781754,0.007739779156955988,0.013252688737466193,0.025648721801432402,0.054827351648791094,1.0497516771727644,0.07374131915482139,0.03930874042944204,0.031160199511181045,0.022770159006504507,0.01836173373400154,0.013228509912386815,0.011523631567048232,0.009199116948246808,0.0067781492133915005,0.0053798539075560845,0.0026392412481985837,0.0013504243838211743,0.0016896137811644688
7.964342,0.0028916311124033965,0.0038278353469608038,0.007740091254908199,0.012308887869814409,0.024827302972621496,0.055668258717965935,1.0495514561221062,0.07312614825217821,0.03940761299904283,0.030843067085296612,0.022822425476088978,0.018290435554728004,0.01368563036704668,0.011539340058018705,0.009391248549801823,0.0059749655756123204,0.004979534622553212,0.003306838704489294,0.0012508717492272323,0.0018833481444183009
7.996168,0.002830135187583343,0.00422573423202539,0.007629398345946301,0.012857994952548888,0.024659329095948018,0.055626897053736975,1.048448494944015,0.0726372035631708,0.03951317123339915,0.03149131366698662,0.02270161438229807,0.018489226513540288,0.012900897831154131,0.01139940820891695,0.009044858784415405,0.006233775605103094,0.004376267522032069,0.003137017403894235,0.0006391411145362427,0.0014405824289320552
8.024657,0.0028372527361887165,0.004091639379142372,0.007496636233645961,0.012480432591662009,0.02492803295733486,0.05533044635473503,1.0478810373322138,0.07288454674722829,0.038983238540254976,0.030763067866819795,0.023051909729227313,0.017669601967341072,0.013570565565716583,0.011128104201417643,0.00893538910043803,0.006486062353122997,0.004328133394563647,0.0030629239841050548,0.0008050005521424269,0.0017792690245608351
8.052914,0.0029074400348344295,0.003879455220232105,0.007229027456588545,0.01272163047379831,0.025213348278209702,0.05456264113228254,1.0478065168629866,0.07245378107079188,0.039256100415621324,0.031135595537092824,0.022139204159375703,0.018272705712676127,0.012976871225564759,0.011114917665653925,0.008952014371963076,0.0063522258229769075,0.004441251359518494,0.0025674811373774522,0.0010994007817298067,0.001569895082716362
8.080081,0.002560397978904654,0.0034850302585804085,0.00790466026416262,0.01275803130505908,0.0256159861214726,0.05504581031018724,1.0467219901447598,0.07263058132402349,0.039197103480595255,0.031199080362797452,0.022415096212751347,0.018100615924062247,0.013055739949473991,0.011099017552371113,0.0086984767710873,0.005784872376498091,0.004428152114284422,0.0029349676869196047,0.0007559263239148602,0.0010843406985131757
8.107072,0.0021326443681015826,0.003969118721609304,0.007897985921122909,0.013335395981890244,0.0251405810861933,0.05509580030969913,1.045727637853162,0.07231442834942564,0.03922361659659039,0.030665938242562,0.022226935211318282,0.01796317409216221,0.013086179830670194,0.011376105223727175,0.008267395113256052,0.006207294332799777,0.0043718827266808384,0.00299323229688616,0.0007568497810327836,0.0019284869921116904
8.134225,0.002717874759480921,0.0041345194683401814,0.0073007884367411865,0.01255161777614989,0.02509968532345643,0.055124050233736295,1.0444393586931031,0.07194341412613749,0.03893292886965814,0.030090437457536378,0.02187067977997573,0.017324413088275075,0.013270375062953805,0.011354061762918572,0.00879516985414669,0.006323198738096151,0.00442137730311497,0.003523665412860659,0.00041374959908922163,0.001673222063748783
8.165276,0.0021309105161548525,0.003750722400801079,0.007467598987016821,0.013053401311228927,0.025314217234350407,0.05497014338783896,1.0450771597706168,0.07254472204612769,0.03896918177059566,0.030624884775793997,0.0217405269941706,0.017259520105698714,0.013061124581637565,0.011302100184222178,0.008823172949522937,0.006233528157372087,0.004664412404677946,0.0031294470675648986,0.001051224258872519,0.001271914116506261
8.194065,0.002384439073460367,0.0039593543965165635,0.007759668109568093,0.012754944445808174,0.02512452754875631,0.054763438940292605,1.0438106043370314,0.07201859581537369,0.03841072454936989,0.02997483474683754,0.0222008249489472,0.017776962404953404,0.012925558907667825,0.010697015154840001,0.008692341657729053,0.006794792910089632,0.003656677350007646,0.003166649108475135,0.0011298976178463996,0.0013588249378915637
8.221227,0.0021097034843191287,0.003409041940927107,0.008040806353423774,0.013381020612083485,0.025452293644255063,0.05478297355030099,1.0432454342534387,0.07223299294951958,0.03815828842176587,0.030245353570017876,0.02251702670448646,0.017367600699149822,0.01314286058771187,0.011459810270595724,0.008004689334459211,0.006587685079673183,0.004108363428186565,0.0028871790218301047,0.0010299965183478645,0.0012050821267158593
8.248029,0.0031697356909170245,0.003866304359357539,0.007360891085773717,0.013636278747457832,0.02509419203016485,0.0550587418154349,1.042472689351664,0.0715171157922398,0.03848739250132236,0.030490326157599664,0.02246656684198934,0.017577386549167524,0.012817169369328122,0.010763799536295254,0.00853264130545649,0.006392890889016303,0.0038259188586393616,0.0024570559551955378,0.0008926717638109092,0.0021332856725854925
8.274974,0.0030276010004077194,0.00433393932815934,0.00758494206314812,0.012847839228468615,0.025144550332442422,0.0551290065908333,1.0423865858111652,0.07137905117505151,0.03861549212528086,0.030179819204160026,0.021891130094738927,0.017824972939947177,0.013024833432330775,0.011194508448807837,0.008101342914892288,0.006482224718298323,0.0040473560471711014,0.003220508322020807,0.0006798299990828083,0.001704653292643956
8.304525,0.00257113991553636,0.003889584754615991,0.007837857875855305,0.013282519518258831,0.025020657234107468,0.05494836605607276,1.0413965782116514,0.07114939938389604,0.03855085268824764,0.03044360254776374,0.02250506508170516,0.017722260763553647,0.012906631191907433,0.01069042620646181,0.008617113200625592,0.006201491760653954,0.003606025072720075,0.0028825989013459403,0.000610399244353305,0.0014301197787305723
8.330228,0.003094563680631513,0.0037194530760080342,0.00800368577761477,0.013271717198612441,0.025040069195704014,0.054160625231844915,1.040626384586562,0.0711206400532262,0.038080986171826585,0.02991361744385966,0.022318326386457123,0.017349350525482726,0.012568373339244363,0.01126360410537956,0.008614289193420019,0.006567136235199254,0.004082246551128857,0.0028089851695560775,0.000966406704941824,0.0014409056378272534
8.359556,0.0029074400348344607,0.0037664799372663965,0.007967488157418306,0.012808815045319565,0.0253727384526786,0.05454841557592966,1.0390906740725878,0.07112839717165355,0.03812525703317149,0.029777645117690717,0.02218060768601287,0.017666180582473056,0.012705839817457614,0.010540328157309696,0.008695598860846778,0.005716575550829611,0.0043732139334856455,0.0028924261261839466,0.0006204250652743782,0.001696987276331987
8.386978,0.0024885980989726307,0.0036489249359215638,0.007444991326985134,0.013458152476524748,0.025169192172141464,0.05444059503918758,1.0385174823496022,0.07120310200992107,0.038285941479971934,0.029887081679644784,0.021502634709449936,0.017400523201817016,0.012824776197414298,0.011564576737346033,0.008401498125974365,0.005505130238138451,0.00392732300541356,0.0025939268215643746,0.0007952523095375106,0.0013975126642107665
8.414046,0.002370103061918365,0.0037177625435022496,0.007131051857627417,0.013176602699883813,0.025803550734732044,0.0543215033709124,1.0384564151880291,0.07047011381045978,0.03849430800543845,0.030354258303733304,0.021673589839091206,0.017688359216521853,0.013157034099238317,0.010603928010594019,0.007877142028283879,0.005937110314004202,0.004083885976152369,0.0030593967199771628,0.0008338059138375397,0.0014426819924303299
8.440713,0.00285312834950482,0.003804567238201365,0.007228999274760266,0.012667839419721893,0.025083027790084634,0.05494661392014857,1.0377135769940393,0.07112966641544619,0.03791274679737915,0.030171964536723606,0.02145684168586213,0.017837871942977073,0.01246393008232308,0.010715073808160405,0.007882774461866108,0.006916019841526558,0.004191316054814442,0.0027351672012700403,0.0005870173358664351,0.0017692465574202542
8.469865,0.0029354039688503537,0.00422454256392021,0.007585924285313355,0.012790074093763273,0.02530428070089984,0.05382897887431601,1.037048875559256,0.07053335425933464,0.03776571639800183,0.029761934608560876,0.02248210660940243,0.01765648608028767,0.012822254708220748,0.010347585543934197,0.009149676837582044,0.005287082335604079,0.004844184911722484,0.0027712456342952963,0.00046181475678776717,0.0015339826922386131
8.49599,0.002710926897566879,0.003763086227378957,0.00778850581194267,0.013204621834665572,0.024592893811255345,0.05449730558953834,1.0354376482966947,0.07060625590615051,0.037652726218751195,0.029580142575870952,0.02207319385363106,0.016905583159720038,0.01319710163123516,0.011332591795774068,0.008486370025109912,0.006243670134109888,0.004135385202901506,0.0026995553608633624,0.00045935037913480057,0.0011370869675934004
8.52891,0.003051996221766556,0.003749139123191477,0.007501312888489153,0.013059083318505183,0.02501066341821925,0.05371265083528002,1.035328348295016,0.07035476851214129,0.037995369067330136,0.029900321357913928,0.021888658450968292,0.017139004774745815,0.013151009346352514,0.011065497189188681,0.008209260422882123,0.006161552115330184,0.004135138874118347,0.0028440864260496604,0.0012953130223349767,0.0018673790590032879
8.557068,0.0023266151039588964,0.004049649270789257,0.007583038645655185,0.013722099711656204,0.02572274550927151,0.054160238330240924,1.0341185536441104,0.07079277157694219,0.03797953058673273,0.02980467379639685,0.022259180543849587,0.01693781430810154,0.012874758684138617,0.01089272893924691,0.008495189492566616,0.006319814843070067,0.004282048231476421,0.002893804303158146,0.0009336895295016076,0.0015553863837919236
8.584015,0.002926874797393568,0.004576829203270774,0.008179468859953921,0.013102620525239026,0.024656581353214028,0.05428719683024401,1.0331594716190429,0.06984851362810897,0.038254703986936735,0.030939949185847398,0.02133954061418215,0.017326034146508476,0.0122954243844369,0.010313840954106925,0.00841284586054114,0.006278356656746479,0.004425916915457294,0.003390233727042027,0.00052841475130985,0.001443145906512527
8.610527,0.002643175079547106,0.0041376718412862576,0.007331621879079298,0.012258065355718613,0.024908525503718467,0.05442855402717755,1.0326225396483981,0.07017211758116791,0.03741657708983294,0.03020634831354909,0.021041733185984405,0.01740937727954419,0.013051227272659163,0.010423674064271122,0.008113350827520667,0.006218784955779452,0.004771538255147631,0.002879558285589282,0.0006944425611006342,0.0007531491589331371
8.637329,0.002538617260115464,0.004131308332805449,0.007320442815839959,0.01293771885099946,0.02512765035577416,0.054649527705370154,1.0323447320663013,0.07005379231318527,0.0380293979712002,0.029653861726981257,0.022107511846687987,0.017051935727623462,0.0128744806354474,0.010714769594177134,0.008512944605683352,0.006013298854427928,0.004365453949255361,0.002575076063199339,0.0005093442300559708,0.0013541906649651271
8.665319,0.002383462414675642,0.0039125109207934295,0.007243168926918851,0.012737490665575783,0.025268446419893908,0.05451859046888665,1.0308803915145113,0.06978863196067767,0.03789214507229538,0.029088176018243282,0.02130910516154912,0.017364235458608487,0.012574950352159742,0.011131401662774577,0.008390058729218547,0.005668070213860861,0.004395332528284645,0.00256676689789927,0.0008664654698611946,0.001580684612663284
8.695127,0.0022900895721135917,0.003506244290295321,0.007484498252182259,0.01263342269365651,0.025092098533579073,0.054134197797996074,1.0300742524041329,0.06979344513466272,0.037361659147134345,0.029206654589008514,0.021326570596137184,0.017403011828313265,0.01318504184258049,0.01000697690217257,0.008383520874106256,0.006495093153887658,0.0036550135213057797,0.0029297769056029627,0.0011829252589913516,0.0018802394776305377
8.723581,0.0021594960452392714,0.003749876517011167,0.007374925721378338,0.012206852434755968,0.02466221106410011,0.05382942060166099,1.0299614954973424,0.06963411374568443,0.03750840421344776,0.02926372003058045,0.021402313369037293,0.017172918040277332,0.013161360130065072,0.011182704191974589,0.008320983677195895,0.005680600431721006,0.004192419980086754,0.0026689471556415527,0.0003500387496018349,0.0012392541811674165
8.750653,0.0021910048404454713,0.0036141433202940007,0.00778167200404357,0.013439836250468889,0.02482866743527815,0.05328145410269297,1.0285797023502974,0.06961626232986039,0.03767467017584704,0.029685166268789073,0.021614952621646928,0.01670025493240221,0.012641361111991238,0.011348775014043033,0.00810935734345419,0.006399934326066344,0.003906108436403502,0.002887501575626422,0.0004516833531376375,0.0014452618834936658
8.777632,0.0027453949800280227,0.0034791377527021512,0.007370010913018464,0.01263033533565009,0.024413114767752993,0.05364228597051343,1.0273904837661822,0.06900872377090098,0.03700794062920414,0.029669973766803047,0.021322410662060715,0.017103006198724156,0.013219953219148832,0.011099366299331833,0.007944401738996803,0.005373309502029692,0.0041388533621290625,0.0032244550857508307,0.0008897326499702911,0.0014880449014761162
8.807081,0.002579073911935301,0.0038675311566833356,0.0073183552795695874,0.013093572584790426,0.024726994792796265,0.05294792878863721,1.0273175764851832,0.06906730576676413,0.0370723027844657,0.029838936553921877,0.021712705936265765,0.01670140508650177,0.013061391972388231,0.010073069114695996,0.008225495766719802,0.006462979847547735,0.0036658109395395887,0.0024438488185700197,0.000608536883624501,0.0013406910788872559
8.832902,0.002709509408123693,0.003805355076608432,0.007505342950905228,0.01275483720223777,0.024692945272154695,0.053663822663910135,1.0262251877871646,0.06931381351131548,0.03701529450996657,0.02938351634689271,0.021881376182314994,0.016944452423654735,0.012384519102172345,0.011000951994670823,0.008091856833108459,0.006372810006598719,0.004354987780781585,0.0025558471679687,0.000768450857223216,0.001170708154865396
8.863425,0.0020489576724236278,0.003805446852999069,0.007725940190635205,0.012508717492272808,0.02481304899782121,0.053827714227270326,1.025560680689597,0.06925139259327556,0.037475213940541645,0.02928974144235941,0.0203745819997657,0.01708774042810179,0.01305839465449101,0.010691090456313066,0.008419468103382398,0.006193207710355557,0.0035729115211428427,0.003342415017836737,0.001030194293051179,0.0014810657316688897
8.891623,0.002849606944077233,0.0036330660864809313,0.007019445159004182,0.012399597032772321,0.024365818517406136,0.05344464657564783,1.0250515813533416,0.06901590944719069,0.038099262920270445,0.029514036390537478,0.021304638549733006,0.01666233390906777,0.012762481182251003,0.010703037185030257,0.007428068788931214,0.005894362774293593,0.0042950848621773185,0.0025700190479515605,0.0008023932560557715,0.0016409052314301851
8.918653,0.0026783956334492805,0.0031526020829329756,0.007499368840968989,0.012399906853939538,0.0241555414383523,0.053124539683605615,1.0243963095089912,0.06821253750176523,0.03724928022240677,0.029536109903181278,0.021446721991702954,0.017245202981143598,0.012595834618833015,0.010994338717923373,0.008453648008298204,0.005368475926281809,0.004002720959766459,0.002443813091266048,0.0006126836094028885,0.001163201219881342
8.945122,0.0023655552603093215,0.0037094003229192307,0.007573237692747359,0.012703061031664941,0.024674334773074808,0.053291154231778486,1.0224297918908658,0.06848026935907287,0.0372117694080576,0.028884071544113585,0.021401060915075522,0.017690065379106976,0.01243253556706327,0.01091249078156085,0.00730639514240499,0.006418420581851977,0.0040872839050485965,0.0028243602252944343,0.0005835364738760568,0.0006846504899115218
8.974536,0.002636427774974999,0.0036853450508631796,0.007208001457855506,0.012872534126443942,0.02454952448637925,0.05282354321929736,1.0225748329568993,0.06827807402767207,0.03764925704077112,0.029775360912196812,0.021335721505816762,0.016461109575644967,0.012642818365108409,0.010700997581461924,0.008034306694539344,0.00616799626516392,0.003882732227904109,0.002655040258626123,0.000928155903670993,0.0012768470442951249
9.000341,0.0021850591265288348,0.0036166870973965105,0.0072936772302210065,0.012038123273787671,0.02474899502489052,0.05352685007479982,1.021272069256781,0.06821766751615418,0.037495020943145684,0.029756619314149014,0.021122190609779403,0.016835762629297805,0.012584764330605434,0.010830647739087595,0.008384839960173508,0.0055465855657257064,0.004029736125559481,0.002535898731755643,0.0004769439577663508,0.0012534749263695493
9.03972,0.0025553916411339157,0.0034752289888050035,0.007403548099911737,0.012595825376462972,0.02418936443543601,0.05284263064696554,1.0203004517136427,0.06807730457853112,0.037291664139573875,0.029795188660366487,0.020304129611299338,0.017002319255854676,0.012434073470086626,0.010147682689181743,0.007994808273758962,0.006260349414579778,0.003737328822583995,0.0028331363922310783,0.0009724111535452659,0.0013170597947254198
9.068795,0.002311907970352428,0.003938016767215469,0.007410974088932726,0.013115752473370313,0.024439685012328818,0.052737890453075933,1.01949654423377,0.06755571451996825,0.03747578474855652,0.02902184174272247,0.021036144526031034,0.017084805563377943,0.012455065436354456,0.010965035255439423,0.007844635317905862,0.005881293349215229,0.0036617358335084595,0.0028777788955695266,0.0010264300573023767,0.0013967627467958228
9.095536,0.002783349100266803,0.004131336511511911,0.007287749252148297,0.01248463873307138,0.024283865427094656,0.05328340355532084,1.0185336609587492,0.0679711694944478,0.03773958877638479,0.029792199513705535,0.020849126613665024,0.016450370559483535,0.012362039588058392,0.0103442689329318,0.008472908931233737,0.006126978599025934,0.0034067959052722177,0.0028593948818255097,0.0007618705891613726,0.0014642277057977135
9.122538,0.002656399165200609,0.004134456114791418,0.00689143828076563,0.012438723474768154,0.023711113679677483,0.05311139314665956,1.017856370062183,0.06765497957563706,0.037169119776484724,0.02963752194456682,0.0210981880923304,0.016670284663958413,0.012831491697774977,0.010085240040782022,0.00821781772685455,0.006287630240914367,0.003650176953348091,0.002557122211400139,0.0008976137489834375,0.0008805921068741697
9.151472,0.001957188789323652,0.0038900187155942625,0.007539467115118918,0.012188372657173444,0.024445906375712895,0.05239254988361173,1.016764937355419,0.06730870347334794,0.03727593577818048,0.029094802828240552,0.021033017548758963,0.016856456171819745,0.013021541615931507,0.010176311106624564,0.008459608756727886,0.005182644953418834,0.003974790076944565,0.002799520011722171,0.0007588083959446018,0.0012299189777457663
9.176979,0.0017523873906222242,0.0033515974462016147,0.007526593947716085,0.012577873136385835,0.023957242764870757,0.05258494083734917,1.0155899090504745,0.06739019616072602,0.03698111079384865,0.029152335808101254,0.021436404730243216,0.01669883978564267,0.012294063257864715,0.009901843133569982,0.008147171756550903,0.006126532072289891,0.003639573054227674,0.0025882657696864667,0.0002979373808252966,0.0011734643727995416
9.204496,0.002130514399316052,0.0038241840654188912,0.007127488008281329,0.012970747082978502,0.024188530626752126,0.052761866547282925,1.0149005236783797,0.0672773961082389,0.03657786838259375,0.02941451692293479,0.020921904599227176,0.01703449550817675,0.012390881314007746,0.010619969202523248,0.007916010644620733,0.005663262096940394,0.004099733080912609,0.0032590465964026497,0.0004914301426753683,0.0012942565687558262
9.2319,0.0032089291444182535,0.0035255150627724295,0.007532295317739739,0.012285500091022583,0.024032725984718794,0.052227900024475984,1.0155228412410333,0.06838925296223901,0.03633927467712098,0.02935992648363993,0.021079134844978302,0.016116064365938345,0.012651266202887992,0.010524021771961812,0.007903419380882163,0.005732803405139467,0.004360631152049972,0.002576816002558699,0.0008661631148424958,0.0010310979228882135
9.260511,0.002441620817292316,0.0036204270635932997,0.007144845492594076,0.012139898715394061,0.024388299700433717,0.052422457562434466,1.01361243298453,0.06717835554004045,0.03704642458997471,0.02856116805789877,0.02162917740915213,0.015848632545595757,0.013026703564299935,0.01044729629550604,0.007739267740333466,0.005479886645020548,0.004391914489282056,0.0029835712801098402,0.0005941628256969008,0.0014399155814622288
9.288856,0.0022201669174802957,0.003434592081803004,0.0074311751835223335,0.012429953241114962,0.024743909650988143,0.052219234675042074,1.0127777315352586,0.06717472018982557,0.03684503905281519,0.029444639769592044,0.020267339742147627,0.016555766795626117,0.012386100562641425,0.011118111712902485,0.007552503311740225,0.005866647220846259,0.004317185775999484,0.0029619840801702636,0.0007273978537934599,0.00038268848278761144
9.319669,0.0024115283938206875,0.003972307107806112,0.007417658969875103,0.012008216199932538,0.023770643153784177,0.052144375497334035,1.0120620854357265,0.06696941933119958,0.03648265101425529,0.028525816430384664,0.02074344825370359,0.016326813385612246,0.01233292746904722,0.010775411768303525,0.008630602292602,0.005976227021618989,0.003711682796926411,0.0033676410184871122,0.000580034723167365,0.00181741401957138
9.346903,0.002834789807091724,0.004261582011801044,0.007405092847388576,0.012134971119736876,0.02361389429528736,0.052159882769120855,1.010853972133338,0.06651275260137689,0.03700676727011722,0.029374060679189264,0.02098863214046476,0.0165902214722492,0.01205877395293806,0.010740090295505333,0.007631606734941025,0.005540695122669287,0.004154518823205102,0.0026883197687433153,0.000451941016223705,0.0012319287085691137
9.376226,0.002609966693538686,0.004039877871035583,0.007004586134397738,0.012252667474954708,0.023970824290519263,0.05183529059377259,1.0110061660430991,0.06712050625663249,0.03659005836839467,0.02919748952618858,0.020997970519354092,0.01649175470259537,0.01288655101092264,0.010142906299719959,0.007732823251143242,0.005434400105103058,0.0034814290745852124,0.0022259534872943773,0.0012597976355218448,0.0013910836376969278
9.404493,0.00194601912093129,0.003424450994479579,0.007217040264325313,0.012068836456002197,0.024468461466448543,0.051745161273738884,1.0087722867688376,0.06696072752403033,0.03607569026217658,0.029117532003149222,0.020543687243626103,0.01637506956393266,0.012357511458412088,0.009902689596678777,0.007878918987948505,0.005530021780311313,0.0037479279301958967,0.002556985630015345,0.0013206788251774178,0.0015474699253879053
9.431534,0.002388621971501157,0.004005439394989624,0.007686810928762855,0.012330548513127045,0.02350077680324137,0.051849976502890964,1.0082246496782812,0.06712437737620572,0.03652330774013903,0.0285912270064741,0.020446568103687526,0.01611641651053197,0.012347085508136898,0.009993662325290727,0.007507979356666125,0.006125263568805196,0.00430477050910642,0.0031664285231699845,0.0010350420277033532,0.001856311807341986
9.458698,0.0019943097208197863,0.0027726630519816337,0.007149797034092133,0.01199646782128793,0.02398424037661031,0.05177999079768349,1.0074498200663795,0.06649548350154821,0.036426562366087566,0.028618447712896938,0.020905568452632414,0.016230232822916055,0.011930426514436883,0.010417322917968893,0.00805303464010977,0.0055675241953895595,0.004021436415873124,0.0028308755061964785,0.00024710288605806955,0.0013595101533218521
9.484312,0.0018681425870068573,0.00387709135726749,0.0070409763800681445,0.01260065821062457,0.023709244223783617,0.05236000995687123,1.0062607351291433,0.06681352822208536,0.0366350814808567,0.028609047420241913,0.020573923859910113,0.015976341993353748,0.012113234650879854,0.010282728581831631,0.008064273628515504,0.0056425394764649675,0.003590981840080338,0.003246448572048778,0.0007706066160104762,0.0004196860516196552
9.518529,0.0022340972467661305,0.0038528442382812283,0.0072981210508529445,0.01174545473926967,0.024317312463090483,0.05159770858957502,1.0065856945436684,0.06640994976760578,0.0362717215290608,0.02905728701174901,0.02063108615638644,0.01614349054860669,0.012452417666624287,0.010838319589667618,0.007875889418770843,0.0057357065531651085,0.0034087687381003993,0.0031678253040221854,0.0012878996488042721,0.0010690140348536448
9.546795,0.002252222593418311,0.0035201285577262246,0.007511990345385843,0.012462874597551975,0.023498250290766423,0.051411715397417374,1.0050889400470826,0.06602235273425995,0.036567408630080754,0.028710979831430797,0.02038188715135944,0.016357667408708757,0.012380027405141956,0.010425282183751413,0.008031379226004814,0.005928240837695746,0.00436861289362444,0.002568739076113155,0.0003336933552341586,0.0014888270333539776
9.573799,0.0024944736822924522,0.003943518830467355,0.007055672147277623,0.011954246044571288,0.023436383628086407,0.051246728821773994,1.0048019666398194,0.06613886211868523,0.03625108075997213,0.028689742414987184,0.020613806572101552,0.016431544451770426,0.012680641280055742,0.009848511136711827,0.00824280434826756,0.005643730832803481,0.004263405058022319,0.0028078763261704114,0.0009940489181458944,0.0013046487728241205
9.600367,0.0027848544157868258,0.003411090264654261,0.007535941930876744,0.012296577081621969,0.02383251525934201,0.051580172029135514,1.0039307377014333,0.06625612246435797,0.03645182750903086,0.02930791666652544,0.020353900574683403,0.01689481659190708,0.012026597708855856,0.010237831617617021,0.007843922959848638,0.005861008932860059,0.0042879437153912035,0.002684701439689473,0.0005099723805868043,0.0008374628984894129
9.629839,0.0023575322908334358,0.004079843247292186,0.006654970892664562,0.011998010679255865,0.02294940644045433,0.051486998811910864,1.003105217220619,0.06610615016014289,0.03603294544752281,0.028767092156913938,0.020860469611697144,0.01651671585427342,0.012317581271032989,0.010029894663333244,0.007836368726015955,0.006225230636929714,0.0038779019868966564,0.0028162801855869564,0.000345435529256291,0.0007945200328541135
9.65552,0.0025415962671505535,0.0038670269374074446,0.007313084085889745,0.012000542865117904,0.023364655472371865,0.05131796240993316,1.0025609019114161,0.06560592127456813,0.03676509282019383,0.029704251786345667,0.02014905907103693,0.016338127058134495,0.012407359006550869,0.010010303506123095,0.007436127843121926,0.0060156264010959816,0.004836464496132112,0.002649905203892718,0.0009426548421903218,0.0009782597574664168
9.691613,0.002604038761892018,0.003192233855540587,0.006731621069905423,0.011972618040736401,0.023514593508108153,0.05142773447590521,1.001460676269425,0.06568574132607237,0.036952367340329084,0.028858909673468502,0.02084226730263695,0.015925880013698338,0.011935792125803308,0.0104533870128544,0.007506273552790492,0.005900087575760054,0.004362853102651119,0.003262358006062934,0.00042751848529424744,0.00152788030975417
9.719728,0.00230252295616337,0.0042331659633775,0.00714627918637968,0.011811103596505338,0.02318203423717332,0.05128061367782232,1.0004822874017665,0.0652714660446402,0.03684321829244931,0.02871426904416143,0.020475920504566918,0.016449884025049266,0.012090243523971865,0.010171015945246508,0.007613279489445568,0.0057505849577641314,0.004362392791428749,0.0026241568391974683,0.0003957001489223531,0.0010756093474473332
9.746873,0.002724901033330086,0.0033969916633358236,0.007122194056584691,0.012268697428250534,0.023210700980582824,0.05126796277235539,0.9984579800881487,0.065231227316981,0.03620248678585973,0.028657167713795784,0.020419489743309108,0.015960476365082184,0.012204670677825387,0.010343739977230976,0.0074467619761395395,0.006430172115732971,0.0038193407407382204,0.002659859046214175,0.00039826608691823274,0.0014698618132753267
9.787833,0.0026312563971137666,0.0036527593779072678,0.007329573263482869,0.011610577437130142,0.023083896572970164,0.051283600557034306,0.9972200506581523,0.06509274447100437,0.03592098170032978,0.028698729900845196,0.020698084757521808,0.01638166566808591,0.011441052351095545,0.009542454344586764,0.0074126821919821805,0.005941652748379188,0.004262558496820545,0.0029997494768055828,0.00024090047308111153,0.0010258911818396355
9.814956,0.0026381934421884196,0.003131622509394235,0.006680805993827354,0.011781497198421795,0.023357774817636408,0.05068869707474629,0.9973685966021555,0.06481723907728565,0.03633920980481986,0.027982776210924758,0.02054747651311157,0.016081288756866978,0.012592090903988641,0.009795230454616822,0.007581123233314708,0.005407437991252055,0.0035271657162682496,0.0027407478251168416,0.00036397889532094004,0.0012789195720092936
9.849257,0.002570471982588094,0.00338808689509943,0.007266536707999417,0.011413750162655419,0.023396805611209152,0.05088040867672093,0.9960714676938272,0.06511944417713121,0.036742432957722934,0.02779505703902398,0.020787568944434905,0.015694334009381725,0.012199036841451648,0.009580396307659144,0.007357857860865593,0.005624623327425373,0.0033351014863050427,0.0028164971941418452,0.0005898859185814231,0.0014471334507724339
9.879169,0.002499136253991577,0.0036123793352699466,0.006930468251059842,0.011676762782420663,0.02335839158040561,0.05107545450002981,0.9949564519686142,0.06454280643140275,0.0362813143599191,0.028813964739091622,0.02064516556675679,0.01611704493407353,0.01195730838155377,0.00934318967083219,0.006880956806908263,0.005507651404466512,0.003201528855133456,0.0030844369239784474,0.0007483032126000506,0.001234100258407217
9.907539,0.00257295038642615,0.003349886346159456,0.007043931207942859,0.011613675262055737,0.023214096285571452,0.0511018081576976,0.9939224663603747,0.064451998372057,0.03616154742776494,0.02833707596949231,0.02023258179650104,0.016633357427700137,0.01187578181858461,0.009209500886908115,0.007479305239098064,0.005564177635847323,0.0039319889134159115,0.00257961551610877,0.0007488475180170256,0.0008815830582064387
9.935966,0.0022969546344796536,0.003552226758032495,0.0072118766192249524,0.01165445142275581,0.02296387047456347,0.05104210912786792,0.9933086450493225,0.06471554839721763,0.03548886817998926,0.028453284536016036,0.020225559437483765,0.015793725694160064,0.012238547648243529,0.009963957127844933,0.007495766558769578,0.00548583707652337,0.004327259142369314,0.002571207831201038,0.0006096358871756397,0.0009289081576675064
9.96588,0.002382350978556326,0.0032954039026049276,0.006942585534486851,0.011456914711413796,0.022877403263642144,0.0507907422987484,0.9926895419115539,0.0647253020735927,0.03569765084713076,0.028277880228475875,0.019912826420874462,0.015978575220615892,0.012078432766705454,0.009836964506089776,0.007640990028652397,0.005469227667792191,0.0037859789354856357,0.0025612162661448144,0.0008519338729795633,0.0011466703329092514
9.992853,0.0017397863590570696,0.0033415093228548356,0.007160506853561249,0.011894071919321247,0.02301116076435446,0.05037715148627904,0.9911692319573484,0.06400300709279375,0.035636317110092866,0.028064766930877817,0.020287950173301247,0.016059273824045473,0.012030548847036384,0.009736763505374389,0.007316688799455714,0.005676479745889566,0.003922109891783813,0.0028727583211909835,0.0005394796609394436,0.0006707795605569818
10.025774,0.002255334710543861,0.003824450422522965,0.006027762473266288,0.012034131090641316,0.023492511373509953,0.050105146959758026,0.9910665274466929,0.06404277371327123,0.036324652254590625,0.02865180593147061,0.02015228132841628,0.015991671388126707,0.011471111190483597,0.010045919604467799,0.007339620291418067,0.005613871077194534,0.003785225508364307,0.0029835712801098402,0.0005519591445215946,0.0007583863774395622
10.053949,0.002201566196280116,0.002977624744322222,0.007603153878883019,0.011608278597558683,0.023166019236837154,0.05007469857719006,0.9893044709806025,0.06398034317477186,0.03585432722081516,0.027953840237857713,0.01970959685678799,0.016020918326101717,0.011554583891590375,0.00994110400184471,0.00766782997309888,0.0053551447931744905,0.0041290181703294735,0.0029725769905872288,0.001045672467964697,0.001283553518360174
10.082019,0.002736018317149248,0.0037726950956664205,0.007308378574765624,0.011569405153907366,0.022770189682243723,0.05041595924590636,0.9898717410109634,0.0640033472269269,0.03560010708800907,0.02853625487014949,0.020399883927297403,0.015955479209645986,0.012047396181326202,0.009481127505251364,0.00798320536715394,0.005601960539807859,0.004197006141679378,0.002351945713571917,0.0010567744235576763,0.0016170177289979732
10.112794,0.0018877163455144619,0.0034235840039612657,0.006965704057922073,0.012149879658981393,0.022561826309187596,0.05005029873897098,0.9877800353707824,0.06366763060558543,0.03528925204933417,0.028252143453753948,0.02052859263971927,0.015483949712192272,0.012042582990757984,0.010070598484666163,0.007337756361556692,0.005597111231870612,0.003746063791678262,0.0032546768151903087,0.0007309103309323939,0.0010510858214901444
10.140054,0.0019110072332963433,0.003692445671738974,0.006810566961479267,0.011395823092589696,0.023119729269412862,0.0496867421848909,0.9864932434572514,0.06359947894113781,0.03554731086448011,0.028200670649667775,0.020424930801020494,0.015859619365416137,0.011398126480599487,0.009378689050046077,0.007618816672231729,0.006079344572242743,0.004038739457115195,0.0028486160837544717,0.0004131160391443141,0.001232023203369325
10.170171,0.0022170579437257986,0.002883113771037762,0.007044869054940543,0.012201632259422036,0.022595640463918928,0.05001640025244563,0.9863444224571505,0.06385040328784398,0.03572230965366396,0.028464364083636624,0.020046950961724954,0.01620775042078568,0.012023819279078016,0.00979294828820568,0.007812682537092159,0.00556247744026587,0.004079301060261011,0.002834769273692245,0.0006665576312311115,0.0005574159075197018
10.20009,0.002227325915081514,0.003358112474997156,0.0066683046843496845,0.011338769088477148,0.022117698961395604,0.05025740402997947,0.9853633839086684,0.06407089850716254,0.035358846886050066,0.02820182236736859,0.020377500089962575,0.015796261109635647,0.012121417706192983,0.009963279453483173,0.007645886715738135,0.005440191650250196,0.004041426463512579,0.002685936986158676,0.00046187777306104955,0.0011349605878685335
10.228584,0.0023556427424808444,0.0037583267877111257,0.006605421220923071,0.011738941063799226,0.023002329709012767,0.04968367922254653,0.9864227740509418,0.06401062739193752,0.03542442985404709,0.02810028636948345,0.02034845911744483,0.01691617771042835,0.012019844136955643,0.01033850523370124,0.007690463747221593,0.005681461093055366,0.0035901064257773973,0.002750817318316642,0.0009614550758962587,0.0008789711504391837
10.256783,0.0016433156180171973,0.0031171469064329833,0.007387917408753187,0.011805397809153507,0.023479734058179054,0.05005716452137798,0.9863499591790159,0.06498351067700052,0.036026400055345104,0.028043134574065095,0.020060268102853142,0.016316756544149796,0.012068257685478399,0.010114039452333617,0.00781250372528941,0.005604053852071066,0.003870780665115378,0.0028189761054730673,0.0006660334704964336,0.0012609522058794598
10.284213,0.0020677911276820267,0.0036224844076948974,0.006709166528486154,0.012104798421182878,0.022720295923322868,0.05009751742791759,0.9866173505452486,0.06420916568164828,0.03613797357145652,0.028812709207276868,0.020231107317684592,0.01630185246335849,0.011671766829595838,0.010121872035548984,0.008128972188681183,0.005281448019846654,0.003944810148398896,0.0032747526354999956,0.001155670705546977,0.0009841623227903502
10.317652,0.001730813530271912,0.00392931595187205,0.00678794910532822,0.01197820043856692,0.022651827828685425,0.05021634619021972,0.9876053191874293,0.06443036736068007,0.03609396240994469,0.02903062516118505,0.020418600338825768,0.015990603049568605,0.011379711897196786,0.010505565457116303,0.008027025904477039,0.006033013373861455,0.004055696002771001,0.002734613833896045,0.001183441814893669,0.0009453678784818498
10.347504,0.0023852689190082188,0.0030685724515888157,0.007151880868072423,0.011787614542921824,0.022715781365524337,0.049564094839271565,0.9880482548946821,0.06473714076507654,0.03618071737668777,0.02824584443936259,0.020392697969294018,0.016069714574488185,0.012809789770005416,0.009591836105674982,0.007883822942732075,0.005236883318635813,0.0039141470834306675,0.0026499381525991713,0.0004122697780183806,0.0011320849252563067
10.375998,0.0022505032751370586,0.003862832596360647,0.006430149485015562,0.01167770240094718,0.02289164834819012,0.05028038943940786,0.9885536467385267,0.0645991652265116,0.036134207543944544,0.029193028540206327,0.020460842760576057,0.016125190553075232,0.012106505369292937,0.010123482098277254,0.007981965755967943,0.0058286027702907145,0.003946528790203282,0.0027216521659693565,0.00023166239091012336,0.0012896385134139004
10.404353,0.002355247351140309,0.0033463832483499414,0.006635187531476902,0.012157272012132117,0.023236731081089323,0.050255645865654376,0.9896051505168902,0.06533827908610013,0.03632391833488699,0.028909236682781156,0.02097952682578555,0.0166870224624074,0.013040302542775196,0.009659479368376241,0.007619641746160605,0.005479180232787895,0.0033425543337446987,0.0022025178020141107,0.0011203006670604304,0.0004209324409220496
10.435505,0.0014920294875220847,0.0033012364570214085,0.006141212399491016,0.011318118715731032,0.022969694590526984,0.05096296491267735,0.9914064875096854,0.06506482967451194,0.03622223286189475,0.028864977100928512,0.020715773121999386,0.016542279759440993,0.012561556561531656,0.01049891734395613,0.00825420100727926,0.005197678659950633,0.004013960704945649,0.002675220838041885,0.0012814884850639618,0.001133395283517277
10.46276,0.002369513569573082,0.003910129825700872,0.006913161899350301,0.012255631497912861,0.02259665540763703,0.049937086855633424,0.9911020532123888,0.0656336143635608,0.036101860404926585,0.028750565244078232,0.020899006187419893,0.016362705373795604,0.012912307911992322,0.009823775015985471,0.007980514437077377,0.006195448877834696,0.003915552149907012,0.0028696667115527047,0.0008902885592091048,0.0007837508823725578
10.492328,0.0018793724655398146,0.0029102415193955635,0.006294712858845865,0.01153498097686067,0.023172695591995005,0.050529019196575146,0.9921980956370218,0.06528794981819823,0.0363268875736813,0.029498211138139805,0.02049868954100392,0.016547226341054863,0.01273419999151552,0.009997039939831935,0.008018406541752232,0.00603519829331103,0.0043183451393061885,0.0030191780527770266,0.0011234137723588943,0.0007414656818273195
10.521923,0.0020877932578454244,0.0030319044921895293,0.007418133708712621,0.0116400785005858,0.02235722048435394,0.04984620645054531,0.9925950897877505,0.06545997477315296,0.03686387331136362,0.02886840805633758,0.020404334641179966,0.016220961194910788,0.012101614680464012,0.010043025004757126,0.008076401520431152,0.005888217233153149,0.004149324616805612,0.0026783956334492528,0.0007841963641529518,0.0008172360132305988
10.549066,0.002179083833710334,0.003274246018099805,0.007353699480471127,0.011528691714394149,0.022428428146264383,0.05045869578848754,0.9936583536666933,0.06598716212534987,0.036543290618761375,0.02933603788484395,0.02046271599672044,0.016924021249825894,0.012374666261567748,0.010195922965740758,0.008067304605054768,0.005877635238606402,0.004199640397038908,0.0022745962147804,0.0004987196959046261,0.0012430529218857636
10.576056,0.0026586332743920933,0.0030027071552473947,0.006480100699441819,0.011034322913952246,0.023329232658836414,0.05051055212715076,0.9941642807657167,0.06596678453935216,0.03693806641093159,0.029061286132468098,0.020356461345842843,0.016586537083139452,0.01237920692445228,0.010975114079445373,0.00785464601082712,0.005606322888019532,0.003915076416667106,0.002738601959646281,0.0008347826761834675,0.0014431459065125272
10.606663,0.002040417346239627,0.00351417067699651,0.0071190795712671616,0.01182299432268626,0.022354881091595103,0.049783698151720186,0.9959013519641438,0.06598490257256086,0.03684159098578118,0.02942237695488884,0.020357971063313753,0.01671360578452373,0.012797785718414443,0.010691482453254113,0.0079611735755818,0.0056667915297537955,0.0038951253433077027,0.0033734090690112147,0.0008470002483815525,0.0010306744450458813
10.632831,0.0024853682189563036,0.0030810004137340006,0.006645360303162355,0.011127636044834698,0.022821886047631305,0.050560658377039845,0.9956095110416903,0.06635460966914644,0.036930428420493024,0.029497123851452787,0.02048420824898515,0.01618641275048708,0.012756751478456273,0.010604927007878564,0.008025963495213385,0.005959187180035267,0.004361411966388312,0.003112381552640879,0.0007864199877963057,0.0010205438142111413
10.65896,0.0016923159670298531,0.0029532853094366932,0.006482741023635255,0.012000186354027042,0.022725547259705475,0.05041645454470158,0.9966567154077688,0.06621885857138884,0.037359562864293865,0.02968946410414134,0.020758483364134994,0.016301079406589366,0.012772094097421213,0.010570654839042048,0.007977443188761183,0.005846346835335012,0.004747531363097085,0.0027759780295731787,0.0009216738052972036,0.0016026995565140373
10.688606,0.0013376484951137155,0.003284363518321895,0.007107492514686627,0.011233645487418816,0.023096466959123235,0.05102304345988367,0.9971722279939049,0.06641727287654507,0.03675357775587486,0.030027009520215777,0.02106471547001862,0.016883893191786303,0.012791311906582975,0.010569189999737817,0.008378645397118372,0.006166443675785555,0.004257092765031818,0.0030143929927196693,0.000762939453125,0.0010199732954868708
10.715715,0.0022890218008543915,0.00341191777988972,0.006362297522130179,0.011919040988192697,0.02267860848809774,0.05096219966234929,0.9978871583982915,0.06665965992186444,0.03715294238031275,0.02912591185166871,0.021079154174682476,0.016947322294064208,0.012879785130687361,0.011125585339214702,0.008315872050697195,0.006506840399142683,0.0043652206032384145,0.002781089599275534,0.0005783262224806194,0.0013513507856356514
10.742482,0.0023186958835242255,0.003248545662848475,0.006319962206836208,0.011363713599648302,0.022610317934550265,0.050171442562596015,0.9989263323862441,0.06697536547852745,0.03661720891056204,0.029351128570155503,0.020742516616052895,0.017412941049534884,0.012702518032207953,0.01049900327805988,0.008664285210188362,0.005802935736419585,0.0035450423170283983,0.0034304883414030206,0.0010049971801803657,0.001276938215094545
10.769653,0.0021741632724157894,0.0031405872288135348,0.006426115418646897,0.011742334673613335,0.022178009517362117,0.05053819261302175,0.9997936871583535,0.06673654988861684,0.03748362840098365,0.029212760376721155,0.02121962720563395,0.01724808186814883,0.0128374056868875,0.010835300924150932,0.008521623866268303,0.005925441845381957,0.0036374293620544287,0.0028502707298943284,0.0002083816571616312,0.0008909421259974717
10.797323,0.0020542773464715973,0.0025806419953361046,0.006616484365408582,0.011358108487453016,0.023488091959714692,0.050809092637410125,1.000421757607657,0.0666594416198348,0.03738632895757997,0.0294107182265134,0.021059805934851742,0.017847973428321923,0.01259937394799883,0.010573327922887432,0.008516564317395881,0.00637953346763932,0.005068060410415873,0.0025024530363975646,0.0005835364738760687,0.0014808299056923875
10.826098,0.00223597236368868,0.003649347639512882,0.006391019525101773,0.010942980232084312,0.022474244830015307,0.050854655657911606,1.0009802931041514,0.06692789891858651,0.03685500779947727,0.029486221142597652,0.021543936368337655,0.017623240801169004,0.01221395534597327,0.010876188263978227,0.007832895419136319,0.006441531734157995,0.004359049073891266,0.0032136690651893038,0.0005951416778031942,0.0015776436798782753
10.854346,0.0022807296239431363,0.0028224429236558494,0.006441762155875649,0.011460876871148822,0.02290009506539139,0.05085721203237612,1.0021000660783874,0.0670561977485514,0.03702574957164343,0.029932861629927993,0.021396480198593762,0.01791239510232288,0.012780174107055117,0.010823172129426932,0.00829702530763364,0.006135105399942671,0.003681172978679406,0.0027379748796116693,0.0008549348502022402,0.0014084862438989594
10.881459,0.0021650952765049918,0.0035402445897915968,0.006288606830046995,0.011706497323560732,0.02254153515964263,0.04965291201367063,1.0028284815418884,0.06737589498270595,0.03747133998240162,0.02878549021163366,0.02136506880179832,0.017062826599324447,0.013211913069139089,0.011193140854147725,0.008033140182712268,0.006264109257532766,0.0042701783213417365,0.003026331840104371,0.0010030550428013643,0.0017972366342277062
10.910984,0.002073764307632036,0.0025629769701280233,0.006459898951976246,0.011444857253860196,0.022889213538838417,0.050799445642911695,1.0040461013402135,0.06702925913431265,0.03781551709876877,0.029603078175442422,0.021905352245609265,0.01710054879737016,0.012917186814472254,0.011571319356288334,0.008829823653349802,0.005755315066911433,0.004034326872475767,0.003059425258637656,0.0008394067758587055,0.0016931928191942327
10.937404,0.0017387656276351615,0.0031021534719452124,0.007004586134397738,0.012018514761436443,0.02213927383218665,0.05038648309245158,1.0040929261324323,0.06749212729123706,0.03740789547172655,0.0296370348721809,0.021454021567181982,0.017388329139518693,0.013021541615931507,0.010647182943624345,0.00900737187886875,0.005654390273368696,0.004366533845527451,0.0033945661862356635,0.0009818233407226944,0.0014540953485523548
10.963538,0.0018721110220608443,0.002924955042570986,0.007036589376711453,0.011307197696281943,0.023265932129538903,0.0508786239909069,1.0056607201266574,0.06709024807129337,0.03774359250503439,0.030345313247827237,0.022160764660057317,0.017171572354776232,0.012145480906999675,0.011566811294252887,0.008948138230046778,0.00647440776971364,0.004217861620649559,0.0029596741190319187,0.0004866692637273156,0.0018357851594257091
10.992341,0.002309943304126008,0.003107000084356923,0.006931740553440054,0.011780963601576202,0.023175649406602033,0.05121542937091081,1.0066042040481913,0.06727944960291546,0.03838375760979615,0.029607843048655297,0.022114634107410748,0.017574018422562315,0.013505713578579801,0.01081985335804674,0.008855689682705389,0.006327017831492036,0.004145570368120643,0.0030931714533256097,0.0006605487311374927,0.0010220256724232009
11.020647,0.0019052417562832938,0.002993105892468687,0.006477081868154246,0.011922793433295793,0.022813377204287673,0.05113809290381413,1.006335878262781,0.06626018639643856,0.03761376076263994,0.029576949655926183,0.02183313845282142,0.018265868355526554,0.013338328871717106,0.010553813457829353,0.00860337631273003,0.0058750548769157815,0.004738793763654387,0.003497168319871279,0.0013153793067601025,0.0012855925964226818
11.047723,0.0020036277512404605,0.003742892625452971,0.006352541950644407,0.011552619050773212,0.022658470729398122,0.050842221616084725,1.00845051238489,0.0676803249152206,0.037245056916054606,0.029835596719992176,0.021804465203739194,0.01763088368739227,0.01326767502921599,0.011136159163772865,0.007924271281795084,0.006628473116538088,0.003961301839970886,0.00309435676755981,0.0015201652363889442,0.0009466907388818274
11.074341,0.0020095888918324487,0.0026232805247427557,0.0067047447304492865,0.011955750533889175,0.02365329117220157,0.05084529206084092,1.0082001140533634,0.06739750042069674,0.03806626364997819,0.030132117671140886,0.021326046554629715,0.017732393641427854,0.01245926846190642,0.011569304530040797,0.008675799126329688,0.006165853683718265,0.004081497899032605,0.0022588419910105364,0.0011123751416218966,0.0012146082355441754
11.103816,0.0029550980235083036,0.0029855020851370104,0.0070481773769997,0.011784567381068188,0.02322003186109373,0.05098619278745694,1.0096207569038071,0.06818045378765025,0.03731553945929308,0.030382449435869926,0.021528047909033097,0.017567493945928114,0.013068981358816767,0.0111946124415661,0.008470050589170077,0.0060027046369320785,0.0038426254273039003,0.0034380137671907213,0.0007871597998016775,0.0011069197180592336
11.129687,0.0019247860145534031,0.0033138721077070853,0.007208126625825578,0.011716146974746548,0.022926457511055275,0.05108457593861554,1.0101036613257621,0.06800929499685952,0.03766513704383466,0.029985987826257308,0.02153437658819077,0.01812863907887369,0.013704100164710908,0.010920017183338564,0.0077890289417354595,0.006228133222755837,0.004231123538518645,0.003378021587479297,0.0006798299990828084,0.0015714515628086577
11.157694,0.0023776797216108836,0.0028130851242910726,0.006788142043392038,0.010918388635856075,0.022539318197310643,0.05162246400358226,1.0118107521736113,0.06789084788533878,0.03787496482188291,0.030356401158436165,0.022080639568835336,0.017027661753220825,0.013637612616086427,0.010559330093909722,0.00824025823626303,0.006383255025144741,0.004788926643821781,0.0027655055564475566,0.0011722732900249784,0.002338841882142683
11.186158,0.002642073756549449,0.003285541863891702,0.006908171347646665,0.011449283693702657,0.023028228832137735,0.051468289642679584,1.0111198238414407,0.0677613126932592,0.0374959104637604,0.030539048271793077,0.021486467833888745,0.01758994923372978,0.013151387772317747,0.011154542700340215,0.008342672277080779,0.006362004752419305,0.004255985099717545,0.003562959920010396,0.0013373220934263413,0.001356445414115333
11.213282,0.0017172070643566137,0.0033674335992763087,0.007099097291143108,0.011620810148641364,0.02277965500857611,0.05146591291276137,1.0127047870364292,0.06816384074986631,0.038081933844257176,0.030056826447825792,0.021823282605295584,0.017654666223005856,0.012968007107363152,0.010631451094610344,0.00851052376975153,0.0063057995814577135,0.004325839787690437,0.00366186300084731,0.0007203215180615881,0.001881848583169049
11.240393,0.0018822970307955647,0.003371829880782823,0.006615072236834844,0.011440083119527674,0.023516190076926645,0.05188231742980548,1.0135539912895764,0.06875535217023632,0.03738256490509802,0.03013194477919035,0.021412604921858293,0.017974957140379357,0.013014461279412297,0.01142659439144142,0.008719984096475432,0.006771142448955663,0.004607074181494245,0.0031744607881723356,0.0008515580072196288,0.001686510406293553
11.268846,0.002066383164282266,0.003282989724784696,0.00675045792916012,0.012055689107529749,0.022934839380272472,0.05136345593239029,1.0142868068057713,0.06806359418672785,0.03819287780544924,0.03025295060429587,0.021963415586966215,0.017015362972242182,0.013480043393628412,0.01128872244316124,0.008436858237770371,0.006035473160925851,0.004279444300672704,0.003685005456509182,0.0009359311347992972,0.0017803155765369599
11.294877,0.002199172146508358,0.0030686198736491234,0.006629575097964997,0.012049468740276407,0.023256129102519472,0.0511076881798136,1.0159677106375413,0.06907653387266444,0.038369075411485994,0.030017982460330387,0.021824881549644952,0.017790598038791666,0.012263453740906108,0.011120323445568072,0.008364022792224432,0.006820375747267227,0.00420482089925414,0.002995205458443232,0.0013915020087252327,0.0016665119637026718
11.326269,0.0021552465650630996,0.0036952505958364064,0.00688336303979357,0.01184899008968484,0.02383144670143775,0.05185394199551946,1.0156050297259271,0.06863425752188393,0.03781998682630467,0.030270088879675295,0.02190615073006725,0.01770573397829818,0.01365450198041711,0.010714544144313682,0.00810219069342671,0.006490193687733834,0.004816474896271986,0.003271124592255923,0.0012883063468315534,0.00197328651859463
11.354478,0.0022228918855724798,0.003815948281195208,0.007539293404240162,0.011763254732706376,0.02353153759888576,0.05146448727453501,1.0167819486565994,0.06916577696953623,0.03830381726930329,0.030380089039479488,0.021978758918149887,0.017329002053863733,0.012831199102258979,0.011148936846088555,0.008766917968229489,0.006446964781836761,0.004636870837669922,0.0022048950195312,0.001293514287883014,0.0012732177176115226
11.382331,0.0020621958457765184,0.003210452482272606,0.006617465199461201,0.012063831584754986,0.023691836354784904,0.051791927727455646,1.0173938454452953,0.06936401190023561,0.03849674242693405,0.03013620497289708,0.021801186775170515,0.017908189659350735,0.012861792513284728,0.010815449169993871,0.008551135528748241,0.006182540478529499,0.003962073203734701,0.0034604245708842337,0.001015397605748721,0.0010174878166380233
11.409791,0.0017012865540296585,0.003496136225543534,0.0070039420847658905,0.011809085319917582,0.023707888990911197,0.05171829302843758,1.0179906726587746,0.06875530179805454,0.03785677044479262,0.03001398087512068,0.022127801155448698,0.017863611051433335,0.013474629615992923,0.010685184262732584,0.008666327276379778,0.006592662189343453,0.0040969280331326265,0.0035900172512312077,0.0006107805651740692,0.0012927715808090292
11.438267,0.0026543276506426432,0.0034459535192731495,0.0068614093467319615,0.011731292549122434,0.023736290943521865,0.0515744925951591,1.0193311439927444,0.06922446822333483,0.03811597861976406,0.030629724437997975,0.02172649299122818,0.017702308068297732,0.013238529699526188,0.01144014926392503,0.008797866332636343,0.006350754935197985,0.004478246628775919,0.0031089104018964648,0.0005042908590594217,0.0007077265871509523
11.464254,0.002084654399126982,0.0033307703199321696,0.006956506031661506,0.01258498171540202,0.02362022350308008,0.052545860114017934,1.0193749332853705,0.06983734596004951,0.038726924628520606,0.030604667376170114,0.02186578882373971,0.017592472274472498,0.013286979925872796,0.011003843226910741,0.008255808680071655,0.0064231437122496465,0.004030436624578993,0.0032275585254768614,0.0009756680206805619,0.001477701658491192
11.49331,0.0015367691519034615,0.0034260144225032505,0.0070646463129924,0.011908761490646059,0.023306213175028893,0.0522540901874089,1.021205822179958,0.06997050661657069,0.03881699331746938,0.02975332893032098,0.02238049953095505,0.01723104624287466,0.013220340678848043,0.011303500941820312,0.008304780809958424,0.007279170097903102,0.004033583757021291,0.002835477590049454,0.0011444091796875,0.0017489794156377424
11.521677,0.0027223257694778766,0.003630702126141449,0.006518276258658683,0.011993447029497428,0.02357782264641057,0.052349834857984924,1.022131153584254,0.07025729187529962,0.03851948624560782,0.030398687518076156,0.0221070695090368,0.017956453889772312,0.013083203763235352,0.011009049761299461,0.008478348111033616,0.006624845381497928,0.00437574211068021,0.0031995828745036425,0.0016150186641436376,0.0015423458387182774
11.549179,0.001738313637120978,0.0030109925303653316,0.007209362038223234,0.011848685513401742,0.02370806944758521,0.05209082522252521,1.0227695391784772,0.07044114903579841,0.038490824700488445,0.030250763862301237,0.021593290570187645,0.018030130206133557,0.013346635226259862,0.011249489847179536,0.008807365248287388,0.006285847921880527,0.0047198396941883795,0.00374615702063513,0.0011000094795360449,0.0013289170147584841
11.577525,0.0026592571752985517,0.0036601379174228325,0.006658765788934534,0.011652366050228213,0.023073712226732098,0.05208782261137363,1.0230724199357295,0.07089756114210546,0.03824986505080435,0.030496462192339892,0.022010173821664786,0.017373632367020983,0.013702974540739092,0.011300511247169858,0.008918540305712921,0.006563452427301295,0.004325873427074606,0.002838965263680284,0.001194310985750531,0.0020449339293349016
11.605053,0.0023883782718656203,0.0034218578692011303,0.00673772301642064,0.011534032254854937,0.023386806063204712,0.05238112320423336,1.02424465430796,0.07078107115557683,0.038653813705712886,0.030415932177862252,0.02190139792354224,0.018417054990024898,0.013159349896917267,0.010952805662227522,0.008883734610748059,0.0073682139200959345,0.004324137293212944,0.0024905620621144217,0.0016333320283965654,0.001602245510815233
11.641374,0.0021956225715849638,0.0035540942991387457,0.006815855296366183,0.012259489828765999,0.023277847848319103,0.05203718013090691,1.0250701965055833,0.0706455048941439,0.038687131803024535,0.030455683885280773,0.022230544919305886,0.018068663030865854,0.013831040205082992,0.011411477982699805,0.008729871141645331,0.006330305926064866,0.004972071206437069,0.003561039818829008,0.000735949920035183,0.001446871979393037
11.671494,0.0017983698328413523,0.003799239310440887,0.006889110911898462,0.01155816760603863,0.023804465306384016,0.05241466005322722,1.0252502538330996,0.07076552269482435,0.03878304086382184,0.030728588163626884,0.021655771288476424,0.018561445122444856,0.013656976364757094,0.010847453719553804,0.008633515353093202,0.007129664086859936,0.004249579602549273,0.003220047400504951,0.0014365361820591284,0.0012950433714357466
11.699887,0.002175675389575554,0.0028251947725349753,0.007475451911108532,0.011714865120044334,0.024010630669445174,0.05229924352848948,1.0266884475435956,0.07110220977012112,0.039011466694458076,0.03102788555822898,0.022172359418248078,0.01828939169453427,0.013611731478647865,0.010858534258948402,0.00919624063755138,0.006724695663275241,0.0047601858449748706,0.0032279462456487676,0.001057270031818848,0.0014581926666832393
11.730608,0.002152841562348221,0.0033022589592327906,0.007446539202381573,0.011679753347995859,0.023941942031430713,0.05260641525301114,1.0270085992087064,0.07118180654045607,0.03905721643597329,0.03095117575264537,0.022386117898329,0.018147601852276346,0.013362999408390303,0.011569304530040797,0.008919467033423363,0.0062709028535151345,0.004386238379685234,0.0035633274809286895,0.0008742234198382623,0.001949202054894419
11.758912,0.002096973472342426,0.003880610362503087,0.006650539318108521,0.012079451971856612,0.02420197995491275,0.052730892428445156,1.028114294191413,0.07203849494612465,0.03836260466371791,0.030944862779521798,0.022193845746845083,0.018401727941501664,0.014485084150087675,0.011200211025622487,0.00895402657232706,0.006568926413553099,0.004254938706597086,0.003706504030592248,0.0013666841738500355,0.0015862169935558367
11.785885,0.0018169015034902975,0.0034491698676346314,0.006874727987467757,0.012549535382597364,0.024126362804261777,0.05261445096410946,1.0289922049618623,0.071376935807765,0.03863485766986545,0.03148464033716667,0.022324116845119382,0.01881561056558877,0.013822300638696447,0.011180353819419174,0.008713743886788161,0.0067156009169511074,0.005051753913734773,0.0030115530980291856,0.0007287968892876484,0.0017403717543367538
11.819251,0.002470098221652396,0.0036679063056366716,0.00686927737408209,0.012003236970451237,0.023630078705386578,0.052249331240304106,1.0300333225187852,0.0714677521003583,0.03913487122864098,0.030694658548979573,0.02257693054288441,0.018128497802573324,0.013796985341864241,0.011759394455307378,0.009299981580936758,0.006069474659851219,0.004931446109372654,0.0031529344060900574,0.0013975126642107665,0.0015560972636696731
11.847648,0.002298284664103479,0.003953248648726311,0.006252054904846887,0.011761829547049765,0.02410048447034252,0.05277630730487869,1.0307307935836743,0.07201877281774269,0.038919787930070344,0.030779607241564297,0.022036914114242127,0.01812696777392887,0.014645834532576419,0.011660480670473289,0.008911714142950038,0.006506084451128928,0.004823901517375987,0.003416231258733843,0.0004959106445312015,0.0019475290479944866
11.875993,0.0025555738616114955,0.002925203786505137,0.00690649017314451,0.012171782623774169,0.02417197002055925,0.052899319041248706,1.0310306423299327,0.07224832026355214,0.03873293026365468,0.03106680178675269,0.022642418322414277,0.01808429972450606,0.013710113253366525,0.012016199505127783,0.008956012323504145,0.007057602329061634,0.0044676277783106,0.0030102191622941345,0.0010638560799287938,0.0016683970008792382
11.907483,0.0018244943716875025,0.002980741075945991,0.007458512638654264,0.012365281020898778,0.02346290264766013,0.053494255861979007,1.031783578318832,0.07208650692627726,0.03886484715350158,0.031138722100869633,0.022549021122413374,0.01824789454716969,0.013838891001274311,0.011891233154527182,0.00938465148110099,0.006494999054410967,0.004509753112808604,0.003167558860484964,0.0013194221169133035,0.0008010864257812201
11.934784,0.0026059157239767794,0.0030730932209917117,0.006841469978235215,0.012299648835155205,0.023876651857577806,0.05347919864614725,1.0333816273224958,0.07230450898596161,0.038628077330130475,0.03164571044961762,0.02317634008274889,0.01824237849934017,0.01422338918967692,0.011530658108425254,0.008614208107772357,0.00694303826368865,0.004653230207917819,0.0036952190916622776,0.001109414706056854,0.0011005913972083833
11.964617,0.001737761044617668,0.003542734632569239,0.007224730472060231,0.01179488109165291,0.024290336379930513,0.05263287878803815,1.0336582559913174,0.07251639046893785,0.038483750511818425,0.03064158327141197,0.022493940705175006,0.01880143506688437,0.01385445320705777,0.011837998280038056,0.00900737187886875,0.00690387279389725,0.0050497140605158825,0.003114746453153136,0.000970463782724478,0.0016743175198430478
11.994736,0.002038205279012371,0.002827460200986055,0.0072300137513724464,0.012915179138289245,0.02371684755869502,0.053084281632581866,1.0347732826317138,0.07289305643350602,0.0391359629360072,0.03119789656311135,0.022517895264848584,0.018524147926078635,0.014237981307110825,0.012033550650914332,0.00823399731753426,0.007164748927763715,0.004081447984010225,0.003197817737864287,0.0006348921576344597,0.0010561959199914162
12.02339,0.00171010797893414,0.0033522833780272325,0.007414460556893088,0.012203390055237167,0.02439654317741397,0.05279254905577603,1.0352369335507976,0.07324215253193339,0.03932509522187415,0.031177710015998852,0.02229187535830911,0.018166645761065938,0.013944448319407091,0.011471468921834975,0.00908612523044874,0.006227721988515147,0.004827303074191379,0.003778715187472934,0.0014147333390111222,0.0016716558811949733
12.052042,0.0022742891101246504,0.0035393237344902577,0.0070646463129924,0.012005365637709164,0.024106203002283645,0.05305110774758882,1.036292361821842,0.07361745462330674,0.03925309324841394,0.03061293486122581,0.022795350320947254,0.018205923954513172,0.013698282028823403,0.011804724763455442,0.009353376325779594,0.006774395416814748,0.004059210738646209,0.0036176204401706324,0.0008858315171489745,0.0019253302775402612
12.081548,0.0027220691782725496,0.0030553605747897735,0.007107861038020476,0.012507956643527824,0.02423146268955978,0.05278585931903544,1.0369558508359153,0.0731846662986925,0.03870618254485367,0.03106507331591212,0.022665183591548257,0.018357821472365282,0.014717869320847492,0.011522563198025993,0.008860430768934077,0.007049383020849171,0.004546101347413248,0.003695794000567678,0.0009920853483374405,0.0010523311023050894
12.121655,0.0025660751432558964,0.003213279622307263,0.006993408662566568,0.012191953884488878,0.02393124114233718,0.0539207138692938,1.0375802049010747,0.07336643845717883,0.038845110768379,0.032048721789236456,0.02229859547210926,0.01853094338473779,0.014109877822028324,0.011653844580385124,0.00843788270832944,0.007145713074621436,0.005139205687767434,0.0033427284704644756,0.001603933910543841,0.0011449685319225814
12.151969,0.002175461348365023,0.0036594540188007985,0.007463283375985619,0.01240700480215268,0.023635760824864974,0.053002715077398406,1.0392464951517943,0.0741518504959759,0.03879144998450989,0.03110226058973037,0.023150636827351564,0.018715077402132903,0.01390627888478263,0.011926283587444537,0.008838596763642308,0.006549531932956945,0.004752482070835045,0.0035212197423847877,0.0008190502377923462,0.0019278832361705712
12.180582,0.0022189999233106932,0.003516612973733623,0.007416544587452342,0.0121741471823308,0.024178036377633324,0.05321281729318763,1.0390115592437947,0.07397415692911802,0.0392958258921087,0.031352813725738005,0.022493869543201695,0.01819705920651496,0.014083163821670438,0.012211925002485548,0.009091453637958963,0.006549420840753821,0.0046867091783367645,0.00302774518950717,0.0013209652754193617,0.0015617912890584114
12.211582,0.0021328490606954127,0.0038004571246212857,0.007064675150444196,0.01230716169550055,0.02358883685388585,0.05324205211375901,1.0410507254493642,0.0735544050968926,0.03971187726165331,0.031504988650276594,0.022810641863834392,0.018656646584224487,0.013917055007533624,0.01189184011981464,0.009235289902918387,0.006261967027909621,0.004580039347502711,0.003349408471780501,0.0015251539415494359,0.0014936671098850084
12.238983,0.0021954900136971706,0.003028783148388551,0.006661645493451866,0.012277561517763099,0.02429842384536505,0.053840178273804426,1.0410035273395177,0.07427753336932633,0.039549316125977056,0.031059898570532544,0.022763909240885952,0.018693386728324324,0.01371429028775511,0.011742342109227009,0.008733660873894203,0.007289426340925075,0.004841931390067057,0.003598139261901116,0.0012306759674944588,0.0015351964663801432
12.266038,0.0022705621610309566,0.0037133525844947305,0.007489353473791979,0.011713575671195199,0.02439022927456546,0.05379943763265075,1.0415221383492612,0.07417146727902613,0.039385743393881074,0.031520257884603976,0.02314812364745273,0.018165641249475936,0.013815493758329304,0.012213991088433948,0.008896191363947755,0.006729476296784285,0.004685330385531289,0.002986515745328063,0.0009197455822429026,0.001699831841019729
12.296443,0.0025945550648699338,0.003216457184561306,0.007104052041698394,0.012786676318974054,0.024283692844748128,0.0538985146841496,1.0423696495056058,0.07433413411281739,0.03895961877620275,0.031551719675481094,0.02277904685150702,0.018914824710710473,0.013809608748603487,0.011730736820722303,0.009110509793778868,0.006883997231749444,0.005024621002784635,0.0031924891233902925,0.0014917953947189177,0.0012912623462589575
12.324378,0.0022251950214003135,0.0038819226069341335,0.007071477500291804,0.012126009997659408,0.024117360859032502,0.053329437757928345,1.0431311688283964,0.07428848055846182,0.03963234888002435,0.03127206269417359,0.0226227346450777,0.018576077943307085,0.013603867254484463,0.012013256354503645,0.009127415553287756,0.0070855555229001254,0.004370118253057766,0.0026873019292386795,0.0012132416614919568,0.0016132697054193309
12.351451,0.001704226410016936,0.003049353606193383,0.007691375734783002,0.01237255879036364,0.024254037208913136,0.053930010301625995,1.0442357520724157,0.07449545851608597,0.04014225562509031,0.03137175582104692,0.022505468560374164,0.018625589788722516,0.014126179891784982,0.011470819415518306,0.009348850985692572,0.007122508699155091,0.004527066967808434,0.0034356765489465288,0.0013580536572769186,0.001272280174467314
12.378553,0.0025545828809518402,0.0037165489560109905,0.007328866437664108,0.012387197831854994,0.024010630669445174,0.05317687167327682,1.0444468105992666,0.07491717126523195,0.039245193147050654,0.031154095180449995,0.022919631969583455,0.01834120567889431,0.014301020735777903,0.011360035236466441,0.008902496568615963,0.0068154240108192,0.005317228234446389,0.003420318068599568,0.0007591535093142659,0.0014317672304010522
12.410462,0.0021590108136855988,0.003301130662854249,0.007223505746173283,0.012656491786507481,0.02494349072169152,0.05406325379194802,1.0452987696413392,0.07406543162346771,0.04040751638266355,0.03174563469431077,0.023191684110270623,0.018247843509836333,0.013399095772818385,0.012123597641134378,0.009132974807970965,0.007333721513012162,0.0045230021102498855,0.003762738179829704,0.0011706832945794852,0.0014639891674786106
12.437103,0.0026128866313983637,0.00308319115962034,0.0072973433781770595,0.012475413211141846,0.02466438824914587,0.0545534919848209,1.0465584357381683,0.07451067040394622,0.04010462771626492,0.03166275575004039,0.022965780328948658,0.018730249035673312,0.014557512537697173,0.011831712661186846,0.009275803312606117,0.007225967073396944,0.004594213353682461,0.003321302490745617,0.0009012378711452465,0.0016604233975604829
12.465364,0.0019391573712134846,0.0029700694947719687,0.007488957088539617,0.012423058167076863,0.024910146061295605,0.05444446806356114,1.0469780789899266,0.07529124304046773,0.039939107222483713,0.032042349841653446,0.022663735106929702,0.01821792701650322,0.014175934468947328,0.011894431610974136,0.009620242975458304,0.00730628759152789,0.004152893265547958,0.003184420077615009,0.0016366962952541538,0.001764634589904558
12.49232,0.002339053415358476,0.0033611011644617815,0.007145126551828506,0.012187202561551364,0.02454467643669111,0.054943944294879886,1.047853693877716,0.07523730115112014,0.03982012848500948,0.03252262073595907,0.02318711071164775,0.01872686912636103,0.013640286363033733,0.011814868153020493,0.008712681704754659,0.007056600185186494,0.003761043888630886,0.0033566995018920443,0.001400154998407527,0.002015691233071566
12.518993,0.0022503739499899183,0.003500429068069996,0.007429706369390042,0.011977916156417114,0.02496339756001939,0.05415750790853839,1.0484657014662253,0.07451773210823602,0.0398373319327933,0.03119900480245741,0.02305995445761864,0.01880931716440821,0.014152146408848914,0.012145406622456244,0.00919620266043656,0.006552868264673823,0.005262982857713582,0.003783910495658592,0.0008939749349628275,0.0016929865418956762
12.546099,0.0021769591948983375,0.0036527195395465286,0.007074592372458227,0.012810114661752537,0.024528616138157718,0.0543962160128645,1.0492180814657917,0.07537829441570086,0.04017625541388657,0.03155436874479165,0.02319940187144616,0.018662561057337237,0.01418594979030829,0.011829631474215705,0.009004188670737406,0.0065405807478697625,0.004699886615839441,0.0035184415157983578,0.001537166805236535,0.001226625381667988
12.573951,0.0027447694519520073,0.003680500896315899,0.0073169035938551764,0.011762994946107228,0.02443833694075139,0.05434297760883555,1.0496421974592343,0.07518668132948778,0.0394741599501052,0.031231096816352836,0.023580248064837772,0.018561967249852974,0.014582505461633116,0.01163776798278418,0.008804394012626778,0.006933894117323493,0.004454220607733175,0.003594643297814081,0.0015050805758394757,0.001771597323449706
12.602867,0.0021544767159438613,0.004166438827891549,0.00652949597223178,0.01303981599321971,0.02466237745738253,0.05515124874853729,1.0506066600277382,0.07529227744117846,0.04016199661763684,0.0322797690060587,0.023288094139409552,0.0189740771873278,0.01427735547197014,0.011693694230473645,0.009169481696511427,0.006632893107174889,0.00484802249935822,0.002720058376404753,0.0006624845381497928,0.002232403080110969
12.630983,0.0013263741340393512,0.004207616271692733,0.007472558663753452,0.012692031528084412,0.024440113712087732,0.054890309785572515,1.0509280981884181,0.0751565165109776,0.04025240573395366,0.031284176682242364,0.02303902322565963,0.01871943895143996,0.014337173143608849,0.012680838660447134,0.008909545391253658,0.006920672519441919,0.00429486802220458,0.003324315519078667,0.0011527457182715795,0.0010635551111866978
12.657927,0.0020456596408131703,0.0036311830563086666,0.00793216742297509,0.01229173360637303,0.02444933489061719,0.055232635887816135,1.0515922847642363,0.07527988573124166,0.04055313358350153,0.0316130524239577,0.02305817736077333,0.01875261875829078,0.014201998550032239,0.011785085997468438,0.008917198990489693,0.006757731630139117,0.004463202321626463,0.0038534787099416263,0.0012297533241234812,0.0014510498675865023
12.685044,0.0027503940830932256,0.003529937076505052,0.0064563838558616415,0.013191514373265004,0.02456445151019131,0.054984184142987745,1.0522786299428177,0.07488844076037932,0.03994277754134121,0.03204790720237503,0.0235016226288351,0.018511082521075625,0.013355644654055253,0.011948737705931974,0.00862919598447422,0.007224130221171283,0.0046348367698439835,0.0036800026854805715,0.0014991711720783601,0.0017533835936458643
12.714332,0.002235295419583739,0.0036355806130884028,0.007169280783137887,0.013151848065246862,0.024754854140478955,0.05430028380698566,1.0526660780811858,0.07580068398363492,0.03944192213281376,0.030905547223777,0.023241250886798216,0.018950021541971354,0.013738745403339728,0.012018727858847078,0.009287088696991276,0.006544975606401181,0.005184896333122189,0.0035028975628585554,0.0021774805246036373,0.0009213895671337065
12.740176,0.002380419999622803,0.0033644851364159466,0.007768660717857339,0.012561222923958773,0.024206774004027494,0.055697101379179326,1.0527641264757894,0.07539779012607871,0.04032217510321322,0.031068525477618996,0.023188904284197107,0.018612415770436295,0.014188725327469074,0.012232612984327911,0.00832957295298053,0.006544980053143577,0.004615651278527519,0.0038006715420554646,0.0014765983077656814,0.0014949136180564487
12.769056,0.002276182262088593,0.003756738967873581,0.007749617348922641,0.01276897644892699,0.024856387068045802,0.053820551298259245,1.0523443605978575,0.0751184296492871,0.03961650735384669,0.031765589519882925,0.022858208419414782,0.018030441739699123,0.013568148353388605,0.011488930916016405,0.00870257113237826,0.00712706741367864,0.00454051543116378,0.003971098021287889,0.0020056167667542686,0.0007684508572232121
12.796302,0.002327077894146067,0.003406172218331436,0.007246631707737695,0.012363162533550156,0.02539322110805546,0.0550902941843347,1.0516993303883968,0.07515784512976308,0.039283277546139736,0.0315906069338358,0.022955940408657918,0.018461446448444708,0.013903168553866974,0.011073981405335274,0.009146145402767787,0.006480343223055003,0.004503055828448014,0.003333766061353841,0.001500742823979061,0.0015342862257943387
12.82333,0.002728060686471949,0.004198815636913859,0.006811562575634545,0.012984368803410709,0.024585457231423618,0.0549844175694209,1.0509192924358068,0.07406697982066353,0.03984896524040815,0.03165776695711398,0.022767013245658527,0.018243377190337272,0.013720903446051943,0.011761530137141315,0.008423476956134792,0.006914357412104764,0.004203692537053042,0.0029617089453010926,0.0015286991758857887,0.0017436797183410175
12.850309,0.002431946547540796,0.003968048022357666,0.008379763812749498,0.012105760111692157,0.024669957192182523,0.05484128196065919,1.0503934670992288,0.07479395243119419,0.03942208042433331,0.030798799819021262,0.02205419906917551,0.017664017371871243,0.014520006630519685,0.011795191992142726,0.008671141692249936,0.006685796490065005,0.004250750558244908,0.0034907710858676326,0.0005923968160340131,0.0017957461999419892
12.879659,0.002449796089163915,0.003349312888722827,0.007309648803870459,0.012856462484421427,0.025265470030839503,0.05467782722658749,1.0497423282665732,0.07405003905406073,0.03932810132371131,0.031711725899793534,0.022077207047536525,0.01808694368080609,0.01331088855959755,0.011889563840216555,0.008299575044844002,0.006138832909428662,0.004381757290438022,0.0029824785540677216,0.0005892441746413741,0.0016315135100797155
12.905552,0.0022838411255590454,0.0036358928054935806,0.008213442745315548,0.01314585193047314,0.02541084813826065,0.054940361284400434,1.0488380267055013,0.07397823238313544,0.0395513294617606,0.030450889200240947,0.021939587875888997,0.018049325472152027,0.01384486867128498,0.011174211366145931,0.009310074840060719,0.006480177050447098,0.004368952643946686,0.0031274376243073526,0.0014838142653485497,0.001657107302275184
12.934355,0.0021652969014105137,0.003888394854596883,0.007759694364101894,0.012953078545537677,0.024928814012044845,0.055476063595413905,1.0485420673860628,0.07356010500754392,0.03957264643138007,0.031730303311847056,0.022576805500227892,0.01783157131817786,0.01231160669456726,0.011506161529408311,0.008613437756048508,0.006577803629389286,0.004389548125515841,0.003291489159562749,0.0006912921929976403,0.0019231523014160163
12.961804,0.0025731087420206283,0.003781132855847023,0.007219523952174095,0.013193254992780085,0.025191499408606446,0.05509754136271975,1.0482440042617696,0.073546926805776,0.03956103780588276,0.030726528096537378,0.02262753530131212,0.01813820959009168,0.01342085098353141,0.01114188638039379,0.007837508823725952,0.005979815085771638,0.004329874647759877,0.003812568070339451,0.0009367703538922625,0.0015214856800273829
12.988806,0.0023341708328273813,0.0030484945015731907,0.007314715578084187,0.012659025601690537,0.025441436406546267,0.05471818459055012,1.048091760158564,0.07323425567911046,0.03885984378355731,0.02995266673695663,0.022907757336746742,0.017096867139937705,0.013225717711353788,0.011999934122095912,0.009139645271288493,0.006648582886396044,0.004422844962790803,0.0035778281352108936,0.0010277901683989814,0.001812796158477694
13.01569,0.003066769869924362,0.003756460061939562,0.007662347201347323,0.01297247021095739,0.025811093029084995,0.05508129608717934,1.0462662068776991,0.07367683387697813,0.039219262312823806,0.030288912486498603,0.022160429764896527,0.0175138197980147,0.013456082763935994,0.010927788753050319,0.008874481416254368,0.006223986925208359,0.004099619496020891,0.003238675731932239,0.0010438617783500408,0.001217193326152577
13.044338,0.0030039378544021154,0.004099875057602056,0.007532480781347393,0.012762392245520978,0.02440858421850822,0.054900801797110294,1.046344557446558,0.07332409292414709,0.03902107814199497,0.03016111181683613,0.022225464712462877,0.017692909714425102,0.013303957838500224,0.011333328831739108,0.008268271625089337,0.00662073213158027,0.004290223663217321,0.003160908887613859,0.0009561126056307043,0.0015860702031618935
13.070597,0.0027559966749976473,0.0038808728468861767,0.007711068720652777,0.01243851055330195,0.024994335473459077,0.055058860220810635,1.0457290269340895,0.07325471214654018,0.039492791248577734,0.030565272255358596,0.021926303821448077,0.01727662199083801,0.012998952461468979,0.010888132372777982,0.00838346880066131,0.006080799746495111,0.004500722034133002,0.0024631603926649572,0.0009007856532681543,0.0016593713868545072
13.108283,0.0028660742355057682,0.003563155957218649,0.00776882555385693,0.012203619003218194,0.02528058217315058,0.054537081448486666,1.0450735306592924,0.07298256835968227,0.039378036939398606,0.03014876956792653,0.021455346892786928,0.017282062323665425,0.012801246476588188,0.011187455485231333,0.008635645580603302,0.0064994605581593584,0.00434263367424771,0.003523301974669581,0.000652792681904024,0.0015869324022846844
13.136617,0.0022982846641034765,0.003783441286955554,0.007910538004858423,0.01271217858088454,0.025316947631627215,0.0547057700292677,1.0443058199367252,0.07340330244878789,0.039587969574465344,0.02999397173337984,0.02186415293737948,0.017283517280290067,0.0133062086956304,0.01139291637990377,0.008359790473042914,0.006120885927023267,0.004616414176819796,0.0025015224537273425,0.0005666848023897948,0.001409622261672595
13.163198,0.002213116270683378,0.0033683064022275583,0.008047394793582751,0.01274776854707289,0.025185353598975297,0.05447763007989719,1.042986317428144,0.07247553323963415,0.03891637561444922,0.030023444388515542,0.022391461905197335,0.01697256343111612,0.013116285022114253,0.011037772320076439,0.008454339973531209,0.006377831591317662,0.0040716814175536286,0.0024888436791186933,0.0005982145930149127,0.0019100475290089848
13.189707,0.002526539400392558,0.0033920274357829277,0.007811464300645886,0.013127844876826498,0.024752480325191683,0.05477952877252246,1.043690880730292,0.07291419099184132,0.03884912941753999,0.03027931471657223,0.021988609933031467,0.017356510368173296,0.012775010506428205,0.01080691010642278,0.008782652663349372,0.006456153955996103,0.0039432457548062095,0.0036120570531829664,0.0005208144581871342,0.0016124035396574681
13.21903,0.002734613833896045,0.0036503683067075823,0.007511389802275496,0.012393859247702614,0.02498881203306996,0.05483660318026555,1.041429048676864,0.07286733267749616,0.03803585653971836,0.02987787791879018,0.021646334847248136,0.016984622466154148,0.012553998887458943,0.01096329393601532,0.008073402798408073,0.006761645328524182,0.004443911109456987,0.0034481656085736273,0.0007827104388687986,0.0018901507377843004
13.244307,0.0019022147704780307,0.004296839507996708,0.007513106065770213,0.013348837462504428,0.024223576341688927,0.05501451069415168,1.0416087387817443,0.07303340280512323,0.038419776489981836,0.029756098002324195,0.02124950738162306,0.017673172547483487,0.013116269489748679,0.010410951124194042,0.008022717380662209,0.0065805020522726795,0.004307332102306322,0.002921171526958717,0.0010721403302362776,0.0017233821103021796
13.273014,0.001907974140597595,0.003239511353440784,0.007704253110242484,0.012868291932676659,0.024656787916683756,0.053892436386994494,1.0410236124949854,0.07201561338127044,0.03854372911006733,0.030122755931447667,0.021939384913705673,0.01689523002248857,0.012802665071568945,0.010249619496147574,0.008018867491220385,0.006507229521571793,0.003971134665681978,0.0031193029359066456,0.0007052548918692579,0.0015391157124125753
13.30115,0.003228595347265393,0.003623922247413225,0.007779158285469005,0.012468188475899188,0.0246807092463123,0.05397068904711142,1.0404048333015483,0.07258559004908631,0.03848791880685211,0.02954568215232538,0.02124157714984052,0.017455164346463797,0.012799136480444053,0.010324383539132445,0.0081927229289682,0.006464191084009949,0.0038959845124285426,0.0033662579823374736,0.0006097790894375026,0.0015457763358576937
13.328238,0.0025355429280987,0.003689756933237299,0.007338573376325582,0.013140008103527655,0.025590318794263756,0.053992824598775274,1.0387274132184445,0.07203934698523914,0.038929334542683734,0.02989961566228506,0.02104589190095123,0.016846278429573657,0.012698001301736725,0.011195860279322218,0.008337978856943951,0.006195566317083965,0.004062715270225976,0.0027351672012699934,0.0004606158095740615,0.0015638583954246776
13.356642,0.003137601834996422,0.003394943405981115,0.008299690763986732,0.013156385956784351,0.02471073381099994,0.05431112183564107,1.038462380907804,0.07183654526774405,0.03836857326590054,0.029683002410437115,0.020961301553833432,0.017410448827418396,0.013639791343280588,0.010955619279047247,0.008154166814486382,0.005938909082669177,0.0036622683172702077,0.0031787027924370316,0.0008976785937550494,0.0017320237954941726
13.384802,0.0026035804883542124,0.004097240589195144,0.007624483435215203,0.012678954240893926,0.02462135172042591,0.054381554637733955,1.0378025015411747,0.07155360697386917,0.0379797244609117,0.02954426365328006,0.022103041986175753,0.017366092454846844,0.013296758663831749,0.011080363287097997,0.007306180039067551,0.005723190193199103,0.004569446866881393,0.0030831062028111975,0.000351283704627116,0.00177001953125
13.417291,0.0023726435699287286,0.004001062825683378,0.007633654358870827,0.0130735791800442,0.0251308839516502,0.0541928197330874,1.0364348031748691,0.07174053188867863,0.03829021111771496,0.029545549170932914,0.021784263525002963,0.017617185559875254,0.012614400403760662,0.01083192675819029,0.007619641746160605,0.005691574341943306,0.004017504709024546,0.0028879450282727447,0.001069993683395828,0.001143518737240889
13.450009,0.0032070511795241913,0.002930680742378398,0.007603383547186689,0.013269730263240322,0.02450324102850612,0.054224275368769705,1.0363918943923196,0.07180613512849301,0.03886245675985248,0.029538069727901305,0.021688323674257125,0.01710709144265763,0.012789707732804047,0.010656691198255864,0.007922783680299016,0.006193827988800471,0.004421416798093819,0.0028803263187242014,0.0005207026834335099,0.0013716794200420595
13.478445,0.002427118934611034,0.003289897188143481,0.007480620365249749,0.01342770186333617,0.024258158715091776,0.05465715494559966,1.0351860771965231,0.071730463781836,0.038894904739327524,0.029952626898839676,0.021234744557335972,0.017123434569515823,0.01291771628424668,0.010767630227355662,0.008102316415740819,0.006785620553541883,0.0036199447044318643,0.0025009755749385307,0.0010646217982490482,0.0012762086663314991
13.505072,0.0019976925288662907,0.0039500890866061315,0.007496077168522309,0.012290412327308308,0.02492920277903418,0.054623882403148555,1.0347666417705872,0.0719109389972601,0.038202538266386206,0.029499194792200735,0.021523711919765945,0.01724077233626579,0.013640337570948381,0.010843975980668613,0.00842464814859254,0.005997587337920313,0.003903760712922151,0.0027812570326694714,0.0007220567974902858,0.0007752005490649741
13.537247,0.0026681946313948635,0.003647903864878194,0.00701639706042176,0.012721552690273355,0.02498188824904219,0.05422869999571016,1.0343334221739988,0.0716309242046715,0.038441690657722294,0.029685614315804368,0.02207471800399706,0.016606600081258947,0.012805942697896559,0.01066429169813766,0.00870655325822178,0.006220614561411608,0.004044529065519689,0.003125566565294994,0.001061171714677617,0.0011469494917581869
13.563192,0.00307668991873613,0.0037230272743646025,0.007960212062861231,0.012867805664428321,0.02531993291219285,0.053260728906771686,1.0333407435793684,0.07134575785743644,0.03790028036745812,0.03019774302870149,0.021423089876374,0.017214600711839792,0.01248515158020547,0.01161929735756747,0.008426599774286123,0.005688275182212818,0.004219910464244402,0.002868814666700689,0.0006394597860045995,0.0010840454170291446
13.591313,0.002594263399398518,0.003844041493942719,0.0074245338320294025,0.013433858168645986,0.023808876112983914,0.05323911825686171,1.0321239179726533,0.07121715201125665,0.038129935465446664,0.029750980250103067,0.021555179725998255,0.017262447183941296,0.012717090780230417,0.011354835852171834,0.007640525327707168,0.0059664840819164885,0.00442266070938963,0.0021236183613334756,0.0005330757925281314,0.0011113804769671718
13.620384,0.002394864391314559,0.003099544230006635,0.007798006352397298,0.01329328897683478,0.02415992669826795,0.0537757726056239,1.0310267931662258,0.07071865555670653,0.03779036349057665,0.030221191245324287,0.020753215302622856,0.01719811914774794,0.013047861815726133,0.011156068946333527,0.00850475270137496,0.006053231048762732,0.004742593897494875,0.002549142726760657,0.0010314365799773666,0.0015105815844003712
13.648776,0.0024407982069053658,0.003545460988394706,0.007772949062030795,0.01276043548063591,0.023936956335737072,0.05379627178864546,1.0303629952925408,0.07120560306964863,0.038034322346400556,0.03021672632120277,0.021209675631037164,0.017079448944638646,0.012634758778857842,0.010332042580509942,0.008497659221110954,0.0059755695443786,0.004623570455258679,0.0024644007231757413,0.0006893528441208811,0.0018768930812603705
13.677041,0.0028993305362582083,0.004218144516851641,0.007537042521367812,0.01279292042919667,0.02410760465665611,0.053765479484927686,1.029205540825981,0.0712482947384164,0.0375250829625868,0.029737036951821585,0.021649373238799587,0.017434500344833192,0.01290579006750065,0.010523283366481269,0.008316211523685252,0.0065392590439677,0.0041117269725742716,0.001981323059807728,0.0006403694020917271,0.0011831712661186154
13.70804,0.002487755925854501,0.004248976879702029,0.007875179887838184,0.01271777046450802,0.024008978489362558,0.05315287525750613,1.0284696903055848,0.07071944859733198,0.0381581442686979,0.029701620942586077,0.02136154309686296,0.016948065873605186,0.01277666663918396,0.010730504054638714,0.008018406541752232,0.005932863646360391,0.004019322605853347,0.003044472581725364,0.0007019457597510662,0.0013202380111380296
13.735515,0.001963705965819575,0.004082118220520745,0.00712738184111175,0.013043196914227463,0.0242180393483895,0.05311970476186244,1.0277630924711807,0.07067206166998322,0.03763963551074832,0.029771478240464135,0.021095143433305073,0.01762528352147952,0.012346430205347165,0.01021577067299762,0.008374076403792332,0.005925913347193936,0.004237584406175904,0.0028458050681438424,0.0008434191271387466,0.0014548357179198265
13.76619,0.0030833516272063812,0.004574036772127083,0.007260478341363077,0.012492527255423456,0.024488361075330978,0.053000435162060315,1.0269063002488963,0.07032448613470314,0.03689502702731283,0.03069306937076762,0.0209700539372887,0.016774434524650682,0.012823217063230136,0.010313544658468182,0.008981323760664857,0.00630386081254402,0.004004029527952828,0.0025355544064153287,0.0012014055800066625,0.0013607298386003098
13.796525,0.0027924522008930773,0.004029374996025185,0.0075113433066128325,0.012117294444479822,0.023868932381216162,0.05259947166681226,1.0265553849271636,0.06976044433368887,0.03733737135422947,0.03006894994262923,0.021399363661799693,0.016293604038129388,0.012232165686586131,0.011033120115180248,0.00844121741265017,0.006376932561820789,0.003962594707471038,0.002789000279402991,0.00026876701284493773,0.001262635982680218
13.823268,0.002459613144728112,0.0037012944289276446,0.007313927732170144,0.012340398843590658,0.023873306895074824,0.053102441185297784,1.0251139909110218,0.07014172066380674,0.03786154969804621,0.029926781197661848,0.021067747949141295,0.01660549769323869,0.012226577844853823,0.010732543474294656,0.008132981090877761,0.006111225980110409,0.0038337233051761207,0.0026628335714977743,0.0006786731325227688,0.000873923748873741
13.856109,0.0025334415205968516,0.004202633123882697,0.007589100289609029,0.012409451186534106,0.024189754258207595,0.05276417387014506,1.0249597121403518,0.07000379877767088,0.037315153387677547,0.029263028819721613,0.02104055471091623,0.016728769334961348,0.012695690754610627,0.011107960891490375,0.008203685406434237,0.004950983290306737,0.004357766969182372,0.002779498478995794,0.0008467253152416674,0.001363763609100606
13.882763,0.0027703212975105146,0.00407740997572044,0.0073246161035198905,0.012653400856910512,0.024483172827799476,0.053136580972030875,1.0241116949927649,0.06981701121777555,0.03760012782630476,0.029161574943368844,0.021294781371710356,0.01687942805517663,0.012693086300577533,0.010730479644343524,0.007817840241124724,0.006300055399068762,0.004072074531169806,0.002672423462596974,0.00021046622046099037,0.0011713046434340905
13.911558,0.002539408183407922,0.003865784922959946,0.007131757884386483,0.012988994335017268,0.024078312331061266,0.05369578494565253,1.0227298986833848,0.07003931821044027,0.037962053323080586,0.029117956800062475,0.021414079593848546,0.016498203604369044,0.01237332796486558,0.01072846153453282,0.008094769620740596,0.00552246438624154,0.004198039244072175,0.0028620400210422332,0.0006766115969183224,0.001584730112704189
13.938636,0.0025067640977112877,0.0036504001979589624,0.007382833856723253,0.01175276468919501,0.024746280760160045,0.05236452374554673,1.022185170249491,0.06914468070772592,0.03737438233035202,0.028771022364994712,0.021417786891988925,0.01668561840309958,0.012544710693529889,0.010094023430113161,0.008295534383005414,0.005772684459847089,0.00396321160918695,0.002648982473724764,0.0013885707644043475,0.0015981168724158285
13.965259,0.002061532426685255,0.003993548976662583,0.007374314016124213,0.01194781940259382,0.024196802469701795,0.05281786358489219,1.0209792899763046,0.06961413854859154,0.036852613398124706,0.029201945844135737,0.020183642179413635,0.016716846077458016,0.012520589579187346,0.01027307535120638,0.00803417266297321,0.005700628251781162,0.004780563028153657,0.0025889740781182896,0.0012940541707438036,0.0009813786004769503
13.992213,0.0022899497732555515,0.003536164695787736,0.0071697354348325155,0.0130493361220465,0.02410759862042101,0.05274640107338993,1.0202090732155755,0.06958180559255896,0.037573572130099264,0.029170599638386266,0.020420064129783096,0.01624022855144949,0.0124732364300971,0.010747214788204973,0.00777931915785701,0.005490037240092449,0.0043408573114729915,0.0028894562871692587,0.0005771171767906273,0.0011930187444697193
14.021788,0.0030420626177525213,0.004056686175204974,0.007294981935807878,0.012441594049063386,0.02410013788563332,0.05265262070286597,1.0188694128053897,0.06888605840848859,0.037808250355188214,0.029091762726460486,0.02025553672144761,0.01679272025033835,0.012114210086407146,0.010141328019120337,0.007685167540770392,0.0062289742991410236,0.004204654779044632,0.002944916641007001,0.0009065826890571868,0.00137872679761112
14.047686,0.0023956420314991023,0.0036580699258924572,0.0072143580506089395,0.011718812088007152,0.024939434627789296,0.05284016702116258,1.0185248953998853,0.06903634904599835,0.0376212344921526,0.02915606435515289,0.020994477431604763,0.01607682699408021,0.012577567699033744,0.01012620712096522,0.008172174945125992,0.005843384101767367,0.004117025168130327,0.0033210658873602692,0.0007337716698329867,0.0015739868054716272
14.0773,0.002620794191738457,0.0036575447881192235,0.007412713601685761,0.01227877040788375,0.023702230302151326,0.05330632189105148,1.0174188187735878,0.06886572338677573,0.036948016359958126,0.02931176840193514,0.020669691343606994,0.0166482986327376,0.012750879968518494,0.010488339304985328,0.007899964501449747,0.0056760490538734125,0.003932988030677059,0.0025067292671110894,0.00048690841325707703,0.000882144103166874
14.10563,0.0025888391771675015,0.003729868898047644,0.007344440519050215,0.012211002657503474,0.023936135620602296,0.05208916414176536,1.0166443629157365,0.06852310531847969,0.03734302529276248,0.029254470376155476,0.020708539373982173,0.016331796715258324,0.01200582623356939,0.009641357364689799,0.007871006404306878,0.005799002358583704,0.0040590171487560915,0.0029903431087136365,0.0005768145193919618,0.0013451338741906078
14.132467,0.002533200263975423,0.003495245383065391,0.008089928782212756,0.012229959888831528,0.023949008488389295,0.052540442938732515,1.016000957120289,0.06894873282685615,0.0370973078030621,0.028635186055360206,0.02077482029482655,0.016084023124124696,0.012403943210251647,0.010349478264377897,0.007710023170688709,0.005260549133862806,0.003937425484500934,0.002846592432323868,9.918212890625e-05,0.0015754284056567758
14.159544,0.0020558351730930696,0.003814063973311232,0.0070497752235389784,0.01242448949065488,0.024318978401478248,0.05253018699540025,1.0148781132636524,0.06892678139077975,0.036868824689234615,0.02861565398608402,0.02036282398940583,0.015648602376827244,0.012085377560764814,0.010523039985531793,0.008426389089561679,0.0059392276088873425,0.003906108436403502,0.0029577264535461767,0.0005746914546284439,0.0009497293896237448
14.189167,0.0026907869714461576,0.003952446108882097,0.007259375912476946,0.011773152040363536,0.023674055487308276,0.05241308142167751,1.014380047091719,0.06807057991804967,0.0363693077258616,0.028521494269557062,0.020746921883076985,0.017046768534517507,0.011954842507163025,0.010439245085431967,0.007516502569289359,0.0063080745666440905,0.003557392861987382,0.002968305143480089,0.0008334218725713437,0.0015600199687157382
14.215027,0.0022550637010303885,0.004064512946198679,0.007642475358528965,0.012415352892024119,0.024070381851074667,0.051861223904522864,1.0131110228550468,0.06802054158797657,0.036485237209926705,0.028634832357796295,0.020302787909590836,0.017075426968973934,0.011945266294577076,0.01029275731986114,0.007481803003147503,0.006089786346977373,0.004357780326383864,0.0032305508785347905,0.000938167384144461,0.0011557462535705014
14.244152,0.002226424129268924,0.004041505677869315,0.00722213977072918,0.01206136818456097,0.02355015645682914,0.05219630293141248,1.013010580417462,0.06810466323709292,0.03663500839366911,0.0289334002138517,0.020627863914974662,0.016603857120245934,0.011913413768835276,0.01083610938588385,0.008039546663043982,0.006042605697413018,0.003800541361484586,0.0023582111702883345,0.0007407981014366672,0.0013530081063054884
14.271544,0.0021624455246651458,0.0034836269915402467,0.006919865045682835,0.01247824269203882,0.024148510108876794,0.0518916537451159,1.0111026217141215,0.0681223869841077,0.03727629414863284,0.028602543116258587,0.02038539954714153,0.016507418247548224,0.01187562497354667,0.010546158174597269,0.00795344528572571,0.004983168692939643,0.0037766196504639164,0.002105947840754796,0.0008450738380445413,0.0018077640648950055
14.298612,0.002787079537598786,0.004133484572117041,0.007015480298342622,0.012664576609005244,0.02402338729636056,0.051968699331152717,1.0108415143935088,0.06772983038592817,0.036583004057424644,0.02920179933767232,0.0207105180859952,0.016258345361489172,0.012276494751151279,0.010110591538856063,0.008307710027798117,0.005991290223297309,0.0038804228627875026,0.002727964669882222,0.0005469802346476721,0.000983333952985719
14.325129,0.0025117399005681156,0.003553119696199593,0.007232416526901591,0.011771169288624731,0.023726769343426966,0.05189083488650059,1.0092677398590582,0.06734779474238535,0.03706156637525965,0.027692934510539127,0.020113332735567268,0.016342663512417227,0.012683684268848052,0.010573132488576184,0.008208125866433,0.005374782552659322,0.003922799933171834,0.0031304048201094806,0.00041739133809171817,0.0022173335984277667
14.35407,0.0020267354102107902,0.003323028309273434,0.007152125027623269,0.012345124210446983,0.023870624735276985,0.05175119596151225,1.0094895084776152,0.06761021613534939,0.03692836046210178,0.028777349023946592,0.019856517593405315,0.016529792384825305,0.01151821545501178,0.010424693127108904,0.00847507609352374,0.006425313736915095,0.004327810614319124,0.003038377037313824,0.0006211283092360724,0.0016701405086501438
14.379343,0.002074367694751312,0.0031771367506971903,0.00677667628939924,0.012439528331777762,0.02409899665685228,0.051275941470727004,1.0084261582187253,0.06752586426702728,0.036587525718613165,0.02865196439216266,0.02080540924569761,0.01649374169182866,0.011884064704644284,0.010168540491720963,0.007965530003229635,0.005481097425604043,0.003592310764977925,0.0030224922745516985,0.0005985064287552877,0.0011027048727933438
14.407666,0.00252063464614535,0.003478811492952933,0.007529404586239254,0.01226353443000074,0.023453858249881082,0.05173189992296057,1.0072290567542315,0.06729599510018529,0.03634304668216677,0.02894754561086862,0.020005024620132632,0.01716951633688698,0.012300886312570848,0.009556467639426284,0.008674957081019643,0.005476268640707194,0.00402954111963068,0.002675786488242438,0.000899362916765831,0.0013804777500224057
14.436835,0.001762324080116855,0.0034447878018514467,0.006295392481924728,0.012031671285220197,0.023506649895114418,0.05225539793075629,1.0066599633423317,0.06671891209721695,0.03667908527359261,0.028406706115210307,0.02086081561014445,0.016197332165180173,0.012236088501516376,0.010431860048314368,0.008088457255123608,0.005461053242978033,0.004031216418418391,0.0027732927828628485,0.000674500613565074,0.0014045133065789161
14.465095,0.0030147791662066925,0.002779383296788977,0.007194357230024288,0.012783596376645983,0.02314252427207786,0.05111185304718452,1.0055655178943872,0.06693131069211233,0.03648260155406906,0.02869572694736451,0.02027920334563036,0.016863412808383813,0.01186223649586109,0.009720965430568485,0.007995270583732665,0.005932966661560076,0.004703204599844319,0.0027340177745444,0.0004959106445312015,0.000909467350475125
14.493448,0.0028034054221989023,0.0032456147366088637,0.006970465533663688,0.012143352834345316,0.023113642020469796,0.05194317827338384,1.0049566198314093,0.06686238835778174,0.03671358666995819,0.02910785994942051,0.02059710030996429,0.01601070388051784,0.012268676078412633,0.009727214734871134,0.008359950616216702,0.005912697083896302,0.0036805325264730087,0.0027891881070316407,0.0006778149213391011,0.001442117026034011
14.521698,0.0022444428720943474,0.004033706416577813,0.007171683615632453,0.01168431248681285,0.0234317437196139,0.05141336440091508,1.0036000230768949,0.06670599188491647,0.03646424400294061,0.028812037480341314,0.02087503425203081,0.015896308092029625,0.012508496455358002,0.010253920441572221,0.008133063395841512,0.005978374276706985,0.0035194670690384972,0.003010248167182541,0.0006729454672607405,0.0014672458345091593
14.549086,0.0026907112576561847,0.0032378309060975587,0.007177735834705426,0.012333172890765591,0.02304034832698459,0.051633025947895206,1.0031658060243283,0.06725313875800468,0.03684876560412398,0.02886772754367928,0.02007537850147301,0.016562572090536302,0.011927301153351862,0.010404799203076801,0.008186905584525008,0.006065733316843319,0.0035873815484752797,0.003017471351709712,0.00062098772415537,0.0005433500309681657
14.585416,0.00256906762529076,0.0028251947725349753,0.00767890505646612,0.011831144430156272,0.0235212464005765,0.051237845847730126,1.002025208270266,0.06690447883013263,0.03596649037214234,0.02910479921224376,0.02055483632312937,0.016123696053627113,0.01204896874994242,0.010088413904435016,0.007786667105604041,0.006284217930687018,0.004028703208990222,0.002521442752793044,0.0005814880069668645,0.0014406430361233117
14.615975,0.002431563563830147,0.003474751600900231,0.0072758668065250505,0.01190391424908219,0.023535717615183527,0.051678101883096884,1.0008034417136549,0.06690383284353155,0.03595946022591346,0.02847505195395916,0.020232285470849792,0.01654560109828035,0.012638225030818165,0.010151123738454558,0.007829428005895103,0.005951915561166624,0.003906994987018968,0.0029035936035140173,0.0010072245638688554,0.0013144275526758241
14.644868,0.002666339679907414,0.0030421008860606856,0.007380338088910396,0.012068322798548036,0.023780921884427365,0.051185682964511564,1.0002606425519767,0.06671578828415625,0.036743342281935834,0.028669986625313393,0.020575856109969863,0.016091726075146372,0.011904324984497675,0.009963562797077575,0.00824280434826756,0.00560388766230764,0.003767314367717264,0.0031823721835563105,0.0008634708614890046,0.0010818147855922733
14.675832,0.0029726063627651175,0.003151023069305748,0.007499275700294978,0.011995252317024445,0.022938412546905408,0.051128703799966375,0.9986357924118753,0.06626130248461129,0.036057658264254125,0.02862473285548569,0.020246183650670754,0.01622039600853235,0.01200016695175903,0.010001170143009875,0.00758641534870749,0.006358527081605584,0.0036089939379696486,0.0036159869322184906,0.0008118048637832696,0.0010103116062772735
14.703349,0.0021309105161548525,0.0037137287709925358,0.006423796155808781,0.011289214855868758,0.023720651379572397,0.0507937058431467,0.9984864375184196,0.06614270664773139,0.03598089274141187,0.02885299530062377,0.020624562147308192,0.01577665079015989,0.012020425238539864,0.010180488648950214,0.0075839443635535445,0.004974049283156405,0.0037612528150940306,0.0029915107934187775,0.000725073508942671,0.0014140954646066366
14.730666,0.0017613825043663323,0.0035249866904056263,0.007242710848193357,0.01256611538723231,0.02340826804399136,0.0506571120104451,0.9969491052758116,0.06660484541146104,0.03553267951363145,0.028649255203200313,0.019970497990699537,0.016768508414876173,0.011600358279181424,0.009848540688170369,0.007700655965142928,0.00564324606879854,0.0037705730569919968,0.002505056828780536,0.0008697509765625,0.0007411516012532944
14.765635,0.0027474296109743107,0.003121345588635801,0.007307132022498846,0.012216576182402083,0.023243310744928296,0.050906948490880156,0.9960439742615042,0.06584932011036282,0.03576821919191006,0.028478539083311667,0.019877212846949634,0.016012894147562087,0.012513421162570107,0.010033428321792834,0.007981400575212553,0.00554325261676181,0.0036392531803412106,0.003326416015625,0.000640869140625,0.0004401968913803389
14.793766,0.0033745476968221875,0.0032239766739224473,0.0069565687866545815,0.011628160912337256,0.023241967162121655,0.05055248618579907,0.9958861505164179,0.06614065086235592,0.03632041919284977,0.028216745036379786,0.02021680864975561,0.015622535526111347,0.011947322466317342,0.009803605727630463,0.0074126821919821805,0.006451351234016901,0.003765707151616935,0.0028113568320537255,0.001225699689229145,0.0011583119545507858
14.820645,0.0020734695663861143,0.003329468123088879,0.0069900119649651355,0.011980787824903522,0.023104457123667443,0.050676839691768394,0.994423312766024,0.06598849673798551,0.035465813068282274,0.028785455835605295,0.019793544783960986,0.015869766002950283,0.011717682034784264,0.009764820304141658,0.00765376965575223,0.006094491963882729,0.004048441716187908,0.0028544133449841347,0.0007785347603620125,0.0008240099298889128
14.847184,0.002038319508978227,0.0035725205066159363,0.006899175039093888,0.011611269256115305,0.02332275085944349,0.050202047349850024,0.9941617331636393,0.06640632406749522,0.03535694383001874,0.02801540786013568,0.019877089855394398,0.016439265143919614,0.012295746298427305,0.009281609207163722,0.00749738158896218,0.005582100093649218,0.004353035944461081,0.0029364051890184324,0.0002838298833883403,0.0011192090344782867
14.877131,0.002603904641400102,0.003207622850449397,0.006718876443826388,0.01137766058199787,0.02341202130845701,0.050940324062918534,0.9932956191427185,0.06568231536663054,0.03566948543011707,0.02888688364201099,0.02028810940636701,0.015486748202795804,0.012237218248273396,0.009672254999396113,0.007968375744165378,0.006041873554614446,0.003685123923210201,0.002228331824904902,0.0009713630543762767,0.0009925546135907883
14.904431,0.0017912674563542927,0.0036296198002744957,0.006696579089204475,0.011879672872943697,0.022969465252710205,0.05071695549106008,0.9924077404435868,0.0658350639516455,0.03549220658235035,0.027968995112205505,0.019876674021166708,0.016281882271277914,0.012190144302448993,0.009541566773292324,0.007904288387836021,0.005961032992906735,0.0036781278593202953,0.0025902328148625494,0.0008593828027544387,0.001212761796875831
14.933704,0.002595171941508402,0.003001795919120487,0.006875079354998633,0.011671497525899369,0.023051190073350263,0.050546826013617915,0.9914743617499624,0.0653762817382812,0.03662195919921576,0.028139230154788725,0.01984239341762066,0.01570888443321831,0.012118910776551504,0.009838621193245644,0.00717540398220118,0.005451046225337592,0.004344369115635411,0.002218881878493023,0.0009222420188147933,0.0011441548382730897
14.960651,0.002638248600247948,0.00339466906850509,0.007231511051978966,0.012003780083159304,0.022518628086595962,0.050584709054067215,0.9901212312199321,0.06503798717320075,0.03564162846725271,0.028229898996820293,0.020013612069842552,0.01579959927736659,0.012498245358250969,0.010190132481326632,0.007874732702691609,0.00506486077365371,0.0036802636614724116,0.0024069500390986793,0.0009270577724108069,0.001494212585162425
14.987617,0.0028675158258116137,0.003434448025250738,0.007377119550021965,0.01178121805123467,0.02289968201775231,0.050429072632095756,0.9903126509095824,0.06487338951708865,0.03567115233771654,0.028353877771196814,0.019811996676191917,0.015926506818458648,0.012667416680375401,0.010088598534855879,0.007448200074413532,0.005524572016154018,0.003938903524863253,0.002166868931796487,0.000885798661724853,0.0016674023857098375
15.016591,0.0030405219185068453,0.0038664172710793786,0.007076723027277394,0.011643090986984522,0.02320530859670047,0.05004512610351192,0.9893828026930254,0.06540579323955421,0.03526473278672459,0.02821218674251406,0.019882917940219878,0.016356130093481875,0.011962824938068268,0.009927487072143033,0.008034462458144858,0.0055382993553070685,0.004580185498522314,0.003152011199696929,0.0011176477097918692,0.0009053298146656362
15.042476,0.002336264617686864,0.0035408035636689556,0.006769968934391102,0.01195208635757443,0.02291076563409257,0.05044716395721175,0.9885068814209325,0.06529430004066934,0.03564507421968334,0.029006208503427243,0.019756321189807767,0.01629656709435463,0.012118420856167267,0.009213706148051249,0.007564747625370764,0.00571115092336655,0.004135476692712534,0.0024097778078841963,0.0007809235963846415,0.0009877635406469515
15.071423,0.002320389759177482,0.0038125146343778284,0.006968615627383145,0.012184955185283444,0.023073898904516763,0.05021337175474463,0.9871739831365021,0.06485518534564012,0.035361733376320224,0.028529787017015765,0.020154035949348847,0.016350848029913077,0.011635827193467937,0.009743919689092197,0.007721252586147934,0.005336242006990758,0.004047183463683138,0.003174158225866175,0.0008688805223087717,0.0009529721536182413
15.09974,0.002786734916724557,0.003760177106757835,0.007230838915058284,0.01196469322558872,0.022254990926489394,0.05064764523467572,0.9868412951959991,0.06423818129316848,0.03526488216492025,0.02859458393824659,0.01965531196927827,0.01631341715827271,0.01216613834216322,0.01022573700309541,0.007736582248426943,0.005813183106318214,0.0039219614799242694,0.0029907323876047433,0.00047584430326877056,0.001055093130946261
15.126859,0.0021803789802339987,0.0035785438993069987,0.006980166371055712,0.011487570503770075,0.02247473691927484,0.05000409825673085,0.9861524921848792,0.06445560396368988,0.03578633766386336,0.028180828125665056,0.019686478430303217,0.015366291913236452,0.011742904723668394,0.010206935225347843,0.007683713190113229,0.0057175936862044995,0.004364020340921068,0.002840441105102303,0.0009761451783179217,0.0008056871815456596
15.153848,0.002086524332559202,0.002936434923010794,0.007105407950773984,0.012073928440303834,0.022751229306772276,0.04988450895283512,0.985271747998314,0.06444013755529557,0.036094542160258765,0.028363627367504442,0.019784720598208863,0.015158195794694384,0.01186772122243952,0.009452179401369405,0.007813036423386975,0.0059447280672353395,0.00399810848086119,0.0026365602410319744,0.0008143105507889608,0.0010044468062635533
15.182844,0.0024755474892664657,0.0032502026615090517,0.0071838963910542545,0.011284913897924265,0.02257243243891322,0.04939961024169338,0.9844181912508047,0.06459421642078084,0.035021255348866756,0.027991145380740105,0.019674344693762967,0.01619399870501988,0.01241831323929404,0.010387136964710036,0.007068048320122927,0.005053977222153635,0.003447313024719069,0.0025388809285898737,0.0004693783085714844,0.0010656054847362235
15.208871,0.0027240357598441426,0.003153885026151178,0.006690613618136747,0.011588424957059161,0.022497309643531773,0.05005333577768012,0.9833724481700767,0.06422982630045596,0.034962568464809246,0.02768132120342591,0.019973878736235785,0.01585324481642581,0.011387118619601197,0.009856353937925687,0.007566286387648651,0.005410660959450688,0.003456326240376366,0.002798084994925372,0.00066651396691411,0.000973009560465621
15.248998,0.002692668315760966,0.003062467855289612,0.007068303610525537,0.011776745853778236,0.02298713402895632,0.049862762909625734,0.9839346973964889,0.06512389544737941,0.03545147482074398,0.0279679253808922,0.02002107945712716,0.015162814626000349,0.011954365339470469,0.009894104046264262,0.007131145726485515,0.00562305010172415,0.00404772276265052,0.0024559659733306197,0.001201962621661864,0.0014484802855496022
15.276003,0.002161058827998446,0.003552849380808516,0.0066659649006779835,0.01126710730537887,0.022619631428108536,0.04951975698886787,0.9840452158841139,0.06454535770283547,0.03557757480487625,0.028320124436444633,0.020183733022145448,0.01543568497602869,0.012116778037379617,0.008839416635606423,0.007515050432385068,0.005632503533123554,0.003694659847869693,0.0028748141726271203,0.0004212780057457638,0.001406563253745707
15.329366,0.0023270153603100496,0.0027283487159669518,0.006589818586969639,0.011769947826433737,0.022319536496122762,0.0500081065291369,0.98469127390923,0.06479141294842646,0.03580219366166714,0.028098451026201444,0.019935842951349945,0.015988191290391918,0.01173293725169795,0.009704793771964336,0.007550749750066638,0.005628844022241386,0.0040209514960552395,0.0026162149451361407,0.0008806912521831328,0.0010695311834030186
15.369068,0.00204298319273556,0.003527272982008853,0.006510234373242586,0.011549273014289435,0.02286958065614689,0.05008244664682167,0.9866514861179883,0.06520145022240842,0.03546574988075756,0.0287732072677795,0.020278213063467835,0.016433836246711582,0.011371967651801377,0.009947668498644396,0.007851017682782742,0.0060327721642827545,0.0035685101374413873,0.00272609700844738,0.0007340096112552303,0.0010287242016535528
15.411804,0.002316246987346998,0.002973017542785385,0.007093548292913758,0.011672647010372371,0.023064660326026703,0.05083027866188382,0.9867868374792976,0.0656691065583556,0.036268842462840914,0.028875686018153955,0.020409815388438703,0.015855425630070474,0.012006180153119267,0.010597822201565228,0.007775704338473648,0.005754187276326169,0.0039966668997895895,0.0024898725134531374,0.0003691397217835216,0.0010923630571957666
15.453613,0.0017816229020006466,0.0032605375932346706,0.0062520316293918085,0.011554893701375761,0.02287793756667956,0.04973471742670013,0.9884900251684635,0.0648422604771817,0.03605674214077852,0.02833583422874183,0.01987273341360481,0.016780417511024028,0.012169403256437877,0.010006235244440413,0.00815711087081228,0.0055060183277845865,0.004702239159474369,0.002914788189033588,0.0009495455057813194,0.000990059094086202
15.504377,0.0016430853662629265,0.003523830599647068,0.006131987918708428,0.011741836476773924,0.02285097276301595,0.04964565676087076,0.9897718410337588,0.06547734185190121,0.03631945120028582,0.0289075986847187,0.020401681447860115,0.01633611757812229,0.012874837802587493,0.009382557926845616,0.008251619614401847,0.005298893250396614,0.004580719227849579,0.002914398752428028,0.001107182613139144,0.001394093106732716
15.532699,0.0026792321958296807,0.0030246387979573153,0.00677473910023358,0.011639290875590822,0.022685586089331453,0.050003070965164584,0.9910308127215416,0.06603242068673515,0.03664464590569908,0.028694673151614957,0.020476751988315344,0.016083330075679185,0.012669546316104606,0.01006340564515849,0.007768694434596318,0.006626554090087069,0.0043869549291965645,0.0030976845089367845,0.0005895898158679705,0.001146974866466224
15.560352,0.0016890107937395816,0.0029337576567655347,0.007367965071148018,0.011676047425316539,0.0226741523757279,0.049675505126734056,0.9920866913392886,0.06583444327980095,0.037006893101290766,0.02841364858010908,0.02091571063943987,0.016006842464329044,0.012410537010862055,0.010650047242319789,0.007906939005325454,0.006294412321842344,0.004029194419120356,0.0026612154921539914,0.00023203897591774823,0.001155242506759503
15.598579,0.0018321351995848555,0.0032885788065787004,0.0070982076108477826,0.011889292126120147,0.022315158665895028,0.05061993285121933,0.9918396229149841,0.06578996955401775,0.0371716135829301,0.02923101433130489,0.020493539316387737,0.016567962317614555,0.012522170124218723,0.010230247132842013,0.007439133066617019,0.005580280188472646,0.004115943447485547,0.0028093684995457225,0.0006655526271839042,0.000850121354808601
15.628764,0.001983774620943222,0.0032693090608315323,0.005901074049172776,0.011090363544739565,0.023220454250766402,0.049599966570654554,0.9943803454471092,0.06612423660927451,0.036086649015580216,0.029245858675787786,0.020621450382450408,0.01690634062536931,0.012065664935163178,0.010690916230836804,0.00853596967688111,0.005360859093013471,0.004149191346524236,0.0027436346558263078,0.0006634064547218921,0.0013140510876666661
15.657088,0.001887932177906575,0.003864316573044449,0.006859657313559048,0.011324884715832886,0.022645631513373288,0.04946359361354229,0.9943097268239426,0.06592422075999209,0.03640731482140675,0.029244337061568308,0.02072282036492507,0.017104934092635714,0.012239346645650417,0.009723961886539916,0.007783152922321216,0.00633157012314665,0.004496976383400443,0.002936930445230658,0.0008661967150563871,0.0011520638368374958
15.687696,0.0020256437595917564,0.002651519209014381,0.00625458210379368,0.012084337179867299,0.022294162617427705,0.0501981809553489,0.9948858170479603,0.06611131375680121,0.0366664422907577,0.029279475210854226,0.020401657196652538,0.016633971570452127,0.012925907908655155,0.010782793632516247,0.007762038160969416,0.005813588620475038,0.004219165545325372,0.002462167678383557,0.0004920811613951751,0.002071278746964543
15.715386,0.002385256717488908,0.002833906736565783,0.007217330609614508,0.01075822002252624,0.022699977188966037,0.050454861751401445,0.9955519185437645,0.06635974384537242,0.03612002584669809,0.029425586647257102,0.02098041048487506,0.016610339593375593,0.012827006768706543,0.010689424308941525,0.007979154041806675,0.00575085318561441,0.004369239079573018,0.0029639485864914688,0.0011027048727933549,0.0007870488723332387
15.742882,0.001704141020659592,0.003265416510556696,0.006502665932698925,0.011420671021218402,0.023322664756049414,0.05055877490657009,0.9967371059730201,0.06596856868420019,0.03653038632618683,0.029808240684329888,0.021118744252343953,0.017057224205601976,0.01253003269526485,0.010493704540947658,0.008470019664330955,0.0056286992469146485,0.0047462560877096025,0.0031161663999037183,0.0011602952164288024,0.0011601948795886968
15.77299,0.0023969901529723773,0.002769554284030905,0.0065924767744027475,0.011721054486343271,0.0229644141719108,0.050107394237767174,0.9975622782613495,0.06647114746880155,0.0368297932328004,0.02885608577217042,0.021406826219060232,0.016609871762352554,0.012329491052046327,0.011108613274142094,0.008315130061487501,0.006538822867561336,0.003938659686412375,0.0028099589326023165,0.000541848172136374,0.00196879774368766
15.801207,0.00268395333261734,0.0029312864549653375,0.006328374664950535,0.011371230560817628,0.02284420875269362,0.050811374651331793,0.997529425062714,0.06652660936377834,0.03700193424279745,0.029229549694919102,0.020826459814948652,0.016495509663935832,0.012980757323101508,0.010490561744391556,0.008342874610534791,0.006161462368981231,0.004563022172535588,0.003257894401183975,0.001064758475717181,0.0008225605451625704
15.827873,0.0022269600170385334,0.0034091102382127706,0.006816973949500112,0.01146464727028661,0.022709268009028366,0.05024260538515685,0.9990847603490287,0.06677573943937534,0.03753133054216625,0.029423307752264878,0.02078831936270661,0.01690776078199786,0.01320485987142255,0.010565458147663031,0.008027921409891298,0.0061292867183813885,0.0036321767768620664,0.0034430131267529493,0.0004028435907728298,0.0010644577621218274
15.86267,0.0021127775794276093,0.0033464180365699626,0.006974493540664779,0.010782993364012571,0.02262326338462766,0.050261374730139204,0.9999446167291628,0.06729795677785515,0.037494134506322004,0.029370823555979628,0.020557435772393256,0.016970874310926413,0.012864437469644508,0.011168375642628554,0.008560184063970211,0.005385660878153035,0.004169113339871241,0.003035118517647268,0.001164176608899687,0.001189255962724284
15.888615,0.0025495537094145306,0.0035343123846131802,0.0063603942781217775,0.011487446361298219,0.022734021125903572,0.050611503986352925,1.0013467000265583,0.06725185607324512,0.037634773170701664,0.029508722798267103,0.02158350184336783,0.017450031495151272,0.012185196421934155,0.010438185620239236,0.008128689343254537,0.006185180778799243,0.004476836137913147,0.002813426517490298,0.001077474731452668,0.0015336790986099414
15.916799,0.0013119231401077845,0.00366917564211301,0.006716991911183689,0.011542023302948578,0.0232517611396743,0.05074859277432119,1.0018781802780223,0.0677264171550213,0.0376408417192418,0.029317686517107512,0.020992481120497557,0.016614249935113526,0.013495948227623665,0.011275070707413725,0.008490405562750127,0.006223734412029165,0.003985159296559152,0.002853434353297062,0.000788821839939088,0.0012184599292790611
15.943424,0.0021518274136197403,0.003660137917422833,0.006104516900902988,0.011574384941925328,0.022433400118322747,0.050993996983050766,1.0026200848766904,0.06744968725616594,0.03780651678306549,0.02945287813138838,0.021046783836201954,0.01722183009537028,0.012840660846342849,0.011071092716907687,0.008513159985696907,0.006462367388807596,0.003909087640525298,0.0032969667328144794,0.0013045372291073244,0.0010973870313789487
15.970419,0.0019587941148657864,0.0030988962720885755,0.0062880144149260065,0.012227346681547333,0.02318849261571082,0.05020259055760823,1.0037521376964578,0.06755780263475047,0.03718501854704601,0.029332536609465547,0.021554098187669478,0.017337854047463543,0.01375603741751707,0.011073973520951205,0.007682629822977261,0.0064508775325730775,0.004537745549402446,0.002754253693570613,0.0016609666753594733,0.0011671228215988255
15.997092,0.0022993354764168925,0.003134641451767843,0.006932567634679428,0.011483556728827546,0.0232114533066453,0.05037259596710505,1.0040645123251808,0.0676107318304309,0.03727344036247204,0.030103917372645044,0.0211502572775901,0.01731519116874269,0.013036152897441443,0.010880458197167783,0.008271572671033917,0.006917252727278118,0.004249100170876103,0.002629397524209472,0.001604441897950202,0.0005719502201535434
16.026808,0.002397354379993425,0.0032886938542026675,0.005816346367719232,0.010850967893863524,0.023080473287872612,0.05134890010066465,1.0056843005748308,0.06813978663642015,0.03794478277135507,0.030319019004068862,0.021352629514162856,0.017144566864342545,0.012759543661904777,0.010466286388041706,0.008691219933259414,0.006123101281345624,0.004367653455938347,0.0032498086411049073,0.0014374070863135604,0.0011807828343350095
16.052544,0.0015211413269752934,0.0035656708113654817,0.006862834399684121,0.011636069809835075,0.02283512450419296,0.05095295635820292,1.0059116428646593,0.06749757723743008,0.038165505294361024,0.030389137826192965,0.021634813317617074,0.017218062810828223,0.0129723131645021,0.010509800430421637,0.008072822388231787,0.006650053546502149,0.004644315198039226,0.0026230142446492205,0.0007769256358703576,0.002116521104052698
16.081551,0.002107840306456994,0.0027757578532346537,0.0068317979813149006,0.010888332844917331,0.02295063019531158,0.05138890243473617,1.0059952387207238,0.06800125269144662,0.037526717856724845,0.02999126732220265,0.021377868432341508,0.017226463282984942,0.013113812925578875,0.010626188274862119,0.008445081538713069,0.006532423752682545,0.0046236522851888714,0.003061327235917908,0.001057517748848902,0.0008642457433170346
16.108995,0.002123453896994636,0.003003782833451112,0.0065948558703183315,0.011983486371529425,0.022796901512326675,0.05104885063940047,1.0070645655101955,0.06858531576434367,0.0379462492561912,0.029829864287697957,0.021181426631977387,0.017589752338607288,0.012774960386271747,0.011272747338708346,0.008595334931002622,0.005752143540978828,0.0046181475678776715,0.0030066010277157635,0.0006720799421858288,0.0014355633857970822
16.136044,0.0020538947902415867,0.002692268369841549,0.006784518179487428,0.011440800511418693,0.023019021233388833,0.050829580123176774,1.0075078965560573,0.06784979739992575,0.03756790795611559,0.02962342503265363,0.0218485000083548,0.01704204038418957,0.013439593713405008,0.011009015394083891,0.008239159739788752,0.006247165156233797,0.00426946262328896,0.00302921552628787,0.0014250434638806814,0.000998401819481036
16.164722,0.001957917294585987,0.0034948456790130427,0.006328926513975131,0.011212887166621855,0.022723828541250667,0.05127725656526247,1.0090270725530577,0.06805320234381125,0.03763428210748123,0.030605268377318782,0.021728061553411043,0.017067815002711546,0.013305497824654084,0.01084958113813455,0.008801243209270372,0.006047198832758885,0.004106684166383433,0.0027671257583497507,0.001030533247094047,0.001268270673666545
16.193335,0.002554571488134815,0.0025574977725984454,0.006593712775523017,0.011964238343908796,0.02275962455875689,0.051213563161415676,1.0091805040775352,0.06802453818793805,0.037665840966450474,0.029366351240540354,0.021597333646339194,0.017447604621699274,0.01336253985483993,0.011464809737731743,0.008483077086093646,0.006512142985666046,0.0049183801796289115,0.0034460295306249417,0.0007608384768033098,0.0012649618960708033
16.225728,0.002336451471520329,0.003314952169870884,0.006459232132067103,0.01089945994301594,0.0226998194890903,0.05169125654698617,1.0105687660962408,0.06820356459546953,0.03772802786233594,0.030261210310399526,0.022158080103193502,0.01742845801409698,0.013432241897027342,0.01079268129792965,0.008362665620547945,0.005998067725060513,0.0047161323067347995,0.0034177643851082884,0.000639823787619961,0.0014379941425300751
16.252547,0.002707500027722973,0.003047415505053234,0.006719660426988133,0.011008835625361783,0.023317796277475458,0.05045836355910129,1.010708089900647,0.06805933988511167,0.037781852496890866,0.030475283878892943,0.02169540781476498,0.017279323843901205,0.014046510987795094,0.010349928191566193,0.008287433101886057,0.006075700321617481,0.0044576169873632955,0.003012142548015424,0.000840099927732286,0.0012826689111844385
16.28274,0.0018927050174970316,0.003712349234134235,0.006409599603151923,0.011504287081957755,0.022784598876378737,0.05128570993921269,1.0127804722025109,0.06904806945458333,0.03776623965999353,0.03031220952735432,0.021602674737151325,0.017727797460598233,0.012886261924100195,0.011355394599037259,0.00889892918255687,0.006675162155803888,0.004407948304054795,0.003267661750849751,0.0008978730999709352,0.0014434080528650493
16.311165,0.0019962934414660734,0.003493971166984676,0.005876778545493292,0.01164257854432227,0.02372982834709306,0.05059494921875982,1.0126804266334941,0.06787298777908295,0.038427087397866856,0.03002922806305478,0.02178855167096494,0.017120177732085008,0.01291374135122895,0.010985718816179237,0.00870044391061528,0.0069837470564405365,0.004979663204047606,0.002625952923754444,0.0005459683429813829,0.0015105815844003712
16.340202,0.0018438527757480541,0.0030198527531379348,0.006839104327587485,0.01142505588429788,0.022747341424610858,0.05169758463908161,1.0139404492450452,0.06868796563934364,0.03777286727464015,0.031071927612845305,0.022245243483697733,0.01746779493858527,0.013102140732477946,0.01094850280501878,0.007770941887228081,0.006125168539241544,0.004725330651362949,0.0035772342676794774,0.0012368563959197579,0.001270150987039597
16.369022,0.002858173222689678,0.0035020250615157645,0.006825033926628352,0.011675379386774383,0.02305743896705022,0.051800352734259744,1.0154458042903434,0.06852442918964394,0.03873370569820553,0.030279167655883652,0.02216911045150913,0.017878868738597224,0.01359702165808274,0.01114227296593566,0.008484288075785067,0.006650810634552993,0.004082346361035119,0.003072477574685639,0.0009632393861136858,0.001305072552001945
16.399193,0.0018062823172255423,0.0027985010175561958,0.007033134909809823,0.012086331164582555,0.023445803442965853,0.05127828670855055,1.0151702654329076,0.06824050513662838,0.037725844704934154,0.030485550286475944,0.021908552650947925,0.01794026938571279,0.013583075854993323,0.011340208946028123,0.008668231203945949,0.006847274269389281,0.004617750521201517,0.002941040057428986,0.0011094147060568568,0.0012562348915254376
16.428335,0.002382253245089811,0.003384442754799849,0.00647289720252546,0.011082046818377657,0.023289187627508638,0.051887759003503064,1.0166874988028067,0.06878467563832982,0.03908176617553923,0.030585389138442276,0.021463748664881002,0.017711565049175745,0.01277346808243219,0.01172290420412996,0.008402294836695504,0.007236182086515952,0.004470727548411657,0.0034515991340452706,0.0009999164922684942,0.0019176358324429635
16.456207,0.0023427210973288853,0.0031697356909170266,0.006299445580374108,0.01186987909606261,0.02352528350167526,0.05176826193879053,1.01776881479643,0.06953389157410099,0.038657792765287115,0.030897540773914153,0.022576047494867284,0.017469449339454025,0.013111804281408151,0.011442029131334205,0.008768444912621924,0.005939923406746934,0.004613670937490598,0.0038868976077423016,0.0007984298981903765,0.001815747813381474
16.484675,0.0030885010344591734,0.00354789815179636,0.006789839661949931,0.01174604941547802,0.022943933618983576,0.05145778890406117,1.0184548441121073,0.06883755780619992,0.0386791349168611,0.03027338077939779,0.022141876546154685,0.01814096922192599,0.013940659669759388,0.011422936276870703,0.00830673957602527,0.006981829804880786,0.004067755346651279,0.003231928952022514,0.0008143462904606711,0.0009466907388818274
16.515518,0.00251330367491266,0.0036963609464198367,0.006662593469726719,0.011994895648688437,0.023327459856657396,0.051775677314916335,1.0201423032666228,0.06978909486049041,0.039565373601571176,0.030184439039001927,0.022467801351410053,0.01779876917238328,0.013367957661233757,0.011006350286310904,0.009069630272949294,0.006387972263956781,0.004811245244188716,0.003444314644566233,0.0013257596045071905,0.0012494516660116132
16.542797,0.0026760148900071444,0.00300866215644691,0.006882043733324507,0.011377471289888712,0.02323484850866275,0.05220546936730726,1.0202122010602288,0.06970612419400818,0.03907582607055263,0.030672794438178035,0.021969033313463417,0.01739416287638417,0.013295340251378027,0.01126103026425436,0.008961599964042652,0.006694853475363608,0.005130658627167008,0.0033493041992187,0.0013007838002887274,0.0012241315380939685
16.569842,0.002248588503392169,0.0031559514055551035,0.0069366344312519245,0.012059816539134086,0.022898882590542586,0.05214776887447174,1.0215318110471878,0.06979290720325818,0.0390212444659581,0.03057464223573038,0.022220911179515985,0.01754438453600143,0.013803556773347296,0.011650727459817767,0.008330411479491517,0.006657471919899855,0.004883491945677788,0.003234872278165002,0.0010291484819895782,0.0016736394649020563
16.599965,0.0025267237016165065,0.0036743040496516515,0.006496096796825226,0.012038055579719,0.02305502545371788,0.05196569022354721,1.0217707264064393,0.06947086614110075,0.039006450794047985,0.03118409064590019,0.022419768678524084,0.01781705394733039,0.013028262919494056,0.011025752749210542,0.008889580491166758,0.006176794753133809,0.004689701378005405,0.0031788584386352394,0.0003549923743936719,0.0015938314646114038
16.6284,0.001951127222674714,0.003436193244900003,0.006981125291070774,0.011654271620903179,0.023388006931560668,0.05264407170236595,1.0223994397395826,0.07005285671410211,0.039591124792173284,0.030193871296234954,0.021989959949966713,0.017544970106882146,0.014378484130089488,0.01169084166244703,0.008621124672196884,0.006471210885268593,0.004748849196456647,0.0030975717626837906,0.0006956568786653935,0.0018157958984375
16.656647,0.002206161821490253,0.0035103506684348576,0.006988562871174433,0.011851809504889045,0.023640903603074376,0.05224790803932134,1.022765411726835,0.07014547525537979,0.038713737819797894,0.030604521878864442,0.022761858422351802,0.01794056787957255,0.014154377530982636,0.01100618898427883,0.008964084045574715,0.0062958224096569945,0.004516214921228022,0.003319347816461692,0.0011598938169905429,0.001262635982680218
16.68644,0.002221005725290339,0.003931811265989715,0.0067309465778367765,0.011991010431060576,0.02323528440726529,0.05238853460761867,1.023974194482704,0.07067165603082973,0.03852800501206925,0.0309424164266044,0.02323627767439547,0.01756486458764626,0.013441118159389809,0.010718590655268494,0.00933042199721126,0.00663357756917869,0.004309696337432347,0.0030900554855707364,0.0009384155273437,0.0019565790152602895
16.714238,0.0024243354028300854,0.003412011609153452,0.0063581563229428185,0.012008058661014447,0.02337802478376229,0.052851311079697406,1.0247563046349766,0.07094797626633023,0.03905998832853206,0.030910993551030285,0.022590728677128354,0.01751794381003995,0.01381572969641703,0.011572473761541769,0.008832641354619622,0.006219922088565977,0.005172870150203772,0.0026845063014220272,0.0011891091198497933,0.0010345076382293518
16.743593,0.0020471813758848175,0.0035989480288169387,0.0069398182142952165,0.012119407881403504,0.023581397120009624,0.05210184746737391,1.0254575301095947,0.0706433506700354,0.03915258540126783,0.030860889562126122,0.02285895961467508,0.017680453109852286,0.014012624621719705,0.011179197973287501,0.008506388291952249,0.006383802130027625,0.004681695135306104,0.003381509122883712,0.0012661117571355588,0.001568207152640805
16.771802,0.0029298563749596135,0.003742371613347468,0.006808759101056952,0.011387499435712089,0.02332298920196356,0.05229259865584171,1.0265671099099494,0.07062758769352126,0.03947970986516803,0.03069134830036297,0.02255882437493146,0.01757919950644959,0.013309051799841293,0.011042409386786628,0.009217890546830532,0.0065352923284455145,0.004583355192833127,0.0037502257582141475,0.0009602737964721461,0.0019171652897913604
16.800249,0.0019555077323731435,0.0026022611043764704,0.006860187637162533,0.012249158646072183,0.024069317807427416,0.05209521596433585,1.0270466111901837,0.07077049725795424,0.039403550118481005,0.030799346949697062,0.02238530923156525,0.017887264762803785,0.013837160085805829,0.011466190618070396,0.00884763091338442,0.006255940691061807,0.004703495430853498,0.00304400412704928,0.0012093974133565895,0.001452593442127913
16.831185,0.00203737692022394,0.003527297735178078,0.007287477687186832,0.011628363643425576,0.023212991737527458,0.0529809816067823,1.0286492456621499,0.07119936803689181,0.039674766200888174,0.03065476386652412,0.023138751191474752,0.01844385574999502,0.013811701343310055,0.010953209549670002,0.009323170063990084,0.006215414452019362,0.004779126055899141,0.0031710575922623695,0.00032655234617664635,0.0015919129791510322
16.857682,0.002029476308370451,0.0030926539118236182,0.006760194639729331,0.012180165290636846,0.023463617118131275,0.05259079338517032,1.0281839363222012,0.07032703913268509,0.039381217106198636,0.031020200596649138,0.02283641045899844,0.017942288989139014,0.013182465628641366,0.01193493379008642,0.009078303079491649,0.006631839950766976,0.00477249577507411,0.0033009807819799706,0.001013446681783549,0.0012463965107939884
16.887936,0.002199172146508358,0.0037288934067641424,0.006642153683185742,0.011368545405238777,0.023932429285331687,0.052538455947225046,1.0306396010248737,0.07102701282576232,0.03917051297861429,0.031243648665932537,0.022583061939896277,0.01817090510619726,0.013662888775312862,0.01149445957480267,0.009273669494042446,0.007444326736282312,0.004368153189362609,0.0031013371466194974,0.0010566367133415305,0.001483657343447095
16.917236,0.002877505823615373,0.0031503487464169216,0.007154639386104572,0.01191652323372113,0.02338065266758806,0.05235927123922086,1.0305587570654278,0.07197880894942225,0.03852042690785509,0.030893331870271393,0.023028642101748396,0.01767676051730788,0.01388437664827559,0.011306633993592581,0.008957734467991404,0.0068097036932077745,0.005052168698343354,0.003799561035140532,0.001487947106084301,0.001375408659158321
16.945589,0.001981646193412478,0.004026267944933704,0.007141720509591547,0.0115224495359174,0.024129923563448823,0.05280307923552328,1.0305642983524286,0.07084396993498716,0.03976525695893705,0.030920351008054806,0.02214838856316598,0.017745627271175197,0.01419720448173653,0.011670031207861354,0.009141390128594594,0.007013057146670059,0.004807130078363493,0.0032100173166521306,0.0012065303111753096,0.0018342308471941081
16.974212,0.0025303493983042397,0.0036203305969024473,0.007283834543322141,0.01155271226231056,0.02392949469611964,0.05255694585752145,1.0326512180167131,0.07186503875810504,0.039221553788943375,0.03077110457662645,0.022506477225401153,0.01817770293241153,0.013927676518637914,0.01198368066286417,0.008100911807035377,0.007152649942434782,0.005268084493590654,0.0029798133555719213,0.0014596289955857234,0.001882621702047643
17.004025,0.0024657112512925217,0.0032783056428709574,0.007582136658039418,0.01172920843185623,0.02418342608034949,0.05302673992845905,1.0328672937952987,0.07152244052382216,0.03926179012269893,0.03131411446195671,0.02287164217538146,0.019118212330820464,0.013502107903950657,0.011279063201729675,0.008806912521831663,0.00668899959224082,0.00447346736183147,0.0037660549247826914,0.0013490228013119138,0.0010536577796431276
17.033785,0.0017642552138753954,0.0032829099384683053,0.007289821598516857,0.011853683013538684,0.023740255923871363,0.053169403207323954,1.033705887402498,0.07113767906815617,0.03975856325310613,0.031373822686499436,0.023066961800993567,0.017790408272133344,0.013869664313525081,0.011907727675779581,0.008429759413277203,0.007181696220081033,0.004760656600574019,0.002812184889015698,0.0009312862866007769,0.0011169444016414863
17.06323,0.0024343507861314838,0.0031681009116868437,0.0072402954101562335,0.012457939253616403,0.023895750856853075,0.05337854454781277,1.0340384544156895,0.07198146176787933,0.03940787517745601,0.030976876094007608,0.022543189023894444,0.01762543543624782,0.014351071605530874,0.011475836911385593,0.008908107975771695,0.0069224343356424824,0.004626710427240587,0.0035649851179923643,0.001069993683395828,0.0012928166055048648
17.091754,0.0027448860866417066,0.003532936930183895,0.007248912543201788,0.011731538152839387,0.024401234594540425,0.05313146559292263,1.0353647898353222,0.07172608532109054,0.03974380017910444,0.031366604763059705,0.022624782638022655,0.017791577922341387,0.013813951635163893,0.012149661675560619,0.008371702322953608,0.006870565243922354,0.0047753976556613046,0.0029446893293315164,0.0011173612302800204,0.0020689730764892117
17.120254,0.002687735099545051,0.002703218406099792,0.007260478341363077,0.012366231868310148,0.02416267912651383,0.05365817176613956,1.0357460429613303,0.07208097554748898,0.0394205905831316,0.031212010612826566,0.02298030371301122,0.01834830523612725,0.013951227746077467,0.011324884715832886,0.009067271400880534,0.007027699481395524,0.0050237868504200076,0.0035261754168941332,0.0009408624273356931,0.0018510521223539685
17.151553,0.002136843457148152,0.0029289920299297397,0.0073697779210785685,0.012218565260180825,0.024292927872546236,0.0536365090882749,1.036748913406866,0.07143963505812267,0.04006073891226039,0.031639697950227814,0.022622775812590864,0.01776222180356122,0.014097174390351585,0.011718635757207259,0.00935684199000447,0.007492380077335396,0.00460373748913082,0.003464728060492884,0.001289074204131658,0.0010605956096235403
17.178409,0.0022856754340820984,0.0034048390249511997,0.007410974088932726,0.01183617884323771,0.02411422187587146,0.05350450488097693,1.037993424754158,0.0719055054194038,0.03995908332020766,0.03138234382172118,0.022592471691447243,0.01833243333585686,0.013833733370301386,0.012418315582915672,0.008855522071886444,0.006716662605243595,0.004252229199276155,0.003807832262745467,0.0008737905287893388,0.0022615589660243936
17.218721,0.0024209356408993504,0.003204718068603386,0.0077402266187818975,0.011857954390005256,0.023748555227696585,0.05389894666212153,1.0382956096429476,0.07230450938847913,0.03997235585525455,0.03148147879246493,0.022509036186795086,0.018545783880628247,0.013502989475787954,0.012143832162525313,0.009222293956512232,0.006698382467226689,0.005248141769173068,0.002868692925348759,0.0006107329130917206,0.0011850146916968262
17.247008,0.0018943342617698212,0.0034129412324323976,0.007318597861975955,0.012110908664981008,0.02451914702281999,0.053592486248464355,1.0389119697220757,0.07219237928097007,0.03884152929518183,0.031257289542915116,0.02302353068644522,0.0187545555387116,0.01401107511485773,0.011906151118612516,0.008662504726879267,0.006787614666359176,0.004677385106118146,0.0034236350094810817,0.000945860321738825,0.0013217361790447454
17.275397,0.0024981811359106624,0.003389933252416775,0.006937137893406708,0.012252971510307607,0.02407763060584205,0.05399500763200999,1.0401676228364096,0.07235148844721837,0.03905786918967059,0.031389456135841605,0.023524427392241497,0.018667295028401244,0.013857183827377799,0.011827700021641524,0.009590573783209795,0.006557818542479503,0.004249743966671964,0.002822690390594921,0.0010651957257641073,0.0018033797244499704
17.306307,0.002131115375284286,0.0034417449414295203,0.006722505387669823,0.012590731798815162,0.024161770920082433,0.05313491259861114,1.040926572187217,0.07222607616185514,0.039752455590016576,0.03110199109358032,0.023487041188952673,0.01825086722554761,0.013225348014074479,0.01215861254695956,0.008665360041855221,0.006960751176731593,0.00495826714088998,0.0029526151117259527,0.0011387238744178898,0.001454815712890981
17.333004,0.0026419305508388565,0.003214665099703976,0.006709183880145379,0.011859878461502086,0.024808356856604194,0.05415645514669205,1.0416276085815197,0.07268979701052997,0.039559900445207255,0.032129891396408254,0.022818024234666348,0.018251937207459445,0.013663987882005806,0.011933514474583608,0.009101570297205127,0.007090371968687668,0.004062306922212465,0.003442759527060427,0.001095475853249574,0.0013457395565266788
17.363687,0.0027142314940905316,0.003425224300791908,0.0066901481573638545,0.011832708844535892,0.024769064054518265,0.05395693419789578,1.0424288060164362,0.07266554531054921,0.03913101282534723,0.03145885801446832,0.02246528303568881,0.01809410118232054,0.014538595518261477,0.01189071182493093,0.008799563201488116,0.00757000889799223,0.004624218760376183,0.0032476585973868753,0.0008655917116505635,0.0011490030274887376
17.392975,0.0025346130118220358,0.0031292517616535124,0.007126740721132366,0.012315468757609164,0.024048152912013857,0.05388938672006825,1.0429716687538886,0.07270656876224026,0.0390019551098594,0.031185161112278866,0.022530543756229458,0.018751128791070742,0.014228102842324513,0.011153266754970382,0.009605056235114599,0.0064317243928547875,0.004529888353388377,0.003288800048437289,0.0008536743610045999,0.0021157646756078596
17.421473,0.0021309105161548617,0.003668604495048441,0.007146303621848711,0.011869192542464225,0.024572916594116884,0.054163528517779135,1.0437188989126547,0.07278704448596432,0.03987843652124986,0.03187905781876634,0.022611190634186915,0.01825867298552664,0.01351951530040069,0.011479868596703142,0.008890929246441507,0.0071462058794710135,0.005341802183842505,0.0025842483548576753,0.000732461610351989,0.0021189673304566926
17.449736,0.002124550085438003,0.0036417394598142337,0.007336911488480133,0.012294707148694009,0.025022358926260552,0.05410409540141365,1.0447019586252928,0.07332060907077306,0.039477393563497214,0.03171333744966308,0.02233663662473114,0.018031489292363423,0.013590418887735357,0.010923097698932547,0.01012851764159299,0.0072591954990832205,0.004716286582275303,0.0034179772649386474,0.0011469494917581869,0.0014286537823876794
17.479619,0.002351945713571917,0.003182262437754344,0.007246189913664264,0.01195173570640458,0.024173824159049014,0.054450644553081136,1.0464654771912039,0.0735723401629305,0.03946712338210617,0.03173422879243361,0.02289797255676232,0.017932141630559034,0.01358584602400835,0.011700103746989841,0.008553749021020083,0.00697191838893657,0.005070810368491647,0.0036481751147476346,0.0005255429107450721,0.0016165136935356104
17.510236,0.0025984893445275183,0.003691278952467416,0.007309951396428997,0.012443972825140578,0.024911431215851203,0.054370974202932076,1.0464996594794242,0.07351269043184408,0.03957437838582525,0.03130170151350166,0.022628205408371686,0.01833883167202258,0.014448326915687149,0.011235951039196435,0.009306375979116148,0.006984542978003431,0.005026016739715875,0.0030663143132027525,0.0006655526271839042,0.0015729324928702
17.537327,0.002327803163877158,0.0036335306842065324,0.007737974006237803,0.012769584997121728,0.025127367743812253,0.05399448640715743,1.0470952316768949,0.07394966367415216,0.039275323493602694,0.03166527145082817,0.022630297918228303,0.018472732067255006,0.014260620092240104,0.01141357676868103,0.009479878071623144,0.007134230467543308,0.004644948076404077,0.003548849586018781,0.000885009765625,0.001960531734188363
17.5644,0.0021285053628164944,0.004050985786365262,0.007338732009424462,0.012877030320458997,0.024533610902301647,0.054050340422846316,1.0484337914797184,0.07394868605790446,0.039327699487361624,0.03188225753085478,0.023518740649177746,0.018022238379390744,0.01396470378258726,0.011995252317024445,0.008839864405052822,0.006756775464987652,0.005200147404696234,0.003710694681555454,0.0014057353521738092,0.0019326327083787486
17.591332,0.0020220630388802434,0.003254676815190298,0.00762210497704681,0.012607474622460955,0.024547711766961054,0.05489999336323003,1.0478766880562693,0.07372305884926175,0.03969598682450571,0.03192741453832346,0.022410035764637286,0.018241971668645194,0.014284372168545674,0.011585481155601653,0.009323160698984978,0.007731287519408967,0.004692400169141933,0.003584557170466529,0.0003549103805423891,0.001513699562065647
17.62054,0.002513593155992492,0.00340097323175257,0.006694783919889689,0.012517648769613225,0.025002079975878232,0.055001780447433625,1.0495746250122377,0.07413754365470027,0.040191853869595756,0.03169652135575647,0.02298767970820582,0.018462537330230205,0.013650613669711285,0.011680909494756147,0.009830098113485529,0.006994007908548048,0.005009468815285558,0.003488102108946523,0.0008160599539929412,0.001618762638252516
17.646288,0.0023192982921556617,0.0037545381469683363,0.007253439963251817,0.012275581999465211,0.02481378089184891,0.05428224135272815,1.049811903601619,0.07482440655278226,0.04009304318437762,0.031284479029952746,0.022914820112624776,0.018555096885280682,0.014134426829884823,0.011907950087973636,0.009217432724056916,0.006609055214330889,0.004500515102005667,0.0035571392349794864,0.0006885079451097703,0.0008978730999709282
17.672491,0.0028736193246757017,0.0035086091555755795,0.007333566740109548,0.012747165806847368,0.024488157845084364,0.05527650239959359,1.0506308687133559,0.07508722074363401,0.03978691503212243,0.031923168198307164,0.022957507371549345,0.018259334472309763,0.01435341374291952,0.012030338378218113,0.009334616432932394,0.006977376415420535,0.004372015865601194,0.003510524772204326,0.0013307772478112654,0.0013874804392822913
17.698922,0.00221481204977336,0.0032330093829481743,0.0068891109118984625,0.012809919273297833,0.024827232637462504,0.05513828404414393,1.0509437817613965,0.07469449062681259,0.03978907214506721,0.03235325330448861,0.02354027397657313,0.018495296808030484,0.013453686084549587,0.012333505618181025,0.008841477503990409,0.006887551853130554,0.0046057094631591754,0.003144513983116311,0.0011514321050873706,0.0017610685339106745
17.726983,0.0020677348275532957,0.003585019936487803,0.0071978960576339745,0.011930463106321253,0.024748365878244662,0.05458670186570478,1.0523231414247938,0.07455230136750182,0.040504582746733186,0.03209098651503159,0.023399566957872018,0.018141026977176872,0.014030274000530881,0.011604941085669587,0.008965691025697919,0.007083616523510423,0.0046834416503961085,0.0033959376935509865,0.0014584920185186391,0.0012107923636059236
17.754032,0.002353479634401536,0.004328254430949503,0.007180950521199691,0.013244246552041854,0.024579949659012532,0.05458670186570478,1.0512043204172294,0.07498282321853723,0.04028239538365493,0.0316187809669153,0.023176610068738047,0.0188334072684863,0.013869160693107998,0.011626178466536862,0.00905278377663508,0.006705486962965803,0.004687485347168579,0.003371467339776839,0.0015151024795188863,0.001965868621929879
17.780499,0.0024210197915348415,0.00329522726501307,0.00733186402254637,0.012407687398946134,0.02453036501451365,0.05544820664507689,1.0515159012275093,0.07500414420887243,0.04037565041471567,0.03192768891742531,0.022089997201651276,0.018870713220931652,0.014007073852852516,0.012140330234346627,0.009068009617288524,0.006793353583977312,0.004572814945072162,0.003643640997198414,0.0013626107176364067,0.0013212957177625168
17.809355,0.0020801960772888393,0.003436735268622665,0.00765475825452059,0.012621564504497683,0.02476356676044626,0.05516822782228219,1.0517823846290086,0.07518536792986032,0.03999534552146528,0.03218437543796652,0.022601719141122956,0.019039008450128105,0.014270047758023863,0.011389827504288045,0.009472752845900826,0.006685587538791313,0.00478907249723452,0.003322607887865959,0.0008502925121427884,0.0015323501692659138
17.834903,0.002177533987259847,0.0036673270249164692,0.007067216503552663,0.01326453563145401,0.025323968286495198,0.05474689464173796,1.0507510356886574,0.07530114850588282,0.03997826321364847,0.030837243517419153,0.02293458685205323,0.018112261353396306,0.01373832807690186,0.012130346231934474,0.009470220872130146,0.006647527837549752,0.004511424267641372,0.003138418001021104,0.0015203183900791067,0.0010552310426036984
17.864615,0.0026627898525516344,0.0038989863811983,0.007355693897259575,0.013128860202573431,0.025301550086959508,0.055181028846572604,1.0504061294567923,0.074573648659388,0.03934718123443402,0.03204124988038921,0.023540588005357906,0.01766023564769086,0.01411102461240978,0.011789056361154423,0.008513782164018305,0.0069323661214394485,0.004418308781255,0.003007665636762446,0.0008470002483815606,0.0017965563719659658
17.893334,0.002335467206696999,0.0036085100505121055,0.007683463195870764,0.013709718406853033,0.025082930324717635,0.05484358829966234,1.0497886289710143,0.07514429103148915,0.038883462031382855,0.03152537922066961,0.022187677625327883,0.018497057560317713,0.014317997535647073,0.011823828785605886,0.00872959109616344,0.006046818611278839,0.004493868813797584,0.003106747160190064,0.001556564770744565,0.0019197745873039012
17.92159,0.0025195144127867016,0.0036945259318653186,0.008212110304305008,0.011992015223865433,0.025126560429018535,0.055108308680198025,1.0491356401629894,0.07380624415649444,0.03935618047922578,0.031620416582442516,0.022692487158356693,0.018007351071389333,0.013764493440023985,0.011272026997171402,0.008910773544385062,0.007010865631111341,0.004292068448219145,0.0033364799916047474,0.0008671034286745885,0.002168157951587558
17.949586,0.0017523375656045405,0.0035382710349730756,0.008067412833155756,0.012067003587445987,0.024822220744411205,0.055438625124731376,1.048737242321176,0.07354815668651583,0.03889221087958454,0.031044359784049055,0.02277634827805596,0.018417309410959197,0.01367328202296316,0.01065496504233058,0.008874127223567703,0.007016471723551123,0.004697353219466636,0.002950130110256541,0.0013463233492907174,0.0015644910167243163
17.976114,0.0022817119904628798,0.003798258648038916,0.007515573233993188,0.013288217445502667,0.024727725702951307,0.054524096679692956,1.0479911636381454,0.07343462181601863,0.03896601876540318,0.030802987625315026,0.02185073777897246,0.017511242212797276,0.014190971207322737,0.01193227792297066,0.009268709607086145,0.006868828257426454,0.004203464058757459,0.0032554278697052674,0.0004945001349822239,0.0012806933548744235
18.002178,0.002103832344998066,0.0037716149342605972,0.007968543753572808,0.012676243031558818,0.024960647144404827,0.054747634633630964,1.047233584989072,0.0735029165422082,0.03821476520100163,0.030613931182490995,0.022436866352918482,0.017502369826653753,0.013935888472676222,0.011552122749654647,0.009294919882283375,0.006396604675151738,0.004005461193160872,0.0030436981585472336,0.0012573695869037822,0.0013703208168412456
18.031406,0.002749769692232436,0.0030197178251256556,0.007263572265740023,0.013449391326550483,0.025647189898798613,0.05490123861151205,1.0463753382895673,0.07290385382411342,0.03882557199156627,0.03057889500410159,0.021808510500291037,0.01788292484083586,0.014015961918481186,0.011574100799551767,0.009078511458442228,0.006778071925046425,0.004455161402859199,0.003056798586557183,0.00046093162435885757,0.0011598938169905429
18.059725,0.002264709657710899,0.003808222043409789,0.007695975650252511,0.012955208399304639,0.025471249824105136,0.0550908710775411,1.0454875439060884,0.07285323379187289,0.03830008715385323,0.03067506684580518,0.022742358744339223,0.01798576969087998,0.013483318245732739,0.011161076697357698,0.008510171528613959,0.0061865875373295545,0.004435047822876345,0.0032670916772671067,0.0006984542978003109,0.0015919129791510376
18.086814,0.003105163574218703,0.0035611705819660446,0.007816138761224221,0.013236867590694834,0.025182403216275972,0.054888810838810434,1.0444036912683594,0.07284122785562568,0.038917133932666055,0.03053234696650463,0.021560922717027083,0.017533226754796273,0.01327527364034148,0.011388516586781094,0.008735606763938263,0.006267207456286824,0.004351618309279494,0.0031445880256881537,0.0012224423416387902,0.0017360519193783553
18.113756,0.0027991873197204353,0.003837888792877099,0.007866531036418382,0.013476726714114996,0.02465277437371336,0.05526381249164703,1.0446623279302918,0.07286033909884009,0.03845211967588282,0.030817059661329433,0.022088513633623588,0.01748814667276517,0.0136474855897029,0.0109472746257762,0.008981352924967954,0.006352761856265428,0.004129532686655671,0.0033527434814828536,0.0011389283223524375,0.001771350886058523
18.142427,0.0024651328157659167,0.0039236530423443815,0.008016929147174895,0.012767157469062748,0.02554966219628392,0.05421190822105761,1.0433678286818096,0.07190942330305224,0.03791583186890926,0.030521257178748047,0.022348611561617326,0.017300698060502932,0.012811988876341553,0.01210084988082449,0.008383625020025752,0.006379200428383139,0.003736448750141486,0.0026676710110657437,0.0012153508149255296,0.0008579253302302792
18.168563,0.0021328490606954127,0.0032094732766532684,0.00785097690552565,0.013564078656761408,0.02511268608201203,0.054882032458439915,1.0436352893324796,0.07252638438543035,0.03836156150433601,0.030080737660003062,0.021879780036346053,0.017728431147766677,0.013368660856907605,0.011139190356912928,0.008278596206546088,0.006451405369110118,0.0047198396941883795,0.002853485350738705,0.0008593828027544387,0.0006976204217892767
18.197661,0.002255837927547029,0.0037127882332807843,0.007879284674200194,0.012542548259599875,0.02486204411334773,0.05481254807435323,1.0430571423981623,0.07223233619341167,0.03844923280833696,0.03021529983343965,0.021719144289722315,0.017465925426982627,0.01323639266412224,0.011217558219195393,0.008482806047729417,0.006241278411794156,0.00415810401201716,0.002642591435525082,0.00043674535465579734,0.0014193954908822749
18.226722,0.0033653327597628416,0.0034865665220714073,0.00791724220244366,0.012499756549908219,0.024939623677891393,0.054323528543664214,1.042051317428503,0.07273540205504381,0.03758813455695275,0.029980554992166494,0.021782038967262773,0.017619569254263164,0.013328480188079984,0.011048928039339021,0.008325557337297926,0.005708913356001254,0.004081754595220149,0.003187042018769138,0.0006972865921628832,0.0012966604356906208
18.253353,0.0022375987953146366,0.00363605289376523,0.008063533752957448,0.01279521114410773,0.02546036066140447,0.05391245502629499,1.040718911722539,0.07164765988507044,0.03787947978093674,0.030062916397147327,0.02196106339974612,0.01760775168824579,0.013223844912164485,0.010567573484655814,0.008303950209738576,0.005932863646360391,0.004086514810090702,0.0032096637011423132,0.0012289010384891827,0.001531153146687677
18.281209,0.0020923049418382932,0.0035901469589297162,0.007817374884072975,0.012362482186720215,0.025193439088709052,0.054560489345552236,1.0408901306756788,0.07155214431603221,0.038097991014126684,0.029544430133431526,0.022204617158978864,0.01671910224581354,0.013780477582711451,0.011261112967091745,0.008331047305827234,0.006258196596913989,0.003728464109745258,0.0029605589979512185,0.0017075021310366148,0.0010799299486828917
18.308865,0.00266270241250588,0.0038737870387769257,0.008099273387902726,0.012855756174691925,0.025060675098640267,0.053980795311003846,1.0400175354581096,0.07069288821497474,0.03852535499817679,0.03001350088176915,0.021706519083437424,0.01733315324805592,0.012649899651212727,0.011462032243077609,0.00894308566919869,0.006405261802342882,0.00435639095806934,0.0029595856165888237,0.0008321637710736022,0.001416069884740422
18.334962,0.0022968405961035646,0.004010253910430218,0.007860042780885682,0.012855801452120666,0.025246976078913876,0.05441702646369732,1.038982308771449,0.0709156559627699,0.03824542121176088,0.03062203364487605,0.022088922085915733,0.017293870205732007,0.012921464760159812,0.010764891841191858,0.008069999052877334,0.005982929162459369,0.005282946684390308,0.0030621257140897276,0.0007338509922125884,0.001493978834430671
18.370847,0.0027104115326325867,0.0038351274813126406,0.0076657497153359375,0.013101023369195932,0.025297443259220145,0.05440732700131227,1.0386526222399803,0.0717737823854913,0.03826932663637491,0.0305255888915318,0.021447401852614043,0.016986933874374117,0.013082436281798615,0.010075221391950747,0.009057505239324363,0.006424081579029167,0.003983135837111163,0.0025629542590698963,0.00036906087104638134,0.001669565352366935
18.397817,0.002483353270503558,0.0032770891715873,0.008481608572065567,0.012903769340863892,0.025265979174878137,0.05489555869284109,1.0373557704708904,0.07150012161079997,0.03866627278112116,0.029938412968964056,0.02114378884925692,0.017566455172766834,0.012915465324448745,0.011046910144933452,0.008747452680163238,0.00544014350201391,0.004269442173010269,0.00267709137871131,0.00142965163774792,0.0017721557879952232
18.424399,0.00180513796303684,0.0034939961560802187,0.007501277969923923,0.012868959108046033,0.02514046763687358,0.054406177435695854,1.0369109588167211,0.07132258223228753,0.037683396142123356,0.029850142359803458,0.02177159721096822,0.01734745482770408,0.012927213764240294,0.010227922601391558,0.008586489525613358,0.006437988527172776,0.003957236842908441,0.0035099278090402536,0.000673204907789718,0.0011519375182032405
18.453579,0.0029819613209170824,0.004142733129472757,0.007586672377029722,0.012788107909496435,0.02470563938344129,0.0548042526299236,1.0364582197275731,0.07124664444156063,0.038379449088259174,0.030382594080821855,0.02157330665692715,0.016797650258337394,0.012701658808428346,0.010707653412039919,0.008485999633260972,0.006413494308548838,0.004417524847113585,0.0022003364297621775,0.0009240390565011662,0.0011155625443380274
18.479732,0.0023284657128214066,0.0037927376974350247,0.007403650306901965,0.013383560780634914,0.02534128975958024,0.05484331712677605,1.0355485466593661,0.07090623376938279,0.038842512360036476,0.030232760766096094,0.021844347537429747,0.01705912997656721,0.012536748218727526,0.010781025577538263,0.008430480957031245,0.005819667942084568,0.004257721681238722,0.003077711371040336,0.0003614916302636874,0.0016677863425543214
18.505836,0.002564895328098352,0.003780378462904989,0.0077479271813376506,0.012735015883730168,0.0250853529229833,0.05426146073603039,1.035103540636165,0.07061140861825294,0.03815059263219537,0.03008305188797891,0.021543902595664074,0.016957808388224735,0.013178868683262773,0.010588173124333584,0.008094442433900048,0.005879769000561325,0.004108696364800375,0.0032609927917128536,0.0012299189777457663,0.0009448443763021402
18.54346,0.002433597474378483,0.004383716255903919,0.0073645830521432264,0.012390371611675268,0.024156077591137623,0.0541704645004176,1.0333434203298764,0.0704675862334901,0.03769211005037983,0.030158134812912036,0.020798272442744858,0.017784203750491837,0.012692710261308231,0.010452974950065547,0.007717497435621615,0.005876090129320918,0.0040113858978192436,0.003435430879353367,0.0005323655708135385,0.000912247185843709
18.570706,0.0020294332862289786,0.004332025036493446,0.00765400160769702,0.01212239968576033,0.025002614272043096,0.05369988240998551,1.033247399964573,0.07050094666827209,0.03757296717631706,0.030855166511936368,0.020755130861110582,0.016355836492544615,0.012641796233592588,0.010594094941057003,0.00799620604261518,0.0066102661015140785,0.004729301608694391,0.0020071253602654856,0.0008908441215465778,0.0015082292227968223
18.599253,0.0026387118824284265,0.00427788662404829,0.007506711671231621,0.0126917655281376,0.024841713960606474,0.05340470776199126,1.032606406019832,0.06970288748942251,0.0381345637165932,0.02981280388192383,0.021396119738370207,0.01689118485852826,0.012476525952483247,0.010744007996706354,0.008337224871867516,0.005759060982152779,0.0038823949063515177,0.003105425999305171,0.0010940934816940585,0.0009987515632398393
18.627589,0.002935532857921031,0.004019213989701176,0.007219358668324959,0.012827453743968138,0.02509361793075352,0.054213934803593884,1.0314239009101318,0.07064855629022368,0.038570683051688454,0.03016076829426609,0.021056787515720037,0.016463931118909855,0.012630429810781088,0.010717982418308236,0.008199128954415168,0.005460029913081566,0.003970804853960976,0.002510812759891274,0.0008858315171489745,0.0008766834974501481
18.661284,0.002625952923754444,0.0036911212594157136,0.006594220351724769,0.012713906994165467,0.024780040890208483,0.0533271390654795,1.0312771898863413,0.0701175427361418,0.037177102499648104,0.030052436852737955,0.02164720607569164,0.01613466152062451,0.01271572901387796,0.010288005850271491,0.00831273564474345,0.006391798188322941,0.004044773717070486,0.003323825212218012,0.0010599093619880528,0.0015590868865289064
18.700463,0.0021500413500127697,0.003385018858706506,0.007620405623850705,0.01316930296556835,0.024946360861435445,0.05391468072008057,1.0289901135126562,0.07011133173834613,0.03828798476285179,0.029491045358154364,0.02106347057657781,0.016835285503835343,0.012098641791768738,0.01082204536736383,0.00812996028026978,0.006007129643403729,0.0039385710141419394,0.003376754850344018,0.0010022422882634866,0.0010561959199914162
18.72901,0.0023117191326943705,0.003892165362154585,0.007109306284027387,0.013074360537550853,0.02446371869914737,0.05335445282649157,1.029283920041204,0.07007468341240801,0.03732714080276532,0.029676049935632314,0.021778735781343636,0.01671728480070777,0.012566270562044972,0.01040446353912771,0.008696740099665572,0.005953763628418866,0.004067182925236702,0.0031131669362139862,0.000550850738714107,0.0016104529633991869
18.7574,0.001991198892823554,0.0030910725211946515,0.007178789988894496,0.012381042939170368,0.025088986381769384,0.05323979830069117,1.0278601529313283,0.06940409255598182,0.0369896124758751,0.029730553293339696,0.02108502958321096,0.017272103359687718,0.013245195824931666,0.010051781583635773,0.00782468709481918,0.005803502444791303,0.004447014321995008,0.0029531276295412566,0.0008062649422377262,0.0007990857527328495
18.788129,0.002683465324338453,0.003636493100173412,0.008114193764678387,0.013060233239597662,0.02452840018955175,0.053717510948210444,1.0269503212358522,0.07017594063526021,0.03764616094690266,0.02969440427760929,0.02125162334500035,0.01673586078144435,0.012589217656860045,0.010401167862912472,0.008139459164986967,0.005873191953807438,0.004097844323168683,0.0027967845253455944,0.0002595115867873375,0.0010897489150976055
18.815464,0.002627437646136866,0.0037459006354205538,0.007172592585584107,0.012894536728931438,0.0246807422642738,0.053301067184661155,1.0263554104676929,0.0696203082047348,0.038086506796518975,0.029219883843214074,0.021257374413920463,0.016463243456503743,0.012563370560763319,0.01027557377125426,0.007970179833899204,0.006143671500957422,0.003961096117598151,0.003183204299415356,0.0008897326499702912,0.0009326915311890277
18.846128,0.0022102739135243374,0.003846917456652858,0.00759079131475803,0.012719429473921915,0.024952970260786404,0.053578477864731855,1.0259145893500554,0.06945463425433387,0.03716022683947629,0.029868108117296104,0.021073942796917332,0.01698582361524127,0.013086726926364076,0.010550986477587046,0.007930317986373992,0.0057538433320773845,0.004056442242116566,0.0030441284179687,0.0005569980544568586,0.0011203006670604304
18.876932,0.0023443603714254943,0.003847129284649279,0.007945075783161752,0.012512062816253913,0.024553512235088597,0.053691500701488176,1.0249573134049348,0.06936211494801067,0.03775748581994581,0.030638525664894407,0.019703801699055,0.01663208707756805,0.012922041352249485,0.010957693825372419,0.007627429709154777,0.006063391405190441,0.004544359688359195,0.003099544230006635,0.00016327617308828344,0.0018785205463020067
18.90534,0.0021392936542983447,0.0038185405444315025,0.00785465342142626,0.012954246863115719,0.02430179652087757,0.05372960568167848,1.0239494293826512,0.0689149153494414,0.037622450573513794,0.029569921065754377,0.021038629173001453,0.017345936442467073,0.011958160243653582,0.010876306003904906,0.008020790852655016,0.006120315319680992,0.00343801376719076,0.003079224010879549,0.0006141544127654452,0.001571970047029941
18.933563,0.002470993526264233,0.003479087560885962,0.007814902442851634,0.012964361885387833,0.024956730281318423,0.053647136182940015,1.0228700977080656,0.06943454790398677,0.03803992089640576,0.02980339652605304,0.020637297849546654,0.0169225697811753,0.01256745631227365,0.010979663628862608,0.007583088539710701,0.005738932804656506,0.004072074531169806,0.0026014892901466856,0.0008572465917298839,0.0010031710968388596
18.963165,0.002269536497664761,0.004553010183904609,0.007592271131968316,0.01230842915669768,0.02456165049596913,0.05307716861761037,1.022543306548833,0.0690783640942688,0.03806189319095771,0.0292786640947247,0.020817767290957252,0.01747521269485757,0.012561090856638032,0.010158884756663468,0.008399357024576665,0.0055813909748049645,0.0036837020713477524,0.0030044125563069273,0.0003663698487408666,0.001108889911937587
18.991826,0.0027352948855350646,0.00398352307673838,0.007346088818194794,0.01266061185212975,0.0243871373477176,0.05300474451490745,1.0207510823636377,0.06890291083310286,0.03731231973375293,0.028976599123873202,0.021414644971108454,0.01660679636525034,0.012782378308531139,0.010123896073020127,0.007987087021751311,0.006024541138069189,0.0036436649598238107,0.002791409774322159,0.00017397696305834014,0.001540249861499775
19.021781,0.0027750867318870214,0.003619462280987218,0.0077039093380917405,0.012377812687849448,0.024181721918338957,0.05297418436021198,1.021190860529631,0.06895481218428005,0.03766899184410356,0.029119947765592652,0.021427192232935162,0.016726077729429266,0.012529203454707772,0.010421509970294625,0.007056534195410629,0.006349677901014056,0.0040018847060789104,0.003125566565294994,0.000535689992722789,0.0017282389025978426
19.050262,0.002315731761732485,0.002951589809112618,0.007000650274032502,0.012417153092278164,0.02515446897237988,0.05284439416458356,1.0197413216277458,0.06841352651033689,0.03697998065637452,0.03047712505912185,0.02016326577278257,0.01680334439279414,0.012985509652007888,0.010071358520784652,0.007717093912160702,0.006314783993532259,0.004310668674817101,0.0024405120165592945,0.00033465137023103804,0.0017808059360545942
19.079583,0.002511322729621427,0.004080328300935848,0.007947478431914276,0.012612321453400811,0.02419433179945765,0.05239490124368389,1.0189603106057294,0.06901319408413294,0.03782454451169835,0.0286204174975664,0.02092025750770395,0.01660945823781799,0.012440967117895803,0.010195717442717508,0.007435826471170746,0.006100200706557462,0.0037235275446760893,0.0028588961007398363,0.0009861711811557938,0.001445684707243858
19.109028,0.002322358119941689,0.0042187240498239055,0.007434573885426863,0.012815432173026603,0.02391264029096298,0.05291079497647082,1.0190377785059728,0.06924916305968497,0.03743079705535555,0.029536070488580042,0.021083331736278195,0.016437958547774054,0.012345543841200571,0.010269780020132891,0.008062454495652687,0.0058905744404987685,0.003374987518322788,0.002833413740319101,0.0008744897078188014,0.00122719469148709
19.136058,0.0024172662329164825,0.004046665669056997,0.007663961305348727,0.012807097168115584,0.024266345656738613,0.052808719126173444,1.0173214979620746,0.06845993836443341,0.03797261943693699,0.029372975732737568,0.020443454871041586,0.017034886755492137,0.012560228909492684,0.010378500687496794,0.0074655642942711995,0.005529769156392848,0.0038962310216275452,0.002849852052229187,0.0011501169915527933,0.001659108279949698
19.165998,0.0026624072811498884,0.0036403726159765283,0.007144165202014063,0.012407079866180799,0.024204760065946306,0.052729747710486226,1.0167361244208772,0.06850306956591658,0.03740399664520864,0.0287821150986498,0.020892153501497215,0.017186335231587833,0.012092157109439615,0.010142458666901055,0.007510006433205129,0.005982690798263108,0.003942980041415931,0.0030973462578656012,0.00066651396691411,0.0011872965644699667
19.195606,0.0026207164558233556,0.0034475578476022917,0.0074517042762265,0.013064003200970106,0.024584236721520512,0.05266945427877185,1.0161271963044316,0.06845431716969669,0.03743120292748035,0.029243903153143857,0.021274150429125956,0.01643728219298638,0.012681240297106272,0.010263441398094453,0.007626868783579659,0.005849910085141972,0.004053786727134287,0.002331014143803301,0.0006899014736100865,0.0011737371590351676
19.224185,0.002779749769062247,0.0036918150584598687,0.007839966711249858,0.012716113527387612,0.024061916566020924,0.05282553601574238,1.0149227702316383,0.06857364019306308,0.03725299914843545,0.029348928183874603,0.02116531004596037,0.016659750363279067,0.012049422848308533,0.009872861024671331,0.007682167640859402,0.005979596066230654,0.003961558977913756,0.0027244524073078177,0.00036173308078398734,0.0011536542665748514
19.255274,0.001838826534087184,0.003889861597382941,0.006722085431184384,0.012597461170342075,0.024430881905490767,0.05218187400514951,1.0147445043095344,0.0684264590425029,0.03710769505211749,0.028706744351694184,0.02092119931493125,0.016510771277276768,0.012264367395214255,0.010792770286237428,0.008204774463667075,0.005207948993370021,0.0038606621013970357,0.00269127365209216,0.0010071089769320256,0.0013226826741192222
19.281889,0.0022463352654019044,0.004080727713586014,0.007635564216796587,0.012280038429423202,0.024112634729632012,0.05212552093034287,1.0133540628834725,0.06776142608251491,0.03714349865548726,0.029292781861794237,0.0208268776467882,0.0165370501139525,0.012260503477950175,0.010395214534473063,0.007698206526796968,0.0056569581036421375,0.003858761916808654,0.0033038449740866544,0.0005632333015530436,0.0008803937827607212
19.311889,0.002101202293994142,0.003957920760113391,0.007871867897877352,0.012713256863628227,0.023649997069105217,0.0519846839392898,1.013116681807936,0.06834816329839048,0.03689249006923559,0.02900488704089144,0.021257768715929323,0.016164418556883612,0.01180746847836291,0.011082170249765084,0.007187833136892523,0.005842846167186756,0.004063861291022755,0.003105397883392318,0.0013388228822996495,0.001568207152640805
19.340735,0.002615057751258786,0.003391478266892685,0.007195845771861664,0.012431393135436083,0.023588947895332852,0.05215395731233814,1.0114712960534011,0.06786079894691334,0.036731949549076486,0.029419206483560136,0.020555307816272676,0.016415608169541362,0.01190237386503751,0.010433868581857563,0.008335831914535094,0.00595974879736569,0.003950177500322725,0.0027472707096943463,0.0005745901606372903,0.0010474800275989576
19.369054,0.0023523416598654847,0.003549079204341777,0.007452446314862439,0.01217193326152623,0.023744147924368898,0.05245150368105592,1.0105793214736378,0.06742168511162817,0.03692547820953664,0.028731132884748437,0.020654794504379917,0.016274285420396627,0.012090821242064696,0.010702324727692562,0.007855983510738298,0.005577066528448189,0.004067240171003465,0.0038403222580461705,0.0006359456171928316,0.0016801998554645723
19.397481,0.0019314577365150676,0.004003077223479222,0.007129766138028863,0.01224608135755111,0.024022929352914266,0.05222662502822181,1.0098255149394435,0.06770919883691416,0.03666624226629873,0.028925295625431297,0.02032187158549956,0.017055451323271527,0.012003307285534837,0.009994509747919711,0.00796273807050143,0.0056455715253712485,0.003802409408469582,0.0029862526166162633,0.0006470608201324818,0.00137650854630663
19.42856,0.0025660751432559315,0.0032824577793761633,0.007189841180695429,0.012519101825109864,0.023789544658519544,0.05248191068877404,1.0086609427199007,0.0680134073664248,0.03687768766869622,0.028978333654923118,0.020355311826779257,0.016349094676810515,0.011678706737153599,0.010117443041906515,0.007756227997267187,0.005898207887386662,0.003930034350071827,0.0024933650402343553,0.000573626975606775,0.0008728240750778254
19.455774,0.0022678303056735036,0.0038317641895260677,0.007222695862706325,0.01213145943657525,0.02427037993323607,0.05153550288812373,1.0079779812804932,0.06734919962232734,0.03696229060528834,0.029070921622717013,0.020711102669275585,0.01573172272325053,0.012408651414984727,0.009980181262509755,0.007565747856450768,0.005635479009217933,0.0035139056478387283,0.003151170846823724,0.0011835401809328525,0.0011226363053537848
19.485423,0.0022958900560219866,0.0032039187918972635,0.007255538154207204,0.01259210246037637,0.02442171453720993,0.05198010021294641,1.0074731058702098,0.06772588085433176,0.03684662750387852,0.02874674563058179,0.0204864359321016,0.016415712772460067,0.012310138603780475,0.010107378567957587,0.007873749545231729,0.005627085784134805,0.004158740899827344,0.002608605912503754,0.0010556170993913558,0.0014608049345304587
19.514786,0.0025313498659802337,0.003512878470992034,0.00712311342766319,0.011848692882275214,0.024108916898298072,0.05209238177418056,1.006411378654341,0.06758860678362953,0.03686714562141682,0.028553767120959365,0.020245408824902833,0.016408025341821213,0.01255538283127542,0.01024457529671319,0.007614640274609023,0.005463546806603598,0.0032800097193415364,0.0028686624892035107,0.0003205253835692967,0.0015171948320778725
19.54331,0.0022232453624799987,0.0031778328645257455,0.007454601713353369,0.012108358698159058,0.023466932422962404,0.052106381944103414,1.0049550891922832,0.06655288776385626,0.0367292872233485,0.028612666725616194,0.020759314745963816,0.016882076247815226,0.01155805933017569,0.009999097978060907,0.0071487589604895055,0.0052680900181442504,0.003762065196597251,0.003290003343537105,0.0006868150289872374,0.0013347080063656645
19.572056,0.002217267969464261,0.003613958102057171,0.007476903953697427,0.012843652326468861,0.02382767400353859,0.05133449718561144,1.0051640086655278,0.06690090951305429,0.036628297256253516,0.028405707170329933,0.02040855479003601,0.017034403247675058,0.012113549393586349,0.010387604873262095,0.007330148998185188,0.005175862446633859,0.004083615160014326,0.0029107514995135985,0.0009457987803534996,0.0007805135355137924
19.601507,0.0027245592297276684,0.0034699237852253407,0.007281824441790206,0.012164614415617676,0.023415586290314126,0.05175139391884516,1.0035775041854473,0.06690122055800948,0.0371279434754522,0.02858193282476284,0.01998754743483716,0.015793851000415093,0.012213991088433946,0.009859022906714855,0.0077576837598618996,0.005723413939652676,0.0030821620807026896,0.0029965655025071623,0.0006902388750111569,0.0005563183738443921
19.631696,0.0017057456253557798,0.0036475288686081964,0.007422746117817354,0.012394836079545567,0.023836349461317193,0.051233106685040615,1.0022209800360844,0.06643406070001298,0.03655740046828607,0.02880185359567302,0.020093006698162844,0.015716710136143872,0.012036321998331925,0.010570035335913433,0.007882405245263525,0.005061555615763866,0.0035303657830955994,0.0032402299952232613,0.0007197556405682834,0.001089962549468428
19.660503,0.002663478342598219,0.0032562860056053857,0.007029951989049663,0.012348530351478388,0.023661532418620068,0.05113636900322728,1.0026450785246313,0.06617905867697442,0.03669287402019378,0.028842921736946085,0.020364311797812666,0.016196918889318682,0.012154908959578761,0.010314707217294822,0.0076239642845429695,0.005392233472115176,0.003997635291866282,0.003074655461829168,0.000673204907789718,0.0010973870313789272
19.688876,0.0022149565910174283,0.0033856636348531892,0.006387935815566233,0.012457345852986615,0.023999699682989865,0.051841960398431114,1.0018931711582062,0.0665582615732518,0.0365700564780418,0.028732657367023108,0.020813136505762515,0.01572076870564191,0.012152322722091508,0.010077514722370218,0.0081777002649573,0.005863079251184123,0.004013416869237392,0.002992979482712666,0.0003238675731931533,0.0009674902558420921
19.719174,0.002270344246335797,0.0036047980887460194,0.00739742096490409,0.012665369411445433,0.02297141645160934,0.051260141239399815,1.000673497335355,0.06608144348874975,0.03642194640808437,0.028657704953977733,0.01983396808364401,0.016554409620307547,0.012138999668308038,0.010000003147869807,0.007926973961475757,0.005696317687699228,0.0041143097225692414,0.002854861937310403,0.00012582719804741396,0.0017384643136828578
19.747409,0.0024342073161520155,0.0034249183982896286,0.007068575361145233,0.0125754664592478,0.023075049209971644,0.051636167168277416,0.999751960976188,0.0660132531862969,0.03565772756179072,0.028873171195852945,0.02046510956373692,0.016260394880358905,0.012518946065631394,0.010514412919910175,0.007424216308972641,0.005714436876084924,0.0036930131316216547,0.002310207875745288,0.0009603344102514383,0.000600981310830932
19.784867,0.0024636329731576837,0.0029748867159850334,0.007796020561570027,0.012224185334698321,0.02371294494070004,0.0510401846917269,0.9983620935503873,0.06577699386131644,0.03630367361142485,0.028243406465349497,0.020439516742678375,0.01608070237270749,0.012262468816517526,0.009847787098278174,0.007927175891026067,0.005706256699009752,0.00418971172059295,0.002489404914193943,0.0008121632923688515,0.0009797164530939255
19.813973,0.0024276824509829125,0.0029289324105255194,0.007279657866193918,0.012268733011231278,0.023577298031999025,0.051580224503851024,0.9978453038130053,0.06615062645647651,0.03682595807025826,0.028415906026706066,0.02032297287378932,0.016114800193748238,0.012300614220183788,0.009840452099689732,0.007527780961591342,0.005599892431156283,0.0036865452266831846,0.0029811804216740177,0.0009700138342653613,0.0014636114022981775
19.84175,0.0021433303559209925,0.003699571998470961,0.006657926551186152,0.01221998004776926,0.023923748523621138,0.05151309446942307,0.9967608324153828,0.06576718507137268,0.03687282825091763,0.028536502702253743,0.02017445341561762,0.016279250861722397,0.012249001829986937,0.009681349944090721,0.007893765504403493,0.005841670508119521,0.0037235275446760394,0.002498402476259076,0.00036533569011877717,0.0011225844550751707
19.870344,0.0027263745704964658,0.0035697169824562905,0.0071859824869514866,0.01188996038478058,0.02306812633049164,0.05136170163069377,0.9962786979929348,0.06585504787244842,0.03582626629341605,0.02818894749163296,0.020758937613982245,0.01617145513021737,0.0118840818474882,0.010343759672874929,0.007976001993721575,0.005878917568930899,0.0035983333825391857,0.003143542012701349,0.0004659555506775157,0.000979805568184706
19.90169,0.002072514878544253,0.0034845291566531953,0.006965035520139571,0.011981854199934939,0.024090507600008713,0.0510026393937046,0.9953244581462813,0.06615518387657686,0.03636175676693436,0.02860426064853024,0.01975270429959662,0.015819252899972117,0.011731530710378048,0.010508656685006638,0.007885598396903512,0.00563461132433303,0.00442755398048385,0.0026111372897220813,0.00026096544458744004,0.001237985343956633
19.92892,0.0028843248665947913,0.0035399239620043633,0.006892557334382054,0.011996227641586582,0.02371445697457394,0.051231483692291455,0.9944852309761619,0.06576281850120136,0.0368170778949397,0.02814161096560733,0.019993020158476295,0.01630185246335849,0.012184599292791287,0.010122769102090312,0.006897213180534014,0.005394953056227656,0.003907240801563311,0.0027407478251168416,0.00096724957165257,0.000468944072284765
19.959135,0.0025024065154829462,0.0037637744933125424,0.006797281025674523,0.012029859366491707,0.023284424642957352,0.05102865879416062,0.9936959569027164,0.06578827081251397,0.03573392491777557,0.02858448243334458,0.020437967480626727,0.015767891374191288,0.011615882835228198,0.009654042420033128,0.007345819409968127,0.005819087803725026,0.0039685247392067455,0.0029481465241061123,0.0006545735955444461,0.001414465878315098
19.988122,0.002176531343928495,0.003768534775696356,0.008087449698323024,0.012505387564514877,0.022989645818595247,0.05056218087447222,0.992573482593069,0.0656128000658608,0.035994925500702955,0.0278611208914354,0.02014248730416981,0.015979451303651766,0.012644374424695749,0.009674207644312571,0.007327512159576953,0.005568585262112286,0.004025234138393693,0.002886261562463186,0.0008265842508795978,0.001017030055815546
20.015167,0.0024166882449075584,0.0037426826740755777,0.007419483213519161,0.011806093002883952,0.023767743691892662,0.05089583730698021,0.9920471246513144,0.06559161043894568,0.036449412211637604,0.027773395895759063,0.020578218131118934,0.015938332906397762,0.011676177040307732,0.010104109848020824,0.007523453451250621,0.0055244403128415845,0.00399588764708864,0.002815753095181308,0.0008167729193167697,0.0011497120385922089
20.041718,0.0025536485011562536,0.0032257906525128923,0.007239045174868348,0.01177602915599394,0.023090458026350104,0.050845850719889264,0.9906738463345435,0.0648882175735708,0.036176452187487884,0.02747114341863052,0.01987685851207369,0.016213770196642104,0.012278561823575326,0.009592782738514197,0.007394619197594448,0.006143557806988918,0.004383935339975531,0.002885656484631855,0.00018843214470254033,0.0004476055952108885
20.068592,0.001933611306197439,0.004714842365710317,0.007056393965087922,0.012072474839983966,0.02356460621235108,0.050034869969091234,0.9904216546290231,0.06546899074115277,0.036017075482792434,0.028016665880277743,0.02021928458570195,0.015904332533689402,0.01184188700325027,0.00953791801845369,0.007450059811510769,0.005470611051242914,0.00399204013546874,0.003013765355265414,0.0009285634502343452,0.0008633360284367064
20.100699,0.0022833440800761953,0.003529277426217997,0.007183264366727694,0.012609494361761562,0.023540841450731653,0.05072618729353316,0.989217077917706,0.06597194625061469,0.03609019501552621,0.028378087543576305,0.019769498453544566,0.016033818361037747,0.011623792575356598,0.00980809335427275,0.007118699363617526,0.005920454398707617,0.0038745683138294365,0.001977014472045725,0.0005662223912133628,0.001489511061851413
20.129063,0.0026074230179802035,0.0034568819455594456,0.007187525403195512,0.011690834194077997,0.024045311120710747,0.05028948031058275,0.9887716977366506,0.06542209413933382,0.03629866117901367,0.028142413487198634,0.019555900336563355,0.016263967048551965,0.01200016695175903,0.009763961888794637,0.0074622070083756945,0.005301375250049006,0.0037640837853250117,0.002410888671875,0.0006352129607085768,0.0010208859724061123
20.157696,0.00234669311827559,0.003364035290361314,0.007645540319216009,0.011903070730130402,0.02384502298327318,0.049848804031729664,0.9872869486799959,0.06493508381649342,0.035791440547486786,0.02778817054475572,0.019783555511629976,0.016016156272101283,0.01186330371423729,0.010061143811126777,0.007420044127308417,0.0058376585338985555,0.003699005544776151,0.0027366564803480964,0.0007787963961898708,0.0012637419010552585
20.184511,0.0024188188913302337,0.0027024538862211143,0.0063382684539181776,0.01251146733028105,0.022850464576445493,0.051177571908681045,0.9868338015692185,0.06495148895982365,0.03631287009007305,0.02804736961291223,0.02024876666820346,0.0156285702828496,0.01149587993215588,0.010350051918114075,0.007669913461193351,0.005270194451638253,0.0038967688057516244,0.002542237442530649,9.947513435672988e-05,0.000940150695883863
20.213758,0.00304213915388742,0.0028868161057301446,0.006650346764239226,0.01187039888880145,0.02332646173844699,0.050560335452031584,0.9875154997691517,0.0649344240644218,0.036148146165904636,0.027870696172905968,0.019954349950430734,0.016366233871874494,0.012383567308712099,0.00958195156187903,0.007272029746877895,0.005523096759664471,0.003826884827876115,0.0025392591877095327,0.0008245395560367612,0.0012304394582258534
20.240183,0.0023100944916188007,0.0036218496488369533,0.006995060626116375,0.011935097171243648,0.023376131179858543,0.05094119990714133,0.985313237474449,0.0644248847251719,0.035928558871292766,0.027734493537434603,0.020205715037116503,0.01604783066336339,0.012129177737000223,0.010003300067338777,0.008008993021081151,0.006169255982088979,0.0033251733821195607,0.0028248960123503177,0.0007099027596711608,0.0011115375884553351
20.26619,0.00212613855479852,0.0033633777148228397,0.007605752553675071,0.011993121854746446,0.023206054826840874,0.050533101595572096,0.9865468203232821,0.06514488561138378,0.036099538593081466,0.027974360841561748,0.020481933432238992,0.015985016314584443,0.01210966619402951,0.010057096115209187,0.007905956171676668,0.004776719986781017,0.004242190346971543,0.002696901937739132,0.0004319207719335226,0.0014955364825372422
20.29548,0.001887114967972715,0.0034676500398922432,0.007439688586942682,0.012261393615966789,0.02303356664316228,0.05024258395231223,0.9866107812146836,0.06570516471511802,0.0364051595883221,0.028227728747535732,0.019636711364666496,0.01577504393914627,0.011968351110510735,0.009897533279101875,0.007585602007684749,0.00597155492875289,0.003858407413758923,0.002252222593418309,0.0011244495588340969,0.0007552715253152211
20.324333,0.002233328515022791,0.003305218904686973,0.006998113859187697,0.011554180874560279,0.022876100529647284,0.05031654178133063,0.9870935606029332,0.06524377759753389,0.03634300584089658,0.0278873155955208,0.020283207037038703,0.01598755780199605,0.012360721115153895,0.009724365933319521,0.007645559352399372,0.005101076171924282,0.004292305771066491,0.002375879696534547,0.0012888258297720113,0.001629639386237587
20.351526,0.002513697361020265,0.003392851022451739,0.007346389909815298,0.011873264695729871,0.02274582395961897,0.050170941364427686,0.9876416979622031,0.06611678376210335,0.03594023218601533,0.028398949282021132,0.020176611441955553,0.01588945738838337,0.012543237401870454,0.009494676508922663,0.00743159814814936,0.00536015871284494,0.004134793989168021,0.001869948880064517,0.001305072552001978,0.0006383665358202595
20.381051,0.002886261562463186,0.00353520161510044,0.00689089346814655,0.011338568879900687,0.022785057439202328,0.05014300208922342,0.9884712773122218,0.06513251690701967,0.03613171060273824,0.028111672762153126,0.02051252498297198,0.016260394880358905,0.011794158092953646,0.00996522180198249,0.007829725379115695,0.006455838393830885,0.003948298282871065,0.0025215466334296767,0.0013517814538808954,0.0007199982139528157
20.407451,0.0021349767002971733,0.003264747986115841,0.007556791078258254,0.011553956690252628,0.023308055020952307,0.05024331613944821,0.9885368688613686,0.06562865886039351,0.03661132125798459,0.027940942757238213,0.020949600551980564,0.015857964027760324,0.012295519065897226,0.009554372133881604,0.0071940295476644696,0.005803502444791303,0.0038529650980811203,0.0030729132755982257,0.0007069036489805854,0.001222656594297643
20.433652,0.0020330869181584806,0.004257639653958438,0.006995984224093652,0.011764145386064719,0.022707237889514263,0.05027686597379093,0.989429519991942,0.06576635842360139,0.036284435474344776,0.028730319456792663,0.020207015654939316,0.01606092472228065,0.013024580932770098,0.010091428150309159,0.0075748208366367255,0.005279061400397485,0.003913886830581184,0.002635334675943299,0.000363738935579181,0.0017019706946239136
20.458916,0.0026803616837854836,0.0033963147609667424,0.0069590659759066805,0.012143791420365795,0.023127221875883872,0.05027084708950132,0.9903664516130136,0.06612185453613997,0.036850857773482425,0.028794058672892222,0.02036174915527924,0.016342415972408306,0.012258091472547443,0.010275265042491601,0.007732853360481424,0.005424327820798369,0.0039375067911392265,0.003123442813211312,0.00039385710141416776,0.0013439000345349598
20.48704,0.0022548571957288644,0.003203301032393072,0.006247323550908173,0.011328366396239319,0.02277106903586362,0.0500670731248883,0.9911810947081063,0.06627296823627522,0.03605779709326973,0.027827768668635528,0.02055782084803354,0.016674940198065626,0.012574950352159744,0.010192374257296685,0.007346140321583739,0.0058230326044013845,0.0044908368630262,0.002931614083380203,0.0005968995664693515,0.0016604233975604829
20.514641,0.002873558556421721,0.0034944709149419763,0.006619681436986301,0.011715357011106865,0.022564097812605228,0.05064364562803128,0.9912769213744882,0.0662320056383731,0.03615998361290196,0.028902104119097428,0.021249085533313936,0.015743353131424116,0.012397284865208897,0.010360945304428425,0.00774468102559955,0.005921063927802972,0.003467012116640962,0.0035877628314040185,0.0004967901793243319,0.0011170486233830306
20.549903,0.0027200904753395005,0.0029760898029523326,0.0066394364822092425,0.01226450028471628,0.02284503429852789,0.05010018504975227,0.9934255691797764,0.06599661277158793,0.03708023649563147,0.02864474439899306,0.020828186985250578,0.01700481310217657,0.012717697234278043,0.00992653131109304,0.007923242846361991,0.00616799626516392,0.004337127936676604,0.0028611145004882785,0.00036181352848444116,0.001269623863069918
20.577283,0.0021617186295757175,0.002742212846970313,0.007237436837680818,0.012279280002370632,0.023082074666753077,0.050886687184409835,0.9933877946599953,0.06638337190007829,0.03736021723499868,0.029226545516957185,0.020555307816272676,0.01681641264382571,0.012841959506263264,0.009659090685971915,0.007748013576621557,0.0060305091487515795,0.0038418376563602334,0.00355117788344732,0.0009385395743405886,0.0009138091176304188
20.605784,0.002142827881832479,0.002723864809114985,0.00644327550546132,0.01150957067260756,0.022318398108147883,0.050708399841380036,0.9939471920661016,0.06630544734015253,0.036498615970697354,0.02885162243603147,0.02127617092421117,0.017012345480952915,0.012420176278928292,0.010094124344181938,0.007549944131382775,0.005713255169640838,0.0043834174872507395,0.0027774559043955175,0.0007805881080583902,0.0013579679323899513
20.633489,0.0018393012945927933,0.002945983783027094,0.006171218174678365,0.012084464824010674,0.023659612301107656,0.05014416174816729,0.9956833037317315,0.06703974023843581,0.03732245297474506,0.02949962395897112,0.021011662809897094,0.016427624280975862,0.011900693885655542,0.010005490622947364,0.008376797252831589,0.006411874071661329,0.004607472148198931,0.0027382831233367278,0.0012385494320830933,0.0007344060089787438
20.661747,0.002315568373575905,0.0031107072761537165,0.0072818564159382185,0.010921778726392195,0.022860520494022516,0.051108545780743954,0.995486300327976,0.06668678100702442,0.03727683286897407,0.028876572957340623,0.021816026540028496,0.016833454668687013,0.012931571665419911,0.010126793422377708,0.008069634795930288,0.006003553056224816,0.0038158948925684374,0.002743613440215222,0.0005734747458790243,0.0015910534790278075
20.690297,0.0016173056787349572,0.0032704127392713983,0.006881565845191636,0.011813101818759681,0.022787545524501036,0.05014214828914548,0.9967554749017118,0.06692378681765503,0.03639767283926832,0.029573243665485673,0.021277395166062196,0.017124828225078305,0.012569012439688316,0.010233566569838131,0.0076283454173704125,0.005943685183587843,0.00404603991213939,0.0030585023737250095,0.0013354927697480886,0.0015320652487200036
20.721079,0.0024202503053826325,0.0034862660020481013,0.006502357103672545,0.011877347704683426,0.022541094883368813,0.050394588067881864,0.9973529262545838,0.06729540563428034,0.03698598667352171,0.029240020580451657,0.021682069460719967,0.016930740409190893,0.012621354667548624,0.011008499872975322,0.007617483377823504,0.00567760246787626,0.00429762514025448,0.0029837175969602476,0.0006722964279192684,0.0012409908510735868
20.747805,0.0019599230001871,0.0030416129290664735,0.006832858652501573,0.011964761334726032,0.02260236812361271,0.05004335001296362,0.9985236510008031,0.06694481432117586,0.03724988418249467,0.028837287683704135,0.021542407088596893,0.017810327633766346,0.013020468746485193,0.011431850243886413,0.007580889051515602,0.006022879086361745,0.0043796778368323935,0.0023211421960212916,0.0008711218487265667,0.0010345639027517046
20.776315,0.0023507079515537386,0.0030643204562448363,0.006673457170826723,0.011244935586235603,0.022937944361802624,0.05108225827098463,0.9988155070529054,0.06777349021659466,0.03775162875474107,0.029229818532385644,0.020762414258950534,0.016938804005844518,0.013268543662158376,0.010799304876775344,0.007826829226737731,0.006374604536043285,0.004545563553338113,0.003059244509291864,0.000899362916765831,0.0006712566596549296
20.804607,0.0024923376476116287,0.0030629144821142764,0.006978740255059325,0.01105031874940512,0.02277593426406844,0.051153517207479016,0.9998256795499672,0.06750175096307119,0.03731212005170189,0.029932789679371876,0.021218410603785764,0.016759515469614267,0.012835455822889422,0.01038784582393557,0.00885182396724768,0.005899224276205956,0.00426322074046437,0.0034114571260736486,0.0009340635039609863,0.0015383780671276953
20.833047,0.001954614548118464,0.003755344231062675,0.006773295512685592,0.011421374343278917,0.02262503476504092,0.05082462022228606,1.0000981856829807,0.06820589018025024,0.036988577805064544,0.02951996818003072,0.02152202433890118,0.017141173117722893,0.01163010298097475,0.011090536743553482,0.008057655646223426,0.006569954216279403,0.004124822116487853,0.002238470076207169,0.0017784509773158715,0.0010769073479366387
20.861361,0.0026393956265488685,0.003462308005770676,0.00686927313726972,0.011812441531167825,0.023027054701552942,0.050681315032728685,1.000158778970433,0.06796858538478884,0.036885130641596604,0.029672018911691616,0.021035408482947535,0.017034782537652993,0.013170211233976627,0.010806121006339703,0.008369710078278905,0.006313239843263131,0.005228724151688052,0.0023436650618420996,0.0009932580957748892,0.0010199732954868617
20.891496,0.0020656506440493586,0.003201601579138078,0.007005662188428285,0.01141222012489106,0.02293365158513315,0.05104072525178437,1.0017159418384647,0.06817994795107825,0.03756999338863865,0.029583807367304083,0.020920635905067757,0.017494021987491424,0.012927952189698964,0.010708283978756918,0.008081758243785925,0.006526433098434654,0.00399588764708864,0.0028190586983096637,0.0012196536321040384,0.0009903530109974946
20.921353,0.002059159308854302,0.0030282642134187594,0.006833608264554417,0.011295207163819111,0.02281603950850014,0.05111379186679848,1.0011601890504933,0.0678039620145622,0.03720079395373404,0.029191081442583453,0.02139404391339138,0.016846741423190485,0.013588028767799088,0.010402566834341414,0.008492890389857885,0.006346615375862639,0.004487744497635724,0.0026429218158957354,0.0008200800657216982,0.0013271199659109607
20.950935,0.0026146681958302913,0.002700848767642449,0.006489606220774901,0.01120126337165345,0.0232723297080865,0.05123755502357004,1.0030554137895058,0.06848568359220207,0.03778652492315106,0.0290509972734204,0.02104679075028105,0.01771801347669283,0.013538564281162065,0.010228540062123932,0.00794200915310471,0.0062656283559932744,0.004676389441138291,0.003562959920010396,0.0006984542978003109,0.0017361692660578334
20.978998,0.002090955242594246,0.003466844222591668,0.007026378281659394,0.012024564774472694,0.02318978784066249,0.050998260732519896,1.0030178430449637,0.06781014486216388,0.03752755466539696,0.029939833207498483,0.021118060701591366,0.01724399289514962,0.0125662983543464,0.011417459652748803,0.007717093912160702,0.00639039561535024,0.004635966917705755,0.0031959241372613058,0.0011549401532083901,0.0014236540145017452
21.007526,0.002184539605420621,0.002947998441771123,0.007190962364363773,0.011358108487453016,0.022318432012866863,0.05092475689022864,1.0046745619788529,0.06879418914511277,0.03707172497881196,0.02984709045990698,0.021297526918863503,0.017279286788923633,0.012831444066401498,0.010616855558956455,0.008464117825288395,0.006102084945848026,0.004698201966495119,0.002908971180379368,0.0012683395147457556,0.00133165175242203
21.03623,0.00238828078504863,0.0029493703866337677,0.00663205059542769,0.012006761916011086,0.022677821801493213,0.05052981692603111,1.0046271884639677,0.06850298586954884,0.037244358324869636,0.029753626292685586,0.02121718021507596,0.017005254664852084,0.01320269093350161,0.010942078594249685,0.008167978618311143,0.006483032830202443,0.004383397568616429,0.0034275601551959603,0.0011943109857505624,0.0007735468661887558
21.065036,0.002058254544254193,0.0030505082433218925,0.007217471745466775,0.011902581706264587,0.023038256425830215,0.0509447876832348,1.00437083758817,0.06814871284895956,0.03714486514352714,0.030018977198578847,0.02101249941020831,0.01748132044299691,0.013641948388460346,0.011263872825962579,0.008258036340658947,0.006149897770351816,0.003963035361352789,0.0028675158258116137,0.0005117953439712044,0.0016168917348626801
21.095664,0.002270651884532761,0.0031584034751797954,0.006739480837868514,0.011173237220703975,0.02283064922477073,0.05043646620338118,1.0064367834000825,0.068042446199291,0.03715091971047765,0.03000387224213582,0.02116664657398613,0.017220981725442515,0.012954588351429867,0.011173541975866529,0.008962265700480901,0.006312239401048367,0.004159559612293538,0.0029915107934187775,0.0009617879949535782,0.0014620794598950448
21.125961,0.002738570077685698,0.003168045792072005,0.007147403131494371,0.0120364404797645,0.02241978036171353,0.051194411262889136,1.0068141878712977,0.06817256444427311,0.038044960187484086,0.03018174301592457,0.020793773081689653,0.017190989836317398,0.013208156680045517,0.011296392362060145,0.008908026297473828,0.006033326931896736,0.004369891816193751,0.0026683691486709604,0.0006350754935197546,0.001532521096167167
21.154586,0.002255321806067402,0.002817767908629319,0.0066682872263180695,0.011653260183790606,0.023142794652565437,0.05064360252710151,1.0079754741643734,0.06852937447379916,0.037480756235237646,0.029231165669562523,0.021818771857311084,0.01702984256408221,0.013572787219658275,0.011239600097398762,0.008386901484356673,0.006061778415487554,0.0040291583027682164,0.0030682025343633824,0.0011583873303166138,0.002044691968270441
21.184329,0.002551105713033826,0.002855850630584877,0.006865369922933122,0.012120255554241694,0.022660110921572683,0.05053673734850477,1.008560192466498,0.06831064914439401,0.037469599366801706,0.02992445877469571,0.02194713726593455,0.01716461513972645,0.012952640399277252,0.011542449437641088,0.008312280487535816,0.005714554014703228,0.0039038203551190367,0.0029799305572404803,0.0015217725813807474,0.0017151211501184882
21.21159,0.0016098203251261412,0.002941920648355955,0.006247002098697347,0.011661973145557577,0.023282494675723846,0.05143044061991598,1.0094962999668948,0.06785509895284111,0.03763745186576224,0.02989430537681176,0.021854620033690306,0.017925917976117263,0.012902702468033904,0.011071681555319908,0.008706797275548505,0.0065614655933989375,0.00425140094982892,0.003062467855289646,0.0015976250908944147,0.0014433273975200576
21.242546,0.002223821278535899,0.0030625818938622837,0.00658826821859806,0.011264733205475459,0.02358470327257025,0.05115719989292751,1.0113459153784354,0.06871793748430319,0.0372382064058485,0.030196465035979326,0.021871526103831446,0.017388474755732197,0.01332134451531962,0.01109036879322827,0.008730124508388304,0.006886165726787436,0.004399032406864914,0.002382766301066811,0.0015347034864111521,0.0013888222563343048
21.272691,0.002137211165795653,0.002858916460854867,0.00706290760910636,0.011895488601047721,0.023253194272362096,0.05133290007703404,1.0111583676702365,0.0683655416738502,0.037737749478994505,0.03054421692726308,0.021896654718553257,0.01774369845996721,0.012876108152247238,0.010523725862878006,0.008319252163746947,0.006201177319201372,0.004538617731535188,0.0034283497385698336,0.0008318839345727279,0.0015582279574388848
21.299817,0.0014188622767390172,0.0032607875139913467,0.00690628789901039,0.012206888198014338,0.022964482608427077,0.051008728263640106,1.0125824860029586,0.0685237288195387,0.03818128949600564,0.029878436068841233,0.02216604220215369,0.01811786520688898,0.012924856373878435,0.010718069311415824,0.007900141333665487,0.006360668819614732,0.0041247092224898,0.0030604429635116333,0.0014134778927149358,0.0018840125165463318
21.326799,0.0020469112438531063,0.0032231550842074914,0.006639660035875202,0.011686768203534835,0.02366012893997639,0.051340917434921175,1.0129304667331889,0.06907812225837504,0.03747260442174657,0.030527466125755468,0.021775925273629003,0.017895538127087593,0.012273732580192622,0.011191676874700069,0.008775200110727069,0.006456334270308548,0.004848034505818292,0.0027851052226063747,0.0010983413733587153,0.00192655430708483
21.358884,0.002397354379993425,0.0034631484942051023,0.0065139884886078895,0.01160788747375837,0.02302502858516937,0.0516132825564392,1.0139385257229667,0.06910687920566165,0.03720516230802806,0.030192980640786644,0.021688812124870158,0.01762073703118128,0.013477173736089894,0.01066452093938044,0.008365202308725095,0.006975061031321446,0.004325927249545178,0.0032083395636898497,0.001117777903479713,0.001411025528310897
21.38541,0.001994659932524349,0.0034126853980714677,0.006863763069572541,0.011227485530029155,0.022830209424828135,0.05136034563228568,1.0155406076072406,0.06866004929092288,0.03760704938792739,0.030163860821413993,0.022160974787770314,0.01739594473804319,0.013839067656047782,0.010756648149032988,0.008340920841069919,0.00652020929889282,0.004342311971863179,0.0031383623600800934,0.0005969483228154374,0.0015766287322352083
21.419016,0.0022584167656884103,0.0035070078597050267,0.006712085314025256,0.01207739901689487,0.02318309883233755,0.05147751560774745,1.0150042332340246,0.06973307085650092,0.037671030734083864,0.03041783627238364,0.021297887681227878,0.017786571606814794,0.012973490966578495,0.011431822239449644,0.008372008245236455,0.006253874777179131,0.0044273962174438495,0.0025488344462816265,0.000764806370605895,0.0018250047554646549
21.4458,0.0023506089024358475,0.003761670633208292,0.006814138532589178,0.012038135361974157,0.0238329939577437,0.0518130719321338,1.0165129783513958,0.07011827990018335,0.037683355208873975,0.02996771106874457,0.022570696903235175,0.017263150215790956,0.013167282893477074,0.010736984379992476,0.0091286112062702,0.0062205818110542994,0.004213470847010521,0.0024310967208588615,0.0011322648681377574,0.0009359311347992915
21.472389,0.002103860012258811,0.002783631408933442,0.006740642389622963,0.011770358291432019,0.023364634296568855,0.05121359384872338,1.0171418600486584,0.0691161980354407,0.03785681042174699,0.03037635552188779,0.0221057582418499,0.01669136470563643,0.01328013534636801,0.010800819345169074,0.008398553104492069,0.0063959722095476585,0.004819664311067784,0.002792587687766353,0.0009539489350699304,0.0013939052052745703
21.499764,0.002723298458176538,0.003081718243392561,0.006459759285937431,0.011962513528446694,0.02338036138663678,0.052241601483455524,1.017929257072946,0.06909628413762903,0.03825693456080804,0.030516869536756495,0.022248796588940245,0.017292754407945515,0.012793004603736021,0.011315320646287808,0.008571681628104297,0.006413957158198222,0.004063574816123926,0.002942731746085323,0.000839372103239445,0.001941467303384864
21.526982,0.0024285214882874776,0.0034068471621347203,0.006201027132582782,0.01228138689184451,0.0230363172052914,0.05189263579755091,1.0195382478410344,0.06971812106973697,0.038129894248285584,0.0302297609727334,0.02150585038658953,0.017962456331792224,0.01345577130627319,0.011236106452631811,0.008144981665700763,0.0069696847076035255,0.004153713130604999,0.003119937327399091,0.0012773939714853457,0.0016789002292377344
21.553021,0.0016150186641436376,0.003525407743544505,0.006608663279684715,0.011969321332522077,0.023223386952347685,0.05199441105141866,1.0195741720340463,0.06931910721922359,0.03764280636455512,0.030216411363121014,0.022620345514498288,0.01802121289866207,0.013686555405796155,0.010977688677293963,0.008184494990885298,0.006039016385722748,0.004684876910051759,0.003334752407228688,0.0018831626964107239,0.0016657433740177305
21.58358,0.002535898731755643,0.003264854959225385,0.007248394599546236,0.01137190878865174,0.023075592810250158,0.05133556019625935,1.0211451601848007,0.06985002362647608,0.03785448476909747,0.030310920037861316,0.022087340938296753,0.01730409920426542,0.013901721992024727,0.011409414522751134,0.008709554530385097,0.006011265748166567,0.004656037651010631,0.0033301411340294963,0.0010531052005304236,0.0022369873957468964
21.610315,0.002306879625527604,0.003733082312636473,0.007212808769168586,0.011646597489372685,0.02308832402528845,0.052173419680646184,1.0208044636232163,0.07068863323052275,0.03792587062304763,0.029998636681963717,0.022518524691674535,0.01795049159546004,0.013044375009492598,0.011310677101763604,0.00861896721877031,0.006099341872802318,0.004590975084274254,0.0027656949796820425,0.0013023266962235098,0.0018769706115939766
21.637168,0.0023209917281669878,0.0032666016907969423,0.006907471961342579,0.01164253104849438,0.023019855681550374,0.05145351289249755,1.0220916328966518,0.07035736963651223,0.037391755221286606,0.029844344458351536,0.02173207553890274,0.01821514868608839,0.014144932439240258,0.010977277736677078,0.008694464167026626,0.006555177379586599,0.0047063470972443545,0.003018965972950131,0.0010369523229417936,0.0013831315857798288
21.66633,0.0018059761526565859,0.0030805469614510364,0.00699182290986076,0.011897868931523994,0.023701268841514016,0.0525829217647755,1.0222972431534394,0.07073864183065949,0.03877261753673729,0.030330183696913086,0.02199289925898876,0.017603122963393916,0.01341899240467605,0.011680343894152082,0.007514306829668022,0.006781815103747606,0.004460195201119649,0.003578706553000024,0.0007263968930140826,0.0010241591915618794
21.692746,0.00211422347554081,0.0038470687635547987,0.006301090107860747,0.011805180860885018,0.023497872529038163,0.05195218601668951,1.024798521228158,0.07069526447219573,0.03833514380541983,0.030396145503696903,0.02240094304590604,0.018212151001033218,0.013469777610702543,0.011445241234593291,0.008553017459791881,0.006212707363329122,0.004538848575222456,0.003317804300788174,0.0007702666341539788,0.0016202003246127696
21.718881,0.002562863412825032,0.0032840179082502027,0.00678794910532822,0.011987672652522938,0.02302463421115875,0.05265131895630362,1.024669384991919,0.07087049669301146,0.038969708290807946,0.03043919701938137,0.022059672299476505,0.017095845735269535,0.01334459401751232,0.011580860491275284,0.00823946705098431,0.0068902345674325405,0.0052337034794649505,0.003485305833930656,0.0011226363053537848,0.0016832629949846793
21.749819,0.0016854228750965872,0.0028652820674200815,0.006642613744261604,0.012227765593887847,0.023850627049445485,0.05230239314804839,1.026216087421908,0.0712220472196954,0.038386110334591064,0.030621291356909625,0.023069174735255292,0.017839195101434682,0.013562844849137801,0.010808097687695339,0.008318804360207741,0.0068639326760731615,0.004778979898923217,0.0031485097902862916,0.0011784883492828144,0.0015709884858683776
21.77665,0.00250691502471981,0.003319987814118537,0.006858583813095325,0.011927596402029998,0.023422431323742984,0.052442474039135885,1.0265664198835878,0.07097106056743804,0.03861204839522134,0.030681855550408175,0.02213529818750907,0.018067359899146856,0.013637064145100523,0.011533164206785533,0.008342874610534791,0.006340320640027863,0.005002980917586904,0.0032739260088232814,0.0009996545015966308,0.0015299171417604129
21.803385,0.0023917999753818005,0.0031215507127445425,0.006784398065656956,0.012340221960901876,0.024419193920646447,0.05273270162823763,1.0270359604665609,0.0718362077856502,0.03856971720492436,0.030495998382174927,0.022251506823796268,0.018187660480599027,0.01334830110972099,0.011579164026269906,0.009106586061468861,0.007170039872975723,0.004463254488045597,0.002614645933767117,0.0007287968892876484,0.001771597323449706
21.8305,0.0018942574421156788,0.0037970554584624014,0.006667361885225905,0.01198770421405358,0.02346266076470651,0.05207862932102358,1.0279688502264872,0.07163481607151156,0.038504327460109025,0.03019452770405065,0.022003952890854925,0.017719028582140594,0.013834539113925022,0.010859630435059412,0.009438032849297475,0.006532232172480636,0.004873774030858619,0.0032292533309776664,0.0011956748553413933,0.0009603344102514383
21.859421,0.0020897857265795537,0.0032389632819400807,0.0069309595638176015,0.012301461235820566,0.023079767132752654,0.05295295856995736,1.0289266756278905,0.07137891254457379,0.03897481031397108,0.030314752819773857,0.022132556627668203,0.017965541039944268,0.013617565221192984,0.011557714351476088,0.008583136664228561,0.007020535517685788,0.005003213604092438,0.003257831867306767,0.001259843838651612,0.0014408450416819724
21.885317,0.002573561132885617,0.0032915598959773057,0.006925616241937808,0.01183752869542242,0.02432759230673031,0.052760694368761456,1.0298605580001252,0.07179122988354457,0.038570045444623675,0.030646338625308422,0.022958887883725448,0.017710153475067873,0.01359807472179575,0.011631661907089077,0.009222208749181319,0.0059101812739702775,0.004574902035525455,0.0034192712890462897,0.001143900440307087,0.001585170815392884
21.914085,0.0016771658277115185,0.0030106058711626927,0.0067941289731328,0.01237549174676158,0.02392770433482396,0.05248438170428883,1.030546321368631,0.07175540629380166,0.038687630566161355,0.030654801842758532,0.02229581786179524,0.018202521834490202,0.013683852415855215,0.011284627624924205,0.009265254953507008,0.006477081868154246,0.0047779749486850515,0.003054998584429355,0.0007994498838763265,0.0012302029034879378
21.942241,0.001946587349734063,0.0036181352848447803,0.006484042828451056,0.012142439661805804,0.023786407686263045,0.05284835387884692,1.0316190710537043,0.07240201348516785,0.03887319590262973,0.031033770884099584,0.021907233486957507,0.018180872780689368,0.013311634124268747,0.011554775319755463,0.008983850982145443,0.0069216396817061675,0.004030169438285932,0.003331871109364302,0.0007881943700188166,0.0013002243281721609
21.969058,0.002477439566370989,0.0031775764192784692,0.0072436872442244804,0.012062757980504567,0.023337668153885424,0.053547067894023206,1.0312444978726607,0.07184879564523448,0.03854805173506149,0.030441733526675483,0.022075762170838786,0.018666883426402256,0.013566198398069806,0.011309308114325718,0.009106074701494205,0.006979424159912858,0.004491193288165818,0.0033452089337758467,0.001441309547023338,0.0011883256513938927
21.99597,0.0025493596425287114,0.004138283742407361,0.006620274946058088,0.0123377406191346,0.023507500461651187,0.053442619683937466,1.0327604606430694,0.07204426267842345,0.03883830643628632,0.030846058184364488,0.02249022445521133,0.018184498217426258,0.013996498038457223,0.01145999312345501,0.008437572275841179,0.006519075437168767,0.004946119469374012,0.0036340272574717273,0.0011225844550751803,0.0013247054620628752
22.025158,0.002343006810931402,0.0030377735166134887,0.006981829804880789,0.012076155508284123,0.023818320901502592,0.05309916143589373,1.0331967875645944,0.07213217424457173,0.03883190113760916,0.031088483350315537,0.022097813933256476,0.018066092114681596,0.013871124709332942,0.011315050575402285,0.008396331528609857,0.007058480634453182,0.005007882498610491,0.0026279360587880196,0.0011062622070312441,0.0018969596214288122
22.051306,0.0025638398412607694,0.003665199565447715,0.007529288624661189,0.012503537221454449,0.023788360389987613,0.05348236965462755,1.03358276658519,0.07288432153370268,0.03851385010204531,0.030864862440016974,0.022428751254131594,0.017864142170682225,0.013776652290513003,0.011914960053513852,0.009307439200412831,0.006856487244701993,0.004275736234540472,0.0027140170320568116,0.0009520555108524474,0.001442601296491535
22.078636,0.00228149514073263,0.0032630002622292898,0.00681593642624115,0.012697396199080592,0.024164012465886103,0.05371907129255438,1.033876946178029,0.0719838909053091,0.0383943949026139,0.031121845211689793,0.022201745205991243,0.018610343781372694,0.014103168468088156,0.012046970996956547,0.008723384449240796,0.006704449550824128,0.0044551483376207655,0.003249951926779076,0.0009097233221521655,0.0012665714092680135
22.106565,0.002456676885919809,0.0035803408123150538,0.006596678233340569,0.012710420165703338,0.023583909788862788,0.05353462258810195,1.0359910073911591,0.0727717698491513,0.03873427373924614,0.030717694288948275,0.022655608778544802,0.018600285492464935,0.01389857294910273,0.011676538459125661,0.00883887335545576,0.005832391436492754,0.005203582663355164,0.0026709528504291176,0.00168084063425323,0.0019216383656532185
22.134144,0.0024133138892441213,0.0028037687546134133,0.0071667147079937125,0.011844410794358108,0.024108524561226183,0.05332532001568454,1.0365942611772587,0.07263328246270992,0.038940760034098604,0.030771823389067726,0.022222011341980406,0.018114984772805695,0.01356080184607806,0.011718523996875875,0.009674030147424647,0.0068053600496813995,0.004467946971587379,0.002729543180449985,0.001334293639608295,0.0015016540160062593
22.16463,0.001977956398148557,0.0034368030155774456,0.007501561193599101,0.0120264089508508,0.024425351393952938,0.053935383961003454,1.0372335904040744,0.0722222230070804,0.03914355273251876,0.031506485146152646,0.022024897883868046,0.018027703934105833,0.013679198023891127,0.011978159133032483,0.008943290690191424,0.006929750115908335,0.005098473832275368,0.003803144126254708,0.0006153379837472126,0.001623215321178552
22.192446,0.002010356316727143,0.003486633300781204,0.0073498000995320814,0.012424189652560709,0.02447112686214474,0.052921621145232786,1.0383734321221236,0.07308070222220746,0.0389117528442602,0.03046033545142728,0.02297189408998375,0.0173607622755622,0.014331230230734682,0.012255688491329065,0.00911731799574898,0.006710142489594717,0.004766784403818319,0.003275285832315857,0.0007814079363444986,0.0009519637980310659
22.222634,0.0018032021922920975,0.003630221132260884,0.007330073559660714,0.01272352458460745,0.024405722385658128,0.053558241471836174,1.03852044956895,0.0732594032717475,0.03867042290726017,0.030865184925109493,0.022714598772051408,0.018631803102362825,0.013839919352775742,0.011099948393910099,0.008981741773294314,0.006757783310887798,0.005165370556555642,0.0034283497385697932,0.0001126466603106186,0.0013881305438896677
22.252599,0.0029563682309212466,0.0031873068336083156,0.007255955312975093,0.012376742804541544,0.02390531837488451,0.05316102819188766,1.0399298550407723,0.07336887092812402,0.038362326237770764,0.03088409156048057,0.02295315105147535,0.0177444234289077,0.013667099408147832,0.011594483518948807,0.009593850622402748,0.0068711752032796685,0.0048372527353784806,0.002721727019036335,0.0008180902671361924,0.00186920166015622
22.280474,0.002179083833710362,0.003751257769931832,0.007279597896444871,0.011930772913111277,0.024027203152319092,0.053427139908020185,1.0408418474678105,0.07306918534074625,0.03869428012699367,0.030657335700705744,0.023299199092161955,0.018391171020676448,0.014261230294256364,0.011972161029200828,0.009083431018099334,0.006164083368691522,0.004695605680639658,0.0029703438552262517,0.0013514153946218585,0.0013774596628563047
22.309054,0.0019049820523170163,0.0032089382140448653,0.007393560388381723,0.012151438964788725,0.024540869886585617,0.05386159099098757,1.0414797221321033,0.0735150598678849,0.03928467998939474,0.03101654506887304,0.022347146464672625,0.018437935838659818,0.013981818339727186,0.011254062953719893,0.009204035285690847,0.006798115903386259,0.0046942109011366305,0.003467012116640962,0.0012074948025649328,0.0014887488386568046
22.339991,0.00202874480788742,0.00359019559810858,0.00666431870253116,0.011978319494898618,0.024504105698396964,0.05447213520075769,1.042082257844667,0.07326316731700651,0.03901016186141599,0.030623633162008043,0.02260254839321956,0.019302339516117102,0.014105469236476893,0.011561475826023236,0.008850442945387354,0.007665358654955342,0.004576422212341611,0.0032161314252255237,0.0005874633789062,0.001474112749155086
22.367092,0.0014126746456343362,0.003996033313346402,0.00763366579656789,0.012960201398883637,0.02440858421850822,0.053814772460580376,1.0427774900955418,0.07344222567196364,0.03879501507546294,0.031680496504763116,0.02251031103321562,0.018335485958806023,0.013829834422903222,0.012099981606294346,0.009396890202331738,0.006790589736955758,0.005078690295666482,0.0029015782041027127,0.0011906745101867313,0.0018727016767323542
22.397039,0.0021862708623522128,0.003342005743770878,0.007184880779734971,0.012061322337869178,0.024566139784535566,0.05460069037656673,1.043526746022441,0.0737053563128172,0.03949429531514213,0.031565039327184706,0.022511649156406882,0.018539312542837822,0.013864744837633688,0.012040250607712128,0.009210436257506581,0.007044476579098827,0.004823811017694222,0.003233720469589705,0.0014319095137880725,0.0012117294444479586
22.427145,0.00237690844920919,0.0035211536196072166,0.00796158300582019,0.01240555973108497,0.024404659844790705,0.05430995790834624,1.0445596833735173,0.07389575308705959,0.039790723731338566,0.031116596664598987,0.022523100754932697,0.018680635997063724,0.014225097660047271,0.011732535399955623,0.009226118008423106,0.007124400347856904,0.004684734025121923,0.003356595455825972,0.0008718899308570345,0.0017336193803557185
22.454464,0.003115269666728901,0.003291108925286341,0.00676329795961579,0.012408025164913928,0.02401924973909294,0.053791357112142786,1.0459177909101425,0.0734686315336067,0.039282943412020065,0.03124071892365248,0.02345790694846998,0.01853905979621451,0.013464584504269274,0.011695971304921572,0.009116986006289251,0.0067361721248596655,0.004768664541781793,0.0036341874279219215,0.0017458148643973498,0.0013962000444033183
22.481422,0.0028373963410604987,0.003132375194940491,0.007423651790004959,0.012617517033723097,0.024294950075115528,0.0541120361740652,1.045693704836448,0.07366365680310784,0.039729712160030906,0.030972575548047377,0.02247865252983856,0.018970670148832018,0.01364885248040261,0.012121098365622996,0.009422055136957654,0.0067572923278165714,0.004222199577194649,0.003463190513272344,0.0014483798187358747,0.002002872279296247
22.507707,0.0021312792484102228,0.0036769565969280763,0.007538158394655136,0.012945533619329189,0.025056625197460262,0.054697110936627664,1.0467464066460666,0.0741874811690725,0.039864304823539386,0.03092563380210695,0.02312817322418729,0.018339341093777915,0.013963000969578167,0.012988671676962936,0.00959584045253655,0.007049267420103423,0.0043248977787039245,0.0032680625242958923,0.0012042848829574978,0.001311989690711424
22.539073,0.002386257034881316,0.003767909172883405,0.007248141636867535,0.012455408927450992,0.02469995122986596,0.05461886155902751,1.0472484116874192,0.07501581445622167,0.04010868996546761,0.031178830174251465,0.022587865873983693,0.018576424188978896,0.013861352236800484,0.011613422153643317,0.008924245984034927,0.006837410427536252,0.005080357620150654,0.0032994374948377065,0.0009354645766531932,0.0018664592944958723
22.574363,0.002132767186015284,0.003379236174886958,0.007079305277769266,0.01290888369213894,0.02468225986361677,0.05436386518671179,1.048344030253069,0.0736829125905703,0.03969994573472694,0.03133751584123437,0.022671184570853268,0.01921870983708845,0.014279106402493183,0.012165475684846123,0.009009988699747434,0.006457501683634111,0.0050813199501366065,0.003893608260330278,0.0007964590941378449,0.001176906750382914
22.601322,0.0028662265504219614,0.0037470891826274625,0.0070967026903444395,0.012635608731944852,0.023778409226552177,0.05464418113314635,1.0488645448313012,0.0740834358640599,0.04010250209178216,0.03193967452176927,0.022884076067791196,0.01848806321948261,0.013058396883235707,0.011703451422632414,0.008934017738452451,0.007529443239701653,0.004743164575367388,0.0031321521958577766,0.0010621311953632698,0.0015625365074183918
22.627781,0.002435832814437853,0.0037290260885711884,0.006558550777430794,0.01254240903434173,0.025087218442652773,0.054913297875574967,1.0490075416397984,0.07431629321256404,0.03987394061524548,0.03178048720430183,0.023084081907620634,0.018148148715533316,0.014002501957338015,0.011732691677268684,0.009020512920236541,0.0065838668949121356,0.004760014649577616,0.003250032522194652,0.00034264391438118926,0.0020153157935911934
22.657154,0.0017461982467497652,0.004009382933421455,0.007390359422133996,0.012377072009255611,0.024694266480329165,0.054748129550787936,1.0501320991501062,0.07417114591436048,0.039711315875658834,0.031222965049958577,0.023247114428658823,0.018842649165344418,0.013544839946083697,0.01226522877836803,0.009182140347291836,0.0067781492133915005,0.0048310998537054155,0.003074948885175899,0.000622111515255575,0.0014030205546503739
22.682982,0.00201028393066756,0.002999526320503671,0.007875427491831311,0.01319660542493582,0.02460240197165273,0.0548742853188871,1.0509480377025773,0.07458675003091153,0.04020303276818115,0.031763775379779514,0.02211415243007875,0.01824846870733416,0.014164966966379141,0.011967016014805952,0.00931361286503179,0.007345506408591048,0.004522841241719872,0.0032735792968055,0.001086512572861421,0.0012315270247791183
22.712305,0.0025078552114705228,0.0035150318837525595,0.007520957910522151,0.012362682292615626,0.024675658157165953,0.055030124648772494,1.0518139785269176,0.07498703830009502,0.0406079539083936,0.03115652024216226,0.02290204073729724,0.01792816809114953,0.01400275760725535,0.012116962985707842,0.009125550021821466,0.006650053546502149,0.0041799126435186264,0.0029840589750442675,0.0013183629071223664,0.0017269417229780557
22.740539,0.0027431572648884107,0.003775779568411091,0.007281824441790206,0.012455944006954062,0.025017934053244654,0.05452645860163708,1.0522010582272197,0.07529634803333075,0.03982631930844558,0.03178673676596142,0.022592796317839753,0.0184256559452198,0.013635523186383617,0.011939865940276503,0.008869839714856786,0.006937741999765546,0.004431739221806699,0.0031409578870502555,0.000747291307860399,0.0014573940945167235
22.76724,0.002158835564377127,0.0035483492946538266,0.0071557782868290854,0.012976424911367872,0.025216016884320406,0.05527527087055653,1.05191546465494,0.07531423461677884,0.040103693006915804,0.03166031614742102,0.022210273466153438,0.018479042451334242,0.013737056953803525,0.011992306452418975,0.009107340265023292,0.00717809669721961,0.004212116792904551,0.002892265128382439,0.0009427474606105537,0.0017057285630367957
22.795584,0.001991505810099667,0.0031168667931847378,0.007906173362662057,0.012793022803563602,0.024686016316586495,0.05521346067383749,1.0510031459638598,0.07475051868591773,0.03974270539638081,0.031275189573989684,0.022945186839102166,0.018319027843962294,0.013607617069392224,0.011650612550014322,0.009177632051000119,0.006190222926432202,0.004744974335967485,0.00305390282587053,0.001062706467959497,0.002106652533923525
22.824316,0.0020145791513840805,0.004124483425223479,0.0075174898621592585,0.013285884679617308,0.025227209949203543,0.05439635779671606,1.0512651580096353,0.07433082328564401,0.039925905276640375,0.032058320912285075,0.022283401838110884,0.017689168718226504,0.014426896583097782,0.011895642737586486,0.008345999690347737,0.0063512590161039165,0.0047242218815108355,0.0030767750527135617,0.0014730857404964808,0.001600064297963663
22.857082,0.0022183177998847305,0.0034870422924738187,0.007655902588270426,0.012598551581599624,0.0248290378434705,0.05529653208676262,1.05056365877398,0.0742195111317255,0.0401150169082498,0.031030498686902584,0.022485108431186077,0.01800691791937589,0.013436301706079947,0.011866455741311682,0.008833787951118966,0.006747974113811833,0.004648549455208113,0.0036941162763044558,0.000558198538935539,0.0017324774269821927
22.883434,0.0020445923289211304,0.0026646581973807457,0.007484043278241591,0.013212192827817212,0.025168106357145528,0.05502054120282117,1.0500827883373198,0.0751307445597341,0.038931216223214854,0.030722677531844295,0.022475855734757827,0.017865748465933626,0.013314030143227008,0.011487073925832822,0.009513720379131861,0.006673156245904648,0.0042920955714944135,0.002704348637929761,0.0012439657010482287,0.0018423368647416552
22.909763,0.002558794741707601,0.004000080711790962,0.00729797748675001,0.013265814735040843,0.025217331461439667,0.05576902091604466,1.0504658670945197,0.0750172991999085,0.039356854895940915,0.031010038927681508,0.022267203212319137,0.018028788774732213,0.013638062900679619,0.011216302416266925,0.008781144761323668,0.006558550777430794,0.004185228830110146,0.003474265770436301,0.0016041697818448698,0.001940927565448956
22.936802,0.0018874079707112091,0.004096246009851043,0.008351817731329408,0.012471509666917855,0.02605109242882479,0.05500885358193522,1.0492194942744586,0.0741575095876357,0.03909621050717381,0.03153462820090606,0.022526909770344022,0.017939568554522924,0.014408961445995462,0.011224294084548449,0.007666057234244138,0.005865833577376096,0.005066297126277121,0.0030060201729540472,0.0003343903656129183,0.0013215379896346817
22.963875,0.0025369199552885166,0.003996652335711899,0.007476028090444244,0.013201004470303318,0.024934794282166918,0.05475902669484042,1.0481580096888894,0.07405589181418475,0.03902991023166567,0.030299047051512144,0.02211517104682456,0.018282043205989404,0.013354180191133484,0.011028888175509307,0.008538175371895615,0.006282888619232834,0.0047201849929687425,0.0028342148156729466,0.0007747874592432149,0.001747947402340144
22.992966,0.0017254074351929524,0.003664913693221846,0.007474392871098478,0.012830681940377266,0.0257863445197445,0.05562478120448041,1.0479642655726582,0.07407469517577696,0.039391526678343114,0.03095269056177306,0.02229708009884821,0.01817680470823271,0.01370486681037134,0.011364274471015387,0.008471397428180226,0.006259047583105086,0.0035331346332285627,0.0032437849274676435,0.0006084890558346252,0.002166801774339379
23.018899,0.0021207109469418583,0.0037017268768726294,0.007374136414771944,0.013255200803316759,0.02500684749622217,0.0554233940650071,1.047620589043078,0.07405289553547138,0.03925041359122402,0.03088884349971903,0.02251104410185914,0.017603228776411007,0.013130462838664841,0.010798393937625926,0.008371031340616916,0.006504156162283258,0.0047760253515627,0.0029786313143916206,0.0010739846407939314,0.0014633329866044294
23.046933,0.0024495584755756606,0.003518019628908642,0.008160963302975346,0.01282496682090371,0.024675481238269226,0.054842714279704746,1.0471431630363692,0.07361454289603385,0.03923557354987003,0.030957158393779226,0.021888972241544857,0.01718855178660062,0.013157034099238317,0.011358818245522942,0.008774351019996369,0.006520923441286103,0.004615979151094622,0.0033371167036268705,0.0006463857904044462,0.0011886684823841091
23.075061,0.0023768472263941353,0.0036957310012154148,0.00791637461747354,0.01343673274502879,0.02482398645305819,0.05490143899365492,1.0459462964303772,0.07340539074303923,0.03912711908168817,0.030766793241207988,0.021218355738473547,0.01832311993308942,0.012841975370406728,0.01150071947585066,0.008695883347880035,0.006415953381844677,0.004330600523333038,0.002600381504379158,0.0005951416778032346,0.0017743550838227463
23.101734,0.002282426173271155,0.0037711441957345004,0.007791509593271329,0.01318908727065874,0.025704997222407277,0.05505590688212515,1.0451109097129954,0.07270898688372675,0.038429202696390004,0.03067660667395074,0.021548967905212636,0.01817540524735529,0.013581550199735384,0.011497234298436031,0.008425345949875726,0.006411420150384115,0.004206848421259318,0.0030621257140896843,0.0008344339637423767,0.0012433104402677718
23.128603,0.0028429093755929983,0.0038903927810337853,0.008148639823883261,0.012650836008096219,0.025579995728483983,0.054807341133103336,1.0454199075633819,0.07292034166163375,0.03878250280412552,0.031154254926455145,0.021827553752276154,0.017944441360371544,0.01278161325687569,0.01103397474884418,0.008254038812373429,0.006198266805681302,0.004568045422700087,0.0021365710395722117,0.001030420274801727,0.0017319397766243465
23.157736,0.0026226591624691304,0.003613474879360556,0.0077168148275179585,0.012477519637593788,0.02499224292841993,0.05474638429667369,1.0443828956621237,0.0723883020108612,0.0389370759877088,0.030010380252958165,0.021724936372655004,0.017136730861246445,0.013476232165282438,0.010861798340226509,0.008334669192973314,0.006045855918356424,0.0045928764976538436,0.003034389664155863,0.0007024431233654394,0.00123805586902783
23.183803,0.0019382416369008533,0.0038614083466520102,0.007382620980538734,0.012979716958647,0.025115230962048606,0.055122685943046035,1.043872679762113,0.07208197687963872,0.03846690182503268,0.03032873855522448,0.02189758642941821,0.01755427524099967,0.012957816319262046,0.011081285190042303,0.008537810636312274,0.006145201427630512,0.004274871690989831,0.0033710615928989863,0.0013104137532123524,0.0018513665528169707
23.210971,0.0020776761877163616,0.0037598752340216963,0.008267887942589609,0.013246977725269575,0.02515572891858144,0.05472765027693461,1.0431488254238175,0.07244668690949585,0.038732770215637376,0.03046661890658865,0.021593092440000308,0.017271616382195768,0.013063778192437524,0.011315225479187525,0.008212011071325154,0.006335912441305189,0.004326835402760409,0.002717135786010804,0.0007191488491377553,0.0015156402402779815
23.24081,0.0021284233210462013,0.00404603271896859,0.00781268626229447,0.013619221471532578,0.024732756744665654,0.05454623548277039,1.0430558988418543,0.07317031870836369,0.03862427605241599,0.030550048719963658,0.021640053704532713,0.017421875684250618,0.013134108495050572,0.011079866846048175,0.007925486867268497,0.005980997652701778,0.003854324509689821,0.0033179095633032963,0.0010532986361952098,0.001530164422617423
23.269264,0.0026491033257257605,0.004569472343706235,0.008197435608583594,0.012880453970272345,0.024877256257036566,0.054827367042767576,1.0424419570449268,0.07294654344979361,0.03839974617134741,0.03098633293995788,0.02115399292586709,0.01774142658942279,0.013223833907860283,0.010595386034532087,0.008813519358861262,0.006216439840303396,0.004032948753796105,0.003109696662141948,0.0008460031906511909,0.0010101387507728593
23.297642,0.002331775633702077,0.004540932049546134,0.007639306305669543,0.013593742083541664,0.025095207979965967,0.054886816598214365,1.0424990006045916,0.07462954749338781,0.03870246488946122,0.03041353418874681,0.021532200554238542,0.017344350804413107,0.013013575686935595,0.011513345348137988,0.008541140400803547,0.005822287846752852,0.0039277750261650975,0.002970892500123789,0.00023203897591771372,0.0015442505172295464
23.327932,0.0032819612192066137,0.0035002544621370417,0.007648995968678961,0.013245349635893069,0.02605015956454599,0.05512575079803706,1.0420116248570224,0.07549639168791203,0.03865380241167795,0.03022283701406874,0.021594353972578414,0.017135508019750643,0.013129930864971754,0.010936390445832918,0.008689156921655995,0.0057428414433037395,0.004508249189374342,0.0026940298483829803,0.0011288668302233142,0.0006811131018268838
23.355249,0.0022760288219430876,0.003978142187563792,0.00818604169231531,0.013393553665333482,0.025057005012393677,0.055163234891985304,1.0416086822286912,0.07525203240762261,0.038279306900086886,0.030531713073270513,0.022151247725921204,0.017435835752917597,0.01278377167782988,0.010712495864368829,0.007805869895228473,0.006361126362438491,0.003954970982360125,0.0025638057860636167,0.0010961398344078409,0.0014274309686551701
23.388567,0.0029207729770520992,0.0031369524603838974,0.007842631645949128,0.013112452407957095,0.025428223739926616,0.05449650024879459,1.0406913949379768,0.07515988506182765,0.038436288438966015,0.02962860803824961,0.021491755225782328,0.01680290791655703,0.013136605573496161,0.011013350103900036,0.008281056726872403,0.005540710880866646,0.0042705259028325716,0.002801743873994928,0.00022243316249252303,0.0017038165020732776
23.416622,0.0022340972467661305,0.003544122708301668,0.007713740457038711,0.01301424659586083,0.025360540071875506,0.05583878803439365,1.0389204908005565,0.07517930927221599,0.038053514055067815,0.03006398225346294,0.021201983077872542,0.016224599447232407,0.01325701648455734,0.011106158124939982,0.008405879100475184,0.005825680970685428,0.00423487066784859,0.002411190448657683,0.0005112263662032672,0.0013122780376600212
23.443313,0.002719512636547765,0.0038986430008873933,0.0071084506356154055,0.01337221328014272,0.02600173434196477,0.05510117806328643,1.039116134309111,0.07549439323142121,0.03873444805704841,0.02997284716236225,0.02110926076604356,0.01756831067339856,0.012542012233876972,0.010487709389445902,0.00791824568850855,0.005717797291524255,0.004070251593436062,0.0026479385223819292,0.0007541146113983443,0.0018727482994302777
23.470461,0.0024560963227096993,0.003882192499351288,0.007946482299859108,0.013273491153333549,0.02530597942196862,0.05481842347586207,1.0373557554329895,0.07549641944387972,0.03817333378719362,0.02949751851550076,0.02112760222665888,0.016814688798105996,0.01201968432909484,0.010897833664720387,0.008175187277052243,0.005350213211397769,0.004473616994510424,0.0032232182908514457,0.000498252620460639,0.0015585827898772654
23.499101,0.0030643204562448363,0.004511572641426151,0.00818750989936996,0.013255508191268155,0.02463117619656218,0.054854271762805176,1.03771935080286,0.0760581075535392,0.03831820243261986,0.029786583795888846,0.021288883193162116,0.016821654056968546,0.012813067845228747,0.010773726244716083,0.007797648051597452,0.005659262497751071,0.003994904260921932,0.0033447216897079185,0.0013801403898634035,0.0012117294444479586
23.531689,0.0027774559043955136,0.003730422863503297,0.007885362184893519,0.013165728951001215,0.025306053026803676,0.05506737205447627,1.0375291191914646,0.07639989934325389,0.038284813370826815,0.029958017194798448,0.02154574650618089,0.01673556862520224,0.012014358606464978,0.010885838708802987,0.0077460149695121735,0.006046009959524936,0.004214313456927302,0.0028233398881103147,0.0011480654483628345,0.0011557714351475617
23.561619,0.0025026274821253543,0.003944817526143812,0.008031781453840973,0.012975139709870773,0.025859399182187312,0.05561210325853271,1.036704913527081,0.07714664858542687,0.03792269580901321,0.030460045943698444,0.021386874919042464,0.017135375540016314,0.012542420636505593,0.010814133215497887,0.00815155374334748,0.00601196773160938,0.0038090855329849724,0.0025961137974883568,0.00045877979670327484,0.0012454855131007068
23.589981,0.00267430684267467,0.003559167744984339,0.00786978240365493,0.013737656514852908,0.02529580149197366,0.054412076391633674,1.0361238555853634,0.07795951721705065,0.037830992663734915,0.030036302268881654,0.021216395582119227,0.016574102369071093,0.012600415689039185,0.010890634000725158,0.008418648818440993,0.006103916155070929,0.0037942337481266576,0.002769564792499831,0.0006291359902370698,0.0015502509163987752
23.618352,0.001586106902034053,0.0035512434471847566,0.008348890044921035,0.013845425726761493,0.025246920746133127,0.055418111649747984,1.0349103349014426,0.07775068390552548,0.03784862887329361,0.03029107245438009,0.022072767969276083,0.017175963238920365,0.012501598140508163,0.010810992038765344,0.00801678393399659,0.006199018036766578,0.003842367904572891,0.0015465104523647545,0.0009327851388902541,0.0012073983880963642
23.650323,0.002411093884196653,0.003777320860267711,0.007811464300645886,0.01320503619217977,0.026158060913636438,0.05505878251731148,1.0337579705571958,0.07762396643228578,0.03806284439726029,0.02940782855345665,0.021347947064152543,0.017396471732573873,0.012376961491506494,0.010954519424229078,0.008397648602405073,0.006331464399972698,0.004248997428479475,0.0033505813144973262,0.00042134708470098334,0.0010659331785017687
23.681259,0.0026685981852759147,0.00394811399772091,0.007836279590865747,0.01303254683448689,0.024863832745574934,0.054973582574222586,1.0343130026779745,0.07630868273493813,0.03817597240599008,0.02935978572191724,0.022324030801110388,0.017023502740126616,0.013028166861459993,0.010578438211344169,0.007973684589897598,0.006478735211905843,0.004033352858324783,0.002962976318659045,0.0001876582927894416,0.0014309335721664276
23.710812,0.0033881126651466773,0.004131611243828139,0.007789914445668126,0.012915807838129864,0.02531203270446981,0.054761659628963205,1.0322533319127503,0.07633235307960626,0.037408584006929806,0.02985355563281178,0.021433129750007825,0.017270499146653115,0.012943703475172675,0.01086648639581108,0.008367529539299553,0.005867793076066524,0.0045067770531507555,0.0032918074614581693,0.0006437690157998347,0.0013859903410435653
23.739198,0.002360826115533783,0.003929338172341375,0.00791784136876236,0.013551681835293863,0.025545524620171414,0.05464790072835303,1.0315218481597361,0.0762819131900163,0.038622720020131285,0.030143435589417917,0.02169732872082172,0.016840564248031483,0.012970886198158301,0.010777656022656975,0.007755496260827696,0.005305128988243065,0.004202640049018783,0.00282333988811027,0.00030981354529185413,0.00190304078955598
23.767558,0.0026933491681066534,0.004207809941563309,0.0073662584518969015,0.012833433092817021,0.024647706932706247,0.054191181729660726,1.0310328981601389,0.0763217997248399,0.037235472414442444,0.029323316602459702,0.02170433348970538,0.01700492092667866,0.01231337242693556,0.011177073403832057,0.008474828838356084,0.0060341951614208515,0.004189538054505664,0.00242921647108843,0.000688254273153245,0.0016502435043039114
23.795942,0.0020223077074077913,0.0037578311501354875,0.007501619388920359,0.012914518857838076,0.02527043086840436,0.05454023577509112,1.0306356922289694,0.07576109125539311,0.03835184396528584,0.030344711893596315,0.020788795360255838,0.017647264526149797,0.012315215893354423,0.010299515899439164,0.008359539808003387,0.006208475760165205,0.003945747011637588,0.0027149712580643885,0.0009117685085404359,0.0011949931151224334
23.825749,0.00287807216621675,0.004042031333809304,0.00745585874138883,0.012796462106215116,0.024338261231604694,0.05448398068969497,1.0295829442430406,0.07550104375402063,0.037576075497260775,0.030065719876428615,0.02187716210485742,0.017377720981897687,0.012599817449169968,0.010968140276104222,0.007360578725304876,0.006019630963838178,0.0036932653080274653,0.0028366782440028718,0.001055534384823432,0.0018734164305990355
23.852467,0.002790648557044515,0.003783264357091477,0.007849049011658804,0.012472293740370791,0.024628775098634426,0.053166526651314036,1.027942594467869,0.07469383213527099,0.03752109935493061,0.029575431299110413,0.020853009717191874,0.01694044821956928,0.012690910162935611,0.011036783495067879,0.008260636867542175,0.005792841060733322,0.003879042586055977,0.0028475226729399164,0.0014005706596897749,0.0018595230830953321
23.882647,0.0022145755073885174,0.004263766843390748,0.007981973048361273,0.013371653923160401,0.025071384961024276,0.05316307786331726,1.0274985001619537,0.07495697524003885,0.037764671393593637,0.03008108112900119,0.021114692237227256,0.017187120964465837,0.012119945788322239,0.010878994943918103,0.008399700053260031,0.00584135662691431,0.004252153910538312,0.0026047539545482317,0.0007062858161030372,0.0012751820322129015
23.911093,0.0021903139986056757,0.0037002878089431993,0.0074601045238399995,0.013481209219910398,0.02429771475743643,0.05344804942436112,1.0256040296838957,0.07448520091664018,0.037228888283144176,0.02978104617731064,0.02145772738979422,0.01687195191019173,0.012331943373296026,0.010697015154840001,0.008276546386309081,0.005849118992306481,0.004061568926065496,0.0025522919025473215,0.0005810373768511893,0.001203922324905631
23.940122,0.0026532090184439995,0.0038570192585650467,0.00715181982688228,0.012089759663827115,0.02488051303744049,0.05357326343395974,1.0251152319583414,0.07445735989026725,0.037498343730401,0.029937247370371192,0.02073772307167665,0.016822157520414965,0.012537890335656044,0.011265805358243178,0.008058099903538639,0.0060731561918130434,0.004761133422425877,0.0027035413776940373,0.001197644847285498,0.0012879448438158439
23.968994,0.002714906938764301,0.0033288824054603814,0.007257270810481829,0.012340450728698374,0.024739163221590126,0.052969884059413955,1.0249625593695644,0.07421189985535787,0.03713016492324545,0.029248079752067665,0.021718420673264568,0.017714402646479024,0.012696158399277005,0.010659247143471204,0.007637881327086718,0.00583987667399788,0.003960015899803535,0.0029657842227572605,0.0006245394589464451,0.0012388078866327396
23.999152,0.002172221403146862,0.004055660122420042,0.00728732991964772,0.013130540416361029,0.024396633841365364,0.05291773841117458,1.0232422659860825,0.074499909782565,0.03677124157799734,0.0295676050637994,0.020892153501497215,0.016428132733685534,0.012873427160726312,0.010664040618741277,0.008346550643332123,0.0057631428219481196,0.004405114886661653,0.0025863647460937,0.001107419165350596,0.001264202414845414
24.028162,0.0026583267431223383,0.003854845490366462,0.007387917408753187,0.012070273616104691,0.024059279626151717,0.05327017876050468,1.0231690888039628,0.07418683151560675,0.03650337690844179,0.029796329536618777,0.02145668027492836,0.016761576634366643,0.012492319910476113,0.011401534742966095,0.00814185092123656,0.005471515382079785,0.0037106554652001516,0.0029832493577785493,0.0006256568705312991,0.0007267573977117335
24.056067,0.002145040600988189,0.004432546905831067,0.007130806976529101,0.012442859511633302,0.024009117892660727,0.05329774341369227,1.0220038993425307,0.07384763535857687,0.0360694059893097,0.02938720169758202,0.02102407819440749,0.01705061804582982,0.012780331237305428,0.010314275505647265,0.008395915567644682,0.00649225612775099,0.003263597803742048,0.003677494790837237,0.0009208840382199446,0.0008129154779868105
24.084691,0.0022384830778310076,0.003965553492644628,0.007750083019211862,0.012417153092278164,0.024867718597293097,0.05307797794725936,1.0215276923269616,0.07379049500816134,0.036891954414301306,0.030115473962282643,0.020813185447586785,0.01657448165690877,0.012390881314007746,0.010272973361971267,0.008448499523296337,0.006139430238642567,0.004647547612641476,0.002980516496453317,0.0009622720352433815,0.00044486632498514554
24.115704,0.002376871715709337,0.004011668844757643,0.0076589545757106805,0.012806047240823792,0.02466559653341841,0.052907034669050626,1.019662106939769,0.07365957382199671,0.03625726290638488,0.029493816359172025,0.020570774723869367,0.0167609254934476,0.012429763584065895,0.010664272594478276,0.0084131433680916,0.006267690395741651,0.0039767372799292995,0.003267955656182714,0.000928155903670993,0.0012035112937445675
24.143031,0.002346147364144452,0.003966712910389388,0.007814682715203115,0.0120979201066654,0.024133294462011116,0.05257972861592856,1.0195653498236499,0.07277654529212557,0.03633396517688445,0.02959354317707632,0.020372914944231477,0.016886764736761498,0.012671452805991764,0.01031629564774145,0.00797346193769403,0.005985618614603778,0.004097119831724847,0.003092023335137803,0.0010094182008911106,0.0016146401842680503
24.170531,0.002287800880614174,0.003591492399883978,0.006948405885141908,0.012401530941288211,0.024417878091195555,0.05323172960021923,1.01827487037649,0.07340798764655822,0.036583380353504225,0.029259364632217368,0.020271874112099346,0.016846173044920417,0.012716955754449545,0.010446254363211432,0.008282030188048756,0.00589907626931124,0.0038997626078397193,0.002997342393469432,0.000453997056482274,0.0014705942450515576
24.200349,0.001985402426980488,0.0038569438010337973,0.006587455344105278,0.012741136836344204,0.023621232618340364,0.0527434368868818,1.0177788775800003,0.07238882266577167,0.03696047955816711,0.02877260340151781,0.021146761819473274,0.016928333647412832,0.012278258421892105,0.01007447898047177,0.00829472390920597,0.006165915045523573,0.004219910464244402,0.0028178918500950676,0.0006347546209701393,0.0009407696233346526
24.228871,0.0024015147825834932,0.003995013538005381,0.0073293707529402275,0.01208436608054614,0.02358715883060953,0.05284566361850585,1.016784624833291,0.07250501194858343,0.03638035963096864,0.029930652474525515,0.020358681563946913,0.016619604138661988,0.012323874130206625,0.01038838093858187,0.007922721231658835,0.005695535920971387,0.004264674584736769,0.0032774266322297876,0.0007383188636724684,0.001278487123951965
24.257173,0.002182980300260306,0.0031985275490686383,0.007274078564455021,0.012375141333847022,0.023917099292233852,0.052279782352152256,1.0157535286532908,0.07201137997172774,0.03637066169071831,0.029537273595583283,0.0206420061503405,0.01696849553883825,0.012231620817771746,0.010758528418256372,0.0077688817471483216,0.0057773057992474,0.0036800026854805715,0.002747874485673704,0.0009409242915844747,0.0010699936833958059
24.287534,0.0021087652004920052,0.00374708141556905,0.006868709617935131,0.012393521095664984,0.023963183731809945,0.052238840976770874,1.0152118869711209,0.07232073063426642,0.035817030192877485,0.030176975209648717,0.020562005249136147,0.016435284836301342,0.012480609819125335,0.010112378959622413,0.008405228159399036,0.005590555651201558,0.003995487037496846,0.002524349794731855,0.0008667005619521816,0.0010441126765096942
24.317646,0.002155395100784671,0.00324048148219522,0.007030928955431059,0.012279024022667298,0.02384256224545559,0.0530459868693128,1.013232143485567,0.07171243575981698,0.03627689412658756,0.028905747141845857,0.02059287216143682,0.01678495927037703,0.011906317339134722,0.01066017270322811,0.00818403981388346,0.005572028416111694,0.004059311114954486,0.002809948575196871,0.001161122664526708,0.001360858162933551
24.347388,0.003174781656079047,0.004009811187425821,0.007051880359839428,0.012426974588837882,0.02407425433101621,0.05297897378222387,1.0135220111838916,0.07273711340350673,0.03649907606497445,0.02950851962411563,0.020883000546032225,0.016701100129116252,0.012490577145004738,0.010461947562738157,0.00759740991487259,0.005715353548970017,0.004243260460429108,0.003231955967197641,0.0003876002745324871,0.0008168798104445906
24.375632,0.002331775633702077,0.0038121100235062903,0.0073836301169197625,0.013147946129534713,0.023800150287077538,0.05256507439671946,1.0132245010999603,0.07221962860028762,0.037166329020434236,0.029791156172303566,0.021304413145419452,0.016846312981775476,0.012103512040679871,0.010099546271292769,0.008266437532270014,0.0058933801158975166,0.003535777848744502,0.003105313534126509,0.001007831177797092,0.0013361899502685685
24.404183,0.002729575167846423,0.0036875871677319533,0.007164046152318774,0.011886768070498405,0.02400447229636718,0.05176977309546341,1.0106364375691685,0.07150307181852744,0.03588975204087864,0.028402518508149455,0.021419314199140865,0.01630243089294483,0.012453464689641428,0.010922737994944394,0.007831379311556433,0.005349402627017305,0.0035191941687319032,0.003343903656129627,0.0011990049246106947,0.0016224620972924606
24.432628,0.0026043181573991167,0.0039031269582959884,0.007400846965358689,0.011758404436450917,0.024310715806168257,0.05163109422510886,1.011153999287266,0.07226027206300442,0.03627682834046333,0.029268040971593294,0.020868548852101595,0.01623935578378804,0.012004471061575855,0.01021843405841779,0.007622574619078189,0.006393346125852958,0.004707212771085269,0.0022428343800071047,0.0011708821620875353,0.0016729437384565874
24.46249,0.0030305218934347762,0.003412787734117253,0.006978832002285536,0.012283460249069504,0.02394104125470846,0.05247446311174658,1.0097344106199724,0.07119347625896655,0.03630524967475388,0.029451855379472577,0.020548394331945826,0.016961504786820972,0.012468741680144821,0.010326491891899799,0.00789074532374619,0.005782280818759987,0.004089020957360354,0.0029296974340906196,0.0009049118043934777,0.0015611948582510502
24.490093,0.002061348890091903,0.0040898465103715595,0.006843634937845389,0.012363084848781411,0.02360668560785234,0.05248303142185252,1.0094729753207574,0.07188778930625167,0.035540135564786475,0.028526004158129333,0.020540631237606535,0.01641030268625357,0.013130161389551651,0.010501098743672622,0.008522392272235434,0.005936203371127601,0.0041417002856165884,0.0033052541261669732,0.000526151722704061,0.001197839238594566
24.519998,0.002139293654298391,0.003890392781033786,0.006775250297065237,0.012562823840167455,0.023811897679546508,0.05186697855512429,1.0076721862410036,0.07243978329424634,0.03530678788467939,0.028701948523356544,0.02023843549615497,0.016642498987638938,0.012970170412208961,0.010176173827676428,0.007612610474978519,0.005820403034350945,0.003918754411862972,0.0033459744596715225,0.0006586514228239732,0.001305429311974974
24.5471,0.001969285507070951,0.003941569984634227,0.006819031450339748,0.012471446658875647,0.02340857514056747,0.0522857809403514,1.0072730011673348,0.0717363000966702,0.03690940692597998,0.028538880965114685,0.020362180810907956,0.016744338047546135,0.01201337021818134,0.009802168778130008,0.008314044958055558,0.005396075024716544,0.0043227169134818205,0.0029378023613380075,0.0006176512038576328,0.001330777247811266
24.580627,0.0020432111120426985,0.0031825185054053626,0.007231430559832279,0.012004325595740781,0.023581619272445245,0.051818607833001754,1.0069291848221744,0.07264693688237471,0.03518603060265695,0.028762823453948035,0.02080944316350233,0.01639834309960137,0.011991039556674578,0.0103465673252429,0.007632891807075762,0.006225422314756257,0.0036621252695373937,0.003140763296930283,0.000706409425907613,0.0009662561156608619
24.607105,0.002393308352926876,0.003858942927081846,0.0066942970113366826,0.012625357109539444,0.024085064478088135,0.050931344219804775,1.0046571762598706,0.07279639515503175,0.03493797904340434,0.028142850934562907,0.02034444680903027,0.01628049511381288,0.012714151929091009,0.010556405340072851,0.007678810303341192,0.005828667682535341,0.0038555626674177984,0.0025405883789062,0.0001638100475584266,0.0014132307883933516
24.633313,0.002007574817860896,0.0038308146452837293,0.0067635690558448015,0.01277729532112522,0.023567810989212512,0.05146450310889323,1.0057023347673006,0.07289857889276063,0.03564137043067827,0.02845468071064294,0.020822405432595028,0.01648834308722472,0.012287523014380788,0.009941894429329893,0.007920244929995608,0.00569226462175563,0.004144755914209466,0.0027709830699731725,0.00029715487814556895,0.00130571910767794
24.661573,0.002394536248617202,0.0033478440423458837,0.007241553467605875,0.012089798180766912,0.024100861239703158,0.05173226222941385,1.003624167017433,0.07246420051574431,0.03529695411440433,0.028896313406053937,0.02029355413833524,0.016477220873252166,0.012087400267278569,0.009829648078964612,0.008026416758685736,0.005624369778031402,0.0037239730413408177,0.0025415161088545605,0.0011150667445370586,0.0013076568566160152
24.690581,0.002573006943114382,0.0031135875959215895,0.007120220072401444,0.012187202561551362,0.023810947980890323,0.051047779377843265,1.0026090889209722,0.07191611720948969,0.034956700185439345,0.02862560621940865,0.020445275607401923,0.01679473055135995,0.012162626086270762,0.009930802204860416,0.007980777006782376,0.005273815865541557,0.003745294564235554,0.002905287061386808,0.0011590906010936748,0.0006902810385904828
24.717626,0.002508725440591025,0.0032601180403220437,0.00791265321692635,0.012623558934305522,0.023526405551691162,0.051407394791381435,1.0016775520268695,0.07186917549937644,0.03588417245595428,0.028181220569014107,0.020632671698137078,0.01605584463244534,0.012193314475081119,0.01028736932609673,0.007814142680324107,0.006232449544046027,0.0032919135552506363,0.00303141489391545,0.0008942353412995518,0.0010418803522358902
24.746603,0.0024150619120119838,0.0032574030312375467,0.0073829915388286625,0.01233861810880387,0.023593396526019297,0.05165853797544889,1.00148496768588,0.07140449305583343,0.036085789277874175,0.028389916100742152,0.020495618305577102,0.016273124751337763,0.012081054094527423,0.010270043572175603,0.008090054695081318,0.005725569593746798,0.003940558271898081,0.0029587299564880374,0.0005650389545069633,0.0015139494918224921
24.778831,0.002664581741144707,0.003486432960814606,0.006822180529308615,0.01231433673610027,0.023752426263516386,0.05103809481444567,1.0001091753432048,0.07175695201013134,0.035519033607498515,0.028389321509395934,0.020594428141901475,0.01616651958902753,0.01207887130050286,0.010210629942515283,0.008264631204407964,0.006154959364850017,0.0037776675642722133,0.0023129651763257584,0.0005632333015530436,0.0016888384720747877
24.803943,0.00205757570971739,0.0036148277401285706,0.00775270377042698,0.012383814077003844,0.023036405642353826,0.05122462644906542,0.9985041962139963,0.07143123254178854,0.035178287705130866,0.028165307773051453,0.01986226086729139,0.016397501821343672,0.012520078183663743,0.010543693508559044,0.007563758805428548,0.005816081160304802,0.0035086340404168496,0.0032219177902776753,0.0009218632487178475,0.0009359311347992915
24.835742,0.00305115693852626,0.003080773695935356,0.00693211422165172,0.012022424981809705,0.02313599771203384,0.05133434240942533,0.9986691532196864,0.07187224985710294,0.03539397740643827,0.028784363869813003,0.020582474742150397,0.015906100148767314,0.011920828246644869,0.010064839997676107,0.008039984681218745,0.005383617798343622,0.0038561740498737167,0.00266423219898201,0.000574387519064902,0.001015741497474211
24.862369,0.0023917999753818087,0.0036096793341624167,0.00713991089830083,0.011998408490959473,0.024039431613137603,0.050744910258893564,0.9973612449272798,0.07132920880463102,0.03611613304267587,0.02857582261342229,0.02067972544418747,0.016031701753155464,0.011673063390050135,0.009561944850572298,0.007655674495524903,0.005824591788454066,0.003911149409493407,0.0026249109008972026,0.0005887994806388775,0.0011814727742803803
24.889046,0.002298284664103479,0.004042031333809304,0.007060756297718742,0.012080338586298303,0.024072045534145273,0.05144524492901652,0.9977147346421416,0.07141571193261702,0.035854404334545495,0.028773069704720673,0.020378375578356655,0.0160262691784668,0.012635938102187421,0.00997925096330978,0.00798268037885671,0.005266034484259563,0.00345607361757344,0.0027935046568825727,0.00035622001739284517,0.001495536482537256
24.916022,0.00255285058928119,0.0038885819699188895,0.007484871543478052,0.012637154164101787,0.023429766263142485,0.051008764779831475,0.9961888760193908,0.0703475789310334,0.03620788549654674,0.028651123321547494,0.020910000610235478,0.01601573468670845,0.01143924101704036,0.009969589972683617,0.007902509767020735,0.005759662325848916,0.003983596136597784,0.0029024807947695044,0.0008163808654415659,0.0014555357207115655
24.941999,0.002873163531442085,0.0034302168466953426,0.0077417605772687114,0.012402401571063927,0.02321841367406413,0.05155077102316618,0.9968691372411721,0.07052614945758241,0.03646098741736795,0.029445983997480604,0.020207777550527023,0.016279856910180118,0.012245558498098804,0.009758040343801675,0.007919006488783386,0.00590785652121286,0.0039041632800696524,0.0021290932363233622,0.0008379840220792225,0.0012886677484367566
24.974133,0.002646784202370578,0.0035691625367717202,0.006996616527166977,0.012386175753355648,0.023319036893765438,0.050827143751161694,0.9955273454521077,0.07005464647266257,0.0361235838780807,0.02902209846480475,0.0203676085997414,0.016961412129291108,0.012218798687598788,0.00989539823600368,0.007191961972781971,0.005619482838138283,0.004176813055230124,0.0031286471660851006,0.0004640779518354965,0.001497073069630253
25.001684,0.002403925243323728,0.003921018933526549,0.007019096871873903,0.011927747683644931,0.02382211829323901,0.0510527307099629,0.9946894322960655,0.06983400864761409,0.03633166220323431,0.029902229086172058,0.021196606927389502,0.016007371555229636,0.011881262741816924,0.0098330317152299,0.0073563348449653,0.006054346398005083,0.0036774393921597984,0.002764463496650228,0.0011439004403070868,0.0016298001098677532
25.02863,0.0027871839597542465,0.0031896709290682545,0.007035418771360369,0.012318164865788593,0.02316444250715006,0.051215744187611816,0.9932581511544913,0.06955211520890864,0.03662555031680332,0.02852454413425119,0.02076211147753318,0.01630611522194564,0.012543773375238973,0.009865385364599686,0.007533983640907585,0.005471462190285816,0.003971992047991486,0.0032139407415790544,0.0009175595934065497,0.0014620794598950448
25.055144,0.002531786727809538,0.0028865438887115567,0.006919192078900321,0.011833311433258293,0.023111782162681872,0.05112184244848485,0.9925468618409742,0.06898405424188729,0.036578144478263123,0.02857610065640873,0.020151107163411966,0.016023430506813006,0.012427480448038526,0.010439434662598274,0.00777893754817373,0.006093255001528695,0.003685281872887665,0.0031257993450655897,0.00112917616531235,0.0010071089769320256
25.081922,0.002142230191664441,0.0031559606274296453,0.006900769429265283,0.012054414386955889,0.02384250731537448,0.05041785671035926,0.9913272208091984,0.06945617628113038,0.03590840572380939,0.028539650900544944,0.02041880558945276,0.016554915937064523,0.012529203454707772,0.009996070448306724,0.00796434610939376,0.005422401290684704,0.0036166227200507225,0.0020284722206559253,0.0008023932560557715,0.0011013844258190054
25.10811,0.0019749524425034808,0.0031779519213562158,0.007165240423381557,0.012055689107529749,0.023315269909056583,0.05101952450630057,0.9893098353664346,0.06868632501166877,0.035492665782867694,0.028394556560864558,0.019959233938221525,0.016182091481633454,0.012803106077081067,0.010315358983001314,0.008281900165559665,0.00598152316295798,0.004163503967690964,0.0025749178285935904,0.000553591306569572,0.001087663780956832
25.136624,0.002165054949270641,0.0036669540149311523,0.00710719768226132,0.012232610605127885,0.022140199276651267,0.050386402226725614,0.9903159708084016,0.06887923017172658,0.03500074608919742,0.028799130210831372,0.021072337974362615,0.016617243387485197,0.01273903287642932,0.00903192072864156,0.007642353496179904,0.005792403947275984,0.0037736515518551144,0.0031427364380613642,0.0007078910599831058,0.0013445279190070528
25.168445,0.002677580548687837,0.0034161375453690534,0.007072263548565476,0.011408274230905176,0.022932732778318865,0.05088612439816616,0.9882881720363161,0.06868029943637698,0.03477373912503057,0.028578640601531858,0.020473326342540857,0.01599686828305459,0.012436757907372004,0.01034461780380364,0.007753244330934268,0.005619280849837906,0.003684650033552936,0.0027772672833138324,0.001166973193664483,0.0012763682907555036
25.194897,0.0027773092002168296,0.0031269071392129996,0.006826415412334974,0.011339267027811836,0.02301899468226897,0.050923846472208434,0.9880376094235266,0.06892817266644354,0.03499712712581099,0.028841058978157287,0.020184276628044097,0.01587070310676637,0.012787677766389564,0.009798224991357032,0.0075871825716326705,0.0062663715115825434,0.0036171377067351954,0.003387760457533885,0.0005024406685188518,0.0015812000693195157
25.221838,0.0022450911315892125,0.0030939617132707373,0.0068664720323141385,0.011964411055032485,0.0229079758581362,0.0510401846917269,0.9875435954274766,0.06865003983496637,0.035633642349352984,0.02923539884071388,0.020363267056108716,0.015838492582221163,0.011866786839525408,0.010475100345546325,0.007925854076964627,0.005828428002961697,0.004141046720747309,0.0030093585567728173,0.0004911931946660973,0.0013206788251774067
25.248868,0.002379221516344031,0.0039020903612948074,0.006687807312259255,0.011653819606771167,0.0226647328762023,0.05065127219106406,0.9875678906410436,0.06925202466664782,0.034333110375317166,0.028771968165038353,0.020611502286087855,0.01613430977424326,0.012449135800855222,0.009644378554486114,0.007664200543600114,0.006225062329581564,0.0042306351360382796,0.0024952319430483396,0.0005867197854531378,0.0016275664166204875
25.274735,0.002475841384890417,0.0032523868174224695,0.007103802132931637,0.012338813884274283,0.023200676416353636,0.050477486259701304,0.9869123708130401,0.0689926151679335,0.03482788520340448,0.028915409299502936,0.020546055796015286,0.01625118344151596,0.012802808286364766,0.010401416893592154,0.00735658013116329,0.005325863873004672,0.004119590467016176,0.0026243897343164887,0.0009846649216030436,0.0011850146916968262
25.306526,0.002305605047036935,0.0031691755525621768,0.007157921369193444,0.01174833863784733,0.023093037975730396,0.05025629910384939,0.9874400571999652,0.06844595212025771,0.03537884089192312,0.029046420605390033,0.020587267678877596,0.016535559397328568,0.012386528203744338,0.01030297403373212,0.008044898984931598,0.006141548866498351,0.0037484636984430205,0.002597873255621334,0.0008789711504392122,0.0011771292911337476
25.332709,0.0023387547746692517,0.0034851889258372673,0.006465298558858609,0.011766824361791002,0.022991000349302636,0.05066041198058964,0.9874466461546585,0.06778301898220668,0.03586129032787672,0.029656375118050457,0.02109582220822135,0.0162283749756208,0.012801410168647331,0.010061968195712706,0.007243639030225688,0.005940197783494354,0.004319841066855551,0.0027181638683251323,0.0004942057721161391,0.0013750912205282434
25.35957,0.0024774395663709836,0.0036626894809292107,0.006666034756858452,0.011634849173101878,0.023046593846206356,0.05026293813982571,0.9881890043855461,0.0678727956771154,0.03580822085489861,0.029684288782942634,0.02016080028022263,0.01620028228915775,0.012791892090110227,0.010304965324575394,0.008147964760077476,0.0056681472338120315,0.00400927404799139,0.002978992814782899,0.0008452460174717081,0.0011762636183751303
25.386661,0.002456357000716284,0.003654097694359401,0.0070348892463074995,0.012101540126650552,0.023068217168890775,0.05062509447143411,0.9885825760430739,0.06794841610524088,0.03606291079431829,0.029595448062373866,0.021141816273061137,0.016500759530151298,0.012292754067006105,0.010137929577624495,0.007408110660757334,0.005353573922330801,0.003752560958000212,0.002932834921397007,0.001313674514772393,0.0013383010596675314
25.415337,0.0025589767198560217,0.0035918570410256308,0.006615776139221292,0.011950771362636996,0.02307273340497778,0.05000422397481587,0.9900189053961639,0.06753937183395335,0.03578495508406425,0.029836941867463693,0.02123063654381456,0.016460054024450388,0.011729873404732555,0.010443846935008416,0.0077393843162137455,0.006202843208062087,0.004446601994488731,0.0022588419910105364,0.0010377098471630434,0.0011751496735190453
25.441337,0.002491403286669866,0.003355034377634172,0.007409238095830729,0.01140437545951813,0.022367647787938146,0.05020722990372154,0.9901615987282764,0.06760518467342504,0.03561976140441372,0.02958789860749653,0.020831019178648786,0.016675812856935052,0.01273794763640568,0.010024167957620159,0.007682311602205607,0.005866786124307643,0.0041428736325465135,0.003112381552640879,0.0013154456825105166,0.0013965752045230024
25.467376,0.0025139520662376675,0.0034053518534044635,0.006408550624209356,0.01135988408047217,0.02254347562971957,0.05013845896273528,0.9915729898839634,0.06868339619046483,0.03466484062427533,0.029249280774576933,0.020866594888951404,0.017008916797104638,0.012281330017685717,0.010603228107530576,0.007686651906570824,0.00572329189721694,0.004444271297986379,0.0032673856338788863,0.0014535348183569582,0.0005670441948261122
25.496016,0.002156002640357246,0.00383554483995035,0.006389598561727262,0.011605710980106456,0.022647448692336505,0.05047369920247033,0.9916424663435017,0.0691344101114252,0.03554152029834972,0.028898458622885783,0.0202637709764562,0.016912275227060444,0.012513186253632815,0.01089768143906042,0.007580409148177625,0.005926512493286587,0.004535333349448298,0.0030093585567727765,0.0008111592932130135,0.0012934242854971863
25.52503,0.0020340601116312328,0.003968495404438805,0.00643271982531839,0.011863384671713472,0.022683878456291173,0.05066270758512696,0.9921353079555153,0.06935792980511375,0.03484930795579718,0.029277719752293842,0.020904458874172124,0.016933036828590133,0.012663638969889777,0.01071568221021744,0.00792708410550455,0.0056241265668519145,0.004103344859274455,0.002960205078125,0.000609062741432699,0.0010225950461010256
25.555563,0.0019941345919032532,0.0031829208558064696,0.006536071615190527,0.011294802622039407,0.022853893024659296,0.05122025255963296,0.9935653187394081,0.06964697090207815,0.03536002801334504,0.029632455411120164,0.0213078076185254,0.01707250703469233,0.012393542230437595,0.010886771737651704,0.007948075318872637,0.005889339124539327,0.00418208446801978,0.0023725577034705643,0.0005652964341076838,0.001340039678211164
25.615032,0.0024088718332037585,0.0036167273326556722,0.006733259458262505,0.012586651290481685,0.022733994241930983,0.050634314283053386,0.9947530675576552,0.07025385520308552,0.03607597342805162,0.030009852681404558,0.020790205089059006,0.017293959399129276,0.012535355252373972,0.010983490577467923,0.008061241512348034,0.005331811524848807,0.004118657815926201,0.0027393351423258172,0.0008565673154015248,0.00142007197435446
25.651403,0.0021518274136197403,0.00368784760699669,0.006876116419495205,0.010926726050129943,0.022654308706593403,0.05056592389348552,0.9956485886342579,0.06977394643414181,0.036351330104884734,0.02977374319384049,0.0212873137153886,0.01697434839981408,0.012513800263732337,0.010350870163275303,0.008139702305332331,0.005633888151514423,0.004238442822202431,0.00264849901057576,0.0013753451772936568,0.0014909367399807139
25.69162,0.0023619723241924844,0.0029369998116699613,0.00634967790101409,0.011842965885321502,0.023372931250688362,0.051094223780907014,0.9964126014939328,0.07015000547578461,0.036376653100382954,0.030374857003950723,0.02143064330937212,0.01713647101472987,0.01212907935754584,0.010866855996448651,0.00825738784326107,0.005774725965414245,0.004445168367975575,0.0032228661237637033,0.0009844284364788653,0.0011374964151351914
25.73913,0.0026783956334492528,0.0034031204865515897,0.0069324710769828315,0.011355248507327914,0.022903927792177443,0.05140065104439637,0.9982066856157256,0.07023802511879106,0.037256780196793036,0.030069248055312317,0.021584128853974784,0.01674795991802717,0.012765406627141306,0.010598192933241614,0.008891780297390758,0.005868437831267556,0.003948497301172598,0.0033928252883944307,0.0006659023658455576,0.0017391338293487838
25.766704,0.0019226225595029226,0.003645940691071113,0.00714483734578466,0.011693711652398492,0.023105479947407477,0.05049933124919885,0.9999115216344581,0.07004606119764774,0.036847900742904866,0.030385044319148263,0.021416504087239555,0.017900785484995175,0.01275259628987655,0.011120278953507229,0.007981178138263021,0.0062371408528505215,0.004248997428479475,0.0027054676402070224,0.0010389711601580926,0.0010971748426533278
25.800964,0.0026495097874559715,0.0031096873030702246,0.006473886304211898,0.011636069809835075,0.02269742308543062,0.051177379124679345,1.0005967461953735,0.06936954679366734,0.03720427052951409,0.03000245503504362,0.02198587920421977,0.017340318100235945,0.012979133959349945,0.011004065394477933,0.008242634867328204,0.006074248717071552,0.004460815055556324,0.0031864940561289697,0.0007581176978935921,0.0017437798617140688
25.827624,0.0017659370433568491,0.003247237380469425,0.006532887086223483,0.011779967983586121,0.023395696005359085,0.05189009453745153,1.000363360733152,0.07056404070013174,0.03684037756859214,0.030613531897327864,0.021553493258671685,0.01735152612862258,0.01299792027071445,0.010866789040743795,0.008166720725290273,0.0063057995814577135,0.00390733018483624,0.0028763222122379782,0.0011503953140240945,0.000749430263703037
25.853753,0.0017738301266858655,0.0035545855942465524,0.006654131176293165,0.011557606071366891,0.023403879977131652,0.05150775118335539,1.001586550056396,0.07103453925714108,0.03737798213643606,0.030285765460448227,0.0217184005724632,0.016988852669694413,0.012874964391094333,0.01040091322987261,0.008276996476097037,0.0067782737316492425,0.004309817891602238,0.0032159232839297997,0.0007864199877962873,0.0011556707055469751
25.88021,0.002656453945240348,0.0037282455395471524,0.006347917588062721,0.011615369192206591,0.023426963752532476,0.05180219162417647,1.0027873236865987,0.07013838870520442,0.03762177600906384,0.030354192146080247,0.021092245977699896,0.01773601229552079,0.013314928539177151,0.01082985499386919,0.008414807140806195,0.006074861978468541,0.004573005877068524,0.0030917880123828246,0.0004626332988218365,0.0018598360814283395
25.909501,0.001970585619180237,0.0034294276932001233,0.007303466803250846,0.011627470098383219,0.0228550391222022,0.05120808916078001,1.0041203458985644,0.0709128093668122,0.03714394527694802,0.02988259410466684,0.021091612623681394,0.01764003296115005,0.013010372738287443,0.010953430087184518,0.008781923600193572,0.006627502694349274,0.004396524242303399,0.0037741374004474763,0.0005988467240353103,0.0013383010596675186
25.936525,0.002313921279802984,0.0031346321671737822,0.007216717644748213,0.011587144043219814,0.023477878408715437,0.05093267335468972,1.0042294094497413,0.07089394203428076,0.037427395953904964,0.030171948138545415,0.021378893541976612,0.017662969445748015,0.01270926607352359,0.010281214227367703,0.008395142518780398,0.006478685797422034,0.0038964102912494997,0.002869159572478964,0.001269623863069918,0.0018713646654775367
25.963312,0.002306614672153822,0.0031991462303391422,0.00683546490398018,0.01221870817545589,0.023658043864002318,0.051087048457280654,1.0053787634403226,0.07083066646650303,0.03696328900549605,0.030767447831248424,0.021238414642605473,0.017787671153708794,0.01363689341033042,0.01088858944386981,0.008032343089641127,0.006106209160603217,0.004241970803151444,0.002705112622313065,0.0013369520751809907,0.001497869917552757
25.992074,0.0017511911989345587,0.0032644181302942735,0.006757783310887798,0.011633663432021654,0.023593396526019297,0.051684900088152366,1.0061620839233056,0.07070251255138967,0.03748939846728588,0.030415839362168007,0.021527665317111932,0.017628896096313434,0.013147279829653481,0.011119933479683016,0.008146321513876321,0.006466527363787182,0.003908186670866363,0.003109687303070224,0.0006994536367605974,0.0014685147698211866
26.018109,0.002189689396335661,0.0028532099537250007,0.006178909989803325,0.011970422767453187,0.022749426814210258,0.0513283857229366,1.0077430268902978,0.07086962485190691,0.03772309127787662,0.02983717596960254,0.022300228200908084,0.01755427524099967,0.01300556683630248,0.01071746104486828,0.008009759735983354,0.0059735625738255365,0.004178303930756565,0.0032045273502271624,0.0006496195360536511,0.0018985392264595313
26.046988,0.002046185976275238,0.00331703227360963,0.006420904964545235,0.01219753372746793,0.02320586670385756,0.051739510075725,1.0073129771877056,0.07106408331084021,0.03799790821819747,0.03002190014217044,0.021703455167655858,0.017397462104499686,0.013285194628115235,0.011085079680952698,0.008052872007555245,0.0067175638252381115,0.004342063976674294,0.003257831867306767,0.00046937830857149903,0.001589442952410086
26.075669,0.0021135626171949213,0.0033589443773571507,0.007170656827970543,0.011978159133032483,0.02337519241336044,0.05168722451773304,1.008486393898457,0.07153643065387408,0.037071360705401776,0.03060748874599062,0.021761593126370184,0.017505046811791974,0.013256491784814917,0.011750704194460395,0.008687230778800393,0.006654341115320172,0.004278301606423586,0.0028551167879136818,0.0011546629262355569,0.001360729838600304
26.102437,0.0026632270097174367,0.0037473454865242354,0.006641246612289605,0.01171299177001765,0.02349780688457755,0.05110391764006117,1.0088790789229902,0.07182442854562106,0.036880654937174684,0.030257793968474736,0.02224612396362096,0.01752866468910039,0.012973921678921495,0.011074733024174048,0.009076126034897665,0.0065102880187039155,0.004490240597730924,0.003698966204492881,0.0009367703538922625,0.00124583597566355
26.129167,0.002246982978937349,0.0034129412324323976,0.006285556221558409,0.012167088008313101,0.023796324928949425,0.05196226199192275,1.0096654548582824,0.07138282222850546,0.03690297755694182,0.031015463152698555,0.02211071853001243,0.01845070917351505,0.013050917303306079,0.011233425269517209,0.00881889697006662,0.006240009914235656,0.003852126555121183,0.002870366416330282,0.0013158217485172749,0.0016069250926670589
26.158826,0.0022401466626836173,0.003695557747459107,0.006623202145757896,0.012057854375022515,0.023077106247048503,0.05158425981884907,1.0109961520051414,0.07227696711546668,0.03744103270828416,0.031000288890950856,0.02164904522060015,0.017536499820158674,0.012939446377302594,0.011370923425472676,0.008647981802462325,0.006107376784672642,0.00436362018011623,0.0031262462336380877,0.0014663728045092685,0.002021559216316339
26.184308,0.002604306982154346,0.0033812681250738504,0.006394333878315793,0.011841265188295412,0.02328366217501888,0.051790848796066616,1.0114811453779593,0.07152567626945774,0.03738095796353726,0.031229758598992245,0.021600432825556896,0.01781570627401081,0.013028506412267759,0.0110492309551162,0.008899269306684525,0.0064732703813696725,0.00480165386766285,0.0036005731007672736,0.0003567098915880935,0.001971235353680601
26.212869,0.0014969369800314758,0.003312686268274681,0.006816435994189869,0.011789922848579517,0.02288951234139471,0.05207073393309193,1.0121851059917013,0.07190144200857164,0.03686117708856086,0.03084480516617841,0.022141891004822185,0.017666022428297214,0.013338141220996351,0.011525871537037932,0.008210210493271341,0.006492865767148198,0.004112271961687968,0.0034207349891175937,0.001255678748256896,0.0016412953869048897
26.242401,0.002416543726304864,0.0035409761701216806,0.007135735630676078,0.012004616525648206,0.02312460924193762,0.051635044399804195,1.0128990196817742,0.07219272557971586,0.03701335710230931,0.030915724410207873,0.022071143468050197,0.01804903845184102,0.01341741555543649,0.011011481630316969,0.008837098407540371,0.005948114953052617,0.0048792408755121515,0.0030525683280366285,0.0012510346064922872,0.0009931701877520713
26.269657,0.002576567511730051,0.0032917455718334647,0.006811579666452509,0.01176522150224829,0.023279234367681576,0.05180578999625472,1.0141384159904556,0.07300759933957454,0.036886702375086185,0.03108949719631404,0.02167195690281537,0.01770684018864058,0.01396809420070302,0.011217838420498666,0.008283260029545826,0.005906476998192878,0.0049791196323527714,0.003896858429223445,0.0005132150286511548,0.001832341695522315
26.296712,0.0024321021174464343,0.0037979521391094343,0.0068740209646392,0.011494892536548102,0.023383976001036026,0.05245196699648822,1.013937875037617,0.07265664085800902,0.037179209852988004,0.030670683177933873,0.021948679451835307,0.017723502237510614,0.013271412379060375,0.011217236497956352,0.00873513365932744,0.006301441131170704,0.004388394309222935,0.0028083012618245534,0.0011792289935473074,0.0010791750921683913
26.327763,0.002150149638525678,0.0035715427830114903,0.007068151260910818,0.011715938310282534,0.023684232363505395,0.052225252477797114,1.0152243544373727,0.07297956510202942,0.037460443686869176,0.031128088632813536,0.021759145557172344,0.01728594193585645,0.013618950073985754,0.011623071454162713,0.008801643321317802,0.006539330253679499,0.004705184370403421,0.00286331085278242,0.0007514082185208209,0.0009568732968208006
26.353904,0.0015967504386508056,0.0036010499727111706,0.006870895645295881,0.012306535010678441,0.023732506797933,0.05192535315105907,1.0163170429708115,0.07286285437202372,0.03674770720013415,0.03096526033552684,0.022302525043048017,0.01876440550333948,0.013818720705005814,0.011117721669438588,0.009071747921112068,0.006837133745702419,0.003589717284227865,0.002900173615836825,0.000966768023513142,0.0018560922980348322
26.38196,0.002173788425909046,0.002975708389016126,0.006644786554530269,0.012136892040932039,0.023865108292116438,0.0520089871166966,1.0166110924421574,0.07312343029483216,0.03689549085526253,0.03144621714481314,0.021527109667973263,0.017667075115378447,0.013885498046874998,0.011738177428365547,0.009242799719487813,0.006252143350786027,0.004166878878633266,0.003480894010318154,0.0010428854894800855,0.0014637505902863907
26.41159,0.0026170602632310334,0.0034103478894563686,0.006476380866785863,0.011623003846756961,0.02370364479403096,0.05176240635224384,1.0183450401317942,0.07328922827394575,0.03766695129843496,0.031145975080763413,0.022271891023853685,0.018374233751515052,0.013532649168584251,0.011430719828479787,0.00834159075643788,0.0064279629821137035,0.004801672051257191,0.0033714759721586033,0.0011388005466946589,0.001182457704445415
26.4404,0.0024002540811822824,0.0033344731176556657,0.006253358192065745,0.011402359210687017,0.023219255997729563,0.05232355133747345,1.018149185703127,0.0737424487050625,0.03687061497914658,0.03108935584026822,0.022406454972868514,0.018005973999791525,0.013603122730154158,0.011409248715581822,0.008615779006354265,0.006766098763526769,0.004085774063302528,0.002968579666998376,0.0006776001987052769,0.0019263579102948064
26.470152,0.0019233490255368614,0.0032959072678058676,0.006150829984236077,0.011743767181579828,0.023412458880781584,0.05205541423697941,1.0195185628668864,0.07362514711760074,0.03706355858553669,0.03122145496449925,0.023157424444027904,0.01795960931121048,0.013491274311995089,0.010895507317755196,0.009138600744764294,0.006329896731839373,0.0046234130859375,0.003422359643434324,0.000686687892029559,0.0011773023493017781
26.499035,0.0021188437126401314,0.0037968714977962338,0.006789329563612265,0.012019124984848766,0.023095200525101653,0.05209435784615863,1.019865867660751,0.0736481340269193,0.0372182478730724,0.03157996618712389,0.022475638191664603,0.01792502661868719,0.013615906631898437,0.01130798014110929,0.008799361446699922,0.00672150957190723,0.004526237570296599,0.0034733190435003824,0.0007864199877962873,0.0011252775015574675
26.527837,0.0026438796855071042,0.00333442074825647,0.005936026868840279,0.011476202103478814,0.02399758953611208,0.05228804860150137,1.021197027944894,0.07303958089193953,0.03793392426476717,0.03175151347375527,0.021663015201000675,0.01813263609979925,0.013732963138054216,0.011276732912985355,0.00953109573997669,0.0072443501541677585,0.004441362760309084,0.003288348699255374,0.0009014316093592486,0.001203922324905631
26.557034,0.0021648129700888915,0.0026672127589530297,0.0069645507901185165,0.012319263461062635,0.023624350869378814,0.05231720661488756,1.021658713196431,0.07422334961065155,0.03776886973160254,0.031138627700999243,0.022372540905716304,0.017425218101561037,0.013912217140449804,0.011883183039330962,0.008497929785738658,0.0065900703217675865,0.004324473807713501,0.002681816284249917,0.0014984138628613643,0.0019742449651516214
26.585477,0.0030616694663476666,0.0037303448451769866,0.006917353704770196,0.011699494297336197,0.02403170871622346,0.052237470418756954,1.0226564295891432,0.07390977241762105,0.03725573966555779,0.03164217133481587,0.02267921292207274,0.01769394599825533,0.014016960668604757,0.011585722314221445,0.009812653077580655,0.006162595911058186,0.004300610587417808,0.0034226402647397395,0.0010605956096235232,0.0011879582226858455
26.613892,0.0022147463460895226,0.003523929708002095,0.0064157946140654745,0.011688097960492937,0.023469442465673805,0.052188728158884375,1.0231838069145376,0.07389051745567332,0.03765350380258278,0.030871339784201944,0.02170844839097645,0.018045419669404913,0.013578035397804618,0.012094209965687254,0.009077613791961578,0.00655166453796752,0.004359616551919426,0.0030196407206974723,0.0012419285804284024,0.0014263499445253654
26.641562,0.0020371483481785445,0.0030185032016061997,0.006528943245383417,0.011721642951713853,0.024365818517406136,0.05279612678526573,1.0241258235765156,0.07384346401794967,0.037708259123282184,0.031617573300028054,0.022995614016278476,0.018182465500867058,0.013520021181865224,0.011638248128133853,0.008628373002438168,0.006317493410332044,0.004452750217410559,0.0028627415899187343,0.0011931407138140186,0.0015587881822658855
26.671475,0.0025344867005820475,0.0028704880867071077,0.007277946535250725,0.011520772258009257,0.023365198562879688,0.05305495219613302,1.02490815338321,0.07376971684382783,0.03781584341906843,0.03167816208560603,0.022041801428910535,0.01847265644299345,0.01379907985087783,0.011752487335945817,0.008703908741391356,0.007052569552217246,0.004743851752220174,0.003927122914043548,0.001234005922658866,0.0007262366112617185
26.710566,0.0019226376970116936,0.0025360020202413102,0.006730388773721392,0.012260795450341748,0.023790053582256478,0.05319453292597029,1.0259757607292768,0.07413080378648287,0.03802764922456737,0.03187246567337476,0.022595403465419335,0.017999735451325435,0.013381227236273592,0.011631344133327443,0.009427869750339697,0.006724435984082087,0.004591006780950283,0.0034257595644430886,0.0009799540753271327,0.0013225506457030392
26.738937,0.002509734528345206,0.002897774209809564,0.006680688371740909,0.0118420246337676,0.024314468614905892,0.05358221169159289,1.02689427358817,0.07438712447541622,0.03770222998801528,0.032340175494777745,0.022180855677108702,0.018188466961749257,0.014428282423159251,0.0111053509776418,0.009267554011780824,0.006013676355625959,0.005220758498469379,0.0033282091399870965,0.0013657468630650159,0.0013057191076779606
26.767238,0.001810482811025807,0.004072539071066239,0.006448535582924343,0.012250520010446379,0.023836930643197984,0.05269122234565207,1.0282335653751207,0.07462065275073225,0.03812829819394603,0.03138528167174058,0.022311253495653098,0.018693830441031924,0.01395023263493001,0.011468099208279134,0.009011103040837493,0.006637774935760079,0.00499894790458214,0.0036583324665110635,0.0014547156836200057,0.0016275127703118174
26.795709,0.0017176984962567142,0.003317277938110316,0.006698856045048982,0.01261809828884062,0.02401452853965693,0.05341857592936752,1.0282068045292583,0.07438952357084827,0.03817358080807503,0.031656744649316074,0.022583272004515265,0.01869621074099206,0.013536629414308984,0.011981902779680528,0.009338656277993922,0.006241614147407186,0.0050053538124084475,0.0033815779762462065,0.0008349918337453448,0.0019529163726007155
26.826049,0.002421224145187439,0.003250131024988566,0.007063748173427397,0.011918066672976483,0.023809145038174235,0.05307941782166891,1.0292889707377628,0.07443570203480432,0.03859879595018105,0.031726711255055655,0.022913565231647618,0.017878139454090287,0.01396149390063972,0.011839996879497284,0.009053311005532567,0.0068460160277792345,0.004718402733324476,0.0033256634902177843,0.0010174878166380233,0.0014680192225104605
26.865931,0.0023306020865435447,0.0032837343035877022,0.00711925127129199,0.011974178555027136,0.023728855739529434,0.05308652285999794,1.030349332632124,0.07469498040048449,0.03850800604862543,0.03190068454364124,0.023208073917505793,0.017972939588530714,0.013816519638364147,0.011547798737290192,0.009610869148053511,0.006556970822937475,0.004306994248488434,0.00295734267125589,0.001255493312422132,0.0019168616525880179
26.894043,0.003143838264091741,0.0032348992687598744,0.006652245801942587,0.012514309590158288,0.02414224104001358,0.053146246757458375,1.0305067041526499,0.07553878474396529,0.0391803728808626,0.03170332175341115,0.0228978619775677,0.018010066115331205,0.013997602137812112,0.011518043633670169,0.008835701908525732,0.007021182190357273,0.005185524972772361,0.0035027812419030635,0.0004897690992951671,0.0013973460506768408
26.920703,0.002244611437573761,0.003344321400404114,0.007419734257100522,0.01220107887101942,0.02388951413882077,0.05391905626443758,1.0313301943952002,0.07514531235031871,0.03902401369307152,0.032064464585645575,0.021981869196627413,0.01841532925961096,0.014152082657333748,0.01265350436007371,0.009270643650772738,0.006435673543120457,0.00563165089353017,0.0030735383038069416,0.0012184121568406452,0.0014304453516618574
26.954446,0.00253263724248469,0.003882372417205888,0.0072129419236123555,0.012402554100986136,0.023823903151449943,0.052732420152176426,1.0329533329207037,0.07530537089079695,0.03945045122797841,0.031284980455560274,0.02281395127794671,0.018707146262988042,0.014006226086766264,0.012059138385674842,0.008317709239060087,0.0070371187738339286,0.004717212129562082,0.0031626302073412232,0.001083723200015115,0.0019027196025254891
26.980281,0.0021506233366594255,0.0035084681381413957,0.006700593658524198,0.011960481868278014,0.024455155122293147,0.05320083319493424,1.0331735751240887,0.07492098876194773,0.03976766041608098,0.03158129693730526,0.022911497322370775,0.017905098321545656,0.014000369281028246,0.011980598345149819,0.009413256917414318,0.0066631001667025545,0.004773367743911141,0.0040235852820838,0.0009384465406301353,0.001470594245051561
27.006743,0.001882621702047654,0.0034664664312490053,0.0068907921029068096,0.012337844411489517,0.024285953096935625,0.05291111455727538,1.0341193233434451,0.07589129972074495,0.03872897094739011,0.03186801383446255,0.022334366746338846,0.018574348185015008,0.013410854567128334,0.012240290631916206,0.009460350774437397,0.007100999275016112,0.004410001228317752,0.0036659617823983867,0.0009578157148726831,0.0019231523014160163
27.035018,0.002557122211400139,0.0034247144481081406,0.0067698915526560165,0.012145624682244525,0.024471139944584813,0.05334681991293218,1.034457329416219,0.07558823546285139,0.03878815768613724,0.0317964039968008,0.02267848528938763,0.018181084084257795,0.014270690187565205,0.01241325936216178,0.009545930633100379,0.0067727798711354256,0.004464988674438334,0.0033075427178468272,0.0009832451576853782,0.0010510858214901444
27.061624,0.0019340778476946243,0.003574605423174034,0.006909898444218989,0.01196297820701458,0.024708692632386176,0.05316614620075965,1.036324920095083,0.07612447035365735,0.039421582832493564,0.03142278742651039,0.022720676365783052,0.018819000827584288,0.013881980534302556,0.011692467163904402,0.00873134123306349,0.00657285511949765,0.004753804653997249,0.003779200385091603,0.0014062321516069415,0.001357967932389958
27.089979,0.00211878876907326,0.0037470891826274625,0.006937402196411676,0.011808893085109335,0.024385374618842215,0.05431600823611506,1.0358829453741811,0.07651711744037416,0.038724709101538045,0.031251673541854694,0.02269660242891112,0.018307153069374832,0.01460054236719313,0.011978280619491834,0.00945484856979132,0.006631695128681612,0.004629552812126638,0.003628585276149216,0.0007142759606108228,0.001654857707072368
27.124587,0.0022827704315760587,0.0031257248574250948,0.007007390176471822,0.012205242979670251,0.024098499088339078,0.053837248360525364,1.0372204368927922,0.07620359946117485,0.038731027678228565,0.031654813942022846,0.023119198036654246,0.01849441400854247,0.013797305972111932,0.012657880619168562,0.009386946100346318,0.006554289354740269,0.004955942171445058,0.0029432558732543964,0.0007775996280664616,0.001817430033370024
27.151868,0.0019705117721585895,0.00408471969204014,0.007277946535250725,0.012290717796919327,0.024432692572138346,0.05402119122360166,1.0374419126029197,0.0767270619309429,0.03879707055560118,0.0319267253897154,0.022873155110467638,0.018292484911813237,0.013635213693065982,0.011959574200776861,0.009036324580322136,0.006446544933976587,0.0051128613862046635,0.0041687293770814714,0.0008146321513875859,0.0014550557550848373
27.181614,0.0024137118263845526,0.003397557073309148,0.006987292584955916,0.011970128575106926,0.02432571279957047,0.053904104751594996,1.0383619946674283,0.0763806319810959,0.038955150560190714,0.031734738702406076,0.022904883332387556,0.01867992710823775,0.013437867675924206,0.011751459586038127,0.009413726858035949,0.006814078737002017,0.0049788098283879935,0.0032952007685575777,0.0007376878892051396,0.0014540953485523503
27.211946,0.002045588504012316,0.0038388896568841663,0.007461894988739661,0.012129309708185917,0.024332249174016357,0.05394842033390647,1.0398027605210034,0.07701994662117947,0.03911986683446612,0.03176090552838669,0.022204898960002398,0.01810694669454491,0.0143559440384898,0.01212220761777528,0.008498970865479065,0.00721605219631688,0.004573184073073031,0.0038569815299839766,0.0018900737480961106,0.001438904617649076
27.240525,0.002736060865993276,0.003292868245560629,0.007429498753571921,0.01288982311196607,0.023840601773550102,0.05341431957887835,1.040331578310552,0.07712783757252101,0.0388489406312479,0.031968533252130865,0.023313208918636464,0.018148014005879492,0.01400573984482647,0.011623614803106183,0.0087710069262263,0.006531140503638507,0.0042966430774868105,0.003023281756290664,0.0014727893549113585,0.0015191885186568456
27.27173,0.002430054978734223,0.003423413980073281,0.007074921473014184,0.01195745928726308,0.024899045407887895,0.05407155203869428,1.041344629817433,0.07741621180068556,0.03941750883993339,0.03180907496927223,0.023172551156880834,0.018654306480737532,0.013807243924620127,0.011498456888354866,0.009208853023882742,0.0060249662404405074,0.004728089127417062,0.0035541024879470143,0.0017014234041558567,0.001077069488011454
27.299176,0.0022737259771905736,0.003806547997092914,0.00714408779958023,0.012333864293000868,0.024647532174778927,0.054238039152864057,1.0413459979425779,0.0764574861579708,0.03948816741429212,0.03204974884750852,0.02298834944530987,0.01883643123665095,0.014167177580652895,0.011405334966679531,0.010083072583634708,0.0069652736940825095,0.0046648616305844815,0.002914089163128927,0.0014619998346112539,0.0015132572775297087
27.329161,0.0025796493625940544,0.0036679301097366016,0.007251385314414815,0.012629010305085068,0.024219897169969806,0.054804201117992585,1.0430370954245878,0.07707270582587236,0.0393119728428477,0.032620296929674525,0.02338341592175148,0.01913886804204723,0.0139201329648672,0.011296786541744083,0.009507110334099242,0.007093765741122831,0.004654437178267122,0.0034533862521090304,0.0012241315380939685,0.0016393259275427057
27.358956,0.002562534068189316,0.0037792850957484845,0.007622013336203225,0.012124320198264843,0.023910101306860197,0.05459421207320998,1.0432914579428445,0.07683845797393994,0.039417792364464264,0.0324894350917845,0.022865920365365156,0.018470337148628415,0.01478545165932157,0.011767069223883615,0.009128053254368199,0.007507401752846891,0.004526417607476141,0.003290074111896668,0.001253103375010462,0.0022338627464800168
27.387456,0.002250361017066453,0.0036224844076948974,0.006628152585556707,0.012325194183445057,0.024410749449048613,0.05476651380262574,1.0437011973341999,0.07701148971605311,0.039330020165172196,0.03193182346120847,0.02241900536361755,0.019384527445177813,0.014576836274773937,0.012716095217484135,0.009243580591657684,0.006856092474893906,0.0050232074964469894,0.0027491345730366232,0.0008301678777304348,0.0011670729477522548
27.415972,0.0025047198831912353,0.003455046094548565,0.007644067007031227,0.012342634422255225,0.024830566304905804,0.05433077140083555,1.0445972160252044,0.07742302503270587,0.03928791290080679,0.03206763672207562,0.023003701205383482,0.019538688733214432,0.014129286446517002,0.011837164815999359,0.009160625165149556,0.006659941418111011,0.0044881141376675515,0.0034826493822750853,0.0011740346717328703,0.0018004401229340414
27.44594,0.0019439990701661362,0.0032520378090310537,0.007640441526168085,0.012020287229457303,0.02412374617977783,0.054690374252025296,1.0452363606616097,0.07709442206381867,0.039327116336332416,0.03208593550209056,0.022973415625069486,0.018719246162886286,0.013674122761828257,0.012080107301847939,0.009622194076620152,0.006889157382489435,0.004937137948490806,0.003971486434662042,0.0016268509870527238,0.001166973193664483
27.472915,0.0025733236375979963,0.003162841855766505,0.006745631762911307,0.012701042422767506,0.024374443332111032,0.054387380277170494,1.0459633807269406,0.07783389282213994,0.039174681749736984,0.031903954153202185,0.022998070463747477,0.01861771275873491,0.014373902808304593,0.01218315889686902,0.009075468650756282,0.007018586848822024,0.004819875656021951,0.003390834596413812,0.0015998460131171966,0.0018409619921895403
27.505763,0.0020896185994302096,0.003948585750531229,0.007214313674779866,0.012444440574209027,0.024700265832642797,0.05441722381542085,1.0467864064571566,0.07772718001199537,0.03947057066819737,0.03251540541609091,0.02314812364745273,0.019229964210924284,0.01393638132840967,0.012139201060642344,0.009134478795146629,0.006441346487192539,0.004462171909882896,0.0038217479397144637,0.0013193559412142013,0.0018189667016311952
27.534019,0.002013191799542119,0.003596424074538569,0.006992709477350548,0.013363722465393458,0.02464495317048352,0.05457624332540842,1.0469439501839315,0.07906085161754303,0.03938216305094887,0.03203412692158661,0.023092351109692807,0.01854104556972644,0.014958604641323266,0.011790182041845327,0.009113614351559352,0.0063418673748424055,0.0051471222657713525,0.003734836044142329,0.0014325800879835117,0.0013626107176364028
27.562036,0.0021188437126401314,0.0036090987717009746,0.007052243535475036,0.012725786625264203,0.02493546307738609,0.05445022283151401,1.0492514060789142,0.07891545950145223,0.03975243801897411,0.032425147560714136,0.02331264464236643,0.018684468204919296,0.014287762098988107,0.012133462467825689,0.009233827550711657,0.007084618953861401,0.004802453880682437,0.003751994747365873,0.0011275253975015205,0.0012902702468033562
27.593268,0.002251408343163521,0.004422956827182403,0.006802793603311177,0.012306404940018171,0.024751365646898258,0.0551289775551006,1.049417185237384,0.07829669325127459,0.039923760659798274,0.03257823023133007,0.022900983410302358,0.019350418775453942,0.014374728890251789,0.012501197716582197,0.008765201498024613,0.007078910599831312,0.00448189104797465,0.003305650341957664,0.0007457318501761623,0.001713474369949926
27.620424,0.0022732139171038595,0.003413887652867137,0.007416654463582229,0.012113549393586349,0.025433033821520176,0.05554588482389341,1.0504111967066387,0.07860450703067613,0.04024711567458691,0.032548535968294476,0.023397097931346637,0.018524672675812405,0.01466642308758201,0.01216769556439961,0.009378177010133925,0.006772466169986428,0.004854028020402995,0.0032775687105267045,0.0010713799854456761,0.0022145360812012584
27.651185,0.002288818359375,0.003707799400297561,0.007277758584200559,0.012674557703211244,0.024902859149535914,0.05496443776047898,1.05030821822857,0.07811073269804421,0.040105620458239184,0.032350627369839305,0.023558528906777707,0.019404760193440906,0.0137988436281045,0.012058817395829294,0.008678381783450493,0.007312658246327116,0.004397206022264093,0.0035972736799298704,0.0005323108991245241,0.001234100258407221
27.680411,0.0024095604050271163,0.003120123888584587,0.007263187600783788,0.0121942381579579,0.025280348471851632,0.05508046916697597,1.0513872242901425,0.07823841572298634,0.040402643544564555,0.03248484920031276,0.023230755923824405,0.019019240488167326,0.014318802452178652,0.01168186871070445,0.008524860947880585,0.006631352809361558,0.0052265361994065845,0.003138788915421016,0.000863875234377915,0.0019166035231437673
27.709003,0.001932768236091286,0.003324464347924742,0.007459117438974111,0.012418934283559417,0.024806917364410257,0.05507349242518716,1.0519853435074054,0.07846122935886159,0.040725808770579276,0.03222613262120994,0.023299069181824957,0.018850646807049513,0.014212990717072105,0.011592836747130335,0.009418937916453667,0.006799327364078916,0.00476964094432618,0.0034561494063531225,0.0008621215820312433,0.0016634879620322598
27.737605,0.002157621909542319,0.0034491698676346314,0.007049432563445659,0.012803397041472514,0.02471152291160766,0.05562219226657755,1.0515874514227357,0.07785055152269658,0.04011794931093282,0.032865435682240006,0.022631697103903718,0.01870763165382062,0.014318357314537764,0.012462566341771892,0.009657912491030977,0.006450773764755238,0.004904419062667299,0.003300222456768958,0.0009117685085404195,0.001645863944434878
27.766855,0.002262948383013653,0.003946875378317175,0.007396881943255427,0.012453978820503423,0.025018647157443105,0.05535202236159496,1.0536264265738038,0.07876886792923987,0.041173998155446825,0.032043385278530616,0.023645492621845333,0.018753872722289015,0.0142391402635614,0.012353589506267618,0.009031105442317357,0.007215463324102995,0.004780228179156237,0.0030517673492282626,0.0011694893793804328,0.001492127015350879
27.796946,0.0025345785639262785,0.00380744244217803,0.007270732931234707,0.013023378699581206,0.02430550281011823,0.05553664139764596,1.053244530982737,0.07881580352893058,0.04094021825010366,0.03246335344384576,0.02338190364067071,0.01855729266750492,0.014114159247246115,0.011461879893006031,0.009593365235371297,0.007243735457902288,0.005459203647447473,0.003739158398414243,0.0007349606066157406,0.0019111899794740205
27.826781,0.0024445632549969106,0.0036180789772767992,0.007133096286626757,0.013014472460750234,0.0251818958496767,0.05558724708113574,1.053099070636689,0.07829422876107997,0.040581731323597416,0.03258106382096763,0.023805659776774735,0.018722995854960185,0.014292601134839404,0.01183179629461895,0.009698349967943807,0.006839087305553439,0.005276122116280128,0.0032804799595491105,0.0011978392385945762,0.0011880807115475871
27.854662,0.002008719755098147,0.0033344731176556657,0.007664732157423911,0.012236666469204117,0.025044670280425015,0.05551622914593628,1.0521998985277856,0.07842191214759146,0.04019878746972165,0.03203695412908482,0.023167275518334533,0.018414496362990262,0.014164632056989056,0.011450585112616438,0.009569125320798238,0.00704284033893639,0.004968382156749265,0.003838677374204119,0.0013940304757274376,0.00133514404296872
27.883181,0.002489252925522292,0.003889861597382941,0.0070630312277802565,0.01280482676260403,0.02489898345752367,0.05544762244703156,1.0519148078292027,0.07838444545477907,0.039925802495116756,0.031715357277790054,0.022945090439984675,0.018870245905800685,0.014307767494921762,0.012254225576403112,0.008945047820227562,0.0068181393737288655,0.004348815114457475,0.003221014355946963,0.0010690957065187597,0.0014477567688783
27.914127,0.0022716898558707197,0.003520285643023476,0.008208093954765523,0.012790399486312592,0.02510078221457971,0.0554657391701485,1.051470782254651,0.07826076311882711,0.04003785948574292,0.0315000367744478,0.023237769374140873,0.019092277425684038,0.013660294021563955,0.011552651800858486,0.008725926339757356,0.007258854705994095,0.004002437380269433,0.0030272549185486847,0.0010473410953047682,0.0013309521947010151
27.940566,0.002226855463697817,0.0036965499090475832,0.007983588149356815,0.013180549146398985,0.024742784000285258,0.05546205920595597,1.0511664641745442,0.07850495754969108,0.04003185841251003,0.032337093094376886,0.023073792952445923,0.01819812115720349,0.013871710083449049,0.011140572411692536,0.008901044936004661,0.006632449924232865,0.0042071458934617,0.003303607120399304,0.0006058046731904441,0.0014563153274765389
27.970818,0.002763705388192785,0.0033831870243934536,0.007722835536037205,0.012286878747068724,0.025023656926680213,0.055303201248223126,1.0510096910181372,0.07792861103865605,0.04007459581509882,0.03158317592742773,0.02302377086242077,0.017950940700719637,0.01378319329689408,0.011167208131971465,0.008538904796323672,0.006605927897489232,0.0049078419048092245,0.0036550135213057797,0.0010759880926705092,0.0016532037111411037
28.000863,0.0027619356592238913,0.00372255039164648,0.007513191287598924,0.013329056641282673,0.024934833966851512,0.05563868448159745,1.0500595373662143,0.07747561192717933,0.03967126109529792,0.03123921714955843,0.022708441372418987,0.01851031682525194,0.01298210922388132,0.012124089752827019,0.009124666551644109,0.007055606148821987,0.004866244101062018,0.0028763222122379782,0.0012212990259996125,0.0012046231720220949
28.029078,0.003180871996526014,0.004129920293602271,0.00835319757045588,0.01307715834941349,0.025535778390250643,0.05494268730140089,1.049282664791185,0.07750653802688837,0.04008551554549794,0.03067301362136429,0.022395837815232533,0.018589714517963797,0.013524670099697675,0.011631454229156827,0.009534930247605863,0.006668915686665137,0.0047240432220270545,0.0029831225303521393,0.00036906087104638134,0.001634845915113583
28.057842,0.0028320781111950215,0.003556607377694519,0.007203962614806739,0.013674593127351585,0.025192598078390967,0.05506775416816048,1.0488835667873633,0.07720900901082259,0.03911156329847441,0.030970209382393893,0.022220875816247473,0.01828942670300634,0.013777277590341551,0.0115815917795313,0.008918148701682267,0.007342510429478533,0.004619892907932718,0.003059425258637656,0.00030230122003411446,0.0015862169935558367
28.087115,0.002674568016080109,0.00366186300084731,0.007873453834764236,0.013008627783654183,0.024842795297059794,0.055225664140526154,1.0479533514571968,0.07674203512151785,0.038916988103387305,0.031570424429742935,0.022782553752649395,0.01753313379878492,0.013813117300049494,0.011254973214669683,0.008691919772375708,0.006117851587278657,0.00432220519317077,0.0031485097902862916,0.0011053936936202902,0.0016053123595181765
28.117432,0.0026340753939257913,0.0034341768435826735,0.008425905530929966,0.013098926112025963,0.02520009224672312,0.05536357287810074,1.0469885039148648,0.0769594161492486,0.039079331705596,0.030638449672030076,0.02233831087055495,0.01788970520120475,0.013407831179911784,0.011462149043427733,0.008849735910322993,0.006628275530779267,0.004195598216956494,0.0033136964545686814,0.0014142395259104856,0.0014735795839983647
28.147386,0.0024234588888959645,0.0034237710204859093,0.007713166941930981,0.013047640989997094,0.02550109572209811,0.055395647227825064,1.047002442319346,0.0761483145308526,0.0387304017282311,0.03068468120476364,0.02290725549194431,0.01828434977477529,0.012919818177819797,0.01180871809942205,0.008247124935441236,0.006608680895223855,0.0043792724609375,0.0027772672833138324,0.0015274992922146278,0.001381952732393794
28.176063,0.002072458706740292,0.003894026825013311,0.007224134249866933,0.013237283137468152,0.025590355187789012,0.055590390508210664,1.0452779926499685,0.07601277918085467,0.03835495821635087,0.030901026721271343,0.021952124115503454,0.01782781207642088,0.013504349440727528,0.01124067464740109,0.008923068609955535,0.006165853683718266,0.004070294495467711,0.0029667457603787103,0.0009367082152994535,0.0017478474977475648
28.204558,0.0022444428720943474,0.003973918650919788,0.008294187058285715,0.013573945080447769,0.025111315031093408,0.055328866753336654,1.0448235537103654,0.07630629973518609,0.03877050295868392,0.0307126429567524,0.02227731599601997,0.017358810819617806,0.013326562865111056,0.010740120103605871,0.008350437664196245,0.006453877054512499,0.004967181160881668,0.0031181084370750954,0.001164326596223979,0.0013918575252236938
28.234789,0.0027710565904911833,0.004269442173010259,0.008404549465022781,0.012909244416421812,0.0249702845118004,0.05512732988419697,1.0437893923344437,0.07621491764271383,0.03815996025248708,0.03013451004618393,0.021720586090640412,0.01751293239370271,0.013578446933833395,0.011308008452242708,0.008143856022880869,0.006469906498548074,0.004366813775041886,0.003044740237751504,0.0009037854311719204,0.0011917495233011862
28.262102,0.00299128702249378,0.00408901383979948,0.0073004176925426005,0.013094843940086453,0.024988172618626254,0.05547440000170934,1.0444894960326698,0.07601343084111027,0.03835916478561708,0.03046944159707078,0.021821276757985158,0.018233577763654897,0.012671432134748169,0.011184374920553726,0.008778413308037471,0.0063000230616807205,0.004522892720272,0.002906809328717738,0.0008948535026396788,0.0017392677015550695
28.294536,0.0023211923498052023,0.004059017148756046,0.008172915668671432,0.012455240688097564,0.02527598488335107,0.05531606995129683,1.0433200984026558,0.07599340868963614,0.03834147496477198,0.029810855284792978,0.021820256425807334,0.018404560335790174,0.012974092165273784,0.011326955866498418,0.008538260588244398,0.006170987083449126,0.004091475776874074,0.0036565181647081092,0.00046545559822595237,0.0018035895126521945
28.323034,0.002280321243242444,0.0034268298409241144,0.007226067764513381,0.013007195851169268,0.025455303068651746,0.05519151726965406,1.0418951089930975,0.07635527358391453,0.0382453755532006,0.029587380224855887,0.021417472992418585,0.01764356993625323,0.012985509652007888,0.011247127554508417,0.008482929559956687,0.005592476295529388,0.004480007493771731,0.00288912387803848,0.000760838476803331,0.0016342227198370123
28.351461,0.003065811224019495,0.004032948753796105,0.00853059453092421,0.013010882757747888,0.02499103296851625,0.05535134302996277,1.040939558670506,0.07608397697303759,0.03803677702600622,0.029918478775819584,0.022168452723929463,0.01741577549773441,0.012599029761852171,0.01121912777518331,0.007951761841819229,0.0064508775325730775,0.004318169906683287,0.0032265213705124068,0.0011706832945795264,0.0010297704436045103
28.382752,0.002816528193999094,0.003933232220738951,0.007749065268054487,0.012960421468856377,0.025031114472065127,0.054984734625506154,1.040833815432519,0.0749395129209697,0.037616961650328795,0.02992595553275804,0.021261584031555824,0.01807449939240718,0.014147105039568869,0.011481691265043179,0.008439434699488883,0.007047054125936694,0.003994729411370728,0.0026084943415964476,0.0003591492399883978,0.001262635982680218
28.410062,0.0028461323108777666,0.0035895226976329396,0.007464827458420219,0.012668519449071004,0.025330446987126807,0.055149519417835566,1.0398392118711237,0.07547100805301593,0.03774443684272945,0.030407425447585283,0.021953502890195407,0.016994325185461234,0.012801762554171595,0.011078671618946094,0.008691310346267156,0.005872750909450162,0.004398728062093083,0.0028701230601029548,0.0009804885147959804,0.0014085482321296065
28.439942,0.0018528122456669706,0.0034363202893808137,0.008198855628759398,0.01330196259135615,0.02498662234920087,0.0545477833258708,1.0392963278641651,0.07503108453625619,0.038418243992172904,0.030540767442341684,0.021431659104789367,0.017423469300515103,0.012451457039054543,0.011218816475750907,0.008609230014321,0.006042022880413341,0.004162560180316317,0.003532706262647891,0.0005640078606651428,0.000870587131052488
28.469154,0.002420442699854584,0.004286015670837369,0.007319202294634153,0.013335889206392624,0.02540445524214576,0.05465687273058164,1.0384608251055139,0.07550205639233785,0.03811051495753464,0.029512810641134344,0.022019326131750803,0.01775097960825538,0.012877536580808658,0.010490420254793603,0.008233244414772805,0.006137069026825799,0.004072953538857835,0.003197699420678535,0.0011910899711792915,0.0018528750762901085
28.497518,0.0024987402737266834,0.004089248712768853,0.008143023304425748,0.012904689532409202,0.025718842864955245,0.05464104026403328,1.0380497894852156,0.07570179443548243,0.03867564568295004,0.02997910658789282,0.02157603834412529,0.017329062515283575,0.013144224600452954,0.010845567399276005,0.007983223595294024,0.00614060576450445,0.003868712428015229,0.0027726105679521267,0.0008233032317058445,0.0013713398954279367
28.525989,0.0028084463470784853,0.003698439004323162,0.007592723453761921,0.012492065966470022,0.025002661997288768,0.05479038142634537,1.0375256352112576,0.07420630178084456,0.03800972931253812,0.030031709070162785,0.022273601496088327,0.017306267042489977,0.012951721367435134,0.010976193309833467,0.008444443959091883,0.005515820088124265,0.0048095753955329605,0.0029264471890328297,0.00030669786441408966,0.0009964176193750054
28.556534,0.0026321521703514994,0.0031854892131420527,0.007808956445292196,0.013959567617190546,0.02521000981441578,0.05512723221551951,1.0360464598044192,0.07463987766745794,0.038201396266510895,0.030007564814351503,0.02181660017714545,0.017282936322716422,0.013100896743488447,0.011176044821339435,0.00833801027150913,0.005716942100452744,0.004646326324946505,0.0032766006801537733,0.00036827143512407147,0.0016452095429266797
28.58355,0.001659231068363934,0.0035873166452173675,0.008117837115527372,0.013016133900805,0.02475748047420952,0.055051495873323676,1.035524143722176,0.07471386287656338,0.0378208386927431,0.030333845181950442,0.02085609391031588,0.017146841436006158,0.013264314024643795,0.011443979898541479,0.008125247865573264,0.006073635393752942,0.004127509492596601,0.002122411993565839,0.0010694495449943963,0.0017266383456490618
28.613185,0.0023443603714254943,0.004005032474016123,0.0074175020247339,0.012607536950683191,0.025280213776032925,0.054238730818691995,1.0349031805353854,0.07482013135229679,0.03784325581476188,0.029613281361268243,0.021436851403114972,0.017193928581092588,0.012522114343672714,0.010966879796795653,0.0077198389637513,0.005851432264709605,0.004304615007160445,0.002961001338245348,0.0012592430657361211,0.0010957946144163325
28.641727,0.003355997128346304,0.003983172370759686,0.007766536268211305,0.013331349106166233,0.024793067222725413,0.05435673757179728,1.0340700436152686,0.0747009883412532,0.037871472197948945,0.029408414427927954,0.02124523372569958,0.0173865849976804,0.01304607948930302,0.010695456055408462,0.008116073019944046,0.0057833880340506846,0.0043261358052938915,0.0034790457338194415,0.00019555672634851524,0.0014262683245462122
28.668759,0.0029482649846189054,0.0039434524083983525,0.007647173194016773,0.012510869489681218,0.02472218154527426,0.054435276599003775,1.0332780923320408,0.07442110679417889,0.0380042197432357,0.029940792632362812,0.021121505792636556,0.017014613781149077,0.013019896513298553,0.010997779494225935,0.008123933201685423,0.005755173473051198,0.004207782274984692,0.0024619430803572797,0.0006698677914199785,0.0012869275721542578
28.695839,0.0022008257740203574,0.003929204847640567,0.0077901161919780885,0.01325811631077139,0.02472958289436607,0.054514007318718014,1.0326703698082567,0.07502497113595465,0.038423297291462204,0.030634230822454252,0.021567186422060524,0.016980175247556076,0.011927615922346188,0.010511744235152103,0.007814779545097805,0.0054480341252613335,0.0037566692433313852,0.0029908783541263712,0.0009529721536182484,0.0011281447184970943
28.726785,0.0021409255612073338,0.003977556869687946,0.006820695778912859,0.013216386295270116,0.024651853527589036,0.054328444898952354,1.03112654286776,0.07412946264920814,0.037905216909865376,0.030039984072883573,0.021007457142126446,0.01742990575967509,0.011865896532239807,0.010977476580832,0.008091820866215209,0.006125524892503745,0.004829894850231198,0.00294012950643302,0.0009327851388902541,0.0009522389099957366
28.754604,0.002677580548687837,0.003686505753430526,0.007890789583821924,0.013052475995485063,0.024662070632016503,0.054038365947514565,1.0307366414918349,0.07369384147956169,0.037518219197579236,0.03028674852080355,0.022003694969915447,0.016789468598923888,0.012698322177808941,0.011117794967241029,0.008121245897013747,0.006519646856701219,0.00342465496035063,0.002352527236750402,0.0011992719014096971,0.0015271944097401662
28.783101,0.0019994400114026075,0.0037273711305866623,0.00781690949931759,0.012893821218911512,0.025156926329625455,0.0543901419666425,1.0301344272655013,0.074303855851334,0.037995721418163,0.03003405420875291,0.02201876835028463,0.016613880314061694,0.012748738807647908,0.011341422801535439,0.008023805610073952,0.005741047145857883,0.004356992181428715,0.0025587151221978235,0.0005568935422025957,0.0020482757567426876
28.80994,0.002953058641939487,0.0032643557213893303,0.007569639805184553,0.012407227647159005,0.025108134553751122,0.05389331339755955,1.0291675780708516,0.07359368420770557,0.0380495314642489,0.029066456230962857,0.021144679407798374,0.017300886469736525,0.013207733606252652,0.011473110283669243,0.008242221742938526,0.005996204190370924,0.0045829805336349,0.002946882649004203,0.0004950295470430333,0.0015173291047463134
28.841592,0.003156910336224366,0.0042304906681616475,0.00792203793790757,0.013266624258314642,0.02476423195326584,0.05344833856666547,1.0276960173348664,0.07310356532326553,0.03821059909845022,0.030152403856131754,0.021345693396804217,0.016774361654025242,0.01359939307684958,0.010630090459145577,0.00845538642032198,0.00587652597050869,0.003807136672627099,0.00325241366267058,0.0010787704874730547,0.001454415554529096
28.870519,0.0023312014184803873,0.0032358078207420354,0.007329501789812564,0.013030704342929507,0.02474612551591511,0.05404352311645134,1.0275577326396108,0.07338247374543024,0.03778968576223286,0.029842201894594033,0.021459220660811296,0.017353694750623906,0.013147527759135386,0.011060088294995898,0.007796763425995762,0.00595187155257149,0.003557401043202698,0.0029724692901186623,0.00037454033534641446,0.0017012865540296475
28.897846,0.0023603576120307087,0.004287210617520938,0.00759282694733333,0.012274595677196633,0.02461301917576956,0.0536818794195212,1.0272889857531122,0.07373844665666013,0.03782613030044961,0.029853080859276862,0.02088091691838542,0.0169038322512696,0.013046014794528164,0.010982645265212518,0.008493548318873325,0.005710335510609201,0.004027720609010044,0.003014112986002886,0.000970853569376804,0.001599718666534996
28.936606,0.0026640683353057488,0.0036220666042503214,0.0074766898632660835,0.012617330196034292,0.02419769853653745,0.05344522652917447,1.0248913504534352,0.0738988660106198,0.037226257588157535,0.02987274303356581,0.020472524573374486,0.016779848620637257,0.012592546217644473,0.010451660695351046,0.008013701163649068,0.0061584338442275165,0.004072882081902811,0.002564657030330141,0.0009156544914964292,0.0016481081568049112
28.964658,0.0022197473947106546,0.003693761730014101,0.007854219889613295,0.012454855131007771,0.024318657669337804,0.05298474710266882,1.025425478848107,0.07391182789523279,0.03774853951530455,0.02963211754594451,0.021049453884626975,0.01637346989275064,0.012721346790411798,0.011080281861784046,0.0076606187836413585,0.006359108351054237,0.004068556601330837,0.002880649639835526,0.0007215729532562219,0.0014370223332387678
28.993029,0.0032829099384683053,0.003906860899839466,0.0071962825680901435,0.01287909817820163,0.024570197092249127,0.0532885775341302,1.024691438175698,0.07351604918875422,0.0376024815943216,0.03010342237780702,0.02132302760642334,0.01687464266913073,0.012694418398843586,0.010688179973950331,0.0083188008616477,0.0059382474736227545,0.00403494002001984,0.0029894183681854103,0.001041321523429201,0.0010305332470940173
29.023802,0.002454069199597206,0.003628593296850405,0.007531062641474467,0.012626103968585645,0.024582653874981004,0.05354179495990599,1.0231139370499975,0.07301046272251797,0.037566607213541325,0.029099134849572612,0.02147266898077627,0.017189398370830476,0.012513742120127966,0.011124716814226103,0.007964463045012181,0.00581906779792238,0.004151239027935926,0.0029822443463961845,0.0006745437608936341,0.0017467814932280344
29.050046,0.0025258020610169647,0.0038453662176460655,0.007665278921749668,0.012485142255900186,0.024222470966719954,0.053655425016392026,1.022665738416652,0.07368687894842965,0.03803698285073226,0.029933063868402873,0.020672952115812035,0.016901848702248222,0.012837342207607693,0.01077818528529981,0.008261827621464074,0.005633211384298868,0.0036235849284289947,0.0029072898791218447,0.0005059042251617094,0.0014857743907280066
29.080098,0.0023378461747496624,0.004199973027552118,0.007297088123952328,0.012447901371041334,0.024611279720437043,0.05347755456722437,1.0211128393480156,0.07335501444405382,0.03729376189782034,0.029204439331229057,0.02086014593053481,0.01717858096644928,0.012732042310329188,0.010179662426495309,0.008298316056570111,0.006022816267274133,0.004019938041948033,0.0033456874079872308,0.0006813694324269441,0.0016956490257366457
29.110298,0.003006601027715764,0.0035843054656173783,0.0070863317955069645,0.012938490417942941,0.02489635568504559,0.053014862539419845,1.0201851883519288,0.07326022601520064,0.03745766142704812,0.02911622658843798,0.020508226890010337,0.017614229859568183,0.012707342353633607,0.010304874948079282,0.008261986140845733,0.00584895478981932,0.004107966702524459,0.0033665778599498482,0.0008519338729795633,0.0013929026360689019
29.138734,0.0020590462350209967,0.003935244361666441,0.007847024213328533,0.012543896344253735,0.024769885370986434,0.053038335902585866,1.019133441128867,0.07290863538546122,0.03704714733888053,0.02937527834761663,0.02112937502879622,0.017138615904279213,0.012597461170342075,0.010056838558350998,0.008033564059085686,0.0062570571172638435,0.004042873680913497,0.0028312558724066113,0.0012192001627079519,0.0015187095060267717
29.167262,0.002818222334022185,0.0044143349744875625,0.00746548242721245,0.013223833907860283,0.02390748536005025,0.05293659450185561,1.0188557531554645,0.07354366324840374,0.036599216284204095,0.02983100091092221,0.02045979014564767,0.016940185362261825,0.012261699808506476,0.01114029549195664,0.008090051097597988,0.006072969292807385,0.0036319844650706517,0.002352279797650401,0.000774524469190026,0.0015703399487368753
29.199037,0.0024646841396517736,0.004034391798391416,0.00713773794366316,0.011965167549028634,0.024607413692504784,0.0531643561306762,1.0166154718157487,0.07244969819667103,0.03668949415048758,0.028789846535452957,0.02037863264773986,0.016875989612287052,0.012915215193587615,0.010077286568038806,0.00817611994909793,0.006339746829389108,0.0041072298246280685,0.002710400794821108,0.0008344339637423767,0.0013514153946218583
29.226593,0.0021073846124318707,0.004282326887427839,0.007841072880445575,0.012288868287207587,0.02495857043228639,0.05222817251745307,1.0166419699243978,0.07236661692574763,0.03647601078333758,0.029007798794235314,0.020980599141963024,0.01691859308236697,0.012223663919599241,0.01064605395773706,0.008075489767253275,0.006313179913401276,0.0036273338295757097,0.002288831074997231,0.0010432482177122895,0.0013831315857798288
29.258368,0.002215101122829757,0.004027055773072911,0.0068698196644943295,0.01235855710211474,0.02382864624180304,0.05268729114650162,1.0152092606587237,0.07188625328583009,0.035760730938625876,0.029192668641008345,0.02078466921925583,0.016373427232713064,0.012141739756048469,0.010460097452269538,0.007993457593054774,0.00577714459338417,0.003978142187563804,0.002930482120834271,0.0009054583943871543,0.0015483160254680071
29.285867,0.00294780098708629,0.002904806179650838,0.007222296931497934,0.01256842891448607,0.02422346340351649,0.053022169990067945,1.0134219802058069,0.07224097105207505,0.03518378732306563,0.029602385056958065,0.02114524785909424,0.016332896193734427,0.012197817663187444,0.009931294543970284,0.007843451729124403,0.0062538003170922165,0.003726801092879024,0.002257682096946006,0.0007026502543000545,0.00133514404296872
29.31243,0.0027404823388155358,0.0034405270437367764,0.007727461919950262,0.012044262510159328,0.024039431613137603,0.05175562282644807,1.012841093732471,0.07178357804400577,0.03538145183527305,0.029509803740135756,0.020558705645247047,0.01638250598304652,0.011925778432552724,0.010425254267126257,0.0080146598906474,0.005741290473289678,0.0033794428696941824,0.002946882649004203,0.0008968027937296448,0.0016859753595613515
29.339692,0.002344720361424089,0.00407120963110863,0.0070981830098082845,0.0120038334232607,0.024038199118983663,0.052203206481644435,1.01116056951277,0.07148347190249986,0.03531225512691846,0.028783618680487445,0.021126845951113485,0.01613096689896701,0.012320621803630628,0.010079472594024282,0.008549042117077087,0.004888322820405862,0.0037994691165776336,0.0028077208458381743,0.0007175282299530525,0.00157145156280865
29.366114,0.0022667905670346452,0.0037413060343741123,0.007264882377901688,0.012719978615575292,0.023779226818020638,0.0518846150652214,1.0112008225020037,0.07198252270616048,0.03474033552984947,0.02944842025413303,0.020730974308118752,0.01604245253336844,0.012205536273965293,0.010123413100840948,0.007832271175086655,0.005728247778347219,0.0041880303303263346,0.0026750902863945697,0.0011113019128935876,0.0018123465721781684
29.39683,0.0030479502767352044,0.0029043452599400166,0.006886169953206406,0.012194989941208862,0.023547645130121926,0.05179382647972841,1.0093220505976987,0.07105388207972642,0.035558290862354694,0.02895843705898713,0.020437917640283756,0.01662152506630641,0.011386870698912841,0.010576927672315146,0.00750720403931725,0.005469977930698835,0.0035866269755685906,0.003083153401327469,0.0006698677914199603,0.0012996198277673413
29.42432,0.001741324691137531,0.0037743378911591543,0.007548062734799923,0.011855779617042237,0.023352101082156847,0.052029769021871924,1.0083758497407493,0.0713909858421113,0.035361923496150915,0.028811875859493147,0.020305320727303525,0.0161377637720315,0.012083691713363064,0.010505064016327087,0.00798785948281152,0.005546443890554698,0.003390310987641316,0.002483810291648012,0.0006261683510950681,0.0010707550126020924
29.452385,0.002646476298668233,0.0026954122884218193,0.007246254176294421,0.01236467846588037,0.023607606539221334,0.05165745907504786,1.0083187075122861,0.07097463186650463,0.03504702036997953,0.028821798708812713,0.020267170293843468,0.016945057008878408,0.012083694121884208,0.010442570550069799,0.007460479035696427,0.005326388450838336,0.004006020638964313,0.0029977598891686445,0.000227606718294856,0.0009776347948999846
29.478982,0.0024759236694136457,0.0034455480970764516,0.007269287749962254,0.011933724212245466,0.02398314824096708,0.05166141343074346,1.0074904787011039,0.07044996295046221,0.034929582084860536,0.02868068919813436,0.020599707141440535,0.016902043279419583,0.01211206931088712,0.010220957224927649,0.0076402396368677765,0.005539697012183815,0.003987108734962736,0.0028037376136799035,0.0003787900264680498,0.001537166805236535
29.508974,0.0020978754113786216,0.0030211631688008837,0.007273578418100029,0.01245608186214144,0.02352256289582079,0.05231020127201397,1.007578588416001,0.0705953519875493,0.0357991719612606,0.028761203427149277,0.020527296801222113,0.016351289453655292,0.012493011823454267,0.010139649032869026,0.007531866415655721,0.005947894766216634,0.0041947310331550925,0.002782167275393932,0.0004816801183368642,0.001269004785976716
29.534754,0.0028879450282727447,0.0031298190451090014,0.006976204217893143,0.012012885684418325,0.024097973731792916,0.05244604179914295,1.0057786359661995,0.07107738895125824,0.03435747451007275,0.02903938888524687,0.02054987437009764,0.016159140466868453,0.012424220105197278,0.009955327941502248,0.008131621149157659,0.005559227312859228,0.0036057425805170176,0.00325818025505272,0.00046395250840785087,0.001717715439676613
29.570532,0.0025816793396734004,0.003721784124257798,0.007061461109840597,0.012050582170774123,0.02420031077289399,0.051323150230566994,1.0057332703152615,0.07077027025177511,0.036166774408676945,0.028360112767829723,0.02013886317509186,0.01619181855646542,0.012066318601948773,0.010212374205417143,0.007919767215973159,0.0055500476118786266,0.004185646045718618,0.0028248960123503177,0.0004466943715913222,0.0017925830303580977
29.598771,0.002203838794984919,0.0030472244924227014,0.006864187077966311,0.012106204867715758,0.02357698942983336,0.051205915765691196,1.0050431663211525,0.07125854655557831,0.03509451989854143,0.0287531707533829,0.01968068090154286,0.016443771926683302,0.012116218371345586,0.009760247180288884,0.008331389653755242,0.005438436639207291,0.003935850761172597,0.003135718278131371,0.0006947777572399317,0.0013295300848872051
29.625908,0.0028398775061970853,0.0028935930923503564,0.006383884191716072,0.012580408905571331,0.02373853956345315,0.05156347389457431,1.003240436200336,0.07127641702874166,0.035485760748072685,0.02859262560629633,0.019395910681718965,0.017049923320261125,0.01241527787801556,0.009509360101263815,0.007885875198848664,0.005539528891670216,0.003349382403944381,0.0024891593894192546,0.0008700520847510473,0.0011765110184448996
29.653001,0.002657943529322478,0.00373544381220979,0.007349550627109393,0.011641736089560978,0.023253104156577192,0.0513771250806569,1.0031696318854055,0.07128144331283515,0.03518023351661313,0.02909631425782027,0.020150288240309983,0.016180684977130037,0.011682287252981297,0.01027197041388879,0.008079561228052161,0.0055760070756385935,0.003852912222385144,0.003019929852152542,0.00032197491220101946,0.0012517788270259818
29.679742,0.0024719826962089726,0.0034841031633491473,0.007486706621627337,0.011782413644012835,0.023273175082499226,0.051985520914201874,1.0023893016974124,0.07043350134621816,0.03565858537747274,0.02861940567364028,0.020207714180344723,0.016480781363465095,0.012044823103348614,0.010678822399511794,0.008222211618475753,0.006115810408885824,0.0037817562711125997,0.0022476046083237168,0.0010919633390422416,0.0011062622070312138
29.707919,0.002130514399316052,0.0036122584828568905,0.007197273350145955,0.012040869397917533,0.02329423450323562,0.051568908478300965,1.0023314719533387,0.07120524379551273,0.036034677923589255,0.02883095600731628,0.01985681659531661,0.01628371792814877,0.012026873580611034,0.009864308520916465,0.007381931061831369,0.006033326931896736,0.0034333631700639777,0.0031380563172698737,0.0008613109997800279,0.0013925264865240648
29.736801,0.0026265624262759896,0.003503420959365038,0.006922131621090146,0.012925230162635372,0.02332531884064684,0.05121911215061355,1.0004115620400071,0.07021376926650484,0.03570249169307603,0.028866547950401587,0.020343984734829762,0.01655764239755622,0.011475948499091488,0.0095656939718784,0.007312136857581074,0.005895626656783137,0.004133597226448683,0.0031204223632812,0.0004150839388652174,0.0013990112930978133
29.768982,0.002236974385429975,0.00433967713663671,0.007471051239180673,0.012477253729615062,0.023286494430034593,0.051158316650602546,1.0002332111654908,0.07006852552015432,0.03492811976299478,0.02898713929304851,0.020740299599161745,0.01600937866891852,0.012235743610672383,0.010371872146224743,0.007218681368150644,0.005899461079514095,0.003831445168911657,0.002812184889015698,0.00041961669921872,0.0014654793949637412
29.796642,0.002080629750209392,0.0033738490389455824,0.007043022162170889,0.012545705937526777,0.023671809348245046,0.05133992823028781,0.9995416020688442,0.07032133624727871,0.03606695701290552,0.029130396103955666,0.02036422033145963,0.01601564746075888,0.012086911477554531,0.009839316327087835,0.0072763187981269425,0.0061522304055203,0.004090750157530349,0.0027374646068325063,0.00028228759765620273,0.0013794021268651957
29.82481,0.0021198187239761055,0.003657536830906465,0.007104392067377414,0.01147624521566731,0.023452472126585612,0.051428363771785945,0.998423367733151,0.06952748276719486,0.03546095304453077,0.0288925926382781,0.020195098115827183,0.016249000218818005,0.012043711556947107,0.009814571859106452,0.007775580821170067,0.005928633572974183,0.00387621298386344,0.0025047779804920926,0.0014975784370094625,0.0012691653164415932
29.852535,0.0022383400558149244,0.003220806530205614,0.007224420281519205,0.011857291691064906,0.02332329742140152,0.05104860719875329,0.9983121529953797,0.0699234158629855,0.035575797980608406,0.02819268163540963,0.019708315098136475,0.015966709673348848,0.012866446277557949,0.01022350823631395,0.007823258681012604,0.005949386984098886,0.0035013269038991148,0.002758867549623674,0.0007875664001809045,0.001086110701573362
29.884016,0.002571105957031224,0.003882732227904109,0.0075204509630916305,0.012235060935991558,0.023059979699485086,0.05103972851844788,0.9966244619033444,0.06942754095725419,0.03482950297912747,0.029091497615326308,0.02077865285437428,0.01644824739451677,0.011448490569008677,0.009649302182274281,0.00734062344494028,0.006059415763033714,0.003927248898687351,0.003240041367184326,0.0007958742149738513,0.0008496419308442283
29.916472,0.0026471360484621024,0.0034508148703860024,0.0071521982738631295,0.012183139785994066,0.023596060861541118,0.05115070765166651,0.9961499208268796,0.07030626317351114,0.03494264027957578,0.028675589608304332,0.019979100280707523,0.01609773319219517,0.012581621081788202,0.010225722772409348,0.008052947903156084,0.005720585954702776,0.003639349145459196,0.0025162895180890605,0.0009187324370599519,0.001326571600931046
29.944448,0.002389754848348044,0.0033316701987464443,0.0071287863865011234,0.012266873069153363,0.024125912847089287,0.05094717158644687,0.9959136214787201,0.07116329067346978,0.035539198730406334,0.028918051284062624,0.019582188758867206,0.01582539654797711,0.011903831122333362,0.00976660544718918,0.007751108146330088,0.005960320127646552,0.00446058669815368,0.0021931954940009758,0.0011429332116181924,0.000960364715706398
29.971576,0.0025527479825171143,0.003876700993658241,0.0068233663908814635,0.011955073780569437,0.023807355406118464,0.051214175199246516,0.9960630319804867,0.07087863760253685,0.03586589405048515,0.02872341705465344,0.02062421924113914,0.015631139934695427,0.011809743330765366,0.009880360484795013,0.008233392879921687,0.006399565966331494,0.003721651184265116,0.0027546763357940815,0.0005254875292273732,0.0008279562926736424
29.998832,0.0024811372832248347,0.0036217773274778366,0.007653469248523881,0.01267849514376605,0.023356168666039692,0.05139863358000843,0.9947012940567846,0.07146100804923998,0.03572829167265549,0.028337831874355048,0.01988957547226719,0.015945516704731037,0.011772610648780282,0.010670130356154132,0.007644748496797508,0.005673571940299689,0.003772232207223035,0.003296613615643928,0.0013268129094438704,0.0009617879949535782
30.030417,0.0026688926320297774,0.0028783856293832376,0.00719959407703562,0.011866328204720342,0.02406611692892109,0.05143445656491572,0.9939932162638984,0.07204555981930379,0.03583400806137835,0.028286137390728952,0.01964249075592977,0.0157299410635824,0.012530104699558405,0.009679684379968087,0.007843199404972597,0.005873251417928521,0.0038672527153604352,0.00302774518950717,0.0005577812721689815,0.0013824580783635427
30.058945,0.0024166400730002576,0.003348130909131332,0.0076362007299571235,0.012365469313320568,0.023548469497697396,0.0508556216815445,0.992202404011887,0.07181096749127164,0.03493068441010572,0.028443226985928414,0.01986631342626053,0.015583932447054112,0.01234187984182099,0.010123286604319662,0.007995969458295614,0.005878942321590581,0.003560124342387986,0.002839662284379095,0.0008981323760664178,0.001293784257474349
30.087085,0.00260403876189199,0.0031670810435272304,0.007132582174010627,0.011613637672046194,0.023313037889439593,0.05055191277029125,0.9902799168977935,0.07133639451232918,0.03446072771890214,0.027464223391414886,0.01963931822886861,0.01673914197179865,0.012299211074327783,0.009677832080413232,0.00790567639144455,0.00602548791599705,0.003907710040936896,0.002194946442660177,0.0009758469821361988,0.00020542773464711332
30.114286,0.0025902328148625494,0.003197380852647295,0.006381175598795177,0.012094686428799684,0.023378001130221638,0.0509369428087107,0.9907393430892754,0.07024010310362173,0.03523641047154366,0.02848989688781664,0.02003298574837164,0.01693387556281537,0.011942001029255363,0.010186113184531269,0.007867448509322465,0.00573286432544061,0.0035118427063787288,0.0030036665624873227,0.001593009539470599,0.0008978730999709241
30.14138,0.002588715511787108,0.003750016217395302,0.007442739297207561,0.011418808027757087,0.023371131876299554,0.0509202440748109,0.98976973833904,0.07023703023330413,0.03598373903901233,0.02807727168873019,0.020056948352882024,0.016194288051396118,0.012032331636346316,0.0098650313467697,0.007772585861720474,0.006273389985045921,0.003657990364409034,0.0029540834347507048,0.0012132416614919568,0.0012103836654263624
30.168292,0.002885908615812422,0.003538345063144252,0.00717867647203482,0.011631681924043246,0.02325848921322145,0.0502331027871724,0.9898706635586965,0.0696747954991193,0.03608818536263241,0.028071217514440572,0.020113159095784334,0.016231597380295525,0.012257376801069858,0.010274755194868906,0.008204320411773689,0.005755825787249813,0.0039029405402919506,0.0031647920356165844,0.0005892441746413573,0.0011753230231721016
30.196396,0.002407614984184048,0.0037156326306700257,0.007053803327246628,0.011358087988366041,0.022782148793822104,0.050482718366002495,0.9877623398258915,0.0688833675023612,0.03612164537454752,0.0281441508266779,0.020269143273600493,0.015947122803893547,0.012009592759778373,0.010269984061015211,0.007772132773624447,0.005881595202565243,0.004139668977330552,0.003087002368280568,0.0001968916000451564,0.0016430853662629265
30.225797,0.002489217849895485,0.0037718309912883117,0.006869921339181036,0.011704378952316827,0.023241179508502303,0.050411145704181336,0.9865783646023811,0.06877125608217213,0.03589749146777764,0.02751999704049337,0.02010248750101388,0.016198428193572846,0.012710214085499797,0.009714280694068333,0.008392503910078347,0.0059413343521773935,0.004412402794661496,0.0028283247040742855,0.0002777141528808311,0.0017435962611365603
30.254345,0.0022702929692501256,0.00398474300078187,0.006615921309772302,0.011815097239791206,0.022629252330544372,0.049882240547913,0.9868343068577471,0.06770465618091746,0.03608299135924613,0.028022044292223325,0.0205901810694054,0.016272069525805895,0.012336145881362842,0.01060235796753803,0.007769065309067644,0.005610432852478956,0.0038550266845328867,0.002601567600577455,0.0008366284255775747,0.001204623172022104
30.281443,0.002267997132917683,0.0029888925986651517,0.006696757275881175,0.012211810606892283,0.022730433754927618,0.050290230912620526,0.9861082311696548,0.06857473645385613,0.03619179068472867,0.028032586225479078,0.02064465242357516,0.01619130268282374,0.012037639736373848,0.010177372096028016,0.008187140206173718,0.00564667977622064,0.003960714033414176,0.0023425347435963445,0.0007215729532562166,0.001192628358744454
30.308555,0.00228344604694447,0.003182737975565934,0.006594851457205984,0.011394763173419638,0.02260281750731445,0.050131910262178614,0.9865402901427742,0.0680030527919724,0.03572398305799303,0.02807863473456057,0.020761583001239356,0.016684493326216607,0.011746634151059107,0.010092916192354095,0.007766727380058418,0.005724003774743429,0.004219062073962297,0.0028644795200292333,0.0006302452523212702,0.0008118048637832696
30.337666,0.002646773206426578,0.0032136328399353653,0.007194680852273839,0.011465200665586745,0.023134313261328285,0.049949203752616966,0.9872920308648405,0.0685872375955688,0.036317785199030284,0.028392438874825215,0.01980753775830215,0.01642731955613059,0.012457857487492108,0.010255543827810161,0.007826382997605371,0.006067191755662643,0.004495811296517742,0.0034385216478958003,0.0009691433415649667,0.0008430049419146295
30.363572,0.0025366446096524845,0.0034905793212199544,0.006317843522264404,0.011742907202086428,0.022232283445093304,0.05048651454664146,0.9872456265802706,0.06810509912225345,0.0357397299127485,0.028738426369711172,0.020379181051585944,0.015904347173130325,0.0126291923610007,0.00979479367485082,0.008007274004810582,0.006019456907812073,0.0042950848621773185,0.0029526841096905623,0.0009458603217388195,0.001147786560931294
30.3933,0.0026375314554998412,0.0032291361656081566,0.006751841742259208,0.011900143622510398,0.02277470367806586,0.0500257031585083,0.9873340687332404,0.06795026771786176,0.03544071301701267,0.028462161607724353,0.020645368564934166,0.016737691858880285,0.012314327282455382,0.010244788362118356,0.008102549894862834,0.005832391436492754,0.004376859365596929,0.0027694807236316563,0.00041226977801838067,0.0007457318501761623
30.421706,0.002890342524619237,0.0032969225952364884,0.007148551327679771,0.012074593711425203,0.02254403462969606,0.049248802475027845,0.9883540412292232,0.06890139317277164,0.03596121161914971,0.028694210645784205,0.020265155473654508,0.01594539806599066,0.012636057871056166,0.010106261274258349,0.007616845300519375,0.005748352614271399,0.004590081147892558,0.0026779283485300134,0.0010758528418256268,0.0007406802306726956
30.449152,0.0018936427726934492,0.0030090780815816886,0.006548372037485719,0.012183443167594612,0.02326013714428531,0.050410356488877636,0.9883301305485809,0.06940846654141179,0.03667173857322198,0.028280233930017915,0.020144759999792924,0.016130230759971095,0.011756280564791154,0.011171444987977886,0.007826751138476142,0.0057683722420522575,0.0036446233356490308,0.0029640664154664256,0.0010750680513799155,0.0013242000547568778
30.477679,0.001959744798368259,0.003225971092098875,0.007070901283754772,0.011789550093988245,0.0219140463206797,0.049767455157375844,0.9897130880759478,0.06967163127710357,0.03555385113738064,0.02828389839850668,0.020776623198728295,0.016166593399244873,0.01227988674776006,0.010558500439277013,0.007383023074845634,0.00610053943550971,0.004115943447485547,0.0031148585777465536,0.0006771275692329661,0.0012036321998331562
30.505724,0.002028170897408252,0.0036549896330831063,0.006816905640067826,0.011708088336253702,0.0228726804998888,0.05048505952192286,0.9901111626821296,0.07037401199179268,0.036154524620426516,0.028246310165318998,0.020443489038033013,0.016354834650884078,0.012624213684169966,0.010463026874567283,0.007896983546043885,0.004999588282591487,0.003998880022805313,0.003225249273185682,0.0012002422255308657,0.0016153610219049404
30.538881,0.0027276125801359236,0.003003744076963237,0.006290920417027298,0.011508245576691063,0.02308574733115224,0.05020804433921649,0.9907363216295269,0.06969228865171379,0.035038094683956765,0.028811749592574775,0.020881277909569923,0.016224177896670734,0.012785667964264757,0.010240256215810114,0.007837026066440165,0.005724466447663067,0.003961558977913756,0.0025798637133557104,0.0006282564354259853,0.001145044786056757
30.5775,0.0023817034196138,0.0037510948395895224,0.00619826680568134,0.01153935014657406,0.022927725649516076,0.05044855257750835,0.9913870609185308,0.06925091643312865,0.035833869177538016,0.028862760827724765,0.02059536506525508,0.017238042492210393,0.012509687681796552,0.010427250117446479,0.008512298432945169,0.005704185586449843,0.004600626120394823,0.0024729832392343643,0.00022177798238747195,0.0011157190669228783
30.606037,0.002994029494062748,0.003178537982272693,0.0068276261143580454,0.01172617091215074,0.022934992926222263,0.05086696364698156,0.9927242724168192,0.06963079386087935,0.035817616050778885,0.03037542135218426,0.021095321406889526,0.017009546467500084,0.011572868597039194,0.010150392613090477,0.008402138964455403,0.006017658034081622,0.00446600540281414,0.002700816440021979,0.0010306179681865407,0.001148775038129804
30.634498,0.0013153793067601043,0.0034459535192731495,0.00674304258360051,0.012349970312604087,0.023002432194502064,0.05050491894950955,0.9936415399906017,0.07052438528312634,0.03596823980475411,0.028950202758203886,0.0207493962788403,0.01744266476634741,0.012707788957420165,0.01130186069909425,0.0073254027999013795,0.005795176797755405,0.004071588494243984,0.0031991462303391422,0.0009377950462342865,0.0013922338555064895
30.664763,0.0023508688974695686,0.004426160212417121,0.006320547022906688,0.011587505727355472,0.022425076114118373,0.05069925148139394,0.9961157124624911,0.07125999726933116,0.03592206170485515,0.02896925408720511,0.020943032628404232,0.01751571410621825,0.012475256906190392,0.010723957393650663,0.008258445149803307,0.006149807853926883,0.004847211994544922,0.002553032991124082,0.0007309103309323939,0.0012381734018863163
30.692238,0.002524787867777639,0.0031391968706422396,0.007184026030197243,0.011513666378631396,0.022715642993737246,0.05087693649000879,0.996636258670381,0.07187464664724816,0.0355385583276599,0.029421582637986308,0.021284130656025482,0.017245672140875808,0.012819737263553274,0.010577062501506248,0.007749129116152548,0.005827269412716053,0.0040636822465776904,0.0029664220121073826,0.0009525444967659674,0.0011350375143569789


==> csv/lms/results_10mm/m0_i0_e1_t30_v0_u15_n20_s6_d80_r100_o640_w1_g0_a0_f0p000000_c0_l0_h0p000000_20240502_221735_magnitude_zero_mean_data.csv <==
timestamp,w0,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19
0.201147,0.008646468706646659,0.012541644755844886,0.01839625688975392,0.023111319894723432,0.029279241348052903,0.034113136068671404,0.06922612269921433,0.03339212178045451,0.03689771963257433,0.038188029677552075,0.03962949334939825,0.037807572580161104,0.03507655796669129,0.03179754088154597,0.02853840202473673,0.02421775845659261,0.0199250630203855,0.016202914441726262,0.012281378285130658,0.008158382159742428
0.22937,0.007877098172421099,0.011788921883256559,0.016294662559060195,0.022094030984204028,0.026347647933792098,0.03162234754023273,0.06581866660056229,0.03018578880124554,0.03484659127631111,0.03523821201488776,0.03610718448065543,0.034256860287386594,0.03230225844730859,0.028502739730787076,0.025720493669281058,0.02259233918458397,0.018405845640476228,0.013626659622672012,0.010824944188286754,0.007934250387008743
0.256433,0.007517401805840527,0.01151471569189857,0.015289542025224133,0.019956372579437418,0.024576168494002435,0.028876274689121524,0.06142194994848606,0.027545593536617154,0.03114166423790924,0.03226146605727061,0.03305480672932704,0.03117715802382966,0.030410978341540964,0.027262155246165768,0.023297141909512466,0.020363820797571836,0.016299892727655845,0.013271119941110543,0.01007590535095542,0.00668063757074161
0.283357,0.007557680819786054,0.009511479461223701,0.014361466616846067,0.01882256546920537,0.02265575768395841,0.02673327432144743,0.05829902648461273,0.0247152856840497,0.028406127497047098,0.029299976617967665,0.030656609894358307,0.028738550583559876,0.02720588784555928,0.02440486411502421,0.021164408842678298,0.018494116041852422,0.015811349510441764,0.01235189550153101,0.009215623807163276,0.005736710547922946
0.312126,0.005788031070099334,0.009561869754223365,0.01273907146418678,0.016104774211456115,0.020718484218584327,0.024678576664981522,0.0559555333020758,0.023489630668989105,0.026360117221306795,0.026935962909348198,0.027723167069803406,0.026043379980105676,0.02406543046537194,0.022526621765759394,0.020326159054636743,0.016659155056122532,0.014296190829636794,0.01105330962061041,0.008084918602410313,0.005667035604168022
0.337846,0.00582805616923206,0.00854496417202979,0.012137926704056997,0.015119334070014348,0.019128274602125888,0.022553311968357165,0.053158653662701866,0.021044921738230058,0.024286692591212647,0.02412026460358043,0.025252525597515868,0.02413836759237362,0.022840619656633577,0.020393898185855824,0.01733271554472877,0.015156235089746903,0.013597884699965207,0.010047350242070324,0.008045063809800806,0.0055309978482034694
0.366659,0.005430598887863716,0.007161271132064541,0.011139613876150428,0.013496439257603505,0.017511789466131116,0.021289922481541355,0.04995115073082152,0.01956686442954749,0.02219832130636787,0.022554863528828933,0.022743245953142945,0.022149100398757417,0.020684771327281908,0.019170495937019593,0.016305990288233707,0.013691354659670883,0.012253522767645098,0.00978055530402874,0.006681066172803481,0.0048512437421909015
0.394363,0.0049732008202508175,0.007428487687659655,0.009483235484441894,0.012970293836800418,0.015934334231940798,0.019429904466612177,0.04808094808723077,0.01795071131314258,0.019642855041262695,0.020431136858254723,0.021464440480034253,0.020051999852307354,0.019074221386734036,0.017035223410804545,0.014397656037623082,0.012914814561144534,0.011230850491755134,0.008927756118969446,0.006017618161529078,0.004534400138521822
0.421578,0.004406337407773553,0.006618243015756663,0.008601646255443213,0.011795727461523851,0.015179305595171682,0.01753351854468057,0.04511602310113557,0.01671745422153923,0.017755030633827575,0.018247429462280057,0.01904653772467841,0.018934050424930474,0.01810083291627412,0.015144613744097972,0.0138771453436011,0.011962950584982078,0.009938318508327751,0.007717023156399625,0.006203136082210825,0.004302117327211678
0.448626,0.0044585462399333925,0.00546191032874315,0.00908193439742236,0.011056825982246572,0.013386635208035718,0.01629745372982416,0.04247161134351566,0.014973032841431389,0.016599953947168955,0.01749799599146005,0.017737892243410616,0.017524784629352027,0.015744541698526925,0.014239758024958301,0.012871026537897765,0.01068631252384511,0.009371107087843875,0.007339546535647134,0.005460572274230156,0.003215991466194385
0.477702,0.003915828525752708,0.005278689035672807,0.007867800118938239,0.009899836335995976,0.012378789989748295,0.01546785004771939,0.040525264308527945,0.014035168989592315,0.015161033907584219,0.016177815006715914,0.016433727458300806,0.0157090581268705,0.01446237609185018,0.0128397749992989,0.011509861216804279,0.009926414882913282,0.008115640686945796,0.0066136340657146344,0.005301137064415518,0.003655581512937037
0.503626,0.0037666967525482775,0.0052876505863762215,0.006831238002415804,0.009419371892971871,0.011060387345238868,0.01373999990015549,0.03818638379733776,0.013212610656970564,0.013902881666037016,0.014378506444807189,0.014727073374194377,0.014215355955287315,0.013412214285079924,0.01206541372663113,0.010886272735989116,0.00942345763731993,0.007675641963614561,0.006334484528603652,0.004101656059394678,0.003138178170792298
0.532385,0.0027593950120801724,0.00483014337116607,0.006813746415514696,0.008597386475300922,0.010696526561972543,0.012432833237467553,0.03677234119868059,0.011822016538134089,0.012914830438701728,0.013589452441268437,0.014012078107372419,0.012751161940366533,0.01232260581262064,0.010818821143871785,0.009714212042769031,0.008404110741759844,0.005738902566112229,0.005228084384852103,0.0044862477841204175,0.0029390856703506827
0.560528,0.0027512929521338776,0.004376943592622188,0.006591960234821926,0.008017257050503677,0.009826402479515871,0.012083868565500602,0.0340593692740154,0.011644117156160233,0.011399494069793816,0.011798702930662546,0.012179294917175884,0.011291692063483174,0.011948551545524048,0.010372763926566787,0.009326564548216839,0.007841639069536891,0.005944827416862003,0.004764137534939426,0.0038837691782415682,0.00227226375803032
0.587559,0.002411292012399455,0.00443704416252481,0.005007476381743617,0.007740817704518911,0.008670355153857237,0.010975186748052625,0.033096458613858744,0.010309160516934384,0.010970692005685331,0.010610455133838317,0.011882311567787095,0.010721632713414076,0.010852559171375314,0.009406115642056515,0.007745977430073353,0.006680085390926841,0.00567406485515671,0.0046513537618083235,0.0035099340286395024,0.001514230961524697
0.614366,0.002828583762736789,0.0037055292115853945,0.0050031260955584606,0.006995306350697269,0.0083129623502701,0.010390449454989627,0.030677159314176132,0.009266884160889664,0.009631392390067812,0.009935370642422689,0.010582061423275913,0.010342898821120647,0.009541608125571074,0.008407704859744304,0.00795353215518934,0.006129808055982659,0.005369814315958436,0.00475134249463306,0.003196318243760947,0.002228485113724661
0.644381,0.002393792479994651,0.003505113117704797,0.004844919871198643,0.005935383371276275,0.007034341393446182,0.008618208690341822,0.029659732061397298,0.009324188714628399,0.0093124380614296,0.009363177759813148,0.00975645421966199,0.009909304634509923,0.008398106138949934,0.008233716461377261,0.006758710449241479,0.006012005306036476,0.004694611408370053,0.003479776590859858,0.0031874707952031654,0.0022108579561086602
0.670301,0.0013846442917215863,0.003505114030668671,0.004172798505497425,0.005421397882597023,0.007178351677557616,0.008695327897979437,0.027758740870826106,0.008822442858693984,0.008998284091946938,0.008569865313778246,0.009249054084900113,0.00837810757073455,0.00793663034611827,0.007307185751940579,0.006438395891896562,0.005197049800617178,0.004385637670722057,0.00365723519682064,0.002496322354680468,0.0019462340224692585
0.69892,0.0021116332048902835,0.0029049958308137802,0.0043937967440841824,0.005784593393021922,0.006231644930319746,0.008622948803969549,0.025969639620544625,0.008198873594350994,0.008089595690459068,0.007553701558952922,0.008106757201515605,0.007496243742743715,0.007526371256508846,0.0063791961294834484,0.0059271951757809225,0.005681530903933695,0.0045757198350944205,0.0035358046396055764,0.0024717823865525743,0.001868213414513954
0.726778,0.0012245245710162762,0.002540476161034502,0.003595699289230624,0.005163692734506131,0.005960022847974657,0.006956691311986716,0.02562945827437547,0.007061143655050979,0.007423589761026343,0.006822452139422212,0.007474733547009321,0.00731205468217531,0.0067546578041840204,0.006569680580601726,0.00561586065114405,0.004910751073407027,0.0037873099057842037,0.0028959336329479352,0.0023709847142107054,0.0014779368912891599
0.75347,0.0019076108680362869,0.001640207771972809,0.0035767258624330362,0.004545333784396801,0.005836235086674815,0.006872850220241275,0.02285336484966235,0.007464136617157327,0.006301923770887528,0.00671280039577243,0.006783584931478966,0.007060267158390077,0.006482643310046661,0.0056364019644917236,0.005098811096731271,0.0040443444359245856,0.0034451535122572625,0.002646174956183104,0.0022336633752069817,0.001027684611500291
0.780493,0.00166870130088285,0.00193609479227806,0.0024644863809735826,0.004452125558876946,0.005679827389595771,0.006547530812639839,0.022893834041015183,0.005983630525956065,0.005817774408770795,0.005934310371740501,0.0064734997625098215,0.006072227752363558,0.006206512736053694,0.005129178306779203,0.004204682580038493,0.003833019737058399,0.002900708422708105,0.002686208333753968,0.001947145656015952,0.0013518662136135376
0.81173,0.0015667762568403864,0.0022356336150637338,0.0025435744938797533,0.0040141197892737505,0.004350129147511833,0.006254889718131631,0.020809314639279625,0.006021729539748254,0.005427406222992013,0.006019171183496062,0.00629633189141446,0.005025408826678813,0.0058924725183315055,0.00477453743362908,0.003653025799280961,0.0033680847204597616,0.0032704818175917677,0.002013783524523151,0.0021787015318827183,0.0005380631618183384
0.837612,0.001501162780039816,0.001989250066235481,0.0021194850178382686,0.0035623390712466443,0.0042694517728438545,0.004781800734443918,0.019963164532913434,0.006535142375893137,0.004613136977121253,0.0054676069581242855,0.005118880898734347,0.005015999851520621,0.004721731326162339,0.004386243995500908,0.00422750176183288,0.003575632316674282,0.003487996520503999,0.0019577730356391968,0.001286235932798857,0.0006617687777323352
0.866725,0.0010668208962552343,0.0010673188489034211,0.0021317159259974694,0.002964016789107072,0.005119263498966491,0.004919197317615251,0.01824535259703008,0.005897111617995656,0.004508452828447118,0.0045341526305070655,0.004579876163125495,0.004528960508237926,0.004726153523445554,0.0037646955656348703,0.0037945294294727027,0.003134359026372354,0.0033541606245332234,0.0017989155358609263,0.0015125564177424977,0.0010890350998800213
0.894006,0.0015889634226234953,0.0019932729786556165,0.001537899008544758,0.002751515853896535,0.0033478592265270466,0.004775312353168414,0.017000544774826182,0.00596418149476269,0.0046062903073900196,0.004493131222149108,0.00421015974972999,0.004190676696110747,0.003996945869929796,0.004037781455464583,0.003385514337630798,0.002921999219359994,0.0025088695355185964,0.0019368236727690985,0.0014081308378860844,0.0006882434701297738
0.920682,0.0011650827620945505,0.0011519770438938146,0.0022151861466110216,0.0024848881029895533,0.0033174154051761624,0.004257403883256005,0.0165626074566392,0.005111257695207874,0.0033664672426308205,0.004475009764255282,0.004322979757167223,0.004177808895121399,0.0037931945042913996,0.003713717486768793,0.002768060284649638,0.002860075635302165,0.001999617633289022,0.001389777883887787,0.0020484487798679354,0.00039074844676083406
0.947701,0.0015570522167308563,0.0017194830693640867,0.0016449517885301806,0.0026555874043684958,0.0030483393548809937,0.0033854834746999754,0.014616160305420994,0.005597355481177544,0.00397154978195186,0.0035016097110183,0.003445054015708519,0.0040547884866695815,0.0032045256529814902,0.0033229452330228895,0.0028314511499273032,0.002556241161876063,0.001986125436383652,0.0015319792094893585,0.0015742990336037415,0.0008454233330835756
0.977059,0.0011243938989190208,0.0009535630729105807,0.0019868628928456722,0.0023603086865706456,0.0025652729206975576,0.0035783666428254083,0.014886904123657226,0.004966841189047934,0.00321500696607038,0.0036411542412762353,0.0031742868317921583,0.003218773572396045,0.0034078014908218786,0.002798853749492657,0.0024513562702641154,0.0018434143652264231,0.0019095532933524938,0.0018278627431855313,0.001024764269894731,0.0009629922676393379
1.002912,0.0009289163636099421,0.001256012826386306,0.002231919327103251,0.002061697721305998,0.0024438612210971287,0.0036159587486017464,0.012282078478765042,0.005345774809415806,0.0033666032934282514,0.0030884212770055097,0.0035764604141856294,0.0032080546740888365,0.002674682532818504,0.0027711808681850528,0.0023615790012916312,0.0020437231040155105,0.001103048915056272,0.0010144033536685585,0.0007242301474248155,0.00020656890105645508
1.032106,0.0007011276952724253,0.001061666426747214,0.001338118275359288,0.0021570598039251884,0.002145015416159122,0.0034680576968957946,0.011823288198648573,0.005149995792945335,0.002428169705450787,0.0025078035187150924,0.0029020493726260505,0.002852916956528784,0.0027557832894079303,0.002356496494753832,0.0025619941652185395,0.001849906557443593,0.0018300510865757967,0.0012927947933638714,0.0013487298402673985,8.73857231887134e-05
1.059847,0.000664189599587256,0.0018364336532254515,0.0018240157153196566,0.0019086221197310467,0.002259823614684132,0.0023892427130735743,0.009668694345228115,0.005437803072481108,0.0024620821983435755,0.0029579232991442874,0.0028955990436873814,0.0029123887425051534,0.0022717006374924804,0.0025226437314276127,0.0022650557725974944,0.0018326666616585825,0.0012633870029119087,0.00023798119711266363,0.0010778017942593434,0.0006086049911026637
1.087036,0.001773142149693311,0.0012534370391163335,0.0010900363810666107,0.0015320584764367037,0.0023938478924450486,0.002446717667323419,0.010048867400482409,0.004938278933692039,0.0022081031373644604,0.0021946414628534437,0.002185066283926242,0.0024250764006860364,0.0016365163215415904,0.0021820938151924717,0.0021002326861079795,0.0018009619442887843,0.0013283902497394004,0.0009105064334181386,0.0013436543078977315,0.000589684906710504
1.114148,0.000631054687994295,0.0013668516894904206,0.0009711057525871347,0.001203526625790286,0.002342406374313755,0.0020045449894675023,0.00868383759273692,0.004590695569981328,0.0014568661122584638,0.0027286396038388254,0.002342988136339629,0.0017316865101335568,0.0028309252324070426,0.001454822632385742,0.002176818522200236,0.0008854690016365825,0.0016443419886280097,0.0009801884541760057,0.0006409596736845517,0.0007376646090362839
1.143595,0.0008274254967017208,0.0005940503405114273,0.0013479362653695294,0.001242954779940595,0.001985728115942669,0.0020496822926020235,0.008655201034909951,0.004412649921721433,0.00191929710688744,0.0020482302436450766,0.002282629228737111,0.0018601370677190658,0.0018941142484247833,0.0016743135310884408,0.0017418898261783156,0.0009466689901924238,0.0014100663250300734,0.0010107052079184843,0.0007573304422056557,0.0008356912711806595
1.169463,0.00045480360580345015,0.0002458216782949236,0.0012384435009431432,0.0011597095474197541,0.0011310777824623877,0.0018138848667566582,0.00689137926523303,0.004381621384292746,0.002321074579793214,0.0022294809513517346,0.0023873858678788483,0.0020740981851889344,0.0021413798225705495,0.001783202229842983,0.0014450033065353171,0.0014604904861851866,0.0003120554823399245,0.0005669741739857666,0.0001914306302528166,0.000821488710819333
1.198663,0.000982120939017624,0.0008602386081337552,0.001091937373930712,0.0010074409631267084,0.0011389638480336867,0.001315464677475729,0.007050037155874798,0.004030158728989814,0.0013981075697192705,0.001892663707038636,0.00190244780767097,0.002559027738122347,0.0016776940292766154,0.001178615869435236,0.0010607382244549885,0.0015942564774081335,0.0007581678895847711,0.0005006414346429817,0.0007047988246159226,0.00024174610657605133
1.227034,0.0007029207603840647,0.00045058403983818507,0.0010162167573365152,0.0010384124630842782,0.0011769253784411915,0.0011223999314155322,0.005919135203845629,0.004771103447334235,0.0015763058381409454,0.0015881108451003864,0.0011667309807681927,0.0015668275682195912,0.0015074479680962027,0.0009022509373191881,0.001596639904594159,0.0008869586904507403,0.0006761494712224913,0.001087379570246999,0.0006293737497823885,0.000450853526723587
1.254101,0.00036055614186047703,0.0003846078319557072,0.0009141607233485986,0.0008935584632090933,0.0011220637484973244,0.0009311333583638836,0.004473698017378438,0.0045222562996863,0.001446930623119864,0.002238041112563859,0.0019257352354608002,0.0014835756889235864,0.001273521728303397,0.0018039936461530506,0.0013918081201221902,0.0006141751041881309,0.000942996428361069,0.0006112539844856147,0.00044101673327487926,0.00022483643224980904
1.280355,0.00047265748995758104,0.000782667844571219,0.0011136483544641137,0.0016627760576485402,0.0008747645153481645,0.0005559921777387725,0.004616505182594849,0.004285412442872694,0.0013444520801672338,0.0014380527627380327,0.0014754061047403306,0.0010670060094455395,0.0016897885190079555,0.00044615879578180183,0.0015556754446916351,0.000801387091021773,0.0008747115856761778,0.0005766819219195816,0.0006753654194097061,0.0002509672839991991
1.308822,0.00035231152816107706,0.000464566234638428,0.0006145470154739612,0.001140332907002476,0.0006723406490115452,0.0007512125033708756,0.0035731529212329957,0.005004841795090344,0.0010083009898706904,0.001988399068605321,0.0013329167971664034,0.000764608125365732,0.0012702716928087562,0.0011581269097019236,0.001535669426481141,0.0008530230168726644,0.0003981513913731542,0.0006279220091747299,0.0011605937585188698,0.00040367718504632664
1.334514,0.0005519874978704919,0.0008312636985752761,0.0004409390297723809,0.00024928550940842665,0.0011708428324092406,0.0001855171276485421,0.0035432965560734937,0.004785380281098637,0.001124169004862949,0.0010384511650155762,0.0008006062005784018,0.0012245761435473893,0.0010993883068276848,0.0011740013735620466,0.0014295023628058084,0.0013027293488943141,0.0004522283865856709,0.000986503695487401,0.0005832972304395645,0.00011385860903817381
1.363692,0.0007376140028318533,0.0006305197476151646,0.0006669497464911731,0.0004165006390295403,0.0010168501417888974,0.0008535616956399536,0.0025229018897662825,0.004970548937113033,0.00042143591034759636,0.0012269849575132006,0.0009165320200492873,0.0014051004135282688,0.0012056864997740569,0.000866943478944706,0.0013203789487193898,0.0010416209620366403,0.0005003482356708662,0.00028530822331341443,0.0005576008381884886,0.00023674538265707596
1.391728,0.0005560867169450362,0.000419298485070822,0.0011277821984781694,0.00019784469106937417,0.00039790225142634936,0.00026314325440964404,0.0027485585075523187,0.004462167770587055,0.0006768457011856358,0.00153435024670531,0.0013185946070587704,0.0015344003695803242,0.0009537582821471745,0.0006936805361923965,0.0008148034285383123,0.0006697074361413454,0.00031797665921415736,0.00044322520541045985,0.0007456377846187537,0.0006148805980142714
1.418818,0.00045663144083935513,0.0006943608627063228,0.00042138651233250877,0.0009021320522438794,0.0006590412304118799,0.0005333478633136455,0.0026398670289011997,0.00467731783735517,0.00021808029558736014,0.0012041375986865176,0.0012364012241050295,0.0016344289463560134,0.000595360786941284,0.0009819926097369438,0.0006177872947294003,0.001128604284767438,0.00019148610984317513,0.0006606964643447015,0.0007777342266033455,0.00022959911397115219
1.445729,0.00043855103687963105,0.00032984505495162517,0.00040811052410978557,0.0004393958136094264,0.0006626215531982036,0.0003454344725256901,0.00301276968400393,0.004546065620625692,0.0008764279117195085,0.0008519544585262555,0.0010518741307680712,0.001008029458685508,0.0010840117705376324,0.000953955959583861,0.0009138170979594047,0.0008513972349122231,0.00031974504648543906,0.0011382059482967167,0.00023758274347427218,0.0005438410961385967
1.475386,0.0001954349923033617,0.00034085726918298424,0.0004283297407385551,0.0004626722287148819,0.00034956002338707234,2.1272453259354365e-05,0.004332899933487192,0.005389671902683284,0.00017360454570170678,0.0009312972684388971,0.0011008779787062782,0.001166435381386995,0.0008612502344090754,0.0006679699397143018,0.0009112374302479895,0.0007558478458054326,0.0004798459055177529,0.00024925108143390023,0.0007556555773777123,0.0006919572416301366
1.501494,0.00044624407804946066,0.00041663372318702336,0.000594926571987819,0.0006035010763197042,0.0004557641956634361,0.0005599560276461442,0.004830871687453806,0.00475010292340474,0.0006319051378782771,0.0010998907449329713,0.001573027546195975,0.0006966734002402861,0.0006222694839668555,0.0007591588841345468,0.0005232034748516818,0.00017164705878626026,0.0006011774838941751,0.001061978926558309,0.0007155915698438572,0.0009324210801767841
1.533096,0.0006486259833194134,0.0004548536560387519,0.0006644216485352024,0.0005106558842390752,0.0007104960820113897,0.00041505035966284874,0.005297367030554159,0.0040958053377972824,0.0005711783093994838,0.0012487483804353055,0.0009986766222880136,0.0010230080776813815,0.0005891986595617642,0.000991839003950998,0.0012169289968774998,0.0003825748332821239,6.547667309193722e-05,0.000621770766916523,0.0004912796400429885,0.0006223047108829865
1.56167,0.00025200179862503726,0.00024729065015187635,0.0006285472363178809,8.061605481095465e-05,0.0003245350023341225,0.0010058912148286346,0.0068390640446445786,0.005101540737472035,0.0007075748186084051,0.0010022774020524243,0.0009866238805577117,0.001257429801454614,0.0010433318493017758,0.0009892172542154967,0.00033238445924222803,0.0006445085815548669,0.0008650511642239301,0.0007245532180569054,0.00042156383006789903,7.165807732431637e-05
1.588663,0.0005101030185219892,0.0005697625773058477,0.00020521548032294404,0.00030244253141918366,0.000245961715132304,0.0006114881232899386,0.007256284488426759,0.004076451977235066,0.0012067928762111364,0.000794623346764353,0.0010390538370785077,0.0008891061063114327,0.0010534436658984252,0.0008491309479083019,0.0009938955322775819,0.0011615262436837704,0.0004212092025787103,0.0001302256590214651,0.001198037083200116,0.00023597097795451826
1.617312,0.0009195310517785413,0.0003989359910192718,0.0007595880392501966,0.00023853084040794935,0.00030446197069050504,0.0008059794600044923,0.007909434415707213,0.004633893754163423,0.0009710965372434896,0.0008036399760358894,0.0011574705785595163,0.0009648532541473745,0.0007535361416006142,0.0005136161291691246,0.0010813241345749632,0.00018234481479854282,0.00023761374882441452,0.0001399685615257894,0.000258390480366246,0.0004085481919291399
1.644486,4.573314707915446e-05,0.00028085389835329536,0.0002863768196122106,0.00035588274207406096,0.0004055537121674583,0.0007558091979950807,0.008803188344775002,0.004203123549320385,0.000875162507169841,0.0009731166034369147,0.001540783355810089,0.0013477504305567677,0.00034706108076891685,0.000570251840700733,0.0006037386557575384,0.00021742263413763131,0.00041024295179860885,0.00012910146166773161,5.668891768556747e-05,0.0005137377458450062
1.670378,0.0006600791600615276,0.00024940915730247646,0.0005983975132769539,0.00024391485810437997,0.00047614026803844724,0.0015122590925871033,0.009859141174332684,0.004279982000634929,0.001289231162174905,0.0010266508415206093,0.0011436449948220666,0.001051237211681259,0.0014088819785215256,0.0007488523037155592,0.0007020862181944313,0.0012247922092770275,0.0003482312546155942,0.00017018070685820126,0.0003039455784702223,0.0007080122262368974
1.700645,0.00029758804143197195,0.0001258711505143629,0.00019253202925736932,6.417255666621382e-05,0.0008285734520896029,0.0008814787169641625,0.010754091153851598,0.0042685827234345795,0.0008898996555314005,0.0008040902204712764,0.0016475614915453846,0.0017721694334961804,0.0008305857356830204,0.0010653791699341828,0.0005846127487459005,0.0003029220905574139,0.000285499565471296,0.00018792239191265707,0.00022500653051480812,0.0005791934617181623
1.730465,0.00029014748713022064,0.00021538360982701718,0.0008119199257740871,0.0005283803405593061,0.0005233841561818018,0.0014337072081801545,0.011594270212540725,0.00463966193176815,0.00141208135783238,0.001514894182202882,0.001155592095018713,0.0009198641573053992,0.0006117266421071648,0.0007788610001497998,0.0006234502380698556,0.000550492934429318,0.0009216543315355834,0.0008923355584682037,0.0006655900687885369,0.00034142356936305555
1.757939,0.00040059331930572545,0.0007014660755407555,0.0002442729319445658,0.00037750467892953176,0.00042686456487599233,0.001072009451602392,0.0127116720247679,0.005195247650762027,0.0008690599787093206,0.001260545890026997,0.0010236876500909536,0.0011893780996271477,0.0008197588472311487,0.0005288804302674592,0.0008171517659026011,0.00043225797715340953,0.0007800339233047724,0.0008733495834421334,0.00037368742805345796,0.00040896217081650733
1.791077,0.0003079183843803788,0.0009624701264625879,0.00011214503531081076,0.0005047184546441684,0.0002850868050732552,0.0017754144421614953,0.013157722689668012,0.0038630716624216653,0.0014230206008591663,0.0011365805510408524,0.0019124077677639963,0.0009348046176323802,0.0007322739442554027,0.0006610774455658052,0.00043438309871663837,0.0008729502582880423,0.0005109947854383739,0.0005535834233251721,0.00011409480356156414,0.0006884140404240437
1.817198,0.0007570784038400112,0.000577628393770021,0.00015659657245523253,0.00026969338427717003,0.0006032937798462074,0.001381520122979511,0.015065500623844092,0.0043334628347799515,0.0015741193853662742,0.001542284769578612,0.0014735150130818259,0.0011182553213875345,0.0010016712008038792,0.0014010815158999384,0.0009685394798004856,0.0003294188391526053,0.00029665261974271933,0.0003831728699517974,0.0007652879461718912,7.549152410604959e-05
1.843398,0.00037397817408298985,6.803756030861068e-05,0.0005407911873785329,0.0005201737795648475,0.0011456476467067022,0.001984622208151843,0.015052037865874847,0.00506707394009661,0.002973598571280106,0.0012770447326819535,0.00166973338356617,0.0016020245714847316,0.0009092808717168871,0.0008205714130712857,0.00031324708372278,2.3405024221297982e-05,0.00030433388454518216,1.3478663557650559e-05,0.00036472440243743567,0.0006574556750084999
1.878744,0.0003941019845343507,0.00036001113837726904,0.0004109326934164256,0.0013045128656542838,0.0007525415699298704,0.0013981140403011478,0.016283901973426645,0.00571695893367756,0.0018771047621243076,0.0012200582241347789,0.0008131891516977147,0.0012743449672438633,0.001315433893322915,0.00018585216684873418,0.0012161455532484038,0.0010590934738773186,0.001126562215337282,0.0005077468913618564,0.0003566399991789516,0.00019141364476962428
1.905165,0.0003988170903872126,0.0009770871485861759,0.00066554360080145,0.0007043222209697829,0.0002642425574512996,0.0019352578254187608,0.01691516081221747,0.005230135479685949,0.0025985597921472847,0.0012217270081357917,0.0010762853519561482,0.0007896806516543143,0.0016506681005280257,0.0007858627729916654,0.0006648619897812574,0.0003130984191835732,0.0012816319410523232,0.000695231118958287,7.801106508733097e-05,0.0007111601343457694
1.932219,0.00031103815860279005,0.00022422469965857535,0.0006853845650885313,0.0008301885097495976,0.0009242283948423353,0.0013130587008511434,0.01772237095269033,0.006725499286177388,0.0015279646594841343,0.0010191529396920836,0.001404730934185534,0.0008781271644493945,0.0005300784441960965,0.0009355510043141688,0.0008051660664467893,0.000739515659616388,0.0008977272821505055,8.209075168832943e-05,0.0007065450921690397,0.00036086940796200407
1.959931,0.000506683954808626,0.00028853870359633784,0.0007879486068810181,0.0013421987861820534,0.0014690704617216863,0.0021041760064631734,0.019813536008074582,0.007635429719663815,0.002306749859379337,0.0019677854152065893,0.001133105090127232,0.0016613644335046257,0.0013298015145726209,6.730967580510955e-05,0.0002141555047643722,0.00041136924828871877,0.00010776018015226882,0.0007941175071489392,0.0008209613457831394,0.00040529982609602554
1.985963,0.0005599000861222487,0.000357600582144899,0.000667956035037473,0.0006930508350664177,0.0014785203977589056,0.003002282048142445,0.0213418674287352,0.008277769429076074,0.0023642933744815013,0.002007426829336421,0.0018825644936213198,0.0009808944993233944,0.001041405839539576,0.0005981926377964781,0.0008352324273742841,0.0006492249374518718,0.0006517660037330617,0.00010682412765695814,0.00046800786743351726,0.0002800728130382402
2.015589,6.65311414434599e-05,0.0008206313732482352,0.0004955694841380582,0.0013908740656513841,0.00015212829985700012,0.0018943106521490311,0.022421693889172884,0.008473799981043015,0.0025038719699845414,0.0014339628263218144,0.0008034916759515157,0.0015842021801091878,0.000871443466576425,0.0010612500623804633,0.00043363198161037206,0.0009128475791983946,0.00019402855734374297,0.0003361346771765576,0.0008464125627991409,0.0004557266519117764
2.0438,8.951492968984908e-05,0.0003907751345954688,0.0005295104291938104,0.0011036297677036024,0.0015312150463576027,0.002701387624534101,0.02308356054719797,0.008654461363048075,0.0027315002991756846,0.0018750079355959236,0.001253113125666484,0.0005589264064553048,0.0010911775666532033,0.001966602467383641,0.0007687987953422273,0.0003162445549090837,0.0003081712007541211,0.0005789724352034366,0.00015603025962308102,0.0002992914666192324
2.070775,0.0004579360128651783,0.0008071830484063211,0.00017949429337762657,0.0005782660158561206,0.0013404818773712999,0.002132968656334721,0.023100056959983194,0.007805110513347441,0.0034724199785487976,0.0011343806333549231,0.001070542490759984,0.0012654734263348845,0.0011628541507621927,0.0006558306880637659,0.0005685971751616396,0.0002482645226352659,0.00046514459775057676,0.0008307006115691452,0.0007825128428821006,0.00021195135042643368
2.097683,0.00018735423504851644,0.00017126684021765627,0.0006412321800725645,0.0006205643949035927,0.0013347967693857175,0.0031961294359602226,0.023675722419904205,0.00812104303679417,0.002829833983821756,0.0006534507812929406,0.0016781624797032762,0.0011210510021710984,0.001279129602135816,0.000526073537812957,0.00038727604327615294,0.0007291683010501491,0.0008008782091909512,0.00039342321825481115,0.0006333991857380483,0.0009372393078015355
2.126961,0.0006769293909156458,0.0006107467127020714,0.0009709150635372197,0.0007538202159928642,0.001135677484572389,0.0022433866839662846,0.023504811044016586,0.00795809798799761,0.0025773337290061413,0.0013856361210649998,0.0012033509895160769,0.0012120624144243398,0.0012169867899715415,0.0005075664306277409,0.0007795590262881109,0.00037695414351251994,0.0006545750446288562,0.0007602924441208266,0.0006118728941167524,0.00033449268708923786
2.153088,0.0004496929494722877,0.0004741665659834513,0.0003761805078542727,0.0006445491670541894,0.0010979267391136678,0.0032658873295732032,0.025340461187730694,0.008395157507804065,0.0029271734766391213,0.001835378190867655,0.0013223558311081878,0.0012985515098504475,0.001558948474719288,0.0006377820068463849,0.0004902186731281797,0.00017859964843829412,0.0005852912469594504,2.1568707171716186e-05,0.00020889419546764405,0.00047059646312595224
2.190455,0.000320781185026928,4.118715146810488e-05,0.0006044059918105998,0.00034674355085285535,0.0013850799520486877,0.003074405132827754,0.02549204095538917,0.007701876335671809,0.0026677223005481523,0.001925828702565405,0.0014041297744723763,0.00116080600536331,0.001427139170781162,0.0007541497985913867,0.000681261904806301,0.0005038342954580853,0.0001580423913063831,0.0006254532111335258,0.00018859360514961564,0.00019165604554973676
2.218965,0.00047229776741786677,0.0004157145998890129,0.0010050735753041797,0.0009556118456303222,0.0019873600408933305,0.0025432282740185433,0.026691756434893025,0.008623632951143758,0.003307360546517967,0.0015787273608508744,0.0016680790716690965,0.0012177746023675682,0.00047320192607607214,0.0013745166339445508,0.0007576772122015724,0.000887022976840542,0.0005510357221587851,0.0006719620791646581,0.00030838193739143513,0.0001911845006458732
2.245965,0.0003397898576308841,0.0003226519669033206,0.00036465608780783304,0.0006779686612907181,0.0015915429703708187,0.002928457170980459,0.028469076229671438,0.008341616880798895,0.003441992395128655,0.0009316502916923734,0.002161104296498297,0.0010587395598106162,0.001551363105559936,0.0012664734783551838,0.0009562005263271096,0.00043455442751133994,0.000676362207216492,0.0009236500862701099,0.00040291989312689455,0.0003896687625121967
2.273061,0.00024298844798520324,0.0006981129049016062,0.0005142874646655571,0.0007393787142895219,0.0011228066503825172,0.0030238389488633916,0.028322291329729875,0.008345613748621247,0.0031210415703821224,0.0015483673510796694,0.0016896961972668219,0.002141031548136922,0.000971764058303538,0.0004776312360693882,0.0009221839074770242,0.0008837502080160928,0.00028852052547662284,0.00047879638565027194,0.0002001896864320849,0.0004685009238086342
2.302511,0.0004929493029566906,0.0003167310084101333,0.0005435220285380464,0.0006327541194954912,0.001284896747090302,0.002520540488075289,0.02933244511251337,0.00832699095826952,0.002994859675226662,0.0018029322385469222,0.0016487311385814715,0.0017206198919306553,0.001255591369285364,0.0001508757566799144,0.0011288381489229869,0.0009263305105020929,0.0003613622092698232,0.00023700501075893363,0.00021001107854804642,0.00033475954529307866
2.328803,0.00046494640507925886,0.000403182115093652,0.00043859977938432397,0.0013099258056420383,0.0015527169966599108,0.003287187563177786,0.029550064710746244,0.008785092023158981,0.003196307960164754,0.0017378012983728318,0.0013798105029889525,0.0019435748459425135,0.0011999085143749387,0.0012314541748466848,0.00036589383915070536,0.0004822966333237545,0.00020958479001158324,0.00023617236024602435,0.0003054957353529281,0.0005846534292223438
2.354782,0.0002464610507827149,0.00041796644574043195,0.00025445911722048685,0.0005325264383746452,0.0017164171813966154,0.0029246700174861014,0.030833459077173008,0.00901006079958162,0.0025887241310792257,0.0020226526722694517,0.0016403251372796536,0.0016202647791728497,0.0005787307186524779,0.0011214783164715913,0.0007588382920132119,0.0006905239248671207,0.000577927277587364,0.0005788538285129857,0.0005780088465303449,0.0004171971438583746
2.3836,0.0005404431812850146,0.0002730438645437987,0.0007037915100141503,0.00105807829320473,0.0012418742852688726,0.00311403006920031,0.031252687108779646,0.00903603218391722,0.0035903315525147765,0.0016417043661774069,0.0020531831538144847,0.0010646916442513964,0.0006177955776420169,0.0011230229913736648,0.0007342972313480896,0.0007263527110772252,0.0003667201426596897,0.0003641244472218148,0.00020425167299189593,0.0006313602328658884
2.410753,0.0009356336646161509,0.0006415783761366002,0.0003749035137913877,0.0005427605559010631,0.001370483343081574,0.003368371436817183,0.032376233409342335,0.00890912271689757,0.0035869551328339966,0.001359608680136199,0.0015897158352824166,0.0012724872192145305,0.0009293047721461705,0.001021650762615262,0.0006802302036900085,0.00034219248682146677,0.0010062102436138756,0.0007343267392170704,0.00036632439212459057,0.0004312668585221115
2.43765,0.00031642582801866953,3.9855523927503186e-05,0.00020743603555106464,0.0008755247754179812,0.0020317925128146143,0.002790753713240784,0.033015024778788,0.008981992763376662,0.0031886796216797175,0.0016294954194981603,0.0016277122768148702,0.0008920931450956051,0.0012160505844536755,0.000946127059103528,0.0003956874848865249,0.0006419723808839423,0.0006152926745699385,0.000455923119900435,0.00023725635639802796,0.00029872055605745744
2.4669,0.0004507534029930191,0.00030400721470661253,0.0007727954227898605,0.000917959579932372,0.0015245051726252604,0.0034841406997846176,0.03386790986755969,0.009012690530964906,0.0032943440592001004,0.0016964472525764032,0.0008894735901534309,0.001039912913519131,0.0009672235560257195,0.0010231517248629094,0.001177389005930823,0.0007117273876666297,0.00044234958596741123,0.0008589782356696741,0.0004617862228362803,0.0007350700677882046
2.492743,0.00020132553329198634,0.0007261543870473509,0.0008197684174048504,0.0010850040924242493,0.0013564285486600282,0.003508429041992582,0.033724141465560804,0.0086442889243821,0.002514276153478216,0.0016436879269365826,0.0016039119454788232,0.00153777947260091,0.0006620429057441553,0.000450245184373935,0.0008270392276464553,0.000658260017317301,0.0007680240577126386,0.0009632697950524107,0.0007137014763103914,0.0005242231105122102
2.527919,0.00030995146951154367,0.0003431930023574193,0.0007823691665209094,0.0009623859813099831,0.0017076564426103866,0.0029595929967196556,0.03473340112962286,0.009012672407604387,0.002620894311706815,0.0017828053403269616,0.0017079464938158883,0.0009709855068315339,0.0007531822278284709,0.0006411903482909736,0.000988098745031889,0.00024114605647626767,0.00021114204986590157,0.00014571182862950334,0.0007450736957174915,0.0005608931968984127
2.556431,0.000320781185026928,0.0005763194786357796,0.0008408623329610713,0.0015786640193219353,0.0019294080956966764,0.003976771095979313,0.03675408159875087,0.009519406781852405,0.002893535354262602,0.0020629760047138563,0.002277055897145914,0.0013831569074831747,0.0013794582795951917,0.0009525822584549821,0.0007899992105802807,0.0006125248124066777,4.963034119131214e-05,8.735804125068895e-05,0.0003639850601848773,0.0005214552685570363
2.583359,9.581462005921773e-05,0.00041720904800140166,0.0008342669675143944,0.001198668361518587,0.0019747548063662797,0.0039208459095511775,0.037250706037505146,0.00922038796727141,0.003848473086924305,0.0019594032803193417,0.0022026681461573597,0.001382626118607036,0.0011982599933421253,0.00032847271150809843,0.0007995553767334816,0.0005754543140076883,0.00020425667610082446,0.000859509583886742,0.00044701973426774616,0.00010439449650327705
2.610506,0.0007443325982956277,0.0005496742821352862,0.0008965006459620561,0.0010716521626057045,0.0014883059368354817,0.004029646943387669,0.039248413668139796,0.010039440414865083,0.004356202968246585,0.0022584829790109587,0.001956685503913465,0.0010617021564617649,0.0016880182387171254,0.0014705017783777285,0.0003555224564911802,0.000264995653381417,0.0004128695180381226,0.0008831252789439352,0.0003156590090224262,0.000338279029074774
2.639744,0.0003512686511900284,0.0003889112306877479,0.0009922947723453414,0.0009881141711943224,0.0017308459922628081,0.004393713857564244,0.04010762912366741,0.009713356119088929,0.004240329924466989,0.0022410680473086333,0.0020932636497929713,0.0015264203993310074,0.0012894267866388207,0.0011482654200080894,0.0006924714153052542,0.0008314856901776242,0.00018532246762291272,0.00015814227677870125,0.0002266264207639656,0.0003517960173073328
2.665797,0.0005253445242500947,0.0002993376445740763,0.0007101907379361369,0.0008172718575723536,0.0028653152903400257,0.004581924730797517,0.041613451631423694,0.010528524596321524,0.004551915146183827,0.001690712579270026,0.0026042248550214274,0.001566407118060156,0.0013245325610176687,0.0013933791623864814,0.0005298794229815779,0.0008373423486853242,0.0006649600299357613,0.00043437696728355365,0.00040293242232623686,0.00029825984060345045
2.700874,9.919473222118943e-05,0.0007499052025507193,0.0005304376955974818,0.0007627439887065163,0.00207730324894828,0.004463107943161436,0.04134655231380046,0.009324706361042538,0.004057772215730796,0.0028605251341705267,0.0019902683058840892,0.0018545598782716704,0.0014395419016358935,0.0009723892780575877,0.0006764422653788409,0.0006101230743659261,0.0005086596838373839,0.0007226950752997109,0.00039454482830097185,0.0009506658453426126
2.729697,0.000614606674209738,0.00013966919596131733,0.0011842731754349342,0.0013099258056420383,0.0023558631972976423,0.004348254365015858,0.0385880098552873,0.009740457444768712,0.0038258232241380878,0.002209856953436377,0.0014937017189412581,0.0016071155111930305,0.0009908355655221153,0.0006795183206917082,0.0007657978820886349,0.0008809478710092211,0.0004528258057898943,0.00013766051498999334,0.00014300850381230955,0.0003348656688390218
2.757026,0.0004753174526071375,0.00040089216104413725,0.0010126610436692457,0.0011128026531847608,0.0021873842734600937,0.004146051104117129,0.03870805139389752,0.008909599286610797,0.0032861454376579466,0.0016991970182516753,0.0023425482736641567,0.0013943088917944334,0.0009196616813582073,0.0010313495966457436,0.0009476673969707006,0.000567313731093288,0.0004477645380867193,0.00048007945667662854,0.0006286644587929014,0.00017196222791256347
2.78405,0.0003446274617301249,0.0006076324836460263,0.0008769416846259988,0.0012950460957229216,0.002762856308603453,0.004319786726430546,0.03742202537112587,0.00857047314857908,0.00317477667566763,0.0014253633398503933,0.0023804001003781975,0.0014543220720602149,0.0010080875637912604,0.00118789770295274,0.0008716639083687983,0.0003416664589556653,0.0009456240330209088,0.00045249161773292874,0.0006162371565198191,0.0003372608977774805
2.812854,0.0007170023296344468,0.0006200163738067656,0.0006964391667610951,0.0013048928224007055,0.0022316216593028775,0.004388905878587046,0.03730422907748666,0.007840058526039488,0.0030216445483685953,0.001597364951492562,0.002240755414106016,0.00227744906415055,0.0009824364524089666,0.000730335619121404,0.0003927433531213617,0.0004308854617957962,0.0005334738268049344,0.0006297244143220865,0.00037014151619141334,0.00019418831299033664
2.838875,0.0001630877311878499,0.0012027796274837455,0.0008836756493379994,0.001055098984806077,0.0021805782143058637,0.003939272708575286,0.03646422953515054,0.008753342093067698,0.0030524124766089663,0.0011834878692732747,0.0017212574085597432,0.0014836062582115304,0.0008757182784271382,0.0009240745200792233,0.000771513336782353,0.00032573328715955306,0.00045490362069587674,0.0009631861098200118,0.0002579946198401571,0.0006408891340562897
2.86628,0.00020129264467954168,0.0004299061324298529,0.0011082052974740156,0.0011633243920763153,0.002415762191214887,0.0037503292610101997,0.03533270826490637,0.008465056858770977,0.003204347871184083,0.0007926705723773166,0.0015983460066162029,0.0016763194068019596,0.0008490796456455002,0.00031361987270687623,0.0008998136223779706,0.00010950509632541707,0.000590255926135005,0.0002395110488690462,0.0006294995782327262,0.000476439061820055
2.8967,0.0007645769784316775,0.0007208057625821275,0.0006673414151022662,0.0010274421442000555,0.0015523249972580642,0.003659621818844646,0.03529321683959411,0.007455457972100893,0.00273078803560002,0.0012293969470520206,0.0015411454088081731,0.0009860064204565372,0.0005328929727684556,0.0013569035364801826,0.0008984115471852194,0.00033759978622583043,0.0005323546568178962,0.0005661388688114887,0.0006944091652860844,0.0004566675763559046
2.924786,0.00018197145619893058,0.00037461070631286827,0.0011141249522715947,0.0013986038449695696,0.001756847699656241,0.0038085991213516177,0.03420195203797047,0.008217858034865135,0.002394935172925809,0.001247337048579436,0.0006863296899157236,0.0010381030998433231,0.0009125411595509687,0.0009015072236030311,0.0003130979516664194,0.0008836602720259846,0.00012366986622191223,0.0006457621237000598,0.00027916406142424924,0.00022389953540132232
2.955486,0.0001789131840096023,0.0007601975444357584,0.0007191540365945138,0.0014337372076182158,0.003211976254740154,0.0040781145348007895,0.0341537108506648,0.008658190865498646,0.002938057621430151,0.0015237086937019862,0.0018276101736851176,0.0008334435724810278,0.00021641454357427167,0.0008319353304172118,2.9887663993782073e-05,0.0007604952038631427,0.0004003338282306508,0.0006600697770513252,0.00037175596251842405,0.0001947334878045969
2.981863,0.0003377705787439778,0.0007859880335193303,0.0011854086141455747,0.002005184423565084,0.0019409888757834458,0.003988093917237944,0.032779091674600004,0.008212482999978865,0.003018565455364606,0.0015642706024573568,0.001218106774691173,0.0008310794635692551,0.0008956028600528537,0.00017856508506015333,7.285417234488999e-05,6.288230846469347e-05,0.0001819855646428801,0.000303816076317068,0.0007123366547221168,0.000371120596444137
3.012701,0.00031493963719121985,0.0005938995833091265,0.0012107217367331384,0.00135378411361001,0.002588994352316635,0.004053430461040014,0.03258768868505367,0.008028178922316219,0.0030815508319018328,0.0011213033055043735,0.001518697007349316,0.0006379814920224116,0.000988576139360262,0.0008609755923461929,0.00044260389244368397,0.00021155898299723896,0.0001193471376195816,0.000562487485691589,0.00012254787432758072,0.0002777519449307444
3.042974,0.0005375085349457339,0.0006052495273287172,0.000948051188948504,0.0015114703804599441,0.0025070598326213125,0.003792493770270297,0.03191632776695656,0.007536793029706131,0.003097475460536719,0.0015572996602980368,0.001406745168242476,0.0004077164094106177,0.000742739909748714,0.0006806511355967718,0.0001627724719214991,0.0002849462605853447,0.0008167617526553719,0.00038535251383538206,0.0005863725155253517,0.0006458506182997269
3.071358,0.0003209208155353617,0.0002987403209957047,0.0011716589587118882,0.0020128433990338887,0.0026052926738283277,0.00358305603656108,0.031153070602326735,0.007519282862012331,0.0019756653751289667,0.0012996383104103705,0.0018581103440693798,0.0008667311363537212,0.0006364779926987874,0.0004582399846128598,0.0004928998877452488,0.00031580451345637967,0.00036558549693535737,0.00043628355907445186,0.0006767783870424428,0.00010484592177550411
3.099672,0.00018859228506318615,0.0007056194545479687,0.00044625266565701547,0.0017349926101592158,0.002150341615551062,0.004377426701172563,0.030835972851851107,0.007469358424750062,0.0026379401377347967,0.0014798346964008601,0.000994707135342475,0.0011861560625573368,0.0007486053691675094,0.00045056165577814027,0.0006537127519496594,0.00019873393159470493,0.0006279968482515189,0.0003424817918691117,0.00038848212211091486,0.0005516321065349288
3.130051,0.00031680475472415325,0.000911355949071086,0.0008944585772362871,0.001176797044012036,0.0019992412497789216,0.004024708247357528,0.02957224904636419,0.007716831541645986,0.0029623831557211823,0.0007095722099811043,0.0010061734923574113,0.0007569886976061593,0.0005573744750258301,0.001147257603994867,0.0003447616780712312,0.0006268905285583175,0.0006764407170195755,0.0007329935854497894,0.00020451190608531522,0.0001739486536111983
3.157026,0.0006887758748991197,0.0006802362122252066,0.0014085547389000343,0.0011218494935923246,0.0021980340763200767,0.004178406739544723,0.028857660139175876,0.0074159308448812486,0.0029069401198697376,0.0006424886520829643,0.0014643710911978799,0.0007904971920314267,0.000739489963980619,0.0004196514695377913,0.00020294645514017567,0.0006762718698207068,0.00013524511334672985,0.00015216222114598728,0.00019106901146242206,0.0003870148266289973
3.18983,0.000833203723055661,0.0008221214065088949,0.0007898127828262335,0.00097785844765603,0.0025208160492122184,0.004300580129440356,0.028277548092028038,0.007477719350442437,0.0034985922065009587,0.000928544458188591,0.0006942743428610658,0.00043317447296831743,0.00010003591780360354,0.000488717886759539,0.0005023297122597924,0.00037029161234922696,0.0003192330152754491,0.0005725435963487753,0.000389480109379195,0.0003369899626230541
3.217656,0.00018096006184232686,0.0002911124613149832,0.0010681343265776602,0.0014051865671729365,0.0019854632531820632,0.0034881268060860037,0.027281764650727014,0.006758673049600108,0.0022025626264982885,0.00034325450719869453,0.0010691930571708377,0.000579281479136654,0.0006076387639736298,0.00040111315482809813,0.00035619224161196814,0.0004004063326531725,0.0007375044160163633,0.0006300922011966493,0.0006682585346767515,0.0006727698466728108
3.246144,0.0008394014293237401,0.0007985269637310272,0.0012748287358949548,0.0016696106896224394,0.002026203868647235,0.0037290467044497964,0.02669334857960597,0.006958090930276984,0.002553346132520633,0.0007663455784776423,0.000867894835488161,0.0008197871395081597,0.0007312953129652238,0.0004087338007565584,0.0006194039255331317,0.0005672042132949306,0.00048747970816553774,0.000520802053153852,0.0002899134087177475,0.00020186197772860843
3.277036,0.0012283394438343575,0.00016654196720372087,0.0009618694280082363,0.0013070437609763901,0.0018590029253693283,0.003771224967302002,0.025511969608026003,0.006337889778631097,0.002293814785511632,0.001012856797038265,0.0004780821063398408,0.0002448503956283499,0.0003551650702632665,0.0001753316820031744,0.00045588400318742335,0.0006239655747520416,0.0005409391082804205,0.0010938703093320932,0.00043184484614357537,0.0004984846898366822
3.304362,0.00021471575932671658,0.0005585175824980787,0.001274466288811293,0.0018268773923759598,0.0021654088951036047,0.0038518480513715205,0.0245679636848018,0.0066318889414826426,0.002334994451927261,0.0008959538717763947,0.0003113705405390054,0.0011520465143477073,0.0002303209717845556,0.0003339379625749333,0.0005757577675810142,0.00032027747207010533,0.0005251873902666487,0.0007403100282050567,0.0006425528228416225,0.00043624490271071376
3.331941,0.0003365174397440535,0.0005888781173233753,0.001245973259935952,0.001893995997353435,0.002069085324138603,0.0034064292283364247,0.023855787168003264,0.005966648196083597,0.0022217111101185674,0.0008808051297305945,0.001045080056279099,0.0006441899637411542,0.000132416691713242,0.00037369485229181274,0.000200640619840871,0.00041485855473111385,0.00046435602900595207,0.0005659227695400667,4.090948030480605e-05,0.0006221631944511533
3.36199,0.0004024351984656644,0.0010459433067839495,0.0011142444907585695,0.000738985730578082,0.001906047137956511,0.0034186038720470597,0.022128658880030124,0.005919244135143255,0.0024101190969089818,0.0005679709810349787,0.0005763626246078466,0.0003245022629437013,0.00031611230019477,0.0005549824585544879,4.6922312751423984e-05,0.0003189802609047684,0.0005222996530608343,0.0004838229667360697,0.000399911949292346,0.00031860641716321985
3.39043,0.000514354622547206,0.0010929518858546776,0.0007920425116756486,0.0007725616662596247,0.0021525769969528577,0.0034186038720470597,0.020879510907341015,0.005538145779619345,0.0012527454508885537,0.000759884135188589,0.00045444642027377466,0.0009093774881728341,0.00048479636863939864,0.0002330540665194292,0.0008667294100821857,0.00020707151687421996,0.00037848434425159896,0.0004462693299116776,0.00046079402997843965,0.0005729744108177633
3.41965,0.0004625019949612353,0.00040416871790024435,0.0010644458466536574,0.0011830669441472105,0.0022410740049777383,0.003481286399622941,0.0201850923057561,0.005840059315387602,0.0015825620769140767,0.0002470270412206127,0.0013715520864272582,0.0007805643441409467,0.0003873883242380288,0.00020914292367431986,0.0003354001316248732,0.00013445141862028614,0.0005578915214340589,0.00020142806866946163,0.00039089857287521665,0.0006653119499305389
3.448673,0.00041108365032067385,0.0008645230345125945,0.0007775132815012406,0.0015014058408775247,0.0021011351741095858,0.0027035986081931454,0.018447439599296817,0.005658517945558911,0.0007326820113893935,0.00046766110861256953,0.0003723231754218379,0.00022951200104822053,0.00032408579896468374,0.0007856396231779586,0.0003199633356099395,0.000223000292926507,0.000669648229417373,0.0006370181132126769,0.0006052316980078141,0.00024486457898323643
3.478848,5.875824808067959e-05,0.0011549338834293485,0.0006206192638400005,0.0008830683339570666,0.0016879292490532397,0.0028694048060136233,0.017589131428688776,0.004646805329189462,0.0010153223152229195,0.0005848709684728014,0.0002292716420005208,3.23428501091386e-05,0.00022374736481441492,0.0005295558401840582,8.989534884767323e-05,0.0004681769678023809,0.00018799820923324606,0.00076668381140854,0.0006109755765823436,0.00037810835929952047
3.508699,0.00037360133919223505,0.0002901956109537639,0.0006299126451359394,0.0011484304083636608,0.0018473583150717063,0.0030478668788746555,0.01676501322273889,0.003913337416199334,0.0005549671447396714,0.00023103466692049116,0.00014844855873838458,0.0008568983475885677,0.0006974107228091577,0.0004176873890585461,0.0002142854402834729,0.0003649480913001417,0.00010087118604226723,0.0004305995778631372,0.0004732236412659723,0.00041543001768189837
3.536877,0.00035563657688853834,0.0005630430602048851,0.0013765033001969956,0.0015786245611149738,0.0014620750583956884,0.001955641939567677,0.014949118133489942,0.004253266117941463,0.0002859404609749574,0.0001339088732884169,0.0004496788155152604,0.0003780041668351677,0.00010137816938820612,0.001063737852807598,2.7337511009265677e-05,0.00041912792666936807,0.0007233113091881226,8.142163827568416e-05,0.00026829396874745743,0.0003557950288265245
3.56504,0.0005171398779765465,0.000610094807842463,0.0012174681476897064,0.0017486234136957189,0.0008568273300864751,0.0019806739152801074,0.014407077342748573,0.003736720530294165,0.0002957194987081919,0.00029488058887525154,0.0008563174869803368,0.0004961691692661849,0.0005544650613982866,0.00041627902806930196,0.000645001977855113,0.0006418472354377373,0.0003747357915794787,0.0005137096786558608,0.0008116873238824756,0.0003079381082699447
3.596385,0.00023401047419296155,0.0002504877937684378,0.00047696404129577536,0.0004361587922715441,0.0011987974611680156,0.0018269257111383451,0.012891316310409616,0.0021647794739430956,0.0003276988013474122,0.000766055383218196,0.000566201047360038,0.0008596018471303476,0.0006882179116010026,0.0006698392067173562,0.00048371345408785443,0.0004350638293367754,0.00025147942246895634,0.000603594178271108,0.0001234955188849988,0.0006097108849549462
3.623054,0.0006327117597114434,0.0003138664734251434,0.0009540638271939916,0.0004054665781189125,0.0015959505817230266,0.0012776533294046226,0.011938690855418623,0.0015726778066426337,0.00039524030326533314,0.00011975011861082793,0.0006214014339080286,0.0003659073524738377,0.0005167485294866881,0.0002435243555023561,0.0007173052950268641,0.0004759416116722352,0.00017330404334965976,0.00039903405456794574,0.00028255361087888047,0.0004365473209570112
3.652783,0.0005938769527566657,0.0010777891800869597,0.0009004773668766339,0.001006524426762872,0.0009523687086521353,0.0014464387988885814,0.011535716860264117,0.0016175687371179342,0.0008392415120893167,0.0005077296098905975,0.0007823972222184919,0.00040459447892135324,0.00034810277394009494,0.00047380673153902403,0.0005578785642909628,0.00038623117337218896,8.900407409289613e-05,0.00043761594786924217,0.0008789294179881529,0.00034471231469192226
3.682892,0.000799098088125525,0.00023873587486962088,0.0007704620205396463,0.0011378438906560373,0.0009074567330864058,0.0023422618310106427,0.010991824078384595,0.0019007728429060518,0.0013248795831310482,0.0003195125626125235,0.0002458155519680166,0.0003755722556084162,0.0008132322992154221,0.0001952469676755747,0.00042984689030900637,0.0002951406341130917,0.00043395910859107974,0.0004804903101844815,0.0008422722367848861,0.0008276344524112545
3.711547,0.0007345013873623184,0.00042594593746330805,0.0007434499555223853,0.000583857990601746,0.0009798327860137536,0.0025393542110142063,0.010138769571154333,0.0023160853562109703,0.0013842678614424037,0.0008681024919644845,0.0007177371540760248,0.0005965613783975316,0.0009795318012021468,0.00020519298653088355,0.000395207882474559,0.00019441394201697663,0.00023482142980028856,0.0007437778116003939,0.0011227501547640202,0.0007749663368542404
3.74109,0.0008335041664665567,0.0003125194399333645,0.0005208330619197481,0.0010649056244677044,0.0008032683683099144,0.0019326529313406103,0.00895030599017037,0.00113345066637666,0.0012271991611243996,0.0018769440934143452,0.00015470811068085756,0.00020599426672242215,0.0002207253796221477,0.00042282005372964857,0.00043001057636314513,0.0008473724274472706,0.00023529556598504456,0.0006873010979781459,0.0007065450921690235,0.00034224253202102444
3.768994,0.0008832263422250122,0.000789513228280585,0.0005516370450317381,0.0003558263835560542,0.0008260792027663052,0.0014215238200435618,0.008030330179944796,0.001365420096090436,0.0011914641866857098,0.0005666573329327753,0.0006973297505907201,0.0009158507701682426,0.0008804056221657349,0.00030463979848671554,0.00031525359297413874,0.0008492949557766953,0.0001482429719278109,0.00012786494946334648,0.000585593478336972,0.0011460358562538975
3.80025,0.0005138547848880659,0.0011575094167452949,0.000578973170238514,0.0008804529052831408,0.0007854207235496724,0.0013407541803814138,0.007531326706405043,0.0016680363957170953,0.0010551316390851777,0.00017801406793320178,0.0003221690816112082,0.0006730051756265897,0.0006104827506471959,0.0008870691361690219,0.00040542047795793845,0.0003151403667162401,0.0007078719403771595,0.0003694574805787945,0.00012289248115007545,0.0008608707337993657
3.830052,0.00019122804862243097,0.0005638139174713788,0.00028142985478947025,0.0012085322307275647,0.0010874748020997156,0.0015925141673162014,0.00690823297360284,0.001982584631379871,0.0007810477499918361,0.0007695570311658781,0.0007540259299202423,0.0009546982486960215,0.00021383702810901477,0.0008281974831712312,0.0006165158080779213,0.0001755459647451764,0.00035253634407498153,0.0006292942542783674,0.0004539014249255403,0.00024064078381707844
3.859308,0.00017266613774204325,0.0008487020174206639,0.00047054667724120183,0.0002112268935697869,0.0008918257143779739,0.001182060441479206,0.007107131507518588,0.0015880256696348546,0.0007151279047912058,0.0009366471250570403,0.0009441282810894108,0.0007620979328069472,0.0005421562468742226,0.0005359832877097961,0.0005007611880267296,0.0004350638293367754,0.0002573407933392683,0.0003751563023540084,0.00034865616087884413,0.00023467736758272468
3.88769,0.00017522771371180149,0.0006027684629602267,0.0002829264101635166,0.0006954885960205075,0.0013676985137686985,0.0017542369314263585,0.006424347925290353,0.0023138977392482604,0.0006605376568534282,0.0005293187512442854,0.0010051396302569917,0.0005886771174314302,0.00046790125405061475,0.000504749172171709,0.0005958931570826174,0.001149224218132962,0.0005490240181609094,0.0003352005717634974,0.00047354135891508636,0.00023683415746225935
3.918457,0.0005793978903868514,0.0011458306789781435,0.0005780766572719674,0.0005968108655049723,0.0010431726865452566,0.0010992385668676951,0.0052293938731863875,0.002878398965188169,9.034303233644144e-05,0.0005554280939110833,0.00039929820281025847,0.0005337411689460879,0.0008315783889815622,0.00031185390542332324,0.0009779566024954636,0.0004093896919327719,0.0007184140473921916,0.00017812639550989542,0.00042829174713474613,0.0007652160694560129
3.94577,0.000513438445954536,0.00018320088814850999,0.00037342414977209785,0.000795036128729952,0.0007599938727572433,0.0008254770809104415,0.004685711964038582,0.002470480998635736,0.0006320294148232787,0.0006632482422936066,0.00039567190738165446,0.0006880685319173578,0.0003574645008149535,0.0008962272521489179,0.000536791845997564,0.0006266914165029893,9.749034145727873e-05,0.0007794789211597607,0.0011954693666089609,0.0003428697115892473
3.978773,0.0008055127216761773,0.0008457545664797082,0.0004589928028330867,0.00019528016547526206,0.00011204622453707267,0.0013599066485661259,0.0044091786736818565,0.003009541123986428,0.000504218417049231,0.0009211593203781045,0.0007490848291917107,0.0009311797475548284,0.0008165009118125398,0.0013402371675570108,0.0011292418661333719,0.0004701929920223475,0.0008894950973393783,0.0006705012353711146,0.0009880108244071611,0.00048775285444014926
4.006949,0.00074039492870897,0.0004400239864234668,0.0005684974584051428,0.00042125167359834646,0.0007663026317443879,0.0007297548201808155,0.00471703496089655,0.0031610803021952768,0.00037054081721743986,0.0009107065279245849,0.0007584749433122825,0.0006069706019833196,0.000903387863745557,0.0010135446141150168,0.00039800073143065343,0.0006148699729312518,0.0006458398930622877,0.0007531079438221262,0.0003379110282643439,0.00043377796726876627
4.03537,0.00019220881012749214,0.00043736231570968756,0.0004596472120740909,0.0006959411852988938,0.001462171056104794,0.0004732992104643596,0.0035410239446114935,0.002395988979614933,0.0012139409422329112,0.0009589035285595146,0.0004808037489636107,0.0010914150031657332,0.0009650493504038088,0.0006777305021414859,0.0007971977338719745,0.000499900521740946,0.00045167384878064997,0.0008317103755481194,0.0003582613100851489,7.887273356639326e-05
4.063822,0.0006824950647690151,0.000742472615249196,0.0005943636092694306,0.0006535672957416218,0.0009755203237013827,0.0012877466758632122,0.0035884986179939536,0.002522644327991907,0.0005505159444143116,0.0005801020518844953,0.000526766634893714,0.0013158353462682359,0.0011833383782314595,0.0012773664991643,0.0004196311195923676,0.0003843188913906427,0.0004070393570923715,0.00018317653680070676,0.0005262265540120249,0.0006557290364998716
4.093309,0.0007888034555635968,0.0007140393830665655,0.0006621028389974903,0.0007269600253797112,0.0008062572000480184,0.0006550404627883852,0.004412613166880344,0.001989806919436485,0.00046961215534069636,0.0006534336832849429,0.001034747498988041,0.0012066205669496882,0.0010198078352270813,0.0007840968708951472,0.0014524413398820488,0.0007416597445317233,0.0006767646520215538,0.000279904264622092,0.0003870044096869121,0.00020854978143598383
4.123495,0.00014587313907766164,0.0006342182913986062,0.000296118904505261,0.0003531962105683839,0.0011978036038303387,0.00028629883368450857,0.004928361066585961,0.002735467032638712,0.0008129134701376954,0.0013356644291733699,0.0010772318577061874,0.0012688507269276988,0.0012650497331265348,0.0010067431721677757,0.0006937854548411983,0.0002653620472188626,0.0005061083623558634,0.0005951774058001384,0.0009851977111458186,0.00039967811180555634
4.152669,0.00016907360068661145,0.0010316443071215306,0.000573427276151003,0.0010998242816930635,0.0004234117840641131,0.0011896178603705853,0.004546038440036192,0.00245972841215913,0.0007952234419140178,0.0006378787076862621,0.0011880997494654363,0.0009471826279952169,0.0010259079301831748,0.0009726592934759403,0.0007447490987361092,0.000997085443227859,0.0006679882545454303,0.0007352716590807183,0.0008197200958632609,0.00022017422776963056
4.181213,0.0003421280401731342,0.0009926544292127764,0.0005831788359149813,0.0012103150127236765,0.0005549088778381901,0.0014888936395408025,0.005687109292252444,0.002975003494753633,0.0008310735964196909,0.0007005506225909487,0.0006601225230251985,0.0012287749763399702,0.0013584010282676805,0.0008200497198678412,0.0009961061433993986,0.0006278302636341426,0.0004742272355362032,0.0007367932012239547,0.000468984034127487,0.0005121016007253653
4.211625,0.0005761419518984383,0.00023688121456651883,0.0011129291834647516,0.0004299021783959132,0.0012861247093510703,0.0009969052611652133,0.0068732505719362735,0.0031418553528342785,0.0003440218118187706,0.0013790745201492684,0.0010596166165511725,0.0013684947145233169,0.0008005593004766673,0.000869462579564455,0.001141227296675382,0.00045194789276925426,0.000890564118820782,0.00017732188359448797,0.0006702105176433463,0.00046516049751383433
4.239472,0.00023709246791010845,0.000948886470779274,0.0010499680815462783,0.0009799185452045054,0.001016378875696968,0.0002285143860463049,0.00793962932158126,0.002980780765130148,0.0009234158710237186,0.0006333179709641651,0.001258916165173843,0.0014585057992861925,0.001738957873931036,0.0009705350988066907,0.0008760984052927592,0.0008864311296767469,0.00045522582236994435,0.0004993535215795782,0.0006674860043196881,0.00044923306364828163
4.26687,0.00038540802701734616,0.0003382229207466399,0.0004170432956832561,0.0006452101277182922,0.0012002754767783822,0.0005794014828386447,0.008240662645868587,0.0032928352663771335,0.0008954581699494236,0.0015794117536578512,0.001081686866620512,0.0010968292338201992,0.0010390374803205377,0.0011107206121667356,0.0010818490408559043,0.0006306833219634364,0.00024155339483752423,0.0008354206842520808,0.0007044871929276577,0.00043908735234136925
4.306056,0.0002483244810065267,0.0005463153843099552,0.0004786928621943732,0.0008632055491358923,0.0005738167959992658,0.0005758409593877418,0.008984665813616418,0.003492623057882894,0.0010627157568336512,0.0014967766554875603,0.0015190242079106148,0.001011984853036384,0.0008956892561530505,0.00036529679349836633,0.0012669367104740988,0.0008669828319486738,0.000442599905508274,0.0010042809569193044,0.0004851581676208082,0.00035000387273922956
4.334449,0.000294692450823202,0.000506271755552934,0.0001353784159193263,0.0005199873338511127,0.00017470842501272107,0.0009303719623397718,0.009535987542939401,0.0037377153604466317,0.0007462911475288693,0.0015184434772541498,0.002207962746389288,0.0009438450959446212,0.0004526499209134123,0.0010633374661568253,0.000847053998152759,0.0008076999077485104,0.0007531727612460498,0.0004441875195746631,0.001229838370817265,0.000252629391241796
4.365196,0.00047422118167854123,0.0006179355794152557,0.0002948279610587409,0.0004276844745124526,0.0007270805313571049,0.0001261951544284987,0.010560161481457697,0.004274681643236709,0.0014699968594607008,0.0006698908832559389,0.0013032161204419826,0.0011538125455259473,0.0011780224958945183,0.0013948580843070948,0.0009087620047791568,0.000471147417621196,0.00032791377980230074,0.0009262376844920993,0.0004837469294192137,4.875783622398555e-05
4.39335,0.00011836323989879101,0.00013286730984896672,0.0002103016890731013,0.0006690230622374337,0.0008583234040264098,0.0011401775586605666,0.010953066219470932,0.00402460283156171,0.0014176380387804122,0.0015679242743385459,0.0010076215921405918,0.0013017744266670922,0.0014079566933500865,0.0008896438121033684,0.0009500909051720666,0.0008073520036120818,0.0007403907582026332,0.0006535390113079687,0.00038939723038328015,0.00026883048674390344
4.420307,0.0004678921432867213,0.0005210056121085433,0.0001822306435711494,0.0001631717061403656,0.0011899480310887248,0.0005622209162656029,0.012750915071985834,0.004474036817801369,0.0014816865760267216,0.0014120901666623887,0.0009708249814202055,0.0009692859854139308,0.0012646321748044172,0.0006105679273137939,0.0012331977901516868,0.0007038337798745686,0.0010810431114897526,0.00029739780447857157,0.0003855891490462126,0.0006127838051658771
4.449958,0.0003826653651634722,0.0005523751914047816,0.0003177457896452462,0.0003008958064678638,0.0009770394953067588,0.0006489738535773338,0.01268032094276867,0.004429282030327887,0.001291273708309624,0.001073129225870388,0.0011610974545372562,0.0012316105210138063,0.0010100216631044275,0.0010897574438085158,0.000848884927425665,0.0010426384409138656,0.0006277622295546166,0.0008349069810638947,0.0005941432944361795,0.00044075319330122675
4.479126,0.00047720857970654374,0.00042899988352632253,0.00030375091349490834,0.0007491197025297077,0.0002738767480261099,0.00044477985896201883,0.013854911788404563,0.0050447531868335095,0.0013047141897432775,0.001172600364002406,0.0009689596378554599,0.0012605866790855221,0.0014984301163776489,0.0009824222177361656,0.0006960198829334669,0.0011839953707095902,0.0007727591948138834,0.0007962166641310433,0.0005799415614321713,1.5410762380977375e-05
4.507581,0.00022851903955021762,0.0008660582135928772,0.0002545331522416941,0.0005359732501685403,0.0005476164828573481,0.00033654698710173126,0.014871119879854336,0.004392255429708913,0.001396379217827025,0.002579993424446505,0.001038526346464843,0.0008053953914814641,0.0016333655177854156,0.0009006355754620733,0.0011622183507654362,0.0004407185910437764,0.0005490536628319685,0.0006527652045218093,0.00013753331229984445,0.0005030768620769132
4.536271,0.00020400976604732164,0.0006107770652416847,0.0005485355976469783,0.00039656137992063133,0.0005801135594176383,0.0007247680739034506,0.015859961038661986,0.0047794042524428905,0.0016439511206006142,0.002020972559995265,0.0011073980139707034,0.0012066656741566088,0.0013989947854333817,0.0010766766958133478,0.00112824062782337,0.0004536470229515726,0.0007661835237115069,0.0003000195146302133,0.0004119229071551408,0.0004081282505547119
4.565839,0.0007736443010965176,0.00022892781378308448,0.00015488530858520823,0.00019353535625164808,0.0006721960825137943,0.0007396039187171938,0.01638995700120996,0.0048702532281674205,0.0011219247112499735,0.0017491407770844664,0.0015587623069597306,0.0016521301484422682,0.0009165522439779581,0.0013645463782431927,0.0010828368470591633,0.0003590334409680406,0.0012324681358037166,0.0012286402036828783,0.00025014701701642884,0.0003240831291335737
4.594565,0.0005660679906609062,0.00047937707887139196,0.0005252623330714583,0.0001865567750638583,0.00043071135233753005,0.0016308284128321122,0.01719397385552834,0.0054718171712485495,0.001631483477352743,0.0015297117634173,0.00201670812599362,0.0011966529278542469,0.0011494524588767862,0.0013591822207766348,0.0007780248174068905,0.0007785605791319944,0.0007581336861316584,0.0007062951434317757,0.0006598038561712383,0.0004966707473392279
4.623888,0.00032149417679832687,0.0005011383611778342,0.0006457516755846292,0.0010884816855753516,0.0005606192402691923,0.0008303682233965521,0.018239995898253918,0.005267418359952631,0.0016059198701725724,0.0017679268147300703,0.0016682226146954543,0.0012432101595136298,0.0016531164846761881,0.0012120259368926804,0.0008665413477730692,0.0007876272287724707,0.0007652006722383136,0.0009831067109292916,0.000581667276293345,0.000560253547847109
4.65177,0.0004031549373065251,0.0007718129232644163,0.0005963878343133195,0.0008040765712154494,0.0006136204978160646,0.001023809013633058,0.018425586399933868,0.005279334760355686,0.0013601611904975539,0.001834945037196582,0.0019332782306923349,0.0013822180538357314,0.001266168358766413,0.0014116174178502288,0.0008201687111585558,0.0010231433057532391,0.00030603688537177756,0.0006292016630617516,0.00028984726878693165,0.00038793225837885565
4.680033,0.0006678764900287068,0.00018884564002088615,0.0008760255668061679,0.0008773954911247295,0.00012222044022111643,0.001391314426868483,0.02027824500344151,0.005595882133834112,0.0014352442756021494,0.0016315650083000247,0.001978301555300659,0.0018978155839685866,0.0007135008981371709,0.0015484327573890143,0.000735620334881302,0.0008429108436771288,0.000688615492392352,0.00038179673229116954,0.00045097948558166516,0.0007323015439090463
4.710394,0.000316816248746973,0.000646993093448091,0.0008760012242355454,0.0004675286111770057,0.0007999493442564856,0.0006486834165594952,0.02060777494504679,0.005749744265364665,0.0016075849512673715,0.0009486101604395023,0.001471619916658734,0.0015683102437364577,0.0009677111490502334,0.0018431508476701116,0.0006623884798268515,0.0006749319078279668,0.0009816399715106886,0.00023566264878915023,0.0007462995202919175,0.0004184354538665206
4.737484,0.0002532751082835489,0.0002225713431423588,0.0003183379554066484,0.00025277397275713165,0.000795660970994355,0.0015195907320523225,0.020550524315863922,0.005618369210103252,0.0022029870246912456,0.0013666751053817326,0.002015308031116763,0.0012202343241145398,0.0011058396442376113,0.0013226693239954412,0.0011643859069869163,0.0008482687576699188,0.0006095691105695416,7.97064673017541e-05,0.00024360640553506622,0.0003520302474654101
4.773981,9.374695431085386e-05,0.00034258268117333765,0.00016560822218235975,3.2079329194380816e-05,0.0006716525412509608,0.0007639503026153802,0.022047918568679388,0.005657558609360251,0.0020829623400985893,0.00151054315535961,0.0016788723601414296,0.0016660527001144836,0.0009201486944645495,0.0008726521180831121,0.0011963798732806748,0.0006507582612232303,0.0008376614867459647,0.0003047836464344009,0.0008585144431697532,0.0005902042843366827
4.803811,0.0007604429544370096,0.0002874259770767483,0.000214272293281098,0.00035752183933215415,0.00024749362108698533,0.0011777228031977888,0.022097912287403713,0.005727307734647544,0.0020122841865206505,0.0018076751078275693,0.0015086164589065373,0.0012468828250605916,0.0011722728862912939,0.001345094105931555,0.0009757517762035899,0.0010011176705810232,0.00016212139165936246,7.658727753122285e-05,0.0009185040652952498,0.00018401702144065052
4.832079,0.00016685751794263514,0.00040772201999014974,0.000307483017458509,0.0005187277771018403,0.0005542116029316336,0.0011913589246987947,0.023088679647856453,0.0059151691392917176,0.0019215403253079908,0.0015566094443892201,0.0012991537539397235,0.0014117651453137588,0.0012680305781511679,0.0017036797941404717,0.0010335587160623478,0.0002533547529986985,0.0004453856351655958,0.00059469233909231,0.00034186871104676525,0.0005084089041046504
4.862105,0.00018555081246864142,0.000671793930881806,0.00041950592401726584,0.0007897981709078644,0.001178153226779373,0.0014038684652153792,0.024611924002911807,0.006221252475879195,0.0019502183937442044,0.0017690447934023462,0.001938488800706346,0.0018926357488318205,0.0011912280672644866,0.0007637735628913379,0.0008251929570847584,0.001067462162506235,0.0013448318411758886,0.0004318631453177771,0.00020619795777243933,0.000419042604868669
4.890381,0.000431712782882476,0.0005322195517073342,0.0004008496820319054,0.0006718892904489799,0.00045130121135645673,0.0013114665470018569,0.025364216440581625,0.006400024325222373,0.002001430870765096,0.0016915114927633225,0.002540959488944199,0.0015085334686635778,0.0018406071589728136,0.0010692369698345426,0.0006907296255296734,0.0011617928099466586,0.001213056660550831,0.00028991564145798213,0.000988038103162984,0.0006975533711945473
4.921278,0.000445291969904421,0.00023112954715848362,0.0006630314441352857,0.00040709780820601273,0.00044481235499084076,0.001617418657158394,0.025968059805740584,0.006460154559964658,0.001934427367424123,0.0021682268576204765,0.0015677132546516107,0.001429101761486241,0.0015097939641873469,0.001006438116579395,0.0013271816461852273,0.0005193377667068446,0.0008491233935670655,0.0007021408894688283,0.0006241277523495669,0.0009764547107369251
4.950553,0.0005423658177146102,0.0002779515113227751,0.00038469494978410877,0.00027765781373269944,0.0007953441165929085,0.0011213514026615007,0.02719363934547225,0.0066893837247772,0.001858233090192465,0.0026285385497928962,0.0011657528778499608,0.0016631149820571667,0.0014833290895476642,0.0018228360889662014,0.0009079171022855653,0.0007939061239395166,0.0007589145230702449,0.00035594179759974236,0.00030185185007729106,0.00041888780436651334
4.97919,0.00038836884103184344,0.0003683846422912449,0.00018554306872043007,0.0007557726292264934,0.000362885680866847,0.0018399305461640732,0.028238867871416086,0.0065186225417192545,0.0018992576463547864,0.0022430458753188876,0.0015127767682856425,0.0013960746640779471,0.0016864707861586955,0.0012770927349488577,0.0009113030613625747,0.0008594245855016849,0.0008223507210948094,0.0009692008618646006,0.0008389164061025008,0.0006486624381075043
5.007546,0.0003540559201213757,0.0002961801305498898,0.00030901426896156535,0.0004420157833396152,0.0007386809714176015,0.0015631231744899596,0.028254049773888217,0.006618345166361371,0.0018939647974390837,0.002068600915951979,0.002107051918037604,0.0014505585395816192,0.001311290958522709,0.0018452567985830445,0.0005851851392531379,0.0012382118490162635,0.0005345676899042054,0.0007995344836789442,0.00042355318283780004,0.000283762955337461
5.038407,0.0001222167369974414,0.0003674965562461869,0.0007583477906255536,0.0006018957232272223,0.0004821479556500411,0.0015061391369489015,0.029433430250390403,0.006585721124202248,0.001986610895693648,0.002581246227335017,0.001376761158005089,0.0018578204817548203,0.0011328806933857184,0.001007655375650649,0.0007114104420497166,0.001196731745429918,0.0008592046070404697,0.0002526863124792947,0.000785729348197123,0.0006708492442921555
5.091817,0.00020085512605863865,0.0002622553511984008,0.0008719188882641524,0.0001360594793049379,0.0009406220189115282,0.0015419828111007164,0.030823276937702905,0.006174317427403573,0.0023400123088301423,0.001961943609038657,0.0021638875920048754,0.0017018541116673679,0.0011032421821085688,0.0014280006618057838,0.001347243548234935,0.001095660314391682,0.0011080549372724127,0.00044055976938209474,0.00037177822368918763,0.000411630621640387
5.119087,0.0002410848068589757,0.0007778169098039451,0.0004513849783218303,0.0004392068590588706,0.0006459930626675478,0.0014399431074611263,0.03181923951301836,0.007078646239283001,0.0023729516733508337,0.0019633255838005944,0.001880942683523188,0.0015775376519034968,0.001670328844659458,0.0016171666386770643,0.0014334534987651387,0.00018216363313616613,0.0005406077777223448,0.0007499959607952688,0.0002448013526816103,0.00041543001768189837
5.170182,0.000649042736142017,0.0003456739504204808,0.00045057257373785377,0.0002646396180499431,0.0008900135994762104,0.0018543888849987152,0.033266650273265724,0.00744038337380598,0.0027103907270223985,0.0027327423959398757,0.0018883660464659034,0.0014504200636826657,0.0010858628472937928,0.0013714886068923805,0.0009532296497487419,0.0012783694273892326,0.000809559450156829,0.0003185990855776999,0.0005956814605929968,0.0007623384279167101
5.208565,6.560586183618986e-05,0.0004706152231246478,0.0007141616400910657,0.00010828867728627065,0.0004944112431622382,0.001970206355832824,0.03251025403603979,0.006914426049307897,0.0020303535685828123,0.002184568722257429,0.0017074164194919826,0.0018881266483202722,0.0019676739197196616,0.0012012005794610103,0.0013093745474264714,0.0006818452169872228,0.0014593211696554362,0.0005716667265109836,0.0007170942026785629,0.0005914569615593398
5.263925,0.0006285215202983366,0.0004609287222402448,0.00022093816884653021,0.0004946324374395694,0.0008515551474219626,0.0019750917813017546,0.031785469654117514,0.007243203427192323,0.0018277461522327085,0.0019527850789530649,0.0015675460595540299,0.0014746376135675796,0.0010097356570816832,0.0012429815908428525,0.0006079770561970563,0.0013106239524119988,0.000745524639968332,0.0006725270697923002,0.0009865177482810813,9.091578399279727e-05
5.291545,0.0005947341104961088,0.0007711178106375043,0.00010808451655625167,0.00023597511785301698,0.0008637699343063521,0.001659838139224013,0.03053890214958863,0.006727453438412379,0.001872914111173555,0.002059691312056107,0.0011201838415201859,0.0007480501467082561,0.0014285078501343879,0.0014971446920163578,0.0006887398689830645,0.0011339449770435067,0.000340773725983538,0.0003960067662207915,0.00044186862216031577,0.00019771198593084816
5.318605,0.0007343782987418505,0.0005321696341275535,0.00036994171430602534,0.0004063628542564457,0.00057639396472615,0.0016830615614416586,0.030402542726913607,0.005988654024031427,0.0012488108996401867,0.001694202021941473,0.0014453559998075295,0.0020730134442334476,0.0012538465401986216,0.0007526720308517587,0.0013821677535547272,0.0005791395037149174,0.0007984908571301803,0.001060514396810239,0.0003496261202551116,0.0001349756176917526
5.345166,0.0005846451641869491,0.0008292501366984609,0.0006018501334561318,0.0006687929363367842,0.0013263047843096074,0.0018664901813447866,0.029984914871897778,0.006766661045647978,0.0016817878176158146,0.0017957933724877457,0.0015676111025195432,0.0011791349139451727,0.0014846994819337094,0.0013624693552509747,0.0006670370201539579,0.0012610188794409292,0.0001694960028702669,0.0007899350762642212,0.0005558085439331326,0.0005617478430773853
5.373476,0.00047033205975238876,0.00037280392105108306,0.00040855722326215885,0.0003598014550729422,0.0005130850775799132,0.0017693082357424686,0.02904672279927379,0.006272165404331069,0.0009267479142897099,0.0023515796236728294,0.001156796514050138,0.0014635486095326033,0.0012358904401261466,0.000605261851720635,0.00045356246965401546,0.0011123911784024722,0.0010809959012844184,0.00043606757234560423,0.000787728853403194,0.0006368907673567625
5.402168,0.00041213240206183516,0.0003798575306762266,0.00031549579349599976,0.0002708605293494546,0.0010967799900545088,0.0019063766355669719,0.028691194360506957,0.0063433984874291015,0.002231544819214037,0.0013551558318137663,0.0011781635339923203,0.001121998296510061,0.0012281741281014221,0.0018417260604585905,0.000599677105871584,0.0007630570183472941,0.0006693633011380869,0.00029213063838766135,0.000254746801811033,0.0007287627260648444
5.434717,0.000674112585476401,0.0003440047053390123,7.1370985571467e-05,0.00014549718415095156,0.0003091483714421398,0.002131262560952189,0.027841728355252515,0.005836377317095785,0.001473201821860904,0.002118579081622637,0.0012871096348651145,0.0013550822371716073,0.00036326559121907645,0.001251481211978744,0.0010517273967456798,0.0007333788659952698,0.0009139278832439718,0.00024106197637900663,0.0008531090260895009,0.0008000275104273885
5.465072,0.0002133539264319079,0.00030711578938870236,0.00031909868468094055,0.0002428099780177608,0.0004323678010586086,0.0020367013367381336,0.02668618490617893,0.0053713516101063265,0.0010016696031640334,0.0018186097443825904,0.0014164050933828342,0.0010836778271098167,0.0013200119656986975,0.0009805162816426205,0.0002533602727445445,0.00044426172048453547,0.0009122232771135064,0.00017781778049173,0.00022103767429699006,0.0004986156091087407
5.495548,0.0007889117235440214,0.00028444169311897435,0.0006025745981398989,0.0003401921920219918,0.00147327969744301,0.002131778126553942,0.026265088302129834,0.005628624007670067,0.0014887631406844768,0.0016128096681051448,0.0010783084240857425,0.0014245095865797403,0.0007489627348459938,0.0011536821936928387,0.0011206343831432098,0.0006007095824140962,0.0005360850568212153,0.0003540699828042788,0.0004564423702647968,0.0003168945331123132
5.522453,0.000200648589422343,0.00038929443377430255,0.0002912482927640326,0.00010829300795418759,0.0007310140301833491,0.0018697388323699548,0.024953294855143852,0.005457070925015961,0.0013284517484854594,0.001648469593586341,0.00041449727333919806,0.0005643128201685815,0.0012740933589994678,0.0007559987207170235,0.0006415694256489186,0.0009681637579991984,0.0005166744013851687,0.0005509579897151888,0.0009157515981951349,0.0007134574247289591
5.556514,0.0008016954891489988,0.0006292141016431451,0.0002926163180022656,0.00033824399449423827,0.0008318918509381498,0.0016241675235741041,0.02447619366603347,0.005758908771636568,0.0015608747804819322,0.0009503602424738301,0.0009751250808986675,0.0008733708028504773,0.001527549910606602,0.0008546372896071675,0.0005575213783019336,0.0007596716900021525,0.00018783379025085945,0.0005112144300239823,0.0007375302235864777,0.0005662689892987543
5.582181,0.0002414569789081496,0.0001914258991008218,0.0003528303576803218,0.00013139821032097853,0.0005231817180398841,0.0018431369710152638,0.02348429204284881,0.005327091611041189,0.0013171205319860433,0.001069717154732353,0.0011316340511233999,0.0005876633699458164,0.0006673413577384141,0.0005434108977355217,0.0011835422635638586,0.00024853372585344793,0.0006875532590740447,0.0002914008037569859,0.000607596699618872,0.00017810528133785985
5.60907,0.0005779423102289572,0.0005466840803753978,0.0005020093810479476,0.0007465014132966279,0.0005202164607298838,0.0017296875835632079,0.022691016031573533,0.004775460856226275,0.0011557757513623044,0.0008458535301204776,0.0010792987550973282,0.0010712535930869557,0.0012159117420043183,0.0009447117518415134,0.0004160121710641321,0.00011263065698866722,0.0005528358053447564,0.00031196383241292115,0.0006356834831106772,0.0006011480735970357
5.63724,0.0006601751511881469,0.0005508236202602736,0.0003800158692092592,0.00019265015274976408,0.0009658105686030149,0.0016911479304685334,0.022206042512183735,0.005894701081577279,0.001373426378140166,0.0010510430592760083,0.000812092805511946,0.0009318972056391634,8.396371024185587e-05,0.0009618689025495036,0.0006426975333439062,0.0005781610903940648,0.0006247165325752181,0.00012863993982656163,0.0004501116221040611,0.000510186574694927
5.664246,0.0005956584887819001,0.00017531556971560496,0.0005248380133705812,0.00018041785038875555,0.0009177652377207573,0.001417694391184945,0.021600821389382123,0.00547980229448932,0.0011381651090983892,0.0019203793947668412,0.00037363475777533783,0.000627211550729705,0.0010775573707142775,0.0007789398745304427,0.0008256859423445729,0.0004007205837723253,0.0005013223452928943,0.000650969851079846,0.0007910200578727893,0.00019877110488290264
5.692567,0.00040196913748360107,0.0001992850618059533,0.0005263720554561937,0.0004545706013060708,0.0005710499144630137,0.0012902179441772826,0.020435186025867233,0.005143923259028138,0.001121563003667298,0.001419051650663329,0.000989038955091004,0.0010447852614131556,0.0002624761917414812,0.0005238161412728122,0.0008182200258910015,0.000540359530544861,0.0007165550378395436,0.00040311877141803405,0.0008691642008194714,0.00020307244080183963
5.721149,0.0007472036771779565,0.0006040502995539934,0.00020646708043373552,0.0013050962451340682,0.0007364356957955727,0.001882259625418432,0.019140760630659517,0.004467735023266203,0.001330414114691619,0.0015353965558810908,0.0005410421918182545,0.0011423279357931988,0.0006145510380928638,0.0008481102110886394,0.0006826853782507033,0.00016007028720040726,0.0007204017234255194,0.0010653511498980974,0.000302329356390161,0.00029916866709410814
5.753877,0.0003766680847019664,0.00037838885949226253,0.0005002714186694152,0.0005824870172760969,0.00028716443439993125,0.0012458283975859766,0.01955740804153718,0.004521245600727185,0.0008112487258019862,0.0017061651063593707,0.0014525881800113597,0.0006407593042480855,0.0005145583100527207,0.00011529609829845792,0.0014512441393070364,0.0009170914394306646,0.0004793167013257523,0.000362713993363518,0.0004279543598463697,0.0005742889805556107
5.782535,0.00024465356921713003,0.0003110895242128344,0.000318756585505467,0.0004261492770370111,0.0009379727846229863,0.0010512287402065304,0.01876006762269207,0.004362500669432286,0.0017428018307031519,0.0014711677907970125,0.0003830963397749608,0.0011541302053385777,0.00012976516752042443,0.0008358356277741049,0.000130659106651346,0.0002879486919252098,0.0007553922095052216,0.0004801270907317697,0.0004950660659203218,0.00020826545425471
5.813002,0.00012462711553190345,0.0004602037880038569,0.0006736704708902564,0.0002668205478054045,0.000669816341551331,0.0014734488091525636,0.017874872791716023,0.0041057930595327224,0.001599061904764497,0.0008735081024294105,0.0013905913834324738,0.00025876305492156964,0.0010575804279358244,0.0009199538921630256,7.284053950289811e-05,0.0006791432507851488,0.0005621664793421166,0.0008017721340169184,0.0005684343771689804,0.0004568651295843905
5.841438,0.0007995850470259288,0.0005812287064325229,0.00030608996025145545,0.0001694547402426072,0.00028450561962294486,0.0016198839347783824,0.017546426430013425,0.004382483300045403,0.0012277613743282157,0.002111223428441569,0.00021314223609963926,0.0005763772546876595,0.0005863699987070793,0.0006622842938424547,0.0005655627398916003,0.0004291980975691956,0.0008026030995331966,0.0004496894827781886,0.0005335916613501793,0.000845846901129276
5.870743,0.00044837282300463037,0.0001759560883934051,0.00033844997552575105,0.0004644634567832368,0.0005467580123766091,0.0014016616813925173,0.016040507008934505,0.003865006672144213,0.0021013441058813794,0.0014550264768852155,0.0006916354141910183,0.00027365222442201086,0.00041135055054604777,0.0008565263777533972,0.0009866420668214356,0.0006898385186681643,0.00024278765106791256,0.000683543828973972,0.0004970718756391681,0.000577824884396274
5.899003,0.0004255541729632847,0.00038562557533273735,0.0004238848898198505,0.00029695929175953397,0.0006478458997895114,0.0010579968890383313,0.015788021132209017,0.0038131276121207047,0.0019454886692112487,0.0014534500888037456,0.0009120506914393756,0.0002973984336620955,0.00020244132028539793,0.0004240717384384386,0.0005195831541806287,0.0001637961799075493,0.0003359602807402631,0.00045752742539254064,0.0005458990316594348,0.0001856853378514649
5.929117,4.841879009878114e-05,0.00032644060542029793,0.0007189478233723697,0.00040368903555704574,0.0005850564931770546,0.001260268253759857,0.014631463457322249,0.004030824668292827,0.0012303191423752814,0.0012411005649890798,0.000990371365218528,0.0009066148091572076,0.0005283060384843431,0.0004187746756794742,0.00043675693566051446,0.00015699409576619964,0.0004675179602169542,0.0004569042753289586,0.00010433101989170344,0.0004831025608295522
5.958334,0.00028109491556050335,0.00038428700901838714,0.0006405426960252329,0.0003246307163571995,0.0007038537322685086,0.0014978235012138414,0.013636715466240715,0.0040906994616081984,0.0012004430635389716,0.0009326612356129288,0.0006176776852474512,0.0008607180295093582,0.0008294457340153707,0.0007539407898345237,0.0005312092912258012,0.00022704457118571041,0.00048457562077727735,0.0003287308531319227,0.0003485222597894603,0.00032612735344332593
5.986046,0.0001600817747835241,0.0004424159438585104,0.0003546589362300656,0.00014861960665732473,0.0009985007801707885,0.0009697169606689422,0.013574448928006919,0.0037486870834342705,0.0011572225862559323,0.001065420516771066,0.0008179688609231252,0.00042152575924196147,0.0007476545722292147,0.0010062088323877314,0.0005273938292667341,5.7695251295103056e-05,0.00023806957819912436,0.00021185297270777737,0.0007520368277692155,0.0005041333140177658
6.014681,0.00030423387968052363,0.0001496246039930945,0.00014681921546968362,0.00042022325237318486,0.00011827287016470802,0.0010767972623720787,0.013095342627366632,0.0039912569829384775,0.0013573046376704112,0.0008442171763590579,0.0005940794290652976,0.00023023432790230075,0.0004611941602363055,0.00033357337144264307,0.00027281288928156445,0.0006219075754421105,0.0006140380365238526,8.129380607625407e-05,0.0006725817682219291,0.0004016929610398713
6.04609,0.00034651031877661276,0.0004372051048904308,0.0003052183755446526,0.0003132462506377807,0.0005828967184032481,0.0013347335270643937,0.012554157429725715,0.0036733894083226257,0.0014001019549565125,0.0014360955035222216,0.00014587798101809682,0.0008082942478768653,0.0002832804817901643,0.0005562475535830916,0.00077722083584234,0.0007002075495804812,0.00023280624280973814,0.00024655141707293545,0.00023638654959100603,0.00041660154035445167
6.072955,0.0003197857606397078,0.0006263466874764311,0.00015016232102281046,0.0014844683224739346,0.0008073851151190626,0.0017423800819327997,0.01092285540815627,0.0029152019831823247,0.0011271275717936087,0.0015666597881493322,0.0007373406200791712,0.0002545731803268532,0.0006315479734384049,0.0009329139534581247,0.00042342531147395785,0.00047742868230042987,0.00016294457755437484,0.0002924553050989913,0.00018313399243133,0.0004543816787858565
6.102809,0.0002279404256025344,0.0004098188992288547,0.00033844997552575105,0.0003893981903725531,9.808399273289665e-05,0.0009063718136671061,0.010369653762200172,0.003307866617610469,0.0005131627696343712,0.001186028214717666,0.0009173746415905728,0.000549046337420417,0.0003339163126078904,0.0009901462728124357,0.0003051273570319039,0.0005832753950886487,0.00017938008845239965,0.0004204062974775513,0.0003316147755911317,0.00024165651063252165
6.132689,0.0004293830825676781,7.477666639644617e-05,0.0005052466240699859,0.00018877015724347106,0.0008322643341308447,0.0005980010786161403,0.009208775574766492,0.002185979749400808,0.0012049135354603206,0.0006453513284692952,0.0006129162099271004,0.0009580814467613713,0.0005409298500914469,0.0006311823052180787,0.0005653862364253723,0.0005851285810218155,0.0007269847097665327,0.0006374677716940468,7.842863808465461e-05,0.0004412451234460476
6.161191,0.0007807491503986706,0.00046411376595055227,0.00014342858419139672,0.00016186211700927586,0.0008536547688567318,0.0011354576808140018,0.009325296085932898,0.0033055371235003006,0.0011917552138238766,0.0013233997510848977,0.0007287585409454947,0.0006580802450998183,0.000694939850094975,0.0002674649251026067,0.0005142810878284347,0.0006140711137885088,0.00030751748069062537,0.00041971969193481504,0.00019117986324781452,0.0002605786282714754
6.190213,0.00044252634756284265,0.0005956549316904658,9.150307297650901e-05,0.0004332154395843185,0.0003933793854546634,0.0014946832763829577,0.00824481228263051,0.0024561495102617056,0.0011099166552703775,0.0009698013899005971,0.0013805589383733808,0.0005586650528168143,0.0005479206737717097,0.00037629200776016954,0.0006646113713094065,0.0005073292295290606,0.0008874285773913803,0.00045614863445959594,0.00029690544846934904,0.00023709295229359256
6.219006,0.0005224327854411111,0.0004229011836714557,0.00020079563501421607,0.0006211313245149259,0.0005454759663337528,0.0007741673851282413,0.007840591645523991,0.002363691726659304,0.0004917704759434003,0.0007131078853840249,0.0009786572892914096,0.0011098987039797057,0.0006058988294099966,0.00048500652807939126,0.0003775416141467214,0.0002122691045731197,0.0008269642748357663,0.0003644733884468316,0.00028162613688542036,0.00037076875945491394
6.249967,0.0002727938746987628,0.0004549318263070244,0.00023658449574969027,0.00035517571492135345,5.5813711685403286e-05,0.00048128729107687224,0.007617739949301173,0.002511064401068576,0.0008458505002387869,0.0010118257832348767,0.0007266913060232448,0.0003462761207881774,0.0004730141703339939,0.00044007942891204186,0.00039798541299372803,0.0006913916972130321,0.0004580952667535052,7.323126566064991e-05,0.0005057927736893888,0.0005268030074423661
6.279146,0.0005958114400829925,9.364307793740173e-05,0.0002023171935830186,0.00034839666499945026,0.0008467256645766305,0.0005802592479454587,0.006674355757062074,0.00247440739521798,0.0008849432703531851,0.0008417072751361647,0.0003395621816133776,0.00028115764652323125,0.0005320394186265087,0.0004980801185571346,0.00018279399424553776,0.0007879649715709026,0.00018870416318014698,0.0005092537626539654,0.0007797848709956967,0.00022026103958438722
6.307031,0.0007773231211774113,0.0006050235508516484,0.0015721104371596943,0.00035687178831384533,0.0005252018002681951,0.0007672078120791183,0.005911091739537595,0.002221940481861177,0.0008560958138886895,0.00045202376295698477,0.0009018615997992485,0.0004474663227502215,0.0007850429209578422,0.00048732822246056595,0.0005787286454572002,0.0004705986425230958,0.00019967820646161168,0.00015849495303217612,0.0006028187504194578,0.00018360144269563577
6.334032,0.000482242272314692,0.0005069877336447806,0.00013296231025591924,0.00037548853316724787,0.0005219622693224746,0.000222025596611486,0.005719214387858794,0.0025576702810112743,0.00040963315943641363,0.0008912206207140786,0.0006999948194108734,0.00011112354770570475,0.0006706957749601873,0.0007868262310519661,0.0003956305908483859,0.00015799600139416566,0.00029095130837013727,0.00015608584788157507,0.00021923513184981858,0.0005466793858453377
6.366319,0.0004333370120867558,0.00031150062642558657,0.0011145018214245362,0.0004354208121224874,0.0009652405946131352,0.0006800905356894624,0.0053839261789965,0.002278012522531529,0.00029478890321503226,0.0006290829637212435,0.000928410553417119,0.0003834809415032712,0.0009918447316813956,0.00043687702599089245,0.00020547679116526463,0.0004405320198798766,0.0004445052366934738,0.0005313990910373417,0.0008717368223770917,0.0006722968578941229
6.392095,0.0006729720026435261,0.0007842559364197246,0.0007384040200305458,0.00019969595958912602,0.0006538162334303691,0.0006261317291292735,0.005032332809504175,0.0025272441431041545,0.0003265633985466194,0.0003965425166298225,0.0007887334232972316,0.0009839867405030274,0.0008102920415263187,0.0007763636676734127,0.000327813481682671,0.0002708583666904781,0.0003148593975805957,0.0006097822021743612,0.0001796975276158758,0.0005314156341286521
6.418106,0.0011106369692861497,0.00021477770246644507,0.000747178346689132,0.0007324039045344718,0.00021142333558868908,0.001080385539917937,0.005419982359915802,0.002408715890614555,0.0005779176567594637,0.0005144911774375239,0.0005874725789735465,0.0004309855776678354,0.0004678408180945555,7.133529227597044e-05,0.0004931221980583288,0.0005167542316710004,0.00017902602580374354,0.00046340389270751884,0.0008691397930383549,0.0007535612419285637
6.446636,0.0005607954039870538,0.0008576537226994698,0.0001741657476174259,0.0003003703796315729,0.001398005651321979,0.0006936133584477277,0.005050166727659824,0.002780262009509553,0.0007045329477170842,0.0004442576270014909,0.0008402403910882863,0.000377736602135446,0.0009982768611877214,0.0006110591271852473,0.0002309031193240098,0.0006100613530949392,0.0005266319997152505,0.0003615537289424741,0.00017683965594010096,0.0004004449694122433
6.473604,0.0006213178517503221,0.0004096755625537207,0.0005180959899868232,9.261352622668738e-05,0.00021411600259619917,0.001204453507260201,0.005278619224917919,0.0018673246269757815,0.0002934593039078124,0.0008051102306654435,0.0011774786835714126,0.00013196357543232687,0.0003137775427478609,0.0009249050207698165,0.0007885381793947703,0.0005357134572912833,0.00038806613209692287,0.0006074828853189439,0.00024846008860323325,0.0004404746441203263
6.500621,0.0003643800151233023,0.00022189170749709842,0.000200001896804173,0.00029389460451516,0.000561782966488188,0.0006542887545081133,0.005605817676862681,0.0021780268012505082,0.0004625762796062024,0.0003821843209128303,0.0003137072074498066,0.00021290728130531384,0.00034539302849660454,0.00036938341057414525,0.0007121034812043696,0.000343247910738808,0.000165607081558106,0.00029036926525518117,0.00021152047121697032,0.0007682954880997632
6.530055,0.0006749778336988404,0.000317630757018719,0.0001957311808390707,0.0010705495506484752,0.0007635961923083465,0.000918996717747124,0.0057758306805257694,0.0019529001908640128,0.0013039971133644744,0.0003851080302396951,0.000547655582944395,0.00011176466920691054,0.00019065643341089475,0.0004927254362444952,0.0006306097323164506,0.00031303347663199797,0.00039659529063921665,0.00038189216868625203,0.0007412172320296985,0.0003865405213699068
6.555863,0.0005609982837125487,0.0003885110346286551,0.000708911505394426,0.0005543224519283344,0.0002455475034090872,0.0007132854286554332,0.005743735640879016,0.0023084143149238205,0.000743542737453902,0.00035019599821208236,0.0008929299525739723,0.000548161471575582,0.0006140822183201646,0.00032034372355681473,0.0003796599318987532,0.00011100931054982404,0.00027784021775668,0.000346157892972083,0.0003464198690798106,5.6290984322376515e-05
6.585122,0.0005731827420635826,0.00029617873342878816,0.0005718900340253324,0.00044761951697762196,0.00041578289218619164,0.0010043091386775372,0.007045873322747276,0.0021091441931890913,0.000713071292261142,0.0008034229999502102,0.0010624692020415867,0.0006750091916345255,0.00016912996869624332,0.0006063442252324166,0.00024115849048767733,0.0008749893360378115,0.0004900914229491029,0.00027724507763105747,0.0003203168914463157,0.0006343500721430558
6.613314,0.0003898028134925265,0.00038622259178079416,0.0004672234163069697,0.0004688266913327809,0.0008714659383320415,0.0014687492255257776,0.007572870853065774,0.0016354210264097294,0.001316176597403262,0.0002406135277769604,0.0008836444522895003,0.0003784405515153249,0.0008011142445604612,0.0004862826306087095,0.0004264735034043605,0.00021532406270275304,0.0005012227354276837,0.00032759018527297936,0.00013883176179727447,0.00044752907194530264
6.640033,9.99891567176583e-05,0.0004248467452472709,0.0006960849157748213,0.00022154113156601073,0.0011270985901786798,0.0009198282041982862,0.007638438653366001,0.0022487944859635907,0.0005667110325173724,0.000589609033590841,0.0009316236473941019,0.00045133005402576634,0.0003890709622562567,0.0003625768465005723,0.0004699230111611389,0.0007580224150063224,0.00025776334484771537,0.00018585660416458563,0.0005015679259817987,0.0004555002016744158
6.667014,0.00010451805075606515,0.00042570176659628765,0.0002456778487253069,0.000706149132409953,0.0001988606352470105,0.0010559782435412095,0.008149021142970864,0.0012808486612663236,0.0005048402133550557,0.00033276456128268893,0.0005424672097029548,0.0005769028748340605,0.0005194722558680431,0.0008571615639031689,0.0006003573711223193,0.00022896494350909934,0.0005446679465736005,0.00019942901540934174,0.0003200108372517403,0.0003905891422530511
6.696379,0.0004505340051340106,6.08144221599837e-05,6.764953114061981e-05,8.520113930660435e-05,0.0009366457698795823,0.00021065157757092407,0.00868615974376988,0.002027764280966686,0.0006742966522442647,0.00027903175108607393,0.0008387063056878719,0.0006897461330598616,0.000790388870941648,0.00046054015610770137,0.00034434349908934835,0.0007925009262760755,0.00036065039651308404,0.0006094297709231359,0.0008993751658291859,0.000423628737419745
6.721832,0.000498563977954415,0.00048241323824963774,0.00015418249631529718,0.0007748196775228564,0.000462246423516653,0.001184295293819485,0.00927853783953834,0.002119122945368217,0.00149140752292719,0.0003272178410769271,0.0008234416355312598,0.0004905490161298233,0.0008645585917029452,0.001143772614960433,8.853075558865431e-05,0.0001336975302324865,0.0006816861442482707,8.786184833275745e-05,0.00011226528681483498,0.0008671211644672812
6.751147,0.00010652220525369572,0.00013473689934336556,0.00041004506058204106,0.0005255582848265175,0.0005970930766903433,0.0010753570955088032,0.010306966966977254,0.0018926992378725607,0.0006528535254269413,0.0006548060112520544,0.0007215600661608577,0.0005435230109749628,0.0006203807261454931,0.0011411725576676883,0.0005531566681025616,0.0001745780980617099,0.0002908488900665356,0.00018357384316008605,0.00047315041708887747,0.00030206710337982406
6.778993,0.00024362610612176048,0.0006500312599049285,0.0005867286827195208,0.000564829852891974,6.854501286707531e-05,0.0013692929568294252,0.011167774510707341,0.0010588765764427642,0.0009256608382330317,0.0012759703431897483,0.0010567287114843556,0.000656816072184453,0.0004090478543873447,0.00034172145973842985,0.0007004332105968134,0.00018996685679239147,0.00023162778149258132,0.00019406344762365815,0.00015356076237280615,0.00015225912512223123
6.806093,0.00015384308150637576,0.0005914545376439146,0.000615372244483171,0.00041230837822430583,0.000949746896596373,0.0011516611677753624,0.01173323621875532,0.0010912872225119648,0.0002571880381804588,0.0008351258168847088,0.0008171394628215477,0.0008995242320315422,0.0006301889094672261,0.00018611663447405975,0.0009081945307705709,0.0009598211593755469,0.0002572834357036889,0.00014130125447868883,0.00041960876669591614,0.00011447405310971278
6.833146,0.0002091135607659684,0.000706066839294078,0.0007711406961869138,0.0007617569891245179,0.000404734307795121,0.0007552961345290218,0.013218622425851728,0.0016362241592036391,0.0011779793126328894,0.0001680414489971317,0.0006555092862237825,0.0008932376596985506,0.0009736184471644005,0.0007393225979167589,0.0007657050444094382,0.00011712955920635251,0.00039500233224787373,0.00065603962209029,0.0004110023103062271,5.322491142545424e-05
6.860575,0.0003870095402227083,0.0005211837010938348,7.1370985571467e-05,0.0007772924783308473,0.00025338731468608225,0.001130638367803726,0.012136909684281086,0.0016966305202390309,0.0010681290217738556,0.0007356612618351976,0.0003127814444242418,0.0013332552782147958,0.0005914930781677,0.0005298639894655553,0.0008491002929990237,0.00032963716891958126,0.0003718892902507079,0.0003886534672532205,0.00017100309337182815,0.00026066500108901835
6.887934,0.0005979845425234174,0.0003843511089002096,0.0006344206818468042,0.00037473288425755424,0.0002990500830216519,0.0013237518850500267,0.013499784536540617,0.0013107751304352324,0.0015943964614153273,0.0004732775840470849,0.00027777334187345374,0.0002364040829760823,0.0003989555831633066,0.000471302627919612,0.0006571377488914218,0.000911192330521222,0.00025539366863501907,0.0004342184214807517,0.0005667616804438688,0.0004620113915999664
6.922608,0.0003384128939769166,0.0003965933517657763,0.0008731793575147942,0.0008151805910802963,0.0007006923700387125,0.0015764671683580055,0.014625739973754477,0.0016683933708730504,0.001159809901085853,0.00036375870958956516,0.0013667972643010798,0.0007013583929563001,0.0009989438657937804,0.0008450975016554759,0.00012708404922752285,0.0006524410597529736,0.0003300027421998271,0.00044255386861541054,0.00045780816488902315,0.00018607521201740776
6.951427,0.0005090913610507758,0.00024176345482207682,0.0007423813094487991,0.0007670399144315199,0.0006258845088403034,0.0011271904939394457,0.01483981738174013,0.0013569355475928817,0.0020211583039827226,0.0002929974618921695,0.0007395332018774144,0.0010291771789460388,0.0009313134745737018,0.0006341369207607955,0.0006238517057383735,0.00020586098335417273,0.00048040467505246665,6.286701691917771e-05,0.0005885683291546206,0.0004033620913428141
6.978915,0.0008329125444538736,0.000623191560550907,0.0004690175550459457,0.00022055922271207407,0.0009780450140357503,0.001598770806110454,0.016436472409130338,0.0016636823177902515,0.0011629064588948852,0.0007222852585364376,0.0012560503047303628,0.001293234142067857,0.0007364455896020981,0.0009340665137579212,0.0003796996755279001,0.0003087025876963252,0.0005092829911278082,0.0003441780613064962,0.000674606548220766,0.000530881560063207
7.007272,3.5784504772263405e-05,0.00014714246684948594,0.0002729027572024809,0.0004968202138870636,0.00040893405752093405,0.0014453709796192658,0.017197681523724393,0.0014795011172256465,0.001913694062423496,0.0006515804355055859,0.0011463264187233885,0.0009129589927217197,0.0003027451103527255,0.0006882398799756438,0.0003661193515210855,0.0006708294717136391,0.0005677484194618214,0.0004582068062500109,0.0005492806154438578,0.0006009521839840017
7.035054,0.00044240009344733116,0.0009691158301311279,0.00026633741780488244,0.00026519558221628655,0.0008600312670473473,0.0016395877968112611,0.01746565899579342,0.0019920159661470866,0.0015290473806827192,0.0007047272474266523,0.0008783700752679746,0.000662991224037721,0.0005323366988294149,0.000759979105973312,0.0009471706798221979,0.00046143544158058774,0.00042433638188388284,0.0002409816277491615,0.00025198012538409645,0.00018686359244484067
7.068371,0.0004262269788670181,0.0003001387220186493,0.0005059269214248584,0.00047574439736260143,0.0004369745621686783,0.002220404016763541,0.018640618167318008,0.002445400679546555,0.0014673051680222596,0.0008321276606967974,0.001060651372466968,0.0010279949043553822,0.0007986631817595151,0.0009030842484815402,0.0003671775246055419,0.001032645359861928,0.00039923632758183446,0.00032117305302590583,0.00014724607612734208,0.0005804854890640981
7.108898,0.00037035095833621185,0.0009840844372229441,0.0001934679715084098,0.0004875048056708783,0.0007228762127964901,0.0016781197528573388,0.019299312669084426,0.0016017839904292257,0.0011652286203212773,0.0005553483723021593,0.0017533578367218215,0.0008341020256151998,0.0006917799828021974,0.0013647714923915046,0.0005423127663783505,0.0006107703872215733,0.0006365140327416265,0.0003994411806960903,0.0005389780102635649,0.0006952474538686591
7.137382,0.0004343390835866646,0.00024221865004313677,0.0005738393674680743,0.0004907518349132543,0.0006367132072532065,0.0013066280291355824,0.01978121255110667,0.002236196631338213,0.001134884211190814,0.000762552849851171,0.0012689107606776088,0.0016154531973849619,0.0010793300633565376,0.000514829573119137,0.0002425573352889541,0.0002281461171832906,0.0005594292101909505,0.0005019270872731675,0.0005201991527247377,0.0003169323117930517
7.165767,0.0007225184904987227,0.00010458855043760307,0.000812046412135962,0.0003082500110538424,0.00023541867775815972,0.0018063086128491108,0.020503014416291588,0.002030399650387451,0.0012434540511811658,0.0014314116187571716,0.0012205472258914904,0.0009989909700597202,0.0010764363589096202,0.0007008104788030433,0.0003956874848865249,0.0005091676703230071,0.0004278873819434982,0.0004524220502669657,0.00013291481224479397,0.0004068985731648016
7.193576,0.00039955832949201223,0.0003369297914667996,0.0003278927344114944,0.0006096225330829705,0.0003944725511232135,0.0016383778968087949,0.022199209254930678,0.002370494048936644,0.002110065775048999,0.0010194752702052715,0.000884945735726355,0.0005155040566544772,0.0006560683433530865,0.0009036124359788591,0.0009711113522173445,0.00023416077086097956,0.0008261028344914888,0.00018568479202818404,0.0005090364129352345,0.0006069049642621713
7.229157,0.00027829706275774306,0.0003114071813600532,0.0005217881209732947,0.0003025371952815583,0.0012193117013282503,0.0017383053018070528,0.023335163870149434,0.002772923760629026,0.0020048937994610943,0.001020272809861714,0.0010873897717562228,0.0014165512502764914,0.0009441918282556488,0.00041267774478736716,0.0009054283336788175,0.0011628651063783392,0.0004706674415629786,0.0006614230814551824,0.0002232412274306418,0.0001642040607929712
7.259161,0.0005652659485749374,0.0007063006390932124,0.0009479340615174609,0.0005364235783183198,0.0012098126862394986,0.0018674683111883537,0.02371680517916226,0.0016804178061526243,0.0017553296841425932,0.0007857486720318174,0.001654950355301984,0.001804165697970093,0.0010584924741965395,0.0008051007796611628,0.00046274964216245243,0.00047999129259854336,0.00027328723401007037,0.0010171848390333838,0.00021860015003033728,0.0006843417958203308
7.287609,0.00019283742180496843,0.00022470069314901284,0.00038283019474513166,0.0010444082306768747,0.0008385319544834956,0.0015842582712668315,0.024472817520250108,0.003156128185181163,0.0014581742937136433,0.0010659722759057849,0.0007963227503451811,0.0010495029430075526,0.0007398457667429622,0.000501598371757225,0.0010999409717821324,0.000658304438633897,0.0005322675922534574,0.0007859133518788535,0.0004672032884296045,0.0002282536857251663
7.316024,0.0004581877514698243,0.00072531029161245,0.0004885109270450103,0.0007243069936452149,0.0009662238457431927,0.0016182164047575044,0.025087274631646467,0.0032840781245707176,0.0016123683432610178,0.0003087092967892368,0.0012819277305343674,0.0010849751248936475,0.0008863675531294901,0.0005315226352935894,0.0006218989563518849,0.0003759324439536271,0.0005353994376261852,0.0006889530599338027,0.0004219184238739523,0.00035515447829647414
7.347115,0.0006175287380328845,0.0005372052942147888,0.00021502144053825767,0.0002641909970965755,0.0008645673625614169,0.0017946411622988968,0.025514141903141555,0.0022191097131863563,0.001138455706942662,0.0013408350180541635,0.001394652108167935,0.0011200733766024609,0.0004174021007452874,0.0005408474847517961,0.0009176993361384562,0.0006883086885287605,0.0012686323332549477,0.000749013966411273,0.0004690629665813968,0.0003775837088649978
7.374386,0.00024983560628185855,0.0005711243427659136,0.0005703202559692669,0.0008119325195659697,0.0014066158683147853,0.0025838930569116367,0.026983848965221036,0.003137966274105357,0.0017983548125904555,0.0012704668684008424,0.0010857244328369197,0.001070214472751809,0.001233852507576608,0.00040617714341419645,0.0005182560292784855,0.0005119773187038819,0.000253379330125318,0.001032471357836626,0.0004940685664899795,0.00045147959015017115
7.406546,0.00030734159792296975,0.00046554440327080024,0.0003170348967213202,0.00043943624397459294,0.000967340226572709,0.0018513424697459806,0.027634014090724187,0.002902952154560526,0.001741205296910957,0.0010730946498543155,0.001331688044784466,0.0007873152677862926,0.0006684367429877493,0.0012256441841942657,0.0006047306104637782,0.0005623716739148689,9.734450426820316e-05,0.00039062935060214094,0.0007306995200907589,0.0004521727556602503
7.43464,0.0006884080630413388,0.00011276084824654576,0.0006425320813015816,0.0007902366829249344,0.00100989336319018,0.0024567468403666934,0.02859290934255316,0.0031861849260815893,0.0020666764578537,0.0013864358321600404,0.0009203276932251743,0.0018912245387344578,0.0007914246228482375,0.000831924785625698,0.0003155980907338852,0.0010961001366686894,0.0006426654704138546,0.0004133295231669913,0.0006159422112613674,0.00024392363304879866
7.463168,0.000268317203018781,0.0005076150503972092,0.0005803205481237116,0.0011359525734985457,0.0009124684788835275,0.002474685945808633,0.02901778579548273,0.0031820570526421986,0.0012527587514352552,0.0016783939977666616,0.0008505713167540282,0.001451978253317473,0.0009226021801097109,0.0005730028371645336,0.0007631016184032937,0.0008495612317359398,0.0004220450558635764,0.0002074531336143621,0.0004775453107110916,0.0007154445276312433
7.494342,0.00022830067543233644,0.00035401767651193207,0.0004853635566703808,0.0005796141808963648,0.0017674625060664494,0.0021938958119001777,0.029788739431178983,0.0031942750511511618,0.0017098144549428894,0.0014717113894454562,0.0011629721455470889,0.0007875163296910821,0.001103321320090545,0.0011363501221355106,0.0006068966402128534,0.0008601436527506894,0.00024145572994712126,0.00046940074768062317,0.0006661073723318057,0.0004529938612249593
7.521672,0.00015311855147845705,0.00022174458287260287,0.0003473974137329003,0.00028236546312827707,0.0008914315447882874,0.0026062612299788844,0.031135985094848332,0.003312524563763553,0.002185520510142775,0.0011131202652455146,0.0014490795309492909,0.0008797762665302974,0.0013937187203138537,0.0009803967861268057,0.00048002897585177034,0.00022216594040993265,0.0009066307471422705,0.00017606600375131954,0.0007930844559129765,0.00046152748948227046
7.551869,0.0005180881672490302,0.0004910036949487348,0.0003960210763577105,0.0003476573547643335,0.001031223386701485,0.0019441407267565861,0.03215756421166046,0.0034928641046371484,0.0022447180621696593,0.001040204310655985,0.0012532526013226354,0.0009032594701242298,0.0007455486344681814,0.0005804426895150413,0.0010704250413518578,0.0007013030912204556,0.0005483354597219106,0.00025839149081883963,7.886883770143439e-05,0.0003850009768381622
7.581769,0.000770509607240021,0.0005741612400177024,0.000497377681320414,0.0007556212072925042,0.0009224427015823441,0.0029026267016639793,0.03331928828319211,0.0035318113148083137,0.0025571280459725765,0.0018196878679133405,0.0017026625628350923,0.0009451893215943629,0.0005804625046885298,0.0010565315431220108,0.000724601895657411,0.0010835464911883091,0.0007619156457202727,0.00029492259714109295,0.0005254676503159575,0.00010196522821785652
7.610324,0.000497446789375901,0.0002725462253479667,0.0009897867246479303,0.0006249262728182625,0.0008471518704267069,0.0028933149986108703,0.03284774820015156,0.003758404654291412,0.0018071498325659898,0.0014523407554833416,0.0012063379130881347,0.0015803985888831961,0.0013099615423697337,0.00098444025956098,0.0006697416943734598,0.00016920756018139508,0.0002874999544915704,0.00045889167381889007,0.0005068118320660413,0.0003137394400290346
7.638815,0.0006885331194829398,0.0003379487570234685,0.0004798593493271837,0.00039631052078003165,0.0010680452070034264,0.003244657321039931,0.034142013975421805,0.003671636185615727,0.002359588368498751,0.001345627641361305,0.0013660982567004862,0.0015453148583479013,0.0008297995347478521,0.0009797773256306184,0.00042668484262039564,0.0003773738329280701,0.0005919264995108313,0.00027047781141172094,0.0005184319227539887,0.0005019419086864195
7.66899,0.00044104125151621783,0.0004889021847355054,0.0008524035362321036,0.0006594667187674108,0.0014057882135879555,0.002748781730205165,0.03503834836282502,0.003749337827025661,0.002577297625746263,0.0016835017741124764,0.0011742208001850648,0.0010392955086475492,0.0010481847519192796,0.00045554831246784257,0.0010817258204352733,0.00044526330651104885,0.0007853061310941895,0.0007734802745823573,0.0006991431871610644,0.0007252622136485078
7.6967,0.0008501552423368728,7.385645284950833e-05,0.0003843620702250661,0.0011484974252954565,0.001020781626914231,0.002319013128367092,0.03584426738867171,0.0037146519264329362,0.002195813262903369,0.0016127589519758432,0.001934084364918404,0.0007450060566034964,0.0010353500285487259,0.00041884126949621965,0.0005945553649750706,0.00043826273792709955,0.0005463812203494299,0.00020375166571086077,0.0008947835924308055,0.0004191510167635909
7.736344,0.0005280491973751502,0.0006146668706563285,0.0005637967296708716,5.211421801210557e-05,0.001335200153683175,0.0026168362116664357,0.035161331671258234,0.003643313950001654,0.0025849266747174893,0.0011714482013893423,0.0013374209178963412,0.0013466806442614073,0.0002417649762615367,0.0011190745185526282,0.0008181963573775386,0.0005235365622854308,0.0002980382318107086,0.00028473281859142186,0.000255099042722977,0.0002751283081283739
7.76479,0.0004838427806718062,0.0003007106096571427,0.00038292530152908273,0.0007684639922088751,0.0015097400228178401,0.0031848688383523944,0.034382095929181324,0.004040598073390409,0.0019709500096279117,0.0011560244314456633,0.0011917172527443573,0.0008420054658193372,0.0004786738795504841,0.0014294066715003287,0.0007977128965148871,0.0005211816975034718,0.0004250272124420545,0.0003705679881623796,0.0003084517050644447,0.0004837093551500704
7.795678,0.000187547906521543,0.0005226670347738632,0.0005467429518640879,0.0012592781802013495,0.0016229059947027052,0.002788313228619694,0.03391802672185874,0.002667113470573597,0.0020081137159306864,0.0016368138672641667,0.0011726885168729434,0.0009838477586695492,0.0006253967980549903,0.0015574060167989334,0.0011327226822705808,0.00042487324662028364,0.00014997282276846727,0.0004326925078958631,0.0005916442852239258,0.0004111580761294128
7.823655,0.0009456931973807608,4.4893123434990336e-05,0.0005250606190647285,0.0005215914979043111,0.001225181467052811,0.0029713735468255486,0.03315899495068935,0.0026968109234274083,0.0017536581948576818,0.0005597694260961984,0.001469241957151055,0.0008696083486561047,0.0003720478863490753,0.0008016779601631518,0.001041411230375887,0.000514429561200338,0.00024273310529199704,0.0004951603104330053,0.000818266146829331,0.0004764131212110049
7.851096,0.0005615442436253295,0.0002538415303982169,0.0007661139890753494,0.0009654324664358848,0.0011820191786478087,0.0031854007732376945,0.032133307313655664,0.0035009872242444955,0.0019272259692954164,0.001201103265267178,0.0010829586309402841,0.0013491460556174205,0.0003943682760244161,0.00037501509912984547,0.00030432798950800615,0.0004912795455151226,0.00017773857639429672,0.000609025319027097,0.0004912729016993996,0.0008283597684816676
7.882304,2.015582377845967e-05,0.0001899396777840895,0.0005552218123109097,0.0005479589391061878,0.001592566133637004,0.00291459778633235,0.03197545977542959,0.0027987931572526483,0.0013972489917655937,0.0009651680562181649,0.0010628446614563282,0.000575654036865659,0.0003432703480270405,0.0008015688353409276,0.0005896686204046423,0.0009160998110009692,0.0001879563841173863,0.0006524150620040855,0.00023016659026026497,0.000731604900833101
7.910543,0.0007819725669336913,0.0007657783269218368,0.0005843993210770649,0.000914797858104543,0.0013198557150354633,0.0028434591769364516,0.03127236845847966,0.0030347467175427796,0.0015124053872193812,0.0005894581232970711,0.0011574533706482132,0.0007734869719278504,0.0008592061629400021,0.0008789364036561928,6.747073305046078e-05,0.00031978924068874813,0.000668965682222493,0.0005184107688375356,0.00011975187070327951,0.0004741972817169511
7.937101,0.0004289933762399699,0.0006654426332735725,0.0010134891240171507,0.0012159820964391123,0.0019281683515999593,0.0024035306529842874,0.030264442795455905,0.00321509209810712,0.0012678508869743913,0.0007248836595898126,0.0008817386887628702,0.0006094981544873473,0.0001626723623885148,0.0002680184252231927,0.0005721545615220681,0.0003307009639089031,0.0009960414203857766,0.0005214023271759604,0.0005237679736095969,0.0003306811782740318
7.964342,0.0008972649609667179,0.000638705311366959,0.0008024022028510173,0.00032478262203178266,0.0013409837813797372,0.003300404207982522,0.030118170900166552,0.002614306687774555,0.0011922814102895557,0.00047809190501201134,0.0008426756706325,0.0006343044129175318,0.0004154627782155937,0.00032786216570683345,0.0007700201690060497,0.0004796588682436321,0.0005506255525239359,0.0008192055877138027,0.0003221239887404721,0.00046614659210857405
7.996168,0.0006351594678193366,0.0009102872826175334,0.0006880267797944642,0.0010912198629250947,0.0009650825057273668,0.003209238337755948,0.028801989330078572,0.0022290872367098664,0.0013526518590524005,0.0010702847414442607,0.0007900922162398306,0.0007282022757919573,0.0004986379806322333,0.0005327460913920227,0.0004189850549985974,0.00022629194996207286,8.174003337410175e-05,0.0007693237397063389,0.0005902668603658436,0.0004995222472136618
8.024657,0.0006427804109968481,0.0010140074198291466,0.000539944549949932,0.0006132809857273666,0.0012221372623392162,0.0029474496700348254,0.02838813341203361,0.002066420190150699,0.0008587406449091994,0.0004715277388150878,0.0010382063967231683,0.00010172933685131395,0.0005025157645346958,0.00018537374568737195,0.0004263580892011298,0.0006061529160500705,0.0004161478916418786,0.0002788302965988703,0.00047256462384479844,0.00034990644025729674
8.052914,0.0007018703511296751,0.0005050012063607231,0.0006970743940426072,0.0007177006383519458,0.0015006813116317937,0.002197396616571305,0.027974072481915118,0.002046108351993141,0.001169841476039006,0.0007361454022447704,0.0001838372538553231,0.0005091563970644848,0.0005149141715690735,0.0006327236012570271,0.0003855803497863756,0.0001025722046098218,0.000754298570870521,0.0005903903917546593,0.00019845676528912925,0.00020689596478824953
8.080081,0.0005743189464321017,0.00024404552265633396,0.0009206755234967994,0.0007108048917793477,0.001934035152839025,0.0026276952238225306,0.02693788331218366,0.0023866653488985126,0.0010504906829958307,0.0007637580253242911,0.0004356949328841289,0.000337380716448644,0.0003555536087461076,0.0001579806797796488,0.00033455947288651885,0.0006777145355527538,1.876088029563334e-05,0.00046966325756346545,0.00031517036290443614,0.0008690506349647272
8.107072,0.00013729139448928984,0.0005852200305106088,0.0009115474073271639,0.0013067189402679676,0.0014673771149866092,0.002803951940600255,0.025865478661255402,0.00219848179396382,0.0010640509272264863,0.0007364876508567807,0.0003958044244660936,0.0004178767446966874,0.00030159296549657065,0.0001242454931646582,0.0004961892825647935,0.0004976921420157789,0.0006162710902842105,0.00016280627174701152,0.0005609536822694998,0.0006804567100284494
8.134225,0.0006373488623607193,0.0008391647116803366,0.00031647603339049203,0.0005931524491054271,0.0013737732365001025,0.002720325417540126,0.024589308155684938,0.0015590615566208853,0.0008097439320535801,0.0007733619605322568,0.00017642665024180515,0.0004893726645894167,0.00026850441495437097,0.00038395186460423906,0.00016723306175949037,0.00015220279947740977,0.00010230768336353844,0.0004473432029374715,0.0006587027841372248,0.0005120732108025078
8.165276,0.00011110535633547072,0.00037810332734766007,0.0004977701008985706,0.0010090274516900046,0.0016445727410949456,0.00255861245700249,0.025217018984275582,0.0021676795008840847,0.000801175364438387,0.0002929974618921695,0.00030367304270186203,0.0005241180687833969,0.0006908388279033423,4.574014031881535e-05,0.00026186236675213834,0.00022808553010557263,0.0002561190452385912,2.680707655268761e-05,0.00012147662809319925,0.000298631241142808
8.194065,0.0003580793850412568,0.0006988773563761332,0.0009492711020523829,0.0007600387060953891,0.0013970872020657725,0.0024175301024936128,0.023817110802074392,0.0021916034206907516,0.00040475278621106975,0.0007145872122640317,0.0005458975954325223,0.00010882657041007019,0.0005469579343415648,0.0006237659824747322,0.0003176772919498272,0.00038300910745341907,0.000790050297670478,0.00032857497969721635,0.00045006246621576477,8.404503222436442e-05
8.221227,0.0003909328677169374,0.00024351615385351022,0.0010546361087908117,0.0013350024167659092,0.0018493564770465769,0.0023581353393258542,0.023225308754200116,0.00177253167491107,0.00024589476014334657,0.0006504855033279058,0.0004833865324851502,0.0005092792645979317,0.0004441155356691418,0.0011033566757149664,0.0009272091152046969,0.00040134339891552276,0.0005673323415226442,0.0005730656563947865,0.0008654254078873614,0.00031515286871771725
8.248029,0.0009370398085112627,0.0005186757430074578,0.00038280987341449086,0.001587067656275624,0.0015975465700481446,0.002639838107940632,0.02231197951303239,0.001752945089547625,0.0004955454135075691,0.00012537820875521593,0.00046175226479035724,0.00020898717769026945,0.0005823784084890397,0.0006603209956446025,0.0003896980614488956,0.00043931078255706217,0.0006483551361952573,0.0008937408687577711,0.0002441924094792605,0.0006967751542310974
8.274974,0.0008781684973766301,0.001060261231852098,0.0005995016216554841,0.0008666277933922663,0.0016622788576721914,0.0027079993497024723,0.022235269836361295,0.0026227417156086514,0.0004171599380641691,0.0002887299730149262,0.00028043961923113615,0.00010090815522567262,0.0003630897464106382,0.0007541810735816306,0.0005810340225452367,0.0002677347856984076,0.00045204412478889035,0.0004649571732098594,0.00048407090458680343,0.00028035870487068984
8.304525,0.0005024194920235013,0.0005460232391590735,0.0009203267733558137,0.0014457851112107249,0.0012989312805921696,0.0025488705822085387,0.021235544961617676,0.0016418298462123138,0.0003350403825695561,0.0008413022482397718,0.0004728991521368457,0.00045332874578553177,0.00048045454255347714,0.0005952922552970573,8.838761346829161e-05,0.00025270376344285,0.0008439955523928439,0.0003168594772637857,0.0005435306116315431,0.0002077039998205123
8.330228,0.0011269868674231977,0.0003384802365617782,0.0010392549133407042,0.0012804361781363594,0.0013122119793696767,0.002216496235747084,0.020428817622661192,0.0015705724423296194,0.00021807763912786007,0.0007158097488508734,0.0005640866479297576,0.0004158247470495674,0.0008339648013584234,0.0005032684451636783,5.091492171418103e-05,0.00020695624739532162,0.00044853276617676143,0.0003462165424941749,0.0004449977278149165,0.0001857502499444726
8.359556,0.0007220880227996752,0.00040040776935353664,0.00100726707656503,0.0009304842480028388,0.00167607323266144,0.0021450890305797676,0.018917882236420745,0.0013714229230455631,0.0002652130515721388,0.0010749554156106603,0.000818239431157954,0.0003652991857364324,0.0009853802751621074,0.001060467107873443,0.00016216255949710003,0.0009822320895755939,0.0005773042565150846,0.0007307993514392608,0.0004984479344951474,0.00038252383693079844
8.386978,0.0005331127569427733,0.00042815460573650374,0.0005339760085227574,0.0014402827619736517,0.0014415346480298004,0.0021342683531166487,0.018310678402204926,0.0012369320583336862,0.00011058858056873704,0.0005699242802114799,0.0005325265434541364,0.0004043335938549192,0.0005669475118838215,0.00030910251847394906,0.0002966013731773018,0.001010507682467845,0.0006533994288996021,0.0005604844984985884,0.00038960248303240613,0.0001253231336423302
8.414046,0.00016679666537156227,0.0004296527192405549,0.00026424647331211253,0.0013503682032224682,0.002105740896357154,0.0019445866262073732,0.018230775068752227,0.0015860196662523633,0.0005975225546901434,0.000178796488953136,0.00039814103534968045,0.00032112123662508184,0.00024555830213157155,0.0007169297852318265,0.0008194421709518488,0.0005261645501095208,0.0003690548451023489,0.00033330505823209546,0.0003041640537418335,6.750757335945765e-05
8.440713,0.0006756070661516972,0.0005494492472120574,0.00037796385397125134,0.0006560417702718553,0.0014179903659992637,0.0027925623667696556,0.01749942141360773,0.0010755650140650689,0.0006793849425475073,0.0003115836162067872,0.0005949729254258393,7.434083782669643e-05,0.0009402157711732325,0.0005666104578184764,0.0007481386767312513,0.0005610242638000202,0.0002980382318107086,0.0006594378925346215,0.00046634568220311925,0.00033359037157419604
8.469865,0.0008259978359794657,0.0008785826903903618,0.0006120702415083839,0.0008628268242911426,0.0019440935593257583,0.001601518593693789,0.01682293208773995,0.0011378978717108627,0.0007039374883778043,0.0008456897925734341,0.0005064600590657135,0.0006561732767975114,0.0007573068196538746,0.0010333110902334545,0.000522237481394532,0.0011668622168400746,0.0004676465765585853,0.000427316132045798,0.0005379560407549135,0.0005597522137934857
8.49599,0.00048027321050965883,0.00042792123630356477,0.0009170917575140044,0.0013017947979790114,0.0008757520122206513,0.002219871703593398,0.015220985626327831,0.0014097033476713331,0.0006330550433378163,0.0008838883275583566,0.0003306950630470276,0.0008618082148934708,0.0004776859250285967,0.000342285607315136,0.0004060239903296931,0.0002118887597299189,0.00033254759203166207,0.0004571488579995559,0.0005972787138336778,0.00034511989541759783
8.52891,0.0008539749779298055,0.000453828679860631,0.0006745200089897687,0.0012400836658294874,0.001356635671812347,0.0013539258690886003,0.015119351676231933,0.0011668419275185926,0.0006880686219455814,0.0005354389225525108,0.0001651382551625276,0.0008023624708671334,0.000490586426109724,0.000748620922411072,0.0004291048051950419,0.000671815700500498,0.0007044638950205008,0.00047457703333704196,0.0003673460049453964,0.00048024541843664153
8.557068,0.00012462711553190345,0.0006682236993707875,0.0006081658241804529,0.0017495019095604045,0.0020567392814210537,0.0017773596169731974,0.013952899089344514,0.0013660115330030255,0.000239975578046182,0.0006994205352086331,0.00042436762087181407,0.000910687167068389,0.0005608381760539481,0.0009053244489585463,0.0001349553562128076,0.00013521844572596307,0.000576844380227331,0.0005491291952862846,0.0004972877720520943,0.00048004593612815965
8.584015,0.0007434847263066257,0.0012408400929854856,0.0012383233204405456,0.0011397813726549584,0.0011182026791956845,0.0019954846894391595,0.013064138318917737,0.0023997648751103618,0.0009205029062011242,0.0005307178104948292,0.0006954348093013157,0.0006704858798496107,0.0011450044995368427,0.0011959740130894141,0.0006930016532097399,0.00018841145085494545,2.737183269849195e-05,0.00035352823049661434,0.0008929055895319774,0.0007729520903901391
8.610527,0.0004327702515570682,0.0007963762569437752,0.0003755869930122535,0.0009607971290044315,0.0011945305548152728,0.002148025556301514,0.012588897451890641,0.0018421597993514218,0.001058118285899655,0.00035900102083050145,0.0009938002848907089,0.00038110244119467446,0.0006201478968713135,0.0008371429807417673,0.0006207361173795152,0.0002927584911408743,0.0004680130571058198,0.00035138340918300934,0.0003104941810649547,0.0006852877272652357
8.637329,0.0006087826417550287,0.0007641470697746119,0.00041784549441179294,0.0012568347514011911,0.001421457816678878,0.002328509640299747,0.012254771070661837,0.0023471083737952626,0.0003669748754894151,0.0008089167375808062,0.00036920928474910766,0.0007576100425177192,0.0005409237302461804,0.000653278183822112,0.00024248317058363198,0.0004997784947634557,0.0002842125100628586,0.000582968465144308,0.00042090788620348374,0.00018096100136731966
8.665319,0.0002465661313517269,0.0005507974265419736,0.0006018501334561318,0.0007928975243686556,0.0017659878081335155,0.002164837319181165,0.01094510604137863,0.0023029645396875614,0.0005042588472608015,0.0013551864683769748,0.0008108385579136645,0.00046206053659139987,0.0008157429015101535,0.00042162210371976864,0.00026462569717443157,0.000786809463052059,0.0007454437842604917,0.0008427405488690545,0.0003831047950965484,0.00020672842761445816
8.695127,0.000391367383370776,0.0001708993592028081,0.0006596264268345069,0.0006848057568369368,0.0014543624963074056,0.001871917000448947,0.010198023217149438,0.0017379393324359568,0.0008762794576621871,0.0012694426533850448,0.0007315316115249403,0.0003618906490381888,0.0007966775459132939,0.0012514580003424724,0.0002546513814480152,0.0007617448849415004,0.0008586563639131986,0.00045013138496346154,0.00030205841464989673,0.0006188945715619283
8.723581,0.0002570439963846958,0.0003709761413125718,0.0005462718412230454,0.0006546132897108994,0.0011529468835312097,0.0015490865635997264,0.010076401055592349,0.001886190515661497,0.0007200975509184535,0.0011791335604368464,0.0008319121187496758,0.00061688602478643,0.0009803192042618447,0.0003382316805289992,0.0003773173720149271,0.0008202651143805597,0.0002986055505585387,0.0005074908718716829,0.0005819823414972631,0.00020077011352907212
8.750653,0.00031652188776723673,0.000330696029926457,0.0008161270273540599,0.0013930290638993696,0.0012640189654342282,0.0011615316138676999,0.008834172769040248,0.00231410854851338,0.0006184667525467852,0.0007575168986510627,0.0005146944709236735,0.0010932402468625017,0.0008276937931013425,9.716850836085668e-05,0.0005423349445363749,0.0005548872487092282,0.0005979445012526701,0.00028395356545773444,0.0004784513998867979,0.0001279558923047512
8.777632,0.0006970451510017943,0.00011615844621886247,0.000390902376062365,0.0007079182563265322,0.0010564275088590079,0.0013709860158476514,0.007791826917160721,0.0026028308082477213,0.0012169061799129374,0.0007996895240063599,0.0007941435299547055,0.0008895856901792035,0.00042262074654557207,0.0001968098860843907,0.0008776045033120171,0.001092042982572592,0.0005522107025217528,0.0002699502022360907,0.00024487695573601083,0.0010086820254330724
8.807081,0.00036302686764728065,0.0005375395944570528,0.00045758424537585107,0.001082826491960165,0.0012105286960911717,0.001374244896370117,0.007919375382975477,0.002991182388627264,0.00115371770027084,0.0006638579252963758,0.0006536050308998115,0.0012658757358235359,0.0003401557763125109,0.0011977936817671136,0.0005002274190431881,0.00020072740090048337,0.0008889506395821871,0.0007124628723968426,0.00033741062157343455,0.0001113229358387759
8.832902,0.0006919057643406177,0.00046283966073162555,0.0005329141653484137,0.0007491197025297077,0.001288400040987611,0.001360743295338441,0.006926851622502024,0.002570559356115015,0.0012550075083880205,0.0010673839603227266,0.00034183777009138514,0.000823275775052302,0.0010917075902811939,0.0002561939493621886,0.0005916727740914295,0.00019659709979166152,0.00012505736200423484,0.0006888501060852019,0.0005968477251063613,0.00043960624859201556
8.863425,0.00044462890340960735,0.0005342797124225905,0.0007569022744905831,0.0005186875705512963,0.001094365349636927,0.0014785493185767494,0.00654675764536744,0.0021863882511569056,0.0007425022392016901,0.001151489022683045,0.0017481324225516626,0.0006976338897936434,0.00042539658832268465,0.0005696689008054719,0.00026146975801039974,0.00026466971787737195,0.0011443041805143676,0.00018913820076428678,0.00011136576386553925,4.29170279257307e-05
8.891623,0.0006444849395436997,0.0002896985815331494,4.673018726114559e-05,0.0008565688577754601,0.0007202622203347093,0.001456649093389902,0.005988520019561583,0.002415864035784045,0.000634251188308189,0.0009797936228574191,0.0008577402879472298,0.0011605779338986022,0.0007905159059322901,0.0006841191387900186,0.0013429526216206175,0.0007205086791644383,0.00032479803741132307,0.0005999413981459728,0.0003121709995251029,0.0005510040360361582
8.918653,0.0007183556371196485,0.0002834807917186189,0.0005933146175408487,0.0005730395688407851,0.0008622043172106831,0.0014105780345170977,0.00567759697404389,0.003184034252410702,0.0009670439683266845,0.0009809145555840244,0.0006343170831169008,0.0006882397067268853,0.0008315209964228021,0.00026539949584958913,0.000190155791954407,0.001110182563590036,0.0006116058417276651,0.0009202168965359042,0.0004176216965732125,0.0004664820221923135
8.945122,0.00020932255186778206,0.00036459611277675345,0.000862395708716965,0.0007050507521134385,0.001267160603170924,0.0012772847509518385,0.0050604172555411,0.0030324282940198616,0.0010088578746632955,0.0015593584796157695,0.0006465402635198423,0.0004963466099287299,0.0009598483249468507,0.0003474023115558108,0.0013360701038795583,8.216862857896689e-05,0.0004143392076881178,0.0005629808469420123,0.0005383833439712504,0.0009790724289170777
8.974536,0.0004843747854992619,0.0003409330948814325,0.00039458012869348426,0.0010000289351854653,0.0010958936915290833,0.0006713785735483295,0.005071594894125536,0.0032048643124477135,0.0005683098089034528,0.0007043343175102492,0.0007774643412707137,0.0013665832568068499,0.0009301992011327909,0.0005745190478262966,0.0006152031761662926,0.00030541872748578066,0.0008460652867406277,0.0006038565983543134,0.0009576387228473995,0.00029692943208076367
9.000341,0.0001215703759939729,0.000782351087605849,0.0003729380338279696,0.0006238811350720735,0.0010408608792714111,0.0013217898336428467,0.0043924019494676805,0.0030938504939603613,0.0008936406099229906,0.0006821109819782846,0.000996433397897095,0.0009387748537320708,0.0008169594324953592,0.0005681443593634953,0.00029553282223901314,0.0009378507491781821,0.00048456195754359097,0.0007803967075309111,0.0004634627963040884,0.00033753169718375633
9.03972,0.00043889152930090975,0.0005520204413101914,0.000885886986524927,0.0008875865579415033,0.0009397436162165203,0.000870021733448919,0.005334062954272224,0.003255460642505254,0.0009431987123305256,0.00080462387280626,0.0017942138437858652,0.0008829919407218043,0.0009883383571298603,0.0011092201610078145,0.0006713488069975859,0.00031297134122763387,0.0007987570080764395,0.00039556179489139853,0.0007706751076993323,0.0003812060762953064
9.068795,0.00011676172271080687,0.0005545000701463277,0.0004414821820062266,0.001349835393490623,0.0007925338576652778,0.0013468219451258704,0.0050617468837195565,0.003785062046568583,0.0007404247920591434,0.0014155831780592201,0.0010040149427477023,0.0006833427666630132,0.0009332398187103495,0.0003690150409340851,0.000804296610866045,0.0006838871040097547,0.0007961720575297555,0.00027706302784873056,0.00046381622653757405,0.0004493044756450731
9.095536,0.0006296135943111334,0.0007821053143133509,0.00035603931611563974,0.0007314272575024726,0.0006757650851550699,0.0011679279483649443,0.005344828975639769,0.0033625431309982144,0.0004766217267796007,0.0006791197347510616,0.00119035522181011,0.0013156655183094884,0.00102643752466345,0.0009181277664305937,0.00031893205940610754,0.0003529612508699681,0.0010715146264676533,0.00038611953049232805,0.00030074040744333983,7.375365271416007e-05
9.122538,0.000558856697510694,0.0007547467477917196,9.558918018544681e-05,0.0005961880513153273,0.0006668443673586923,0.0008133460295815849,0.005398522356769439,0.003658601958923618,0.0010860458761116569,0.0008080609791529629,0.0009685249697400026,0.0012210318178813735,0.0007403292201253264,0.0011838734903436485,0.0006284253488419309,0.0003553820841774002,0.0007982766284083385,0.0006296925217506667,6.669473390839091e-05,0.0006126768320224124
9.151472,0.0003775371543518967,0.0005382949570292582,0.0008527400478571224,0.00014067043427231079,0.0007180665398170491,0.0007294945412359618,0.006437343690082285,0.0039948231796243395,0.0009662464895151033,0.0014987993429613298,0.0010048431750374685,0.0009367385072793278,0.0003935980597171371,0.0010812361294103973,0.0005506793560798226,0.0014455951460521166,0.0005992208663286616,0.0009152671120123812,0.00017151806454688417,0.0006690756991209059
9.176979,0.0004922887852868041,0.00018973885189804235,0.0006367591970861174,0.0007081916850154676,0.0007163346108532753,0.000875507158044848,0.007568420844946036,0.003917593211483514,0.001255199609360594,0.001293653986792327,0.0008393689126105178,0.001083800316530212,0.0013450990677458068,0.0013657742506650078,0.0009118784632288895,0.0003895003176039396,0.0008107553169456155,0.0005653303396890835,0.0006850643480240747,0.0003463072602633081
9.204496,0.00019636103170976354,0.0004939908468242014,0.0005476143423391607,0.000922828592716092,0.0007084524243569316,0.001270330586468976,0.007362447351134044,0.0040263035217002726,0.0016583196542046934,0.0010500378491834586,0.0012122030480022001,0.0009381996578710132,0.001067260080728453,0.0007784399301203251,0.0007382207149424751,0.0008253822622254626,0.00038201889238866554,0.00012356105591827127,0.0004610963812030026,0.0008288943365235338
9.2319,0.0009844848538654916,0.0006727393399400754,0.0008146232529823238,0.0007031043500534149,0.0009311625094019599,0.0007576023659729329,0.007234610753603604,0.0030482594878457614,0.0019035584865362276,0.001075591156489322,0.0009561149692365559,0.0017083502542116597,0.0007804028243299719,0.000844432627394596,0.000817676623834063,0.0007467032227183877,0.0006692039933613848,0.000576885144316937,7.303116376940896e-05,0.0005118408067710986
9.260511,0.000304401311317591,0.00025651781374169707,0.0001878436076646588,0.0006825169954068329,0.0009244543779096009,0.0007526730885337966,0.0086098687274903,0.004139832563956298,0.0011712313904887366,0.0019040639460923023,0.0005609061044482092,0.001954304922729652,0.0005714714497036953,0.0008336147562047898,0.0009815596783594735,0.0010425764469851764,0.00016038066888278922,0.0004577733624738432,0.0003537976926514784,2.9360713935349634e-05
9.288856,0.00035341854013844074,0.00015571295977594895,0.000624803026425879,0.0003893200414746803,0.0016914291309783106,0.0004445863051722962,0.009621450249932263,0.004131706953235237,0.0014787510161858432,0.001005998330275614,0.0017988130808266156,0.0012096664428775377,0.001102733087901836,0.0002836529263454352,0.0011669069387807785,0.0006973114631086897,0.00019222805116977996,0.0007855877199929876,0.00020720864838598605,0.001112620197129772
9.319669,0.00022074381011584558,0.0010375411443885717,0.0005186530702234068,0.00012443030478959485,0.000465926819266928,0.0006010987074042745,0.009967113164484561,0.004370938418517792,0.001741438670034389,0.0019447421018197258,0.0013489675649799068,0.0014628753345800442,0.0010763029585566545,0.0006273858888036363,0.0006025885667021072,0.0008943118029566753,0.0007370048861759893,0.00022083845397778438,0.0004306288891003854,0.0005590740064388597
9.346903,0.0006136127918305112,0.0010134768827971125,0.0005476245685527467,0.0005267817156395877,0.00017389222494460364,0.0015250908641382828,0.01061151552074537,0.004804783674739628,0.0012103406303358214,0.001081443456664499,0.0011402732252533076,0.0012385289758513952,0.001449453221695697,0.0007768012404733916,0.001011090655105629,0.0010715389111297065,0.0003290739489688019,0.0006708064896030258,0.00048313612828073223,0.00041870797697133346
9.376226,0.0007735131043772561,0.0006810652877218313,3.470587187776855e-05,0.0005305504694873348,0.0008292870026511908,0.0007884503781447737,0.010903350796000584,0.00419246474735463,0.0016355152049744158,0.001297020375906128,0.0010828156396649293,0.0013502571203984396,0.0005143631248649864,0.0011321461092874947,0.0009478348518313058,0.0010224916017096282,0.0010080785753687337,0.0009278668667014739,0.0008801595693182386,5.611034843132626e-05
9.404493,0.0006233535908939122,0.00048178431323085176,0.000281071254619139,0.0003319783226891456,0.0012076555993407324,0.0007532399464970517,0.012808874301085918,0.004444375556099909,0.0021406739320959825,0.0013370884736265557,0.001511242238531314,0.0014594839630894863,0.0010297504278019367,0.0013571929920350582,0.0008460361030348205,0.001189331456957714,0.000767912521470387,0.000733704438520839,0.00040199583480411363,0.00028906587881932273
9.431534,0.00037819165789455063,0.0008142817380496259,0.0009177866243050838,0.0004891821660157898,0.0009736900696106645,0.0012052445510795239,0.013116278639466464,0.004211283343187145,0.0017332267350444052,0.0018464439216407233,0.0016275718899604926,0.0018059833867682077,0.0010415610578442883,0.0012729639503337496,0.0014763921010080556,0.0005690398798855279,0.00018389988779003675,0.00041970095955738484,0.00011222104730719861,0.0004659519083366472
9.458698,0.0007452667196604777,0.000640130677996101,0.0004290471267203755,0.0007003021856920438,0.0008825992999786703,0.0011683543785728928,0.013675148816498369,0.004842001311068745,0.0019045849319454383,0.001890887647524652,0.0011292426617635681,0.0015926762613271493,0.001482774680290688,0.0009180791798784173,0.0007818069901413597,0.0010014700193293077,0.0005561410388692051,0.000520802053153852,0.0007128911238896566,0.0003799239004511901
9.484312,0.0006683590460227185,0.0005585175824980787,5.97276948914258e-05,0.0010097747806966308,0.0006594719406428797,0.0006378332977781368,0.015020271504233866,0.004706460807121611,0.0015811782754522616,0.0018816643176074344,0.0014659493034761327,0.001801801264055026,0.0013778069465295779,0.0010315627296683023,0.0008189342771324513,0.0008129012473075773,0.0008592179313840821,0.00024674334513015433,0.0002879063132116891,0.0010317029730286327
9.518529,0.00019429182464738296,0.0008431649314940309,0.00044028118721151934,0.0005648494864294826,0.0012409254218442793,0.001045845801319979,0.014827529606309215,0.004901629138910404,0.002028705045113679,0.001402577409852995,0.0014760016904094989,0.0018569166030680832,0.0009939898841401515,0.0004408945249678578,0.0009278509468892648,0.0007183260413759886,0.0010636295348689358,0.0008301745504669509,0.0006609357759828168,0.0005593898131956458
9.546795,0.00012688917734791908,0.0006253917988304198,0.0011163627850854026,0.000430730257141371,0.0006122322270911591,0.0010154747271533537,0.01604991750651105,0.005396873397914099,0.0018645718126706235,0.0017542319773083612,0.0016527049181572439,0.0014675894045717848,0.0012372035689069535,0.00096881812987404,0.0006055117694618803,0.0008694187853784125,9.905253753508448e-05,0.0005992920092593862,0.0006478747960519639,0.0006919457597099432
9.573799,0.0007212271963599719,0.000562648165081437,0.00013398579525261827,0.0003567929325158366,0.0002939497764238302,0.001443712873459313,0.016418890562340135,0.005375327849937877,0.002043791473599864,0.0018509749332027588,0.001473447988204029,0.0013514157740538775,0.0008186858222551989,0.0014092737109547065,0.0007898315431030599,0.0008290687174156796,0.0002810696992255808,0.0004701704119220364,7.357346922511676e-05,0.0011776107791940389
9.600367,0.0005658652710395445,0.0003633865189637347,0.0005865705412494652,0.001386858074935457,0.0003781412803407817,0.001112529156133781,0.017187999915312658,0.0052402164957126044,0.001767075230687199,0.0011477745612337945,0.0017015500929056361,0.0008778077705244621,0.0013810730823722555,0.0010259300352329869,0.0008085117510959181,0.0005949662828638291,0.0004188342532026782,0.0007283503161728076,0.000503373373378927,0.0008784582465778781
9.629839,0.00037797823835701116,0.0007005810132175037,0.0003530542909272352,0.0011634979150071374,0.0008770449696210572,0.0011517556373724653,0.017989173668475505,0.005504755264675093,0.002242849666640302,0.0016684383494509933,0.001267381056935139,0.0012490276693070956,0.0012317912716114862,0.0012265427942882011,0.000867759527295676,0.00025738895026218616,0.0007448499569404702,0.0005545623189982109,0.0005919808826895928,0.0006672462997791407
9.65552,0.000339523378108202,0.0004970687216508667,0.00032695322236457136,0.00010078185618521483,0.001060588631576183,0.0014238976586849724,0.018322576095889512,0.006138727180923396,0.0014913239141308764,0.0007659948820228675,0.001921600364438007,0.0014339952199125673,0.001138108561259657,0.0012604300094696034,0.001332436770314559,0.000865613435909501,0.00039925463822307653,0.0005429988750465002,0.0005562169745554417,0.00046281754567657584
9.691613,0.0005261743888816837,0.00034288789710397666,0.0003518373209137155,0.00012725207026331777,0.00027644960003187424,0.0016430822563049756,0.01940285495303536,0.006007745726706761,0.001268558624908484,0.0015786724917616567,0.0012068147772958623,0.0020866395872389315,0.0015605780979474782,0.0009198920870775622,0.0011287442052655015,0.0005799266399969785,0.00023348423667070037,0.000673046952169012,0.0006587646382096246,0.00013047510646684528
9.719728,0.0001064981178718699,0.0009027273149653388,0.0006086461359075826,0.0004893369973604769,0.0007349510247654648,0.0014395574799719894,0.020461442353819873,0.006249213672679309,0.0013731971381840762,0.0017213907930374798,0.0015916145237241577,0.0013314005587542063,0.0013257241853541245,0.0011214302747727988,0.0010774241221424789,0.0007262824454600821,0.0008913343264714714,0.0005366535054309403,0.0008892280586201984,0.0005516495093918753
9.746873,0.0006413233391161039,0.0002541776611309333,0.0003818054335632136,0.0006423303303779453,0.000975769145634118,0.0015321867451000477,0.02226813352129258,0.006387724261643552,0.0020183887389364033,0.0018078896619495354,0.0016337948926009199,0.0019562320209066497,0.0011918073418800818,0.00106037441735908,0.0015307392498314768,0.00022212620213283576,0.0006387998016902663,0.0005237176963379339,0.0006507322613404977,0.0007743940798616016
9.787833,0.0005044856385381449,0.0002983945735181919,0.0007037588188937552,0.0009429862041844794,0.0008199507719983501,0.0012420178670568029,0.023584813627361038,0.006646885412360916,0.002296957791120408,0.0017396296241497203,0.0014513105277128258,0.0014439512999574057,0.0021609022921963658,0.001713940570955011,0.0014452652877753353,0.0005177897573112615,0.000469275115158267,0.0004897115764172257,0.0007229743829737763,0.0004870016881860824
9.814956,0.0004077245779239692,0.000551558940082234,0.0003575421582266609,0.00034640486190955444,0.0006268859548580411,0.0017705641556796925,0.02331741603626909,0.007099017304582268,0.0018769294559988522,0.0024553235686511914,0.0014983888228700336,0.0017278509220773428,0.001452060693798389,0.0016156302270776979,0.0010478786373127784,0.001050989144824011,0.0010217727089687537,0.0004817604524460378,0.000742307213621995,0.0005360554203148914
9.849257,0.00033717359688448706,2.1845379577845218e-05,0.0002919812485648926,0.0008275935669919873,0.0007983047004254041,0.001627722527790043,0.024611378420672722,0.0066994065115556075,0.0014763206750670651,0.0027063551160975653,0.0013416927316088302,0.002134001680256131,0.0012598302153335671,0.0017204109273010625,0.0012887954854543225,0.0009406133945198286,0.001113893319918176,0.0005608568653122471,0.00036631776510199924,0.0005045757562728051
9.879169,0.00026890065086297477,0.0002379688751962726,0.00018613091086077071,0.0006577592418041803,0.0008733121493371379,0.0013945911806633189,0.02564884914482063,0.007340463847270902,0.0019639148774588705,0.0017959218691170195,0.0014171213152399144,0.0016484914464416677,0.0016180110556975522,0.0021108207964939006,0.0017536510769004055,0.0010047831799080181,0.001463495657620925,0.00018694968871623959,0.00031863489040713093,0.0007167595953594446
9.907539,0.0006166931985747895,8.97922288165406e-05,0.00014424274240067576,0.0004364270116852544,0.000649428272912299,0.0015421577864135664,0.02661150426878986,0.007401483285317406,0.0021446567905060066,0.002130089273268313,0.0019035525315218708,0.0011309524339229605,0.001991897618043787,0.0021027886420746313,0.0013193986233669198,0.0009129185640298241,0.000520795886375344,0.0010898393048795099,0.00039783247282912783,0.0006355874015481923
9.935966,0.00012765301981318203,0.0004319143536355196,0.0002536011028580942,0.0006057703323033931,0.0008086681555660088,0.0014250677346188724,0.027142278307245436,0.0072867518408356044,0.0027305501521650965,0.0021295484398582087,0.001815977074520685,0.0019773921973909774,0.0015600887177737127,0.0017253349246650529,0.001293853731425274,0.0010898545897860355,0.00022450084153550129,0.000689299410114942,0.0003336801558377564,0.0005136105737953511
9.96588,0.0002516994808268975,0.0004258847297401447,0.0004710899497985008,0.0007180769574594868,0.0008808609706335446,0.0018096075425482613,0.027831447618227034,0.007194698338437062,0.0025425860580837165,0.0021589438683987886,0.002198613487105985,0.0018029561974214447,0.0014199713984377575,0.0015445874841684812,0.0011077126079801576,0.0012311392741380536,0.0007354449976032705,0.0010088504361934175,0.0009842896106307265,0.00038671989854497117
9.992853,0.000536837066861299,0.0002340831036321161,0.0002756366738316764,0.00020817581504682997,0.0007265859087129135,0.002048222189918969,0.029271440475974107,0.008185103664486833,0.0025825750986758498,0.002373033920653652,0.0019020120302667438,0.001855179229149302,0.0017636911638602153,0.0015303429648408926,0.0016571093058034122,0.0008763403036891128,0.0008714849839396551,0.0006938435235564618,0.00042244743830688,0.0008389177917622161
10.025774,0.000507785710212804,0.0004854150640248883,0.0010593000501564307,6.638027947803968e-05,0.0003943543469849543,0.0023228513036069117,0.02927363108767178,0.007962174675920867,0.0018970036386936353,0.002085263376175828,0.002124829015619836,0.0018585973171281554,0.0019851217737349857,0.0013075945140077305,0.0016349783268073566,0.0009342288987438879,0.000700884025193166,0.0004577733624738432,0.00048761901084147904,0.0007351608452439187
10.053949,0.0002863539003726933,0.000488106218824136,0.0007119993757941808,0.0006395971688089967,0.0006854653613713347,0.002432288252499587,0.031020335646334152,0.008312944376390465,0.0024633259610668734,0.002548963625964097,0.002397648620278145,0.001759082191433277,0.0019422238327798172,0.0015295886987410656,0.0010227545852257499,0.001106202423502038,0.0009763991917622029,0.0005714762750946851,0.00031961594661624463,0.00029716504149662255
10.082019,0.0006068408171447017,0.0007437307693146113,0.0005330876033218592,0.0005906369173071391,0.000983648017027055,0.0020735643294051073,0.030464263925434117,0.008106251082895902,0.002617898530898533,0.0019810963856321403,0.0019991030969499102,0.0019004220683835368,0.0014124047998139413,0.0018076300753205171,0.0010902437628835773,0.0009586628445358923,0.0006115916334424772,0.0009867207000650454,0.0005065195590652191,0.00018551366450548487
10.112794,0.0004272438542327232,0.00037666377784269944,3.503812581864999e-05,0.0002976787420639101,0.0011686934835014836,0.002447428403298061,0.032541733036832846,0.00840884872815751,0.0029710103121440845,0.002387820218470932,0.0016614318696031671,0.0023559999967593713,0.0014273278189007596,0.0012235340835291242,0.0013676969531783263,0.0011561590585457049,0.0009392009614315239,0.0007459573897961091,0.0007525673992801868,0.00038748762580190693
10.140054,0.0005451353287691498,0.0007525379330089282,0.00026649035788984876,0.0007520521810868617,0.0007254995710148854,0.0027822808032069786,0.03377940635498165,0.008417022740551153,0.0027820240803736102,0.0022868885713610773,0.0020387054739009953,0.0019634145643202617,0.002094468273552048,0.002166420954228141,0.0012829966030159902,0.000987729793085655,0.00052363107012316,0.0006891969483033726,0.0005598179473524063,0.00034979786094558007
10.170171,0.00040430505529681025,0.000834444361445371,0.0006189938633068159,0.0003079577636483682,0.0011357716077080406,0.0024086272477177695,0.033919188360108286,0.008337467937470509,0.0025949048270298117,0.002008404833441325,0.0020791979070943546,0.001998699044368737,0.0016375526918782975,0.0018001896486715368,0.0014056356248374742,0.0010253166070232447,0.0005585013753024369,0.0007095244303478917,0.00038926699680554304,0.0009366526840194024
10.20009,0.00024472978153916185,0.0004952817878526418,0.0004277700177607219,0.0007136246903283598,0.0016371108381633605,0.0021734932080485834,0.03488380784972878,0.008648020095929106,0.003031209857308278,0.0022387592457197196,0.0020810384367775953,0.0021570911072129636,0.0016567302425445237,0.0013569955900012776,0.0013539897762212824,0.0015635533451962577,0.0004435724075911755,0.0006157829915906518,0.0009245181641970833,0.0005059474910948039
10.228584,0.00017865905309741477,0.0003772132572711268,0.0004767800814940542,0.0003726195758234743,0.0007835527172445564,0.00275675607045694,0.03383517096190887,0.008215157041443879,0.0028599241520081468,0.002369989176238363,0.0019713198079066,0.0013055042146963088,0.0015604854669456704,0.0010286978384854628,0.0014489866150946018,0.0011764476527968226,0.0011657486056189902,0.000656491799797351,0.00014222200315799137,0.0005623412508826549
10.256783,0.0008129509164284448,0.000365352491502369,0.0006820366639049909,0.0004177547492653436,0.000667228697113863,0.002368228060462185,0.03390373784793754,0.007775284405208849,0.0021937984733831715,0.002416677237763897,0.002228564096236266,0.0018277145279643118,0.0014583758384032308,0.0011593380944375474,0.0013541439396346764,0.001010805205533708,0.0010857650719804071,0.0006123069791168895,0.0004374801129926995,0.00045329417313570583
10.284213,0.00027461122506181805,0.00028760069990061446,0.00040210910961712733,0.0004989637342818258,0.0010707193221816103,0.0023517361114650435,0.03362221806837864,0.007953111370759349,0.00210153857594695,0.0017834043807880345,0.0020029060918532486,0.0019238679505865922,0.0017201129404373506,0.0012871477633327895,0.0014499564937788497,0.0013565148575709564,0.0006163838844654066,0.0003081979133433719,0.0008735655345724408,0.0004939549917406555
10.317652,0.0005427877689300737,0.0008550266626278526,0.00026396622724855247,0.00023146068613255047,0.0010770459170320107,0.002219455679842089,0.03265405889359581,0.007770774034077952,0.002205275434665518,0.0014233805887940302,0.0016976495372880867,0.0018498984291293187,0.002319460321503782,0.001020859731094445,0.0007051792516842459,0.0009150263139081855,0.0005842725218985914,0.0004287935644366256,0.00041353727552503433,0.001037020145799398
10.347504,0.00033623532184484607,0.000462784644018699,0.00048512620449866415,0.0005269476440857038,0.0011182845821076756,0.0028733380688804734,0.03224929325429642,0.007831113699980472,0.0020783023826095337,0.002262327015645694,0.001644660522011521,0.0018735665132276662,0.0005814091466958062,0.0018432154893152182,0.0007874372550767608,0.0013206670996924674,0.0008566809750423887,0.000506064396044332,0.0005381859326820696,0.00047765373587795577
10.375998,0.0003389324137434076,0.0005274000098263098,0.0005598207508056778,0.00037183695344377457,0.000908306953626832,0.002164722476022606,0.03177085766417065,0.007505585449463506,0.0020923267603270377,0.0014331007050019456,0.0017179344832865494,0.0016801372104775895,0.001509832791144608,0.0011835919459233701,0.0008563322875927584,0.0007023633432833406,0.0006984967310206995,0.0013901316187281108,0.0011315728962278985,0.00018594974603996752
10.404353,0.0004784879522658767,7.141050774793625e-05,0.0003784800327740165,0.00029858453296786565,0.000701094266376341,0.002212064704544845,0.030687076997348704,0.007144482126066924,0.0018961532540538314,0.0015363252620872673,0.0011190212461991151,0.0014463941661423169,0.0007804763470790603,0.0017148084569363117,0.0010493010983275975,0.001044025949905917,0.00112154385634483,0.000956452051172146,0.00019037979708253812,0.0010223276547890819
10.435505,0.0007418876693925312,0.0003030792201362672,0.000857819316158319,0.000733128123208422,0.0007640113251514284,0.0015925206632976439,0.028944169875686265,0.00707712062777513,0.0020185226361627653,0.0015935541736759704,0.0013249171471824265,0.0013099697710499865,0.0008909682228922042,0.000840379520248756,0.000724297946428396,0.001256589659086592,0.0004329914552981467,0.0004781895875394319,0.0005429967176737145,0.00044268261355072847
10.46276,0.00023013566269187934,0.0005429635500714844,0.00011345223386569676,0.00022729657825010683,0.0011351668004177245,0.0025021269062110566,0.029226794801581114,0.006371474193847358,0.0021301762121498456,0.0016956016941426357,0.0011488127373998536,0.0014779256005967166,0.0005299808556609113,0.0015273571882490863,0.0006631403249724802,0.0007651091781114727,0.000914193016704286,0.0007390694171829495,0.00047784121938453745,0.0006560513823177814
10.492328,0.0003656338575483949,0.0004814315248470529,0.0007323070345424083,0.0005708949278889596,0.0006253959104924995,0.0020624998189317117,0.02822860679161172,0.006771661769452011,0.0020612935359572123,0.0010575072030674136,0.0015542485822503144,0.001273715839583662,0.0006930395684038729,0.0012898913275184313,0.0006272407002780069,0.0004187199796073787,0.0006965283311919069,0.0008581518580123604,0.0010091349035119836,0.0016331655457336339
10.521923,0.0002934248474949382,0.00035851318270547925,0.0009090784095487622,0.0004128370109201533,0.0013711114478713955,0.002579061715631322,0.02782180312784639,0.006464660474852332,0.00135836942825589,0.0016365663501772562,0.0016302324178855585,0.0015450934986883742,0.0014455024214137017,0.0013007440122168711,0.0008528075321989921,0.0006176744132043991,0.0004445052366934738,0.0008170620775311089,0.0005342891524535916,0.001081839940772396
10.549066,0.0002489777245167123,0.00044060746256170826,0.0007167394563849471,0.0006550547024557561,0.0013121153963748908,0.0019667264928718777,0.02678025758314332,0.005975787647245559,0.0017045412506834642,0.0011051090483672479,0.0015718951796180184,0.0008492271939378863,0.001025544852186173,0.0010685547228616026,0.0005643283049939199,0.000823118574941616,0.00041296004471065025,0.0010401052278172186,0.0004605899564780274,0.0004921341069794919
10.576056,0.0005459886201937862,0.00040404495248595344,0.0005118102330524434,0.0010211564257037017,0.000533400926537266,0.0019525744518694346,0.02623778381418379,0.006196243366993476,0.0012807194148262712,0.001377177967125604,0.0016780921869625452,0.0013386622680797151,0.0011797501572938052,0.0004325807366061634,0.0010070459559403128,0.0009403866302845548,0.0005834324309177973,0.0005575464869362393,0.00025009628241659846,0.0001446242135395163
10.606663,0.00021820580582514082,0.00039459168377312093,0.0006243241864917801,0.00022910047589220313,0.001374398974715442,0.002659902188647222,0.024560103467334653,0.005707339658605357,0.0014153475141655502,0.0010130306865020716,0.0017994451957143748,0.001068571572721332,0.0009611762257530489,0.0006024341562193326,0.0008507001123850959,0.0008466863045386067,0.000569315694644661,0.0002707438796298977,0.00022314061640625572,0.00040769617084329305
10.632831,0.0002727136699442991,0.0003689655183736128,0.0004286533823119438,0.0009945342020338398,0.000920783370169479,0.001950181854974979,0.024873217574437615,0.005440476106418782,0.0012946655065748135,0.0009389314708395726,0.0015746684395243169,0.0016220890716726114,0.0006475912997773064,0.0006580574538628346,0.0006406093661809058,0.0010030745599835299,8.66642101721195e-05,0.0006539025584044574,0.00037528728209591133,0.00047810175708164036
10.65896,0.0009418267924884851,0.0004311945724833308,0.0006212111010153304,0.00031272940100922055,0.0010031654518157102,0.0020302546785434584,0.02380936728362245,0.005694188149815412,0.000986866909476195,0.0007548084511676103,0.0013815480813053683,0.0014900202268468125,0.0006149264197633435,0.0007904892814505428,0.0006589277681791665,0.0008034761137741149,0.0003195853946069338,0.0004155504802718619,3.5410217673869775e-05,0.0002037290096568329
10.688606,0.000969939499916101,0.00013678515006683724,0.00012738085022873547,0.0008197758429373249,0.0007387061046563656,0.0014514222497914345,0.02344504990305412,0.005799641245304778,0.001479864151761695,0.00041151099467734865,0.0010577234421407051,0.0009429403231734333,0.0006358821874133955,0.0007797033779288115,0.0002652928741510408,0.0005798007585836839,0.0005516466542214808,0.000463635288711147,0.00016739282882256357,0.0004372323602070662
10.715715,0.0004978574957174795,0.00012418122026104758,0.0008929894320207856,0.0001329008123568455,0.0010869955542529726,0.0015650569451337907,0.02266035536127659,0.005039175468086397,0.0010696865972791574,0.0013121247945515047,0.0009554049850937808,0.000853720007691003,0.0005594163129696431,0.0009621579266174938,0.00039116552763055005,5.514889226174928e-05,0.00046211479159833627,0.0008417422471432459,0.0007342246447014448,0.0002932204953493183
10.742482,0.0002301175614739844,0.00031150062642558657,0.0008037880319040375,0.0006948253185952183,0.0011361683451126935,0.00230411677573581,0.02163275363880472,0.004614343043485515,0.0016556432442267036,0.0011946134368324643,0.0012921188222399175,0.00037249878410982955,0.0007401326339695892,0.0007641200439942743,0.00014884523298749008,0.0008218746419377392,0.0010802380867118782,0.00030367221469474386,0.0007557816248551332,0.0004718464080424991
10.769653,0.00011643048353750697,0.0002540378326467832,0.0006745115021368869,0.0003077728169183741,0.001564919556897832,0.001886770641010959,0.020874471021194684,0.00496041842450326,0.0009973436603784133,0.001248925982463268,0.0008996507999538461,0.0005772486416625227,0.000681822850515687,0.0004745682038010193,0.00034714441261854363,0.000529938317741416,0.0008909108333690673,0.000359618156539764,0.0008137731602071281,0.0005516867636624609
10.797323,0.00019053550036979421,0.0009692844747829258,0.0004256118578766172,0.0007947513764606826,0.0002720327906723707,0.0016774291573560533,0.020359964527472598,0.00486550245012871,0.001083601206795249,0.0010578049375538654,0.0010916888170259549,0.00016763593989009036,0.0009841195148908451,0.0008158136135521884,0.00026114766150402645,0.00010561382138179177,0.0008851981545844405,0.0007300641696137055,0.0004884601068992007,0.0003116509626594634
10.826098,2.7908719216622928e-05,0.0003215859942442199,0.0006001059191774827,0.0012088783451406201,0.0012581763594453714,0.0015706012885955778,0.019804046235452417,0.004599129116157698,0.001399500206383684,0.0010765422701172298,0.0009803170395830051,0.0001406023088871132,0.0011726087653105635,0.0004531339928694592,0.0008352537966140457,0.0004208997142944663,0.0001032177262589827,6.10300960248114e-05,0.00042643559545577347,0.00027507776840717495
10.854346,0.0002650633795854266,0.0005640919096029062,0.0005701250483497194,0.0007788204435331342,0.0008295876674207397,0.00158243520359531,0.018772462405113443,0.004491804605591752,0.0011915752025587483,0.0005361780023319157,0.0007035007522162287,0.00018246866708157702,0.0006297685284990386,0.0004909402815510941,0.0004530246669392497,0.0008508683101234401,0.000816913728445739,0.00044168144154659543,8.322366665726453e-05,7.8388578054319e-05
10.881459,9.54450869711115e-05,0.00043648690660812997,0.0006990674989301343,0.0003500094224464536,0.0012367165594431258,0.00280384343996361,0.017946141325407894,0.004128545441986889,0.0007545365268938636,0.0017651493998321849,0.0007530606201902194,0.0007428707758102022,0.00017456864620268763,0.0005692914917898551,0.0007122387468695759,0.00022302305374729615,0.0008850990466043485,0.00023184639367673958,0.0006266463250970525,0.0005647333156876839
10.910984,0.0003699477607207903,0.0009221081658945042,0.0005401989256277954,0.0006781390497498673,0.0008956577134153111,0.00165056202246644,0.016775247858926333,0.004425046187713871,0.0005165587641476953,0.0008780501669540494,0.00033442756353938626,0.0008770412852621418,0.0004757632977124715,0.0004976126090986449,0.00031567980891910886,0.0007262752665899282,0.0004357654908806371,9.4091932130695e-05,0.00011614795585274545,0.000279288163529943
10.937404,0.0005032481306931301,0.0002890468899138203,3.470587187776855e-05,3.085102583053785e-05,0.0015986673245708559,0.002046023913733791,0.016839554392005913,0.003947212741885197,0.0008107837092230945,0.0008473973670658672,0.0006765924714607652,0.0005475036228566558,0.0003935980597171371,0.0006430401211312877,0.0004886987193452902,0.0008025060382945528,0.0003662553329350055,0.00024197506177984043,0.0005815663909180114,5.963767621690818e-05
10.963538,0.00044409407242234413,0.0005269244842071843,7.859198920359623e-05,0.0007430421085968484,0.0004641234076274455,0.00155182386016844,0.015178953207589605,0.004366947981092404,0.0009620627014516686,0.0005945893920271735,0.0003492196578499568,0.0006306461819362557,0.0012705814489317022,0.0005211009851649428,0.00042955709464748457,6.634443229370348e-05,0.0003087292816647863,0.00028511971142613016,0.000559053768481608,0.0004611268410330929
10.992341,0.00015409624710478856,0.0002781506338931575,0.00013350334587189017,0.000573394449030659,0.0005540923262279175,0.0012196427247514686,0.01458906111647361,0.00410504417903012,0.0005896498826257034,0.0008384997464921289,8.85315560095326e-05,0.00033408742635434674,0.00015132760425739183,0.0004463367107303176,0.00022826019656633335,0.00017362024853624801,0.000852950984332673,0.0001298650373751438,0.00029674308392642275,0.00046529812518571027
11.020647,0.0007141597892077695,0.0003971622132438253,0.0007074332953723043,0.00025694820141248484,0.000945989566679319,0.0015537140256555858,0.01473785110670883,0.005158443025304387,0.0008601527026752002,0.0009210899889284399,0.0006306114632821301,0.000531061693308552,0.00028999860738068863,0.0007025642644819098,0.00020129443109004753,0.0008343662423230422,0.00029484303945841704,0.0004607851973150719,0.00041774890174965944,0.00016863382032053064
11.047723,0.0002999609842259717,0.00037599296821888274,0.0006347631491655947,0.0006344911492193214,0.0012833012749911342,0.0015928773645953738,0.012887680839155778,0.003665766972043193,0.0010020259975827958,0.0006735631948799025,0.0005098324152183095,0.00014940893216186564,0.00014206509382323898,0.00014610661970048197,0.0008119976653900914,0.00018891678903485519,0.0005002556007349365,0.0002728083847998145,0.0007832527528413864,0.0005875592834040632
11.074341,0.00042956255114218596,0.0007686125832244079,0.0003578610566075792,0.00016038471221497538,0.00013498077692782908,0.0015822794322075708,0.013256915265524324,0.003973807943074236,0.0003949691887087474,0.0006256540369238485,0.0007115269415439432,0.00047586161325812923,0.0009610776332965149,0.0003532799312302387,6.78185999953959e-05,0.0007639362154155314,0.00037871204747250543,0.0010118637633943694,0.000411960408773215,0.00022855032328748527
11.103816,0.0009098468638446626,0.0006608549303487457,0.00010522930411920281,0.00048418632431844553,0.0005781264041562084,0.0014597835826633205,0.01192005559750377,0.0031892346185726918,0.0009034393164598663,0.0002324666646486559,0.0005067214991155239,0.0003354907780648386,0.00036192657063211295,0.0003201991890935316,0.0003234149887551277,0.000494888852686352,0.0006225474529993809,0.0007298089149754524,0.0003012744372595875,0.0003314931430626143
11.129687,0.000491836748428749,0.0003176227666203722,0.0003507697557835539,0.00033824399449423827,0.001001871452277108,0.0013793341641761972,0.011111002861840925,0.0033167904872349954,0.0008552730698836026,0.0007176249450461581,0.0005105846259999695,0.0006120671476702882,0.0005221643413438837,0.00038316488598736097,0.0008418682029387106,0.0004648644201763286,0.0006575946684535102,0.0006484819363735098,0.00026684478641004306,0.0002441579666434295
11.157694,0.000782793976003164,0.0005729455238456889,0.00048628298921428356,0.0013329717443673215,0.0012321421114689123,0.0008043172043070201,0.009748135418721821,0.003470524509254507,0.0009612721101918749,9.447433044954458e-05,0.00018475020128698165,0.0008405935428656798,0.0006377135726103601,0.0008440125006001585,0.00041425963512864775,0.0005079261451094596,0.0003905120020553651,0.0008682119625335324,0.00040490975496017544,0.000926105426746343
11.186158,0.0008738630546689862,0.0001595179923048889,0.00013421969001506232,0.0008912617620631257,0.0009221034154555571,0.0010540588011438451,0.01022182821373373,0.0036307267779261995,0.0007545213539487433,0.0003987818406091388,0.000976369314368908,0.00017418750249859684,0.00037326045295786234,0.0001744393426686622,0.00045701484544065655,9.721016153239393e-05,0.00034341228487935483,0.0005859509935046796,0.0005349029143092782,0.0001684478811703356
11.213282,0.0005795224312436174,0.0003674036125401671,0.00029846507875183105,0.000522659929484737,0.0010101326258007595,0.0009796481898943254,0.009072412104213298,0.0031458901308558233,0.0003910383156214938,0.0007547647753132721,0.0003880337530128907,0.00011276918494129758,0.00042273365721219797,0.0006334822610766938,0.00038604661658449415,0.00015980293639366892,0.00020850531871598017,0.000765662078550471,0.00027767633770132093,0.00044700604249097483
11.240393,0.0003578996818006128,0.00045266988996821083,0.0004219817687545719,0.0007081091376652407,0.000409308085430476,0.0006561281721905519,0.007971007591917325,0.0025641927239868478,0.0008519929610643937,0.0003185813286550748,0.0006571843687883705,0.0006961840400725914,0.0004901101925764398,0.00017523016874910365,0.0002250450259726126,0.0004957138297826151,0.00024390145467982903,0.000155326139113278,0.00013349799575846678,0.00028269388825328715
11.268846,0.00019095592479478736,0.0004978198812844561,0.00023714550941635607,1.2640229206873019e-05,0.0008233408836088823,0.0011842660366240976,0.0072278301541598075,0.0032470968759963155,2.6154971566164625e-05,0.000676884741770005,7.48800434583525e-05,0.0010672485458301767,0.00015931385367955612,0.0002619051932862799,0.0002562215610194529,0.0006135274267180954,0.000300259275721803,0.0006766586378025632,0.0004038585044302715,0.0003837956020270972
11.294877,0.0006067937649273729,0.0007671865159090334,0.0005564911221674963,0.0010032808928012492,0.000546781574263105,0.0013549475058485235,0.006213306307415422,0.0022308423145397105,0.0003706683272280911,0.000776425557549035,0.00039349796639292345,0.0005694458899976691,0.0011238529407332839,0.0001396862600961144,0.0006104904103070603,0.0005953778759854153,0.00024190260924754193,0.0001592114773040501,0.0004626695723963626,0.00046463742556225173
11.326269,0.0002949738059542034,0.0003114392481346796,0.0003614781402321713,0.00041385665730113235,0.0005305038181382777,0.0009164717254843408,0.006246941720239469,0.0026716455609483054,0.0007222429427143257,0.0003327753382594367,0.00023036349687321567,0.00023586002022954334,0.0005920997719264374,0.0008767160623208628,0.000765357839083513,0.00038943409009647333,0.00037154085417188666,0.00018194985050149493,0.0003835998894909919,0.0005772186237087755
11.354478,7.839661444540372e-05,0.0004972309727883814,0.0005533248021725631,0.0003008245615329717,0.0006379658878704573,0.0009979276677042795,0.005236979898241249,0.002139878982513297,0.00043048187530919744,0.00032664827695169847,0.00026569359810638826,0.0004350614788433979,0.0006551895757385901,0.00024838708326750246,0.00021180967757168835,0.0002904195045734373,0.00028838711325812453,0.0010004770184403882,0.0003838935496820556,0.0003045576152233771
11.382331,0.0001746842003299932,0.00017420015955626035,0.0003995838686348983,5.949708009316679e-05,0.0008375396704686531,0.0007572486768438749,0.0048497338387501025,0.0019485252868285342,0.000292965080776798,0.0003873180241794897,0.0004980081677223941,0.0001444585714729585,0.0005246594092728388,0.0005216762734424312,0.00017862384978804642,0.0002827923513536619,0.0005287036019638421,0.000606219865626921,0.0003975157997626738,0.0007259412309523055
11.409791,0.0005739076320863444,0.0006210184428227586,0.00012869427514897283,0.0005378929391951265,6.61795946050307e-05,0.0009651230964120124,0.005319164282171423,0.0025863575406962296,0.00039294408364223723,0.0007398302138698719,0.00023061555741298246,0.0006017065734521911,0.00045105401568726805,0.0007033647078358272,0.0005938426256183805,0.00015001866797856276,0.0003497966705035233,0.0007925854444074577,0.0003254447608439212,0.00025111497433610364
11.438267,0.000495462430783946,9.683765067351987e-05,0.00027327046147019907,0.0008557118165469953,0.00022121587143723848,0.0008516297848958445,0.004357794451502783,0.0020913370275199576,0.00011470068141700009,0.0005331586237985926,0.00038786422974484725,0.0007306233386070222,0.0005818758454708633,0.00018466671212835194,0.00017826348792650577,0.0002683377999654983,0.00037829515533466756,0.00022882997967814758,0.00043043493240931777,0.0007474228435801912
11.464254,0.0003312298028045861,0.0005554583789320079,0.0003309143274473133,0.000625456522918679,0.00016184180550913148,0.0001210246492783463,0.0037954014344161583,0.0014669169851731871,0.0005111683452381399,0.0002657027156672978,0.0006118146219570154,0.00021490534629132614,0.00011530134618081408,0.00025522203056714104,0.0005037914598261037,0.0003413767173200993,0.0004799505267774157,0.0003479946593267488,4.5628083188020977e-05,0.00035074932673628936
11.49331,0.0007021790583387346,7.546851018756684e-05,0.0007029446572566771,0.00014390376473844975,0.0004489731855767693,0.0006147392253680677,0.00390715838719341,0.001392103280276943,0.0006408343516895362,0.0007164817457184122,0.0005273180602343054,0.0005412741708007412,0.0003385991532183603,0.00018899318160678328,0.00032888485315172314,0.0009934287694640296,0.0009426962328887589,0.00032761435282644763,0.00069577648263955,0.0003240384370586479
11.521677,0.0005866247215821826,0.00044654307245568483,0.0008840645085982443,0.0007172164709020844,0.000652902619638207,0.0007199737981298023,0.003979005750821453,0.0012634282292051688,0.0003155195411422274,0.0005776396753550525,7.256147837088714e-05,0.00046248823266906153,0.0003077661797644304,0.0004834865642151477,0.0006733852830117959,0.000325084248798572,0.00012545049957389924,0.0005865743306285536,0.000809885763087076,0.00036030296652514416
11.549179,0.0006177904635771946,0.0004307469484313269,0.0003335692629833387,0.0005737753614738691,0.00014933970171732247,0.000405185208786225,0.0046904192507850224,0.0012781396024740962,0.00034324462975415684,0.00019554201740458777,0.0004983880797331836,0.0005458087320829331,9.455229429237221e-05,8.825066607125347e-05,0.00020653375822907884,0.0002431446543097069,0.0004443022499218829,0.000707935905511947,0.0002209933641413822,0.00016051204459056943
11.577525,0.0004304754337959773,0.0002778081579703365,0.0005317610318136218,0.000409181773355632,0.0007982362066213085,0.0007032696636926286,0.004575582789628782,0.0006934504597850866,0.00010016516598803532,0.00040780727817615143,0.0005610343568373663,0.0003947322565643316,0.0004579985104261439,0.000366597394283373,0.0004004176793108433,0.000592595052239479,0.0006729409326743493,0.00042703166045657823,0.0006634821459941265,0.0009803260039445165
11.605053,0.0005545851767863463,0.00039316303898983353,0.00038316274921786287,0.0005256460933082248,0.000507250327273772,8.242543457709759e-05,0.005285600341114862,0.000522495890232752,0.0005486562131973915,0.000203592642660829,0.0005908598999680791,0.0006916250305211231,0.0002769485050254339,0.00032026784678987455,0.00035158908400913333,0.001038796239522849,0.0002525232183365948,0.000690198939319986,0.0007655344700417517,0.0005430069362730069
11.641374,0.00022487824775185543,0.0003398794110286456,0.00044935130498276746,0.0003993778509469707,0.0005617051781720069,0.0004533251663835998,0.005624605226024426,0.0007299024125475282,0.0004811223044803902,0.00010883421211817694,0.0004950787471520137,0.00043266310172753554,0.0006618464079370443,0.0002282110705560659,0.00012074180387911126,0.0003162214376477707,0.0005313730600936124,0.0007823273669124605,0.00019589476047194635,0.0003388655157452393
11.671494,0.0006597194348300856,0.0004407289098225168,0.00010734693326253817,0.0005922869475177531,0.0007097014662395799,0.00023476390317912424,0.006076502581192968,0.0005527555141581373,0.000599920063376781,0.0002953222896665216,0.0005290034626315923,0.0007979794879799556,0.0003917768101897641,0.00041242237430527847,0.0005049736104045793,0.0006892725494683445,0.0006852455344339727,0.00033858342546602916,0.0005378881925853148,0.00020039946825967613
11.699887,7.852319075471394e-05,0.0006049723901336194,0.0009042297796611261,0.0003344537916424242,0.00042880082896025435,0.000477488546640709,0.006814252139976951,0.00045878691983776323,0.0008093405996443493,0.0005971304068686602,0.0004133114432590521,0.0007562379010863655,0.00023513646843374114,0.00040768050155385265,0.0005715697492999619,0.00027179122198885044,0.0004516949196139755,0.00047479490800400945,0.00014961682889015452,0.0007590609666758511
11.730608,0.0001584781578964523,0.00010945516768918986,0.0004891458102123482,0.0005320749375671151,0.00030873985563502555,0.0004959951235079978,0.007027437986880808,0.00035998247511110016,0.000890196706505097,0.0007960905017480131,0.0005733009150238269,0.0005851604005563584,2.6494512822467018e-05,0.0003532799312302387,0.00045064353591448366,0.0002339408334048208,0.0001016245536324722,0.0006123327491734756,0.0002641081222980112,0.0005650934610687035
11.758912,0.00013767744956565652,0.0005002225747726759,0.00035971843619468267,0.00025195007711849163,0.000909873739308795,0.00033968336011185285,0.00824634472027465,0.0013705140544860964,0.00016913714362614497,0.0007334432265803108,0.00016619465005691177,0.0007491394294691601,0.0012355895135888926,0.00038679132880291907,0.0003400102932668228,0.00024099786584112358,0.0008875100188691718,0.0005653883078568436,0.0007631687105608894,0.00020009459943651006
11.785885,0.00044267668325421896,7.08894062531286e-05,0.0004523725006451225,0.0005719857128891867,0.0004700228786211992,0.0002872862238845682,0.009051762194115631,0.0006526194152806712,0.0004458922804494682,0.0012450224132189449,0.0002923515372908111,0.001113715640236644,0.0006605551143307322,8.848199453847966e-05,0.0001425178870869873,0.00046055122240099824,0.0006051282697315162,0.0002329239292930171,0.0006813375822310437,0.0003640347099917042
11.819251,0.0002633644203203982,0.00042992769261268447,0.00015928673259548983,0.00041340307241102467,0.0002861528129415232,0.00083172165152878,0.009960700484145053,0.0010983774517801565,0.0012798419879609699,0.0005244668203918657,0.0005427651317037284,0.000377736602135446,0.00041847437357424213,0.0005326024292169196,0.0006919754955788949,0.0004704840847811302,0.000725284232948516,0.00028778416402091926,0.0007257706947028882,0.00026437852849151765
11.847648,9.186656720280914e-05,0.0006114886530243449,0.0007475955851371252,0.00033493942568014085,0.0005488429669497107,0.0007220470079335459,0.010642786341266704,0.0008882462301894967,0.0008238303263643027,0.0006643231774730202,0.00011771203139846549,0.0003755737246473898,0.0012690797355500326,0.000518826100842689,0.0004407125627644126,0.0002682768294492235,0.00043798819334640144,0.00026454796444889256,0.00043456735763610217,0.0005389761235684243
11.875993,0.00032729459991397966,0.0005528416998173639,0.00038330844345002736,0.00012368247040664234,0.0006431063905205265,0.0008534373216748579,0.010819695431366481,0.0011467379690177175,0.0009880755297554634,0.0006342661895168064,0.0006405382466272508,0.0003499930831125582,0.0006538956834316187,0.0007994385624125941,0.0003279384254449764,0.0006251071813978251,0.00033851372165291335,0.0001737848043742343,0.00018610824941911667,0.00030437250577043955
11.907483,0.000701672111216099,0.0004525075115877598,0.0004904690218144448,0.0003244011087464888,0.0003256547749889035,0.0013266099214455844,0.011604688581482692,0.0012475280691505472,0.0008767259086439736,0.0007790862977779437,0.0006326339106981127,0.0007096184284056851,0.0004528695729087027,0.0006422423254574294,0.0008128994383107874,0.00017142464332672698,0.0007537655214933703,0.0002468789245415413,0.0004322874406405093,0.0006890740810676142
11.934784,0.00037310769076659585,0.000589106306698723,0.0003959378246887765,0.0003140424187694067,0.00017468726504779554,0.0011164743140335306,0.013156008895629331,0.0012851104133884822,0.0007746081596813891,0.0014086400976772234,0.0012315639605075556,0.0005079115854821378,0.0008401860502820167,0.0004331984382616131,0.00032565711541531313,0.000509400481596296,0.0005812756389695829,0.0005645299372600861,0.0002863640179873969,0.000366297743113284
11.964617,0.0005464448300967684,0.0008406089646167728,0.0005005325087549388,0.00030245685145819046,0.0005625650146795625,0.0002093284101217741,0.013435339307368404,0.0012240892484195766,0.0006245290712924608,0.0006266248590836969,0.0004883889174192582,0.0011096666579877724,0.0004976774634690873,0.0005910932510067857,0.0004886987193452902,0.0004540326418025374,0.0006077198668117182,0.0001382041170776703,0.0006137357397048717,0.00023639648512537053
11.994736,0.0004606670919990118,0.0005657008678331528,0.00024362292601842728,0.0008740160720838751,1.1133674991166935e-05,0.000661380077668282,0.01455346218089255,0.0020155423038258203,0.0010420729815733805,0.00098431271556201,0.0007944484667511978,0.0008963253659683212,0.0010195498736779364,0.0009230218942504992,0.0007151897203768313,0.0007131176309273565,0.0003836208193079084,0.000468664137244352,0.0003018591612758389,0.0004091170183266982
12.02339,0.0005877888219127451,0.0003989544537393852,0.0005252150107775236,0.0002624890187585445,0.0006838427738598148,0.0005667807324728599,0.015015952963626079,0.002338490842956155,0.0015455290688419518,0.0007583249273314121,0.00038679653591929203,0.0006126510363190386,0.0005892894843094629,0.0007477840736144625,0.0006399773199885006,0.0003900964249483804,0.00038090519530711484,0.0006264573282357992,0.0006641142533379375,0.0002734039093547322
12.052042,4.101923257006319e-05,0.000191262840162681,0.0007029446572566771,4.474008765787828e-05,0.0005829863482528627,0.0006576195608630128,0.0160758076999312,0.0027670309823017093,0.0014573458223858468,0.0005376646584456204,0.0007631033741888833,0.0005480727403157078,0.00032539741601002374,0.0007001704853317011,0.0007258009884645127,0.0004282821058135234,0.00038757353998675165,0.000704151974884544,0.00029013931267206784,0.0005776228045241326
12.081548,0.0005054130772814806,0.00036185031571461454,0.0003751992748424112,0.000855415625605226,0.0006808938979796617,0.0005811973451087737,0.01675804438330762,0.0023193521546947937,0.0007480805794660221,0.0006332787668331324,0.0006306699923746312,0.0005954810972209045,0.0013484465774283427,0.0003150568671260612,0.00024008367158694422,0.0007182948566782726,0.00013840250008593328,0.0005631558509627203,0.000248395238513076,0.0003975560578290308
12.121655,0.0006149299401326175,0.00019688102281721534,0.0001131902958397299,0.00043509827341486586,0.000610054392234887,0.001495765190363157,0.01745280145716064,0.00235044407102235,0.0008403167514556491,0.001821614373379078,0.0004275960347515775,0.0007988974642270671,0.0007465926465733597,0.0005484378064798753,0.0004118659792297449,0.000691855260288157,0.0007905955206485307,0.000363754771335122,0.0006898978884454681,0.00030199211545628153
12.151969,0.0004461005720016496,0.000541777782243688,0.0004770216443045241,0.00040033710188043834,0.0003177081503282978,0.0007659119744142083,0.01913050058157903,0.002982058127650356,0.000914829670301264,0.0006897847332723459,0.001166590312185226,0.0009520053404750371,0.000520845064584151,0.0006810599167338683,0.00021332237954119613,0.0008116070201105927,0.00030939426180459677,0.00036798620924001816,0.00014974786672432175,0.0004899336821901594
12.180582,0.00037037173980488937,0.00043012579035255977,0.0005310861927761147,0.00033741271058367663,0.0005150656531198777,0.0008184177902568968,0.018967191945683096,0.002919248838617285,0.0014550482251339293,0.0009412378231552156,0.0005425188239483419,0.00044963959254486137,0.0007014426493681038,0.0012190597081806948,0.0006071329609079895,0.00010361898704182514,0.00028587326200536073,0.00021192731279166753,0.00042960910980648174,0.0002716727286018327
12.211582,0.0002016345608482285,0.0005058295969452677,0.00016454269757280326,0.00038153826859779245,0.0001655846483177415,0.0009994137729876361,0.02099684308560854,0.0026472486424918436,0.0016923610850840933,0.001093958596531625,0.0008175007154734296,0.00102945679220418,0.0006943503078503789,0.0006440818815683869,0.0006063484309532241,0.00024468912377980767,0.00023983247879687516,0.00041804876142945976,0.0006353367356534764,0.0004103261311472354
12.238983,0.00035492711625957526,0.0006741629265827405,0.0005165651939097721,0.000228283706677766,0.000703624843559185,0.0014691080937026327,0.020951626046483908,0.003225978168054464,0.0016491838094480173,0.0006308610627746755,0.0007296175142540857,0.0009473516827681897,0.0009186436389086045,0.0005474926044292628,0.00010626162591964687,0.001034577332637412,0.00044170052701706183,0.0008164039041836458,0.00030902213459900474,0.00011330655015805658
12.266038,0.00038125440229036403,0.000550761765022609,0.0007429797089268009,0.0003505392997594238,0.0007294602774102492,0.0014284264485558069,0.02161395705425824,0.0030933125098419148,0.0013504328988933206,0.0010971868041140635,0.0011312327727535149,0.0004072698040725272,0.00044027571175333494,0.0009600223063780128,0.0005083292363673403,0.0005402094671487587,0.00047114371285403344,0.00028320450944715407,0.0005732076734002249,0.0007490233829544432
12.296443,0.000515795556251391,0.00041196115673966803,0.0001903902140053673,0.0008683380353629961,0.0005561155588466674,0.0014824784811721307,0.022487513968945542,0.0032942316845655482,0.0010900888077705916,0.0012569217298017265,0.0007469000836512349,0.0011529764297868303,0.0005440044766929881,0.0005777068267309894,0.0009248468706458212,0.0004911661043905736,0.0007878222137489299,0.00045413635455394724,0.0005702573279932687,0.0002597313768816006
12.324378,0.0001409751351742391,0.0005587021810862089,0.0006540875849655028,0.0003188887683563757,0.0003904941531127665,0.001094085810729028,0.02316241304626013,0.0032534236927037096,0.0015333822243678696,0.0008506271261003594,0.0007055270426637485,0.000900748522364004,0.0005067728305183336,0.0007671015925606962,0.0006020286905765904,0.0007855152323716851,7.962009544392574e-05,0.0005238173996807939,0.0003305018410767881,0.00019855739894676414
12.351451,0.000642393392649311,0.00037630092234516323,0.0008039204645813597,0.0008597391686922319,0.0005293193238900334,0.0015052482172892984,0.024431273283616647,0.0033742531299725334,0.002079340743147531,0.001067258604572182,0.00048281070189189765,0.0010396984409211077,0.0007400578989000717,0.00022704958349841097,0.000733500719266646,0.0006700139990063941,0.0002803808340868621,0.0005928993854343118,0.0005304091485561052,0.0005585219768666946
12.378553,0.0004431113846756152,0.0005273061632056729,0.0005177701814061153,0.0003521836834443879,0.00042880082896025435,0.000770831282198356,0.024731441168077614,0.0037232724719897005,0.0011653296126950406,0.0007201317567031398,0.0009805101766519333,0.0005815149809014914,0.000928416018479782,0.0003644702931545556,0.0002874701082829762,0.0007257351284726387,0.0008811593988017673,0.00027336882665809085,0.0003567567032027231,0.000527715846260463
12.410462,0.0008283940307626046,0.00012761588619160974,0.0008451489234009527,0.0006366788123753447,0.0013337170065601661,0.001649455288555828,0.02552043865700465,0.0032782686294696856,0.002289024643039672,0.001310868724366682,0.0011769211405011177,0.0006154231393567717,4.3287835096441415e-05,0.0009008215423065705,0.0005045906200592355,0.001020066889378667,8.599314934516404e-05,0.0010106271156884775,0.0002411783926579573,0.0005856732345168084
12.437103,0.0004009584090625406,0.00032033714426284464,0.00031508526361723107,0.000471704866801124,0.0009386384980726002,0.002130003083727179,0.027049702472339184,0.0034235557085635763,0.0019172070301484673,0.0012700573901133735,0.0009563405136212741,0.0010875322039313592,0.001187910450780036,0.0006006930614195415,0.0006560546567822611,0.0007737732416632875,0.00014997282276846727,0.0002173196019813654,0.0004581543965062897,0.00030624577021136123
12.465364,0.0003009693649457616,0.00045061703838012563,0.0011974488171037283,0.0006495688253613775,0.0012031198350584429,0.0020299868193771747,0.027546262154493913,0.004166992407444025,0.0017983312963818438,0.001608795510201845,0.0007566029038482428,0.0005296629694792451,0.0008565466338912364,0.0006406278640287991,0.0012148351183815934,0.0008556710267625087,0.0004503848263236005,0.000248009392977759,0.0007499759706615399,0.0003266968968983168
12.49232,0.0003473600166608203,6.113203322113541e-05,0.00036369192824553385,0.0007170110470380613,0.0008294997409033965,0.0025192751159138385,0.02845006665606805,0.004177478329081912,0.0018213650114729005,0.0021083797178913905,0.0011961490959745684,0.0010607695685330514,0.000717101454352786,0.0006704568035673161,0.00010386700208312679,0.0006101210396982264,0.0007281724155664222,0.00027610212492165106,0.00047025950135920784,0.0007092220195022728
12.518993,7.198335015060609e-05,0.00016043916221985516,0.000443379188267586,7.188232560620328e-05,0.0013416507001747745,0.0017338784161018382,0.028990191331533695,0.0033020250387161836,0.0018663540395348315,0.0009385281325615712,0.00118533960405013,0.001045786973577187,0.000981194401962768,0.0009654355529983741,0.0007666570962022047,0.00015112508502655763,0.0010161832623392674,0.0006346223058141105,0.0005833691131767872,0.0009456813879136622
12.546099,0.00014901027049960138,0.00037212341065335087,0.0003366513560131556,0.000772499389139394,0.0008298548483174128,0.0019743127308850307,0.029950868529735563,0.00420544139377061,0.002098533530605146,0.0011969337082084986,0.0012876760690874224,0.0009313176731857445,0.0007995424552398465,0.0008379621269215407,0.0004041424279693308,0.0008243605974294619,0.0003622105015761212,0.00040957422678298357,0.0006204269923530057,0.00022026103958438722
12.573951,0.0007070280995087918,0.0003114889362550347,0.0008700810399125638,0.0003540709244765574,0.0009383062148939313,0.0019225723360936974,0.03044615742508716,0.003946150471938369,0.0016313387308621967,0.0008025108535259039,0.00157361567051687,0.000806492461759737,0.0011986967597951948,0.0006025704173283828,0.00026226648432271994,0.000546686509941943,0.0004280169501719475,0.0004731421066213003,0.000701925022342143,0.00041173200705112595
12.602867,0.00030256632031488924,0.0009743491540743777,0.0005024345867113241,0.0010243575248109935,0.0009512347572269797,0.0027316773356132326,0.03166851559358283,0.004046514377237183,0.0021428774565313453,0.0018513575488464907,0.0013974132101542,0.001213132232400494,0.0009657820085199377,0.00044434406694858323,0.0006603937447014875,0.00021940120566417992,0.00047997208052216446,0.0004372137046724716,0.00026802238074670205,0.0009552478259620834
12.630983,0.0009525041045612449,0.0009149208443360377,0.000516653783297335,0.0007018497779543608,0.000714179698061283,0.002465390342553948,0.03217310603462003,0.0039905673519177445,0.0023931558269405574,0.0008639918072854279,0.0010550176162043025,0.0009945001582902491,0.000984659958341546,0.0014667420138506594,0.0008854231311118837,0.0007099731176677135,0.0004182176310809738,0.0005103734293192222,0.0004962018467177846,0.000485793976381997
12.657927,0.0009655018830796344,0.00040447752243244435,0.0010078295691659366,0.0006742911724302268,0.0009443387461939988,0.0028117703295059094,0.033051942348475444,0.004171786127067903,0.0024759625525866045,0.0011986426276034516,0.0010676624864800603,0.0010244372281362328,0.00084781093929765,0.00053619900270315,0.0002894747962336992,0.0003041914715168259,0.0006572037813304826,0.0007290373929752373,0.0003183375315619513,0.0004640766130797525
12.685044,0.0005622805074906926,0.0006906416821476482,0.0005710181511708607,0.0011615397630727426,0.000840533882105952,0.0025769966628058,0.033639140224743826,0.003941021832591687,0.0022753636960624857,0.0016132183323013937,0.001467278302998173,0.0012651237373453622,0.00032169357658800885,0.0006964406988556753,0.000482365248944806,0.0007885323126973041,0.00022636638960682245,0.0005495466562672288,0.0006989694333987864,0.0003618147849031206
12.714332,3.5149815091121136e-05,0.0002835285687268213,0.00018516920755550938,0.0012320271417864855,0.0010778682983544905,0.0018928433277817826,0.03423875624124001,0.004577089999984056,0.0018756020771661347,0.0006089961896581911,0.001208779691028039,0.001208354917318266,0.0004379654212363153,0.0007718634758846825,0.000663121271945923,0.00027832564350103415,0.0007577775510591188,0.0004750693029146801,0.0013197665395167767,0.000723398036315849
12.740176,0.0005407637467992145,4.448136743063932e-05,0.0008486602066449805,0.000512567273159945,0.00047939067191847605,0.0032721517471328765,0.034309824843357525,0.004239057386598798,0.0027275276817639365,0.0006382040610848239,0.001157199369280467,0.0008646933854705841,0.0009322064201526695,0.0010287157520719676,0.0003069273549799231,0.00020022307539436712,0.00028247950193664717,0.0006723306818748873,0.0005505892263396606,0.0002892451427845249
12.769056,0.0002735733531024738,0.0004290781348133592,0.001208081924582115,0.0008044954361228482,0.0011287832199981076,0.001435965392828548,0.033733114941585464,0.0040143526983817115,0.0015519757572408912,0.001419245358482305,0.0009237320408464233,0.00026978089812715295,0.0003165749197791301,0.00036725794843471397,0.00016206113819238467,0.0006986732585667214,0.0002295875677935876,0.0009145300619109038,0.0012336530014325157,0.0006945017674952859
12.796302,0.0005592079988019979,0.0005734643797995438,0.000279091804990078,0.0003285467757680217,0.001747592087275641,0.002692441221880252,0.033128238363634974,0.003862557383518018,0.0011681923941757784,0.0011570655960602314,0.0009598774983415381,0.0006978331582875637,0.0005750738030549367,0.00032096074989035735,0.0006780736114758816,4.537485064146939e-05,0.0003839166191642899,0.0002522605058156882,0.0005783285760422647,0.0001889967677692878
12.82333,0.0005260786980458233,0.000850546135102072,0.0005352144222871296,0.0009351365314833403,0.0008686692580237172,0.0025810085417406884,0.0322614718356311,0.0027678858847283664,0.0017858411854216629,0.0012710536548992725,0.0007336789126533112,0.0004846083656417514,0.00038366565032005344,0.0006212466119076508,0.00046236717658748686,0.00048763560465850105,0.00024315211141396893,0.0003536784104936892,0.0006454574854141922,0.0003063861724930264
12.850309,0.00029415472447586274,0.0006043416452527926,0.001483270308135816,0.0003272449998068152,0.0009846467591573364,0.002449400430268988,0.03156203716579923,0.003551945815707869,0.0013225526029313054,0.0004973770991317858,0.00023961481560179468,0.00010395520515040273,0.0011359379527041667,0.0005435431767359133,0.000569989893568165,0.00023300538147890838,0.00020183627095451558,0.0004147792933729685,0.00035444396409149785,0.00036077858017701745
12.879659,0.000530994820371675,0.000182904304712053,0.0004573041849380505,0.0008186039717858483,0.001541035978430781,0.0022557142986849585,0.030797338421437902,0.0028154837806882173,0.0015851043842284689,0.0014578607207093796,5.235137082263077e-05,0.0005500024118618165,0.00026055103426593523,0.0007260257568785921,0.00032984345256583487,0.0003897622839953913,0.00036486831408229307,0.0005863321703917563,0.00047324923207626773,0.00020775831476741976
12.905552,0.00044971914317173267,0.0003419365812007028,0.0012796636839077734,0.001283770656258394,0.0016848557310263654,0.0025157035194266417,0.030037046436810298,0.0026825813944310237,0.0015110159587882373,8.150728871413119e-05,0.00013670292327010674,0.0006825015833816151,0.0005578110866197523,8.215326847694322e-05,0.0006960409682973422,0.00023410822153553445,7.903761504395142e-05,0.0002001018133774935,0.0005575374093145511,0.0002276511321990373
12.934355,0.0002714923110831886,0.0007346564562065979,0.0007820190592170216,0.0010855352751747032,0.0012134333432808958,0.003170336355682055,0.029416164379873502,0.002369636013780882,0.0015379513251603787,0.0012949822498871195,0.0008455830585768851,0.0003892877781037903,0.0012059371283229643,0.00045666893139214096,0.00011890459015656934,0.0012764745516600207,0.00036740367815966577,0.0006642681979159969,0.000248460643753611,0.0006079110841060822
12.961804,0.0004400035984366653,0.00041332603287714143,0.0003813389002407983,0.001151795279796568,0.0014643980828195583,0.002672693467193331,0.029180513330682063,0.0024920683956572982,0.0016333171287517332,0.0003004210576895844,0.0006746030960045824,0.000391380231088378,0.0003608414560003598,0.00035327024830986853,0.0008321178681177231,0.00047928373749063816,0.00015797866708637255,0.0008635723495618729,0.00045062008895991083,0.0004642969196874306
12.988806,0.00040944566173282113,0.0006721331983949252,0.0003473974137329003,0.0006216383189066735,0.0017136654753705958,0.0022957755053576987,0.028858440640413666,0.0020768298661100093,0.0006744640827226067,0.0007114081690720575,0.0009621942530705475,0.0008440412850822357,0.0004245774044283931,0.0007436859013032107,0.0008453819198147299,0.0002838712516787961,0.00023432102378992013,0.0004752047574504316,0.000572076302333684,0.0005350101826129716
13.01569,0.0008563506164851502,0.0004533480920055933,0.0007162435853051829,0.0009897017042740353,0.0021126806121806387,0.0026597112985358396,0.026809720668680728,0.0024298307441803922,0.0010640362011647242,0.0008688010093607399,0.0005964917020209964,0.0006469551477225722,0.0001439535894203907,0.00044753717355372675,0.00025143257379439015,0.00024296634729760558,0.0004825766938895883,9.383386650626466e-05,0.00011399248204269427,0.0004342432408917861
13.044338,0.0008893116300331736,0.0007335628910654145,0.0006415196692362925,0.0007304716998821583,0.0007972189589596566,0.0025160594533710635,0.02708020328105328,0.0021921656650880123,0.0013199772313402295,0.00034942907491190557,0.00020242974738379717,0.00025004644742437215,0.00023249776676187792,0.00014755180818996498,0.0006326104254901021,0.00044721361147944636,0.0002129924954405788,0.0005854162503295815,0.0004311808063367422,0.00021435534980870924
13.070597,0.0008452840494016138,0.0006508227715443617,0.000818362726469227,0.0007082083958845245,0.001281428675756224,0.0026347625061642296,0.02622662990620033,0.0021712385216477535,0.0014458483421122817,0.00020714691739251876,0.0001383451904257449,0.0005447870183078349,0.0004504738435431083,0.00037237222110525817,0.0004111181441983572,0.00045791778000517505,0.000500506722943482,0.0007916080169882383,0.0001688695277010767,0.000229939489830287
13.108283,0.0007330647322916746,0.0006602082117935273,0.0009062476393232223,0.00021764966039533758,0.0015775079608707201,0.0021136077480704797,0.025665233012855542,0.0022603922826952305,0.001307091606361917,0.0005936853746796154,0.0007326156320540618,0.0005357441953665558,0.0009974437573417323,0.0001355601983649241,0.00025683485109884353,0.0003099918155546949,0.00016048126132738727,0.0003909410172358694,0.00047678703096896134,0.00016264533446053303
13.136617,0.00013743980482377931,0.0004133081453986644,0.000925420376111839,0.0006631231664687249,0.001638507794001456,0.0022863076680627982,0.02485502381446541,0.002280858817933041,0.0014004880658579535,0.0004506329077149655,0.0004937363216810384,0.0005538804355229565,0.00011209745376135505,0.00023158722793737942,0.00027653207597456064,0.0004738103266318283,0.0006246953361170567,0.000665381826809671,0.0012944497784931302,0.00016899676001649498
13.163198,4.532841366494957e-05,0.0002871636454787243,0.001064920321417007,0.0007106948559898299,0.0014750357670904747,0.0020535237530018126,0.023239429066643304,0.0016594235454419647,0.0007420814306896154,0.0005831988688829779,0.00037088900913517326,0.0008014458818653915,0.00028843239996877005,0.0003519013485525912,0.000488534312112246,0.00010170196314182853,0.0005629501019150113,0.0007414779522617308,0.0003557794332188033,0.0009808471063579526
13.189707,0.0004939707874647793,2.579138404793931e-05,0.000825638159975729,0.0010844066364664139,0.001031223386701485,0.002368307491013443,0.024009692345565,0.001955755937805183,0.0007729546013299286,0.00019120517034369676,0.00021230305563417075,0.0005739285543439726,0.0006151722120844508,0.00047524249583601484,0.0002618994464784536,0.0002379269236386583,0.0006312592441241458,0.0008571672570003196,0.0004534729302216313,0.00022708051154171508
13.21903,0.0006134180494866725,0.0003818668637643288,0.0005527728701048172,0.00035206773586876275,0.0012634685410784718,0.002412949884955961,0.021578770507934383,0.0017406701463274785,0.0006196279735807851,0.0005700055929961351,0.00039096995571534385,0.0008252564469824305,0.0008559641380863924,0.00041243401284778223,0.0008789093306887582,0.0003403073029656923,4.911911384803711e-05,0.0010177677629169288,0.00042909464679762016,0.00046152748948227046
13.244307,0.00033181760850649604,0.0009125832595701796,0.0005266701251722995,0.0013068179908540555,0.0005048143599455739,0.002591020713551756,0.021692532696613056,0.0018001314546703955,0.00041900977656627545,0.0009576842479704985,0.0008131153638095874,9.887781792818476e-05,0.0005702084424636687,0.0010951087326931813,0.0006333766252265096,0.00017181926083601837,0.0001776019402398471,0.0002822025449691418,0.00020725124696896078,0.0004232430533264021
13.273014,0.00034238242112764417,0.00048151391681802345,0.0008295693948029918,0.0008192064324875814,0.0010362913269550023,0.0014980859682793084,0.02102383205921763,0.0007183766485585963,0.0008783159574151587,0.0003256967900203541,0.00024067820341107388,0.0009166607940403721,0.0005945287080205223,0.001111666262105374,0.0006188989340888328,0.0004511571086399245,0.0005219469770860829,6.220000025078153e-05,0.00031424469655479494,0.00024261966705592123
13.30115,0.0010159502290206376,0.00032493289615754563,0.000851731927897451,0.0006105198962951185,0.0011309925374916024,0.0015548197660378879,0.020373734431301027,0.0013937476703590724,0.0003203505199997102,0.0009053136871213987,0.0008810902241023596,0.00046582034324772363,0.0005892789512291197,0.0009320468146503527,0.0006665502788865448,0.00010351483844592647,0.0005848808097368512,0.0005402280625604306,0.0003828048368007635,0.000773725887995638
13.328238,0.0005157710067250998,0.00035249926068245933,0.0003806212498838412,0.0011824795384469172,0.001940767359204756,0.0015710815821902476,0.018680404108445618,0.0008217899119229274,0.0015788217014950465,0.0005436358353271079,0.0010557108326285625,0.0012344172047270667,0.0007225329811582243,0.0001349924640995778,0.00029423049427651043,0.00048167019060428064,0.0003852207394792906,0.0004219550021200329,0.0006657853374005535,0.0008828273695610057
13.356642,0.0010125409848491115,0.0002949039548490301,0.001344343826687563,0.0011243912142245322,0.0009850417996656116,0.0018863043180781017,0.01833287218070069,0.0005343748614833903,0.001636536010090302,0.0007840315630941895,0.0011497204586377618,0.0003533997492875342,0.00025579230977986703,0.00037966861912458005,0.0005719049449923217,0.0006421690746563937,0.0008180764207599442,9.389264684297568e-05,0.0007368329455292961,0.000295673005420401
13.384802,0.00037551508554517737,0.0007137778567383442,0.0006386193858793504,0.0008279432945799303,0.0009499476429395724,0.0019674108879657874,0.01768847995685298,0.0002996772367151814,0.0012321270012078508,0.0009573184923629498,0.0006768764759480486,0.0003985727224355137,0.0004959530782594272,0.0005369398106396772,0.0014018084095171184,0.0007346920209952947,0.00033468305493826206,0.00018039291216214682,0.0010667563258401833,0.0003888229070825517
13.417291,0.00025702854149981197,0.0007575517044187349,0.0006475780253509792,0.0011919127258623408,0.0016094463086630318,0.0018482274647260808,0.016322732048075293,0.00044707386013206635,0.0008224866197435325,0.0010329390190207373,0.00036174169216848963,0.000488480226128708,0.0007968638175037155,0.00047764284509460374,0.0010493010983275975,0.0008643479974207994,0.0004308867247761484,0.0003303607875896357,0.0001688837394452928,0.0004337551992821817
13.450009,0.0010142856069338456,0.0005644431293806235,0.0006186114958552071,0.0012261584244133493,0.0007802689413615127,0.0018783063901726374,0.01621666761718332,0.0005128465556455281,0.0012811233535046113,0.0010985461983479279,0.00036835052370973463,0.001140344221315028,0.0006347373602350823,0.0006869027421758266,0.0009181793681450924,0.00044966935182830394,0.00034131163720329334,0.0005901224976624815,0.0005874896442617932,0.0003003995460530003
13.478445,0.00021965387181015347,0.00016899888719357727,0.0006656385966879873,0.0013797538210646892,0.0005392096859482298,0.002236975011502636,0.015074796281644555,0.0005707222279077478,0.0016984497017210245,0.0007958355914014168,0.0008006436545717712,0.0007179251046290682,0.0005121045293191908,0.0007889555928256624,0.0005331782654452586,0.0005605990124783758,0.0008281544957059094,0.0006676794981289199,0.0007418181324204055,0.00046139029161375056
13.505072,0.000239761030197985,0.0005994862189754477,0.0008348573323244349,0.00030330572141484797,0.0012031976313014048,0.00220546076463572,0.014563413602791153,0.0008492959239163935,0.00038850246577295866,0.0010718239475369924,0.0005247328097454397,0.0006354199778308315,0.0008179232599536542,0.00042289272955675937,0.0002066615445156175,0.0004952509936780381,0.0005461115393324855,0.0003721914802377237,0.0002448543110703354,0.0006653296963337377
13.537247,0.000721082751838526,0.0003589455957805991,0.0006973930565224743,0.0006765912471161587,0.001436684938789491,0.001905824006964544,0.014132105228120537,0.0005445076247240551,0.0007913107369626874,0.0012994584046976882,0.00019214056726748053,0.0012932778708165133,0.0005964530801544495,0.0005927171577099805,0.0007583710760205423,0.00023345023874768008,0.0004153934871124454,9.930688123357355e-05,0.00027000563897069073,0.00029355645541543333
13.563192,0.0008902079085216504,0.00033858592720795324,0.0010678162729428158,0.0009155450578453546,0.0016102834342505386,0.0009038367629193611,0.013114853544950874,0.00014472679572654894,0.0007903398659102517,0.0005960909583764401,0.000692250103365538,0.0010551289135680639,0.0009839928033293119,0.00037944236237982387,0.0003458294430206679,0.0008787803605215409,0.00022682414629772449,0.00043664591091705385,0.0005498050958761655,0.0007425122945654823
13.591313,0.00036189543069756674,0.0005111374573489761,0.0004886044336263624,0.0014525661303796062,0.00021271648502016512,0.0009270196160876304,0.011903389755951769,0.0001825295656546643,0.0016476387612877695,0.0006867536018625313,0.0004852454174505127,0.0005520259922603921,0.000885723224909217,0.0007152180920840912,0.0009921545108150286,0.0004875043397240582,4.709779222735734e-05,0.0010399518613123152,0.0004988543880227984,0.0003566014868544645
13.620384,0.00017740190974895975,0.0002883497205682748,0.0008730575254635257,0.0012616225071976617,0.000458540699737023,0.0014235427993402243,0.010801983810397374,0.0007021409546033298,0.0013442754630896498,0.0003954997163269063,0.001283885122098841,0.0005751097675172175,0.0009357319464260346,0.0005923042279776461,0.00012428843592817275,0.0004890919152974885,0.0003514991570520283,0.0006602014967482217,0.00013869180290971512,0.00015849332979127564
13.648776,0.0003540559201213757,0.0004045662447683894,0.0008384511682534112,0.0007339894621851136,0.00027293737595231226,0.0014056951564799533,0.010146521107855468,0.00013470945115062028,0.0013041073706025392,0.0010051751939350847,0.0008646823255402345,0.0007485868236469116,0.0009082019876298823,0.0009490231427212286,0.0005439877677900667,0.0004785640686815459,0.0007353097614855758,0.0007784714658186445,0.00037609683321291395,0.0006033917528407638
13.677041,0.0008726559559916138,0.0008427087862954865,0.0005711354387063838,0.0007640576197065498,0.0006079285659331503,0.0013431806034894802,0.00899914893308773,6.619657477111871e-05,0.001682953609854411,0.0010655746963941619,0.0006257437666117553,0.00032932502767946825,0.0004911891421758087,0.0008976056633404038,0.00121795936565488,8.661430715255835e-05,0.00040310916190338595,0.001178064411909212,0.00028984726878693165,0.0004916486556142769
13.70804,0.0003067047287041815,0.0009497384960308797,0.0009094863152088863,0.0006969465027141307,0.00028132931346849343,0.0007546615160244175,0.008270390986400497,0.0009538304050239059,0.001373648028763424,0.0009476137569535808,0.0008937123512831362,0.0008183333433028078,0.0006113362095866149,0.0005910337899034597,0.0006272407002780069,0.0005786567252689061,0.0004508277602789928,0.0004344491702888879,0.0003115502011873131,0.00032693324583206744
13.735515,0.00042659948950326133,0.0006977649200701983,0.0003751047096296961,0.0010987775086356102,0.0007698163425081559,0.0007004962008217681,0.007568104867955444,0.0006514586063638869,0.0015488151784032562,0.0008486733553377927,0.001048929932030398,0.00015054713676981174,0.0011632202600259307,0.0010507820590460084,0.0002844416776749563,0.0005652342913150438,0.00023166172213728297,0.00048709187831701785,0.00017702971493115848,0.00030994507574968257
13.76619,0.0008838288253258869,0.0013416105588429585,0.000786016908821358,0.0005523892938206725,0.0007658679575918092,0.0006429455130646223,0.006732251507297891,0.0009827682040918686,0.0017597253056097278,0.0003612672559950082,0.0012508758494645187,0.001137313869895842,0.0007828641918543776,0.0009846481372336325,0.00040199782561120746,0.00016090430979775745,0.0004979870325669443,0.0009645362432814948,0.0008329053580673809,0.0007811395286341499
13.796525,0.0005624095746258687,0.0006819829994444799,0.0005249794913775813,0.0002375174265277546,0.00024377704529497917,0.0001982303947575507,0.006431500527193714,0.0016257515362019578,0.0014067427937134792,0.00048201136245554796,0.0008388929788320805,0.0014771314214680226,0.0013343548951007147,0.0002883786498838229,0.00034874532143235705,0.0007604748536068207,0.0009242548597311792,0.0005567939056712927,0.0008806569939727543,0.00046944650793011983
13.823268,0.00043537718448041193,0.0005032123445501358,0.0003308873995580098,0.0005249389575016191,0.00014931162108819707,0.0009552774636699828,0.004939416004916059,0.0012193075098744272,0.0015836368922381603,0.0005661559197850496,0.0010645369566187318,0.0011592432118113518,0.0012249018528215027,0.0005375830300087549,0.0006915381027107689,0.0005688639218488667,0.0006463631442777561,0.0005838875162580692,0.00027106602616563675,0.0006538494283217257
13.856109,0.0003065470144986412,0.0008314917899304127,0.0006027721572770214,0.000633235384912169,0.0004888341992148108,0.0003610467382960572,0.004931962702269007,0.0013535802953901588,0.0019105202699068221,0.0013939160057844385,0.001140508864397705,0.001405639377989913,0.0006933547538084849,0.0005741265684516873,0.00045315837084534526,0.001532274261471075,0.00016003197601177456,0.0003746264867840161,0.0006155492091168346,0.000265380012859466
13.882763,0.0005409958111035445,0.0007510038798637757,0.00038336061788528673,0.0006179434982068263,0.0007585101425509504,0.0007269146716095558,0.004384800835637882,0.0016775582300090459,0.0011627043054139412,0.0012737570146022195,0.0008171061410935708,0.0008846924070702093,0.000697381055403366,0.0007570566715824286,0.0010186357154752786,0.00016870597660335402,0.0005567946775456134,0.0005351039837529525,0.0008421368595887212,0.0003761116596997433
13.911558,0.00043054463890662323,0.00048212448437752687,0.0002911564961784176,0.0009404431646690034,0.0008862659575000088,0.0013274565813068977,0.003119434328613028,0.0012710599213493839,0.0014525461499707078,0.00131833247646034,0.0008949461952365073,0.0012656231575974989,0.0010882511048370155,0.0005963036736846588,0.000917468141199178,0.0009760842365984204,0.0004328646506889056,0.0005477697588465765,0.0006633111533121518,0.00015382517807101408
13.938636,0.000520577176588778,0.0003500617227601054,0.0004405303650788761,0.0003457252917426277,0.0010184725170619931,6.050757224543947e-05,0.002698911678626566,0.0022048220444650054,0.0018125234344275676,0.0018112008821288845,0.0007584749433122825,0.0010839779423232124,0.0008425330215063261,0.0012093308949969845,0.00033376240688215593,0.0008427590060033957,0.0009377229551204444,0.0006750267737035003,0.0004584604742465301,0.0004745303928348704
13.965259,0.0001718153526669746,0.0006100125528361907,0.00041983722191180973,0.00012463344060826686,0.0004694572171766603,0.0004203753874468635,0.002497486183215038,0.0019949082587454475,0.0019596987790316484,0.0013255071932303615,0.001954678367456574,0.0010499591578069538,0.0008821274613192933,0.0009848553547915722,0.0005994002917137035,0.0009128203200398243,0.0003891650074988804,0.0006890728130239848,0.0009469674218158406,0.0004916381067587677
13.992213,0.0002485749755449696,0.0002847033352187856,0.0004972235228991519,0.001031529808615074,0.0003856042718512937,0.00037915412087540326,0.0022784783904770305,0.0017254210007304346,0.0021684972333579017,0.0017892450760550122,0.0016222105354415182,0.0015330696002415199,0.0009173261933052378,0.0016411809034539925,0.0010520314607609525,0.000995897369558462,0.0001298547511723509,0.0002704615941998553,0.0007138304104456712,0.00047999191456018315
14.021788,0.0008091993886179646,0.0006771662924514686,0.00044980789078432563,0.0007420704290804053,0.0004603204973796478,0.0003730753382631777,0.0030336270013840085,0.0024324940149271623,0.0019129132110223645,0.0014175882195914021,0.00178666931420722,0.0013250324439175593,0.001275794064932678,0.0013742845849163145,0.0012888172968871217,0.0005473362685465888,0.00044277688294299186,0.0007747689016877145,0.0003586507247779331,7.85675015306604e-05
14.047686,0.0005677764029648574,0.0005211900527278589,0.0004162342488280166,0.0006187763685654892,0.001230125710033384,0.0004175504439206021,0.0031137581855918625,0.0024754311522582582,0.00124733848832299,0.0016844333302181518,0.0015170577093185954,0.0016954128575748157,0.0015920337216869865,0.0011321751295548643,0.0006556690785197168,0.0006377847208906761,0.000905879635755239,0.0005244564093235028,0.00021903585085392022,0.00013603262956128558
14.0773,0.0004437659020444177,0.00036941870395597163,0.0004315483946650693,0.00023278971289681933,0.00014127292685573792,0.0010234233845091464,0.004145731145708012,0.002742980058177817,0.0021938491995253475,0.0014151270906062492,0.0017546233026784481,0.0011677263764454996,0.0007326379582147933,0.0008090496665263526,0.0011179830567393616,0.0007778686946168477,0.0005186448340006774,0.0006499387916178086,0.0006300089899522594,0.0005568385281212162
14.10563,0.00042587169723306325,0.0005151690544271454,0.0007901674667319518,0.0002193743260105958,0.00021111779102621684,0.0004403627922957246,0.00427891324312669,0.002965302131922473,0.0014219347493056667,0.0017384347306057333,0.0017238827263644301,0.0019706635172666775,0.0014288044433371418,0.0016634784249588302,0.000791780239923014,0.0008446567297708262,0.0007092999610083241,0.00016313888971344182,0.0004487281192313019,0.0002347643392381184
14.132467,0.00030167367400688765,0.00017740396149526207,0.0011299983801391722,0.00039104798451605245,0.00025449180053787164,0.0005534634112782322,0.005278351281417957,0.002682418723660794,0.0023783233517364493,0.0020422559997948565,0.0013645995269969285,0.0019887332573340637,0.0010100350463117887,0.0010280165688763144,0.0010462979310809327,0.0012380555717140462,0.0005225385976540977,0.0005313486291173664,0.0010286650523368497,0.00019184034139339154
14.159544,0.0002361914586807348,0.00048151380223528226,0.0005862815160824513,0.0005265474733180737,0.0006065663811367802,0.00027112386923629347,0.0061742252878899334,0.0029283983856443906,0.0024770144673795826,0.002296400191892426,0.0017279069824836769,0.0021681664583497844,0.0013016792575287228,0.0007824914636026344,0.0009065206829367436,0.0005185822936491711,0.0005979445012526701,0.0006804384388962063,0.0004445342156660954,0.000510186574694927
14.189167,0.0006187503507969325,0.000627776297111554,0.00027360460256759873,0.0006146538722693138,0.000646231222381058,0.00015085561661414953,0.006724769890761799,0.003672871403068935,0.0024610304137083097,0.0020288922132236952,0.001353005005521564,0.0007704882064780781,0.001659645802287303,0.0011515379226972092,0.001433660115615942,0.0004075153431792808,0.0009999364770038916,0.0001929228773295778,0.00011532179998334796,0.00012317189325846287
14.215027,0.0003997153706778199,0.0008740128406251177,0.000656182426817175,0.00038387433030987475,0.0005834064878483899,0.0005861369753044446,0.007771209409071339,0.0036659653753294045,0.002442794059968004,0.0022690906116877903,0.0020654046710338477,0.0011279245117412266,0.0015680523928961894,0.0010099655081381462,0.0011471959117645395,0.00037187328737994384,0.00015278471485469057,0.0009837052017651823,0.00025458951595883777,0.00029175528133919206
14.244152,7.279354910251799e-05,0.0007708766151318565,0.00024292019706822918,0.00011378236270464738,0.0003838707968552907,0.00024006016304233194,0.007825260556510973,0.003712995064009709,0.002669936747369545,0.0024263761197627323,0.0015989892403545534,0.001161434182321325,0.0016761856790997924,0.0005465408212252646,0.0009842899472455615,0.00045813767622063305,0.000825970919136165,0.0008013947036749262,0.0003062512525663172,0.0004746333378008125
14.271544,0.00018284634936536036,0.0007465234607124176,0.0003457902645530297,0.0004438862101755677,0.0010493404378306439,0.0005793352028896452,0.009685050830431493,0.003995083097182045,0.0017529904496036996,0.0023797652003266553,0.0018671873402909957,0.0012567739877750814,0.0015786273562950041,0.0008286165397236602,0.0006978827595090622,0.00165165556971335,0.000890564118820782,0.0012880093093937848,0.00035545416600818767,0.000609761919549401
14.298612,0.00068777173045208,0.0007585364658276073,0.0004498606312079534,0.000696713008688422,0.0003150578138581281,0.00046186336476155453,0.009954847657646851,0.003843463491280735,0.0032031073602663187,0.001370420378120348,0.001510856075640447,0.0016661490320128021,0.0014457161510691209,0.001273134404041881,0.0003236845026282163,0.000763514140735036,0.0007025722932165736,0.00046596856388017165,0.0006084241010495154,0.0004585960304694207
14.325129,0.0003680066378102949,0.0003957536529079186,0.0004548658294896056,0.0002891791755329117,2.718001101837416e-05,0.0008863526115213149,0.011353050800567064,0.004288348573498272,0.00247452377849726,0.0029612947579753736,0.002113950308215792,0.001771488374906696,0.0012295465419203168,0.000699270646331555,0.0005831102470357446,0.0011328100205666247,0.000547713531204697,0.0007771613619692184,0.0005134051879084617,0.0009055048698996129
14.35407,0.0005420886430905714,0.0006696616642457281,0.0007629667966482351,0.00029937103927828683,0.00021386268339992876,0.0007203192113096296,0.011093686975898409,0.004251921499404075,0.003193692425463763,0.00229509365081154,0.002395276495116389,0.0013040357161886523,0.0021245945943694977,0.0009122424958722674,0.0003067109380035512,0.0004264429906524192,0.0005365842370534941,0.0011428494738284982,0.000348177298769332,0.00034413050173384685
14.379343,0.00036264253255746177,0.00020791122753749226,0.0002643516846576701,0.0003942802008320314,0.0005201094371583095,0.0012538034587524058,0.01244719457763519,0.004514480433702044,0.003107607407481708,0.0019712539766363114,0.0015027867343238115,0.001899398020972358,0.0015073388950774265,0.0011014948259806827,0.0013590067150188413,0.000986627368281892,0.0008550874417518652,0.00025170841197285303,0.000478500694970066,0.0004082749683536625
14.407666,0.0004794936431326724,0.00010107858101999927,0.0005790553085383705,0.0009297052589271696,0.0006974661333441121,0.0008846787548198354,0.013338784037970671,0.004550910286234696,0.0031001177756629092,0.0019426234509985637,0.0023068343257333637,0.000758232733778915,0.0010911130970090131,0.0017001986889520376,0.0010718480281228884,0.0009832042406055191,0.000845437719909929,0.0011361736887801931,3.440178180315213e-05,0.0006290346256969443
14.436835,0.0005986494047031214,9.527648927265973e-05,0.0010539421069575606,0.00026387640407489075,0.00022366312461813588,0.00017135899106259688,0.014030507479657183,0.005369571139940758,0.002919956118216783,0.002537412672553199,0.0015849015682618448,0.0018809730524291983,0.0011754849146108264,0.0012076424002576043,0.001099895651207102,0.001056022023867662,0.0004224439148434743,0.00039022511967780744,0.0003952562520436514,0.0006306236926912056
14.465095,0.0007815724805766149,0.0006498053187212849,0.00022042051285556559,0.000742926450479558,0.0007471759280274462,0.0013257935164820269,0.015134636913593479,0.005240837020582531,0.003455820480048322,0.002199601183784034,0.001978301555300659,0.001465466003090089,0.0018069807928581783,0.0015859901568444942,0.0008686267539490934,0.0005315685525815495,0.0003755020873336203,0.0004197403294457811,0.0005583914608733918,0.0005293783044249069
14.493448,0.0005703017339191624,0.0001411064159918309,0.00023912170792867753,0.00020213025712463746,0.0006192874215874691,0.0005837818620556697,0.015589138462866746,0.004908884122626202,0.0023028164823791883,0.0021227646026360787,0.0017297606302820138,0.002469688499715936,0.0016498367852406056,0.0018165787523151012,0.0006994397280750384,0.0009476165202904668,0.0010867310163275026,0.0003733129203848975,0.00045286351161936847,0.0002180817687065274
14.521698,6.187249482799826e-05,0.0007858657778493566,0.00035855940352250013,0.0007977337333375505,0.0005984948466618195,0.0010138095692148544,0.016834748844119854,0.00511877104205396,0.003049465148381873,0.0022256517647817543,0.0017397664263001573,0.0020517975107899075,0.001626323161931588,0.0011305410390365727,0.0012592182741534214,0.0008733623398614543,0.0015486062285653174,0.0005543797256709533,0.00037247558486631335,3.918046243979279e-05
14.549086,0.0004616180856838778,0.0005161021501065394,0.00021607333920424887,0.0007964567004390256,0.0006979352666601764,0.0010274752998032499,0.017310039321517447,0.004923433575608835,0.002159942531006216,0.0020644555115025953,0.0023983637524969685,0.0013609220486882436,0.0017016912003883582,0.0010133370290525139,0.0008607618340332241,0.0005175151985863605,0.0015506869082946965,0.000545262863182454,0.0006258730761807029,0.0008951328065726503
14.585416,0.00034452026144538207,0.0006049723901336194,0.0007983157068870486,0.0009370438587381899,0.00024773426581219094,0.0012124570813576427,0.01839600304304756,0.004941347324035315,0.003842489193203566,0.002742908815119177,0.002156161908579284,0.001845177527219664,0.0014642696785595857,0.0012766076772176115,0.0009797646396214718,0.00017290615713870994,0.0004223629322002346,0.000801897400097168,0.0005749733199365771,0.0002669343132820052
14.615975,0.00019827263324574912,0.00025216225144113273,0.0003115699367005375,0.00033416960133391115,0.0003290058995999665,0.0007478593224056967,0.019585872915588866,0.0055271463362992,0.003362818574706384,0.0026045585537405563,0.0022983634142077496,0.001482762005678483,0.0012502011944087242,0.0011090833662648846,0.0010557644106797405,0.0006273761161137894,0.0008862488582223975,0.00031902403140389186,0.0004380261057681315,0.00015720706501430714
14.644868,0.0004436981995339036,0.00036564526477239325,0.0007777244683068427,0.00023787210222099697,0.00012141174873523662,0.001288441386892415,0.020172538404393894,0.005503358964717809,0.0027058924770453205,0.002628164585567166,0.001902633275364562,0.002032705742540326,0.001930957029680229,0.0013239874596637623,0.0007898315431030599,0.0008677512078597219,0.0007283767746660632,0.00030799304805266455,0.0006694008846773572,0.0007938213283475513
14.675832,0.0007846942692907817,0.0008393674201882727,0.000728065983978465,8.520113930660435e-05,0.0008808119570169926,0.001300088995600711,0.02177193017594808,0.006299141833356658,0.0034550266111556976,0.002077318202328444,0.001990560856645724,0.002096504305271044,0.001659549308993898,0.0017665374299935966,0.0013471332378664355,0.000522894265486716,0.0010004645160003984,0.0004735458716536599,0.00014736967532769958,0.000520232144165391
14.703349,0.00011110535633547072,0.0006629263071917529,0.0005957683748410948,0.0007750795421027816,0.0007352454673419129,0.001647660090755207,0.021912340017493127,0.006023844116183766,0.003373309045289069,0.002158187033981611,0.001892189654258171,0.002573078107220611,0.0014636771407025052,0.0015217611228609095,0.0010763919582163395,0.0015286450494411228,0.0006860425805528045,0.000341248621773478,0.0004004692772361359,0.00010600173142389128
14.730666,0.0007953227361960884,0.0008031156579471193,0.0006665849140289637,0.0005501927406360384,0.0003319147329901091,0.0017755285036980043,0.02347044687576316,0.0059458461554116205,0.003758443947654059,0.0018914189121552888,0.002377249352174636,0.0016018340228830259,0.0022515613518598768,0.0019929575632358716,0.0011395892653129514,0.0010155904183107647,0.0006998532244274962,0.0007992567529740983,0.00025310928137716376,0.0007730956574537935
14.765635,0.0005164637745513403,0.00033309780427617444,0.0003520038183507338,0.00033939746266258903,0.0005080849869104431,0.001527692354803625,0.024276448399061457,0.0066221714533903344,0.00395015989339293,0.002529936067246691,0.0025190694863062237,0.001896819071333378,0.0013373588698038725,0.0012446703956431767,0.0011624853990516164,0.0011963479210134599,0.0009961149511007494,0.0004276037046271205,0.00035804071058441234,0.0013126757637199331
14.793766,0.001146437363439853,0.00034651097114613856,0.0002755338693300222,0.00044295643694625673,0.0004960410042250978,0.0018974217520626455,0.02445066364973224,0.006695436458060719,0.0032442933155562795,0.0025827676513821545,0.001990970089461585,0.0023045095175038824,0.001582856765507071,0.001487779196519433,0.0014452652877753353,0.0007068680053131404,0.0013991809493691318,0.00039929467140139934,0.0009669542621736085,0.0002892692714902227
14.820645,0.00030465432363125175,0.00012558283731499916,0.0005198446213996639,0.0005680571459582357,0.0007764560769684776,0.0018759709782570578,0.02589493708467768,0.006251893009411219,0.004264827382716636,0.0021986195200093413,0.0025290945722139034,0.0021611690227800917,0.0020896259639148723,0.0017678681613994027,0.0010654817929908085,0.0008114189993245096,0.0005827412134866621,0.00041106844958443246,0.0002571771515935501,0.0006165959485439211
14.847184,0.00022840976280971362,0.0004409118313639278,0.0003868296495112661,0.0004945009099155106,0.0004502479300212645,0.00234030590822028,0.02617190552171002,0.006147821092011864,0.0040182700746810495,0.0025198599526590998,0.0027399194924483537,0.001435628405191408,0.0020771537523177,0.0020401569049652746,0.0013652098377024294,0.0013478893042929252,0.00013722448072815515,0.0007015848446742322,0.0007876275679329186,0.0004329193975458419
14.877131,0.00041096612925615306,0.0003734820835712883,0.000441086466652001,0.0006750186854408047,0.0003446535087357998,0.0016540573803685437,0.026967971341587526,0.00659483333815936,0.004223261716964467,0.002280129738004733,0.0023712162242360865,0.0025671116316462296,0.0018806407513035465,0.0017513717494492982,0.0010854816389592541,0.0004295450405998489,0.0009515524851190949,0.0010743791288300737,0.00032879836154056554,0.000509232997237152
14.904431,0.0005069976804973765,0.0004520004965901564,0.0004191007145386003,0.00031649901523474574,0.0007856823836862026,0.0017301326274816152,0.02785239517927855,0.006885383700337962,0.003971019207485468,0.0031773407972566074,0.0024101482624936045,0.0019259286257107403,0.0013556664276413567,0.0017575179849101132,0.0012602506672857786,0.000900494076104189,0.0007809724989998175,0.0010983947398714405,7.18371985319871e-05,0.00046490921160313487
14.933704,0.0005112649103322177,0.0003847550582573126,0.000161620491770996,0.00038084815787628045,0.0006897237007430965,0.001942797188989917,0.0287797357015906,0.007035113681578501,0.004332060823746583,0.002587230860745555,0.002705815239515352,0.002276392232742856,0.0018409285433207633,0.0015271549748511744,0.002078157011850523,0.0010471165169067228,0.0004968481701784719,0.0009420678074265021,0.000373324561550297,0.00030937456457148126
14.960651,0.0006436570482083425,0.00027083156419601675,0.0002473354602131682,0.0008571073321638004,0.001209495532423182,0.001843343671195507,0.030110023688485667,0.007788345885401176,0.004151280360897683,0.0024571113143413274,0.0025618121598656733,0.002266895025859717,0.001208692894747558,0.0013531621962424812,0.0012123439633425672,0.0014089625461893478,0.0013242999306136768,0.0010905417537993099,0.0008579873980322668,0.0003300171281447441
14.987617,0.0006514444988212904,0.00040661325258344754,0.0007145332983568249,0.000268911584226773,0.0008446403363800708,0.0019961949623832583,0.02993165356049304,0.007614647521947149,0.004165901387405561,0.002655702874610956,0.002654504024455615,0.002044987168901826,0.001573945667364208,0.001668338366047573,0.0012220930112502076,0.0014925539117448038,0.0009154557591480986,0.0010276899889228696,0.00042043605689588703,0.0003436605051591565
15.016591,0.0008098866819291865,0.0006958510247570194,0.0004260442219890095,0.0006034372605482558,0.0007242476835711963,0.002461584574835132,0.030843146346042075,0.007580148051488704,0.0048493919706484355,0.002919614519428494,0.002745933334772487,0.0014516691968256806,0.0016213239120008392,0.0014174087884813076,0.001157525928890206,0.001178555123627074,0.000982007905219524,0.000700477968420319,0.0012349221349660796,0.0007528615894545113
15.042476,0.00017564017420408138,0.00034043607691100995,0.0006833504225382984,0.00018690646093862448,0.0009161279080251396,0.002045100766198929,0.031720183193561735,0.007396909811648953,0.0037197298829972454,0.002647919829424877,0.0026746964780384502,0.0021210377466773208,0.0017280873798494968,0.0021765942963982102,0.0012332604244125569,0.0010875484399391004,0.0007614556798244044,0.0012019889879008889,0.00047146481904059554,0.0004506677233963314
15.071423,0.0004992216083540968,0.0006207374132643558,8.567330997405341e-05,0.000530714855771536,0.000654463409273273,0.0025192636181764895,0.03305222381640769,0.007947738679176709,0.0044961179653280545,0.00250269423385514,0.0027384834447118775,0.001790547897889189,0.0022472368911676706,0.0019528193809557788,0.0014685057969830249,0.0012339899308470646,0.00040023458709444415,0.0004280099519662683,0.0005076013459376618,0.0005255431983291585
15.09974,0.0006663795338642894,0.0004321504820567139,0.0005517022023253289,0.00024569622499017997,0.0014959408314372958,0.0018222714302398959,0.03338489989094775,0.008488293944718187,0.004090228434715048,0.002230764398452996,0.0029485867494973327,0.002141382382912261,0.0018680084674106224,0.0013366254396537257,0.001466241397854778,0.0008405616454696719,0.0011975083487776972,0.00041204487298043135,0.0005550677210738616,0.0003846186602594296
15.126859,0.0003374555026129528,0.0003284016194559372,0.00010231114751694845,0.0007467560970599761,0.0012531455041320941,0.0024292036359573922,0.03409572816636794,0.008886603570091564,0.004077900398105565,0.002944544078002569,0.002965737499651199,0.002588179452763658,0.0021698813378070968,0.0013846669361520054,0.001005694821200122,0.0008321950199475813,0.0006547299063997345,0.0005743750223228423,0.000267094437112348,0.000682044116181303
15.153848,0.00017628858980235334,0.0004574640332896581,0.0003729076305409217,0.00026050487247564376,0.0009779791230027834,0.0025909315328368713,0.03499178870129231,0.00869768174553241,0.003622573162506968,0.0026694697065167113,0.003112553020320767,0.002776829507763238,0.0020618560729390232,0.002117645892077101,0.0012847084774789295,0.0007446693926612354,0.0005775787169469132,0.000729331423967963,0.00012293288041900874,0.00043408769669003215
15.182844,0.00035253399117565553,0.0003200910987694856,0.00038024816905087895,0.0007655810826257195,0.0012466082336527148,0.0031507788339739926,0.03585056671272163,0.00839191339224514,0.00494043630172421,0.003404446336809075,0.003049723429985053,0.0020025166790464156,0.0015269551905067046,0.001230068527089984,0.0017537782568891418,0.0017280637824438265,0.0009994675035025107,0.001223161328597379,0.00047042636639234927,0.00043040116453097615
15.208871,0.0005267415699980927,0.0005191405978208019,0.0003263684047695536,0.000707783373221468,0.0012616691208434414,0.002371881497005869,0.036862171367316274,0.008464131130992453,0.004844405111535162,0.003107919758614648,0.0027799423589801157,0.002519398837226109,0.002209206622803181,0.0016773809729746611,0.0013075704089968014,0.0013916280239328867,0.001128853007952117,0.00043606757234560423,0.0005039195764822704,0.0005135109301104262
15.248998,0.00046451283619926645,0.0005930952698088233,0.0002890637556648697,0.00032403566273945123,0.00076621637190748,0.002784328121201908,0.03631666895933188,0.008093507144257507,0.003657813534385242,0.0036595747504399997,0.002517473307510879,0.002812542738109207,0.002221439575226924,0.0018040483751892366,0.001669810643631558,0.0008662501433011479,0.000594940675286996,0.0010763095446711106,0.00030650732797731206,0.00019347456580500548
15.276003,0.00042344498432450876,0.00016852876884042534,0.0004386671367986545,0.0008164809792358092,0.001111653154779591,0.003004144610951099,0.036189033233337185,0.008571443598005718,0.004060141274133607,0.0028106050977095907,0.002274231516342544,0.0024147073772519787,0.002216005373313905,0.002462706270610864,0.001571274202482639,0.0009991308568938037,0.0011702513808815366,0.000887298641649159,0.000657659645077904,0.0005137361886074178
15.329366,0.00010211630895596228,0.0006623488788687396,0.00047325149909858825,0.0003714035056266118,0.0014894676253767657,0.002737255429657504,0.035536733352362584,0.007848378746635631,0.004050398175909476,0.002829346517066955,0.002756636607070959,0.0021792127638215197,0.00181981804430662,0.0018322535579525724,0.0017441166105617968,0.0013041221531575886,0.0008012823239876389,0.000772881825455348,0.0009587337083184482,0.0003745198941029524
15.369068,0.00019722678336456102,0.0006169347184557699,0.0005231630259397283,0.0008755819301719631,0.0008601091767049647,0.002467267276656232,0.03357872379401929,0.007344610081166321,0.0035607688328333498,0.0021956460760223485,0.002437608247378776,0.001795844769985839,0.002221834691340746,0.001546626268201982,0.0012758084983960384,0.0007189963770653981,0.001498612487798103,0.0006402302329049133,0.0005521868205723086,0.0007983242161579241
15.411804,0.00039489266502270036,0.000506494024520515,0.00016104116482352305,0.0003973545950976318,0.0010288951338701256,0.0016795674514392856,0.03345954128195435,0.007174664863558111,0.0035607121836635424,0.002477954965313721,0.0020490571926564086,0.0021920834024482727,0.0017903052440855836,0.000793055708923317,0.0015036308143882206,0.0008075054428921937,0.0005273855140691817,0.0014115247225528875,0.0005615108871140361,0.0004181650621290887
15.453613,0.0004643499652726283,0.0002454245409544063,0.0007373286592966514,0.0004978895538773675,0.0008585460415153436,0.002833627399766951,0.031741015445925586,0.007446664652454114,0.0029154278220043356,0.002623558089124446,0.0027679583957615716,0.001269435609249427,0.0018360284000260223,0.0014324902900805679,0.0010726065751373013,0.0010548170614934089,0.00026491597497840043,0.0003979438529779285,0.0003990894635747914,0.0004992564846779059
15.504377,0.0006092761864846338,0.00020248746490662497,0.0008579592926504673,0.00031127147054956677,0.0009643505748497485,0.0030658193562290176,0.030455293077422882,0.007246983267731437,0.0031253005337882863,0.0020035213294876523,0.002171197793388071,0.001655244050308213,0.0007591368967130084,0.0018841403688098469,0.0007658219812992016,0.0013302393007604025,0.0001386454588465593,0.0007159346454538151,0.0008038286360094569,0.000296719761788486
15.532699,0.0005354945412031109,0.00038120615092540123,0.00026141287160937944,0.00044010870084702997,0.001350013466206297,0.0026155110475873985,0.02919514044340205,0.006479917621360231,0.0030085927627582615,0.00243664193861563,0.0018755040315843383,0.0018842928633857753,0.00092682691303421,0.0017581513586638398,0.0008605091866169778,0.00041547903340493036,0.001028045240708918,0.0003510465249206293,0.00047769195971916523,0.00030965024095027
15.560352,0.0006926131424583008,0.0005023316431051859,0.0005113383905956926,0.00042727107392737687,0.0011866613352019828,0.0032766569436630177,0.028152098279715442,0.006528236591301,0.003111188713134665,0.0023868342522497025,0.0012143104614292847,0.001796484532346944,0.0012498604535088617,0.0015137309064122211,0.001132193414640041,0.000279211817951557,0.0008317350054051271,0.0006378189833216396,0.0006999277969287295,0.0006632191990095036
15.598579,0.0004483007087782093,0.00014454580141905391,0.0002693589324330572,0.000161182025939629,0.0015302683123286965,0.001985118923863141,0.028398285295674144,0.00643040725795673,0.0025039230028199994,0.002166280940364864,0.0017039878905480725,0.0014444516665526495,0.0010175364238271787,0.001102688284023885,0.0015362652443895169,0.0009301454858956807,0.0010100117359352822,0.0005777704236692171,0.0003139217381502209,0.0006830894337249663
15.628764,0.0002495585220651713,0.0006548936250302061,0.0010895930983861836,0.0010413073472870511,0.0006625422802413891,0.0029973439651603978,0.0259110950499493,0.005863959353056991,0.002672837388886001,0.002200302462268328,0.0019101296771263587,0.0009711896176729627,0.001424663172310441,0.0006394553386404004,0.000813518161859735,0.0011190700997340936,0.00034623276332121285,0.00044892765856127095,0.0006705311678463867,0.000292505169322929
15.657088,0.0004935868607066255,0.0007867869131564318,0.00012847222368271642,0.0007247587151296066,0.0011698734966073799,0.00322073978817123,0.025989632760014425,0.006092968249817857,0.002892069399384291,0.0014838087014977885,0.001831947231452744,0.0007748411711552464,0.0012362332463574947,0.001606744086056673,0.0008646180190406499,0.0009425426536419483,0.00014231372907186725,0.0008303107816414806,0.0006607921794166675,0.0004604766913093781
15.687696,0.0002554139674400563,0.0007431792642900424,0.0007320452512484147,0.00039216432132062285,0.0016340676937568338,0.0024521929494512483,0.025399804760641555,0.00609955839018847,0.0024372702954371718,0.001684805055248115,0.0019017459813488082,0.0011374357007458537,0.0007026334836236146,0.0009225047600524394,0.0008710971902170541,0.0006941328635763898,0.0007146053041948171,0.0007053522365979101,0.0009408787980168941,0.0006752225684210992
15.715386,0.0004172428880882194,0.0005712047119920652,0.00023224149959262698,0.0013181074293052615,0.0010945870551996265,0.001972732745289905,0.02474881892598238,0.005486291417182038,0.00250233987258055,0.0017642868105714545,0.0013146794400033727,0.0012660241774804,0.0005970143036182411,0.0005890526114634009,0.0010053251291746274,0.0007536612555934839,0.00044912343091096685,0.000663685619112929,0.00045609580676006745,0.000775102056785928
15.742882,0.0005411566166183763,0.00016202575500615473,0.00048378775271335037,0.0006660843682255126,0.0005327504313300497,0.0020819134222078996,0.023546541867752555,0.005880785871695282,0.002505109817823862,0.00117507961597687,0.0012443791522077981,0.0010571112898994095,0.0010703978131239133,0.0009171751271764138,0.0002807002184646268,0.0012000134803895964,0.00035111477453422644,0.00036672957733790306,0.00023424389293794418,0.00038300001924944084
15.77299,0.0001815192829760206,0.0006358410010001539,0.0004588843051771944,0.00034531107585623563,0.0009110459399424622,0.0023212475506091492,0.02280958530508491,0.005459831921176377,0.0019740551414060906,0.00165456655119291,0.0011250416372187615,0.0013792328572731403,0.0010748587159155856,0.00020914292367431986,0.0007000500077784944,0.00010032197884323841,0.0009088698853489222,0.000360221823534277,0.0004984624900008023,0.0007915715181170754
15.801207,0.0004600779961355446,0.0004726348552065942,0.0006611730130996063,0.001020080715040563,0.0008914338967093182,0.001736608816863761,0.02277901754081918,0.005212160732237672,0.002258157094388555,0.0017921809515280482,0.0013054314023567646,0.0013013561025690902,0.0004219263027479406,0.0012427898210314286,0.00031427340247669727,0.00044428854484848343,0.00041769191146148505,0.00042984351801805555,0.0001349267332884556,0.0006163609734656185
15.827873,0.000220604798621098,0.00029937644087400404,0.00017391546583832662,0.0006350564191059328,0.0010708769121519613,0.002260641729123623,0.021258445480582828,0.004909639085599814,0.0012718712546647651,0.0012505650687017322,0.0016886179060407217,0.0012217083310337707,0.00019894788978233182,0.001012851245574383,0.0006237070461500654,0.0003790382640603346,0.0011908719940529277,0.0003259788100830992,0.0006753897637104954,0.0005143072708504793
15.86267,0.00015341751330786373,0.0002717654250766141,1.4904355579687197e-05,0.0012685395326928188,0.0012238044060649369,0.0023247337327179326,0.02038132857188703,0.004677683271624675,0.0018981431997708764,0.001176295179074642,0.00160160244666141,0.0009104794914768259,0.0008611104084385045,0.0002542533405182047,0.0005158765258422525,0.001070549132317637,0.0003929036822507365,0.000678773354658364,0.0005278533054862864,0.00033065690115507463
15.888615,0.00047503768418878596,0.00015375020247975808,0.0006469561132590916,0.0008070688701732801,0.0011400825883220614,0.0018782588920152423,0.01922587436050846,0.004433911673204653,0.0011812241208107137,0.0010971893184113554,0.0008722199023699976,0.00034128198955183314,0.0012545032245523647,0.0009640126797944505,0.0005349418510748153,0.0006583814145161206,0.0001929957296881584,0.0007333294052265719,0.00026252080307146374,0.00035374101273284665
15.916799,0.0009531061822363269,0.000316391144707146,0.000417268402634555,0.0007374951210083339,0.00075201409830608,0.0018939414186935986,0.018665079484248802,0.003885188135770481,0.0018309145512700126,0.0012072626804744478,0.0010973010023299686,0.001695179315809694,0.00037767285918275897,0.0004595608204502745,0.00029198258257451693,0.0003609580865904977,0.0004859678203429381,0.0004826734888393425,0.0002134181818247105,0.00033745723266030383
15.943424,0.00047711075820560403,0.0004328024535379443,0.0008831580909660219,0.0005466458988170651,0.0012947784736298282,0.0015513850116638927,0.017818592548312733,0.004264271638209309,0.0017184516799753843,0.0012550065390479982,0.0011395936122085123,0.0006399970722365715,0.0005686635177996229,0.0001870087195063278,0.0006551936391301283,0.0003860626449828728,0.0005379467098879289,0.0005144531102080615,0.0006756365474126367,0.0006572212469559804
15.970419,0.00027792241038863806,0.0002964249906575373,0.0007415086986920634,0.0004154134435182951,0.0005645768430656343,0.002276119514897533,0.01670971631188659,0.004148447330903707,0.0020714264695791303,0.001431403042565765,0.0006084373214017793,0.0005284755466045226,0.0006402523386053532,0.0008495254880265453,0.000984154652232066,0.00027112497718848456,0.0005830235241102002,0.0005456706938743003,0.000739217868110565,0.000326110773708692
15.997092,0.0001986561345209312,0.00030503206439215226,0.0004908329625075608,0.0005719760186831248,0.0006732509130952941,0.0021054631318064257,0.0165450632740448,0.004108581117213774,0.0017870725813789751,0.0008369907501307767,0.0008987431582832075,0.0005870628053765117,0.0006261869796807501,0.0006373774544286247,0.0003862772893142004,0.00048583373546679214,0.00020958413188618908,0.0005515660570000585,0.0006760832485909917,0.0008734145453643412
16.026808,0.00016906364744586307,0.00012216078988309698,0.00121151879780176,0.001228473750794384,0.0006476052242451009,0.0010806253286772603,0.014785233312183892,0.003338630662433455,0.0017945049654489202,0.000832141252843282,0.0007107929003913123,0.0006739251441617646,0.0006414492545792395,0.000790749717921251,0.0005057130286669276,0.00033189070690581334,0.00018936961401511433,0.00035421339115094944,0.0011488669198091812,0.00028065698552734783
16.052544,0.0007121912969932417,0.00027689517583072247,0.00039332689242354185,0.0004488054233275597,0.0011486959509647487,0.001476217224370557,0.014670169437106735,0.0043141618361678905,0.0010985664910415126,0.0008640181484757817,0.000780233097329914,0.0011084629439758965,0.000673492832968027,0.0008358356277741049,0.0005582597851699281,0.0002056039337206503,0.0004954389377302842,0.0005364702159982902,0.00015610149484481979,0.0007229397789824414
16.081551,0.000125612007127646,0.0006089847641715188,0.00015865750969124403,0.0011940271636328866,0.0010244542235101674,0.0012263788408851026,0.01450062590500843,0.003743600472911075,0.0013996635873707371,0.001255813869231728,0.0008782864356569726,0.0006429605224521986,0.0003928825099217603,0.0007428193910435759,0.0004532199125259618,0.0006104612774735224,0.0003185634598495093,9.432619043898406e-05,0.0002192854584612021,0.000577142533452557
16.108995,0.00011739508203571197,0.0003836759801694437,0.0006114955879363866,0.00039098752258170087,0.0009406993243612876,0.001381261230047491,0.013475796646191482,0.003175204348089972,0.0008502217442451662,0.0007481463605566355,0.0013472754411088422,0.0004228503701834931,0.0006121080373707172,0.0006238442130646298,8.41145474151294e-05,0.0007496317590356522,0.00018750893345208217,0.000458267970954078,0.000314883049061894,0.0003986441367112016
16.136044,0.00030667918324898274,0.0006987886556130962,0.0006478603565980138,0.0008749691338073426,0.0007345097029557334,0.001661290477217238,0.013101429446147301,0.0036127115494618985,0.00180553934999761,0.001131037612328212,0.0002051361109286629,0.0008294068115130722,0.0006692820428232688,0.0003079111807085534,0.0004999387459778138,0.00025249189327554043,0.0005909507244853827,0.0003781077994132323,0.0004979005492367854,0.0004769742349551662
16.164722,0.00030641019716691606,0.00047269000938443605,0.0009743324697924309,0.0011005193295997098,0.0010283294630946147,0.0012064674500437582,0.011549155223119698,0.003441976082185893,0.0018178058516360729,0.00021021122408463962,0.00035942549310067663,0.0010108694462115121,0.0004883444010544335,0.0004983826547239282,0.00017421929500855665,0.0004370571253725805,0.0003580152099180637,0.0003927801894135336,0.0001761336051050395,0.00041448832563427824
16.193335,0.0003234641135336921,0.0008609993216270169,0.0006287044724172201,9.152256466895398e-05,0.0009764854550556343,0.001265875238521154,0.011643664759317208,0.003356330480988712,0.001162242952590484,0.0013033350333175283,0.0008740752200418388,0.0005823712910020022,0.0002010026535742677,0.00037175830517366875,0.0001461033042809654,0.0003235367971110093,0.0006584792336867447,0.0011160663995100563,0.00044180568661621774,0.00018268320751730057
16.225728,0.0002745927403857075,0.00025577631186176795,0.0005679213154838785,0.0011503647124238988,0.001028884838072999,0.0009302117435519202,0.010164623885361013,0.003257025343366858,0.0014679715252793417,0.00028375704992218107,0.0001348417712866292,0.00041968957400029077,0.00020042814928494275,0.0004701119756038555,0.0006558461016830754,0.0006685359004009835,0.0002719555731599684,0.00027876568340109645,0.0003072621534555851,0.00019503584566933185
16.252547,0.0006729720026435261,0.0005598928528828013,0.0003751336111704656,0.0010427561275330392,0.0005782458756626863,0.00199563073988964,0.009979577226297108,0.0034493656495901658,0.0015443269526296628,0.00042369888217688,0.0005306304869699959,0.0005019393315654878,0.0007755130355548125,0.0009369367799061954,0.0005060147629641644,0.0005007986091101861,0.00042033362353599893,0.0002454865005782749,0.0002953433631346111,0.0002928823603089467
16.28274,0.0003579231901402353,0.00039386561213163143,0.000780189370731548,0.000857601432811751,0.0009560974497537101,0.0011395769779496971,0.007834029663819235,0.002321930821572488,0.0019784526656570693,0.00036681839989399865,0.0009270153651478034,0.00015906183738095963,0.0007895401092926921,0.0001321639665772123,0.0005620665093944001,0.00022414965632057646,0.0001002635909601581,0.0005199242992189299,6.36747360902386e-05,0.0005873029682586566
16.311165,0.0005094450307113871,0.0004796726051785442,0.0011644141919984672,0.0008344978630944322,0.0011553456070424596,0.0018533651976688965,0.008210594909932527,0.003537969694023394,0.0012860784874995461,0.0008546292465161132,0.0002741715356051417,0.0010773448035175293,0.0004936560771799726,0.00027078596837386846,8.044253151227285e-05,0.0006245166069346232,0.0005656135162997193,0.0006161910664466293,0.00044002178151433157,0.00015849332979127564
16.340202,0.0004068175364315061,0.00036493001364310104,0.0003386020363338391,0.0006482915020225821,0.0010142260525621562,0.0008707054677749726,0.00688973198742075,0.002719021762182296,0.0017683819705154654,0.0007074053548219635,0.00024515028168561637,0.0002960374111037332,0.0005280135421790576,0.00042747427606859513,0.0009475539777419525,0.0003948485358871007,0.0003980228439182576,0.000456723832831869,0.0005179432103239346,0.00016853956695153451
16.369022,0.0006678206021656184,0.0008949439940483099,0.0001635444636041634,0.00047135711751264793,0.000747570326060658,0.0006303797803609621,0.006034498177092036,0.0027975027794225663,0.0012857195550476975,0.0004519825664884443,0.00036544764849900913,0.0002718036990707745,0.0005875412240773027,0.0001768567477239468,0.00039297683405760116,0.00019927179264435943,0.0005158691479943023,0.0005666833324638119,0.00040778912194532686,0.0002918797821234913
16.399193,0.0004562157295816428,0.000625967313059381,0.0005648650824093408,0.0001931876734716562,0.00030441820407287626,0.0011483051044763979,0.005798346163416374,0.0031773913601033307,0.0014033515856229253,0.0005202034160808128,0.0008075037095622008,0.00021368497025630708,0.00026480228491397974,8.625789106667875e-05,6.206837948645414e-05,0.0004758525156049919,0.00042066263010108506,0.000663219586926698,0.00024102163779544095,0.0001835395282409723
16.428335,0.0004239707275760891,3.634154024436201e-05,0.0005221796298185857,0.0009909007700109954,0.0007004426381849186,0.001084820375847851,0.004774200338411756,0.0026435618895456763,0.0018365694202388148,0.00017598402841075345,0.0007519144663359315,0.00037309610254691395,0.0006132960073798466,0.0005406555143924568,0.00024143733103779207,0.0008776803283284988,0.00040748878756938765,0.00030467854391188316,0.000300886862742546,0.0008626678620980569
16.456207,0.00021700602552655792,0.0003215224228551147,0.0007583322574021689,0.00018227357969028486,0.00030072851749850715,0.0007280295909100338,0.0031440150741946188,0.001769448067648169,0.0015166996174426405,0.0010775427240399067,0.0005601125793073272,0.0007077652763011363,0.00027744759455518243,0.00046612424704497595,0.0005139319270945736,0.0005652087166294873,0.00017506281484720344,0.0008140018642872104,0.000628559135020236,0.0005944112856316818
16.484675,0.001353221426703534,0.0004967715493406897,0.0002268565982109087,0.0006457205600730621,0.0007846311763560372,0.0009745097384381159,0.003117029972725154,0.0028375106020076765,0.0019570160874554762,0.00016512519376358982,0.0005718158248292784,0.00042694274653405455,0.0005814122307927765,0.0003890912448891049,0.00032567176999783197,0.0005296955241142166,0.0006101392939067013,0.0002708529837165872,0.00047815356107362456,0.0005875592834040632
16.515518,0.00028977054424844667,0.00031966273873172994,0.00032787927286995455,0.00011155919490043725,0.000529788221897532,0.0007221464514520662,0.0021774725090548766,0.0015147764617583596,0.002022386071925054,0.0005916816039935086,0.0007449970708715824,0.00032278925647404245,8.399655916408728e-05,0.0008192257958765617,0.0005413248165392171,0.00019679401091664758,0.0004766989056166877,0.00029598822498862795,0.0004022450685979175,0.00031263169839664776
16.542797,0.0005485832759713617,0.0004558383237823699,0.0004891637442679671,0.0007495991620003302,0.0005212387043294891,0.0005970519580813781,0.002257109801247701,0.0017418595153823745,0.001813281048419988,0.000292370202722201,0.0003190892343646295,0.0003988019604726826,0.0008175278771958183,0.00030523434388509367,0.0003475308051527297,0.00024154474629041543,0.0007264701620469586,0.0004385684287765137,0.00042961957642816557,0.0008223517977454649
16.569842,0.000216579106184827,0.0003007106096571427,0.00023825199545224993,0.0003940557530523544,0.0009186484400005143,0.0004361191888608964,0.0020287791464233583,0.0018032474828202087,0.0020999637228379946,0.0008833308888572672,0.00019319267535325435,0.0003993316859901401,0.000742849840831197,0.0004099953183024266,0.000301574168571112,0.0002858756043218721,0.00043677152800160324,0.0004014845671224027,9.909067315560996e-05,0.0002554878513453988
16.599965,0.00030802578468728235,0.0007609324342682582,0.0006701003159635075,4.9320609086489485e-05,0.0007446735441563571,0.0006007483455254381,0.0023028298811565424,0.0018987079383716496,0.001981556092093,0.0009244846961548472,0.0004478680631482092,0.00031415235288119166,0.00040831478897644343,0.00047236928966567376,0.00028112288742348287,0.0003678243102718127,0.0003734604317242687,3.54113585490674e-05,0.0006241631115049871,0.0003977738146204313
16.6284,0.0003931485007821423,0.0005114962921156683,6.344117632588169e-05,0.0005301388124413394,0.0003658891926447487,0.0006010229323343574,0.0027576490066671816,0.0018587572382907042,0.0017626642895032401,0.00042502989631877967,0.0007748366969921001,0.0005029281865170263,0.001186859387752213,0.0007136234926940815,0.000632277568968191,0.00013385590222502134,0.00032335050006036413,0.0003662411287661944,0.0007560598550876419,0.0007425719970576534
16.656647,7.888666573460876e-05,0.0002470562730676902,6.498731398031006e-05,0.0004287955643760397,0.00025779548591580164,0.00018151281660747288,0.0028984955518146296,0.0013085378626652687,0.001164883272003551,0.0005037101587852985,0.0013505387132654908,0.0003348464824959094,0.0008710600259074884,0.0006333647590224906,0.0006318081053172936,0.00015878046564826796,0.0003131158400897877,0.0003704695601015675,0.0005690396706209351,0.00046944650793011983
16.68644,0.00024975421430535816,0.000694984295330812,0.0003224550632366006,0.0006545788589713192,0.0006798370078797761,0.0005459598425139907,0.003979370037178659,0.0006537847034257013,0.001576398939498911,0.0011061294292596146,0.0012401854142669877,0.00034398129458935534,0.0001968142219633989,0.0006726051702624429,0.0007987068923560466,0.0002715711843319495,0.0004708989004486543,0.0003518425407116389,0.0002554536056996045,0.0005191668992563136
16.714238,0.00020213017860052967,0.00038741728254523084,0.0006287219357922729,0.00023059330334658873,0.000458026269634586,0.00047953681673464327,0.0045375233028560665,0.00045928704387483487,0.001480645984416114,0.001092935560848535,0.0010933749447815924,0.0005480555762302313,0.0005842334952947146,0.00031612443603970113,0.000385341098690583,0.0002498357543791854,0.0010444647936570265,0.00047565172152313974,0.0002878438331821129,0.0006202520530796723
16.743593,0.0002176261378958526,0.00024872832260346595,0.0002743304972113699,0.000619451647189806,0.00017276491124516502,0.0009102923817143878,0.005245410457745695,0.0008796612713702305,0.0016032432579632752,0.0004467966133323959,0.000873555100058097,0.0006503649165673083,0.000737438896227494,0.000720254184324796,0.0007921356796886623,0.0007685360642585891,0.0002430789225968405,0.0002748379116647933,0.0005759512092939587,0.00021247951291480745
16.771802,0.0008071406619803772,0.00037707574300274276,0.00033231954014507887,0.0007898895039979649,0.0005078975796590108,0.00016409873848915755,0.006371504306188273,0.0006902102767494426,0.00150254939545044,0.0009111807676582599,0.0011262735585958507,0.0003128457927849,0.0006647502209219334,0.0002232925746806464,0.0008724206041933701,0.0002442835955135454,0.0004687363307446078,0.0006135842201094321,6.226584299080214e-05,0.0005000034748690284
16.800249,0.0004477364390482684,0.0007905797879656003,0.00021945609179763404,0.0005414647654725281,0.0005043682983413735,0.00040161983455408673,0.006842858959297881,0.0005340135778328624,0.002094022882918935,0.0006589560849550478,0.000542808281244712,0.001024888154524649,0.0007485618841773965,0.00024005202026140316,0.00025649177000729487,0.00020793526151232687,0.0002681467943328956,0.0006010250912972348,0.0003776740641572227,0.0006365391302613081
16.831185,0.00022949201483937412,0.0002850045219725364,0.0005311341865641919,0.0006162010538269714,0.000806722261139355,0.0006161336676125299,0.00842544800821093,0.00019014042976752064,0.0022262966498065207,0.0007814903920012153,0.001141200043268069,0.0008146592957686349,0.000489852895903701,0.0003089129883225727,0.000968604133253762,0.00026280283367731536,0.0005040560918931847,0.00020765848199659143,0.0008644028492565772,0.0001947334878045969
16.857682,0.0005197861428069418,0.00031345389764462215,0.0003728639076002527,0.0002610337125774517,0.00026471235139928,0.0006066961689119156,0.007958507530880338,0.0009809923620605415,0.0016908508415335497,0.0011783050641715983,0.0010765471436231728,0.00032952885347829487,0.00039203021860618635,0.0007849115582125713,0.0005817635924752087,0.0002773116220822442,0.000593502669877623,0.00025723629861747725,0.0007172157573786364,0.0002226862064916095
16.887936,0.0004238945921683711,0.0005210685113657272,0.00038970187561401874,0.0006846988756096529,0.0003363571705818828,0.00011372776841181328,0.010415076920970356,0.0002925592975329135,0.0016643486063336482,0.0011714510272798173,0.0008563273448212636,0.0008045751472386724,0.000345812889929725,0.00023983829045315797,0.0006521357409882139,0.0010245306407451994,0.00034351950970168903,0.00037124317582991985,0.0005341374352628467,0.00017221775114985681
16.917236,0.0006465922052744152,0.0002643259366604379,0.0003247090858146485,0.00028626791365844284,0.0005338657229279204,0.00013114621719344862,0.010393647779244248,0.0009115395155320171,0.0013803556829940582,0.0006614873472848127,0.001288967003868859,0.0004185558939858715,0.0005087322684719285,0.00020600756744379873,0.00038390195795272037,0.0003582990630866547,0.0006519128579895086,0.0007849668725051285,0.0005930593528860815,6.709316223020194e-05
16.945589,0.0003516781249542916,0.001040794692029552,0.0003383773436078155,0.0005337029878253221,0.00040681729276290725,0.0003781465362448432,0.01035457321099104,0.0005555485103543827,0.002027272657687136,0.0009894725522303458,0.0005364602972872049,0.0007458148787156963,0.0008389642340055883,0.0005793982519707789,0.0006727441721393847,0.0006055240386828712,0.0007154525441289439,0.00020322389685407504,0.0002770840891869651,0.00040432444386275266
16.974212,0.00031784171817047174,0.0008214103632154442,0.0003451572823978785,0.0006020979494223479,0.0005454681779760056,0.00013324636110623327,0.012462622258937654,0.0006306586431913031,0.00157303245510413,0.000726141478883772,0.000521528504539529,0.00045049158683200223,0.0008178342143050983,0.0007469386791194497,0.00055240215132485,0.0008228312703375508,0.0008222136743056117,0.0006033765430734298,0.000586360095210262,0.000531436865497548
17.004025,0.000498374927813699,0.00019246313773213275,0.000685065189274243,0.0003218288722987869,0.00048241376505147644,0.000691168305020959,0.012733415795197817,0.0004677657262422476,0.002064212084676571,0.0011010649211501992,0.0008372017016589541,0.0013715960469319606,0.0008923108273131959,0.0003269985013134232,0.0004379279107194268,0.00023522629765596612,6.86462216719843e-05,0.0006676325189528544,0.0005181224051622611,0.000431681481026761
17.033785,0.0006797374457386674,0.00010571534189348145,0.0005580281711728045,0.00027568557606644467,0.0003379184068391629,0.0007459095329267319,0.01366454918479961,0.0003571993613692193,0.0024526361054799015,0.0011568996449751428,0.001100439865482381,0.00012595946012460002,0.000532354317900821,0.0008177071410577145,0.00020487363180537077,0.0008540310663700462,0.0003930391681284415,0.0003905066629528612,0.00022409976760469791,0.0003249398551684281
17.06323,0.00028421065923226325,0.00022293804173071865,0.0006809123932932877,0.0007571993535067695,0.00020143148122014068,0.0009535989239516586,0.014022323166923504,0.0006975850079283068,0.002047523593009887,0.0012108428456236164,0.0009507582764638939,0.00045044871917855015,0.0011255193891761004,0.0003749486674618889,0.0002797937154679661,0.0005468204181096741,0.00024434160302464543,0.0004182923214204324,0.0001688837394452928,0.00014683222611929842
17.091754,0.0005555497444688262,0.000815525785356166,0.0006311369506148796,0.0003797926274286022,0.0006735809691186845,0.0008080260892524653,0.015432002393267492,0.00042371123497608564,0.002271241660978831,0.0015525583681837915,0.0006793864890461862,0.00028686175197394163,0.000865922870165434,0.001501077262895286,0.00045482301743769195,0.00047444429824573987,0.0004635607629527631,0.0002972363585566702,0.0005172109292866468,0.0008417135266624049
17.120254,0.000496797471178152,0.0007990097823424999,0.000786016908821358,0.00039511346588422735,0.0005202269073418788,0.0012939851364621618,0.0158692388227513,0.0008731237589407783,0.0017755684501564496,0.0013927198375951843,0.0010220974665827336,0.0006657710525506392,0.0006779354961718642,0.0008047881902814767,0.0004743091321834565,0.0006482114454437065,0.0005934599058610936,0.0004841667195692185,0.00011982096009639853,0.00046329569412430845
17.151553,0.0003772757662155285,0.0004999209313401811,0.0005490953559757278,0.0004821905893258085,0.0005679026377931051,0.0012919757669524236,0.016962744158768275,0.00016673234039710796,0.0025405162332680508,0.0016215826512080253,0.000615995352992955,0.00034349567445233483,0.0007696829206190858,0.0007188617019155045,0.0010517521573583037,0.001053710892023381,0.00031243714890493877,0.0003529347660404769,0.00035926277466114865,0.0006319486897763993
17.178409,5.4702721541408055e-05,0.0001807582934220274,0.0004414821820062266,0.000429864701827,0.0004024348150454226,0.0011019325662767808,0.018163159398856796,0.000649455107572484,0.002163278019274763,0.0013555523233107149,0.0005749024305860828,0.0009073332059043944,0.000764375495599347,0.0011629533108958535,0.00036956375830756355,0.00028047175822974805,0.00025991197051190704,0.0007417194839541089,0.0003367079835082372,0.0008231955486278309
17.218721,0.0002024377053020468,0.00020145048765955848,0.0007589782001121323,0.0003867204986354572,0.0002513534957634426,0.0014813999174783747,0.018561534798814616,0.0010533833454449471,0.0021357047640041186,0.0012503174287272776,0.0008312009213081572,0.0009378734255782947,0.0010064662371301902,0.0008896832851181881,0.0008280046486291015,0.00033676166947993854,0.000827893297082172,0.00047408157589782525,0.0004915401184872509,0.000345663652903611
17.247008,0.0005389346551668563,0.000452179651523375,0.0005250414416949151,0.00025785403152563926,0.0008219480148702091,0.0011995031665668176,0.019193663705528597,0.001149674689913788,0.0015821253728277992,0.001161113653702861,0.0014396392692146746,0.0011405329956900466,0.001137677874624641,0.0006699663292536615,0.0001864038804885071,0.0008089363098733058,0.0002970345744163482,0.00039560273028611,6.106151910192707e-05,0.00017930057682663964
17.275397,0.0007202555404022012,1.516905146748069e-05,0.00040158256693518027,0.0003528635587731682,0.00039100091611401464,0.0017715122035333152,0.02061740970572979,0.001202972591732991,0.0019316273631587054,0.0018029408070564259,0.001512774817062546,0.0010010458006440859,0.000818272434474171,0.0005865526543631915,0.0009916539831818939,0.0008063407821744936,0.0007150763098693707,0.0004451205470126708,0.0002043841255300056,0.000559782177382247
17.306307,0.0002474537799934283,0.00014028978762904587,0.0002731525267805862,0.0006417983754249386,0.0004927152358679542,0.0007341466187789278,0.02146951601218073,0.000937391026587669,0.0018406237801618164,0.0009186438758725502,0.001712730670883069,0.0005084015847863446,0.0005236920979511234,0.001502142689681702,7.954139466791498e-05,0.0005321591703799629,0.0005446899781893749,0.0004334340513760228,0.0005349689237269522,4.963984226201986e-05
17.333004,0.000777203229442529,0.00022887382191406517,0.00036513275532656323,0.0005001585090237544,0.001081568392342309,0.0017705681443256416,0.02230113535850548,0.001474629903776494,0.0024236379143931426,0.0018717188053699535,0.0009603427384417372,0.0005258710164281037,0.0004678302041451056,0.0007721656717541098,0.0007258251614349144,0.0007228242314727138,0.000598520688816527,0.0002974831312795567,0.0005137206085406909,0.0002448103832788782
17.363687,0.0005241658968291742,0.00013812598964649267,0.0003526207556146276,0.0004462034345603138,0.0011321638678379493,0.001554337801903353,0.02300442426594409,0.0013816978430401467,0.0024510285153533824,0.001364293400407387,0.0004724658162658649,0.00039057417650785665,0.001448300922996829,0.0008869023078274283,0.0006201910672661939,0.0011767591086285587,0.00035120982958001493,0.0005741791272855446,0.000522419585562141,0.0002925840030217796
17.392975,0.0007050155534881756,0.0003316888192938897,0.0003288843398588302,0.0003203450136546271,0.0004271432060706475,0.0014656794788461113,0.023587696591489595,0.0014632173722138014,0.0019378048097121836,0.0013925165958192855,0.0004963586889161827,0.0010119891328258428,0.0010187409364889148,0.00033772627620763586,0.0012961710662565404,0.0004888848136510288,0.00030867253589267536,0.0006118207940503418,0.00021789787432844985,0.000717985925294093
17.421473,0.0006155633697649083,0.0005988044573001622,0.0003923898749278863,0.0003928778087611621,0.0008858306053814121,0.0017869488352023504,0.0246379975656074,0.0015233657074609427,0.002253005728565384,0.001791238052306238,0.0012059531200154993,0.000513040818957092,0.0006635795365384312,0.00043708705868482155,0.0006594016447678791,0.0010011423878022788,0.0010904897329125133,0.0005970861964439214,0.0003063808477115639,0.0007707716466091713
17.449736,0.0001257325192126741,0.00025773735047520736,0.0003535998900347599,0.0006031972967347745,0.001301348601193666,0.0016811348291539505,0.02538600668493939,0.0022131565630717563,0.0022592763531002757,0.0015518554665295554,0.0005952254742929596,0.00040073042335210936,0.00020514793457238723,0.0004837538621061475,0.0015698187883702553,0.0008415477437820408,0.0003287556567269801,0.0004826775467340134,0.0003795690210200386,2.285981633328958e-05
17.479619,0.0003453334779842008,0.00030545122904119767,0.0002667635056250942,0.00023166606940886792,0.0006778770142703318,0.002035985900359726,0.027624887899898302,0.002276779894814012,0.0021050285344145782,0.001575931327906771,0.0011550275458017682,0.00027701809749429744,0.00031755460848567775,0.0007152110721550816,8.560086842542695e-05,0.0008521082163366415,0.0008211527598715461,0.0004951603104330053,0.0005045235334806853,0.0004970588410834478
17.510236,0.00041378435611607055,0.00035032561960998335,0.00032500163364520965,0.0003947959394881038,0.0011903963754591343,0.002282730053468923,0.027473221266672464,0.0022848307684933075,0.002545987010087611,0.0014292015981869795,0.0008919875147052155,0.0006968015657639322,0.0010808791035557238,0.00048803898091181585,0.0006773981283925792,0.0008789273877961713,0.0005847558061121548,0.0001879558588012961,0.0003139217381502209,0.0003490347260190942
17.537327,0.0003485177460907384,0.000335426792574168,0.0007842030912847276,0.0007337953129717865,0.0014395530332241488,0.0016556173999470315,0.028411448489136324,0.0026709507998616405,0.0025263156969088014,0.0015380053134726004,0.0006701330719094083,0.0010570044467288404,0.0011286974136387852,0.00038991536451741014,0.0008515715597537954,0.0006969909822484066,0.00020432756943043734,0.0005072855717076416,0.0002520205199514999,0.0005227533219354721
17.5644,0.00017330642017266882,0.0006705347129749379,0.00035643185499922907,0.000981984855660103,0.000860939090793596,0.0017177607407069075,0.029879793374085716,0.002841475693912631,0.002135509181086034,0.0016121624687701801,0.001629914729724411,0.0010779224240913502,0.0011130820269693229,0.001044851515599764,0.00026096569308022504,0.0004234134737788793,0.0007701045352724124,0.0006146359604305545,0.000617016266624457,0.0005780433109279347
17.591332,0.0002725923571592596,0.0002872745799046067,0.0006523294920754467,0.0007829755024561071,0.0010466861592150906,0.002542293714205259,0.029285753243528886,0.0024533474728050484,0.002733867920372811,0.0019192217880753346,0.0007301582562678556,0.0007810718291570221,0.0011780899369198668,0.0004205015721261772,0.0007562755010384394,0.001287872952091264,0.000249116414232397,0.0007435990543804353,0.0007459773053435405,0.0003594226194419449
17.62054,0.000820252760130075,0.00014188471306724923,0.000296464607445726,0.0005726140871305125,0.0012774092121555205,0.0026417369394936717,0.031136286457487318,0.002867177471434138,0.003160241700736385,0.001608757185432775,0.0012981836655479439,0.001003793945278855,0.0003254605695534665,0.00044843038264994476,0.001284708799574185,0.0006051784268642452,0.0008543360593945692,0.0004500640883510464,0.0004541313452127555,0.0002601199281026177
17.646288,0.000426859045347189,0.00039258529091864755,0.0005688102641557289,0.00026942945273155533,0.0011192360171658618,0.0019528110866542398,0.03150238422097745,0.0035815516387021377,0.0027021073221188932,0.001522175978054228,0.0009693219400680859,0.0010999374414332555,0.0007794497597731699,0.0009624659245660598,0.0008775486119831182,0.0002962848164283986,0.0003765112536290298,0.0005010816199011745,0.0008531237390749617,0.0006118804295810697
17.672491,0.0006575770041004937,0.00022022597214188915,0.0003471324033836678,0.000738447978402272,0.0008456958921266225,0.0029239924779092107,0.03238780955481813,0.003894856697400994,0.0025899334817920394,0.0016303200168874396,0.0014151116353372981,0.0006812926481523297,0.0012022183368770804,0.0008959523992464279,0.000705748295438595,0.0009276629732585044,0.0001533533186617469,0.00048105899758238007,0.00044615696744761574,0.00039121750941064005
17.698922,0.00020875270802849598,0.00030344517661980944,0.00014586064110251663,0.0010433485345907074,0.001225030666025326,0.0027133349786035666,0.032933363359191024,0.00339264153799623,0.0023883486546961556,0.0019884842516600335,0.0017865517021723961,0.0010482510128772143,0.0002995918332602355,0.001137087062451707,0.0002966668442209607,0.0005866553507054619,0.0010237088436957228,0.00011860061118066621,0.00025096452074771833,0.0005879545728073143
17.726983,0.00023661307170655852,0.00027688033083036524,0.0002557049801820809,0.00051291349042473,0.0010941186632754103,0.0022648317545581028,0.03437319169918468,0.003323789460994305,0.0029496393384807313,0.00225324182260476,0.0015295153837185784,0.0005509168696895422,0.0007408075170158029,0.00047671253531700303,0.0008469268770252196,0.000762425965147998,0.00029651495840096325,0.00040288206110138304,0.0007108797703901578,0.00023375430471050284
17.754032,0.0002706140904810195,0.0009844320937433964,0.0004662176472679703,0.0012536417560788367,0.00114454774719191,0.0022648317545581028,0.03335621421339598,0.0037319897062941033,0.002858557617509556,0.0015234085756932472,0.0014037562796108275,0.0012253450791429059,0.0009343334890747177,0.0007336389420574709,0.0007271083658311709,0.0004471045383173427,0.00044593190843154044,0.0002590121043359414,0.0006201778113946861,0.0005464344890662866
17.780499,0.0003776841422014084,0.00014719045442538199,0.00036099160350557756,0.0003687546427124681,0.0008032570694146992,0.0030858905809273765,0.03346532738544249,0.003731937555934514,0.0031734558714734003,0.001564444213533722,0.0004625783123970488,0.0012620196329653764,0.0009369893623223108,0.001186410219844347,0.0007372707068765761,0.0004306654867259619,0.00020895005514048905,0.0005138256053859416,0.0004629754060358562,0.0002774253845276921
17.809355,0.0003047731025937877,6.86366268838113e-05,0.0006713617457125681,0.0008249492311973758,0.0010963561417485245,0.0029564325296012064,0.03364215776980987,0.003882631822918013,0.0032557948829417048,0.0018220940728521035,0.0005924327149066874,0.0012766867361506788,0.0009420221552653962,0.0007070895728109797,0.0012445216112350534,0.0002908002546326645,0.0003640485702943653,0.00020978574023548905,0.00018210042441345355,9.735331585622616e-05
17.834903,0.00033065488523701455,0.0003306974480585387,0.0004188825853619878,0.0012262924173995374,0.0015982864224896706,0.0025810044694987953,0.03261789014124859,0.004040095296685609,0.002909154086425378,0.0006564102286450195,0.0009625065385807124,0.0009690984681056424,0.00046631376731172457,0.0008993077000872986,0.0009531120877799494,0.0007044601463728601,0.00018121615213014208,0.0003610641615410751,0.0006080213848565344,0.0006052024411336048
17.864615,0.0005258420965562918,0.0005172761122549832,0.0003985047936440828,0.0011931412893177846,0.0015737073323711405,0.0027572742788547137,0.03210535644638497,0.003275963586850217,0.0022897306535462794,0.0018142542748727148,0.0016034010545759004,0.0007878100001236635,0.0008985623772256908,0.000607485024422722,0.0006139732925587313,0.0006972921569122129,0.0002037698859837979,0.00019501057175018517,0.0004511174647645209,0.00036039360799344756
17.893334,0.00021521368237141728,0.00026775012262289353,0.0006971032038906212,0.001670461923260903,0.0013857418134383447,0.002574302750720154,0.031251464955769324,0.003841045475403267,0.002415144449250306,0.001099214348059767,0.0009067005311665182,0.000814017141203125,0.0009668177539943321,0.0005750060199479815,0.0006204269483528592,0.0005145112264338253,5.473703757791385e-05,0.000479868925350745,0.0006995124135627174,0.000613836197849629
17.92159,0.000491649319789905,0.00038564388841796855,0.0012272306631582123,0.00020041521740039333,0.001424296376673036,0.0027634991855246,0.030605025744953218,0.002506514874523003,0.002888455027664576,0.0014964870819387623,0.0006661598665443757,0.0002958426813140527,0.000504241778908595,4.9140184941338516e-05,0.0006085427927346526,0.0005569484089686792,0.00036063968759093764,0.00021599181447241184,0.00010599675061005867,0.0007769827820885276
17.949586,0.0004813412559742653,0.0004495269916110098,0.0011219016320966483,0.00010546855417263644,0.0011118688080328082,0.0030715508315974117,0.03016195963105681,0.002264057176024595,0.00215069816735607,0.0010906730314340545,0.0011999218735595815,0.0010527065504383278,0.0003923087788057708,0.0006533769896480446,0.0004222198009571421,0.0006712657690039076,0.0006891655094513673,0.00021995025384370724,0.00041822719261951335,0.0001280199078174073
17.976114,4.838231240617219e-05,0.0005299425266278824,0.0008731667201253585,0.0012847213728269182,0.001235351039291936,0.002100251908012052,0.029427237655183548,0.002175505153239294,0.002338087305008508,0.0005626499411684359,0.0007932723564182538,0.0005150760363155166,0.0008714586614092044,0.0007075656984693375,0.0006814575810112786,0.00048452695929113767,0.00031331533073474194,0.0001438287733723615,0.0005091076184833581,0.0001816078881184156
18.002178,0.00022441799702690573,0.000770728124831474,0.0010844716152035088,0.0007400436982865291,0.0012345498797838197,0.0023822517601560494,0.028270507090085988,0.0022205689370589274,0.003081365194098058,0.0002594393695507266,0.0004257741066549613,0.0005869312633029292,0.0005925042773022845,0.0004757125050298976,0.0006808361868002395,8.457646510707332e-05,0.0004824283275177348,0.00030338401400874297,0.0005216161674615213,0.00014970569987524956
18.031406,0.0005187624726713325,0.0003848872485828474,0.0005992842034145799,0.001415871356506472,0.001939650493611534,0.0025661368370887365,0.027306501339236726,0.001600590325927922,0.00209607055075753,0.0007167202310103431,0.0005626140593315978,0.0002187748935305549,0.0012107416192395051,0.0003428262962867204,0.00046860194798434843,0.000399145195327495,0.00053091029028538,0.0005610368097378779,0.00047968846826235655,0.00030599704885932253
18.059725,0.0002741671482473309,0.0006244050986580114,0.0007211585320381855,0.0009060446294295298,0.001758249121552776,0.002733278550748996,0.026565291896055245,0.0016871808762573247,0.001625198122397329,0.0008734368835714612,0.0013631833171962276,0.00039460287491774245,0.0005904182415972631,0.0002324603959204023,0.00014410212721545888,0.00026776023460951673,0.00017492724271333005,0.0001302256590214651,0.0004121935788404822,0.0003684345101376663
18.086814,0.0009089841536542281,0.00023526298517878298,0.0008367277434968773,0.0012471413289146572,0.0014555021684935982,0.002597773805207058,0.02542166551474846,0.0015383596588988547,0.0020180507240721303,0.000598553474964949,0.0005803732016609783,0.0006094087119513658,0.0001906918797953047,0.00045597134784537924,0.0002837008144619897,0.0005728318887723154,0.00027235241252691097,0.0007691870719439202,0.0003025104269522189,0.0002977252217112882
18.113756,0.0006257239891313192,0.0004873487480096018,0.000880092364607159,0.0014274581773349416,0.000951053426940875,0.003094240750827595,0.025548034352626644,0.0015605920560957365,0.0021152425050969745,0.0009508757759438784,0.00018055526289513773,0.00028096360067471354,0.0002646428445926284,0.00034303544945860174,0.0007208184243583824,0.0006296872142902924,0.0004698382362446808,0.000586978131992363,0.0005302440431829815,0.0003553673988976303
18.142427,0.000417108518065969,0.0005517013162113851,0.0012066750621786593,0.0007195086103810575,0.0018381724797239631,0.00188562024231837,0.023957295708463413,0.0007077367007044497,0.002130084003522893,0.0007952473050880779,0.0008231830970028639,0.0005241836996022657,0.0006200495797581438,0.0008444976683962779,0.00027423928648760704,0.00033237585296054084,0.0007114482501894368,0.0004904239432800044,0.0007067628087700533,0.0005959698217485483
18.168563,0.0002016345608482285,0.0006074581222856719,0.00096231395381133,0.001536390659997058,0.0013930922514478255,0.002534734797627212,0.024224834186240742,0.001224778735791962,0.0017340938931954776,0.0014866764003405198,0.0001901146691357327,0.0003217444885962007,0.000300397375567457,0.00026995593564142236,0.0004625535286532968,1.2258576479334196e-05,0.0004443022499218829,0.0004889411334393274,0.00016539271568206948,0.0007605924067973533
18.197661,0.00018942655474862036,0.0007748137180892299,0.0009259457732240229,0.0007149284041796947,0.0011769361371328463,0.0023888480213137414,0.023603921592249458,0.00096912966301778,0.0018045138936369142,0.0006148713672533918,0.00037020497876521006,0.0002992131194277666,0.00025367567237391585,0.0002089319043968672,0.0002619470525205955,0.00027797633718930825,0.00031259603910613586,0.0007019994340213307,0.0004950816681160469,0.0003058508758421587
18.226722,0.001190832032148324,0.0001232807006789292,0.000948051188948504,0.0004590315467940583,0.0012925193649133062,0.0019626903790421714,0.022592864235685597,0.0016093050267534047,0.0025886612147254092,0.000520612384470621,0.0005903487160693475,0.0001633406320794155,0.0005352823832372372,0.0006664473644211658,0.0006546692709741517,0.0008429108436771288,0.00036879948810459207,0.00010003121894327898,0.0002347701982780594,0.0003141948417869985
18.253353,0.00012947348134972924,0.0002516509441053432,0.0011276152404678366,0.000757258080214418,0.0018493351756652232,0.0015086808763560098,0.021195535541466658,0.0004015092789564353,0.0019809519526764996,0.0006687522990791746,0.0007641447740818225,0.0003370871273692089,0.0009004797445653578,0.0006911351422350196,0.00038338667505645837,0.0005786567252689061,0.0003618828580595554,0.0001507209729061906,0.0006071396397015744,0.0011025855713710274
18.281209,0.0002664154089960893,0.00035054328332246313,0.0010327808086653637,0.000720578904218134,0.0014686988307486175,0.0022334164458901965,0.02113593255797621,0.00024889773081659446,0.0025710038838968386,0.001076116295662592,0.0005831473632938931,0.0010800012568119369,0.00039405336949719315,8.321589972438081e-05,0.0003812554901871212,0.0004475529993707807,0.0009418888004156131,0.0003750775396698699,0.000845935798089686,0.000495830393310757
18.308865,0.0006993397761762009,0.000608797060341972,0.0011383643114386837,0.0008073591871110521,0.0014253152826681351,0.0016734807553986232,0.020224127197615585,0.000768634044271201,0.002455056197363657,0.0005271632281706065,0.001255583153779206,0.000441534752088635,0.0007430564746624271,0.0002200574765921286,0.0005263675545326793,9.78685780581626e-05,0.0006703911920979767,0.0002045682100296918,0.0002894422965621027,0.00023469229609031123
18.334962,0.0002025910893443122,0.0007453494893616391,0.0008754853994912813,0.0008250600784225046,0.0015192795044006646,0.0021571324168882643,0.01913341142263573,0.00038934665294026245,0.0023743421200729045,0.0002894976083059316,0.0007393051354377813,0.0007187417181920169,0.0005909217092320368,0.0005432273491668054,0.0006896412880631943,0.0008317700054334422,0.0009669498984183232,0.0006366675430337476,0.00033929010998669966,0.000456309213784503
18.370847,0.0005005442526424773,0.0005055811731799605,0.0007042125566468576,0.0010517617975847407,0.0015708261127735526,0.00198614967899113,0.018745936498710772,0.0011868202597193735,0.0011396699334160518,0.0014850584689471064,0.0007674534371307353,0.0007797427090409377,0.0004165854069866172,0.00122398511335255,0.0007669198345239215,0.0002026948697919291,0.0007234968329697713,0.000809852874061117,0.0007155946538947242,0.0005884716335856105
18.397817,0.00025537205717498303,0.00016751657687887956,0.0016075323953759772,0.0008710754822862216,0.0015381048939698838,0.0025583055117401887,0.01735363961189736,0.0008029820946094018,0.002153010698718303,0.0008586856429261338,0.0010213339808128406,0.0002652047045741302,0.0011115793531332261,0.0005843642787492504,0.0003965656553080684,0.0010142538484198933,0.0001804075280021096,0.0008295375225954606,0.0008806277046225387,0.00041795971143040875
18.424399,0.00046027678265882617,0.00013046031202494147,0.0007600390814090262,0.0008212215764400541,0.0014642262498572394,0.0019906738966821115,0.016929375368029537,0.0003923188777470372,0.0018659773965665444,0.0011408783193687683,0.0007797081546644137,0.0006363726071812382,0.0007756659801810278,0.0010383390588596753,5.323261907186871e-05,0.0001256439225212445,0.0005757460302437613,0.0009613290157885564,0.0005493528817148368,0.00028948062158991734
18.453579,0.000825834136792519,0.000884267103269906,0.0006088507868499632,0.0007646750966619284,0.0010091766291243777,0.002390962967514847,0.016378869052551037,0.0009868461852160176,0.0016993464245603613,6.06955597615047e-05,0.0015250729772741502,0.0013609571364698817,0.0006866632992015717,0.0006232024677447891,0.00026704403086410036,0.0005099131253885505,0.0006313204223576346,0.0010841949839008754,4.2156858665609415e-05,0.00032341568205120693
18.479732,0.000341606435400055,0.0004152312889067106,0.000524367214050863,0.001339914113738516,0.0019221161048671152,0.0024332010634884943,0.015423808595611758,0.0012115349015179532,0.001965452658508574,0.0007770852510885655,0.000651358300667141,0.0007168748230549711,0.0010375921485761919,0.0004754159096892647,0.00037627363841298393,0.0009436012476870913,0.0003336507263116594,0.0005203467410918528,0.001046153092984087,0.00023760714212990738
18.505836,0.00033739737423757265,0.000396738355415962,0.0007754774409312407,0.0010500462865626757,0.0014021654320779636,0.001879117888492307,0.014967183353190652,0.0007380317199015024,0.0021531868320997715,0.0005531783309102405,0.0005209811179666471,0.0009528867704181528,0.0008422808671480191,0.0010824745800819846,0.0009240480829357921,0.000651541480151541,0.0003972051974054119,0.00010925595278476382,0.0003101374319090955,0.00052082110451569
18.54346,0.0005161787838569572,0.0010039680284357638,0.00044786463300640415,0.00043437716328656196,0.0004921079422617578,0.001746436698727384,0.013163966957333075,0.0008452739043842188,0.0024760128793843467,0.00028331922677107406,0.001426765378165772,2.359160592502122e-05,0.0008767257516448663,0.000953782290740448,0.0009463951650688861,0.0007478154210470825,0.00047746217865067884,0.0003670194481803362,0.000990324914091243,0.0005430977142639886
18.570706,0.0002512331340360697,0.0009644788598117613,0.0006884245695345403,0.00012098341288581613,0.0014073502641714214,0.0013065321735322843,0.013022651657410626,0.00080583013587254,0.0013747177593769748,0.00043862930869631336,0.0018016836496471042,0.0014086623810230933,0.000744991735854598,0.0016768220538956355,0.0006348477646083645,0.00015818864561412973,0.0009695073217596536,0.0011463129153092895,0.0007152274041963763,0.0007166108241997919
18.599253,0.000405713980661824,0.0009223096338517873,0.0005987547335019744,0.0007719493541743415,0.001241839364909361,0.0010140125686678477,0.012381463233746193,0.00160647767558504,0.0018007441776026277,0.0006534336832849429,0.0007967313224857946,0.001208460455135262,0.0009545470045930621,0.0005698736559508262,0.00031597408131395314,0.0007009797521361427,0.000591933956219172,0.00016213439490706221,0.0001639639555026556,0.00044647455338690144
18.627589,0.0008716066538356559,0.0007360726899996923,0.0005692955293372916,0.0007836031732434962,0.0014514533623601312,0.001893062728787759,0.011205805685805977,0.0009812555963365371,0.0024723989270311214,0.0004510765154254508,0.00097852465491039,0.0014420759471332665,0.0007836284833957077,0.0008531207179107973,0.0007757090306850263,0.0010053543337853821,0.0004820848229263952,0.0007611343871743893,0.00029013931267206784,0.0005812065870006188
18.661284,0.00039262778769912115,0.00033392487691625053,0.00043477551702266815,0.00066507748762489,0.001113211760379375,0.0009130466826922532,0.011052031948548794,0.0013093161676436481,0.0022927318439922013,0.0012034392195623754,0.0012036848886129389,0.001745805534946651,0.0007018831849869128,0.0009891226281809502,0.00041383462379030817,0.00034740403843377564,0.0005349324155231405,0.00021517951769886186,0.000668736772331382,0.00030325119815760647
18.700463,0.000641724845153608,0.00021729112811625872,0.0007562564555118127,0.0011406597381504186,0.001242272734351557,0.0015209577447495052,0.008856053145743666,0.0012759961946511094,0.002439803040394259,0.001389106584713587,0.0010432704274305118,0.001052291191929829,0.0013397470693790956,0.0005353832855718969,0.0005041936057120344,0.0009585605112948347,0.0007062635282574478,0.0006058458739451533,0.00040859909206893624,0.0004091170183266982
18.72901,0.0005257085645808949,0.0007299642063407104,0.000131549775583127,0.0011116125843831956,0.0008151543581328223,0.0009379574039647165,0.009123698178754063,0.0012492720069679584,0.002276485037668873,0.0009737814363137947,0.00030517161573772976,0.0015185838859594714,0.0013664188732009355,0.0009612055307726551,0.00016950380960097322,0.0006510530691888766,0.0006722327979471,0.0009162750567047121,0.0006809260913456439,0.0006671798981599689
18.7574,0.00024213706808514024,0.00041323865721382613,0.0005275647880102601,0.0003880871383274412,0.0013620392068557925,0.0008150388144125326,0.007676157209295797,0.001997110143310386,0.002557771917763297,0.0011539649831120997,0.0012811142037578457,0.0005549162287247424,0.0001592506382366629,0.0012045971088182064,0.0008625618117620533,0.0007090027304588768,0.0009066794299447972,0.0002070711369059188,0.00067678539800114,0.0006427644953808155
18.788129,0.00047956946525085136,0.00027435043531387585,0.0011358106272698289,0.0010487384781090539,0.0008774030946130274,0.0013235660653977616,0.006830531801329261,0.001156711865696679,0.001756676694907269,0.0010252238350453534,0.0011447110594666366,0.0011210100540882122,0.0009172425871052407,0.0009214999173318025,0.000698538157897054,0.0005813828037251468,0.0008036380416813799,0.0012960449459926008,0.0006812643744732633,0.00037163403212987035
18.815464,0.00040569194964609154,0.00039350326570644596,0.0003177457896452462,0.001218166628825542,0.001001784052252139,0.0009127326473409441,0.006309788403872143,0.001686630863896396,0.0017228088895352483,0.0012594989326673244,0.0008865470557654902,0.001412609373833012,0.0012809596270373454,0.00098142540000829,0.0009124315525309504,0.0003961187563607005,0.000884199711033201,0.00014265766083798392,0.00011017659291312795,0.0005941200385583597
18.846128,0.00011804093550687032,0.0005077960971556918,0.0006579420061753303,0.0009625355137783216,0.0013205343279715372,0.0012726338747972145,0.00597395937781203,0.0018605528043850437,0.0014669676729380872,0.001121595173055386,0.0013039104175139539,0.0008654367955413742,0.0003127895518093996,0.0009047049957667552,0.0007736165243060933,0.000700074096842698,0.0009339765042797623,0.00038969016507435104,0.00042644950380607034,0.0005957999649132138
18.876932,0.00016120143758536638,0.0004731861076924287,0.0012803804697507637,0.00046388483162571677,0.0008285734520896029,0.0014605326469480059,0.0049898062783063964,0.0019428665049273175,0.0013810091215807564,0.001818264691768675,0.002508690108508871,0.0011469274739379556,0.00048530709229103536,0.0003735250251473905,0.0011659595052376946,0.0007138327027808137,0.001096142209766125,0.0011109702642493474,0.0010652434637464837,0.0008830992163524668
18.90534,9.41741384818702e-05,0.00046256952132249225,0.0009186927777830809,0.0012181957964901736,0.0005966577002509228,0.001463521375729086,0.004310149522542568,0.0023935339335803053,0.0013984675023902984,0.0009298120390556542,0.001540467546201868,0.0005428014033790926,0.0014767232482143279,0.0004772902322559614,0.0007020699902948448,0.0012466785792693018,0.0010125035787816486,0.0002193765786726349,0.00034683888517070727,0.0002676589214118735
18.933563,0.0002748823246470513,0.0006161087166263018,0.0010077804073947956,0.0009733922313797647,0.0014410858742269534,0.0013440687736794893,0.0035155076336452697,0.00187285063641813,0.0012355072145996955,0.0008707595162596555,0.0017862712827330486,0.0010127412224131965,0.0008230474599419026,0.0009411682465865072,0.0010536846247427446,0.0007433340426507284,0.0005567946775456134,0.0009096976616543728,7.304627168479569e-05,0.0004445418572296847
18.963165,0.0004699837642748533,0.0012186492008903604,0.000637904893280834,0.0004813956175351626,0.0008597247239451862,0.0009766314741995973,0.0033278362539530914,0.002260412114641558,0.0021042344788499766,0.0015737522955467623,0.0016016638847574252,0.0002959392698821716,0.0009774613211217518,0.0013342584483711597,0.0006669641453528467,0.0008888571415077861,0.0008034916232311673,0.00023078892963822374,0.0005857886644140875,0.00042970510667886795
18.991826,0.0005187675777006294,0.0007212155758550954,0.0008757334428011307,0.0006316559017326567,0.0010325545551474467,0.0005800429399794771,0.0026881779728747217,0.002400814015234044,0.002531790038400235,0.0016918314416998568,0.001038526346464843,0.0012129917595820308,0.0007576806526228629,0.0012975735157841005,0.0007081303874071314,0.0010240242788394625,0.0008042081843220128,0.0007506452182346195,0.0007860608173438488,0.00012056760896969847
19.021781,0.0005854064727394082,0.00023833769495098394,0.0007665714837324173,0.0005642447826369923,0.0004947557242390749,0.0006750342917470184,0.0027149561011278705,0.0024206098297124487,0.0017514298227146322,0.001395686544508927,0.0007208412936536064,0.0010945780039941383,0.0010430098824117703,0.0013097251975855966,0.0016040781951637494,0.0002475734089867064,0.00044514555833004906,0.0006625446570051192,0.000509248645434419,0.000506598477325378
19.050262,0.0006327684378640956,0.0006447378701975821,0.0005721989602765187,0.0003699275203506799,0.0015886192207627916,0.00045882944768467173,0.0030551434698107955,0.003029354497630702,0.0017571882515189704,0.0007042213120310069,0.0024720532124071744,0.0011617741684649097,0.0006006207687527593,0.0012150256369060292,0.0010443768894199525,0.0006989034136649751,0.0006444769380568702,0.0007525921591096145,0.0011243096199695026,0.0003982578772549178
19.079583,0.0002861260682980594,0.0008334405909476654,0.0009636234846651587,0.0005680104749810531,0.0006899631585228648,0.00037458038413130045,0.003733439356126537,0.0026864844273597963,0.0014774167642835861,0.0018161725697952923,0.0012366840185228218,0.0011563646686688408,0.001100043531666816,0.001200860453285655,0.001422498374591931,0.0003680638550630002,0.000982609451682704,0.0005641223906289123,0.000397508929359207,0.0003959501043579698
19.109028,8.925939322483257e-05,0.0008434085790620701,0.0006713084492584546,0.0010893359781213973,0.00025603591611555456,0.0005702945483337496,0.00327759735533087,0.0022935730115603114,0.001573229438026713,0.0009044750184800341,0.0010916681715455478,0.0013994658830029766,0.0012184261456106968,0.0011466747814601922,0.0008431918853864759,0.0009511380617477124,0.0010722658712470296,0.0003361956496481558,0.0003190865042065029,0.0004267784585547351
19.136058,0.0011277624359602543,0.0010477591668034195,0.0008420544660655496,0.0007579093062204095,0.0005418984058032155,0.00043584641273429004,0.0037976874197822594,0.003120372859325066,0.00151230123211966,0.0011288563400447336,0.0017589765256863657,0.0011278026318635745,0.0010496794936892876,0.0009524083970514045,0.001224848870118255,0.0009281363065249212,0.0013554773010624247,0.0003643314442257324,0.0003545834090093893,0.0005851198505145624
19.165998,0.000528121078055855,0.00031748255452917844,0.00038486013472440573,0.00036727725105033845,0.00099859868896555,0.0004715286183251212,0.004791487173352264,0.002960276195948055,0.0015448595046982927,0.0016927951627591824,0.0011448473802688672,0.0010914770033506958,0.0013009667637191777,0.0014386974483762837,0.0012302157828939422,0.0012894097311591803,0.0006370787202025342,0.0006868862316597961,0.0002636410185874451,0.00026980961923563275
19.195606,0.0005782035860187868,6.824807429268358e-05,0.0004665990259525014,0.0010562374974543212,0.0009181243354786343,0.0007167283536334339,0.005743712188286518,0.003103358836254022,0.001332734157901332,0.0012566460361736127,0.0007700961362761153,0.0013699279268894946,0.0009345733521534495,0.0013637580242670804,0.0011124841148610516,0.0006672170763641524,0.00039956233865796875,0.0008392781613352363,0.0005506364721218085,0.0005869417863904452
19.224185,0.0005465939891392367,0.000308427929447873,0.0009060343790083308,0.0006860824490470203,0.0009053427259387044,0.0004136399561144608,0.006841330736160966,0.002827626190691285,0.0015314959300903532,0.001095031314480081,0.001846214605249047,0.0012391019667667795,0.0014416467119452556,0.001661506918250726,0.000967080525096726,0.000656351764030564,0.0005099052659827463,0.0004464893405134958,0.0007118255865169157,0.00037676702872991815
19.255274,0.0004532356749174325,0.0005062495777808955,0.00027233943164324813,0.000601369057212486,0.0009643707135237373,0.0006337244633297935,0.006880791927191975,0.003101541650235576,0.0014963394183844004,0.0017339903570074784,0.0015481176352442432,0.0013155522245818219,0.0012087364867941254,0.0004636056627354712,0.0004242256513996183,0.0015928083807889941,0.0008226237401333037,0.0004896150133707092,9.665225650201492e-05,0.00011587381350257351
19.281889,0.0003000322503331967,0.0007207855547626939,0.0006587043291356971,0.00042592083241744947,0.0006697394442318077,0.000573379095493913,0.008152672206589408,0.00373131136946353,0.0014306723762778,0.0011771788733079772,0.0012877137739512792,0.0013882156101756673,0.0012032977093854216,0.0009357440356260874,0.0010340235929565816,0.0007972624867157604,0.0010306491347991226,0.00037642877463780626,0.00037780551926354703,0.0007434501502329459
19.311889,0.00016193886582271014,0.000956755332267649,0.0008856842727162331,0.0006734450323683976,0.0006465565114050039,0.0006378644373329953,0.008152797025243625,0.0031932023174259722,0.001782178113990904,0.0015013492271797556,0.0013493143342529483,0.0016270791548808165,0.0015923191729179714,0.00022361442323577766,0.001585009140310729,0.0006196364246982921,0.00048587670197474054,0.00034280568737596746,0.0004252329100140042,0.00021247951291480745
19.340735,0.0003820007616730429,0.00035248243439491185,0.0004447032827465614,0.00038228205321435947,0.000663261842594515,0.00039854934008890555,0.009425028045600295,0.0037095729782245703,0.001792632442100398,0.0011636933603613676,0.0017476546313160563,0.0014189553186214575,0.0014916966957248638,0.0008228207514661272,0.0007282248448006265,0.0009959678641052396,0.0004965460324454505,0.0007110818625726388,0.00036120575040040763,0.0003981453699580887
19.369054,0.00024666188464405356,0.00016477244026965072,0.0006522625869438638,0.00024509153119490015,0.0003215259588458065,0.00016452115848639173,0.01040164009797066,0.004253063627530729,0.0013563813057317355,0.00191515111440224,0.0018733005968310109,0.0015266044227504635,0.0014654322929574316,0.0008241470431676226,0.000773988717129201,0.0012134230431081272,0.00039432116383534996,0.0008807580884532496,0.0009860956036293015,0.00024204216473937645
19.397481,0.00036856954785610647,0.0006987791809007145,0.00019199698345856938,0.0002557475542502433,0.0003615855383737086,0.0004395451411572646,0.01110758590545939,0.004032848340143314,0.0018269567876514467,0.0015594306571161554,0.002168070411078882,0.0007892180970843669,0.0013969047020916995,0.0014176966706241903,0.0006852785438088584,0.0008289961432857415,0.0006478773527090455,0.0002838945882563013,0.0009114859737528748,0.00037044741941292164
19.42856,0.00034501699289890455,0.0007497045040169538,0.00020764658219252178,0.0005920506185025154,0.0002555830947722439,0.0002294941126999911,0.012261406227198067,0.003665295366513237,0.001673642577433098,0.001666758273413518,0.0017348071895488763,0.0014216848412065722,0.001846004429642807,0.0014387306393717177,0.001004426437074602,0.00056436214660519,0.0005254040198653912,0.0008498778076279795,0.00035729170727814244,0.0005678825150441117
19.455774,0.00010359253596674135,0.0004901660630695375,0.0007366474434056502,0.00016543883634537564,0.000940338051611883,0.0008969467981225081,0.012806933181078995,0.004508947630831422,0.0016623134112606051,0.001412988633716597,0.002090168536249569,0.0021451851056945664,0.0009954737206666787,0.0014936090035517924,0.0011016473234295016,0.0008600293082966783,0.0010120691859853603,0.00034249363236887897,0.0002647085598818991,0.000362175472717419
19.485423,0.00027725935695195375,0.00040592560747615154,0.00033679595617311874,0.0005679918735124749,0.0008734394730606318,0.00047059724213814786,0.013265238793007615,0.004562785704546552,0.001393227457865763,0.001793585680886638,0.0019921999975974253,0.0017036208639633476,0.0010797524705419956,0.00122957658535002,0.000885198776836168,0.0009058651788742585,0.00034156694923168887,0.0007780465329989813,0.0003639254082610352,2.825467303030861e-05
19.514786,0.0002991491949573608,0.00039970282306454647,0.00023557722975045848,0.00026154049431367007,0.0007606021721584753,0.000770603027837709,0.014475163009627205,0.0044162510014481,0.0014034476491829578,0.0019250753720343166,0.0018674901022601607,0.0013807857707327613,0.0013403177269975645,0.0010566140490875149,0.0010708579425161484,0.0013634412469153028,0.0011733997077325044,0.0004677392658169732,0.0006970373949507139,0.0007139896961360572
19.54331,0.00041860154845144767,0.0003548511863035988,0.0004707125027774627,0.0001377112230368818,0.0009443527973394412,0.0008412512916286181,0.01573531778732687,0.00513599624461366,0.0018123671946060553,0.001880073542597772,0.0017769843882664757,0.0009256472112901338,0.0018625634324734843,0.0013088041736520107,0.0018000898764224732,0.001199016282558206,0.0008642446064563487,0.0003155491767816744,0.0003389731909575501,0.00028022376955604987
19.572056,0.00034625920942788597,0.00033369480278619233,0.0004934267610695624,0.0008192722976444025,0.0006698882059982021,0.0011450661740746945,0.015548370010365999,0.004868006826975761,0.0019565727386699106,0.002113744696649442,0.0018721663520133043,0.0007560478961913285,0.001421183451848707,0.0008829628638673023,0.0013745989474565473,0.0013336099406556473,0.001086910472824676,0.0002607906273200554,0.0004211419977768169,0.0006909694584518067
19.601507,0.0008021429388405527,0.00020371655596157344,0.00048394026265681755,0.00014184064482049082,0.000403403551167471,0.0008054980792184339,0.01725683366098109,0.005248157183478919,0.0012517108566390007,0.001900754487386188,0.0022135522411552483,0.001988598464105265,0.0013901116358701678,0.0015136962799930348,0.0009490832089138388,0.0009358457317174138,0.001377127660762037,0.0001903944990003851,0.000263155999130469,0.0008833854382781488
19.631696,0.0005308095769893196,0.0005953977463706404,0.0006542486339467385,0.0003472143001231311,0.0002398241207983815,0.0012620668734573638,0.018373077603239914,0.005710236418733713,0.0018117547842491416,0.0018160618357034738,0.0024480426782162485,0.00211367017197287,0.001378008353993666,0.0007291548041460699,0.0010251059615567176,0.0014397020571469024,0.0009494947901017731,0.00013228140736073807,0.0002241435867423263,0.00038072765026942514
19.660503,0.0005628683546674243,0.00018499799151914953,0.0007825514057713133,0.0004641687072044503,0.0002775867493668998,0.0012991584010140765,0.017967174742055954,0.006106983083316849,0.0020634298092686645,0.0017422410173141987,0.0016996447090538108,0.0015692111555907365,0.0014604301772797893,0.0011515303524866872,0.0013362583755879838,0.0010704886516682685,0.0009929344609631461,0.0003916398987302692,0.0009121513597967444,0.00040012781301116556
19.688876,2.4644742265177647e-05,0.0008041973832010194,0.0006205547189833732,0.0007276565280671415,0.0006856061240083456,0.000642187680147049,0.01856783806558691,0.005520468090994323,0.0019831230942641146,0.0019103048942323761,0.0017006950195230684,0.002053949919634222,0.0014127238129767671,0.001185753956131139,0.0005087671621589928,0.0007464322596156064,0.0007193003316553679,0.00024107055905089338,0.000811123322658187,0.0004734130118773669
19.719174,0.00013342729967475683,0.00025831885051082307,0.000809180908106638,0.0006180038519774843,0.000870465656296769,0.0011963338575069708,0.01980007217510848,0.006087523805097066,0.002293051396504079,0.002064419365253626,0.0022650596646857893,0.0012399558062674634,0.0013289837074919749,0.001262092581601534,0.0013218897288065628,0.0009795836990057131,0.00033271885052803393,0.00039992626026793225,0.0009349640715753809,0.0003010750442320163
19.747409,0.0005365165204033073,0.00017535930861280213,0.00013229776177889544,0.0005509737158480507,0.0009995849769299902,0.000867066610985329,0.020704920646650804,0.006120872133297337,0.002720269723767893,0.001701244973645087,0.0017661839381216506,0.0016280795112249512,0.00120698346313309,0.0009887823681874552,0.0013181438756779968,0.0007406243111709556,0.0009307423975859798,0.0008672958795779827,0.0005420968883657627,0.0011197783997864256
19.784867,0.000614606674209738,0.0004559257038602179,0.0008890601736507468,0.0001995151869189784,8.672255000301446e-05,0.0013955607315084032,0.022069222309187238,0.006071645174785217,0.002154532219739307,0.0023517141166612987,0.0017145005675576052,0.0020266982317090985,0.0013408561498041533,0.0014477410850604778,0.0012486153306045902,0.0009181554312794017,0.0007888085289723237,0.0006699205767642601,0.00019076774137119384,0.0005816205182346696
19.813973,0.0002496430719770695,0.0005112021644105716,0.0003206924154609048,0.0005119038304445824,0.0002586741417713311,0.0008847620395801307,0.022504044883497724,0.005743496120947075,0.002090146678693036,0.0020813431577768452,0.0018079622808419337,0.0019403811316682411,0.0011627477475444634,0.0015225456841119677,0.0011371584702490932,0.000942125781647505,0.001047673695698343,0.000811725335902171,0.0003871560687312227,0.0004552602474679912
19.84175,0.0001589609936697363,0.0005147746252701161,0.00035214767643057895,0.0004604229747560377,0.0001964265457923421,0.0010538332549962814,0.02361857582160644,0.006134072241619088,0.001564264731589995,0.001951729523051353,0.002362561151755879,0.0016529789687495988,0.001637813787437949,0.001651198400095816,0.0007986250997217304,0.0010063926626706328,0.001133563443787829,0.0006590207646712952,0.000580011577070695,0.0006119808704987748
19.870344,0.0005313656844793946,0.0003279535803037713,0.0007767552611443953,0.00016734627431630488,0.0006606477324530228,0.001064284726310412,0.024049317659072963,0.006171506609552592,0.002563120796772912,0.0022600006884308794,0.001600996930567514,0.0017817583905562664,0.001981134290365293,0.0010774313568179712,0.0010813670956614815,0.00092489830226127,0.0008491402873111269,0.0004183700038437847,0.0005102591260479891,0.00045918498494433243
19.90169,0.00016671676266439105,0.00014312288145078658,4.08216493628101e-05,0.0003359999804160864,0.000635742863607954,0.0014223175310782497,0.024977667319880992,0.00622277433609884,0.0020080796190340548,0.0020002199601463475,0.0026606003133794742,0.002215749072218603,0.001779030284262263,0.0008891555104127809,0.0009020909362025153,0.000819758403470572,0.00017686493255324027,0.0005919908301433384,0.0008660697070522591,0.0002008816544008185
19.92892,0.0007169812066214121,0.00016142259156714305,0.0003130952978792919,0.0006448442040825645,0.0003282401447170882,0.0012287710739961012,0.025814109031971514,0.006277496583164894,0.0015831531588171033,0.002321545900082344,0.0021301689092458943,0.0019238679505865922,0.001762185115923452,0.0014661805422716396,0.0017478862189629263,0.001193602781452396,0.001047238612930871,0.0004817604524460378,0.0007746495952258764,0.001052621455292329
19.959135,0.00037315057192697143,0.0004714291350136192,0.0002608559308467136,0.0004520182188266149,0.000470253833477049,0.001397531747847526,0.026608922468601144,0.006689458887154718,0.0026834374734081476,0.0019039249261844917,0.0020397372808572192,0.002058985041102183,0.0018227165567170787,0.0016177942726872578,0.001473810044148297,0.0007414112354793065,0.0008737990335061854,0.0005495835511286577,0.0007878483689168805,9.537342755542812e-05
19.988122,0.0002423363627954082,0.00045723723684052857,0.0011497692451992107,0.0005564817856197979,0.0007877673532449865,0.001864983869525867,0.027693937464536803,0.006858537040677743,0.0025732362967786225,0.002638132068834772,0.0019697433457906244,0.0018768699698062919,0.0009893545318726312,0.0020642225765828653,0.0013181052832457615,0.0009714886206711313,0.0005188394718231957,0.0009910579391681168,0.0001454644644978431,0.00042274707624330524
20.015167,0.0007439942180414281,0.0005824706598096607,0.0004816913566761913,0.00032879882725142035,0.00012645195965914515,0.001563441765614063,0.028218552605139658,0.006598020208799057,0.0020260207959007775,0.0028511875380876346,0.001788734778472999,0.002024811645894834,0.0017355852006156146,0.0013987941527692164,0.0016244690580902378,0.001005286912309184,0.0006052383546648041,0.0005358868205489056,0.0003763660034374402,0.00030237197824240533
20.041718,0.00032425195311727955,0.0003090241136906174,0.0003263179389310613,0.00037778489484399083,0.0006380945182125662,0.0015876424630083571,0.029589632391110343,0.0075344798963126024,0.0022169739631134806,0.0031315988194742673,0.0024905332401501663,0.001591372503994222,0.0012945235672693152,0.0018246807011386334,0.0017435935611812262,0.0012283089525784868,0.00033443279861296055,0.0002702288363750798,0.0007508596095777286,0.0010340822348387105
20.068592,0.00032112018236916354,0.0013307429710718718,0.0002312970282571487,0.0004902841458304186,0.0001641478114988548,0.002394974174214653,0.02982991537557978,0.006746002316537446,0.0027339837084016773,0.0024398099138551853,0.0027253817124025005,0.0018904696473070793,0.001616225309862942,0.0018460454662222114,0.0013319161945716898,0.0012202610249619405,0.0008830133349703967,0.0004268263098717952,0.00020643622822073064,0.0007869014172424385
20.100699,7.942302871692088e-05,0.000402521642911804,0.00021699622607032737,0.000565725414825137,0.0005804905856085259,0.0018142814321238973,0.03103963545647117,0.006389488028227482,0.002521539017118801,0.002157065096551317,0.002673262997239491,0.0017322853123875144,0.0023667213583130706,0.001742603469163966,0.001596771712178956,0.0014452548717809445,0.0005739879993690065,0.0016634583402743135,0.001307031064537752,5.934693645701244e-05
20.129063,0.00048223117445724857,7.894581060410977e-05,0.0002620319089048304,0.0004114560309388414,0.00038276104671923717,0.002267148111424184,0.031456729191588595,0.0069587155566102725,0.002530495689906896,0.002596004088476528,0.003024682603224182,0.0016040136547067988,0.001659549308993898,0.0016923921387703752,0.0015091658063862026,0.0013586442533448323,0.0006842585042023673,0.0008136931012035527,0.0003156590090224262,0.00042201930784276174
20.157696,0.0001331773071789219,0.000509504224003668,0.0007693285958438726,0.0001516468428177639,0.0002769847482518557,0.002586082821755425,0.032941470991639306,0.00763325783227416,0.002648322880092453,0.003110781686502023,0.002702349956054118,0.0017544556591711478,0.001599464509419446,0.0014233322551054012,0.0014439154732671271,0.0011530584482062275,0.0014400563774766768,0.0010097216404623013,0.0007394962123943964,0.0007036766237052489
20.184511,0.0005360456854884228,0.0009630632524896078,0.0006698433795085178,0.0009435956997875911,0.0008799942644170199,0.0012732182975837777,0.033392491913806104,0.008068871761711893,0.0027819535568407512,0.0025367683746300817,0.002242808758242627,0.0021354294075967865,0.002216468108494405,0.0011335935113358344,0.0023267331648166105,0.0011957073784540193,0.0005814666287425114,0.0006565656268837369,0.0009992197778309877,0.0006950288291084964
20.213758,0.0008186115010567542,0.0004981096715468485,0.0003421757643612205,0.0003168782897086934,0.0006209746955385806,0.0018653197918610852,0.03271095846713392,0.007564060599907166,0.0022669614115114296,0.0027687493536159976,0.002486725538224421,0.001555275503841386,0.0015210012758144456,0.0017249885657862477,0.0015088691399445346,0.0009310869582400492,0.0011286504012518134,0.001063787356200402,0.0002325305716222249,0.0005206506803251486
20.240183,0.00028639551507381975,0.000681950638258132,0.00010589595422510261,0.00026384650293292575,0.00036141429556488675,0.0015186586767415866,0.034916772634095865,0.008128801092766341,0.0028423188752644143,0.0028873161377238493,0.0021342844990143053,0.0018284092996425827,0.0016995289459166918,0.001725381995961513,0.0018115114877912837,0.0008879206956014969,0.001170712853138365,0.00041134913960579105,0.000331668344723223,0.0003615271506677929
20.26619,0.0001138612346743586,0.00042734458203684685,0.0006430459693209457,0.0001060504935907355,0.0005568337841934421,0.0019382994747555449,0.03368138485591629,0.007708857818213551,0.002557510595970955,0.002584863963706226,0.0021814033255944452,0.002002450167656443,0.0016906510176453518,0.001417236825300206,0.000847053998152759,0.0018840331426288432,0.0007241407442541662,0.0010882463888435207,0.0010133712328921462,6.690994224701272e-05
20.29548,0.000397020199754629,8.510739144660497e-05,0.0005622147074482156,0.0006938361317606126,0.0007001023523876395,0.0021880020073094413,0.03361804696848587,0.006963276259992063,0.002055050310763162,0.0022828878401811256,0.0027310607278132823,0.0021549322523526366,0.0019212134291502014,0.001361646836620331,0.0011691415934046245,0.0009435442369157751,0.001319749692814597,0.0011088679896584057,0.0006470597687977384,0.0006914517370839318
20.324333,0.0004232594023193459,0.00019895893619391978,0.0004697889040638669,0.0004952643750660219,0.0008536975539539447,0.0021132854201991852,0.03313306961744865,0.007616924390683387,0.002039881554698565,0.0026272561651220364,0.0023157276151567286,0.0019088128507263069,0.0013861238466490037,0.0018051524033289943,0.001075901799485106,0.0015323310080066729,0.0004759248445108669,0.0009089143939529107,0.000997976777811237,0.0002008117425535086
20.351526,0.00029170562095481254,0.00010137236400581605,0.00038784881764702023,0.0005144471090115048,0.0009909011550721827,0.002339904966113793,0.032584247647039224,0.006589535505018991,0.0024299687209843883,0.0029883264945975052,0.002152551445018415,0.0019684746533607717,0.0008827486325516563,0.0018177498685933665,0.0012419052868930217,0.001328703611982178,0.00041639375603039186,0.001420877132166991,0.0005645361694339516,0.0009100646313836984
20.381051,0.0006591913850829642,0.00017870972207431312,0.0005403002849610311,0.0007843953378113328,0.0009438748825945034,0.0024363622239865564,0.031756718280642665,0.007361558237883114,0.0025194083223048086,0.0024133448754278474,0.001995361649732398,0.0016280795112249512,0.0017414678653826596,0.0013527962251131509,0.0012078744990586907,0.0007382041343616043,0.0006643071337466374,0.0006357256400700488,0.000493375776312139,0.0008439941173198902
20.407451,0.00027561646475034353,0.00012983735656649196,0.0007989066370606324,0.0005556052860549198,0.0005179675174636499,0.002200232288472984,0.031695925639687546,0.00666880895956903,0.0019294188064128506,0.0026882422997847356,0.0011204233117767834,0.00212125146623678,0.0014542081845043654,0.0017478275936393304,0.001593899110219922,0.0007090027304588768,0.0008804998238523415,9.491192252607613e-05,0.000864799864224529,0.0004575630989209271
20.433652,0.00022564047492583741,0.0009554533363574036,0.0006558752874300652,0.0002893424475853452,0.001086784408071831,0.0022861017164418625,0.030811717895263303,0.00651217942709016,0.0023988241307118818,0.0017758242583790645,0.002100795637032496,0.0017301377109846395,0.00047345720100964013,0.0013626476023931033,0.0012869374830622813,0.001506775392824372,0.0008254667749834884,0.0007127883171865396,0.0011346120647629271,0.00028305062761935126
20.458916,0.0006442043835020972,0.0007537165193330012,0.0002394988887474753,0.0004181206888118249,0.0006218749300068328,0.002192076319553808,0.02985960579167947,0.0059497188289236785,0.001977641224170762,0.001982419644699853,0.0017875358100195398,0.001436004060924823,0.0013021214816125797,0.000982266304337944,0.001027506191211206,0.0011434559799821525,0.0008697128948523782,0.00024289879797999078,0.0007230864796941961,0.0006477123385207516
20.48704,0.0003853035095966054,0.00018306697271336592,0.0008225582052954992,0.0008373068075699546,0.0010999474015738156,0.0024709170256574362,0.029075709522668233,0.00588602100085248,0.002377929318599042,0.0027221238603180515,0.001566609694347521,0.0011002384620704294,0.0009784121038272924,0.0011116255639182235,0.0014694954576866155,0.001317551372129208,0.00014857662840849831,0.00025297611027472075,0.0004172796487786202,0.00030624577021136123
20.514641,0.0006512830529357388,0.0009004861064873568,0.0007781037723148572,0.0003510863714230779,0.0011639257035442876,0.0019097408500077433,0.02903124565684132,0.005740940554539591,0.002204878965116526,0.0015730892026988583,0.0008749751251211573,0.002093820017255474,0.0011839093965687597,0.0009968853132386118,0.0013074335840425034,0.0007637707725992701,0.0010175359233631877,0.0008532725511705866,0.0004375250709522302,0.00035936113546507415
20.549903,0.0004875173353274247,0.0008328035438393196,0.00038126278954996604,0.0006790858216652575,0.0009659706231000981,0.0023996128914039396,0.02685623744868761,0.006211929714473473,0.0018321389161629962,0.0018240405716345941,0.0012348578777590957,0.000857793085514848,0.0009558848673399898,0.0013356040190132222,0.0007450091952577345,0.00030541872748578066,0.0010687974878762813,0.0004473285874842066,0.0006514389100675106,0.00020758735396462114
20.577283,0.00020394525504588431,0.0008069823741194879,0.00025108396575912386,0.000230136810495499,0.0008167504492005566,0.0015500319304826583,0.026914779727153837,0.005648812787918153,0.0010436244287644982,0.0012151457338795578,0.0017476546313160563,0.0009738237269130834,0.000829558141954963,0.0016807404158900514,0.0009340915711338237,0.0006867002113601477,0.0006069972256009504,0.0004433098444420321,0.0005417302135386391,0.0007751938758340343
20.605784,9.106823196121582e-05,0.0008131014736533909,0.0006317893684440288,0.0005397128340488398,0.0014100000471848767,0.0017223935848862523,0.02637035849541825,0.005773922815499962,0.0018261452682845972,0.0016156932459553122,0.001052262179427238,0.0010802423822059667,0.0010854091425579707,0.0011766089536259527,0.0010997959243179308,0.0007862284579638171,0.00025173105147703096,0.0003767867480449483,0.00022389779340952352,0.00031229823870617903
20.633489,0.0003945928586852241,0.0005103084390626359,0.000815755122727674,0.0010791860301383586,0.00017410150613577779,0.002421630223582527,0.024614660127039514,0.004868776361215499,0.0009951648776371713,0.0010220018040076055,0.0015367608929671708,0.0016059733575072197,0.0015154126681356608,0.0014017893314988122,0.0002724734238033544,0.00018724396795860882,0.0003542381237371818,0.00041827273367660864,0.00037090748611389633,0.0007080890579084985
20.661747,0.00020050458887854885,0.000326271124564967,0.000830533934053122,0.001128238269288016,0.0009231378139339135,0.0013249836874016769,0.024814334210964493,0.005458634126987375,0.0011512846271690132,0.0017568821974886177,0.0005609310392449398,0.0009341833032681488,0.0006365011805322547,0.001136544584294198,0.0008448126246793149,0.0005985006513678463,0.0007141457697400195,0.0007537332930666659,0.000419211487596314,0.0007636213998560619
20.690297,0.0007629492995233725,0.00014360202056088624,0.0007653479586548889,0.0002833201183209188,0.00153327992402706,0.0022854271275524604,0.023655386529894046,0.005242634711372892,0.0019254741681562807,0.0009212906315224169,0.0007857811533439992,0.0007478840298972232,0.0008420704078342115,0.0010475588726304795,0.0011569803253571745,0.0005442080305451533,0.0004694814068973366,0.0007521175052329242,0.0005225706399402631,0.000439994329517831
20.721079,0.0006540650241615388,0.0002566079185386284,0.0004946334045384643,0.00044421944610512407,0.001202816604101948,0.0020413176346974985,0.022979906017232883,0.00475012159471512,0.0013285653749315392,0.0012713078883370662,0.0005984896471902654,0.00104911847539116,0.0009405279041870242,0.0007142183311957667,0.0010162467296997825,0.0008716761658145572,0.00014910670570033216,0.00017029478816489512,0.00027328107198597805,0.0002280298655179649
20.747805,0.00028113181366387456,0.0004298748169053346,0.0003215280616842547,8.454750710700945e-05,0.0011514367942871352,0.002396565966084527,0.02180491200539846,0.004738349319865937,0.0013604828427005245,0.0016140299663929872,0.0009472605143526527,0.0005519426804564674,0.0003766430017615121,0.0006443318366905404,0.0010503805536438311,0.00046774421126546234,9.910126382312925e-05,0.0009381837861051293,0.0005151711337319379,0.0004975672349661159
20.776315,0.00014452037904610609,0.0003647222217982941,0.00043436079943959445,0.0008230831569920614,0.0008043444692909206,0.0013430852410436667,0.021548125427941336,0.004218244769996671,0.0008864321932747265,0.0012211769489410959,0.0017207382321972487,0.0008340423591125559,0.00019563399364880954,0.0005933826683798328,0.0008093717365105415,8.139142836871296e-05,0.0001421624508598074,0.00018727301141226383,0.0004813719182623122,0.0008353385127706854
20.804607,0.0003469417889901912,0.0004212674307520464,0.00046738481373021233,0.0010776889787408772,0.001059162785288054,0.0013363879436584134,0.02054363730970903,0.004238871209854939,0.0009098031267056994,0.000509589830553529,0.0008175134372429908,0.0012533788043497481,0.0007537843130340171,0.0009416823088218611,0.0003976978576144857,0.0006572910544128622,0.0002000625985183449,0.0003043412649089068,7.095507605643616e-05,0.000164262347054633
20.833047,0.0002798848985446455,0.0003826345952557349,0.00024327788201082204,0.0009350009394492734,0.001173024248728134,0.0016820357970479378,0.020371328664122747,0.0037424700164642626,0.0012410051186031537,0.0009324192534175209,0.0012583065745729255,0.001075208932278408,0.0018976492163479697,0.0008426955086356954,0.0006378554668292775,0.00014508454931178838,0.0004826512886452116,0.0011507843203330862,0.0008502679630063456,0.0005369595684154942
20.861361,0.0004133306918833207,0.00029286719828388447,0.00028271845436258526,0.00030438033758436724,0.0007176724182372063,0.0017545175180260582,0.02025591811513792,0.004152006534908115,0.00149022043076695,0.0007691088089393493,0.0011603060323037017,0.0007297917832985083,0.0002839759132429371,0.000685088330349706,0.00047513459914251733,0.0001522839772751419,0.000801801502571739,0.0008145996687095269,0.0003200797939096193,0.00042850818570582883
20.891496,0.00018517890359103195,0.0004877302888464244,0.00010525053667143124,0.0007720091028592379,0.0008639438798301801,0.0015227570035461215,0.018865488236411418,0.0035381916290722327,0.0012482288400280743,0.0008618897454704711,0.0012118086439059867,0.00030399723985065667,0.000497244916682225,0.0007682227900970576,0.0005472385158771718,0.00024717127361524474,0.0006052383546648041,0.00038948134637083003,0.000587519132323097,0.0011854502523869527
20.921353,0.0003673773171935404,0.0006741175859903077,0.0001587574563160831,0.0008169255647244274,0.0009249375253557294,0.0013127345909293867,0.019245147268688843,0.003799902780344811,0.0017822244888651315,0.0014170916052606481,0.0008952775317063885,0.0009259784064445365,0.00034364624561010395,0.0008978596705620999,0.0005152273034574009,0.00035006480771448826,0.0005467118272056027,0.0005356112375611846,0.0004375676916240717,0.00018046135967072138
20.950935,0.00038161370444054793,0.0010045354166444132,0.0004970643217839503,0.0009169439198358706,0.0005523000845499908,0.0014326134354911853,0.01736640141067627,0.0030658994355848897,0.0012146338736923519,0.0014972752137364747,0.001005215898434022,0.00016107376983107177,0.0004568076640521044,0.0014276615464437622,0.0007345108532915624,0.0006899394057931297,0.00022974792148135236,0.0005859509935046796,0.0007894871208161307,0.00030190157538120496
20.978998,0.00014421712862603686,0.00010676928996690676,0.0002557992537377895,0.0006595531790832039,0.0006205331354545876,0.0014543310855712037,0.017560940414195675,0.003916478765177099,0.0010977758746926586,0.0005957106540317434,0.001125262005775991,0.0010570189836717843,0.0008485438795163001,0.00017429014889327056,0.0010443768894199525,0.0001087505140373936,0.00040184696473720454,6.550717827018485e-05,0.000598303234858691,0.0004897867558709343
21.007526,9.956752696131759e-05,0.00044916956505938255,0.0005845890071821761,0.0007947513764606826,0.00145776981329403,0.0016987474104369275,0.01584875077261544,0.0029532361050825396,0.0012766185449787477,0.0008242876113760253,0.0010453017642739536,0.0008147482143850011,0.0007545091426295993,0.0007535953026331664,0.00021981633100647222,0.0008091808544320297,0.0004887479422940875,0.0002599587117525186,0.0004138110911449667,0.0006440909003408146
21.03623,0.00016178581762854976,0.00045698835513745153,0.0003549768499641228,0.0009727461051659269,0.0010555790154895808,0.0019099076991072024,0.01590024447210673,0.003350873194956651,0.0012900993806811228,0.0007703465222349506,0.0010831527458374359,0.0007589084599980844,0.00035809329271259144,0.00034371656557675084,0.00046115195888044654,8.80794322876465e-05,0.0003077040153426319,0.000274191848132121,0.000271086379534077,0.0008478253418946236
21.065036,0.00087004870212452,0.0004502332733082314,0.000300175367347025,0.0003857235960808395,0.0009675596473836586,0.0015120125688943982,0.016151894292611185,0.003708537727525458,0.001419498802653998,0.0008370476028686472,0.0011170634388609048,0.0006826522921306852,0.0003794985527555045,0.0002665557400302465,0.0006697952802425348,0.00034739601815957566,0.00048404503351274884,0.0005868555024189549,0.00043823797980644427,0.00017863668756345973
21.095664,0.00029097547873866,0.00043382235703586164,0.0004069744821348986,0.0008827544779061984,0.0009490963577008938,0.0019972571288437773,0.01429442976585346,0.0036609035352452085,0.00127397292509543,0.0006625374507930193,0.001163906889221331,0.0005697589981512678,0.00046556658447425393,0.0002093766570018525,0.0005049568388007436,0.0003146346074521037,0.0003367259293270224,0.00046992250947441145,0.00023089332112681286,0.0001668691176002922
21.125961,0.0005650843241239967,0.0002389243824131265,0.0005993490597423786,0.0008072605696647606,0.0013970995431205773,0.0012627136681077635,0.013869007312618774,0.0035409031744154246,0.0006032285295404618,0.0003418266182878289,0.0013393511733981213,0.0007248766896169701,0.0003923509676439006,0.0001316505374348261,0.0005255946832860393,0.0007711147034815804,0.00032080535544868407,0.0005899414180092278,0.0006644371812369306,0.00020239002674200357
21.154586,0.00012703171614500725,0.0005780485620426417,0.0005303337230530414,0.000980271506466481,0.0005917694365350664,0.0017842774410857171,0.012739313524783509,0.003145590854152107,0.0010723161014346357,0.0013653392034843042,0.00024669885647258345,0.0007433430953412805,0.0002247984380021594,0.00035479749414526405,0.00044783692140692663,0.0005213387724762831,0.0008182706321749988,0.0007335122071391566,0.00022930850840228436,0.0006353802908211012
21.184329,0.00032978205557922095,0.0005412578065121003,0.0002023571410867791,0.0001767723380558019,0.0011101128873353668,0.001893607849516142,0.011999052738402577,0.003305218699888554,0.0011074108659059436,0.0007206973388775589,0.0006631573627700856,0.0006480704325761299,0.0004564515267654456,0.0004873374494414592,0.00047406153186700114,0.0007823667133028484,0.0008673927148179497,0.00035528217811137667,0.0006654939052981856,0.0002815047585636135
21.21159,0.00076831630755804,0.00045855831399120085,0.0007988286290690077,0.0004756618759646453,0.0004549902307014854,0.001150918290998493,0.011164098264424584,0.0036947371821518162,0.0011533430732902736,0.0006496388888687632,0.0005907629659645422,0.00027940322297380967,0.000524752993249881,0.00029688561721579983,0.00032988685645135644,0.0001186768452710123,0.00026571607233666974,0.000377977617192311,0.0007156069899651122,0.00032828844591029283
21.242546,0.00010963794375769505,0.0005532305801771749,0.00039956508979089705,0.0010204823133308223,0.00035446594135613593,0.0013529714619260693,0.009583486063575888,0.0030165099102710227,0.0009779269686511916,0.0005046220213322202,0.00023476392100023756,0.00039631913102335,0.0001315220103720947,0.0003598595689395371,0.00010192514449822503,0.0005084004490507946,0.00019448795892629733,0.0008941660758273914,0.0006055433861743686,0.0003331176774670515
21.272691,0.0005877639470078464,0.0005255648785278141,0.0006270446418066132,0.0005825630724267727,0.000686517846101451,0.0012560566926014874,0.009735327478472767,0.0030909894987042955,0.0006428735575721962,0.0005115255351235713,0.0003933998758704023,6.0165954063134055e-05,0.0005565138561907958,0.0007339091405945665,0.0003378101904504675,0.0003743368211410517,0.00017533600468015847,0.0003392541269608211,0.00015482582795353482,0.0002934207260988132
21.299817,0.0008467792767912671,0.00012859655081041616,8.138823362367488e-05,0.0002931652091171472,0.0008900285702596644,0.0014267914966367308,0.008657330890993659,0.0029593452388238946,0.0007549286142885266,0.0007319138157860169,0.0005286871936586266,0.0004418705105496954,0.00047606616672254254,0.0006996418952376786,0.0007333307047844702,0.00013311832942860245,0.0004444782392117422,0.00015372997906149582,0.000748394572267098,0.0005474968655859962
21.326799,0.0007949037229243453,0.0004323678513151794,0.0007259798296478657,0.0006261353914222735,0.000271091710031321,0.0011324180289659304,0.008014480626203774,0.0028348966704527427,0.0009711681218794928,0.00017160624435363323,0.00040095439129152573,0.0004291141421820953,0.0011127384684035773,6.838633582249752e-05,0.00015810451371383986,0.0002619254946024642,0.00042636378515744825,0.0005484389580926358,0.00018687110096557332,0.0005326711354740965
21.358884,0.00016906364744586307,0.00033926963386823227,0.0004726957124453094,0.0005641671381686689,0.0007031179579802243,0.0008924214351109956,0.007219682397628608,0.0025764551579855527,0.0012735566461625207,0.0002826148586573499,0.00040151439464538295,0.0006011952514697189,0.0002769265901739986,0.0008067491450626692,0.00028268899649407466,0.0005972797907581606,0.0006881155509522488,0.0007333286152428665,0.0005890690694529323,6.045361790816972e-05
21.38541,0.0002592305122611704,0.00015610629624919858,0.0005664762274760595,0.0009663379618050158,0.0009453047502494878,0.00107997640769981,0.005904572602448826,0.003018762298901957,0.0006136103873816775,0.00037801840829880767,0.00014814552827943137,0.00048018194637628603,0.0005237018431197816,0.0005639405986970321,0.0002887884036757604,9.997490327452502e-05,0.0002742711759708656,0.0002503796538649024,0.0004469896177019409,0.0007895804862049116
21.419016,0.00030904016451962677,0.0001295024966572592,0.0004950514602033276,0.000511491728334506,0.0005468097765566815,0.0009885179807714924,0.00589861013000938,0.0019429463011123246,0.0006800763005511967,0.0006510440047623547,0.0007988490275009791,0.00010890081798017886,0.000666760719363691,0.0002367816691606104,0.00026888865114088026,0.0005353499852051559,0.0002156645484664572,0.0009716976266940556,0.0005244718491565786,0.0004517164227470937
21.4458,0.00035871732737877637,0.0005020484109760592,0.00017679876282554786,0.0003943647817596942,0.0001433601904841342,0.0006126246123092514,0.005055183656557804,0.0012072861643551052,0.0005356454886467918,0.0004981037026402875,0.0005762589435550914,0.00071387262000556,0.0004376138070113537,0.0008240028963713385,0.000560068764706817,0.00024178172779523043,0.0003006164602362833,0.0007226319745657681,0.00021967082904786602,0.0005402894221618496
21.472389,0.0001641640441112522,0.0006029822001257463,0.0004939844091264282,0.0003464025524352075,0.00037713369618894973,0.0012113956167779886,0.004548308745597309,0.002187349789606435,0.0012645255000706403,0.0003352584169813808,0.0002555368073973079,0.0011870957662148119,0.0003061773347612469,0.00046734424403323363,0.00034280050053396295,5.8559005573266816e-05,0.0007130480623178439,0.0003615537289424741,0.00023621844023779837,0.00022662607242810475
21.499764,0.0006283404868825298,0.00031554766479878016,0.0005339798315387751,0.0003451623703398191,0.0003770368358212124,0.0004583036644342053,0.004043490965252379,0.002233900762915026,0.0006866808147774383,0.0002497624341062687,0.0004505399814551323,0.0004900468518076369,0.0005988063154448734,0.0002504728595066177,9.983371634483548e-05,0.00012862189322448812,0.0004075077428387609,0.00038044585489661214,0.00024312453559190093,0.0006844974192746293
21.526982,0.000471770855493268,0.0006797670794110914,0.0008235837137849041,0.0003816964359687129,0.0007049767523418494,0.0005334023252816005,0.00313915846177293,0.0015912260483329404,0.000982609716969632,0.0003044912366560247,0.000667666487859716,0.0004668430415014845,7.000453581612617e-05,0.0006767690350306835,0.0005468786177675838,0.0005389854991490396,0.00037916522478565563,0.0002023598094434854,0.0005111893116351054,0.00031132859217092627
21.553021,0.000682414623882635,0.00017694806753755087,0.0006387441272093729,0.00014129970945176278,0.0005571836873431552,0.000448902092394475,0.002854558698867783,0.001991592875152005,0.0008966561388218768,0.0002457051896003291,0.0007628199377751891,0.0002615931956301848,0.0005215691227764154,0.00045561909792170215,0.000506875948980004,0.0005881291898364539,0.00047730615391837966,0.0006215290044193314,0.0010074855536648668,0.0002274723227394668
21.58358,0.0007314265946286552,0.0005161811992082993,0.0002620310666680755,0.0007196768303505839,0.0007504015199889908,0.0012021636067544338,0.0026773580331553625,0.0014741251838654651,0.0007373893651653401,0.00024583146661304,0.00047715103417357146,0.000542895366201453,0.0005155451672914846,0.00015828910667557312,0.0001599638650639329,0.00044832774320314816,0.00023878981730772767,0.00021531588203437866,0.0004724945671048767,0.0008103307035473844
21.610315,0.0002558079980989712,0.00047811012534285845,0.0002699694571074521,0.0004293265142111633,0.0006593422926976143,0.0005251636676473294,0.002272177252833868,0.0009767874311371063,0.0012458548376786636,0.0004382417185931968,0.00048539127457089743,0.0005010153735579496,0.0005407153591987546,0.000831101514564502,0.00035666738129610316,0.00050996457239497,0.0004717250717217916,0.00039743858517203513,0.0003984006729053558,0.00044081365071517876
21.637168,0.00023415719632165387,0.00016417466311072475,0.0001678779423832588,0.0004317762040705796,0.0008409261571842155,0.0010690593425682004,0.002715533568543453,0.0010604319512761626,0.0014406030114043548,0.0010697130285392854,0.00035583979788168487,0.0007014296608333649,0.0007684138030120364,0.0004294011095283904,0.00015484916938057416,0.00040071851849482834,0.0004172914852740232,0.00014327589794136086,0.00012526894107707753,0.0002287251541746531
21.66633,0.0004323728155595066,0.0005704911845198169,0.0003926261657568695,0.00015245402660777157,0.00011070897280393961,0.00024291287633567877,0.003250132835551393,0.000602850697481686,0.0009317761008493513,0.0007402732455678307,0.0002470923826789954,0.00043635587541925107,0.0001047875899643148,0.0008201274921321427,0.0012097314986861507,0.0004657683479859762,5.5864430323643695e-05,0.00043480537395119794,0.0002047191267181338,0.0004311442815653824
21.692746,0.00014762814475435422,0.0004644423486285571,0.0007056511103253142,0.0004728962337193466,0.0002518744976883692,0.0005454534630117345,0.005166407992458734,0.000620061308294154,0.00012066237844057634,4.1082682858292126e-05,0.0005214622750286778,0.0006236552611391287,0.00017536329391889554,0.00019086121770962397,0.00023514884636289198,0.0002923851030872568,0.0004312924382425587,0.00024749652831939544,0.00015997403778775284,0.00029166941385705376
21.718881,0.0003659899525188858,0.00044021052223635276,0.00026396622724855247,0.0005300494061925312,0.0008756290573922692,0.00043011246638334917,0.004978095991455042,0.0005708915729844006,0.0008186761510485306,0.0005151470575222963,0.0001227108748550068,0.0006684653321158608,0.0007369703915203951,0.00032832293325309105,0.0005125260160045835,0.0008381129491371464,0.000831870981032073,0.000830135072475997,0.0003345823116696011,0.0005479055005177384
21.749819,0.000581820964809747,0.0005228435026026267,0.00035099036653244494,0.00035617323060793275,0.0001864558739569319,0.00024957183666738915,0.0061211532437311705,0.00025789388809447907,0.0009589577591783415,0.00020591003405494087,0.0010367616093171451,0.0006389258982441861,0.000213105595017283,0.0005267580457094809,0.00032602412851686523,0.0008164853974307244,0.0003424981090300596,4.082811842972807e-05,0.00044275233194929426,0.00041494305110526263
21.77665,0.0003282241418182179,0.0005036584440140144,0.0005514642384221687,0.00012216877943251023,0.0003896575232035404,9.640460135231379e-05,0.006492844346239831,0.0010343089403182849,0.00070692046183463,0.0007730929546539607,0.0006531870500464137,0.00031259146806246376,0.0005954976937411966,0.0002779307078333896,0.00031427340247669727,0.0003435396877580823,0.0006192327020212483,0.00030060337593913695,0.000270108607044286,9.166851185954076e-05
21.803385,0.0005621978320537087,0.0007690648610482935,0.000267485585623642,0.001015309628204303,0.0007798437852446238,0.0003137156359822895,0.006861945184607037,0.0008475275660733069,0.0013525004422991452,0.0004385314996866028,0.0004388068932775988,0.0004320438684776672,0.0005061431618354023,0.0003233616356681491,0.0006177872947294003,0.0007276536758212175,0.0006420238470462032,0.0005626724487988783,0.0006813375822310437,0.00034426010106928276
21.8305,0.00040560918665423577,0.00043636516379736594,0.00031909868468094055,0.0006150420641617412,0.0006021105413483614,0.0005277031582929075,0.007777292743067448,0.0007010630132481992,0.0008749348281735022,0.0006110865219725773,0.000552453514924645,0.0006864787010190918,0.0004618707756090485,0.0005496397221980393,0.0008259320741249501,0.0003776099498009747,0.0004321971991158209,0.0003602597297142072,0.0004701430419978823,0.0004900081703465636
21.859421,0.00027743610739088415,0.00016979994269721718,0.0001929566816446953,0.0003400020612827298,0.0006755014822588363,0.000528011030405675,0.008739077219663341,0.0006830960157980847,0.0012946652508802202,0.00032251002578421794,0.00010133382550118621,0.00020221617934128284,0.00048103984603247997,0.0006095204823971138,0.000122918295665839,0.0005916966597333966,0.0006482572671498912,0.00037916634674450855,0.00034064652194721934,1.8750723910828294e-05
21.885317,0.0003526352350165553,0.0005926158072921084,0.0003759527389114953,0.00030565241713142327,0.0006033989418446393,0.00034497736803735043,0.009648420766907447,0.0013192402765746698,0.001537196969800064,0.0009277602425079916,0.0009402279790412308,0.0003354298419507672,0.0005291471074176526,0.0006658698408525701,0.0006698145140937941,0.0005450267369077361,0.0001281880719447551,0.0002708683627374747,0.0004937475196844222,0.00022524329271445223
21.914085,0.000571336968440621,0.0005502598045327567,0.00039151882609432894,0.0004058595712037733,0.00035159021163656693,0.00104623039050412,0.010321115792458936,0.0013372302423674577,0.0011863965922304907,0.00041604356087812015,0.0007521703613530618,0.0005541662980027417,0.0007960209201558428,0.0001953626504396289,0.0006974900079837369,0.00034322484399568686,0.0006467061978306772,0.00010382780719751241,0.00017683965594010096,0.0006659445573795718
21.942241,0.0003580447922431656,0.0005822571159132504,0.0005592221526017118,0.0007449933298703896,6.569973479738545e-05,0.0006256259509166645,0.01139982070090998,0.0014144574424385034,0.0008784514745515665,0.0008375956629685392,0.00019276439268650004,0.0005538458192709639,0.00015281873905770594,0.0003426633097087795,0.0004739249938688134,0.0004756507849877013,0.0008660893612702735,0.00019777160135082475,0.0003314757382920451,0.0001575695381106739
21.969058,0.0004800367320278337,0.00039517292090123895,0.0003847425624404411,0.0002152933425420234,0.0005996370075555855,0.0012536739464817934,0.011022053499697836,0.0009148536922408062,0.0012418393229444674,8.594223964466697e-05,0.00024315807170636843,0.00090313763332081,0.00040136533779918754,0.0003936567938748297,0.0007634193881751565,0.0005255081421685115,0.00011313280086444864,0.00019251448681462666,0.0006401831154129925,0.00042023248148907613
21.99597,0.0007527438792581855,0.0010005050245108873,0.00039112418994231607,0.0002939370286670328,0.0002839855185548027,0.001054830768446113,0.012550787592985143,0.0011756802156556916,0.0008818570664555929,0.0006043930065460428,0.0008369539729161069,0.0004367806990032057,0.000772443319460219,0.00023180451919912066,0.00022731228999550403,0.00047757889070045473,0.0004994125512829428,0.0004829758514421595,0.00021952648860367924,0.0006405033417807118
22.025158,0.0003551861555570852,0.00044204009911083184,0.00044224391967502834,0.0005354273381674221,0.0002014365484033933,0.0006961464020640628,0.012976541795560998,0.0012745402113484565,0.0013436373182403153,0.0006667989019777935,0.0002685957444817196,0.0003251869918520011,0.0006836376971703027,0.00023347980901812718,0.0003112365909168663,0.0007857878144643053,0.000637022209023654,0.0005254518197383082,0.0002370925871311945,0.0004640972991298803
22.051306,0.0003786287736534629,0.00034492168637092834,0.0005507477262383963,0.00047147795787326783,0.0001233764847025947,0.00106083003587225,0.013383692664175832,0.00226755025964916,0.0012742957881569457,0.0007150516713153238,0.0003945346603458322,0.0005635985947589094,0.0004254520306565704,0.000669616529716796,0.0006983164549206237,0.00041687454621238367,0.0003801457999086532,0.0004394529369732042,0.00015358447380766423,0.0007599512483862741
22.078636,0.00012717235981289657,0.0004123499671671299,0.0005711642255400334,0.0008753436451883875,0.0005540520471180877,0.0013997412193668892,0.01372882843287916,0.00114770360167674,0.0009537853833121348,0.0007230708526039404,0.00019964691678314473,0.0009130113869023748,0.0009882394038888776,0.0007913835278681811,0.0004915185674749466,0.00037641806404425086,7.095820325327952e-05,0.00012423148095024706,0.00042729118204062845,0.00025323634777389876
22.106565,0.0005694932052115675,0.00032188943665567734,0.0003959257012284639,0.000691003130396474,0.0004600222537495288,0.0013445789406991407,0.01584128468538619,0.0018641150997842273,0.0007860248968474663,0.00045140114325595797,0.0006449295033920665,0.0009340592388873762,0.0006292001302320068,0.0005489124356416669,0.00038146982424118106,0.0006323956789839199,0.000911431677167236,0.0005189800028383248,0.0008890718438270462,0.0007145313389068878
22.134144,0.00043382991177046116,0.0005846010063886598,0.0002158398281551591,0.00030084776154301265,0.0005096272356951582,0.0009124095846674186,0.016469769141942245,0.001963902454909982,0.0011684959931563689,0.0010701271158268058,0.0002784414131232243,0.0004685697000972178,0.0003065357228968947,0.00046446725914080624,0.0010749446785758576,0.0009417307540669344,0.00046027157239733564,0.0005826312064610485,0.00040445582173325004,0.00023368112380960245
22.16463,0.0003805119438663808,9.591596886138785e-05,0.0005216404361373257,0.00010836431170131842,0.0009665931097415821,0.0016634348567421174,0.017260296085677886,0.0014800316273204635,0.0010491593434787641,0.001473420649700074,0.0007025885698063415,0.00046491438040846935,0.0004437109778812207,0.0007279146225921565,0.00037481278361738797,0.0005215199743880693,0.0006945096682399879,0.0007018889217685119,0.0003188757441836499,0.0002195599300618813
22.192446,0.0002609238250277183,0.0004469182783760002,0.000369462440467639,0.00043340102306341314,0.000752495489579568,0.0005422467055509416,0.018384143780318638,0.002028598319242167,0.0015966946137936041,0.0003490151445840608,0.0009373882736940846,0.00047273261538757907,0.001033834435697755,0.0010031421921125458,0.0006628882232770957,0.0005079295667643905,0.0007381144310979863,0.00029475586469478236,0.0002277124238247707,0.0005533900721795125
22.222634,0.00043189224147894726,0.0002607237342672604,0.0006433219276782842,0.0006928901653221449,0.0007826920310141204,0.0011597989581839557,0.018627789497435494,0.0025467992758513693,0.00136994748495471,0.0009322434959291205,0.0006850759685982555,0.0008735020341482661,0.0010087867771168624,0.00043101760115770826,0.0005477187676541719,0.00039051152684499614,0.0007190310505733142,0.000595653324385572,0.0008557167634544214,0.00043415435623718023
22.252599,0.0007309754461964821,0.0006714823057753129,0.0004458781370289554,0.000375614069802332,0.0006227518475226488,0.000830537871288241,0.0200035122476109,0.0026508163887450065,0.0006445593508492113,0.0010622008193861881,0.0009614307133263107,0.0002851003388985692,0.0006997232704923061,0.00035069831284770774,0.0009882236739359787,0.0004552781940806218,0.0007566720478564313,0.0006929958991916224,0.00021357117157780824,0.0004355586904223204
22.280474,0.000354515325605204,0.0003690911808675098,0.00029553775834479247,0.0008188321195110968,0.0003001971923343199,0.0010514728431784267,0.02097793471002423,0.002045012676360341,0.0011203967180532849,0.00037909547082090237,0.001348796570561432,0.0008302985477641751,0.0009358433790036987,0.0007365462002852445,0.0005233754924020845,0.0003153744423363587,0.00029665261974271933,0.0003048988464047016,0.0006030556169992529,0.00022472340066505102
22.309054,0.0005219566983777578,0.000455757161490865,0.0009071771786705007,0.0001747919611121293,0.0008366388030087814,0.001604943928068314,0.021663983061066042,0.0027160315089094925,0.0011954067251877904,0.0007355118130993543,0.0009660399945773182,0.0006828777475236094,0.0006620620731395352,0.00010258813935791764,0.0005751555632753078,0.00047427035463039156,0.0002915475582952142,0.00034234579814043826,0.00028725679777447653,5.7868471894546085e-05
22.339991,0.00037851823019177466,0.0002965838087849574,0.0003943729199006809,0.0003530562177557642,0.0009131895811983989,0.0020534674512930713,0.02240233628403252,0.002286551106932594,0.0013428466936558784,0.0005289738841463623,0.0006197726543679385,0.0015447817132271744,0.0008352741907773668,0.0004776035118828562,0.0005704881303947004,0.0012387306043939008,0.0005065455940795645,0.00042905333608755887,0.00039778427709785864,8.297174166688524e-05
22.367092,0.0008533872356033976,0.0008675394819303797,0.0011998494360933804,0.0009386732707366981,0.0007972189589596566,0.0015360399300680143,0.02306938599889833,0.0025159876335154657,0.001084420244947211,0.0012636431357633652,0.0008637798730784122,0.0007024337210258556,0.0005439324634599561,0.0008626773094081384,0.000915859739118782,0.00046786433381382735,0.0006953411253914403,0.00047787594166733504,0.00038035227031551073,0.0007019134338004479
22.397039,0.00024536392615924285,0.00010997589419182417,0.0006849716793622244,0.00016109522868439164,0.0008429537507961037,0.0021881763957320656,0.02405032543775968,0.002581985359582536,0.0016673713283746592,0.0014551694244656637,0.0007836728413865771,0.0007826156802475035,0.0004858456701248656,0.0007840120410497059,0.0005868367248111143,0.0006243899952135525,0.0005484410998264331,9.207907328326707e-05,0.0007228062434628217,0.00033845578274813225
22.427145,0.0003380165684264792,0.0003628430149983489,0.0010198823137154461,0.00039037242423967605,0.0006851157441875759,0.0019181499489192258,0.024958392247479148,0.0026360178671637757,0.001920810116118281,0.0007520906168125572,0.0005953796488615061,0.0010492713959597921,0.0008470031094191202,0.0008454528119659009,0.0008783504909107183,0.0009643193057096747,0.0003291313681338049,0.0006238268738192026,0.00019248776533679218,0.00037798051276995284
22.454464,0.000924273959808315,0.00043631224628602636,0.00046452162055602217,0.000709588272389402,0.00032952936703678905,0.0013865352171342012,0.026431287664484934,0.0024587918355862613,0.0019173250014047542,0.0008679408857442968,0.0014379936613827993,0.0008766184083751652,0.00037174078730246906,0.00044789972143125455,0.0006101843686603603,0.00029317280901128203,0.00041043925867818257,0.0006407470864430044,0.0009138435421978576,7.581823885968748e-05
22.481422,0.0006192614328064054,0.0008868623875348072,0.0007708928518196568,0.0008381169066456814,0.0008760574186836895,0.0016997882293712816,0.02634125206870285,0.002525006094228166,0.0019217580147494516,0.0012636226144747452,0.0004611900972986827,0.0012097324162446339,0.00027423581528983267,0.0009060282492371364,0.0008279334472980661,0.00030799688624302265,0.00022491395123597072,0.0003577257869067826,0.0005250506946796893,0.0006691163102894663
22.507707,0.00041038252298337876,0.0004061970156123695,0.0006531176271656969,0.0009121054355536268,0.0013287973090264761,0.002322099337410297,0.027603940709436874,0.002926841257044711,0.0018695078414919931,0.0004910334280248299,0.001208074747244968,0.0005788409982317192,0.0005792893489083948,0.0017489015729648153,0.0010905426782733814,0.0006240046124483229,0.00024546184190037145,0.00017541865252755596,0.0003002604660992375,0.00019087618666802978
22.539073,0.00018186636821105275,0.0003906557410831005,0.0002643277861531363,0.0004062313367411585,0.0010059335020459676,0.0022189983166972234,0.028211784469771753,0.003843374661160132,0.0023106356143836864,0.0007525372447407808,0.0005667045624560222,0.0008224696734088454,0.0004755060699736203,0.0006132252064365391,0.0009055090092863633,0.00041483454886324873,0.0006873941537210045,0.00025616130938129427,0.00035607426714044877,0.0005696023392313271
22.574363,0.0002233911915338672,0.00048733765322565837,0.0004360260341230302,0.00086753854008746,0.0010549060840609411,0.0019534008252796464,0.029232262565683294,0.002489132795959795,0.0018919201814506512,0.000966032421838586,0.000636830489890148,0.0014970530317466027,0.0008956487542061382,0.0010144303334839089,0.00043600971818616273,0.0002304622399537609,0.0008001626308070224,0.0007592907770067771,0.0001640623509218505,0.0006332047839464677
22.601322,0.0006443957297176867,0.0004706639908551964,0.0002754969224146674,0.0005878284588537367,0.00026190612148971,0.002222809129827623,0.029918855886184186,0.0028577277320572555,0.0020189206126066906,0.0016037690592450907,0.000923478518260357,0.0007355988553258699,0.0005781770356701955,0.0008900481338014848,0.0003376698643949856,0.0010889836048408707,0.0002966489000058677,0.0005402457306482091,0.00013478067270619214,0.0001332086156611509
22.627781,0.0003327725678671357,0.0003522442758516003,0.000428685044469145,0.0005087110681932891,0.0013595721572513184,0.0025165439912887932,0.03007755428434237,0.0030966868511974567,0.0019074147410310367,0.0015218400290591895,0.001357129654326701,0.0006491631913639385,0.0006235343258445608,0.0008855706616486759,0.0003915267259934714,0.0002932314253431551,0.00031667307210445767,0.0001943598930932207,0.0008309821258460246,0.0008031901229957726
22.657154,0.0004897833672586616,0.0007881042584797658,0.0005048273935689027,0.0008026328476480734,0.0010027959827151596,0.0023571968067983887,0.031364344880998325,0.002955922364499126,0.0019297017261155494,0.0008116458384696092,0.0013283457566142735,0.0010806106196565666,0.0002681522941376207,0.0010088877090142765,0.0007453294229163768,0.0003307009639089031,0.00041503537911838346,0.00022101301953201215,0.000591962475229888,0.0001822847166281826
22.682982,0.0007984745823174227,0.00038494601711809226,0.0008976109900966,0.0011481982929756052,0.0008797464817177362,0.0024737644219545913,0.03234423384502448,0.003370007326627212,0.002372928922287103,0.0013608860507838569,0.00059280711807732,0.0008799030311052168,0.000943601750148048,0.000739979020665169,0.0006930619189385294,0.0008924427298258752,0.000498809816769651,0.0004635448985170223,0.000389480109379195,0.0002397113384904694
22.712305,0.0002952527440071855,0.00014855585506204266,0.000535582364538601,0.0004225223034739965,0.001048693202603402,0.002679554442517221,0.03342033011996472,0.0037277542015888517,0.0024442774697434277,0.0013331555255460383,0.0009075120651612403,0.0009022072649180614,0.000706979268334734,0.0009629065078978744,0.0006645834774690136,0.0002056039337206503,0.00033482809318554317,0.00033864249072672033,0.00038831329187915625,0.00042139438439759737
22.740539,0.0005563846843485523,0.0004748026764906981,0.00048394026265681755,0.0005494682445159585,0.0012926049271867405,0.002224817126949908,0.033985960336755355,0.004025312105170518,0.001834257886148195,0.0016048441108091219,0.0005856697696954025,0.00080584140297328,0.0012135749043269463,0.0008097479206461829,0.0002435378854393904,0.0004986722145849614,0.0001504264777915423,0.00046285088350404163,0.0002490670155092863,3.873078483802089e-05
22.76724,0.00012671796268950988,0.0005523751914047816,0.00023123667025927845,0.0011108720303753725,0.0014992026143123747,0.002856966527016345,0.033382208133348766,0.004022654809746147,0.0023998334492275953,0.0012618447296781326,0.00028692380473503817,0.0008383524028998926,0.00035099953171808477,0.0007445951964212137,0.0004894956379385109,0.00110855435271453,0.0006140133264612755,0.0003416332038907116,0.00013386634724010257,0.0002941892497040104
22.795584,0.0005748294121192304,0.00027380288436120543,0.000957303752513661,0.0008424486088734173,0.000964003574366588,0.002830683552335941,0.03270552036322228,0.0034952465232502674,0.0017994366858905487,0.0010065460743655188,0.0010364752367580184,0.0005555266176395667,0.00030689504085186834,0.0006194527613794,0.0005535989482913788,0.0003087437812607235,0.00044003827236742887,0.00016094959079879966,0.0002760210360563698,0.0007178929760757658
22.824316,0.0008043597859393139,0.0007604663597739907,0.0006271672867170211,0.0012546067943815656,0.0015179714077684745,0.0019719164179281216,0.032851528453276164,0.003199954660238269,0.0020043445228989662,0.001793936326137208,0.0003256084514323255,0.0004653438404073944,0.0010434832121237905,0.00099196471325529,0.0003646200095685636,0.00010427318093118744,0.0003150713557902694,0.0002713690788312414,0.0005454142439865854,0.0004519935979937498
22.857082,0.0006761254778986588,0.0004078166656787473,0.0008651383743879701,0.0005532162380142175,0.0011151821677702935,0.0029095165385624633,0.03210550619291471,0.003075084937462303,0.0021046928472126243,0.0006921217652309283,0.0006464587198615291,0.0003626156992065123,5.76690367689922e-05,0.0006251203434488332,0.0004121459252960182,0.0004213726611346601,0.0002034121661767762,0.0005675758726435074,0.000592798761214906,0.0004526078449422081
22.883434,0.00047178582473013717,0.0007810857419201213,0.0007814523552659486,0.0011711477975850035,0.001639720777884895,0.002632784450262925,0.031368742835261566,0.003866467418256381,0.0012472821567185903,0.0004925000803440849,0.0006786327647827973,0.00025642338239667035,0.00038914327730561814,0.00029356016089297787,0.0009387778147210023,0.00022075972350018427,0.00016786054809264165,0.0005326691843706811,0.0003138325300981955,0.0004586910645749046
22.909763,0.0005000890866602939,0.0007607813866199115,0.00032145160628658555,0.0012563698243776142,0.0015024312982709642,0.003360952831561038,0.03170469866447927,0.00391093979672116,0.0013163503831484188,0.0010526608511238177,0.00041041025793255893,0.00027669515752558836,0.0007806594169074656,0.0002858497659760753,0.0003083756763508983,0.00014835612240666492,0.0003460717796320473,0.00032636989017782877,0.0007032962025342283,0.0005074738395727049
22.936802,0.0004852504428157749,0.0007205002119234074,0.0014260211776744396,0.0006646040053026219,0.0023280813320591177,0.0027403123513450073,0.03033859492825274,0.002857524618920932,0.0013156426054872351,0.0010998907449329713,0.0009462048771787933,0.00028298845090847844,0.0010921029815415355,0.0003830034355951053,0.0009650910418863365,0.0006280891459331452,0.0006622100409334607,0.00041439702283126536,0.0007442207001559739,0.0004834585805875067
22.963875,0.0004176258564752403,0.0007712013402220673,0.000514935300487894,0.0011917937788539258,0.0012410665117101299,0.002334427751727643,0.029148903970219384,0.002872297862518877,0.0011877165013669533,0.0009696553108130571,0.0002112318600857609,0.000595541689231153,0.00037557249476282854,0.0005140256694385134,0.00019282455134374317,0.0003032475755720464,0.0007431111047704985,0.0003810312946013368,0.00020798191377550325,0.00034546096210779894
22.992966,0.0005092511359648111,0.0002891698856107138,0.0005558550925364369,0.0008094096212844604,0.0021380842958288624,0.0032186848335332956,0.02887108246003794,0.0028210416136356105,0.0016137545625803384,0.0005178048920548939,0.0002632247143360215,0.0004814178914393782,0.0003363331490743805,0.000221105004942336,0.00033306789236560143,0.0004900234369484024,0.0009384681283264569,0.00030948808474465,0.00037281323206849636,0.0007465246420639779
23.018899,0.00027151415654078293,0.00037171545635819977,0.0005624534691289435,0.001209389404471487,0.001358387520837712,0.0030501725275294397,0.02850297650183044,0.002889517164668328,0.0010921070986575625,0.0007278285822119197,0.00047804984951155873,0.0001817128385104589,0.0008700516993105022,0.00048799353242255596,0.00035361066544311307,0.0004197472205798296,0.00039369207459734106,0.00028792686200521724,0.0001869618673851895,2.689714853600447e-05
23.046933,0.0002636952123337701,0.0001502907317630641,0.0012264314869111883,0.0008128170558220905,0.0009902137170214461,0.00261432975790405,0.027954448877393484,0.002502710974355486,0.0012479511596777825,0.0005695095497398369,0.00021295953491544734,0.0006482456582112945,0.00024555830213157155,0.00025149374039528126,0.0006482007928318249,0.00031933732491089837,0.00037553992032555533,0.000226262952267954,0.0006441911522082056,0.00025590473069398193
23.075061,0.00017108631132385622,0.00036207407987424685,0.0009300036956107292,0.0013877877864050619,0.0011354118087831147,0.002476496184436309,0.026696458298358792,0.0021034850369833573,0.0009542662267609654,0.0008426355936920565,0.0008842152337460926,0.0006966105560726879,0.0006881152887520258,0.0005343242390355058,0.000256681854033374,9.029930235470827e-05,0.00036194688614977913,0.0005593552580670209,0.00038705002767813735,0.0003951603529238612
23.101734,0.00035247748854128107,0.0003879066595031574,0.0009433005888618776,0.0011459157681879177,0.0020169948149536226,0.002702506791243032,0.025623648861746104,0.001937929906274932,0.0010838885412039992,0.0008667303453223756,0.0004883423152040918,0.0005314461109487833,0.00019645998522041747,0.00027796604108058185,0.00025190074163967925,0.0001127205102697269,0.0005373281590396779,0.0005746004254955572,0.00032675928105698615,0.00040421874364465575
23.128603,0.000803720900703658,0.0005093285507576721,0.0011691268196626738,0.0007241008001967952,0.001859093206352281,0.002397743515474176,0.02584879939719973,0.002073407891752438,0.000630244500908917,0.0007242188874542599,0.0003718543897854265,0.0002469264974921462,0.0007836089451360022,0.000637549301580821,0.0003830006582804864,0.0010106065025949043,0.00025218707024505415,0.001078524372816799,0.0002078192344085829,0.00032429671470145954
23.157736,0.0004574588957666366,0.000576993001750615,0.0010200710155746605,0.0004545315171368107,0.0013356097364907243,0.0024999752308432826,0.02461536677318072,0.0017237997756916266,0.00086806331192727,0.000490386925139062,0.0005549401069595561,0.00074429917756503,0.0003094395943570574,0.00045505820449320264,0.000630590308852682,0.0004961996404953509,0.0002671371977491508,0.0002650588511336873,0.0004111673929159887,0.00030074087878145166
23.183803,0.0006009088408381863,0.0005919856904219083,0.0005004152666090139,0.0009369500582103053,0.001432658088849956,0.0027308485455744516,0.024104466809012477,0.0013669214578705842,0.0004355234966066968,0.0006498097858698979,0.00014396529322096264,0.0003274698079161003,0.0005723445217959736,0.00044784410135039274,0.00011474192554698419,0.00031135669580048986,0.00017896823178493185,0.00033892496535718346,0.00042459647370672886,0.0004679690883915281
23.210971,0.0002158363880297641,0.00041401504600543503,0.0013431596022226953,0.001221952542251924,0.0014732527899507972,0.002303804553661721,0.023219334638842556,0.0025210777248813663,0.0005178270596448491,0.0008991521879656064,0.0005264199386497513,0.0005688126578728118,0.0003653827181336985,0.0005521187510460886,0.00043067981534790275,0.00019563608247351606,0.0007564432408081734,0.0006163514994678546,0.00035344492413111675,0.0003341500843123248
23.24081,0.00010652220525369572,0.000706066839294078,0.0008312752380804805,0.0016770673633528562,0.0012456416715167593,0.002131075955416521,0.02315635608014419,0.0022561752440581257,0.0005186090067951417,0.00015763014739061885,0.00047761980058498793,0.0007950428149896183,0.000252359131218439,0.0001922850915104306,0.0007037709359300559,0.0005465883536982368,0.0007772172521315734,0.00018975125269845298,0.00032326261019672415,0.00010609719886320627
23.269264,0.00043976390814007217,0.0011953108514418116,0.0012115354882699112,0.0008418951229665246,0.0011522639240828093,0.0025037643473878974,0.022542050522796685,0.0021212714399738656,0.0002736268441602436,0.0005510087550332519,0.0008807540202553075,0.0005363027474654366,0.0003542317736672689,0.0006611751693203572,0.0005394153465643719,0.0004405849314732709,0.0004345892606371642,0.00021367079689135087,0.00015549380206973513,0.0005622288509000941
23.297642,0.0001654682521592147,0.0011795870390040517,0.0008934548280253778,0.0016421033557819094,0.0015280371985601066,0.002473898550433344,0.022481701290896366,0.003891614688780871,0.0005373665832493263,0.00029045987934447697,0.0006794448360965806,0.0005288642435126083,0.00038780717847262247,0.00033377799156452336,9.58074319853177e-05,0.0006545788491044445,0.0005693990322845778,0.0006543126197098391,0.0008465249989170274,0.00012769864523417074
23.327932,0.0010493805703430893,0.0005402666510216023,0.000696721891455427,0.0012321763701132716,0.002435824453197159,0.0027046614459654726,0.022038417516574187,0.004450961974045424,0.0010629768419022892,0.0003774370660545053,0.0007144414710332127,0.0007129204263000861,0.000287452785710258,0.0007460389332779002,0.00047645538237377173,0.0010578286932929552,0.0002025239563357323,0.000474944555364933,0.000575954897382413,0.0007582580881448857
23.355249,5.9041140682149957e-05,0.000707245050910861,0.0013701627199620059,0.0013522979297078573,0.0015543885243865779,0.002767147479260644,0.02156520899550422,0.004535565847187892,0.00047473907027910237,0.00036827561008165554,0.00045221316864613387,0.00041265720048052224,0.0007665378572329398,0.0005743921734179097,0.0009948479950554429,0.0005610233295351634,0.0006761843539063256,0.0005903168404818543,0.0002239648099163677,1.4769083438653577e-05
23.388567,0.0006963114925294218,0.0002514321523954623,0.0008741806999270752,0.001069497932715138,0.0017310803794963225,0.0021977489974253886,0.020585799833410755,0.004326886206923886,0.0002203494891154076,0.0009081384377479779,0.0008824558604649378,0.0010374052441922946,0.0003195364871820235,0.00024509693596624666,0.0003636526441189932,0.000923217537657926,0.00017806731477695267,0.0004336309926138921,0.0008730482707463237,0.0005084848632618892
23.416622,0.00019429182464738296,0.000630658426552045,0.00087773585217246,0.0009738037073378859,0.0016377797105742917,0.0034400785510032925,0.018836399112557203,0.004493653520690027,0.0005902086945168963,0.0005505301706417382,0.0008840843133436215,0.0016164913305761945,0.00013964338519183308,0.00016498014730971392,0.00028964752122940634,0.0006879658895603118,0.0006148318236586218,0.0008321929695985249,0.0004948179806628639,0.00023924560769785638
23.443313,0.0007690068137803115,0.0008512545866868556,0.00017370405475272284,0.0014670617532491102,0.002275746611990584,0.002843237812878225,0.01897244071719948,0.004656240950492598,0.0014094049343148362,0.0007374393784617737,0.0009730088493861944,0.0003298675584816248,0.0010605123168238172,0.0008108580521181707,0.0008590805030669217,0.0007603997234342961,0.0003776123406892923,0.000583057610828744,0.0006189281732315182,0.0006446503629667922
23.470461,0.0002960404608788996,0.0007198042579791222,0.0013118273187883072,0.001227636509050144,0.0015917293089425563,0.0025024747175796586,0.017207286939371767,0.004915056974606368,0.0006618250246884839,0.000983906391572631,0.0009795085967382502,0.0009496349128587419,0.0013800032206586575,0.00046023887802786387,0.00045690521394921605,0.001107154424227656,0.00036239172109913173,0.0002443083422902841,0.0007100395068142514,0.0002674293977959349
23.499101,0.000869396595069388,0.0011274120266450208,0.0012381736743998673,0.0012681479661283135,0.0010132488976777772,0.0025094391580049893,0.01761729231926851,0.004997577294261556,0.0009937996718054867,0.000687458014996365,0.000889878795202959,0.0012020648557604392,0.0010639187745410392,0.00048267795281962934,0.0008337625497202194,0.0008531348081362532,0.00045372805970613915,0.0002329040312018189,0.0006162828163081382,0.0005672506015173246
23.531689,0.0005453032102831313,0.00034600841170151085,0.0009184919281092249,0.0011295761201716176,0.00158195274112641,0.002680969536353064,0.017372569321363458,0.005709896803524688,0.0011335046083859712,0.000612650772765424,0.0005560996945377089,0.00127411426904266,0.0013784468039322291,0.0004930057989234306,0.0008832581388190282,0.0006746954154277015,0.00041218340884371577,0.00033314138822530077,0.0002961180762150612,0.0005263645214893549
23.561619,0.00028465302300356043,0.0005734362376175227,0.0011244267236823467,0.0009683642255998067,0.0022078055247158105,0.0031947239951500717,0.016569282466035253,0.006439499972439543,0.0014185612679641162,7.831754794155948e-05,0.0006731996592879057,0.0006548920276001548,0.0008724884435894376,0.0007913777413095624,0.0004813161547291357,0.00044362621721715434,0.0006536149268165539,0.0006629512453725936,0.0004904035540662348,0.0003184802376837747
23.589981,0.0004608367120267213,0.00018451870119890832,0.0009165306448869931,0.001717774056051714,0.0016239056261605526,0.00202995484295853,0.01597474441372488,0.007048590544239583,0.001295959036704385,0.0004064341182599344,0.0008962563090209307,0.0013851934315045713,0.0008968133398867569,0.0004829841965938821,0.0002524776559817004,0.00035615594010844675,0.000658968378188303,0.0005409242892529158,0.0003018241573071604,0.0008528163025856369
23.618352,0.0006727109960032019,0.000169555907179257,0.00138350708395858,0.0017989986055611416,0.0015523128773001925,0.0030490278785693997,0.01474142812786154,0.006734262194231288,0.0005484558601173773,0.0004232347270103175,0.00010956862798405185,0.0008859402766538616,0.0008959480865626951,0.0005196588899062855,0.0006130570904160303,0.00026574018575972324,0.0006342028443053379,0.0017244161359760003,0.00019402485448426175,0.00033833904436461837
23.650323,0.00032281666571484633,0.0003959785316242565,0.000825638159975729,0.0011610051225331823,0.0024308909129805477,0.0026340829948524216,0.013571400067732315,0.006523870670051898,0.0008804707000087808,0.0011167623788698937,0.0010414675078354784,0.0005008175542336892,0.0010096877083160436,0.0003661704764194008,0.0005811097931405885,0.0001224569680396748,0.00023813272228802017,0.00025120990807972975,0.0005376889064137932,0.0006923960032553978
23.681259,0.0005068855257270853,0.0007094179564568823,0.0008713219739701905,0.0010259989766435477,0.0013019700972409054,0.0025532377969535204,0.01408950809226505,0.005288643758446327,4.014540246203849e-05,0.0010826488516326965,0.0002894819024479702,0.0009141573844576279,0.00038010069305396943,0.000890903263334614,0.0006856399071040644,0.00037562110315772994,0.0005085620535515925,0.00019328388219824985,0.0007466732114938262,0.00025217406295062776
23.710812,0.0011616064374938898,0.0009218297775243384,0.0008255969948478047,0.0008907964590298683,0.001757703738125211,0.0025476681709365803,0.01202752680353119,0.005201676962637864,0.0008971287039125612,0.0005819238643649655,0.00098503746432807,0.0005284239180101301,0.0004890861162194231,0.0004720136723934706,0.0006952891896126912,0.0008409092274964719,0.000888884692575199,0.0005555189809707244,0.0003180886384655677,0.00042351482777929335
23.739198,0.00022996274388951176,0.0005663853622708693,0.0009346142448846065,0.0016088166039777943,0.0019914732258096137,0.002223018512931134,0.011300188534127337,0.004985415374786229,0.0005234385539293542,0.00040163178385543575,0.0003620451575652757,0.0009234986421645971,0.0004729931743767171,0.0006147077285243281,0.0009397433704657573,0.0011664978418443486,0.0002785408135717898,0.00035637469880531257,0.0008436856011150981,0.00046612215011546993
23.767558,0.0004702988021051495,0.0008234984719778525,0.000484783188928037,0.0008441689160134296,0.0010485222807871302,0.001853707318014394,0.010856015502304573,0.005026737391425079,0.001024074120210874,0.0011778677624820764,0.0006255360427656257,0.0008485160092566986,0.0010788187627674673,8.124869650594366e-05,0.0005476937853984622,0.00045330678140770785,0.0006069724561516928,0.0007499959607952688,0.000371247079653388,0.00039173537887568754
23.795942,0.0006295615398459096,0.0005939788679758574,0.0005365970819143268,0.0008719784199070342,0.0015496335366220254,0.002169823312110126,0.010512480019553348,0.00453450647663252,0.0001552028379339628,0.00043382599591005173,0.0012657327981199474,0.0001203981985930722,0.0011108790321544533,0.001001528064200386,0.00032784200839257153,0.00030923928176215175,0.0005955542791905232,0.00043874898153688447,0.00016834727419386803,0.00024768791046734444
23.825749,0.000716860805106901,0.0007419368326254481,0.00046955572302165706,0.0011250421759720073,0.0006879912742204962,0.002292605610098096,0.009528463055725281,0.004352615382713316,0.0007434459332747192,0.0007007238661705743,0.0006931868747617231,0.00042505617249932894,0.0008248473975422337,0.00034370131590604955,0.0013470380528469222,0.00046173934438705817,0.0009208453749174955,0.0004805259051570245,0.00015715070180454915,0.0006861934802585285
23.852467,0.0005573202505692696,0.00041737293149423727,0.0008919907716871632,0.0005441485783643321,0.0009563678246770486,0.0008312191035435677,0.008023822134594802,0.003474665217623306,0.0007041954611371828,0.000877461825117724,0.0012005507235060076,0.0008259684878150444,0.0007580546651495879,0.00023630864690395246,0.00038880643750327883,0.0006925706962956143,0.0005721356142188276,0.0003075737597841933,0.0009031802353898492,0.0007266143364814372
23.882647,5.736373903940294e-05,0.0009428208322269417,0.0010692135254506874,0.0013696095060698106,0.001432302395335129,0.0009734130297029147,0.007602396502347092,0.0038572843528619782,0.0005039465367878421,0.0007435436984355644,0.0009537600197830123,0.0005884144443505014,0.001308543921212637,0.0005936193965218669,0.0002407266176736493,0.000622451344090872,0.00031742180052927093,0.000555259998087075,0.0002352912228717227,0.0004555236390462687
23.911093,0.00019443602812574165,0.0003556888699932249,0.0008408724047952633,0.0015151428253153726,0.0007823868137830294,0.0012920553869804046,0.005910963435287826,0.003424595136958051,0.0009874789892789565,0.0006554098680789103,0.0005770598093228428,0.0008928827961669855,0.0011160020832210703,0.0006237659824747322,0.0005415762517308741,0.0006319994205128435,0.0005077651234993532,0.0006052497230801579,0.0003937104998986722,0.00039508739361488544
23.940122,0.000626285851738456,0.0007559707905769766,0.0001759721924074594,0.00038351088805497547,0.001169089855929214,0.0011881556793629192,0.005200332455950303,0.00327420415631625,0.0007228186660935101,0.0008337253719833293,0.00131306038478798,0.0013677787452227312,0.0009182277839444183,0.000996990021467671,0.0008058459821034463,0.0004822080821568641,0.0007019317838475902,0.0005942089655723311,0.000328543538825278,0.0002740452873206322
23.968994,0.000630828597117639,5.5969575747239095e-05,0.0005154409409753422,0.0003343736090864771,0.0010220954909781668,0.000780042990488244,0.005686746655489579,0.003068015733381038,0.0010890082574540633,0.0011878726642037534,0.00035379103209229535,0.0005612242556067209,0.000742925594676339,0.0005982903968535954,0.0011331432258113354,0.0006253466782753103,0.00048692622484955656,0.00018770618136489383,0.0003311764979843388,0.00020322276663145518
23.999152,0.0007094417079719843,0.0007167465490476648,0.0003402590321405416,0.0011163453799159556,0.0007777099070560154,0.0004988652503136562,0.004135305207280295,0.0035142021122622283,0.001662339432467917,0.0012286062752664252,0.0011448473802688672,0.0013375531422386488,0.0006641995065761919,0.0007708981723001443,0.00053823462652782,0.0010712068803207327,0.0003563500493486368,0.0006636102977582113,0.00018211890537346524,0.00017424433181376323
24.028162,0.0005273204874397721,0.0005316418178236531,0.0006820366639049909,8.715921194097334e-05,0.0008111718329249934,0.0009270419048197944,0.004067261043211839,0.0030020500902264214,0.0017136282421012436,0.0006390058192474987,0.0007269272767276507,0.0010097407863466647,0.0008990629675675394,0.0003460280561305005,0.0007553308895123944,0.00106068762167979,0.0007386778217334187,0.0004361645424291072,0.000568957831902274,0.0010783023495765972
24.056067,0.0003158755812454974,0.0010704862512627379,0.00019340236905465157,0.0003946711220894064,0.0007521485316099019,0.0011553096005529199,0.0036009375602180723,0.003071191213867302,0.0021486472749081766,0.0012936459900671719,0.0010420528114030905,0.0009543730601347422,0.0007987593724574365,0.0009426059954026172,0.0002702396109217383,0.00013452464747914627,0.0011845160415915128,0.0006839090937760242,0.00010024404208602307,0.00065265712018618
24.084691,0.00010547572717443632,0.0005894487527333741,0.0009385424322631101,0.0003699275203506799,0.0013440169059016462,0.0010245370251866978,0.002959802326954086,0.0025946150469455397,0.0016058657584086821,0.0004030938562882335,0.0012969547414651015,0.0012654947241755473,0.001067260080728453,0.001017858509177515,0.00023116199055518824,0.0003184040189212692,0.000294418891378548,0.00019371457655129127,3.620527854395099e-05,0.0010313550951892773
24.115704,0.00020188860250004153,0.000627355047027356,0.0008434059532687582,0.0007583817537910492,0.0009517845695069425,0.0005594770597077024,0.003605372750524646,0.0024650228250688573,0.0020280640917899537,0.0010236454163641557,0.0014671912697368963,0.0010036379436059123,0.0010308254677981877,0.000882902312505086,0.00040350800382336986,0.00048088795441167105,0.000590292613244548,0.0002844031190751543,0.00044894618751425405,0.00023491458324635493
24.143031,0.0003474696753367219,0.0005872739405521412,0.0008436898809372099,0.00023505539084173717,0.000623161822087449,0.0007675471720622875,0.003908388806753658,0.0017215134453570841,0.002126386723243513,0.0011481243349234596,0.001661646247820171,0.0008770675805192526,0.0009512310196350586,0.0009581824009196551,0.0007257135257557236,0.0004684578302303596,0.00037885151637632086,0.0004961187503710583,0.00021450623871470257,0.00017917129070853713
24.170531,0.00017120236733752478,0.0006591574527177485,4.900713693852739e-05,0.0004511047175701655,0.0009202691747926348,0.0009214324035820502,0.004140175742199791,0.002312319367801188,0.0018650896292508158,0.0012967534201343116,0.002034320748021103,0.0009228447558865568,0.0006815541430047456,0.0008289598456209983,0.000396913738361799,0.0005884016953105727,0.0005544494654657479,0.00032310840737390263,0.0009680790619928353,6.24896827218316e-05
24.200349,0.0003273530053591835,0.0004753563478870449,0.00041042170563394,0.0008493898372137299,0.0004108013959929024,0.0005711662317008956,0.00442586259681535,0.0012885718726154188,0.0014834786076499038,0.0016738651962261383,0.0008990602390417811,0.0008604681263918113,0.0011081877132167429,0.001186993774643375,0.0003989740800402001,0.0012481760809555198,0.00022682414629772449,0.0005928000858394992,0.00029728550080001094,0.000525827468092166
24.228871,0.000403505130007967,0.0006107903891689085,0.0007410869910021758,0.0005653759186975688,0.00019103412343717395,0.0011489531778669224,0.005393609282474131,0.0013997001997049924,0.002086274988134493,0.0005732601961538165,0.0016829085333287727,0.0011823232372144797,0.001260258448911523,0.0008704761204551162,0.0007801040141135171,0.0007834357836482378,0.00033700968295495825,0.00012915615249826912,0.0004629677194570059,0.00026654741585115246
24.257173,0.0004023313331814736,0.00019806106291954097,0.0006783649616396227,0.00037788565162380277,0.0003199232738105811,0.0005864270595877269,0.005954142246244381,0.000755718115407024,0.0020879835708608606,0.0008980549922807807,0.0014425211299659304,0.0007991530548595775,0.001225765583827746,0.0004983483905432119,0.0012395814214363318,0.0006957824028092575,0.0008239667209386017,0.00042240920006374715,0.0001881250887943283,0.0004574868254651333
24.287534,0.00039467611446993646,0.00038500248379462373,0.0001313233095826777,0.0006674717270725093,0.00050814601103541,0.0002908757673496347,0.006355618184735669,0.0010208706091668907,0.0024126158558050916,0.00027008893524023544,0.0015088557671685784,0.001479029005667593,0.001009029446194893,0.001147394271400371,0.000694728455058153,0.0009333203902728198,0.0006109058603912366,0.0006435545848797815,0.0005810406689889831,0.000483338680823407
24.317646,0.0006448288211905554,0.00031963141066598577,0.0002896316992733571,0.0008075235227582407,0.0006997316631772958,0.0011719278465597888,0.008203017352151128,0.0007186351577361395,0.0025132955726195803,0.0015321008236450836,0.0014427839252077748,0.0010045095766881395,0.0016272687181984422,0.0006080196412295358,0.0006095548533082842,0.0008867044849779144,0.0004264957567151359,0.00041798897122940755,0.00047253012219839184,0.0005061075499132074
24.347388,0.0010043500805171763,0.0006846149711800567,9.484953529885797e-05,0.0004005966643984772,0.0008425754506403803,0.0005567333065345484,0.007574387132384373,0.0014339025087065996,0.0017205175867328361,0.0009284730041499274,0.0011721436637268596,0.0010779285406459342,0.0009105263401966418,0.00108879195477575,0.0010944826764021887,0.0012154100940201418,0.00023429924276312009,0.00013233269938069025,0.0008368433964134168,0.0007088533362327711
24.375632,0.0001654682521592147,0.0005561512137569991,0.00043051265955930276,0.0011598301912494411,0.001041480534711656,0.00038811513543418955,0.007831514137802661,0.00107396798221139,0.00134073992289108,0.000894037134992542,0.0007869717543162876,0.0011824481995360671,0.0012847570161681097,0.0011839417864096754,0.0005711755331249671,0.0009241881267691247,0.0009136158718994563,0.0003504148501206994,0.0008317665124853302,0.00024733169558644526
24.404183,0.0005130321471718566,0.0006301734858452244,0.0003342452390460002,0.0004468971293076568,0.0003052221256044689,0.0012161410259788437,0.010551966043691283,0.00020686382629711534,0.002352460229448304,0.0020438655735272697,0.000641255311637588,0.001583734644618532,0.0014720140286362945,0.00034062818445151227,0.001028653333156105,0.001104996808169601,0.000949616082573775,0.0003334397752402457,0.00036168566852444873,0.0002807469090601659
24.432628,0.0003817160522963085,0.0007033506509389175,0.0005352022579954547,0.00029427198320354,0.0006557299722891217,0.001024241659471779,0.010003841435107873,0.001502094491423585,0.001963857678368026,0.0011945438110210647,0.0014777533866748654,0.001543836222688105,0.0013820416172918935,0.001126365528327104,0.001222452053223688,0.0005467634077142726,0.0003072590149888678,0.0009106287990182597,0.00031560805445579354,0.0003079381082699447
24.46249,0.0008101243675500847,8.712395184156684e-05,3.9913430770738716e-05,0.0005151093111566849,0.0007977059583366381,0.0010088457319076347,0.011444205027890201,0.001314637420788455,0.0019328092969453702,0.0009883279707427735,0.0015094845201445637,0.001158730200469816,0.0009769696996762538,0.0010042425025073405,0.0011722337158763716,0.0008264937237026032,0.000959043296214,0.00043652629791315954,0.00016032733039868864,0.0002622125321931334
24.490093,0.00017465829911644383,0.0007757385886689155,0.0008507383079299635,0.0005588256760321072,0.00038805229388398036,0.0007158470163414977,0.011885893235076446,0.0016967216529669648,0.0027027251273024707,0.0019332967067383386,0.0014948846071961878,0.0013835131526882293,0.0003782140893513124,0.0009122264078427543,0.0004209919671205622,0.0007552398080984194,0.00035336405791824794,0.0005167066719541688,0.0006729473669208273,0.00035468400083442787
24.519998,0.0004020259579279531,0.0006863110632247349,0.000345649905987857,0.0006094381037512478,0.0008198457281482564,0.0006098354457005916,0.013704122954672753,0.001147753812447481,0.0029108404616134055,0.0019069431938458488,0.001829511810803016,0.0011219173777837785,0.0008170902705662987,0.001277084526516003,0.0010807730404296572,0.0006410117199249826,0.0006022234986214714,0.0006929158412933274,0.0006127328809675096,0.0008818308403592618
24.5471,0.00040146563743272725,0.0005733596454030899,0.0002195998504036857,0.0004229561300613281,0.0003573047850585293,0.0007844194591889877,0.013780098099768975,0.0005074258904053314,0.0013226150103300789,0.0019240350821906089,0.002058470023637899,0.0010735701806798893,0.0013734216380579549,0.0017420361324755867,0.0003632994976080305,0.0011597094942755587,0.00026440105615437617,0.00037941450848842114,0.0003387980100212253,0.00030421457996293507
24.580627,0.00023384867860705918,0.0002640462973174351,0.0003447449446927044,0.00035805138557657676,0.0005441362503587731,0.0009277189709674906,0.014305666891112614,0.0013644441499398167,0.003166328687004712,0.0016807542329900645,0.0012407095701482572,0.0014497308158179499,0.0014702480641721498,0.0009167479235575585,0.0011829511294724074,0.0006934532920030548,0.0008557603172457464,9.776370656840482e-05,0.0006395597923776823,0.000857086623260378
24.607105,0.0006987118201129444,0.0004781494745743111,0.0008080006698622217,0.0006349415979781023,0.0003969302359790904,0.001804673120575795,0.016423220610906078,0.0019969866076508707,0.003286021183714449,0.002347597891479525,0.001776193990828832,0.0015077862774782005,0.0007224106027413256,0.0007101118679835157,0.0009628677572824314,0.0007895402075885444,0.000669738029832076,0.0007016273093786912,0.0010550610319458526,3.755038125576713e-05
24.633313,0.00037388411164306675,0.0005829204658666142,0.0010537989742345967,0.0007903344925876484,0.0004029680484470494,0.001245941189702881,0.015479267653635971,0.001914774283573645,0.002799036637768098,0.0019876711873599495,0.0012274751103148371,0.0012886630728658585,0.0013451130137592511,0.0013162188110221983,0.0007602262424652786,0.0007700989210003945,0.00046099472448409565,0.0005938395342609864,0.0006762641471501023,0.00017774805858236157
24.661573,0.0002073972105482102,0.0002494311672603668,0.0003201415742999018,0.0012010034011854973,0.001302067114979092,0.0007697175399849934,0.017399517807814218,0.0020187922300042957,0.003184667827775691,0.0015766699504273468,0.001783483874434953,0.0013218263320892202,0.0013435276770445322,0.0014267541056082363,0.0006112729638963824,0.0008627466584933255,0.0007280536374493743,0.0007410694794175426,0.00022110480909971208,0.00037296519846598996
24.690581,0.0006840005513463365,0.0002811669599336472,0.0005477519016637626,0.0014436816528870344,0.0006014934898966223,0.0014251890465161211,0.018106958423191155,0.0019397372591037508,0.0032821998500611855,0.001810273985254615,0.0017066110339002388,0.0010326909585999112,0.0012749142436716601,0.0013713369968364102,0.0009744286487127392,0.0011802678413423667,0.0009320161648153092,0.0002580701488502419,0.0002629905258104847,0.0008176653596653342
24.717626,0.0003652980324247859,0.0004863543654398765,0.001227019075246211,0.0005982237647706234,0.0005006126657940248,0.00121562801680395,0.018925735571365322,0.0017283878791733481,0.0025018068565954787,0.0022584622140180196,0.0015382975119388872,0.001722360940240231,0.0012971510069939704,0.0009701954000025516,0.0012292427945502368,0.0003884318654346161,0.0012180368037036872,0.00012781467036315438,0.00019841964736664212,0.000431471182625743
24.746603,0.0002097483269294744,0.00031507810861223704,0.0008055464515897813,0.0004036092109991851,0.00028029545217349907,0.0014958979748960755,0.019147462790603625,0.0018442412586779887,0.00249569859239698,0.002066663642152555,0.0015389406586615428,0.0014962959963607358,0.0013463265835496152,0.0009888430199183236,0.0007688375476712332,0.0010209915333515749,0.0005245524791519292,0.0005978144039315116,0.0007157980562516163,0.0007704927496713975
24.778831,0.00043198242177308225,0.00023506555639539434,0.00017984145189821538,0.000503139667636721,0.00042185456418511946,0.0013917810134483927,0.020343197176025122,0.0028061151118262124,0.0028028679367858144,0.002101909375285126,0.0015211958940781717,0.0016460834101247595,0.001323789647596627,0.0010758228128048013,0.0005904429349281642,0.00047360347405372673,0.0007322730604694743,0.0008732068613220085,0.0004767249438856513,0.0006127526516155334
24.803943,0.00026285527792132245,0.0003624999623163047,0.0007973357548421906,0.0005855964250145515,0.0007319971077089586,0.001204380762576486,0.0220070104905564,0.0031335192816437396,0.0030477699767750377,0.0022861629918455246,0.0021806714908789186,0.0013767455422164995,0.0009546046586878036,0.0007915996569048492,0.0011387789954195573,0.0008231310423141945,0.0010701563395208891,0.0002729458742776356,0.0006997015665787581,0.0005402894221618496
24.835742,0.0008196534917643706,0.00034825954467469013,0.00026113972607445676,0.00016199823536147234,0.0005978037403724333,0.0011359179396171826,0.021748144057313578,0.0033313726935079546,0.002856729397990504,0.0016564514426526526,0.0014525769371055495,0.0018577952978692635,0.0015379885804993187,0.0013571406307471645,0.0007697894881146345,0.0013068609012794772,0.0007400473325149225,0.0005495321988298318,0.00035612384717697345,0.0005481915096656097
24.862369,0.00021352337087123611,0.0003014637523106496,0.00036981290942018533,0.0004544769514720354,0.00039676896369744615,0.0018053479712298798,0.02299641045785203,0.003425007880116064,0.0022907810423832393,0.0018917716203623509,0.0014408497883654859,0.001831318331410493,0.001736046323461402,0.0018231364413248572,0.0010991095299263266,0.0010338055051363987,0.000550034551452649,0.000606326203544737,0.00039547925119988236,0.0002870702514514727
24.889046,9.186656720280914e-05,0.0007419368326254481,0.00040598239884658265,5.065175308185066e-05,0.0006160030917001203,0.0010215635657384685,0.022729763142430193,0.003155255110835428,0.0024931211207690424,0.0016666171698948864,0.0017018681059709877,0.0017602834581718237,0.0010765161861804402,0.0013745714641313898,0.0006691358057447878,0.0012035726687258089,0.0010427422249200725,0.0003803788486867492,0.0008279324140364785,0.00021469136778650368
24.916022,0.00036515384014458824,0.0005129523543325552,0.0005037604045921825,0.0009597176628734569,0.0006767766906237541,0.00145570595992328,0.024133549880290373,0.00326795781267874,0.0020233657620409313,0.0017893018133718947,0.0011586688307856127,0.0017675342681302219,0.00196626041754415,0.0014756459567164817,0.0009477341437805807,0.0007431467150801428,0.0007048637974781074,0.00025426786773056895,0.00025665584294011664,0.0004745709689545855
24.941999,0.0007381806529778729,0.00014048098795416488,0.0008529666006826038,0.0010319262561748921,0.0009973618021345112,0.0009249912107529929,0.02342816754486068,0.003952161835952719,0.0023047882530743123,0.000990456090664139,0.0018680371918823246,0.0014854053897717582,0.0011560854509196678,0.0015012998021335083,0.0007234039804253284,0.0006538985443335049,0.0006104319815011635,0.001088522689341753,0.00041065360703377814,0.00048219611516445854
24.974133,0.0004786004212873124,0.0002529636463360218,0.0006142002377732964,0.0007617894727449797,0.0004942259630432594,0.0016206995499918634,0.02472915420320907,0.00456651784471889,0.002306330715902366,0.0014535362557197256,0.0016734547945385894,0.0008225837724474503,0.0012889902660921956,0.0014092812277445455,0.0015483817755810286,0.0008988439149750299,0.00042498664461932675,0.0003189967916368459,0.0008220357966678123,0.00024115976343263039
25.001684,0.0002738367158328812,0.0005373450048541435,0.0005127217865171455,0.00021423529635124526,0.0005540874968723402,0.0014750906768876296,0.025588345773038316,0.004707003086686286,0.002411018973519305,0.0005465259220886066,0.0008861925326180142,0.001868717011416819,0.0015115040531977783,0.0015167058393109232,0.0013103587510859855,0.0005094911831006576,0.0009623226155544726,0.00041719134650364926,0.0010806002997025845,0.00027537565839938017
25.02863,0.0005540670136320014,0.0002805523855395299,0.00028979424040354143,0.0002689709749738952,0.0006043022143843903,0.0014875346774948777,0.02699766259124229,0.005405123077025601,0.001737535446743784,0.001987074238232752,0.0013878412778770318,0.0014603902587144743,0.0008692464491483946,0.0014071836820717261,0.0011627172721326905,0.0010070781238473913,0.0005595369465210615,0.00025404904942427994,0.00019182968002463957,0.0001668691176002922
25.055144,0.0004480464936028556,0.0008238983557583927,0.00017773218903791038,0.0002992504848678915,0.0006363373687245367,0.0017097643563161171,0.027696634771616237,0.00539400998795149,0.0024699534755808095,0.001946156774448901,0.001973643129330482,0.0019318288470688062,0.001194306431761741,0.0009006495426851438,0.0011708299826804593,0.00036122120170810584,0.0010037706618976892,0.0007390355243190214,0.00034920665669603774,0.0007060527333861294
25.081922,0.0003564683907920955,0.0005705608126519495,0.0008904338483372255,0.00036652296273990975,0.0005455546528542732,0.002007652121402717,0.028933690662362784,0.005602660794367046,0.0027829431423763667,0.0019301830175075209,0.0016332209731559915,0.0013178661322441971,0.0010430098824117703,0.0013456191165575296,0.0008946671077793394,0.0010364155821500928,0.0009944623157439611,0.0013123090194606124,0.00022659136065711002,0.0007096262769181822
25.10811,0.0004096548089627091,0.0005089293241048921,0.0003150403458745475,1.2640229206873019e-05,0.0006423285193285941,0.0014282550006861935,0.030950402877186645,0.0055093381679541,0.002854241106550299,0.002047604065157216,0.002154088171764796,0.0015838159355182453,0.0008563258282729732,0.001365405012865207,0.0006457319437040596,0.00047879361153096436,0.0005077749026952754,0.0009000600629547137,0.0004716741301808124,0.000505858717307422
25.136624,0.0003548257489021744,0.0005277905441885253,0.0002680544806306294,0.0010482815478551647,0.0016625992884531024,0.0020415955062082704,0.029939328155498414,0.0049171145903678295,0.003263324587653334,0.0017848708092886847,0.001278560569949128,0.001277702510215684,0.0013073345271934196,0.0022718924136979697,0.0010569614288130054,0.000843975818933787,0.0007289804260494921,0.0007539295894119833,0.00030439206959362704,0.0003414406174561024
25.168445,0.00044450473596734005,0.0002173733805038913,0.00010242917914738852,0.0007203012158849013,0.0008105649659896622,0.0015508185192388126,0.031980755233274594,0.004908333111576554,0.003445016827583907,0.0018601964201954554,0.0016184020782291286,0.0018165608278498733,0.0013853652752303042,0.0009991630572833811,0.0009766253328763257,0.0011478505069233411,0.0007624549369989903,0.0005416237465749224,0.0007986248230209014,0.00031240996129916693
25.194897,0.0005825216091400287,0.0005250826474116971,0.000212789681922643,0.001048027620406669,0.0009052227542238974,0.0015471376280782416,0.03219631152743018,0.003917792712231752,0.0032965071696153514,0.0017042460891821304,0.002024789565361772,0.001968376733810467,0.0010419043895463494,0.0015074675503758388,0.0012193210368897775,0.001012426177664963,0.0010743292782868727,0.0004973802644652902,0.0005282643935929976,0.00014506816234897575
25.221838,2.5012509472206163e-05,0.0006273087859174272,0.0006630800806168643,0.0001627805288176331,0.0009915877826958584,0.0013955607315084032,0.03268293057584308,0.004437713873595819,0.0025900541919589857,0.0013728706261724993,0.0018389197096068,0.00223353232464192,0.0017819219935199264,0.0010873590993194977,0.0008532619644135251,0.000994009306127129,0.0005123806165980587,0.0009372897951063238,0.0008281585248621771,0.00015542053793283226
25.248868,0.00048489158556337106,0.0006135193715258771,0.0006617682671858835,0.0004482612364240678,0.0013365059101743103,0.0017760453478882297,0.03265852088608873,0.004372898723064547,0.0039334272030220364,0.0016653440498136391,0.0017843053965531951,0.00166993362368126,0.0010659938100500506,0.0016832772352687422,0.0011495357711527876,0.0007675706013835656,0.0003915990830053599,0.0007650240150714351,0.0005000030810242897,0.00022024475714712427
25.274735,0.00024368147087681496,0.0002893413624887162,0.00016679863609248723,0.0004259980951145047,0.0008974864958586632,0.0019687636772446034,0.033314745405920894,0.00453404531493809,0.0035021953321935926,0.0015474979264403616,0.0017337741550202727,0.0015207191585197303,0.0010353668145605033,0.0009739008987102186,0.0013348000477942533,0.0017477075373853574,0.00042670980019651587,0.0005446904553211884,0.0002959567710982215,0.000345663652903611
25.306526,7.969799112427505e-05,0.0003965933517657763,0.0001718434347213626,0.0004081130697415324,0.0009020564518803838,0.002301045831078479,0.03278671383016773,0.00532440986486287,0.002871978724435878,0.0013917778612394394,0.0017458341567020666,0.0012369235192707185,0.001237282499603681,0.001212757427415241,0.0007925782585776472,0.0007842046189017558,0.0007015540002853837,0.0005808482313953795,6.141963659935045e-05,0.0003860306185439821
25.332709,0.00045635393907785096,0.00046279990391415057,0.0005270050361634216,0.00032447508376807165,0.0008011632402448169,0.001805316905763014,0.032779343527978316,0.005763076498944739,0.0024666408370209113,0.0008766821045511356,0.001227522282836373,0.0015377949002555206,0.0012100190098542857,0.0012254017060554453,0.0014667786221649723,0.0005956962482612479,0.0003889980338265853,0.000496294652680635,0.000522873514693889,0.000688880608374776
25.35957,0.0007138991184734413,0.0002917393988269036,0.0003224273433041125,0.0004156625297891352,0.0007052213580168639,0.002184376782417962,0.032043549589664294,0.00480823888943778,0.002409658780626003,0.0008814557132232234,0.0018916452477644307,0.001563528748728996,0.0008072303584891277,0.0009853742578911785,0.0006186228726323433,0.0008259399334381559,0.0009241594924901888,0.00028152595703055395,0.0002502436048960686,0.0002842230989522544
25.386661,0.0002816454308621092,0.0004935577520189138,8.34259160288086e-05,0.0004289044054081348,0.0006684986405293123,0.0018021496247117828,0.03167086891020432,0.004834454693017584,0.0022431971701505405,0.0008439482009764146,0.001337818314581135,0.001450869163628298,0.001102550076707034,0.0011623899398772932,0.0012659895040748911,0.0012792853647000705,0.0007860703294804678,0.00022212162530054746,0.0004802981399454037,0.000715591960685987
25.415337,0.00034918516667735064,0.0002148109664788706,0.00037100155156171924,0.0002938142446457213,0.0008402664526269521,0.002450138018227044,0.03024774191959998,0.004876024283931992,0.002481554624311735,0.0006236339908736244,0.0008801341054944639,0.0013323441843929868,0.0016605808566710729,0.0009472474379957411,0.0008939673854637246,0.0008452829182823146,0.00042718051207464434,0.0010118637633943694,0.00012812886782549493,0.00043202029973951806
25.441337,0.00048512029532822565,0.00040602304994316775,0.000423387905384683,0.0006558491949688155,0.0014709133110118616,0.002220342889244682,0.03011526997562385,0.005636259148020086,0.002691623216782659,0.0012409467411211138,0.0012062286447017958,0.001088061493279448,0.0008465998015080723,0.001532667991840082,0.0009543945297823918,0.0005955420630107726,0.0006803818223664352,0.0006539025584044574,0.00044659668212060013,0.00013617126984783598
25.467376,0.0003041146179790989,8.326448431961407e-05,0.0006015249288858619,0.0007015743887720376,0.0011869484500464007,0.0022866882098349743,0.028773031855888954,0.0041122270454185565,0.003701992199637046,0.0012538111808085646,0.001189143034959615,0.000754933099964979,0.0011087441901074758,0.0007315752411463642,0.0010695081847195257,0.000752775335103474,5.139972504674627e-05,0.000512560379461683,0.0005646547056677244,0.0009038821691370196
25.496016,9.973362676737345e-05,0.0005469101017493845,0.0006092800765269988,0.0004894261187527631,0.001090369850443051,0.001954403578078338,0.028726508838685737,0.003782970958752836,0.0026947471476320524,0.0017445174032060565,0.0017711731950208376,0.0010365260627706388,0.0009098495480097537,0.00036375091153695446,0.001216425391409781,0.0006270506437653616,0.0002061394904760559,0.00014823858401392993,0.00011942430523362237,0.00030581777206644485
25.52503,0.001029594781294338,0.0006594798378297253,0.0005805479195280336,0.0002112268935697869,0.00108811851605039,0.0017708580917109226,0.028302473158331374,0.0031462869243397344,0.0035088314447297526,0.0016186082450362863,0.0011348135725436814,0.00089550683645785,0.0008568869914419048,0.0007644427313346028,0.0007571189961769026,0.0008779312707976223,0.00034347453557468375,0.0004163890800538138,0.0003241842263929406,0.00042237985459685163
25.555563,0.0004466790750504265,0.00036436148084452913,0.0004800314401295429,0.0011054080656522475,0.0008954606002992231,0.001235411153777677,0.026760537177408908,0.0023270321878571453,0.0031533240478564574,0.0008705101507497123,0.0008318256318351541,0.0007429868881456648,0.0010434213477022636,0.0006736185725279833,0.0006863809933116231,0.0005681838213771093,0.0006025111033005217,0.0007811206106503719,0.0005879813567722123,0.00024179904958633876
25.615032,0.0005535307730932632,0.0002418978338976999,0.0005989855159467569,0.0005439826732786448,0.0010244323038314297,0.0018262856008096097,0.025662229983881277,0.0022856306861544244,0.0024965675561533845,0.0006551320114773186,0.0012630020195625933,0.00047946650257618093,0.0009050207172904547,0.00027287340828669094,0.0006138755144380091,0.0011221090817520268,0.0006681121370141382,0.0005147255506497488,7.94202585313604e-05,8.919358943032474e-05
25.651403,0.000553336572272552,0.0003039386051508963,0.00012389069364419824,0.001133279636764557,0.0010735724196970582,0.0018590519400807667,0.02478208157138212,0.002305355748275476,0.002746408695430015,0.001065573660837134,0.0009276028494756085,0.0007985101419365754,0.0009565126486874687,0.0009183354547200351,0.00057879294539269,0.0008397552188333485,0.00020911106324628348,0.0006644566309882958,0.00044970399301063295,9.414049310974801e-05
25.69162,0.00022459186846428825,0.00047259002675249074,0.0007603758360130835,0.00023749965560865903,0.0005646059642939703,0.0013526280164151004,0.023976937664439636,0.0020250107257784957,0.0025017199319386407,0.0008212257030060139,0.0007156991791347057,0.0006871330530174495,0.0012842332022455986,0.0004344398426921237,0.0009889060513913926,0.0008605335925472755,0.00016682942074420793,0.0002514262599114277,5.877468959566094e-05,0.00037170090776685776
25.73913,0.0005386344608636293,0.0003897725362623011,0.00027755668618597884,0.0006953248395388569,0.0008439608178600192,0.0010274588681524614,0.022298086463664313,0.0015473604548581334,0.0022134937274996013,0.000873113404230298,0.000588699298271814,0.0010886935337982866,0.0006834940267624571,0.000662236681990119,0.0008209134608003622,0.0006553028618656237,0.0004999135851416415,0.0002721389535266436,0.0005275505182403818,0.0005236406106921336
25.766704,0.0004514806189312513,0.0002850729467234087,0.00015839892075985185,0.00042659299537341525,0.0007279208686365077,0.0019256258285219137,0.020586968707030834,0.0018461169035165965,0.0027979698860482157,0.000888950060843494,0.0006360027844104802,0.00013713282030152187,0.0006573611066084096,0.0008798063782126791,0.0006512561570023225,0.00021681326404085588,0.00023813272228802017,0.0005980842492776887,0.0003367106052660262,0.00046819151115118883
25.800964,0.0005309231209230807,0.0004679608372251316,0.0005154092559663185,0.0004488054233275597,0.0010342548293597988,0.0012674102423008119,0.01982046736511161,0.002584708310585283,0.002285606732414632,0.0006613336507416582,7.559831404377563e-05,0.0008186587888642553,0.0008671937089006445,0.00035240395850282685,0.0005532583959313166,0.0006508463022546259,0.00023819469148845157,0.00036912221947605603,0.0001864902871430309,0.0003508348879180102
25.827624,0.0005245939679648725,0.0006619147060342324,0.0004923895814704015,0.00031336846340153845,0.0004976101594231584,0.0006864088621040226,0.02012967172104754,0.0013957838022156902,0.002268125584978199,0.001472175243983051,0.0004867961590526198,0.000580167286254834,0.0005003950130889214,0.00039139124936227204,0.0004761880428849034,0.00015980293639366892,0.0005471730808038036,0.00044454808303843454,0.0002461892477464524,0.0006920735650651945
25.853753,0.0004902052214823353,0.0002454193703404416,0.00035056639743415293,0.0004916778552551837,0.0007080868856815882,0.000917883962151657,0.018866126499280038,0.0014981978820738481,0.0018498545746733698,0.0009403283707585498,0.0010129260346255135,0.0008758448033457772,0.0005545583413363821,0.0008876338306012563,0.0004218105277270915,0.00041795490494992826,0.00014038844137946629,7.241986887587216e-05,0.0003028418200079422,0.0004540668370045225
25.88021,0.00048478962394662696,0.0006193130699005261,0.0007661822940400322,0.0005593634491340766,0.00038301581051260625,0.0006669423234281529,0.017796463316553615,0.001770313128596215,0.0023162884438006834,0.000561766958509541,0.0010117465555547294,0.0006569109863385692,0.0002530823050918448,0.0004328254883445528,0.00022570942273140055,0.0006304897831359968,0.000308686388185296,0.00014004461805786317,0.0004682803482650752,0.0005722353707264211
25.909501,0.0002701161621449826,0.00042725858818284956,0.00037362983395758235,0.0005131651380861614,0.0009611152884468338,0.0012316831397411352,0.016556170286312535,0.001512019040263474,0.0022790678081925546,0.0012549806009456946,0.0009594440923869608,0.0009300712164001221,0.0008250493773026375,0.00038520731379310623,0.00030225881537951946,0.00048744005227784146,0.0002730084878006072,0.000663871100992936,0.0006106229305522724,0.00020262800990300037
25.936525,0.0001898059830158955,0.00024986753675501795,0.00033716303540978586,0.0006232547426482971,0.0006610063264851583,0.0014979645562745538,0.016562286367099506,0.0012168778343939353,0.0030907456748465413,0.000751272210928353,0.0007906781974874195,0.000738733547286835,0.0006778386422303881,0.0011223105896000036,0.00030711065503674824,3.848009556153455e-05,0.0009139453901580127,0.0007919327757974313,0.0004840521549429933,0.00044597472125539576
25.963312,0.000551505861223679,0.0002770492577923714,0.0007115887130624727,0.00031474438182917895,0.000264048617967565,0.0014849063422291407,0.015395374327363733,0.0008119831962627171,0.0023516679464733884,0.0012685247196914259,0.0010468607590369675,0.00027179446291812203,0.0002511318218789949,0.0005300226031828713,0.0006651489707026226,0.0005164110167202431,0.00022337736865850615,0.0004860735882407632,0.0005934380558104012,0.000258193121557603
25.992074,0.0005098819440703807,0.0005319914373474875,0.0002571319766120477,0.0004156840323701009,0.00028029545217349907,0.0008706843983189968,0.014850496987537059,0.001691757815231049,0.0022609645489503325,0.001839264784153991,0.0005665852378473912,0.0003251472876113881,0.0006383297094075458,0.0002701777993182252,0.00048317786641094055,0.0004969542787203336,0.0006495324493019459,0.00011036833728621516,0.00047215592984497395,0.00043376728299931067
26.018109,0.0004997751640616589,0.0011289914176703115,0.000866052025208463,0.00029528540433486784,0.001064570224756846,0.0011146212090233883,0.0133231194577639,0.0010823079112194382,0.0028827650020419988,0.0013072833108286983,0.0002880749587588559,0.00028376568799602534,0.0005416507424173907,0.0009344718663322857,0.0006675666742010595,0.0006040800362620214,0.0006063560757814409,7.609873189914406e-05,0.00047555343681459316,0.0006900636978724733
26.046988,0.0002932735370739699,0.0004968074215243724,0.0005726098639725783,0.00015063585537142547,0.0007876254447909527,0.0007490577184222371,0.013661955751979404,0.0011187410252248135,0.0022410035331719086,0.0009472063978683006,0.0010508586638332418,0.0003682575459494058,0.00010196559749708508,0.0008577664992015183,0.000603219498295791,0.00028804802329787546,0.00034120210152931255,0.00037916634674450855,0.000573505981052031,0.00018846529838765624
26.075669,0.0005485565729612957,0.00027361703203103676,0.00039796405495941213,0.00092965920625048,0.00036602299601906673,0.0007436200876828081,0.012555860375666765,0.0013416582820667494,0.0028513649138490146,0.0007956265421145679,0.0004852058477104348,0.00039931089181373115,0.00025006125887519585,0.0006768904953746363,0.0005457448305727809,0.0005565265367915622,0.00018454454500093517,0.00039445850014761585,0.0005729700709759617,0.0001367688068560175
26.102437,0.0005248073732270577,0.0003638889581445526,0.00036645509250039657,0.00042252432746570583,0.00040955684346057476,0.0014002082881100107,0.012068652110345949,0.0016834324700530346,0.002791588919885606,0.0012730404866691197,0.0007810540752841589,0.0005860881583330134,0.0005175478839721847,0.00019349758211348593,0.00045987240724460816,0.0002937470827863868,0.00022354834740019418,0.0006971843863862469,5.710588662568607e-05,0.0003202493760193354
26.129167,0.00032009082347237805,0.000452179651523375,0.0007960448802384818,0.00015878189624101446,0.0005143596858678079,0.001028784878906674,0.011610213236279114,0.0013470120255327873,0.0023133013938540165,0.001290940152164505,0.000436473849609461,0.0009223974486728878,0.00048027536608565984,0.0009115411330470733,0.00023356031007936248,0.0005218338205421466,0.0006583043014779115,0.00038389731975637596,0.00038903490582103885,0.0005537924657113326
26.158826,4.486103886121573e-05,0.0006158987733634073,0.0003636657585452757,0.00010556424246823316,0.0006848090130192662,0.0009073981216222092,0.010361050866974444,0.002258297146639519,0.0023499406440851754,0.0015173032099478833,0.0009200531137621636,0.00037951009202975546,0.0005002433837582067,0.00037958047280017246,0.0004177419025375527,0.0005099419060570756,0.000486204761660422,0.00018955066378920904,0.0005550249281843453,0.0006353080401362821
26.184308,0.00046328526406505413,0.00015442961769825058,0.0006261765556752512,0.00020942184183550007,0.0005325851712148855,0.0006417974674799723,0.010042534691190742,0.0008620219798505393,0.002167708266878551,0.0014527281927667905,0.0007606653942108932,9.09749666398492e-05,0.0003947203236291247,0.00022426928162883397,0.00027826246899155136,0.00018808495171362906,0.00044227193631110953,0.0005496467937006475,0.0007958054544475666,0.001097151722631894
26.212869,0.0008943443659546346,0.0003252506037429667,0.000181634279538398,0.0002659702579096778,0.0008417247106072661,0.0011450721006128293,0.009203399673044326,0.0016906813120631996,0.002129582121755618,0.0012054482431889026,0.0010695372426959878,0.0004167135073604292,0.00016495505258946725,0.00027088110376938593,0.0006328174836969483,0.000778306271937828,0.0006512250661486157,0.0006077749004203939,0.0003783527572560908,0.00022512041723298312
26.242401,0.0005078413925263684,0.0003009812981974909,0.00026150498196555067,0.00028430407511052683,0.0006185761534324845,0.0013864692999653136,0.0086680845736038,0.0019932970314878377,0.002265657545923257,0.002286628178264068,0.0006031794158124985,0.0002917273023810323,0.0007367137477436977,0.00037826237674689315,0.0002662525866767659,0.000751052150772587,0.00045481719668470833,0.0005703418080895823,0.0004184055124067796,0.0005022340443181878
26.269657,0.000466398621255004,0.00019499312945334385,0.00017564141745370578,0.00042146209672517865,0.0004614701788291005,0.0009446038436704139,0.007484555715164754,0.002347901173163582,0.002356892038483636,0.0015106539144646846,0.0004769329633274461,0.00041417820032319414,0.0007660023408181541,0.0004779259948363468,0.0006681537137107608,0.0005808190150785248,0.000648669068471297,0.001061176128968347,0.0007863233871360868,0.00039956717811048017
26.296712,0.00024192677673359379,0.0005728644357349203,0.0003327491824866449,0.0005945737172289665,0.0004916155069593533,0.0007455912564059377,0.007957762189632765,0.0019384185773440052,0.002038586054501828,0.001294329158612136,0.000719704544859395,0.00015064184313159598,0.00023992717799918348,8.007769888271593e-05,0.0005983010221510684,0.0005460130409008373,0.0005471723245553298,0.0003708764302419683,0.000565200403797826,0.00037952789272613835
26.327763,0.00010457742055519389,0.00025987186058621476,0.00023604610802813877,0.0005503639916356432,0.00013813881355780958,0.0008354830246759382,0.006881880162395244,0.0019265673727046607,0.002407634151511332,0.0016244704401425561,0.0003435759226670052,0.0005390267470402877,0.0002477654568945724,0.00108149381478231,0.00019386127933097174,0.00020599601692985103,0.0004282254017884209,0.0005630739409582946,0.0001833346802359294,0.0005500936848859946
26.353904,0.0007214327198114384,0.00038188694632532426,0.0002401794686700172,0.0006258011186770676,0.00037088393662454113,0.0006690449108769772,0.006034814990412228,0.0016922580721621847,0.0022870880605306843,0.0012593762709435232,0.0008677776340204512,0.0011305808288456375,0.0006319658611726105,0.0002446784416560318,0.0007228022745936225,0.0003833234434705807,0.0008580773899841812,0.0003098133498203232,0.00013768566946955265,0.0006670824337529555
26.38196,0.0002122560637898806,0.00043502387108534734,0.0003495083684666142,0.00018750253460960608,0.00030273771837061427,0.0009261531838418409,0.006184163288076113,0.0020668144427844746,0.0023574110118333093,0.0016358647219075733,0.0009599651790910779,0.0005326992618687692,0.0008859287634208608,0.0005099438131560282,0.0006606029103156652,0.0006046062571200382,0.0006504949880460159,0.00037917420429466265,0.00013495126576841838,0.0003246475065895925
26.41159,0.0003987875532847856,2.6220995635584845e-05,0.0005322818887861248,0.0005445686416599119,0.00018310678283843708,0.0012217417309419824,0.004899413519222373,0.0022382368901985978,0.0019002228290967641,0.0012484544200869025,0.0007979841318855342,0.0008536553138761104,0.0005576142208242104,0.0007098072327375768,0.00048284523631484245,0.00014142475368727922,0.0003553857113479027,0.0002363078174429196,0.00040586714642205717,0.00031729750565224357
26.4404,0.0001789131840096023,0.0002852621664576668,0.0008021602344706753,0.0006627578092736852,0.000680145981318933,0.0005042150760555121,0.005426696651918162,0.0024459929055458776,0.002439696334999632,0.0015602959078794075,0.0008847560889759337,0.0004503980076010927,0.0004603907361361635,0.00016524696822695266,0.00023380101897422178,0.0003248886730962964,0.0004237036773741152,0.000185544343419188,0.0005806782523917923,0.0007314997286673018
26.470152,0.000525020954465239,0.00013822581374330455,0.0008428427532936255,0.0006350951660081653,0.00033281554057151537,0.0013736981328869532,0.00449564339428425,0.0023526571431467724,0.0021796713654864287,0.0017353344899022746,0.0011236470283387317,0.0007717560932810493,0.0006649643220574266,0.0004891518265789177,0.0005751684173940765,0.00023954420100657072,0.00028747836418857847,0.00027267244473765475,0.000332995411159871,0.00032487473228889045
26.499035,0.00036708855558933827,0.0006252043878227565,0.0001983295193695865,0.0009321472637332497,0.000651411357678495,0.00036277673131175354,0.004956095123326433,0.00256287372966063,0.00247691253924033,0.0017843836539255828,0.0007152489870325568,0.00017010933198956206,0.00022957236258035082,0.00029836937059216605,0.0002417873976465,0.0002855945590181532,0.0002564715527342156,0.000649705557639505,0.0010164661231576314,0.0005474458718545162
26.527837,0.0006052930446964762,5.250479969654183e-05,0.0011067185606962733,0.0006038898593119049,0.0003361774261544035,0.0004681701980994116,0.004550520096744245,0.001991387197307011,0.0013390121232612008,0.0016862851647784951,0.0006686089035398846,0.0004907237668381224,0.0005248946518420864,0.0005300631989985746,0.0010763265260553916,0.0009874228306718665,8.056556251368041e-05,0.00039047677981288056,0.00020608728637193136,0.0002393023317621112
26.557034,0.0003208789499570799,0.0007196609461690022,7.066049753210402e-05,0.0004722010653682688,0.00012729148278121645,0.0003923223447116282,0.004183453691564095,0.0029601207150480413,0.0017915566996460428,0.0007928710069044201,0.0003914155660330261,0.0003393389919245842,0.0007435300490111068,0.0006271980180317627,0.0004603885494804365,0.00030392954198836606,0.0004638359157223403,0.0004993535215795782,0.0005995987122263596,0.0005580099412948366
26.585477,0.0008645213690122702,0.0005630093013019873,0.0005447701377628107,0.00035213354863745065,0.0005365805528139942,0.0009067903373736967,0.004718205198107708,0.0026287872357032187,0.0019981445891706644,0.0015308967585645887,0.0008583136397279879,0.00016786452574942752,0.0006309538524636708,0.00039287205228361624,0.001296243831213962,0.000291591485036182,0.00026877464758806076,0.00029409549383350894,0.00040064909718371853,0.00034992275972441366
26.613892,0.00047225226440228445,0.000616936730651798,0.0005802828977741242,0.0007102672430559251,0.000836881219042431,0.0002794975157164458,0.005296339700569889,0.0026499905205504604,0.0015457928942668713,0.0015438191426036486,0.0006092626756678625,0.00029166639753911447,0.00035182850880337746,0.000841914652628853,0.000585959211070345,0.0002461002960203037,0.0005584934722201442,0.0002224116814612072,0.00031187986116456326,0.0002926581966801566
26.641562,0.0002630974950611129,0.0006247545574866703,0.0005604817139941706,0.0005064326586738332,0.0007202622203347093,0.00048469916354581914,0.005632019665588337,0.002578572532187863,0.0020409635219519537,0.0014066392654937562,0.0010329373948365747,0.0004290139709511075,0.00033932429801374487,0.00039492260479995244,0.0003506804908315242,0.0004910739282248785,0.00016792298651022836,0.0003891389502048482,0.0002948258191780217,0.00043516272342784205
26.671475,0.00037458911467609223,0.0005260195022861551,0.00035776676632706515,0.0005486685346264621,0.0007834106439717315,0.0013307879187330184,0.005539112738151281,0.002478492729346859,0.001690917308350732,0.0017577299011283778,0.00013235064995374232,0.0007095988350266547,0.0004253693508451829,0.0004975346573873686,0.0006295494911244527,0.0006343609082935425,0.0003188127610206695,0.0007762439438574782,0.00040486287869198265,0.0007964621240887309
26.710566,0.0003107911422322014,0.0009370241813951796,0.00044703910475046475,0.0003300569496796479,0.0008545704640554689,0.0009973864477390649,0.006151548770564275,0.0030656492575562378,0.001432654586477474,0.0016054903082856466,0.0008791250154308352,0.0003150824055683462,0.00025042339537185494,0.00045361730096123517,0.0008204761132542006,0.0003600643248360787,0.00041944668041093205,0.00027283427046560847,0.0001525767426751397,0.00047452824185488984
26.738937,0.0007517436033916155,0.00048779934507959724,0.000711080055743285,0.0007911449534376085,0.0007765930284965272,0.0011774752125938972,0.007176798742330263,0.0031697549113589084,0.0015444720125902167,0.002085108852257956,0.0002274538204566423,0.0004728963910311738,0.0011280033183276607,0.0003025101141328141,0.0006385629730040255,0.000694400040667238,0.000839359593923321,0.0007567599942099112,0.0004359085361969091,0.0008743792421830703
26.767238,0.0005588880911851166,0.0007335371679209965,0.0005851984274059093,0.00041700490558218114,0.0005533792667385429,0.0010565964742333114,0.008675752503036979,0.0034134653012765667,0.002228591946910715,0.0012645021112223371,0.0006870499161512118,0.001127408651829044,0.0007252406223716388,0.0002127792686166505,0.0005362108583754278,0.0002583684132617545,0.0006912981542557295,0.0005712094591599396,0.0006685078683881635,0.0006399380120431045
26.795709,0.0007348564145871585,0.0002118645231984955,0.0003833812698033937,0.0007781046820431886,0.0006321194049341064,0.0011863157161027696,0.00855243349247715,0.0030914410801832415,0.0016174112730420497,0.0014553386115124583,0.0005589073215949152,0.0009554932110427246,0.00015086294499738311,0.000726208383955255,0.0007098323172685235,0.000328120186710699,0.0007268794004341372,0.0002737124225727408,0.00010989178741307837,0.0006212276314536815
26.826049,0.00038573564145627975,0.00023445427088878142,0.00013730825499583298,0.000817735917138187,0.0006561709281227441,0.0011959124445519523,0.009293041030282084,0.0032431012385735875,0.002041062257187134,0.0015772632404154794,0.0008790650470181606,0.00027987487165232367,0.0005771254387659583,0.0007463809326804017,0.0005250868420347586,0.0006063630944919755,0.000387297628429283,0.0004889531509739588,0.00045460837437558973,0.00011080629908128294
26.865931,0.0002211823974446112,0.000290012749154053,0.0004713766261275857,0.00016033860892252812,0.00012097037660425135,0.0012711973911073576,0.010432301245727856,0.003412366782404537,0.0015678687474002483,0.0017244905862109218,0.0013154557679639705,0.00021358618649762714,0.0004415973674136628,0.0003263489360812632,0.0010622376618288668,0.0003326013653326434,0.00021549115495270122,0.0002768321333698885,0.00033837890148601005,0.0005309390807608714
26.894043,0.0009190126436675224,0.0006747470073988158,0.00035002261139810827,0.00046510637290964713,0.0007843763051006333,0.000819217204186206,0.01036338184612537,0.0042794058319808965,0.0015032403928047936,0.0015092583771898786,0.0008896455178661058,0.0002645641044331249,0.0006126213735455027,0.00026704791083506977,0.00021583281373515565,0.0005778564018254998,0.0007510786230158216,0.0003884188789940264,0.0004597795966816643,0.00013575065678027382
26.920703,1.461669615068689e-05,0.00019318976099980147,0.0009518776474851782,0.00016312097885700963,0.0002134284425443411,0.001513674735724438,0.011194227780130527,0.003861109047518757,0.002042764118241003,0.0018357242344704211,0.00013144376674261235,0.0006528637407736872,0.000835910213054178,0.0014041471026017467,0.0007833972144590122,5.0176656812683576e-05,0.0011878779742302036,0.0002889937532112653,0.000311539664017947,9.918893718350597e-05
26.954446,0.0004199188942736519,0.0005011383611778342,0.0005253818540894807,0.0006053298948489133,0.0006236443855119302,0.0008784464479017039,0.012781323379326165,0.0040737842742408735,0.002260240850842236,0.0010240874248700895,0.0008283024673306012,0.0009635024769072022,0.0006586197097668066,0.0009733995154370416,0.00032478716279150466,0.0006285876319585594,0.0002721254283954935,3.2399280181482825e-05,0.00015472744239190822,0.0006735998801280373
26.980281,0.00010993570339210189,0.000131419543114192,0.00028608276698570694,0.0004075767533609188,0.0010263624807742607,0.001466393926755701,0.012955904224528378,0.0036207357356379897,0.0022780776653945067,0.0013048747012431362,0.0008946206565918618,0.00035639891016223905,0.0006561690413424713,0.0007403849653031978,0.000837601545745477,0.0002703598678796849,0.0004278512763438144,0.0009188944113520988,0.0002479364736664832,0.00032931195063704634
27.006743,0.0003522632910509032,0.0003702568084648454,0.0006841216921682437,0.0006885676783108211,0.000664310968256044,0.0007756677912974971,0.013903152069802648,0.004608730299574407,0.001609853360960498,0.0015567517472808976,0.0008497298158172959,0.000810549203627103,0.0003153985126700055,0.0009857612270481402,0.0008334356207186168,0.000690593874125126,8.590006707912416e-05,0.0008505838969404343,5.481306432815296e-05,0.0006079110841060822
27.035018,0.00033791143444492143,0.0009266173668756499,0.0006141437325844573,0.0001149459928915721,0.0008211399378764676,0.0010460544511810342,0.014236353141835984,0.004285061794170299,0.0020665728859796833,0.0013761559951844975,0.0006793554254200856,0.0004671103551081019,0.000954358412364001,0.001211295188900451,0.0009909463835005299,0.0003807963466822307,0.0003761476642799788,0.00019914205550666743,0.0006107194225989785,0.00045555561367079957
27.061624,0.0003293023032509863,0.00027868172375758823,0.0005718158398739634,0.0004452320323243469,0.0012250799818278686,0.0013168589274657088,0.016103871253207887,0.0048404630902835755,0.002254401187950954,0.0012156175090237528,0.0006952583035790456,0.0010592703448006593,0.0005509830762531985,0.00043677421394743764,0.0003796996755279163,0.0002838007875331611,0.0004361495890081197,0.0006507224457528881,0.0006533656501301518,8.901278156924225e-05
27.089979,0.0003963954635697483,0.0004706639908551964,5.2170478685028244e-05,0.0009718864331930582,0.0007775396250154753,0.0019989052558228833,0.015664192835122746,0.005219003146467561,0.0018141150498462183,0.000875333019596043,0.0006620724097951069,0.000650173460184576,0.0012269988320305117,0.0010136368786406618,0.0008545319074256213,0.0008758028818851956,0.000256563501681659,0.0005314064107326642,0.00024120744404394564,0.00027247647409152316
27.124587,0.00015417284934440175,0.00026736770746415124,0.0007400135905862954,0.0004586142816924688,0.0013472263556376326,0.0014994614004574234,0.017042462840493003,0.004913022652836746,0.001807705020253356,0.0013116001321576193,0.001136171045015697,0.0007765289383801462,0.00041719088620161487,0.001471213584479519,0.0012340566089169367,0.00037753739849497687,0.0005162510919364569,0.00029275935314113913,0.00015257601945525563,0.0003817774162652256
27.151868,0.000639975464935798,0.0009419818785609784,0.00035776676632706515,0.0006449455424324605,0.0011495593938670807,0.001764908705635582,0.01723775091158587,0.005462366742825423,0.001440079163088415,0.001751388663616599,0.0008406944301221217,0.0005823217878919477,0.0005191625614587122,0.0007236689872182527,0.00041107009684724553,1.2728887451769741e-05,0.0007186518914482404,0.0010583391646287702,0.00014991320511111857,0.0005452670964944486
27.181614,0.000226734972308859,0.0007160445966793024,0.0006811849582808803,0.0008527395515910853,0.0009508067831447469,0.0014905827527678013,0.018217407338785876,0.005185271661136587,0.0016682330146973166,0.0013004200537909028,0.0008751658826991174,0.0009217239857868803,9.114893338180754e-05,0.0004953897425157087,0.0008732004969127505,0.00039240523081548003,0.0006030390134566683,0.00022938097541072748,0.00020545678459156565,0.0001709737525671668
27.211946,0.00047157937109043097,0.0005510519987446073,0.0006114880088589933,0.0006446688241608504,0.0007022025675981686,0.001524265788370877,0.0196557888818956,0.005867736487776982,0.001348671024110909,0.0013489236335940905,0.0002160865768982854,0.0003958716536978002,0.0010116067495884917,0.0010109546779038432,0.00014639661796605078,0.0007621922257747774,0.00013169316725772538,0.0007267283135613333,0.0010575402959209015,5.7637760310482884e-05
27.240525,0.0005997317065877387,0.00011336010817280325,0.0005071631690708663,0.0009457283350809405,0.0006611656067297233,0.0016139548128604791,0.020232245670891467,0.005834802540873498,0.0022521501764993348,0.0018223415956219481,0.0012840380774409826,0.0004204322018738395,0.0006462811283588359,0.0003796729060166003,0.00014518409100724883,0.00011899000868585894,0.00045473439617693543,0.0001530040119606054,0.0006180454287829354,0.0003810104192953112
27.27173,0.00022431397841985403,0.0001822358326957985,9.359172262677524e-05,0.0006513561818407545,0.0012027832103142504,0.0016960298372482878,0.021257825648404175,0.006149227012218189,0.0019595836544053914,0.0015214733639878756,0.0011437646559152032,0.0009574544923529429,0.0005222953462879225,0.00029542438743097497,0.0006872513475529863,0.0004597064104003928,0.00037963602800213634,0.0004083933534137334,0.0008490491531566818,0.0003777422905680243
27.299176,0.0004440291535824817,0.0004469776550405935,0.0003354890219769202,0.000624335394672691,0.0009677669037328062,0.002224291909899229,0.0213751008473892,0.0051541960965042,0.002430291523320349,0.0017490552934798335,0.000953896733803597,0.0012768054878606755,0.0008085306702736002,0.00020038039227320334,0.0014855295508643404,0.0005128733533545418,0.0005532610402650873,0.00028333383860545806,0.0007910473642736744,0.00031314932594115203
27.329161,0.0003463172045369134,0.000303266483471285,0.0004741579973699568,0.0006316368598374434,0.0008010051076418723,0.0024582995987432036,0.0231293049951412,0.005856007125144962,0.0019082617407538728,0.0023101118755709375,0.001351295093261161,0.0013795916154825106,0.0008118929684268636,0.0005297147544839549,0.000976952178740207,0.0006457369978884394,0.0007739841204694247,0.0007963269727393806,0.00036263234077903676,0.00020523487019885353
27.358956,0.0006207122946117333,0.0005238589347812475,0.0006361075831064713,7.737247691962984e-05,0.0008508224343480393,0.0021723174459368087,0.02337229247794395,0.005536293193477334,0.002272168966814078,0.002256552850984558,0.0008426003724529373,0.0007533341672506618,0.0014423714765646194,0.0005117755568612568,0.0005016195695203225,0.001163899251026534,0.00018480670428130217,0.0004036616259213631,0.0004788618643665689,0.0008094731682900855
27.387456,6.508109476924015e-05,0.00028760069990061446,0.0006160930325277488,0.00028335487688719,0.0007431680248263107,0.0023532998504881618,0.023954080290503787,0.005708575128557121,0.0013713387454305683,0.0016659879759070217,0.0004131631754993548,0.0017271121690185427,0.001236484934157927,0.0015605870437312263,0.0007912595064030173,0.0004254465070612116,0.0006024955358617681,0.0006474387340859756,0.00010223241347035445,0.0003400361845724766
27.415972,0.0005242381521003884,0.00022430194976378045,0.0006596026299695224,0.0004393958136094264,0.0011770757568118756,0.0020116895485827895,0.024756653593984625,0.006127085709554798,0.0020506510281209957,0.0017260982489769356,0.0009746344604648397,0.0017764269551547222,0.000744190359726594,0.0005946819065886268,0.0007122361130755313,0.00024720709754763706,0.00013347527198686186,0.0004998588641563948,0.00027305031346761883,0.000489381057695058
27.44594,0.0003999513341508883,0.00014611296361974837,0.000655038166018199,0.0002660820451207609,0.0004992907552508437,0.00232335602148394,0.0255170058100621,0.0057913171353685695,0.0016041601659422123,0.001710743775454556,0.0011468669640204347,0.0009623212167294069,0.00047320192607607214,0.0008629080307504639,0.0009949953660674752,0.00043788880935693194,0.0010939913443361008,0.0009027065435205441,0.0007074281912211012,0.0005965240543840216
27.472915,0.00040624148382106644,0.00024782820838583947,0.00048367985496371494,0.000934972850912453,0.0006613711913501046,0.0020966897534369744,0.026383397916430937,0.006532228314477661,0.0018813195697687135,0.0016048754814552597,0.0009861637099736196,0.0009191569351888714,0.0010819270534675905,0.0010551030902084823,0.00044650123690495906,0.0005968931727090907,0.0005091908981089629,0.0003132096932203501,0.0007628874680687627,0.0004647458266447002
27.505763,0.00019915445480509422,0.0007582188690079799,0.0003716882722815907,0.0005774087296270165,0.0009835159995847372,0.002021744028616374,0.027254243957602675,0.006424865717806698,0.0016942191205344735,0.00210911361663496,0.0011312327727535149,0.0015488532187171917,0.0006397197769069438,0.0010008902615049188,0.0005142810878284347,0.00011135543793051103,0.00027131322060117754,0.0006869085210823629,0.000391122575403152,0.0004973176793453297
27.534019,0.000382968097953065,0.00023550148520063035,5.202433142337032e-05,0.0013165220517537591,0.0009255746136483822,0.0021749769360218303,0.027776736740306566,0.007794870493733191,0.001648487718767225,0.0016641734806682326,0.0010960745220269757,0.0008295765229976622,0.0015805561209388471,0.000539891804543499,0.0005167617424601869,0.00016062409276516239,0.0007321573967083079,0.0006242224867094392,0.0005227776945788088,9.430532816239949e-05
27.562036,0.00036708855558933827,0.0002706207363482607,6.608135867874615e-05,0.0006847098747118088,0.0012291248200511434,0.0020283593370289082,0.0300365579014167,0.007612291778616897,0.0016593761054922206,0.002004901682349217,0.0013299208145832245,0.001019921381041114,0.0009052084650823478,0.0011319426785028634,0.000979635675176756,0.0006359446479735693,0.0003567558559872145,0.0006878261371667895,0.0005498008811449698,0.00024191573429885356
27.593268,0.00014854003378087145,0.001061673208605715,0.00040475635747140614,0.0006762116267137421,0.0010501062063161702,0.002706489011727573,0.030244663749389975,0.007001640885368874,0.0019666279261033753,0.0021762831078973996,0.0008963180819041699,0.0017211144045292104,0.0010226964165064452,0.0012516256082250768,0.0005246262043530793,0.0009280193112308318,0.0004927774726144397,0.0006197681536569413,0.00041730007642530863,0.00042155906207530725
27.620424,5.3908227161716574e-05,0.00023469676637994082,0.00043070811843492547,0.0009861915145647903,0.0017305759143351105,0.003138092076703823,0.03133173325140822,0.007302304906121262,0.002188465193662664,0.0021600622757585587,0.0015137924849809275,0.0009037149068705722,0.0012806543198162245,0.0009689467119843236,0.000780253336422925,0.00038217442633337295,0.00046559156164965534,0.0002152041311862799,0.0004769123956146105,0.0008455783789072643
27.651185,0.00012838159466231077,0.0005363310852913765,0.00031607201352528964,0.0006278045687682209,0.0011805755802998916,0.002548098326755639,0.03151469980387695,0.0068096805958557235,0.0019422223980675533,0.0019525658189866696,0.0015272378144047553,0.0017242976819918092,0.000493622546743675,0.0008255194263729839,0.00024012388461178063,0.0008802105096392983,0.00026539611495280253,0.000447795059699473,0.000422448744340436,0.00048028545429437073
27.680411,0.0002210663744686196,0.0005590583659301893,0.0002932652513634189,0.0003059401941711018,0.0015556696348927727,0.0026972834597424927,0.03275608455378985,0.006953364082337113,0.002189998990471826,0.0020588969216203067,0.00119759847706019,0.0012632491965937139,0.00099863396917757,0.00043067562361484313,0.00013566240678302818,0.0005309846552899143,0.0007824957461283857,0.00012064659570616365,0.00035565232507020223,0.000570335069059076
27.709003,0.0004964208986983983,0.0003705608939678384,0.0004738659013779832,0.0004863603994553703,0.0010821263469453024,0.0026524684489211635,0.033383365822188114,0.007169293409817861,0.002660696344268255,0.0017908107820686194,0.0013003252507524136,0.0011351510737888032,0.0008612502344090754,0.0003388619688578834,0.000895024376898205,0.00034761480204718924,0.00044357116375327567,0.0004890317372410774,0.00014332759287617698,0.00022738098477963556
27.737605,9.982431115486331e-05,7.08894062531286e-05,0.00021970949102629445,0.0008844492562625008,0.0009840271426155977,0.003223223672283772,0.03310228372444478,0.006568880232824699,0.0021435382085682043,0.002441706240498818,0.0006228028409961444,0.0009478288631148647,0.0009384333959311983,0.0012213467512466045,0.0012517508242783895,0.00018257946268561637,0.0004732920771818094,0.000499972098576983,0.00013770430160001452,0.0005566396829153977
27.766855,0.0003794708903482508,0.0006821527491645975,0.0004114077776499553,0.0006368725928907296,0.0012917560755170117,0.00296396305725669,0.03515985191760207,0.007472159329185512,0.0029920575377443337,0.0016507794494442076,0.0016172758441911875,0.001016425256686515,0.0008608427056963097,0.0011125046606786293,0.00046299822729823476,0.0007620403418081522,0.00033469665494386747,0.00038060469368365266,0.00024245745670481485,0.00017783929300102858
27.796946,0.0004550114870747177,0.00043603674394328523,0.0005594800410207756,0.0010308408568884657,0.0006944474361973856,0.003116153101024193,0.03499341277038826,0.00751474849752231,0.0028021138292562545,0.002039507117767961,0.001349368982309498,0.0008877524092575301,0.0007312953129652238,0.0005149730507729929,0.0011585075963222347,0.0007908579199225153,0.0010636524882087655,0.000636052571893747,0.00025091032325705336,0.0004731323505678343
27.826781,0.00026208002606637745,0.0002377761295974224,0.000541360329253324,0.0009698842812454349,0.0014694615981100643,0.0031744893853389244,0.03464209844342042,0.007021402745878422,0.002460635913597672,0.002153430487943834,0.0017737967972283595,0.0011932562341691612,0.0009645845786407432,0.0006818705943573343,0.001134119193068744,0.0004321512574614449,0.000861263736593044,0.00021342315370655683,0.00029357692795054847,0.0005096429743509507
27.854662,0.0003612313327549712,0.0002852621664576668,0.0006783498336203926,0.0005504702948528853,0.001323057490466735,0.003095121062605161,0.0336640624914928,0.007168350659955051,0.0022524411937434093,0.0016234030327529991,0.0011961538007802862,0.0006732120210225077,0.0009185829769638751,0.0002910417029701713,0.0009862890358935028,0.0005980067476235396,0.0007036271434636774,0.000850007570616571,0.0004893446333087342,0.00011651413051494118
27.883181,0.00025644185658810426,0.0005062495777808955,9.164496119412097e-05,0.0007999761102936406,0.0011829976142346812,0.0030358790436102244,0.0334879806995254,0.0070865469521986385,0.002179860239886325,0.001391103780576248,0.0009167092551006317,0.0012302770495174358,0.0010544269231019191,0.0010356517906199051,0.0005098236186965497,0.0003726070465102776,0.0006404654348525421,0.00017477758481805958,0.0003440717260657509,9.875087102319406e-06
27.914127,0.0001267279765187679,0.0005539961189096786,0.0013087771163906756,0.0008102294656129306,0.0013766176795477546,0.003041830084517414,0.03282838909227122,0.007052135040326935,0.0019909610126684577,0.0012397575192729419,0.0013839939767624993,0.0013673546488834724,0.0004467399363818491,0.00030386974406536874,0.00012474571200212447,0.0008801647821122408,0.000446113747808837,0.0005811007949036654,0.0001195492088988947,0.00032313484584376513
27.940566,0.00019648013028148505,0.0004058157018157225,0.0009976996479391573,0.0011675085720539106,0.0010432464122457573,0.0030373063608298357,0.03237725554082213,0.007276674826577151,0.001876386517467155,0.001901790250210729,0.0010947875294336335,0.0004984556964176827,0.0004860951564477267,0.00011597529136680831,0.0006302439107647779,0.0008450083404916385,0.00039254016677968894,0.00043853766891211495,0.0006786867225833596,0.00010051532965968979
27.970818,0.0006475370042241971,0.00043664873530965386,0.0009685624616231525,0.00037791747934099574,0.0013237159351612072,0.0028798294077000035,0.032384810734538944,0.006648721251597404,0.001860126734545187,0.001149552122892716,0.0012353776395762634,0.0003044190980805357,0.0006009823594093777,0.0006091603822636293,0.00040386704349108213,0.00025375480782946106,0.0007248173867648976,0.0005340394760046303,0.00027797025202090864,0.0002387999943796111
28.000863,0.0008439218080447185,0.00036274545675539337,0.0005892812164506693,0.0013673088163206313,0.0012175778912404617,0.003236292946090817,0.03097978039368439,0.0061857338763235,0.001850594341791362,0.0008453321995920065,0.0007282006972673572,0.0007584417964481901,0.0004927297995518047,0.0008984817553879759,0.0005181202227357374,0.0006017637453824434,0.0004916315924587436,0.00044454808303843454,0.0003891931453557259,0.0003621971040875428
28.029078,0.0009486285854555641,0.0007827839742971507,0.0013667600721460173,0.0010362779146393848,0.0018080275214743696,0.0026280374070617755,0.030229053010929298,0.006216962579051392,0.0021346160355711335,0.00041649685330643466,0.0003641952101602789,0.000900839937146904,0.0001603098655175738,0.00044079390165947796,0.0009948161334285756,0.00022470328934745957,0.00029172681029519435,0.00022735530238841473,0.0007209266849878243,0.0002684869108210088
28.057842,0.0007014411341259973,0.0003473125370020151,0.000495377008014843,0.0016253737297996485,0.001486332167487128,0.0027317275159186977,0.029768885898426186,0.00597056544652646,0.001261037412482928,0.0005361646250626318,0.0004612644426544706,0.0005319532226582222,0.0007896957518646162,0.000500857670854922,0.00035656008713507933,0.0009055297652190782,0.00021154212556950158,9.4091932130695e-05,0.0008432373602186087,0.00020009459943651006
28.087115,0.0004420730368594195,0.00031070140773413316,0.0008913210132589745,0.0009694699181756793,0.0011230580644119444,0.002859165091204501,0.02870362613164925,0.005446274592943755,0.0012495947035971028,0.0011361144417482035,0.0007994291076483258,0.0002578150535107314,0.0005645811977290271,0.00032718489038600896,0.00012223660651974495,0.0005284206848792815,0.0001384343878239518,4.082811842972807e-05,0.00024111055433986747,0.00017249272814448506
28.117432,0.0006981416642158527,0.00029243273215592835,0.0014909568197100504,0.0010518894721861074,0.001479645937366981,0.0029762912551381322,0.027701844082520334,0.005656282323689417,0.001647028228483457,0.00025238021616367026,0.00037494609305145085,0.00012606388531954184,0.000230249095895727,0.00023035654999721344,0.0008344075928659732,0.0004513391654644507,0.0002544917638570426,0.00030877113467063917,0.0007388892795252543,0.00020073672163771966
28.147386,0.0005081455546502184,0.00011764606279793804,0.0007701793938339328,0.0011008387353727122,0.0017886591886913758,0.0029715626860494014,0.027658583071867106,0.0049094540868046144,0.0012391061354730456,0.00038258976487725704,0.000910284022043961,0.0006316189833727349,0.0005239246156291131,0.0006067893365718602,0.0003933026328250522,0.0004694748418096945,0.0003247207377891992,0.00045998687627263774,0.0006284812279590054,0.0004022597542611918
28.176063,0.0001905365138579588,0.0005647558360832472,0.0002699415594237375,0.0012570224692428993,0.0018625179304942116,0.0031844467488086584,0.02571043091660397,0.004710656333164014,0.0011461237216519548,0.0005067220879066564,0.0006329295768007232,0.00017564021693117573,0.00020735617563207335,0.00023642559101359417,0.0003686406489023791,0.00031684135487775386,0.0004914225297677804,0.00037088119066602885,7.835825830210862e-05,0.0005600304980372748
28.204558,6.187249482799826e-05,0.0006664110034049055,0.0013737703952341833,0.0015778453303317648,0.001384184036854861,0.0029082508153982067,0.02527355940155082,0.0050195020785739125,0.0013137415191134259,0.0003072362408060095,0.0004440573341088196,0.00040886557110994363,0.00040459545093551814,0.0005247129364272632,0.00032054486424108947,0.0005538234081630296,0.0005331262143212187,0.0001495518137461623,0.00024137813603906791,0.00015277082833855648
28.234789,0.0005566244599796775,0.0009610267018490803,0.0014378298452719482,0.0011212891137718337,0.0014964027243522969,0.0027122250910053855,0.024034713979009654,0.004928853926261415,0.0013803936541930992,0.0005643457750420803,0.0008044300767063457,0.0004176378964091511,0.0006283072739666506,0.00012425215396883458,0.0005214791205132044,0.0003876940444248485,0.00026919001169469826,0.00044941438533087477,0.00030889936323495596,0.0002471334153344467
28.262102,0.0008070349420597323,0.0007607907055976917,0.0004101342600773287,0.001046894856842609,0.0012633399104505893,0.003081709056871831,0.024744071886378352,0.004803305797206421,0.001069810224490116,0.00034408049683969186,0.00021365725494961116,0.0005132397857737587,0.0007536053303486195,7.470484016892114e-05,0.00017075819414358667,0.0001539071452682011,9.683732988547722e-05,0.0004343604547959025,0.0005524714621850931,0.00038554114997193243
28.294536,0.00019122804862243097,0.0008411669699313528,0.001208747062482367,0.0004338151955877181,0.0015506406065067008,0.0029003152539656073,0.02347426275799493,0.004699136567447303,0.0014145011753596384,0.0006550461046828473,0.0006010857263422854,0.0006608575634448712,0.0004221799103784513,0.00012470602372438547,0.00032936161197587543,0.0004234598600245136,0.0004933201971923294,0.0005841340902771264,0.000502209318635772,0.00037036065374651474
28.323034,0.00035381960038648484,0.00013159889568537016,0.0007241468337093518,0.0014253032085411869,0.0017444401533523873,0.002807236465901788,0.02196604046213479,0.00508445397708209,0.001584132633175968,0.0008566682987790466,0.000620342797870449,0.00012121479021572725,0.0006006207687527593,0.0008000178013086212,0.00036400658480906776,0.0010841308586370202,7.916142403932471e-05,0.0002642958040127838,0.00016929617580635338,0.00041873386897016933
28.351461,0.0008374149788754541,0.0006967702460714052,0.0015569378998160715,0.001026349556910484,0.001313962570138085,0.0030519691300813327,0.020938561242723284,0.004808380697528068,0.0011852147816451158,0.0005289955264095639,0.00015383440303344092,0.0005176922465284612,0.0008035813470812668,0.0001972019676569939,0.0007036282791428695,0.00027112497718848456,0.0001473133276293274,0.00031492286169271613,0.00027968770354892483,0.0007387559487110084
28.382752,0.0006985385514304777,0.0005532482817932687,0.0008089750005174106,0.0010906515106970142,0.0013720966652038893,0.002697449335081359,0.020778237829076,0.0036373273657892675,0.001571235919075089,0.000532226457103881,0.0009034256392856004,0.0012144232656851944,0.0007649599356262387,0.0003645163094571292,0.00043397423576254583,0.0007245131575732586,0.0006223666321644695,0.0008463603959869912,0.0006356689016502136,0.0007277481767329198
28.410062,0.0006127998241805504,0.0002658621196392616,0.0005002731832488318,0.0006266173378098975,0.0016783089704862494,0.002733881905350839,0.019750265738489762,0.004196551852757228,0.0016963192072608,0.00030601402023559495,0.00043130193885180455,0.0007794487597286409,0.0006061828699852157,0.0005146349732508634,0.0007556158938217371,0.000628537994262772,0.0003721165810227436,0.0004936376335500404,0.00010116801356784316,0.00011229333015241947
28.439942,0.0006214313280203038,0.00011228965279778978,0.0013365153122175879,0.0013348696435821858,0.0013332046074395522,0.002232220613624317,0.019173023736150204,0.003731835951191908,0.002040517227758035,0.000109780622133573,0.0008738108262574477,0.0004494028931699464,0.0011052249221336667,0.00034071523471424317,0.0005778847437707491,0.00048167860962270863,0.00035145873618685943,0.0005855998598615859,0.000408259890926055,0.0005991190273154984
28.469154,0.0001941820390481075,0.0009047049225851038,0.0003829909978749742,0.0013009879904242164,0.0016792868094390229,0.002550927615563805,0.01837465542712885,0.004215737435370077,0.0012589926152509732,0.0009230357266942875,0.00012866183624755457,2.9950581073105048e-05,0.000644777718184514,0.000848760438859368,0.00042230322804584036,0.0003254655546240692,0.0003938125790253921,0.0002837435429824939,0.00034336890002691637,0.00041541447865572586
28.497518,0.0002764804922508367,0.0007105243394027086,0.0012212826774812772,0.0008843245783474524,0.0020010075768908914,0.002240122793950798,0.01787776852551673,0.004400864123066971,0.001454248685044754,0.00046453162736335735,0.0004713570021252209,0.00044180332931823224,0.0005676074177792082,0.0005879326342800285,0.0007779939335865859,0.0003272352854910099,0.0009017495002860343,0.0003927987307823115,0.00023460822111532925,0.00011159617909433914
28.525989,0.0006267155236400621,0.0003399109830410955,0.0006276628129789499,0.0008240265648577174,0.0013946849984381958,0.002369823708877083,0.017363930282949018,0.002919456388538488,0.0021299976838243966,0.00042445379846100986,0.00029387545799496446,0.0006978472314503243,0.0005416329164323082,0.000280191421811458,0.0004604930384336872,0.0010395208140695515,0.0005269304982750597,0.000579017412663815,0.0006542730939413468,0.0005258951412103419
28.556534,0.0006953578646708849,0.0002565503970524414,0.0008583597057504106,0.0019329778091825545,0.0014854962238957095,0.0028707448919905723,0.015883576995914885,0.003346719808894836,0.0012966326040232963,0.0004484882566264732,0.0003046230462627579,0.0004942751843132501,0.0003571491104187351,0.00017814468561431424,0.0003096704521954111,0.0009015737082872502,0.0007211472913688598,0.0007419884129913509,0.0010154162794050179,0.00045507072694372133
28.58355,0.00076831217844621,0.00022986641831281558,0.001191397604569374,0.000970861863353348,0.0011043634585314681,0.002637649378342883,0.01529940418031264,0.003418729655298262,0.0011827607632192308,0.0003325385788804001,0.0012676300423152596,0.0006818900409508267,0.00012301195796512313,0.00018872748277677954,0.000586096713670387,0.0003945596032774297,0.0007073380294061966,0.001034022511235826,0.00035069118840001096,0.00031729515820186284
28.613185,0.00016120143758536638,0.0006664567441154106,0.000476799984971662,0.0007012825666552309,0.0016906898173508697,0.001994659846331341,0.01470622106902512,0.0035341615464849325,0.0015676625914354434,0.000849774902653809,0.0005993020033848831,0.0005699508462328132,0.0008643435032065003,0.0003074984196326617,0.0009521186861604839,0.0006027616046786583,0.00039267823692211033,0.0004681687860940227,0.0009453480452752644,0.0003834654668381041
28.641727,0.0012194198560524828,0.0006194396059628838,0.0007957750835789716,0.0014281064639409553,0.0010722688128677869,0.0020909531417969496,0.013845640119277757,0.0034373366002819774,0.001094149224415946,0.0010379954734007148,0.0008811263859308575,0.0003957823066259752,0.0003452440386612692,0.0005636601337951862,0.0005385113771440509,0.0006921654052352941,0.0003077506313395311,0.00043934633243657156,0.0011251129263361267,0.00032669022600175255
28.668759,0.0007545610399687686,0.0005594923321970977,0.0007222056015678373,0.0005558896660322896,0.001077489958010485,0.002185699399628299,0.013060034352848833,0.003158120840806985,0.0016307197778326608,0.0005169968639411564,0.0009682596705289944,0.0007573678962876101,0.0006394469664218091,0.0005002043974675903,0.0005591064177483741,0.0007081753931307929,0.0005160405098058273,0.0009291950184419101,0.00039222639178605767,0.0005615780986079993
28.695839,8.951492968984908e-05,0.0005476698174411481,0.0009332849376395622,0.0012297119103941805,0.0012907387085654125,0.0022367313162010055,0.012450835982565984,0.0037546377153806596,0.0018409703662109055,0.0006969890459254639,0.0006355289537916872,0.0009369419524348525,0.0014768102987998742,0.0007463820045324729,0.000897510490172305,0.0010069870938564647,0.0008222499092152586,0.0003763782779107242,0.0004891055469340045,0.00032256884804697386
28.726785,9.869510948669794e-05,0.0006148002410941496,0.00020332872263623063,0.0012941456617842255,0.001013223386729057,0.0021995306866065332,0.010905552436359989,0.0028265143927501046,0.0020270108961943376,0.0007098353635343447,0.001028433469799225,0.0004406444685663913,0.0015443122870868074,0.00038315797425139187,0.000983949782364561,0.0008749004228652789,0.0008484858964030484,0.00031254479885487954,0.00031483608716979594,0.0007132324689435781
28.754604,0.00044450473596734005,0.00040093874469960866,0.000996476428575777,0.0010311682820588002,0.0009549756388464399,0.00173565742332768,0.010565983907645217,0.0024493134443789666,0.0014366202686630762,0.00018622996376492295,0.0009149908666319661,0.000984063078233004,0.0009506315268350667,0.00047501541838605575,0.0005105918351578974,0.0007206976038455931,0.0010466985903037594,0.0008008779136788079,0.0002709349138429675,0.0002088549882414122
28.783101,0.00028776580757045576,0.00037319050570046525,0.0010540570597655486,0.0008579086381298913,0.001430939408252839,0.002124529852219664,0.009909049396419699,0.0030517921578030313,0.001174626155709118,0.00040476709212312927,0.0006010164674506248,0.001185515667796251,0.0006597245583914207,0.00011378139749544869,0.0006128295814459171,0.0007511221192381013,0.00011363886113083145,0.0006059016960234209,0.00048751445083647496,0.0007184701117665981
28.80994,0.0007565352434796958,0.0002877859570698032,0.0006590800116770479,0.0007873526639079575,0.0015349267528463417,0.001574206726798857,0.008941635699967641,0.002303994299766258,0.0010061257827443581,0.001370664332068146,0.0009449392008684135,0.0005045535645878637,0.0002207253796221477,0.000508230378807545,0.0003897682784042268,0.0004995846584308534,0.00017446851371099494,0.0003302017569933532,0.0006838501003845383,0.00017854694214769942
28.841592,0.0011890195974768932,0.0008658242215547569,0.0009490218439833986,0.0013439979847547213,0.0011463965859407812,0.0011224482019608218,0.00765054291977132,0.0018486349835061633,0.0012027918824879362,0.00044597931446558865,0.000692702180148945,0.0009946795310676103,0.0002147593772724662,0.0006280103570739519,0.00017582055245440788,0.0006813330197951078,0.0008695698296392313,0.0005161728776978423,0.0006294279235258773,0.000916389477595522
28.870519,0.00018034098835068582,0.00033041754106972305,0.0003464986088181194,0.0012078493654674096,0.0014025379344108392,0.0016579408417451724,0.007487169570284331,0.0021074794434227774,0.0012409202890207108,0.0005939785068596245,0.0005795759148394454,0.0005249283785118954,0.00024010303130999128,0.0005312235493459477,0.0008567263771439345,0.0005527884617323233,0.0008910123909957655,0.000744880341764572,0.0005843949361413871,0.0003045058901377097
28.897846,0.0004391365329352197,0.0009689562097556707,0.0006626382271657834,0.00043076637759585927,0.0009212157097329981,0.0013570559633482551,0.007323106378121824,0.002448747087511203,0.001656933957444701,0.000639006466813377,0.0011731638683082947,0.0008969716431535436,0.00038684245826500985,0.00027913812725230907,0.0006044710342507182,0.0007681814838643938,0.0004988407864872622,0.00020170548529790583,0.00020445160145572677,0.00021185553454606168
28.936606,0.0005062339277367546,0.0004467351609380664,0.000505196116355901,0.0005699375018984586,0.0007917670131044064,0.001479457341792193,0.005282826389706656,0.0026550349436117175,0.0014392875418409673,0.0005801020518844953,0.0016471469614329542,0.0010454387158883094,0.0007989113197953339,0.0008148150263871605,0.0006153556628556208,0.00029694988728410537,0.00042220255380829707,0.0005891017313579679,0.00012744929082129464,0.0006641871143033499
28.964658,0.00017481901414046296,0.000311035869838622,0.0010145487386345811,0.00040616675060376286,0.0012965613691724978,0.0009237307521534192,0.005583523650649653,0.0027196539223464824,0.0018596162439247863,0.0009204088256882673,0.0009880898268413757,0.001400852935402602,0.0007154260718750162,0.0002760302876584389,0.0010024768097293651,0.0001630094528786902,0.00041201973763745173,0.00039033948578816346,0.0009893905146546905,2.3661988208341693e-06
28.993029,0.0010519220289497329,0.0005291563176656101,0.0002376162852575797,0.0011187266844018089,0.0012716406042368887,0.0010532095257741012,0.004916581277580578,0.0024659006409741805,0.0017668471642175434,0.0006414614206515199,0.0007116068052006316,0.0009321816135088803,0.0007883806459545901,0.0006713644033843262,0.00042005893495304577,0.0007898272228172975,0.00045399398084639816,0.00016396117341060094,0.0004955174393890081,0.0004326083852974576
29.023802,0.0002755807301519965,0.0003545288024444862,0.0007425761115084517,0.0005827123124554627,0.0010150142362558184,0.0014185499096777356,0.0044968824165177185,0.002044334464601642,0.0019302714141730577,0.0013365255190575256,0.0005650142947132816,0.000688873885062994,0.0008970151071114306,0.0005361154954824907,0.0006989041910043773,0.0006515534200532862,0.0007852485183604934,0.0001821666842714442,0.0004597459957055513,0.0004511402822088423
29.050046,0.00029451631516609606,0.0004948924120331742,0.0007268828482714781,0.0005475589592746602,0.0006498404783571289,0.0014670509574198068,0.003671835630497247,0.0025931516806191887,0.0013918502677907078,0.0005025919497045593,0.0014788184365741187,0.0011121759967837423,0.0005655136919393395,0.0010706633134861946,0.00040324237956883947,0.0008524851339138105,0.0008561451324652373,0.000487701288805495,0.0004333167690570709,0.00025687664383877484
29.080098,0.00022266549722055605,0.0008406069627552655,0.0003668259576667568,0.0007639381016442722,0.0009175440111753021,0.0013110556710200214,0.003233319648336269,0.0022496004483829896,0.0015508284996584845,0.0012508928267010687,0.001212599576062582,0.0006142447176422214,0.0007591065527187999,0.0011203767512071308,0.0003505920592974492,0.0006433755454910584,0.00044239791521639656,0.0007641756358728903,0.000714481990937451,0.00027293492557046826
29.110298,0.0007951540055647873,0.0001999551709924491,0.00011114282116214037,0.001312832496806991,0.0012321313422583833,0.001413814981237674,0.0030766282954447105,0.002286007334188508,0.0017416256659766767,0.0013203728977799181,0.0015330734749884516,0.0005714340729228928,0.0008381077217666995,0.0009617935854593337,0.0005441585888398224,0.0006065214423714065,0.0012311108551727506,0.00031946274686780497,0.00036513691890732806,0.0002054005365744639
29.138734,0.00044511084841653275,0.0005656010364674074,0.001159930092069919,0.0005312555883565158,0.0012886606139256083,0.0009527031247759876,0.002910630728532459,0.00244532022211912,0.0015575201016710877,0.0010615154795461552,0.001103575825259922,0.0006277710273075851,0.0008036179071979671,0.0012027191537484728,0.0006129568708565988,0.00045491018661126273,0.0009679798344009434,0.0003697014143489974,0.0004906110267289056,0.0003647718340640526
29.167262,0.0006730554984730533,0.001032189827249148,0.0004804125906816633,0.0011790852979293425,0.0003356771471179259,0.0008925635882717708,0.003498279325453753,0.002876198107524054,0.002065591224992295,0.0006101694212502973,0.0015927405955567567,0.0010143034560826606,0.0011834604128463412,0.0004444348241988561,0.0005424654008920847,0.000881532634483521,0.0010475372908883608,0.0008269692593271199,0.000628196159419833,0.00017734392292111909
29.199037,0.00028929662480589,0.0006544405538488794,0.000764155146323605,0.00033607345446855073,0.0008818839966860705,0.0011472145580326565,0.004908619071631737,0.001991349738602525,0.002124823457785998,0.0016602602505264952,0.0018470106006635133,0.0009399348140252014,0.0005903621704046443,0.0012922092142262688,0.0005175207793465906,0.0010648627703769942,0.000997686739443906,0.00044505509607102193,0.0001939355445161782,0.0003436839439988743
29.226593,0.00029369586387673774,0.0009245086804532295,0.0010601842846521686,0.0002863908506129409,0.0013224344106231086,0.00038993190964135697,0.005183220645225863,0.0026502540277924683,0.002226528143249625,0.0014276206552017244,0.001056336062066258,0.0010716423727578845,0.0013175250779549749,0.0006881084760715975,0.0005806263723850551,0.0007141502998362303,0.0008217460000102825,0.0009202804184324681,0.0008399291350214724,0.0002287251541746531
29.258368,0.0001335845464743343,0.0006776266818543795,0.001042779020237193,0.0005189529506397236,0.00010988234360979416,0.0004603736541026129,0.006232052880543898,0.002856765220531509,0.002984222266462937,0.0012729294239528907,0.0013689342030437288,0.001442264114322249,0.0013381581586208971,0.0008741645639824827,0.0006994446976174532,0.0007408453806607877,0.0006554855698649753,0.00083972950117809,0.0005042290587214788,0.00018460494106911562
29.285867,0.000716533052012171,0.0005324162736549889,0.0002374959781729625,0.0008395228411829319,0.0005330281662063158,0.0008519805901285365,0.0073245609510580794,0.002761201838416314,0.003197847144662225,0.0008332389972998695,0.0013184490712251876,0.0015039704500204995,0.0012340204053101866,0.001524148183868609,0.0009709323986804221,0.00038686469370208194,0.0007221081585746093,0.0012956071846011402,0.0004263340831058365,0.0003537739989411341
29.31243,0.0005217465156409031,0.00022422469965857535,0.0007461607387236526,0.00020365796381986462,0.00039676896369744615,0.001253698833415258,0.0079973081117972,0.0030665122103778687,0.0031748282635893636,0.000951971788397554,0.00163661818581206,0.0016167461868359912,0.001621536583569588,0.000898793158118292,0.0012021815878371241,0.0009086165051166202,0.0013527779835840448,0.0003302017569933532,0.0005909533366179368,0.00025744765830170926
29.339692,0.0001278117589428293,0.0006873816775848469,0.0005721792896470676,0.00014207539433048943,0.0003730513024236279,0.0005333137764984417,0.00963523067222293,0.0032443220612780902,0.0029631140150939567,0.001855564384586983,0.0011144735956384734,0.0016949563373671991,0.0010847413905032425,0.0012616126241661574,0.00046327478602073137,0.0015705875337122005,0.0008803511477033958,0.0003463229787487923,0.0005885194879303039,0.00015930876880746367
29.366114,0.00044590573550310733,0.00036771928522622856,0.0003087801069582942,0.0006877103021660563,0.00011399693046022796,0.001069664519643326,0.009740763834314256,0.0026311139390513064,0.003610938395391573,0.0009933505986825797,0.0013087640834706607,0.0017832653732652577,0.001469308383911538,0.0013535791632028615,0.0008298294049531305,0.0007257553125094475,0.0004701091280444987,0.0005099081020144064,0.0008927627801225925,0.0004275054169611278
29.39683,0.0008655008231668639,0.0006233817450945573,0.00020144743680174847,0.0003913605160757648,0.0003944651381770042,0.0007597803008542724,0.011362449754727789,0.0035243937458944714,0.0027225367483052045,0.0016247333833413753,0.0016032576097936306,0.0012815423785973831,0.0020010616616412346,0.0008587569021924303,0.0013261864633495608,0.0010378831518188841,0.0009148997641389233,0.00016109281648143741,0.00048689800761316676,0.0004632742577182271
29.42432,0.0004920201809279636,0.000405986698619734,0.0006942849245199379,0.0003543854735529108,0.0006635758315439701,0.0006732065373903294,0.012288414706943637,0.0033365336057843637,0.002996183231669284,0.0017554099889570951,0.0019462150066688957,0.0018773483051544386,0.001322931319878032,0.0008445659380924092,0.0007974165422269961,0.001117750919631037,0.0010593398459590464,0.0006738641174303279,0.00080786074851494,0.0003823063415747983
29.452385,0.00041947975640185413,0.0006933442764492225,0.0004789905960398529,0.0003432497780422153,0.0005164240010602987,0.0010307772134215997,0.012420869268605816,0.003041614819762454,0.003282915869638665,0.0016162272367436536,0.001955868036038649,0.0011732030353048721,0.001303159069641286,0.0011905913521637007,0.0013764867485852226,0.0011648314981945718,0.0007106251575678958,0.0001939353260908099,0.001076194931795888,0.0005753432685709672
29.478982,0.0002901826637640289,0.00043664140660670006,0.000332586483110995,0.0001531984472875071,0.00058978324542081,0.0007842778946729646,0.013390409254165384,0.003890842515816336,0.003491587560803951,0.0021116688880957316,0.0015064589778365316,0.0009185409840613343,0.0013819200510574387,0.0010573362756532711,0.0010373340223568755,0.0009328793184804578,0.0006273833153688214,0.0006202983212966218,0.0005838463885186415,0.00045681005760383987
29.508974,0.00014490297598127643,0.0004007229142931,0.0003642774096267951,0.0006337757024413284,0.00021807142656732944,0.0003046519197019231,0.013139554933715625,0.0037226157195019197,0.002689677890636766,0.0017952028456695386,0.0016460030714937296,0.0015671897125623783,0.0013843526354683738,0.001177228112220055,0.0012849380250144152,0.0005665277202255597,0.0003836118303235345,0.00041210599416259086,0.00047603073066848926,0.00016936120234632688
29.534754,0.0006652159468248994,0.0005302537287901757,0.00015624949845851994,0.00017560115155428735,0.0007986471849579036,5.292359328838902e-05,0.014996430994772271,0.003432053001679143,0.004013455579944785,0.0015456654295071058,0.0016270908591768827,0.0016720058731420394,0.0012872594194809725,0.0013854461203584066,0.0009256424656237636,0.0009631330897196705,0.0008823634309764546,0.00010486915914240503,0.0008112468387601688,0.00036862621538292134
29.570532,0.000527107209931695,0.00034078668838179367,0.00017631048318073674,3.322247157712611e-05,0.0009294219285215125,0.0011107275380367175,0.014984008681696548,0.0039486755983972775,0.002258083892483323,0.0022441949568666056,0.002181859744195722,0.001578352270795634,0.0014431012297239374,0.0011693023757986057,0.0007376738038975515,0.0012757990558116558,0.00038498434613441226,0.0005758225647394286,0.0011818795271638723,0.0003744420289867079
29.598771,4.573314707915446e-05,0.00042231460468453516,0.0005609614469760176,0.00040008557629635184,0.00015443912300086094,0.0013152590620247348,0.015705094106478436,0.003972244524689502,0.003326070701445774,0.0017117526107039331,0.0024344687619760035,0.0015465259639445676,0.0013193162727507363,0.0015404581443455364,0.0008156217745754324,0.0013191885250185757,0.000576613586908557,0.00039531762874124284,0.0006802636195643326,0.00020573870985696007
29.625908,0.0009427416174513738,0.0007185448666075591,0.0006061958574564003,0.0010300143796461703,0.0001973377277925052,0.0011229227354239714,0.017359718607653035,0.003347065529887662,0.002765524417889419,0.0022877474713932735,0.002649118539039246,0.0009036246072109254,0.0016867067276461918,0.0017551141915468193,0.0008178638806399257,0.0009925070760264006,0.0012516326936808267,0.0007018436035705448,0.0002303506136576808,0.0002873006954868024
29.653001,0.0004464220208047267,0.0007154704783325386,0.0005056825278667051,0.0004096313450227983,0.0005274005439992177,0.001108730428989717,0.01735504021565363,0.003995568187657556,0.0031293310652853574,0.0014441661406736006,0.0019496376691775568,0.0018087758982181248,0.0017942308937423802,0.001175535629953551,0.0012145263174142477,0.0011018804650242573,0.0006437882723561167,0.0001536100608874746,0.0008213758656203577,0.0002465097540932603
29.679742,0.0009081286435574848,0.00022754701929813764,0.0008626491467342756,0.0002701859656783566,0.0005182988438990598,0.0005207596739562589,0.018066124038184056,0.004977131795170242,0.0026549824760060316,0.001917414721770888,0.0018348899244928043,0.001616700440237779,0.0014580277433209176,0.00076235389511934,0.00044379903676666224,0.0004656428267519534,0.0010604964891516222,0.0012642799611879661,0.0007302467136061629,0.00034654488187791803
29.707919,0.00019636103170976354,0.0002655738143228949,0.00021527301175131038,0.0008219513096439659,0.0005503191702954253,0.0008761553468427037,0.018211687073390773,0.004078539235798669,0.002230696296758431,0.0016358083965121936,0.0022326437377436104,0.001694720063109403,0.0015874590868436627,0.0016492540977996138,0.0013858947862587284,0.0007711147034815804,0.0011866911298886978,0.0005021216126080686,0.0006125859109507294,0.00011157739031699367
29.736801,0.00041707935035091337,0.0002761199795627372,0.0006792627666461212,0.0009837662250189196,0.0010469174348315257,0.001205904025100219,0.020030440115933284,0.004320852911147801,0.0025539855894674405,0.001736366850325351,0.001991509562903554,0.0014837875970038492,0.0024243210975759184,0.0016913658352134394,0.0013184538926452709,0.0010616246731095366,0.00037381777920956073,0.0003801540305883801,0.0006566414427176957,0.000329390601579985
29.768982,0.00015351152706197515,0.0009612641802403936,0.0005897289620231475,0.0004765294035763214,0.0010639779920537807,0.0013824584728239881,0.020288667357860116,0.00426028316600114,0.0034540732771898425,0.001588086178539843,0.0020325083964048154,0.0018173695382311093,0.0012485324651659556,0.0009959485375475503,0.0015005611874545472,0.0008709947137729216,0.000793417373813712,0.0003905066629528612,0.0006490752940317473,0.0004930458375689923
29.796642,0.0002989949687810585,0.0003256757646753818,0.0007072277993231982,0.0010480727096537986,0.0010011923457371903,0.0010980344503771738,0.020835079329011182,0.003650465653218912,0.002160865920776498,0.0014219009509234754,0.0021544019236898514,0.0018350159339762472,0.0017055442280614265,0.001425298679859566,0.0014262702848481324,0.0004509413330405473,0.000827720507557615,0.0010851176845855539,0.0007160640841995081,0.0003535342134781258
29.82481,0.0002789105733107516,0.0004687318064562666,0.00029204473263951344,0.0005935471275736703,0.0005225542421196624,0.0010210557324020048,0.021997137344289572,0.003985975787459603,0.00282199406405826,0.0017993025666840782,0.002050028994761464,0.0021586409601229133,0.0016005156504293727,0.0015500073189859533,0.0009209126268936422,0.0007594789481913511,0.0007953301613338792,0.0010241233071594511,0.000938301440787823,0.0002635216153683641
29.852535,0.0004051281197148034,0.0005188944531427125,0.0002861418716301067,0.0004652052954512208,0.000565675763503655,0.0014164049735702646,0.022099446906342447,0.004111736878506198,0.002650231194143863,0.0022482908001227324,0.002690776574838034,0.00241200250788371,0.0006974708448813406,0.001153400957142593,0.0008697638015744465,0.0009454200422591273,0.0009723921284871453,0.000435687074336522,0.0007538409453091415,0.00038664577463095836
29.884016,0.0008207334193794534,0.0005321340721232988,0.000649312403562358,0.0002404824639785147,0.0007220881147424884,0.0013859757468091523,0.023776228232547693,0.004256178101290559,0.003386628706243729,0.0014573162147586251,0.0017433610393519832,0.0015307109597248627,0.0020058462891730817,0.0019025073459241085,0.0015799769095424378,0.0005162903807391261,0.0005294294181614561,0.0005727384131444794,0.0006717228383090839,0.0007427660434408419
29.916472,0.0009506087601863322,0.00018670482795979138,0.00022584833136105663,0.00045684438249764405,0.0003497141162284792,0.0012870557265916027,0.024194089511255883,0.003624552103041979,0.003336483743970496,0.0020033759231286273,0.0023389759035933673,0.0017633860952199554,0.0013025010769728467,0.0014123110266372045,0.0010224289985099769,0.0007538598029196313,0.0009862837504648568,0.0006376959211936127,0.0008340180068288047,0.00011434264066829428
29.944448,0.00019387891880766453,8.323134646990796e-05,0.00047921181777157594,0.0004017956464918948,0.00048691383652431667,0.0014893087623285433,0.024423182625064727,0.003208952402694205,0.002734984084299844,0.0017721865433422998,0.0025817706235396125,0.002214988880624524,0.0015740079746688364,0.0016672100582539344,0.0011419154316163012,0.0009888689574946551,0.00032974224105136154,0.000961579042681496,0.0011770155613157049,0.0005376594118596481
29.971576,0.0007976616776011234,0.000492343933859336,0.0003713831785722646,9.830738316222446e-05,0.0006797730536119619,0.0012576823620707807,0.02421306268998004,0.0021221718006632817,0.0025112177541183746,0.0027473524030154745,0.0016133746591234723,0.0021790067674736908,0.0019228615581520206,0.0013918214109920437,0.001325670466808499,0.0002558905198890198,0.0011093333763391952,0.00040794789490573586,0.0009846954963358195,0.0007443157408671848
29.998832,0.0008003426084682788,0.00038707306055890374,0.0006675493542573848,0.0006304917623152846,0.00045888481562668436,0.0010396784394437046,0.025611720643417175,0.0023066377838359318,0.00260585347500817,0.0023831968972179173,0.0022978347784608595,0.0019686764472902807,0.0016680040526934141,0.0011467979512123584,0.0014887597037168063,0.0009948236845368484,0.0007049493076118973,0.0004782412746334658,0.0009561850621981283,0.00047973942679302927
30.030417,0.0004672358793287582,0.0005427369017392149,0.0005958984753961005,0.0006014254782870246,0.0009497007410114261,0.0010104846715758018,0.026289576107162236,0.001773317388781536,0.0024672016662793442,0.0025485254869922996,0.0026279216869242706,0.0020442170097779793,0.0009396189390360984,0.0016889249603103357,0.0012991300442123405,0.0008547003839411814,0.0010396773148395348,0.00021192731279166753,0.0007692482019615313,0.0005907376820293416
30.058945,0.0001871426748873363,0.0004910888625605548,0.0008735924994176951,0.0004973129317126805,0.0005167739335980753,0.0016918593574429615,0.028092566067012638,0.001853559471413003,0.003331199779838671,0.0020016208510982435,0.0022703568092813844,0.0022181349933167857,0.0014195124454735443,0.0014401452330760301,0.0013391411591612294,0.0006264858562935028,0.0009242567998077042,0.000914795744586787,0.00021335612769959636,0.0008189469135720855
30.087085,0.000461701503930348,0.00022798873311391505,0.0003685980573987082,0.0006290759980672163,0.000419216711363263,0.0020241330190117167,0.029969992052084265,0.0024109871492242647,0.003824658891871954,0.0030115506772919617,0.002491794830086791,0.001478092574839024,0.001430803393305427,0.001910496070600844,0.0011763479360696134,0.0005244208425308113,0.0009118117551122976,0.000967853302051888,0.000694784719196624,0.001512236394145364
30.114286,0.00036076633326483657,0.00020892577782858626,0.0006641908836416995,0.000896135304674604,0.0009634873059200834,0.0015077247864149843,0.029487700555667597,0.002512012698855168,0.0029835089680631624,0.0020248337054603184,0.0024153532527655544,0.0010374188591521186,0.0021914878072513974,0.0011029242243980597,0.0008376265761188251,0.000880379922116132,0.0009548943659286176,0.0007456680649616675,0.001356659658595762,0.0005416172104929092
30.14138,0.0003570986276705447,0.000492405396132862,0.0005574655058396914,0.0008945793961258275,0.0005599481428533762,0.001554803691145285,0.030456361330258884,0.002639168774666159,0.002330991703360832,0.002510972075963549,0.0020800314942030886,0.001972503518752937,0.001425803230598074,0.0016901187518101116,0.0010477299632178233,0.0009057649820300389,0.0008961009951057277,0.00026725659166607817,0.0010306120349999738,0.00030523792001888256
30.168292,0.0007546130261540141,0.00031222880318458775,0.0003855032789511007,0.00042650833762494013,0.0004716954411267925,0.0021940534997581516,0.03036975181254251,0.0028116194080702104,0.0022071922854254174,0.002589206150280624,0.0019262158580365554,0.0019783496588642487,0.0016271765777629572,0.0014269123360718216,0.0008129297086743463,0.000755505677135116,0.0010912300633741066,0.00018383213454248052,0.0003705054153303568,0.0008786822812157349
30.196396,0.0004700448637299709,0.0003311728469549235,8.086217736009795e-05,0.000701964462086416,0.0010970393301910923,0.0019508537561167983,0.032464554503376965,0.003258919467811477,0.0021368908727611505,0.0026742102447015986,0.002278577422524691,0.0018341466760233235,0.0014318845230980456,0.001685702640609283,0.0011590042353566432,0.0006179667460825959,0.0011013720119651372,0.0007951867723958969,0.0007863130375884131,0.0006029506302154616
30.225797,0.0002661069704419133,0.0006970113200104309,0.00040205545717340163,0.0003577813131463251,0.0007048646717450679,0.002061201269685926,0.033647612934262314,0.0032799904883290512,0.0023668716812039036,0.003156172991743603,0.0021797223835160703,0.0017680690675529686,0.0010002536499064487,0.0020621742267758047,0.0010996650817666617,0.0011707462962777034,0.00026480088270420756,0.00036932775987517463,0.0007088738399016741,0.00033908345790630397
30.254345,0.0002111479203009442,0.0006030388819859345,0.0004925564543477109,0.0002689325109606257,0.0011243928293721939,0.0026848136841914213,0.033395245610938304,0.00451202084225502,0.002187322338069372,0.0026562011764034964,0.0019350853519707852,0.0019117370538457542,0.0014123519657642837,0.0014160488043020042,0.000959655356068808,0.0011645757897128062,0.0007610507161263172,0.0005663196679397825,0.0006096922825797468,0.0006118268663731465
30.281443,0.00018006267607098274,0.0007922144915574893,0.00029109281838962203,0.000684459631635763,0.0009974803715366973,0.002243337987947817,0.03413254072174887,0.004346828346139622,0.002170760952086998,0.002921362006435423,0.0016862725383185687,0.0017043518976994037,0.0013751539687328405,0.001238197261587114,0.0010903678929256916,0.001038487848719421,0.0011891639707748366,0.000859116482041139,0.00021652127376026712,0.0008342293117186972
30.308555,0.00025028824493508387,0.0008611161001463727,0.00040279238061278577,0.0006875409616078692,0.0012290321898649223,0.0023040922075618295,0.03369045490182362,0.004250147900604128,0.002494798552769864,0.0029127483885175477,0.0016535432999984206,0.00109496084510727,0.001766004571327022,0.001484372075926808,0.001392279375867847,0.000830996477572874,0.0006924636083651516,0.00030524517958295695,0.000424778808891662,0.000708471378007157
30.337666,0.000524633511534648,0.00028463210786563,0.00020854220872191915,0.0007797537579624503,0.0007294288123377683,0.0024938609981339974,0.03293393034490521,0.0034431823387706824,0.0021380621823113557,0.0025711705017829683,0.0022953524968727483,0.0015628091576988946,0.0010552739900670219,0.0013190441266249684,0.001106206181511315,0.0007922906837558547,0.0008046485113552779,0.0006461246242045683,0.001120391190543342,0.0007711998367238224
30.363572,0.00036817211703466657,0.000711833925298592,0.0007879928940706326,0.0006077870231981317,0.00150632105877928,0.001976540294801095,0.03298827848760746,0.003704721692953051,0.0025697287396294465,0.0019673901071382213,0.001710851283650201,0.0019228341522358706,0.0018693334168844464,0.0018436461612248113,0.0007506600118450053,0.00044110556826234306,0.00032479803741132307,0.0002491536659057656,0.0007859104572651474,0.0007013592539955453
30.3933,0.0007055254159263478,0.0003575487379384835,0.0004886406230974542,0.00014927007585149608,0.001030849068038246,0.002502621901899809,0.0328922452843755,0.004650951712526825,0.0030687133027014345,0.001984920371557052,0.0015775454394481774,0.0013950136575156084,0.0013073905501702003,0.0012890513464861887,0.0007114800826542875,0.0006323956789839199,0.0008755129121217609,0.0005185929406310587,0.000575017218925122,0.0006941966005237907
30.421706,0.0006977553447019726,0.00034473488429667714,0.0008180297103327067,3.9930470943699266e-05,0.0012678347178719047,0.003255355964862036,0.03187761937706993,0.004389049881925279,0.0023221326970228008,0.0017419290604348912,0.0018857043942516725,0.0018369482897998212,0.0007587663262204152,0.001481358020124912,0.0012043749809020532,0.001007535477758326,0.00022852955009217802,0.0006282633645510137,0.0001603918414372887,0.0008500935601049958
30.449152,0.00039623146723197575,0.0003805059405257001,0.0005880964288327442,0.0003460883203404914,0.0004759496141638764,0.002125989905412488,0.03189982497490131,0.005018513206832227,0.0018929105726359487,0.002163311696334291,0.0020075990286743325,0.0016701979983162697,0.0016408660232169058,0.0002169537198850575,0.0008860691097028468,0.0007514695878187431,0.0008883165698463952,0.0002125936466294198,0.0002160124448777175,0.0001278743716670142
30.477679,0.0002735931166218477,0.00031780024507587607,0.0002734409123425709,0.0002751246395301481,0.0018883111140825452,0.0026681481959643085,0.030521088443750198,0.004246155959003279,0.0026795067038878984,0.0021649625153274984,0.001274616363715696,0.0016653684641392353,0.0011072519483173544,0.0008606393198522095,0.0014559422663531615,0.00035698314367670856,0.00046109614449869294,0.0007088491069376387,0.00035261661777062197,0.00025288085777667866
30.505724,0.0002444821174656271,0.0004173431873552397,0.000298552410558106,0.0007381902414001336,0.0009046102453929199,0.0020287000673073177,0.03011810953915882,0.0030045465966579655,0.0022013614249246343,0.002358155846261759,0.0016858236885227032,0.0014383269779496939,0.0007653449890281862,0.0008119125758002201,0.0007407735735998198,0.0015595090919134904,0.0004481469700410094,0.00040581096336201277,0.00034965460309789847,0.0005175333127472196
30.538881,0.0005441841371584126,0.00045137857819176617,0.000698725043141034,0.0005862907695279264,0.0007763602498243415,0.0022331195398412806,0.029528275433401162,0.0020159194116674568,0.0032438336050892515,0.0017159688377414559,0.001195271118208177,0.0017798610652269677,0.000918530720393898,0.001019817061286717,0.0012155884977221834,0.0007852496521420888,0.0005099052659827463,0.0006297394400700717,0.0003232862479452788,0.0002934093498078164
30.5775,0.00021910661766199,0.0004093532927192457,0.0008147972625489392,0.0009318512702691932,0.000807164497692342,0.002434902010340246,0.02885658567379456,0.0024713799709655724,0.0027639458160531333,0.0019071899743587468,0.0014713107298289269,0.0007903443949381275,0.0009066010329089742,0.0008940694153829848,0.0006704016015912805,0.0007709122266093881,0.0007212719877269092,0.0006823396512752797,0.0007144451168752767,0.0003321406212715671
30.606037,0.0007624202359257921,0.0002348409453011115,0.000249927338220014,0.0004450846051164498,0.0008005087431701467,0.0017884996463119933,0.027529081222122588,0.002545980569887093,0.0024545855282842293,0.0009318399272200292,0.0009613706564841516,0.0010370689883946876,0.0018178481309451937,0.0013038233753417127,0.0005232723835524641,0.0005623681420171457,0.00036108116696858964,0.0005685225733119411,0.00019395375115860143,0.00028981082717279303
30.634498,0.0009240133012766688,9.683765067351987e-05,0.00024470621187842943,0.00031481799714948246,0.0008042188297182073,0.001956275696512679,0.026610734453434013,0.0026644457343404783,0.0022825169874922703,0.0015103687366775289,0.0014765427807837041,0.0004896193395625477,0.000866531462642124,0.000304598955573793,0.0013062566990738598,0.0006604690697536307,0.0004542345432399679,0.00021545728161509066,0.00036795243803122355,0.00012174818706982422
30.664763,0.0001816064962315486,0.001041946954961573,0.0008991899089257524,0.0007490022942243861,0.0013028467446165935,0.0017372594843428108,0.024204475192438568,0.001362595117725361,0.002709610281749283,0.0015305843521450598,0.0010917723046810234,0.00040804355523977416,0.0010868619554753587,0.0005339036594327262,0.000419977295366006,0.0004640546288727232,0.000455690990754236,0.0006035826607946686,0.00035824621752198886,0.00025359819270969776
30.692238,0.0003229454219874322,0.00031161962865233257,0.00026160201620019125,0.0006212526057365796,0.001213063968203685,0.0015633990823347111,0.023782531842093606,0.0007954632072111046,0.003337679369729654,0.0010266614552931945,0.0007521049285966442,0.0007069736393976262,0.0008014919102305535,0.0008392011811295707,0.000885872914827616,0.0006385439342987211,0.000573608911388259,0.0002181020484414979,0.00031976393677776303,0.0004701103072292852


==> csv/lms/results_10mm/m0_i0_e1_t30_v0_u15_n20_s6_d80_r100_o640_w1_g0_a0_f0p000000_c0_l0_h0p000000_20240502_221735_phase_data.csv <==
timestamp,w0,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19
0.201147,0.7259826480057712,-2.4773038639279537,0.6158013051957749,-2.753066957980826,-0.1057752887907368,1.9482997099312638,-2.204543056140954,-1.8421337057659344,1.1540653086624595,-2.072034459022686,1.0104961476911842,-2.1694276483766006,0.9518911041597332,-2.2409989368238485,0.8898540695900623,-2.3011607346555345,0.8405399989344537,-2.26892035940515,0.8463284209562482,-2.268384758140389
0.22937,0.7945722179425583,-2.4725964711480044,0.4885871797164758,-2.7736580422344965,-0.2784617072940834,1.8637784561807944,-2.2040539101633487,-1.8315569811240675,1.1649125201321895,-2.065240517964971,1.0299101038848137,-2.150463695719235,0.9558005214154416,-2.2327379680004045,0.8993304820317467,-2.2872453175772103,0.8609298734097027,-2.234230849213692,0.7663572693180026,-2.370602714977101
0.256433,0.7206292522745608,-2.37017070844333,0.5149300396097323,-2.8668687768413,-0.4255002084012232,1.7823563876840407,-2.2049374437580056,-1.8239563021838192,1.1789711345329805,-2.0649932671666926,1.0536593130383651,-2.1412357593989633,0.9542099823219737,-2.2286629769556305,0.924687269653697,-2.2908240640683344,0.864622966223791,-2.275124706207999,0.7958092894528229,-2.247004834739147
0.283357,0.6598666988052273,-2.4043300359985595,0.5108566008100204,-2.9348624757254425,-0.5720792919448742,1.7306704517392542,-2.205164443752965,-1.810877650493035,1.1927886059139554,-2.0512664337196296,1.0530111617631284,-2.124289440772621,0.9851206847922482,-2.225403682607532,0.8966493094972666,-2.2807722191710638,0.885039244133122,-2.257534773651713,0.8552520296349619,-2.362218513708515
0.312126,0.6707348003272455,-2.5316086664341144,0.34070106422693464,-3.168348087243715,-0.73002053328713,1.683730387501417,-2.2065770048211495,-1.8028522025205331,1.2116931280186465,-2.0328495298370215,1.0626448652197007,-2.1332378804136822,0.9880366796245679,-2.228156271049089,0.927573536947947,-2.2564046520210774,0.8836299492488866,-2.2132931958008024,0.8320592361629361,-2.3068050304985235
0.337846,0.5986348451020229,-2.4738654114483563,0.3508823248229047,-3.250095170061215,-0.8686964304604781,1.6359604586329697,-2.206113532381116,-1.7857285868091874,1.2175470728075761,-2.014547025533026,1.0728168048526656,-2.128414740022822,0.9958947408726652,-2.196907884298849,0.9623620091464684,-2.253507528798728,0.8571988132216625,-2.220935841391002,0.8103777319132156,-2.3112635097674974
0.366659,0.4998434926278343,-2.661829785910873,0.2131671226978244,-3.432201721238828,-0.991881264574225,1.6173047394592919,-2.2065603418921302,-1.7778942965294415,1.2332244399388794,-2.0175549978026024,1.0880286169320548,-2.1017588024742406,1.0051983914478395,-2.210299741293689,0.9889692466380681,-2.1808141215992762,0.9036156866648909,-2.2257769954912723,0.8142086332427145,-2.3081215910361617
0.394363,0.6570749357116504,-2.653347980276209,0.14915236887709302,-3.496700833454051,-1.121055647740015,1.576261901969246,-2.207094631892641,-1.7733768300745596,1.2340495277719878,-2.0114810007702424,1.0899654664762235,-2.0866054122714184,1.0279791530808238,-2.155108626497895,0.9761317271661407,-2.2242995819805214,0.9408395572407724,-2.1609831278155474,0.8854581440364419,-2.270277779720696
0.421578,0.39674381845455736,-2.6996807514307744,-0.03205314656425231,-3.652595354698983,-1.1793735959799956,1.546194595108345,-2.2068646642452467,-1.7624395177381065,1.264275757974326,-1.9902837583417883,1.124297773352175,-2.079836657406275,1.0123049270609084,-2.185358306499188,0.9865007496489555,-2.2011882716614104,0.9361247638850909,-2.188472919655746,0.8667566389929701,-2.299757311880641
0.448626,0.5560985390625287,-2.885322124116616,0.005226433247989131,-3.788639846810116,-1.2877968843214163,1.5106735387776256,-2.208382745755628,-1.7530100060682212,1.2565296943929847,-1.9806559209834822,1.1262399026861276,-2.0869055619343544,1.043235885005358,-2.162838097100809,0.9877467863363423,-2.2129800372724904,0.9386119673975877,-2.1821492503496063,0.8866002956884601,-2.110368608968276
0.477702,0.5976901368665415,-2.990521544440517,-0.20612134187530706,-3.9765716801125035,-1.3379982565133717,1.5109145705415243,-2.208539344826542,-1.7451990421403696,1.2664530552880577,-1.9702980442227096,1.1385756311916686,-2.0768812868922613,1.0740279187023538,-2.1526076227641577,1.0270522785842964,-2.1547465413405407,0.9295012876125336,-2.151509765591329,0.8567683516349498,-2.362563830811008
0.503626,0.33580115195217763,-2.8152338368830243,-0.51561775488085,-4.042819830555091,-1.4350608469875545,1.4809689939850885,-2.2090440822564257,-1.741071897333217,1.2749401727882708,-1.9703837347850135,1.156833148821078,-2.0445969916084126,1.0538462115493499,-2.1212802720540997,1.017491498374189,-2.237402783493984,1.0692107251734526,-2.225860606774238,0.9785402397539783,-2.285391057622435
0.532385,0.07030646411862446,-3.0257612805909693,-0.5536499260185009,-4.197418530084089,-1.430775703375043,1.4759562046032955,-2.2082308386920726,-1.7286141468685796,1.2980386667269048,-1.9604813181677712,1.1574164662714357,-2.03374965217664,1.1104599639702943,-2.1279905086260396,1.0593012990060546,-2.110848787258141,1.0280566450728428,-2.1410874170557754,0.9626383502240523,-2.326573526763218
0.560528,0.32471790473773676,-3.0378003131327773,-0.5729661428887168,-4.261992379645324,-1.4521752143630509,1.4541875130470097,-2.2091171369113742,-1.7295759633399397,1.3082470293829591,-1.9441673544768403,1.1631260065469147,-2.013467144086388,1.1034960226033554,-2.0935427855208775,1.0570683782888366,-2.1481643609781873,1.020878784390425,-2.107540016559815,0.7923264590061466,-2.3664131126026726
0.587559,-0.18822150530478224,-3.1085164857149783,-1.0313893135222547,-4.326575266992575,-1.5373532550165676,1.4384804212610627,-2.209606081447247,-1.7188450467926026,1.3068705805768368,-1.9388761315388916,1.1740089863855097,-2.0185564941011704,1.1131762837258155,-2.104923303931662,1.0928703486117493,-2.0619599250811573,0.9987295234167372,-2.1235432354574164,0.7904232467282607,-2.347020435647247
0.614366,-0.039305588728195014,-3.4078447027407184,-1.094464408675374,-4.4184775483607766,-1.5514119201040886,1.4396579427953677,-2.2096977569930787,-1.7104145371980006,1.3153618476963604,-1.9179506502735444,1.1831943442801747,-1.9923648411583836,1.1312310851942011,-2.1276718031288753,1.0826394922793225,-2.1254958261123957,1.102070778125037,-2.180837125138531,0.9988962274639817,-2.403636609401463
0.644381,-0.2739281021534441,-3.684835410051983,-1.0827412690824365,-4.524824012220628,-1.5976212365834614,1.408478200645945,-2.2101277187954946,-1.7093709512842705,1.3272314614011225,-1.9217492671645793,1.194456978068291,-1.9925371000572107,1.1526831206733734,-2.0927097295750214,1.0677626260724526,-2.158982349269237,1.0377544977687523,-2.051918945402524,0.7512117612219116,-2.3221335940890424
0.670301,-1.1562894522101281,-3.480549922650603,-1.2685034545619887,-4.66615486454823,-1.5909048697806487,1.4228187189588843,-2.2103571615112414,-1.7088023504524161,1.3252059681240658,-1.910377291875321,1.2034409059076727,-1.9769109439169632,1.141901263858401,-2.1003226910401587,1.1039655747742785,-2.085983088344987,1.1059287102659998,-2.091432752903799,0.9071421978198664,-2.3979708127701413
0.69892,-0.5859576166232,-3.930086782327811,-1.174434677261331,-4.5700558159084785,-1.6165534093344072,1.4004683903939685,-2.2104087871116724,-1.7039098991071542,1.3335053446628196,-1.9001961550501538,1.2146682265776527,-1.9683383066769948,1.137932040608633,-2.071434295963985,1.1203158474036223,-2.0752014941061097,1.0370881351556402,-2.090398645389326,0.88702057439257,-2.243375110225617
0.726778,-1.347584907297507,-4.379649857305357,-1.4007562178932995,-4.572413768385599,-1.651168050942192,1.394214931587891,-2.210193753783879,-1.698978087663642,1.3529678738123188,-1.8994351018264057,1.2315777206296468,-1.9712371038982426,1.1885400426097932,-2.092552966104409,1.128890049502296,-2.0441828675928355,1.1371658088135548,-2.0736395377227574,0.7974044475222476,-2.36922913368895
0.75347,-0.8184986521128313,-4.520887261915092,-1.458840405052451,-4.6418349057130115,-1.6431453975920116,1.3832943682834995,-2.2108754736530773,-1.7043951109970963,1.360369479119339,-1.8801579012657461,1.2200683785466941,-1.9596334000074629,1.1524896723619802,-2.0363162032148487,1.145013470025019,-2.0820769982726266,1.191405190855854,-2.048446839711377,0.9018896240921012,-2.3320233743839807
0.780493,-0.981020675459952,-4.588033985837958,-1.5785722198359637,-4.739870211845297,-1.6560937442779202,1.3871486961087665,-2.210619766724044,-1.6937579471088122,1.3630882379076552,-1.8853128785190691,1.2503506868380987,-1.9607016162218116,1.1614869418359397,-2.02565907501013,1.1965258966167556,-2.079997468069897,1.1929019590125374,-2.0022369846785604,0.976765160260451,-2.4390086040028236
0.81173,-1.3542460218188073,-4.274376779905573,-1.6064376293228229,-4.699514155332986,-1.6953415438997594,1.390870268593027,-2.2114047996726467,-1.692170516003594,1.3777184990910403,-1.8970238557571868,1.227130743857182,-1.9272401136777682,1.207764046621357,-2.0324628686096755,1.1993512706903513,-2.0132094860329572,1.1175306005605252,-2.0359027239658545,0.8809471902596484,-2.227434237798788
0.837612,-1.1957320728267087,-4.3738802184058025,-1.6442375768833237,-4.804782514390748,-1.6673060779455215,1.365271371199833,-2.2107206292555976,-1.6961432474882137,1.3890891103055847,-1.8775104205326765,1.271980035650982,-1.9455209361356691,1.2004535341334641,-2.062961622359971,1.2186083583994944,-2.0283267037158836,1.0650190941207325,-1.9469116314270738,0.9091154029286381,-2.3406517004628284
0.866725,-1.7477343829525653,-4.784140593486302,-1.6319141431934767,-4.744463538161991,-1.6519945559471076,1.3663427954503125,-2.2112843371558806,-1.6848527655768613,1.3810644171463156,-1.8611739393310562,1.2445861758121552,-1.9249655504948597,1.2113068970218535,-2.0578357127748363,1.2210810364283915,-1.9890206563741257,1.102927354501305,-1.9500857893877974,0.9331507138632104,-2.285647944450565
0.894006,-1.0598467502982862,-4.417926935750583,-1.646864771290946,-4.753441332469708,-1.7144539429603392,1.3714449158485729,-2.2112440053200326,-1.6892286384054003,1.3729672722824806,-1.8675661158676888,1.2761632138054175,-1.9041820688026172,1.2270966692953909,-2.0198986674798625,1.2852993111896842,-1.9994850864601263,1.2026350015267562,-2.003090246052589,1.1321803072329992,-2.197740273439498
0.920682,-1.300119527759683,-4.943284067688677,-1.6524047970787084,-4.764591147674142,-1.7039711808366977,1.3659255931717655,-2.2114050342908165,-1.67795965960932,1.390993499254251,-1.8823503786090783,1.2688732020857882,-1.9128880114260112,1.2659884359535725,-2.014149342281252,1.2240108017709344,-1.968078591203793,1.1998400902652424,-1.8236717501292257,1.0160665333211516,-2.2468401998772594
0.947701,-1.301323676862775,-4.512911535964537,-1.6903353971018082,-4.778352366490063,-1.7104607892083539,1.364171373465591,-2.211410738076265,-1.6835086857346508,1.3906448187001195,-1.867000755726676,1.283091361094168,-1.9165676454672156,1.2333482354842433,-1.984773009971337,1.2395951086759514,-1.9412348401245993,1.2187281643444157,-1.9677702533962333,1.0516502125483738,-1.9882983740873148
0.977059,-1.356735643231075,-4.926981861875913,-1.6342946613805,-4.865923629920306,-1.7451583585295283,1.3644935311469302,-2.2116042736436863,-1.6854833445277868,1.389376710892122,-1.8662751333352647,1.292368692361768,-1.9038511570738115,1.258065193642551,-1.9797894523218087,1.3016051328336267,-1.9718051401023646,1.1655617225595818,-1.9854853175677885,0.8221913675439377,-2.136540808053734
1.002912,-1.7464810128010742,-4.6326765863934725,-1.6723268855906592,-4.781245469685734,-1.7392004281238673,1.3565574971399683,-2.2118552310763406,-1.6867120049062447,1.3986215708536622,-1.843858118770053,1.2705688670903401,-1.8853090902319178,1.2707142071244406,-1.9665702681592383,1.230953657390831,-2.020184652753084,1.2114841403317649,-1.9231886285687105,0.9882432605815417,-2.2310244999010083
1.032106,-1.5405025668761207,-4.764489028025768,-1.7095270667802176,-4.844097468001341,-1.733268625428156,1.3580826871316398,-2.2114537625018467,-1.6831642649150662,1.411650280072128,-1.8524311416495347,1.3132354464291047,-1.891949866337097,1.2330585324223116,-1.9368704991006007,1.234086626526398,-1.9138202672155942,1.1225795916847814,-1.93304146734043,1.0256654361783943,-2.246318518859478
1.059847,-1.8310859253087504,-4.389823430243488,-1.6361626791866726,-4.873270431810672,-1.729259389535552,1.3538000863583985,-2.2118573523644436,-1.6811164466039403,1.4064683562667117,-1.8447207561168126,1.3055297147497131,-1.8974411956983852,1.2526195063718932,-1.979285219867524,1.280329350998299,-1.948062391215599,1.2215297831128,-1.7412200118005063,0.7823770245528014,-1.9810876286400363
1.087036,-0.9036556725365353,-4.831540205771455,-1.7132263356921702,-4.886853426040703,-1.7159727000730711,1.3582804444790422,-2.2116312301760854,-1.6802741962521186,1.4184234907235629,-1.8308985442807806,1.3373618287225606,-1.8913228915947011,1.2950854725918162,-1.986017842746212,1.2906490000093769,-1.9219412617411908,1.1811615725331748,-1.9156450827083344,1.2639066740631169,-2.2549376971623745
1.114148,-1.5707963267948966,-4.691914026360521,-1.6787379203498172,-4.9270170821345864,-1.739762221065192,1.3464122243352812,-2.2112713270313082,-1.6730265902570391,1.4216147433107884,-1.843348372111218,1.3013503033726712,-1.8652957468054623,1.2731853367263777,-1.9250792084164998,1.2891368759113853,-1.8788958520807761,1.2264365602919256,-1.9358837254886736,1.1665501182122384,-2.206567441979235
1.143595,-2.1763409903998667,-5.017859910555695,-1.7689853273669298,-4.9029070695783386,-1.7259822755196155,1.344913136232589,-2.212395592397835,-1.6737966600738619,1.4128876317993915,-1.8478141880401653,1.3171451228568771,-1.891783328272988,1.3155074852483604,-1.9596792342699663,1.3947111550596831,-1.9173644798092082,1.22524074621319,-1.9805745358152729,1.1562894522101106,-2.4419785295079146
1.169463,-1.8991693009341806,-4.895579727308887,-1.6666316853376923,-4.903507330107185,-1.760330413382242,1.340876326947457,-2.2114127023215016,-1.6699134186294557,1.3962732291630207,-1.8256728406442606,1.3049096411644323,-1.875712621147075,1.3073012616000226,-1.907054791804814,1.3357089142197633,-1.9067639327210297,1.3513778963320389,-1.8672169794196936,1.2882413743253553,-2.4374963618007266
1.198663,-1.7479324419715592,-4.984467234798279,-1.6791719789845094,-4.871176001819824,-1.7559193601157883,1.339066464220079,-2.2115011199360057,-1.670598816395201,1.428043698751164,-1.8281562968567888,1.3068841641787103,-1.8600069110080324,1.2829282755031841,-1.934943289351179,1.3812302342672595,-1.9394073542197434,1.3981652884151132,-1.8289249168365023,1.743909437574661,-2.2725193555249485
1.227034,-1.5363272257953886,-4.843342559423377,-1.7528008478368122,-4.881213292839042,-1.7605062992882055,1.3433999221549116,-2.2116386588514216,-1.6729769746532634,1.43541623607375,-1.822857188937963,1.3522707603736963,-1.8578166949536283,1.2846843267296841,-1.9238501945937907,1.2926066424951632,-1.8890986189967316,1.3246957494042648,-1.7857088648727049,1.1003920638582902,-2.3388551876341914
1.254101,-1.80095394084426,-4.883207908896178,-1.6800592023139151,-4.9623254610954275,-1.7714882882069778,1.3205065817609452,-2.2113802419761557,-1.6712197885023472,1.4192316456897438,-1.8261267047863774,1.3231474430450543,-1.8633720343022289,1.3311781739052087,-1.9490831980634482,1.2823757941174825,-1.8303434955782845,1.2639270549825068,-1.5357229962616712,1.008298395725858,-2.105390650235892
1.280355,-2.013343171900094,-4.837094606053129,-1.6813182116588872,-4.867830374228008,-1.761157475407998,1.3357299376108625,-2.21180845662054,-1.6710489836458038,1.4213954080899138,-1.8204380477532058,1.3404372020855524,-1.8280787296946195,1.3182260235778653,-1.892130734731999,1.340588466696961,-1.803515067805571,1.2632814331663071,-1.6388727850528826,0.8095869930562859,-2.4128713138243825
1.308822,-1.9146021278850385,-4.851142489632814,-1.7284107711835404,-4.846224648607652,-1.7909727551061152,1.3309003029845679,-2.2115090017350973,-1.6757854282353652,1.4320291524242676,-1.8096653188986054,1.329132122023965,-1.8183721272249496,1.3208067843691007,-1.9145732161237572,1.3092743480992488,-1.7995533457617845,1.3994172004053889,-1.8563509975645052,1.050258747769255,-2.1173207573253796
1.334514,-1.639066133851724,-4.953744470960098,-1.8200074702915263,-4.929518820156179,-1.7411170079132097,1.3253220709442624,-2.2114218564838803,-1.6682273708868234,1.4313460225770254,-1.804955065217063,1.3469146973244266,-1.8406620497219828,1.326337144140784,-1.892157473111531,1.3361069346937149,-1.916390777046588,1.3203139089104667,-1.5876802757265145,0.7853981633974483,-2.185704617279335
1.363692,-1.6858636627072607,-4.775389608496799,-1.729819506551158,-4.922205466291845,-1.8073308905260688,1.3329865135435681,-2.2109777471541245,-1.673242074230654,1.4460221381118172,-1.8125556144835577,1.3595400095693109,-1.8632226393122804,1.3018275406072564,-1.8871587872550974,1.3189266524464383,-1.6974826213533376,1.3405281781486706,-1.7429871413178382,0.8513815319182717,-2.1042783764208455
1.391728,-1.8683005637488916,-4.849209936455539,-1.7045114223962494,-4.953028603641935,-1.7876212377364444,1.322468714366258,-2.2110577529000492,-1.6694048477783376,1.4465389360738952,-1.8165291813434212,1.36500083626747,-1.8703339877893586,1.329885348883076,-1.8962083782543033,1.3653668358454905,-1.847893521326207,1.354311578394038,-1.662419419245816,0.4112937474774724,-1.9890206563741257
1.418818,-1.9414768674547103,-4.772466970686078,-1.8005563227868397,-4.874718014474662,-1.7961335135584802,1.337302097967306,-2.2103100147001538,-1.6742190294076598,1.4539544314286932,-1.8016798831894736,1.35747587689802,-1.793014693274564,1.3480035697288875,-1.9102988562302907,1.3939401953209165,-1.9005254352936778,1.4476764077831654,-1.631511883328179,1.0255691712576316,-2.1275076645201083
1.445729,-1.892546881191539,-5.056194781474837,-1.8369476405779677,-4.966063076523332,-1.7641301705569818,1.3307314565575317,-2.210792260830389,-1.668786565286435,1.4652132313128743,-1.8107397857480838,1.3598880759316876,-1.8184369179733433,1.3157050585739891,-1.9081269228850444,1.3541158092475194,-1.9072569790274247,1.4388807918684807,-1.8380133161416696,1.135005287187872,-1.9699542309650493
1.475386,-1.8119640327614615,-5.042225611910905,-1.8056173257417991,-4.900847340256324,-1.777658533126517,1.3277234988702715,-2.210859174146415,-1.6747564957799543,1.454430903810062,-1.8058018770930981,1.3368044438451356,-1.8412440560619394,1.358240841875401,-1.8615788538746407,1.4311617117694397,-1.8482073604414935,1.375548661770198,-1.708246142611609,0.5534673955871167,-1.9731174246553473
1.501494,-1.8971551435016654,-4.877129161090015,-1.7230186697336098,-4.969846995650432,-1.8037540567951724,1.3201251930460849,-2.2101906580346395,-1.6656420606234665,1.4544563626987164,-1.8002246002876996,1.3126541139505221,-1.8066469457271048,1.3648448259952368,-1.8861031524156049,1.3775848429470905,-1.8056173257417991,1.4113647136148808,-2.0036691465111,1.322443098299888,-2.526108818581618
1.533096,-1.6589394407860085,-4.833511544226645,-1.7094360639290558,-4.965096383793433,-1.8041569229399446,1.3298465095826908,-2.210639982740418,-1.6641230230129227,1.4572500075444408,-1.8105134190667675,1.3633171844475749,-1.823858410070249,1.3464388195273664,-1.918593093839229,1.3246236343847366,-1.8125043556312725,1.4315973279445866,-1.7149830167797537,0.9871605077177646,-2.3141140827504545
1.56167,-1.9163519073765953,-4.914470541548784,-1.8730568889246757,-4.943005696688221,-1.7769148006699151,1.3190865623845376,-2.2101842198915884,-1.6783297915659248,1.4556800676821826,-1.8037075236859479,1.3591923632200964,-1.8167478468966745,1.315659701717168,-1.8746107011484592,1.4097576035629724,-1.8794471938717618,1.3571675020480778,-1.8343285277115355,1.7359450042094526,-2.253383664224624
1.588663,-1.9894293200211624,-4.796447643208398,-1.8321099053933911,-4.961773570638347,-1.800038738078556,1.3270039027320248,-2.2104530375479796,-1.6646086655417507,1.4351895385060747,-1.7925702758269015,1.3478960944665226,-1.787990479315474,1.3298493754686052,-1.914855552843478,1.3299644364985796,-1.735945004209517,1.36494497098743,-1.7113723782044545,0.7938013269451138,-2.320811034068192
1.617312,-1.406175911349109,-4.991244658237148,-1.9097125769460497,-4.9365812433904805,-1.7776974234463327,1.3296421356689823,-2.2102390428187793,-1.6675025360160454,1.4494867872661026,-1.8004325919508526,1.3754652801409102,-1.8464377713722218,1.3464033787598664,-1.8944090764319053,1.4158725066015012,-1.8048080505436435,1.4706038398833507,-1.6553820479799517,1.0850004413545609,-2.5413018820978794
1.644486,-1.819133499544358,-4.889327036542381,-1.784183415387456,-4.912605580218208,-1.8074405513425726,1.3217770001355633,-2.210298957817582,-1.6670821252360484,1.4509951230745777,-1.7927098733804074,1.3491646356395006,-1.8326616695692877,1.3561402492696586,-1.845178278125767,1.378095568132511,-1.8169113530689875,1.3494818844471157,-1.7140170073633159,1.287700541495401,-1.9399890004006386
1.670378,-1.5035221146544229,-5.028231184035265,-1.837137162236987,-4.954722147037705,-1.8018869939907942,1.334023488065519,-2.210679169721191,-1.6619185262639098,1.4274282360317978,-1.7956494043596982,1.3590346831146474,-1.81321795379533,1.2954374033209028,-1.9149113028305245,1.4638565606154434,-1.7316658993203302,1.4851974264521708,-1.6974298705171578,1.3393506720385062,-1.839375757313777
1.700645,-1.8517783827999323,-4.9605305217363105,-1.7971964825806093,-4.934430942997912,-1.7875105045071653,1.3150691420391147,-2.2105951085254936,-1.6619371165757888,1.4439888093619384,-1.7960383710368037,1.3167423365700126,-1.8289558292017158,1.3618052504046054,-1.8800034387333069,1.4947446606346646,-1.8284754077780285,1.4000611153196225,-1.6350641331429105,1.5107183364935064,-1.855373930227833
1.730465,-1.917081834254262,-4.910704503176511,-1.7793079101600142,-4.978314089704192,-1.7892946533222585,1.3068139516028365,-2.2090046487528037,-1.6670475932607765,1.4445033965446428,-1.8167038720929223,1.365199465518455,-1.824499733834255,1.3890378813263915,-1.8907349242456102,1.4376454048577156,-1.8229729461209634,1.5588208513992163,-1.7481053028168847,1.1324597669371068,-2.1354902689739887
1.757939,-1.9193091326050302,-4.76706081180384,-1.817144101881206,-4.95452716677352,-1.7998740485565967,1.3171119767700321,-2.209550895254526,-1.6698105752396117,1.4503665864941595,-1.7831727495350198,1.347674760477142,-1.7748280729072654,1.3250147734350994,-1.863059322648482,1.3878645605600426,-1.831107851767427,1.3725359646238502,-1.4855864889965442,1.1153452555439853,-2.2713546430970184
1.791077,-1.7736139868785243,-5.228928388251225,-1.8171129607583596,-4.978132928184885,-1.8022559636262967,1.32329069185787,-2.209827496989629,-1.6602844049231544,1.4305217991611612,-1.8106699996487978,1.3771498121145325,-1.7950170699474723,1.3452648015570665,-1.8670360134251798,1.4115045061310922,-1.850987993439065,1.4162747796650679,-1.7156088250338357,1.2652856438859712,-2.000558605891585
1.817198,-1.9929829932404028,-5.040884795042874,-1.7930884452202989,-4.949987147910996,-1.7791669053388939,1.3234784866479554,-2.2089177756321074,-1.6689839528422221,1.4500341596554873,-1.7862489322436386,1.3563624005992134,-1.8102864632447413,1.3689276874472542,-1.82373003719713,1.379739826250291,-1.736709822416038,1.3861470492077341,-1.753987073719094,0.9572958946931478,-2.2298863731291045
1.843398,-1.9363145329867786,-4.949832802255125,-1.7978231556944428,-4.964790310039215,-1.801992521893739,1.3074507069098424,-2.2084372410241677,-1.6814761990515095,1.4260529800668078,-1.7927039585531024,1.3644944267388264,-1.7756730438320052,1.3823001236646544,-1.8849378970826602,1.4398798855083739,-1.7835466593296303,1.4890675233457424,-1.6948503884587633,1.3502030728407803,-2.296832790543807
1.878744,-1.7706249718678921,-4.977536057609639,-1.8250642030166488,-5.024906708767419,-1.8050031413599315,1.3308726412440552,-2.2072116309194585,-1.673257010218879,1.4417104390983368,-1.7830056177566787,1.369338944419294,-1.824139739869375,1.3451700860834899,-1.8678735513283589,1.4075650700139806,-1.7661982688713225,1.4279312182820927,-1.5790606014545479,1.6628431756583033,-2.3492980478039964
1.905165,-1.7784420971201018,-5.20820370792206,-1.7823085958959413,-4.908008763718283,-1.7881542957065018,1.3184570877892006,-2.207893029265474,-1.6562787723389405,1.4258906814653283,-1.8053099837549873,1.3496034994943404,-1.7873952549252936,1.3179526573047586,-1.8638916681738738,1.459411700766576,-1.7506498265873764,1.4689988856088563,-1.760330413382242,1.3492675221781922,-1.90418930468217
1.932219,-1.9358986980140747,-5.025724586146525,-1.8415287114243049,-4.886322497195858,-1.809062668980751,1.3307773254191628,-2.2076186071125274,-1.6795545590219665,1.4432916612108677,-1.7828777178211828,1.35920190031963,-1.8163705824659875,1.365109797238903,-1.8163924643724607,1.4345036970993228,-1.781297023595426,1.4432504194829587,-1.6913490582962938,1.0462220390836094,-2.4638843610251655
1.959931,-1.7751121913950179,-4.879820758855213,-1.9071250398913604,-4.966657448366194,-1.8079707013083954,1.3245619798102466,-2.206868742573654,-1.6795266429317965,1.4463011027400925,-1.7940641160780508,1.3410231567363389,-1.8063413075157606,1.3665856959735183,-1.864190227392485,1.417550141915036,-1.7904298250584016,1.4141944498128904,-1.7105052010840602,1.6170595892192536,-2.3712083769781915
1.985963,-1.577085552047604,-4.994477804858193,-1.8727635397318705,-4.972484648339888,-1.8075332161302118,1.3152544408746005,-2.2057094465993794,-1.6732203771454004,1.4372728564102155,-1.797577546558905,1.3549017799061749,-1.8149852566209852,1.3819067858619634,-1.8457221195285398,1.4349418391662445,-1.7884166886421042,1.4419592905480227,-1.6588037003226375,1.2714945049757702,-2.437978870810341
2.015589,-1.7860471317843123,-4.945038897876177,-1.7567824387971325,-4.958195001292988,-1.7901236916747767,1.3228190697317792,-2.206163844656977,-1.6658758339138033,1.4307902332628377,-1.8009685695529951,1.359398657969597,-1.812905831765748,1.3747650225788517,-1.8986527734020016,1.484697590725554,-1.664961457526398,1.379719272814781,-1.7849551554168026,0.8501539141147499,-2.087324645974078
2.0438,-1.8410009245325503,-5.0630068934220605,-1.812819333503938,-4.913438326212901,-1.8056468958765157,1.3125972396611643,-2.206022631991863,-1.6667364001423062,1.4160674924480792,-1.7989934287739022,1.3719229038559355,-1.8316144449977414,1.4082643028064588,-1.8951072267307214,1.4094024929380877,-1.7390030986519827,1.3688875803089033,-1.7673768909002021,1.3329603993374308,-2.4626606210690376
2.070775,-1.94075925443219,-5.01964779571582,-1.8072524689948155,-4.957367643511554,-1.79937575097005,1.3130658554077141,-2.206163311955086,-1.6686067490684258,1.4167289579320754,-1.807799087270494,1.3487353615977442,-1.825995601607043,1.379263087939482,-1.8468005894605841,1.372884326984042,-1.7489810755289579,1.514841617201266,-1.8186540606616333,1.642787084948362,-2.1784299160394234
2.097683,-1.748636020333798,-5.0127142423327875,-1.893903732461984,-4.943927985252295,-1.816889816661693,1.3171271525700907,-2.205156483998777,-1.6708025564337292,1.4228050180148457,-1.7931180053167861,1.3542271153679282,-1.7870846396843785,1.3625760263625004,-1.8692000384232605,1.3951625409581783,-1.8026178544490066,1.432190087131675,-1.7582997362033885,1.968567175458931,-2.1820505531529273
2.126961,-1.8741543066311666,-5.079562814202909,-1.7980983013785936,-4.958092386100995,-1.810393071485705,1.316666307443275,-2.2056966732238528,-1.6831701825392305,1.4306802852202798,-1.8104202887577778,1.3526997907038867,-1.7856476599017674,1.3714538486138836,-1.8478436383019397,1.5063425600462,-1.7701668676187328,1.3881229069894911,-1.6142472221864275,1.2317790427304012,-2.45552289091034
2.153088,-1.694422989350997,-4.93234880333851,-1.7523339938081874,-4.9620562538432145,-1.7885652429108612,1.3174712227430667,-2.2044826363834806,-1.6805323039068447,1.443862712923178,-1.8012101293317409,1.3872566930921442,-1.822087424286115,1.4090208867123226,-1.871040457307356,1.4507019320520114,-1.7570863737652909,1.4338337955376608,-1.6849322601872379,1.209592571301215,-2.3971073199677844
2.190455,-1.9198884607466755,-4.955744268314234,-1.8490959858000098,-4.964182622057493,-1.7897618423375403,1.3197799760096462,-2.2045966547655307,-1.6806743779427171,1.4330325749203463,-1.8017654987904508,1.3678449137717292,-1.8089291310991034,1.3883612358354518,-1.8512812970065988,1.5083241692396459,-1.8352847093441291,1.4293683153083152,-1.7926169956864655,1.3558587068876575,-2.3527342963895426
2.218965,-1.6389636363290823,-5.057391157591782,-1.8118380023888054,-4.956369782117875,-1.8005100995049628,1.3277364655951098,-2.2039010414790408,-1.6723052563176146,1.4484475305414564,-1.8058313967479889,1.3780724501305288,-1.8151900806494112,1.3480121778138432,-1.8751589910952449,1.462120371040101,-1.7940886046345368,1.54516091827323,-1.6867398423389064,1.0584068664841588,-2.1336074102545877
2.245965,-1.946436562267962,-4.8728597502158895,-1.7810877940282603,-4.987557302298715,-1.7928971925174102,1.3172854475106541,-2.203653546423568,-1.6767027865607331,1.4384993924098692,-1.8076287710678092,1.367215023746363,-1.8190198162916766,1.3622734066752686,-1.8908084243761396,1.482318254313921,-1.7862216511755338,1.3075687391396085,-1.4737932410887753,1.2924966677897853,-1.9809236673364026
2.273061,-1.829675855368687,-4.882220733148625,-1.7835999127505007,-4.957077494092737,-1.7949943106877608,1.3240488172666645,-2.2033952730798134,-1.6767991341747421,1.4410539474142157,-1.8025836009917013,1.3612770871675028,-1.7937964133357898,1.3477223784037007,-1.8847022857085585,1.4181469983996307,-1.715390408123103,1.4626670886792763,-1.669836970157806,1.1640492550689256,-2.5785432722623045
2.302511,-2.012450866556551,-5.0368458881197515,-1.7857199718290027,-4.9449613321721815,-1.7900277023058206,1.3296233842141043,-2.202547236968037,-1.673758432450097,1.4474981228857853,-1.795678924532824,1.379213920217268,-1.8422904302885361,1.3204130064740154,-1.8688526282029274,1.4562487474489185,-1.7144801573415447,1.4999690540495287,-1.6290055521340483,1.2490457723982544,-2.1697075885251205
2.328803,-1.6240374995316036,-4.845711047279973,-1.8137799800996928,-4.924919610497684,-1.7929352076750735,1.3279433413485555,-2.202608058273363,-1.6754062845324607,1.4629678084692652,-1.7982884218003126,1.3624600044503345,-1.8344969271534206,1.3430507334617476,-1.8466577864950249,1.4652468932097584,-1.7813518604382705,1.379945626989681,-1.765786888876617,1.0709108120634938,-2.122451309323457
2.354782,-1.8804992713373527,-4.897360329845844,-1.809128871009584,-4.957072396989279,-1.798022361908255,1.3238784504781556,-2.2017108116752984,-1.685787134563131,1.4557411244374758,-1.8071643450707737,1.369608117620367,-1.8056521383036206,1.3670737736233396,-1.845446986381413,1.4403930189057632,-1.7698690339192242,1.3576540370951549,-1.6834856065852184,1.3356453570859528,-1.9639725912168753
2.3836,-1.5674960087444094,-4.90936735210692,-1.7861236876072897,-4.9593486795502715,-1.790724634368009,1.3173144672527766,-2.201485817242255,-1.6788759333619805,1.456672775288194,-1.800429745546655,1.362957282409464,-1.8317389436010783,1.3805610592364452,-1.8937205895727602,1.4737424746853358,-1.8543291916150302,1.5001177927442901,-1.5782774839821245,1.5078166643619484,-2.0396703690437032
2.410753,-2.179602170656002,-4.830548267345506,-1.8218248278836828,-4.914572629092871,-1.7783395803333502,1.327177439959172,-2.200410930973531,-1.673100975625643,1.46269932581083,-1.7956880163118314,1.3744774654965861,-1.8095530208256416,1.3593673355084523,-1.817304274553091,1.4531601561166063,-1.8350426782236449,1.3416565594162577,-1.8470937001462995,1.4085974933315466,-2.5137560597780038
2.43765,-1.8486819071487122,-4.973282874820177,-1.8277380082747678,-4.959377691055742,-1.7920674256236528,1.3422745951317478,-2.2002755625072483,-1.6775388224251966,1.4555606625500197,-1.805443467202389,1.3764360428140903,-1.7898223517466811,1.3660193139683017,-1.8549408564934868,1.4105571344128705,-1.806886335132421,1.440638327376249,-1.5862818145315125,1.0646211831743608,-2.346935495530221
2.4669,-1.6188362596426382,-5.022091924927146,-1.837828474600088,-4.936674052035595,-1.7860894538254104,1.330484649511503,-2.2000720608498696,-1.6714466886705464,1.4652360256424033,-1.8014927151336944,1.3745103546366337,-1.8076042719706262,1.3766322786819476,-1.8860496306221803,1.3909428270024184,-1.8811432415398344,1.3961241277866652,-1.4941830901327173,1.4688779593140227,-2.7526357734107862
2.492743,-1.7529646372676362,-4.9225715670468615,-1.8449045555048587,-4.940319837707736,-1.776378139387342,1.3311445058197058,-2.199544654774344,-1.6724773575036957,1.4735750324305819,-1.7982369775132814,1.3814421310028397,-1.8297923147019375,1.372335577744134,-1.845673808957715,1.481021917520931,-1.8401088101551937,1.5122168087317993,-1.6268124303380764,1.4758446204521403,-2.0798672152172926
2.527919,-1.8325617341062648,-4.922329410241591,-1.830827616377024,-4.92303108712235,-1.7949643712134087,1.3329360515537074,-2.199063393853037,-1.6712464748335012,1.455455733974646,-1.781242324971043,1.3741570057723673,-1.7892430998220143,1.3965634674935308,-1.884615381865994,1.441914695187244,-1.7977664077238156,1.4261189271771297,-1.7031948134851596,1.40942121637423,-1.9625834501902624
2.556431,-1.9198884607466755,-4.9695165784726285,-1.834045381969826,-4.956959813191588,-1.8048705330027304,1.3450846225777795,-2.1980974956503325,-1.6713359025287249,1.4677083471004742,-1.80125519721771,1.381649779539753,-1.798642106954091,1.3903414207092741,-1.861115669656029,1.44001119882742,-1.7438273203583787,1.4112639902145958,-1.6905217247879485,1.0789871508062345,-1.8905975659217351
2.583359,-1.8443386477605208,-4.850631970862418,-1.8235947357427544,-4.967887665002403,-1.8095697156469286,1.3217446340301071,-2.1979297422237165,-1.6785865894127572,1.4621023227790482,-1.7910759477601146,1.3626511501279401,-1.7970864822327968,1.3860271362600014,-1.8771057045148394,1.429471681973664,-1.7634970854572822,1.4227955840017237,-1.5550185434554016,1.4677147182721964,-2.2331444100854463
2.610506,-2.072483320355156,-4.973366278387885,-1.8183589634989117,-4.957791551921937,-1.7885463664262136,1.32096540182507,-2.1970282918807573,-1.6809299220112865,1.4827731522337706,-1.7927827240319567,1.3634148300069722,-1.8097782076976978,1.389493158723738,-1.8338804879157493,1.4562781209456046,-1.8182974060967183,1.5142528898500898,-1.903737987377096,1.1501329776618616,-2.4245808337828207
2.639744,-1.9604467991371393,-4.976511107303848,-1.84117744997705,-4.961496321646802,-1.797887289978777,1.3212247124799106,-2.1968893971782655,-1.676131042983438,1.4444117612453449,-1.794303985443671,1.394031773450744,-1.8056025960862163,1.378294691984917,-1.857125565574307,1.5145299568443154,-1.7936693156208492,1.3868912285239199,-1.737898126726005,1.0774963946057883,-2.032255755480688
2.665797,-1.8845612479278615,-4.9171857208817435,-1.795811320638661,-4.980856683221637,-1.799208458312243,1.3292908863038895,-2.195581568689019,-1.6743647070154428,1.4534999864782345,-1.7712462448924748,1.3869520491974563,-1.7968839795677514,1.4023959066056069,-1.8933119919833281,1.420750167122682,-1.770040313375096,1.3739907373780413,-1.8113305747407886,1.5900247258946039,-2.3922444390168103
2.700874,-1.8428640434675594,-4.975726530015832,-1.7677899574059655,-4.949417536363335,-1.8111024626439525,1.3320637192699731,-2.196059210543611,-1.6644803722687809,1.4539406319996309,-1.8038813755804013,1.4074336431738959,-1.8079449612644263,1.39564628766056,-1.8670935280733796,1.4137665508231647,-1.6899891253087698,1.3218604227496575,-1.78076983965706,1.060092068798573,-1.794442419459336
2.729697,-2.046908664170797,-4.935090162469711,-1.8727771384605807,-4.924919610497684,-1.785403865884618,1.3333483291581034,-2.1967264779052975,-1.6681737409330355,1.4542070737157098,-1.7829858817025843,1.365255344446391,-1.779701722112515,1.4135811923773556,-1.8379519221196354,1.4725109118267368,-1.8165346757720666,1.3237867972480593,-1.6580740397443419,1.31890931070433,-2.48823425180699
2.757026,-1.8816973973297684,-5.002679141131661,-1.8820599121630661,-4.941620913661685,-1.7738585312060688,1.3283690123124146,-2.196735851132462,-1.665902324011031,1.4600781980989985,-1.7968832285074439,1.3625903772709091,-1.8211855651434885,1.4244357032502346,-1.882323092712189,1.4580238258567961,-1.7658429693333375,1.431545935618328,-1.6074178775245125,1.8301280711956145,-2.1532511370518184
2.78405,-1.8007007549267868,-4.9754547247057435,-1.8169522910025042,-4.937259397145786,-1.7797765619351615,1.3322752889161131,-2.197479290450051,-1.667449278012933,1.458856663575969,-1.8037518704061317,1.3681292698633893,-1.782140825139477,1.3950775879077133,-1.8211835910280896,1.4362813073165515,-1.8174274257628196,1.5200416952658427,-1.5971060440478189,1.1341691669813554,-2.3890465162753967
2.812854,-1.512040504079174,-4.931886598121987,-1.7873077787132698,-4.983953400507185,-1.7927487573142753,1.3210613794925905,-2.197693822134575,-1.6700874710520481,1.4567679875301762,-1.790034321519757,1.373400766945016,-1.7915339498999607,1.386427648560598,-1.8574947384456697,1.4543317523980912,-1.8209365849412158,1.464060654145771,-1.5220544754849643,1.4845907531191178,-2.3631873831976784
2.838875,-1.7309255260085075,-5.084688471047715,-1.7089695372542466,-4.94508012635807,-1.8036929296804507,1.32381490844962,-2.1985331614917754,-1.6775901799678652,1.4618543698050308,-1.798391036200845,1.4076687082176658,-1.8216414354134918,1.3903198039832527,-1.874316637838421,1.4614876618474661,-1.7805532878865193,1.344963428694151,-1.5220069514853938,1.5707963267948966,-2.288589340960362
2.86628,-1.773750816412977,-5.047210685731505,-1.7763458942134762,-4.966083857471353,-1.8055004081787311,1.3285846373035777,-2.1980570434616555,-1.672232355866545,1.470852399494664,-1.7914301153424002,1.3689045652125094,-1.7748677694577784,1.3744518491730398,-1.8402319520316053,1.448726701878266,-1.7805087820065364,1.474175051736306,-1.7222589468864737,1.1449925567107277,-2.2517599640567703
2.8967,-1.7355237742428644,-5.047902878699818,-1.80417009504669,-4.89261287012795,-1.7960792360141014,1.3108085415341664,-2.198584637555794,-1.6662386670807048,1.4656363839345037,-1.7856374899899234,1.376701084995503,-1.802236929821603,1.3558928284285316,-1.8087768909420523,1.396217725689795,-1.7686799295538085,1.430850277736099,-1.7926784817158867,0.5170319524915414,-2.0383578101356274
2.924786,-1.8256667536136435,-4.918619651705625,-1.7387720737942574,-4.944844213483685,-1.794206574457378,1.3377387192158234,-2.199090286997271,-1.6670218244082569,1.4795213704764305,-1.7986601756194383,1.3607147817395615,-1.8068150091430215,1.4056476493802699,-1.8790395580952413,1.4733481165200666,-1.7483133822407748,1.3995450899081716,-1.5687042796377575,1.4831833527734266,-2.098083373809183
2.955486,-1.8311939683403284,-4.9828426854824786,-1.7798781485459776,-4.961631130262682,-1.7814148074554945,1.3306975908697998,-2.1991041155845994,-1.6753957260459564,1.4615519678788762,-1.7877530788404057,1.3933214549460644,-1.8041209702862107,1.3707587651662194,-1.87337989960803,1.4356677825151631,-1.7240997308061519,1.474263038430209,-1.505865309941608,0.9763213217199908,-2.3324701286840597
2.981863,-1.8136151660663402,-4.939599633494215,-1.7643280604265883,-4.96237881084858,-1.7849833112573075,1.32516162492465,-2.2001616203353693,-1.6728077985358423,1.4758709989483851,-1.8105085301332717,1.3712770813545951,-1.8131876735735122,1.3772771225948324,-1.8536055380944996,1.4446959429438302,-1.775133006081858,1.4624144145500724,-1.6880340038004338,0.6146629519221655,-2.272557718205711
3.012701,-1.9329872487990865,-4.9447984730606205,-1.8681178920714303,-4.957091133080328,-1.7968562373148405,1.3282421396200412,-2.200509938947749,-1.6767889214400842,1.4571196925674088,-1.806096737446607,1.3692071201606257,-1.823830399206088,1.4459565341699059,-1.8594780318714557,1.426278982808898,-1.8078479686479416,1.3954236375580016,-1.6778237998442709,1.4252804701349855,-2.3516696341959187
3.042974,-1.7409655005947682,-4.934591480456484,-1.7804762809614785,-4.972445321949677,-1.814360463670909,1.3396901013293914,-2.201105370452589,-1.674253983702672,1.4540004598287337,-1.8067495464984624,1.3722517823874385,-1.8067010138490636,1.3954021062514734,-1.8444231226157082,1.450225097974571,-1.743037083883837,1.2722973952087142,-1.5837155046286044,1.6506263125071339,-2.7021095243890976
3.071358,-1.812151817370305,-4.967920015635332,-1.8757215459998164,-4.92298931049974,-1.8033978176519931,1.318280367150466,-2.2016156903264292,-1.674801761375434,1.4530110448721483,-1.8037041976238546,1.3497633191311913,-1.8122986431787762,1.3935308382174274,-1.8746143571525875,1.4374157447793645,-1.8191018420781677,1.4987734692617423,-1.5581066526390543,2.1112158270654806,-2.182854439596817
3.099672,-1.8530537487763676,-4.992743079231798,-1.796594482395496,-4.992224618521342,-1.7934626930139672,1.33129099143199,-2.2015709398065137,-1.677497143486291,1.4488744174712458,-1.8053369556606287,1.3709964568076092,-1.7955074952095398,1.3604585657744195,-1.8268379467617637,1.4807395758298223,-1.7629761918824465,1.4969708029567756,-1.6889250888583207,0.8994054557907468,-2.5012361885189507
3.130051,-1.7910886478661423,-4.793496104610716,-1.7809409579914912,-4.936939475257221,-1.796350177715249,1.3192260823571649,-2.2031214260521836,-1.6789674966245356,1.427608338429362,-1.7902113622210414,1.3873230944138235,-1.8042720462610342,1.4132916338540742,-1.968499100513734,1.4633600114968357,-1.813412789591048,1.3080873706295362,-1.461288530402159,1.3258176636680326,-2.1767123234685455
3.157026,-1.6987792737622238,-5.011443313191183,-1.7926207695419507,-5.008078190679131,-1.8022748457782276,1.3193750017225352,-2.203021764251251,-1.6807579412727343,1.4401483377060906,-1.8049945391433238,1.339499094590297,-1.7922015507722693,1.3896362075369404,-1.8549839486455832,1.4616066713417046,-1.8103077181794591,1.428663589894848,-1.6441936526965082,1.4794482084571114,-2.0865439834368233
3.18983,-1.7318264113523383,-5.0352996270683255,-1.7452951254233946,-4.923932911643465,-1.8148559375117332,1.3128831266634917,-2.203870363765004,-1.6850249613556918,1.4300676476165013,-1.7839737376986606,1.359255755883354,-1.8016942879181201,1.383241648096368,-1.8730221272649856,1.4866580862637258,-1.7278949130369377,1.4629594043480296,-1.8082149964946914,0.9399349942699315,-2.4010362052712306
3.217656,-1.7606637979931494,-4.895499797647163,-1.8446486639110073,-4.940037879236891,-1.8043193342808124,1.3205869625151152,-2.2050103137242014,-1.6772361049883595,1.4350637612442934,-1.8074037087231747,1.370291565926375,-1.8301610288120747,1.3604284057845522,-1.9019322711384448,1.4789268603114714,-1.7236237178663425,1.572417070918715,-1.7011504994639242,0.8446173781096871,-1.8434534124558521
3.246144,-1.607525208816271,-4.933436043059708,-1.8191366984593096,-4.98345577075252,-1.8080728675384434,1.3131124960482983,-2.2054750054799177,-1.6843175490922508,1.4369674659271854,-1.8112587382407992,1.3604961443144559,-1.8141818418122935,1.370538482807845,-1.860973746844533,1.3730423440213009,-1.7679784394761953,1.4998873742095507,-1.554625229808033,1.6025317003233546,-2.33924696038594
3.277036,-1.8743416098143026,-4.918863408810365,-1.7906113442654052,-4.9623676018455125,-1.7992051193457597,1.3109386931262947,-2.2057878162443054,-1.6781103334934608,1.4240870932974643,-1.8131215378085555,1.35306458776933,-1.8032769318896278,1.385619229351788,-1.873521692818561,1.4688491972339566,-1.7897491216535515,1.4172165497265246,-1.5219630009151506,0.8301443948520639,-2.1160802779247865
3.304362,-1.899125733644541,-5.034761812236779,-1.8269903114991017,-4.951763966342463,-1.7909034308336023,1.3163731161137344,-2.2057698356351145,-1.6799470778798151,1.4171605049795228,-1.8040205546417916,1.3695133870629974,-1.7811222004599523,1.3922749299136292,-1.8603142322134454,1.3850824785352573,-1.8157749899217535,1.510071079634874,-1.5236336860018942,0.6470471932203931,-2.0540492666529073
3.331941,-1.9424473495544323,-4.9298045323045905,-1.8200484681801117,-4.969880302483099,-1.8134725044237545,1.3157980918756438,-2.20672504490975,-1.6760777919969225,1.430241553263789,-1.791265450742261,1.3403011491747772,-1.8200996134692171,1.374416682613125,-1.8969894159592546,1.4337892087652757,-1.7605471527119982,1.3726583765840021,-1.8305093555607683,1.2842615598373557,-1.883951104365588
3.36199,-1.831959361353975,-5.140977551100159,-1.8579741961857736,-4.939858579131706,-1.8009660740130613,1.3143708214291416,-2.2071123407584525,-1.679706990022401,1.4216812152417064,-1.8190998476977696,1.3485181026617181,-1.8118871437442763,1.3972031582020055,-1.8178995168773053,1.4337602584577307,-1.8143952998479698,1.528059207156524,-1.679560805749533,0.969879312107812,-2.359349053860801
3.39043,-2.029973026688472,-5.066492476750945,-1.7703191315505342,-4.944808754251175,-1.788601935926116,1.3143708214291416,-2.20758024475806,-1.6703047341123116,1.4373967163699468,-1.8130385303631225,1.3545041967877656,-1.8373006191028782,1.3397381979128553,-1.8783711677767974,1.5386358374479805,-1.7708958007401703,1.4870510478642471,-1.806754616027047,0.7913152541034371,-2.5347020957772846
3.41965,-1.8600673324040384,-4.986479614789187,-1.8682355625573188,-4.965648156004424,-1.8100628064236963,1.3275387753965855,-2.2069286445863505,-1.6629012474900375,1.4422702206975349,-1.7993662063484885,1.3124873558000276,-1.801527531146493,1.3699225201023617,-1.8799498064668243,1.4765533671024216,-1.8041045832593356,1.295843535522554,-1.750649826587375,1.6309645779499111,-1.8192837474522765
3.448673,-1.9648552035208076,-5.086352751127735,-1.7557169002978934,-4.993742901957671,-1.8111786419396783,1.318259355572692,-2.2065016228598773,-1.6654916314092363,1.4386506864562938,-1.8017032198371623,1.3577939994432946,-1.8140267399546162,1.3987531609654236,-1.8241357078400844,1.4514401545050584,-1.8122600659085224,1.4268998461204745,-1.892546881191539,1.2079297168787773,-2.3696165029324368
3.478848,-1.8208467976592233,-5.066560602896755,-1.7904454509652545,-4.95020751956184,-1.7954573200145258,1.3335172872112635,-2.2076045104179145,-1.6662597469966416,1.450038004889379,-1.8205735924627482,1.384573486383757,-1.8126464152924804,1.372491676286363,-1.8204222593701633,1.4290249476959207,-1.71368380695834,1.394274561461695,-1.5926616288668596,0.6287962864154645,-2.477763976623131
3.508699,-1.8356136567006855,-4.890311980644883,-1.8179637023800816,-4.925785898281557,-1.788494556261232,1.3206787226879462,-2.207510855338744,-1.6567941350848596,1.4424730991091017,-1.8086764560778543,1.3683879380489465,-1.7714073096469727,1.3387606291668306,-1.830008321871408,1.4257043948821566,-1.7343469232687128,1.426417887705432,-1.6249731939779624,1.8098344657433265,-2.4993936273939577
3.536877,-1.790744453295086,-5.052342169442645,-1.8018347555747056,-4.990300139020842,-1.7781832277686331,1.3163765862653587,-2.2080843211593613,-1.6580334339567862,1.4607157556635437,-1.8057363882291992,1.3722918125895145,-1.7960989801227583,1.3749539052568513,-1.8575233299699905,1.4350295594652163,-1.8476076455726949,1.4520165405750256,-1.7036605056344576,1.5883383868522991,-2.481082249739344
3.56504,-2.0360490708537666,-4.813700679251082,-1.9151868310815114,-5.020515422615883,-1.7916868928188605,1.3160394404004858,-2.208312644703746,-1.6581623447110903,1.4489741668408054,-1.803929966067736,1.3516620121497716,-1.807423112162774,1.3463305290486305,-1.8445854597670226,1.5101274444510349,-1.7776832700441592,1.4829317832033384,-1.5707963267948966,0.23737424697307094,-2.3819952152937707
3.596385,-1.811273895037844,-4.96704147615093,-1.7836804890487636,-4.937951168967315,-1.7836861421091406,1.3185102984312709,-2.2088222749904234,-1.6422078405720226,1.4625561131324383,-1.7971327649553395,1.391069221288723,-1.8581351514413225,1.4272061350518987,-1.9086745150351752,1.407631470980451,-1.8078143497578036,1.401477283328015,-1.7944584222758246,1.4145988169562198,-1.8157749899217608
3.623054,-2.0439545186027246,-4.986992324122601,-1.8064534235179748,-4.932387712708839,-1.795675357896284,1.3277472319438102,-2.209409891864142,-1.6467622721480129,1.4575997962484257,-1.7974824945607966,1.3764751004677607,-1.8208742764356973,1.3946889182745488,-1.8878520800040437,1.4821193665580912,-1.8484684364628714,1.460329328179101,-1.7578918217248956,1.3086764855294237,-2.1496037872041773
3.652783,-1.9331605784601853,-4.943675553151596,-1.8223522969994612,-4.993226705005888,-1.801656513887079,1.321659040404746,-2.2097125167081333,-1.6444506930415363,1.45097042430004,-1.8162651258952554,1.3438653189870682,-1.8218426182475147,1.3999843546212452,-1.8283308343429612,1.5022419522882857,-1.8327426974942769,1.4255675377314656,-1.5951158554749243,0.7391677816491284,-2.370547571466197
3.682892,-1.8494426062367215,-5.023784875283382,-1.728610579968519,-4.919676201687377,-1.8223468042209454,1.2951929678975398,-2.211002686269324,-1.6526702566638627,1.4250555644261171,-1.8097170539932552,1.3793838888272114,-1.8140723205019198,1.3854111300769298,-1.8697852142458389,1.395492681859215,-1.796575429211702,1.4200261520131232,-1.6407457118356656,1.7975951748487824,-1.8361284130038151
3.711547,-1.5415648894226763,-4.980223584922739,-1.8028477713599034,-4.969805918064556,-1.8248538584975686,1.3033190883525758,-2.211421730328021,-1.656741527883378,1.4201126502480654,-1.7840396163933012,1.3755766601910813,-1.8122182038857746,1.3581173259202346,-1.8520138992054715,1.4397755305056816,-1.770224863288333,1.460139105621001,-1.8608410917113405,0.39438061069163566,-2.123827770945549
3.74109,-1.9991644622021114,-4.897736930380371,-1.8346266388199133,-4.938882591453332,-1.7905784823020983,1.2944834461969763,-2.211535306719098,-1.6421037915801862,1.4309739580107033,-1.812797652441049,1.3768188559030192,-1.8246715523498733,1.3660371297907397,-1.8702788476481862,1.4683781623981587,-1.8039100226657392,1.3753705608517204,-1.5195591593914768,0.7972553152023493,-2.2477111786373736
3.768994,-1.9630558063336403,-5.123682727862208,-1.7914435094552417,-4.955119782768916,-1.8085034925725352,1.3104693564353254,-2.2117180550154103,-1.6434955951829395,1.428011859375846,-1.8032617042892138,1.4001930525167443,-1.8418153098574053,1.364555671298879,-1.8698585520535709,1.4291585410467331,-1.676481291744805,1.4193614088132995,-1.720794648334756,1.9707006232629827,-3.162642175726841
3.80025,-1.922510662570903,-5.247780028233835,-1.8505004792585276,-4.9722251768255035,-1.792672554041414,1.3188900844108127,-2.212276200481129,-1.6360045013000237,1.436965936744843,-1.800486596442346,1.3602606503856451,-1.8414597705942135,1.4066176752667319,-1.8695116266364773,1.4294236559916453,-1.7609245727252882,1.5458015331759765,-1.575580979278255,1.1869787035063277,-1.784857010358718
3.830052,-1.8779948939034343,-4.859084816904882,-1.8221654959743383,-5.036891100164215,-1.805681874723627,1.323453439873611,-2.212234650642021,-1.64423053631904,1.4430701062152385,-1.8033005871121293,1.3663066947605442,-1.7686259520745877,1.3797585377747126,-1.8292995473008207,1.3744783527348226,-1.8052644280743626,1.4968572891369563,-1.606389596968266,1.6136272594636238,-2.356194490192345
3.859308,-1.8746728648170354,-5.048027530712298,-1.8519617180324923,-4.930848662868825,-1.8113877260889393,1.3199422906168925,-2.212905041404843,-1.637930446104547,1.4419041128067793,-1.8185206928502857,1.3655336105213856,-1.8182777050446317,1.4105307970853744,-1.8521194819023632,1.4573495684822213,-1.8078143497578036,1.43968467831235,-1.732359183630537,0.9380474917927243,-2.4106859464330537
3.88769,-1.7265217798120072,-5.032297916237173,-1.8447676546208842,-4.983303125333275,-1.8442424964361142,1.3173345942600068,-2.212503922444971,-1.6407296051787987,1.442686186549216,-1.8183991752809472,1.3656522904696937,-1.7867205403116195,1.3928885544586576,-1.843479155463423,1.4403158345897757,-1.9157385986525204,1.3116090284426076,-1.7886379148873885,0.8020632871113909,-2.143597398704547
3.918457,-2.0516836069902324,-4.869966293786965,-1.7779273231513726,-4.959719197084114,-1.8301779166745553,1.317117106734199,-2.2126259319104173,-1.6425313145334994,1.4585068501445237,-1.8107098655318108,1.3756137647155198,-1.8122311903238004,1.3744733442956016,-1.8890595370027325,1.5348949351081502,-1.798350889800321,1.4542833166982574,-1.6610378039782037,1.27788392926944,-2.243767359362143
3.94577,-1.8633257945003754,-4.992310434918917,-1.85684776851221,-4.993542896245891,-1.802745424282831,1.3201786256958834,-2.2120530633453703,-1.6334154946688004,1.4623110195386657,-1.8082628694832765,1.3878387075396417,-1.784969416218337,1.3745491357557864,-1.8720560373789412,1.3870837444271995,-1.7485565629858557,1.442804206651771,-1.6120427617177207,1.0612040619859917,-2.189440677719644
3.978773,-1.718432199315649,-4.773337022964606,-1.8674903542781698,-4.946016534266764,-1.7951135512236873,1.3120213814727895,-2.212523466441836,-1.6288043536802341,1.456855008493586,-1.8225501224557579,1.3407193137745144,-1.794853415479921,1.4367034423353997,-1.7717905467974029,1.5347144323546869,-1.8197590325876076,1.433144243660587,-1.628658494699345,0.40088860510745916,-2.3676225640894497
4.006949,-1.959227253225426,-5.087597933538306,-1.7939593781137733,-4.952012942347569,-1.804105316589106,1.3149081126376778,-2.2129084749914587,-1.6485583843622202,1.449108590854617,-1.8117087001658945,1.3949891950286613,-1.7923367651354833,1.3969356727198163,-1.8544118220494201,1.475111356263345,-1.7019486830498833,1.5445359484012195,-1.4504735684592267,1.165094824087568,-2.179672724859162
4.03537,-1.719353606419327,-5.063308977795118,-1.7881288217438378,-4.929173343098546,-1.8299341271023988,1.3189578542932907,-2.2119179681064822,-1.6398541119829875,1.4787494779314898,-1.8128308741485144,1.3954664298246906,-1.8258633394572639,1.3849581622753295,-1.8134037206535178,1.5013842093643455,-1.7071759653919225,1.5228878086253972,-1.8211678498136612,1.5587487169407097,-2.2854466224387373
4.063822,-2.0915247182019674,-4.816140830093879,-1.8236026186966532,-4.992884121942896,-1.8055582317535983,1.3084030299693934,-2.2119444846665517,-1.6341207645721079,1.447117498532106,-1.7966954641476158,1.3803528240194196,-1.7564214770606887,1.4297673275282592,-1.8727235594554894,1.4821004305222947,-1.8081901839182806,1.47205308584783,-1.6653850128244445,1.8955142315326334,-1.8210752936439065
4.093309,-2.0687815789282236,-5.0849846990688095,-1.889224634278286,-4.943171871104425,-1.8099315412166854,1.3288159463544726,-2.2124560239911655,-1.6307991686162406,1.465318793864651,-1.7947947064725698,1.375182026193988,-1.7955971066795653,1.4117788420264799,-1.8222085648671564,1.4808064883117247,-1.6761264572589547,1.5461333968152413,-1.7793079101600178,0.876058050598243,-2.111215827065468
4.123495,-1.8441809226091528,-5.123013709594445,-1.8452966119844683,-4.943338713186481,-1.8252605143529894,1.32193171862575,-2.2123594070060713,-1.6293496238220244,1.4719943125373005,-1.7886705182166593,1.3928247807168848,-1.8040042331190531,1.4243322918224948,-1.8005210442629045,1.4149416476812975,-1.7527132467692241,1.5306840748266681,-1.6118290011142682,2.8134727585744455,-2.4905159321453136
4.152669,-1.7887753797117205,-4.911485797524877,-1.8866869000092716,-4.919136457371624,-1.8076987502048703,1.3117526724059003,-2.211968157588604,-1.6370038862429084,1.4669408055651105,-1.8030451304850035,1.4114001656915582,-1.7786383506251382,1.4413502524975423,-1.8030022812312878,1.4746615659920232,-1.7232357475526066,1.5559275341517897,-1.5986528961886566,0.3305479813903647,-2.1000431076267287
4.181213,-1.8556667331241046,-5.096238708463287,-1.8628461823873719,-5.016590855188357,-1.8137495973497044,1.3048203681946597,-2.212020181907693,-1.641445375048328,1.448817645493955,-1.8030181986089933,1.387154001525581,-1.773999022295374,1.4318980284162133,-1.807859133924954,1.4404904974601724,-1.70103725089136,1.5246479427630493,-1.472713895497744,1.805051540389077,-1.924115337679332
4.211625,-1.9408099095719733,-4.901223105584232,-1.79886618108429,-4.9746574277240825,-1.8240831819894405,1.3087277152125414,-2.2124868350150457,-1.6374611441268987,1.4651157226878024,-1.8009999362489582,1.396606196873837,-1.8084404340176656,1.4092972682127152,-1.8384580892244666,1.5497064531966447,-1.7375867018932576,1.564735794936586,-1.6545162623224405,2.0899424410414644,-1.925501978805837
4.239472,-1.7113115305973405,-5.1657276762392526,-1.8421516529849864,-4.959076070095425,-1.8330293986804627,1.330038828972299,-2.2127950220160333,-1.630227430829869,1.4632986527692435,-1.790517204514248,1.4170235880874908,-1.7861824561789024,1.41453297383516,-1.8611165966875247,1.4758909317567024,-1.6792924794413515,1.4947351674594733,-1.748105302816895,0.5830765350191115,-2.1701363130433413
4.26687,-1.9010936816241566,-5.047744137559098,-1.8190298607509654,-4.885665865618263,-1.8273918481318352,1.3162931342486535,-2.2130296141058765,-1.62230060201736,1.4672532185706733,-1.7966045268926152,1.3634873908262917,-1.8009185600162054,1.4067578628926392,-1.7778163627898975,1.4720287553574143,-1.6882579793087058,1.4681389349608864,-1.6629438653825788,1.9820228699714715,-1.9541571205126678
4.306056,-1.7380100503190081,-5.049251734367964,-1.816767545427082,-4.98401052941591,-1.8017247499772167,1.3196537659678114,-2.2124431849922286,-1.6213220457572333,1.473706610610865,-1.809384892223205,1.423384148478584,-1.788434193346495,1.429403813015734,-1.8635277750839796,1.5076152249887724,-1.6936800129378982,1.4216237336304596,-1.3824667016938244,1.3465615756857756,-2.151194514188771
4.334449,-1.901519721134823,-4.8167701333350195,-1.793081260641274,-4.967184374120799,-1.789915348805182,1.3096792333392786,-2.2122457850755737,-1.6251360840076645,1.4642916260280456,-1.7991375900780653,1.4448179570508122,-1.810275100376871,1.3847245260389074,-1.807595940447415,1.4915819860854895,-1.6794806080258546,1.5915545903389485,-1.7600531623884732,3.3905553593824322,-2.3797591510267266
4.365196,-2.017311655800061,-5.060824694794242,-1.8401868513217507,-4.954688679835571,-1.8208278076167328,1.3269444634305874,-2.2125412605739454,-1.620658119532676,1.4665271126037778,-1.799612269414077,1.4096550446397833,-1.7726292022142411,1.4298535531537748,-1.775040096649534,1.3873658050923148,-1.8055995779380856,1.4315170672580606,-1.6217725338701878,1.6862229871618322,-2.279422598922567
4.39335,-1.750649826587375,-4.9989428083948235,-1.8204237167646962,-4.951976467417468,-1.8255224763373636,1.3116598886289932,-2.212551103003852,-1.6348693014480493,1.4775822381646708,-1.8033397335033012,1.386828023891096,-1.8108295429969272,1.4290768290070521,-1.874866080734635,1.5220311909715052,-1.6946673723553958,1.5745207043603826,-1.5366216031787008,0.8899874978791086,-2.4329663814620988
4.420307,-1.7098350796690036,-4.937427266877295,-1.8267492031225607,-4.951967294837672,-1.8018694387356284,1.3168659531708733,-2.2129051530673283,-1.6159813531340503,1.451334417070521,-1.7946805350262809,1.397541797687105,-1.7856037218169374,1.4305611266916372,-1.8660285014681017,1.5246906088987338,-1.746995475295889,1.6312066032126187,-1.740277732729801,1.7220140169413467,-2.662425226466574
4.449958,-1.7681918866447623,-5.1144575104781484,-1.8410599226703683,-4.920174094274136,-1.8307297943558773,1.3150680512198991,-2.2128022996808343,-1.6159504606566282,1.4716192659972018,-1.8090374808894922,1.3799937630027668,-1.7893656164830114,1.4012081668927128,-1.9066635904426998,1.5272246633189381,-1.8024515555890042,1.54281855437513,-1.461093607399213,1.9723768669037323,-2.512109318158434
4.479126,-1.864701429764975,-5.089076962817562,-1.8138386161316964,-4.959543760778715,-1.8019053891933208,1.3203202904255185,-2.212394142275524,-1.606397087686584,1.487974245618749,-1.79933430353019,1.391523959499794,-1.8377752373910643,1.4388686766283203,-1.833489672107607,1.5017473941066581,-1.7124916464814732,1.4186206327185067,-1.6384349247583003,1.9598935578501189,-2.252094552082746
4.507581,-1.838706749218243,-5.066648403063349,-1.7932435922208316,-4.974421645292612,-1.8131118803719637,1.3212897664925731,-2.2121568778818763,-1.6106340247207127,1.4684735779927707,-1.7995659392541605,1.413027589198945,-1.819810744625392,1.4369366679762565,-1.821059421971652,1.5515863942338193,-1.818519722278974,1.5324239467012886,-1.4940244355251346,1.1534476537344658,-1.9739119160135685
4.536271,-1.7500801883692998,-4.965241496535645,-1.8626510916029557,-4.913072800213381,-1.8087188951832303,1.320565648647915,-2.21264086273533,-1.6071730401738398,1.4655703327099312,-1.787226188330236,1.4072466057340562,-1.8221421961005977,1.422311048424014,-1.8154168237479646,1.5477898402530064,-1.7821560661919578,1.4782777056752618,-1.7074064215964202,1.7442920557576242,-2.52308633841541
4.565839,-1.9670107883557657,-4.900302065836989,-1.787830333100246,-4.953811140801413,-1.8184955428677518,1.323098529045742,-2.2125305214473685,-1.6023611741428891,1.4559825892532177,-1.8007448335189011,1.429464040832231,-1.7755595927090249,1.3799993514369406,-1.876210855858012,1.5115186742430815,-1.751763524618365,1.5593551784387487,-1.5400368007244274,1.4648119688052967,-2.40638062446646
4.594565,-1.7499143523389962,-5.050890545167588,-1.8753362958292854,-4.953972594827398,-1.8085281753041083,1.3248705907715757,-2.2122324130300055,-1.5947410874288048,1.4613362686921372,-1.7911525762410374,1.3917596534493026,-1.7836139063451715,1.3699777974286518,-1.8287829906217887,1.5242546186113828,-1.7438447740406589,1.3944502890820731,-1.5471321060158238,2.0844023315176456,-2.3048111880537
4.623888,-1.88963143755677,-4.946405260928188,-1.7938998334000233,-5.002475912705718,-1.8011158536079859,1.315719159587757,-2.212224114115714,-1.6066393805807497,1.474349206195559,-1.8055133132111412,1.4259913979483643,-1.7859297829679186,1.4549057433087642,-1.9113407661740145,1.5127663149058896,-1.73835780935407,1.4189347719880607,-1.4511178375174518,1.9489386421174513,-2.3010357742641236
4.65177,-1.6384349247583003,-4.818781835083582,-1.8901255784172861,-4.98215595354885,-1.8140406597726018,1.314389794461914,-2.211641807821233,-1.597103022379434,1.4779971865746178,-1.7986948005326835,1.4220174327127433,-1.8032460146586322,1.4236269133116812,-1.8648510964253848,1.4604619292404828,-1.740535286405643,1.4496216940832165,-1.6797852145149723,1.3055892093430514,-1.9872349439864534
4.680033,-1.937190737544137,-4.981271613471501,-1.8859077122224794,-5.010033048957227,-1.788215577065023,1.3186850137090556,-2.211981735039323,-1.6002777790276557,1.4808621153687491,-1.8062692064920487,1.417832362100986,-1.7692190596890731,1.3684444704980965,-1.838010442718816,1.4757992010035692,-1.7196862744043853,1.440656688521615,-1.577805557800784,1.7493262006231152,-1.7229446532280288
4.710394,-1.6775319994440112,-5.1544350117092925,-1.9275826102006626,-4.973032976392279,-1.8140990563952506,1.3282477925416423,-2.2113794335503476,-1.5883201871285324,1.4834055617211805,-1.793642779418439,1.416228628866807,-1.789923591117165,1.38748434276788,-1.8033532685998057,1.4788509831079115,-1.7344451124694784,1.6085517366539472,-1.7410082520803711,1.9222411207984482,-2.2502101322027452
4.737484,-1.8960311876486573,-5.021649368751386,-1.812479691330037,-4.918454127331087,-1.789790041710536,1.3167843873962104,-2.211349068179962,-1.5999378722741886,1.4898131896451374,-1.7945868668117797,1.4292168669291567,-1.7860840514038812,1.419266662032513,-1.7972012746947084,1.5128033699601755,-1.7020375873047051,1.5527477453169656,-1.716808584506172,1.145045257632992,-2.375422889292052
4.773981,-1.8394993514300677,-5.061539562618051,-1.7832490731217805,-4.940513585237602,-1.8103623228888703,1.3142704225211697,-2.2108629611472557,-1.603700533823997,1.4868213130294583,-1.784957585873829,1.4128444024170854,-1.7585171246200109,1.4380504310410038,-1.83685620376191,1.4704154237119251,-1.7006072297934638,1.5707963267948966,-1.772216009792216,2.436024475904582,-2.6268712892276223
4.803811,-1.5763518251955893,-4.891182035187598,-1.775618017901092,-4.945981135791842,-1.7993881560636975,1.3129223371188694,-2.211378092864066,-1.6057292830382894,1.493308160279529,-1.7981943838211287,1.4252494657478216,-1.7654380515522974,1.4127772902359577,-1.8504690309870087,1.517706165835947,-1.6798217440470424,1.4354285616244107,-1.6743846064446504,-0.09065988720074511,-2.134792243823327
4.832079,-1.8771972096365712,-5.014180820290408,-1.825978717415715,-4.946622267199766,-1.812676626482424,1.3137367009741687,-2.211502202274054,-1.6104164825154876,1.4771242293240203,-1.7873775333237774,1.4178175543484062,-1.7833794409538863,1.4263547484202521,-1.8234745490274478,1.486168598354974,-1.7481804307049007,1.4688779593140227,-1.5299471284660495,1.5591689438385128,-2.211024124856628
4.862105,-1.8738768515946709,-5.048701612174071,-1.7823954768687844,-4.943241438914293,-1.8350862362663007,1.324911078479794,-2.211206641376904,-1.6054145257506578,1.4937387484554696,-1.7897247732685133,1.4050268784624327,-1.780286936758084,1.4580465112388945,-1.8164648828788834,1.4694826206299527,-1.7375638742106672,1.720356066668589,-1.6944559111616848,1.5072456553694393,-1.9982124632913791
4.890381,-1.9037196006302661,-5.072829894866818,-1.86066144180197,-4.994943932854274,-1.7853440752668344,1.3240079729294263,-2.211455871953151,-1.590751660726071,1.4904189503666723,-1.7938966432939443,1.4130624968681433,-1.7668308494668516,1.409542047693095,-1.9191264410705915,1.5166975406910517,-1.6391460671643248,1.4888208219867427,-1.7626335810768285,2.3067299215907537,-2.692078379082301
4.921278,-1.997423819921762,-4.903366143135571,-1.8962668505050224,-4.944883155430956,-1.808727338401533,1.3182888905212407,-2.2100434547021304,-1.5898294129586146,1.4806094138101658,-1.7952895402319664,1.4032719228557216,-1.7518261534694477,1.3981662294294994,-1.8193368626591284,1.5688526946456947,-1.7126933813990537,1.4803266621522666,-1.5122948275731953,0.5622848023425873,-2.332942867381882
4.950553,-1.7138796204630349,-4.920260347480037,-1.8597434538449065,-4.940547975272991,-1.7935062378286173,1.3231497534964618,-2.210986469219938,-1.5970071109794535,1.4795132219830105,-1.7569767081308205,1.3830020769458176,-1.7562584092408018,1.4169383352867895,-1.8082081960404361,1.5000408525697095,-1.6987031307519511,1.442340893927429,-1.639122472937831,1.127871139686643,-1.9763438506908808
4.97919,-1.7088846820840458,-4.930614860270787,-1.7782364302084877,-5.001957490574604,-1.8052869587160392,1.3166147973409217,-2.2105906441892884,-1.5865513256179233,1.4851488344898685,-1.815643902552778,1.395351297233381,-1.7730716599485858,1.4664448913499508,-1.8121180305426663,1.4928296929633542,-1.6859223087652309,1.538484344431344,-1.8305280178480334,2.356194490192345,-1.8058085425155537
5.007546,-1.6804179943175366,-4.9645574537127395,-1.7770687062975572,-4.9748852312865415,-1.8175969143950814,1.3300009786611613,-2.2108998339135453,-1.6007697108169003,1.4818357695546573,-1.7773823216481923,1.431715268147709,-1.789667425594776,1.3691887006752714,-1.785935976829218,1.4679408822048914,-1.608637262338661,1.5027198685368972,-1.4357263310518495,1.5569083308639295,-2.2579205369363633
5.038407,-1.74882223191184,-4.940562502996499,-1.9027431774982821,-4.987933113771202,-1.78601382039058,1.3142252401797123,-2.2101394553925044,-1.597436342940881,1.4756158808115725,-1.7715577979598005,1.3942686840757141,-1.7907106020375205,1.4320021755232493,-1.8015554427575542,1.5194900413379582,-1.6944479629206215,1.5882026924369574,-1.6733377841277657,2.208882326063791,-2.4109342702422305
5.091817,-1.7532117338773907,-4.884579794907631,-1.9271882517173173,-4.950020462078871,-1.8260200448529755,1.325454027320424,-2.2100364263287657,-1.5898549208145953,1.4825288253148432,-1.7858682702260216,1.4294866593181401,-1.7667199465854595,1.4220577750541628,-1.8114991282689932,1.501477516676127,-1.7520462964171921,1.6262948320406,-1.6749379715399793,1.3225064174918066,-1.9723120286752607
5.119087,-1.6977691164089757,-5.125895054663088,-1.8682615437365442,-4.96789853367548,-1.8055606775394428,1.3353152936137107,-2.2095040672842274,-1.5731357774339334,1.482435550383966,-1.7938811528582241,1.410895162641209,-1.7780998193016773,1.4483352693775553,-1.8110293915301174,1.54112233748162,-1.7815498707001052,1.543264558914685,-1.6210683987926244,1.371240943089595,-2.4993936273939577
5.170182,-1.9913234732592016,-4.86521637145612,-1.8679448739449274,-4.960913181298431,-1.8234017587014137,1.3201868043169687,-2.208832164286835,-1.5817965927977728,1.4837155223788767,-1.7882118787147954,1.401432188639439,-1.7658444731160992,1.4114121486358335,-1.7942061232058542,1.4902622260370744,-1.6720228310211243,1.5468488098726887,-1.639835364469233,1.9467572806661526,-1.7010884865239513
5.208565,-1.8247105766272738,-5.086154777587504,-1.8565093590496604,-4.946219663076324,-1.7973985083485384,1.3232143622488015,-2.2089460432963506,-1.583820701760669,1.47812261147831,-1.7856931401419898,1.4129775529226865,-1.7582655033411134,1.4230864743564642,-1.8150486417654899,1.4965528751433153,-1.6989171908765166,1.5127806963940473,-1.5171096482193978,1.7238453354246408,-2.5934012890760054
5.263925,-1.596877368085649,-5.078346639673289,-1.8282289386402144,-4.978476293937743,-1.8080456752487644,1.332087748703895,-2.2094980553458963,-1.5898427691795651,1.4916658373311928,-1.799663071276814,1.3877126274410747,-1.7996638230672957,1.42642000908212,-1.8605019373641976,1.4847057088606508,-1.6155425582495038,1.5167408219906302,-1.4773979708577125,2.826377953839211,-2.203248161508783
5.291545,-1.9704289579613588,-4.8809077430799235,-1.8047450363835376,-4.958592757753144,-1.774320379483897,1.3386579910456937,-2.210329104564579,-1.5897969724495429,1.4527678900324927,-1.7731179551732004,1.3884678263570487,-1.7907208254183922,1.4546955012531677,-1.795528824902598,1.477467483383023,-1.672932756014939,1.4662069923132866,-1.5973153074376218,0.9713438419532335,-2.137968610306215
5.318605,-2.061780874053536,-5.119972952806899,-1.8514061618843127,-4.932904777405046,-1.8042355101051415,1.3387004534836262,-2.209888680499319,-1.5995260578637813,1.4715368228427466,-1.7936379103227058,1.4073385711336375,-1.7413221344298748,1.4300355360142882,-1.8328822594102858,1.47634139139985,-1.7279937175025764,1.4516159303050478,-1.4000611153196303,1.6657480331376529,-2.273624034497624
5.345166,-1.7782925532301028,-5.196168097515892,-1.8812215826082035,-4.917376017434246,-1.7634161203534189,1.3277208198814283,-2.2106179962837578,-1.582610024457786,1.4695517295223555,-1.8108037609401852,1.3807095097752278,-1.7703218088765345,1.3805659491624647,-1.818367096688016,1.47979362164392,-1.671593169471613,1.452902267772802,-1.4891071752024199,1.892546881191539,-2.304749408175506
5.373476,-1.9574650908864843,-4.854944796421874,-1.8612960820073225,-4.929079270088804,-1.7859735174591151,1.3178286318286114,-2.210992570810457,-1.5988329139282191,1.4733310708470901,-1.7976562559848162,1.3792763083893316,-1.7736414239789877,1.4158764251966074,-1.881016756856032,1.4855488846916076,-1.8195720030858835,1.3955996064605256,-1.7767478275945452,2.2335258346878883,-1.7975951748487824
5.402168,-1.6434650757923903,-4.8634043233060495,-1.8229591713780804,-4.931478890241343,-1.8152067620423367,1.331310705427347,-2.211280048169532,-1.6098563703947895,1.4915176918362747,-1.7999941949052414,1.3836520387740292,-1.7764502904945327,1.3705707019031128,-1.834781127457163,1.4627506112270758,-1.6774430591676543,1.3562283723919446,-1.7227686072232005,1.5270286749996402,-2.5508800295763123
5.434717,-1.5664295423244903,-4.88832860583722,-1.8115689158819146,-4.945058234867624,-1.7921504939293453,1.321514795883585,-2.2109950625885046,-1.5974628557824568,1.4780638843526905,-1.804339822171106,1.4132146860234367,-1.851625544687278,1.364233020128769,-1.846795697092677,1.5251526374143645,-1.7494635875233826,1.6073185410099797,-1.6702051040320354,2.2455372690186626,-2.702654843203024
5.465072,-1.8990543815219507,-5.035496386051777,-1.8052286143662684,-4.942910819428058,-1.7753087598685189,1.3162117407606544,-2.2116256364040616,-1.608564353720261,1.4540947629578556,-1.8109937379924437,1.382540219414015,-1.764692950608579,1.382574821490126,-1.8410701497991677,1.462720001220675,-1.7489634875450635,1.5459567162908074,-1.6992835292271127,1.3671378008174166,-1.9165422747833776
5.495548,-1.8261912798527347,-4.945449256738763,-1.8725035584265484,-4.912542808064014,-1.8249082832281125,1.326259164743099,-2.211315091425864,-1.6040363094681678,1.4710040165067115,-1.8210195852638735,1.3980319222812263,-1.8097734766528628,1.3864116248711735,-1.8610236433358127,1.505952299241696,-1.8018869939907938,1.53286073970892,-1.668841604088736,0.8760580505981934,-2.3281644502325185
5.522453,-1.7475051828649126,-4.868359942623922,-1.7732590386937017,-4.943048086073897,-1.7824914839346147,1.3295873636314697,-2.2116793917409043,-1.598928679121582,1.4574211624244728,-1.8108938469276525,1.3822452018831037,-1.8140536360544084,1.3911679001473911,-1.8961981657411897,1.4551912567463423,-1.6848543924651953,1.4849656535186417,-1.565240828394204,2.6108191563869925,-1.7378300161144373
5.556514,-2.055945997781906,-5.093869067023796,-1.7748143063874453,-4.934306961301555,-1.777710441256403,1.3278210120479002,-2.2122936666447717,-1.603050689389029,1.4666809611100504,-1.79726555779819,1.3641759363730062,-1.813474380483729,1.408068952154519,-1.9094866526247167,1.5016086917416174,-1.8299447339356383,1.463152279176094,-1.8528851512684001,0.40265465355177005,-2.1705129845052116
5.582181,-1.8676410001713069,-4.917117131088011,-1.8251441763875071,-4.949982026148982,-1.7857226417743606,1.3321078089118712,-2.2122696616524964,-1.6055078057960388,1.4743819916867378,-1.7909846007440609,1.3814143332405175,-1.8249155031775541,1.362714150880097,-1.91340435153183,1.4486011561035474,-1.747127586910563,1.4179927012245055,-1.7250569327484238,1.9644945507548706,-2.305390786134123
5.60907,-1.591454544604089,-4.800126120166813,-1.8661932908197068,-4.990056585297893,-1.8021871421799536,1.3161636956778746,-2.2120311279895524,-1.618499379910463,1.4600481923979243,-1.8097167291459075,1.3888630847697363,-1.7726888142719228,1.3758595768411352,-1.9013715476062019,1.392067143907407,-1.7700292754820102,1.3438545603483838,-1.6534949829211125,1.2818209168022818,-2.666451297873971
5.63724,-1.5262398486586868,-5.097546486748164,-1.8166141505639397,-4.953344143093876,-1.8020594309059108,1.3330356492111506,-2.2123059330680057,-1.6084067283071661,1.4674665705230283,-1.8185957684993348,1.3629859429586881,-1.7933326837490442,1.3801376962368364,-1.88365614680781,1.4913015990324807,-1.7773565994988547,1.3342721357814145,-1.6513065184074607,1.6651102781220772,-2.378917851033986
5.664246,-1.6138731107186584,-4.936179520401575,-1.8796600989584995,-4.924409179211283,-1.7672155151526543,1.3263618122031666,-2.2129763617809046,-1.6031400240231484,1.4458044707879387,-1.818364651360451,1.3886913532746359,-1.836661079295936,1.4315563328787393,-1.8745930094280459,1.4038907433457712,-1.8405706156226198,1.534417236474201,-1.5258827313251073,2.301703033951614,-2.1287921419099645
5.692567,-1.7469916249807511,-4.916186501427004,-1.8174917264326633,-4.969316760309819,-1.787250120337898,1.319745522300177,-2.213019137916184,-1.6092433397943413,1.4637469046303284,-1.824395466033897,1.360208171604447,-1.8513844528589676,1.3581769516259745,-1.88986592246727,1.4534596100445885,-1.7021117657779847,1.3162759685169478,-1.5635149020845402,2.4186133001883277,-2.138281973826163
5.721149,-2.1372666781579746,-5.077700085307013,-1.779950926502508,-4.852171466821824,-1.770841657474116,1.3312714895355644,-2.213421578995694,-1.613445027712409,1.447953492461111,-1.809440290935398,1.3909743797112097,-1.8451555508530397,1.362993003357401,-1.839478971133741,1.4188752243122655,-1.7637265814227316,1.5565115842075,-1.9138202672156,0.966324624151584,-2.4602944283019443
5.753877,-1.7200838096646827,-4.860338415692145,-1.8565231564350553,-4.96934407501793,-1.782705764297832,1.3330437546061842,-2.213396813625176,-1.608292996599324,1.4526631144759852,-1.8150033851366203,1.3329926667699168,-1.7804905490624505,1.3439101196078356,-1.8768795648306458,1.5483511171676296,-1.834653170945424,1.3253779099584697,-1.5782588748301456,0.8288490587889792,-2.451146196535101
5.782535,-1.6938822864899052,-5.014836913162654,-1.8487991618253472,-4.964456371653721,-1.8246116359524396,1.3223260828818986,-2.2130167672339214,-1.6276983043993938,1.4486193566517414,-1.8107325867525492,1.3575570223769344,-1.810539435665351,1.3663751214177537,-1.9012702595422242,1.4325983921864156,-1.7914773423881982,1.5592361481394867,-1.6041173226731438,0.8545944420160999,-2.356194490192345
5.813002,-1.8396368084738548,-4.862201436957589,-1.8833728266464216,-4.946072234364467,-1.803133640619353,1.318709122444806,-2.2136752991695703,-1.6200745816058113,1.4415955097803725,-1.825839484909036,1.366591251798349,-1.812392696509411,1.353800179628298,-1.9045722034465487,1.436216517261071,-1.6874709808087924,1.3001376332057846,-1.6911271981941984,1.1441688336680205,-2.5535900500422257
5.841438,-2.0516836069902324,-5.115001382795813,-1.803587227769661,-4.933562617326485,-1.780962016498943,1.316004792634197,-2.214297435588181,-1.6166075639872022,1.4493046028772707,-1.828897084755935,1.365103895306556,-1.83689410257463,1.3523842357281222,-1.8527499296409822,1.4313069721931284,-1.8278662990665338,1.3620191446128314,-1.8097608470148834,1.9028557943378053,-1.8341939593404157
5.870743,-1.7317841405657042,-4.991659512871147,-1.7888445402842494,-4.975895292339089,-1.7934269908241864,1.3180695294999873,-2.2141835922371245,-1.6164762270279212,1.4375351504134715,-1.8225732840697741,1.3470547671966013,-1.7989514127152444,1.3623641950688465,-1.8904669211681302,1.3782130493349845,-1.8847345401314377,1.4725223735388875,-1.534641875299063,1.155890569104022,-2.3946370802135344
5.899003,-1.6137805866626687,-4.96816741998123,-1.8583721575753438,-4.943516805725631,-1.7740593800806796,1.3319024161090764,-2.213960521160503,-1.6229278836184866,1.4399360896388473,-1.8174304067210618,1.3712051475537281,-1.7974983538066458,1.3610612541622527,-1.8567286878157543,1.4311602072928686,-1.809220509833472,1.4236499765742163,-1.7870899802238793,0.7961504371884799,-2.315676137713998
5.929117,-1.7996883167421935,-4.868069623173145,-1.8004233764130912,-4.966919498321682,-1.7748143063874455,1.3197492509473456,-2.2134196270910467,-1.6175061431764806,1.4615052872019247,-1.8101392846437823,1.332390338972793,-1.8598515079579936,1.349324304870722,-1.8722959219396118,1.4457486516847102,-1.760515833642265,1.3539536775918106,-1.548243760144592,1.3312132947599429,-1.9933278802762255
5.958334,-1.898463971897574,-4.849225989623633,-1.8218884508761988,-4.926063946533208,-1.7836472087375426,1.3223673977048926,-2.2140824407619677,-1.6265592840206713,1.4346795546343944,-1.8116427820363081,1.3757760593899753,-1.8250684026602446,1.4081221568506699,-1.920714742158608,1.3998399812211868,-1.7510774968275271,1.3513130488534022,-1.6676228356489227,1.359284057693882,-2.0581975665961103
5.986046,-1.8738882345043906,-4.919885206819893,-1.8442946259257142,-4.927361338496167,-1.7961616823819953,1.3146891196942119,-2.214476047288981,-1.6327010668099418,1.4325550894052341,-1.8177828933537377,1.3505424124012564,-1.833726382743855,1.387707464875241,-1.821123485898822,1.42730267961442,-1.7760950228888523,1.4442041995149246,-1.737843255536178,0.7738156697888171,-2.339053312053773
6.014681,-1.768964087263497,-4.918150703471417,-1.7843438310242408,-4.967870470977552,-1.7940882714696789,1.3195209708364974,-2.2144532610382086,-1.6265903291587747,1.4308687998532226,-1.80846536127023,1.3647634782570743,-1.8264647747322036,1.3478355617789435,-1.844630881520049,1.4622330301706414,-1.858986345234827,1.3002829398016806,-1.7071029434825524,2.0760865148942913,-2.496812773115008
6.04609,-1.651159788050017,-5.091630069264635,-1.7662220927380743,-4.9250195219092365,-1.8034289548214055,1.3199566598683938,-2.2149186783870176,-1.6297111193844889,1.4299426895849534,-1.8264182778269658,1.3793364276032458,-1.7949084537476485,1.3862687504202682,-1.9161476485835525,1.380304930426883,-1.8683580515327025,1.37992808938614,-1.61403858459296,1.440504167065842,-2.218768344695392
6.072955,-1.6965657475554028,-4.834758373172599,-1.783186478269995,-4.848885989295195,-1.822017500693409,1.3099044659419952,-2.2144951216028663,-1.6227989918079968,1.4413587838912394,-1.8446997863684178,1.3587062333739712,-1.828250948952042,1.354838976056952,-1.8941751654003354,1.3924980357019132,-1.7110041938164837,1.4153049435263108,-1.600490566401806,1.1207997469048936,-2.1973237572056017
6.102809,-1.802241981551317,-5.051333607380322,-1.7888445402842494,-4.950659336269876,-1.790165675285879,1.3209030813389402,-2.214122456934346,-1.6300660037679338,1.4552007086369838,-1.8045153443195958,1.3384296075480906,-1.844744863732414,1.3508886079404887,-1.94788391380827,1.4667232084031527,-1.7130482429881324,1.4200499456744733,-1.5865253666095644,1.1180178549713606,-2.0846409665208885
6.132689,-1.6142472221864284,-4.984181139059379,-1.8420549755766946,-4.92357077395485,-1.802305889984876,1.3159808749705622,-2.2140473745845326,-1.6221323977811277,1.4465689809581896,-1.8220680576986057,1.3550395848198549,-1.856245268208554,1.3353622624648054,-1.9228146370276804,1.3923039876862846,-1.7051509880283244,1.3662295751350595,-1.8917358513612361,1.3734007669450596,-2.084116235778717
6.161191,-1.4583691959647065,-5.099654865868066,-1.8219361763591848,-4.937361218133414,-1.8199963905729482,1.321491807450376,-2.21434563569087,-1.633410998509974,1.452676557585752,-1.8207104092258304,1.3475701208038866,-1.849154322050085,1.3363886602335702,-1.8630143009544864,1.4274818386963446,-1.7920152033937453,1.4265536940060077,-1.8113780333331477,1.5036704385927921,-2.333544642546168
6.190213,-1.904341878085712,-4.906063132639694,-1.801823654745875,-4.960502429481363,-1.8063039587781626,1.3085363244853017,-2.2142613348852858,-1.6372173235371987,1.4488873118789394,-1.831920443448027,1.3120647569183952,-1.8453657644847028,1.3536002282166075,-1.8910796845918465,1.5074620281264026,-1.782785717125493,1.289694769826427,-1.590617519152008,1.203169799481157,-2.3386524301349425
6.219006,-1.5672752145862598,-4.91830563725035,-1.8056853404956585,-4.985159133857602,-1.812672541177163,1.3191348955948736,-2.213748435500447,-1.6332082385264575,1.4507256244274922,-1.8236227008325847,1.3452866916064727,-1.8396457727021196,1.3322628595547021,-1.8689130501917672,1.3979497999536896,-1.8107999065909008,1.5588921272365868,-1.7640078106427026,1.580504759629006,-2.493141090187646
6.249967,-1.7980515874140781,-4.82841562068029,-1.837916515015854,-4.9420003066147284,-1.7926757585674884,1.3184926947101787,-2.2143229814813727,-1.6382479215878583,1.4342225880863024,-1.8236316593390223,1.3449985321474043,-1.8286516267252158,1.341454249229328,-1.8995581598168638,1.4454072064533856,-1.6779493442718452,1.5234632860283415,-1.6822725486046588,0.7288547264525875,-2.3871704945899337
6.279146,-1.534448705775875,-4.935667306520472,-1.78282285828473,-4.968103427353281,-1.8260598072630883,1.3200159846801636,-2.2140933303747765,-1.6382106447809208,1.4331150749599835,-1.825818401059475,1.361556062428582,-1.8283621778417276,1.3404706940426192,-1.9011502427100586,1.429664382982522,-1.754249091188796,1.382021243057161,-1.8538065835280595,1.8461086907280109,-2.298988253013154
6.307031,-1.471446044238874,-4.839234629806187,-1.780611893856349,-4.962686742283069,-1.8064029051109098,1.315632467962271,-2.2136390693316725,-1.6349284417963275,1.4463907876299178,-1.801333332596774,1.3358658650331154,-1.8361329745690436,1.3331704723347224,-1.8519590002553072,1.371133197135403,-1.8575855777552248,1.398039100551165,-1.6466599531009898,1.8065868870785629,-2.138393599655915
6.334032,-2.009239190468749,-5.098457477332661,-1.8032983823516033,-4.908535477681551,-1.794491430750737,1.3245075589009698,-2.213946971987093,-1.6391614867657878,1.4535225871204558,-1.8306720331634891,1.3779586205243863,-1.8139116380410658,1.3330639136479288,-1.9226284885133769,1.414577334832943,-1.791697411818796,1.3862297138430253,-1.7411201172450947,1.2041081655951618,-2.0344439357957027
6.366319,-1.6168164429107512,-4.877537657799317,-1.9528314207771102,-4.9711232241890535,-1.8299206140573177,1.3144669718403992,-2.213483859989768,-1.648844841707632,1.4564731885631426,-1.810385041498267,1.3499104346093467,-1.8320148614094316,1.3072774975924695,-1.8294112642206024,1.4217728975399235,-1.8335602714962937,1.3445487466013752,-1.5483785582835614,0.7678561033400685,-2.735960674989838
6.392095,-1.997890237798389,-5.180546141679972,-1.8888431944227786,-4.955207819656147,-1.798956391679122,1.319309935657813,-2.2134417837063367,-1.64940716458553,1.457319009474633,-1.80142161393975,1.358179213776288,-1.8671098909897723,1.3194456173704188,-1.9315862549609724,1.4623214724001792,-1.748057199794002,1.367277736795735,-1.521922235337627,1.205049025532552,-2.149603787204207
6.418106,-2.2668274270935376,-4.94809911387036,-1.7729651200834473,-4.937532423033801,-1.7819797541657845,1.307225781504463,-2.213778806072198,-1.64093996815761,1.442775421839065,-1.8166936569832661,1.3696951195341895,-1.8355580640834424,1.362541674390987,-1.8677407515598108,1.422415308539072,-1.8646506506440286,1.3846977871910682,-1.7949557880381402,0.5880026035475675,-2.140228240440405
6.446636,-1.9423671172017165,-5.142224675529988,-1.8144803246689394,-4.951559231596108,-1.8371028777988296,1.3154845915823281,-2.2134467435032934,-1.645103703635655,1.43807384308954,-1.8159572388718104,1.3372471888070387,-1.8195516382925456,1.3149611128053462,-1.8989162218102034,1.4454790744461323,-1.704916938652821,1.5399313460834956,-1.6995565791884535,1.1583858851975093,-2.2055128884978483
6.473604,-2.081521587458582,-5.07940476141458,-1.7776277400801208,-4.946924158975996,-1.7986036262933247,1.3049806897947331,-2.21284776352586,-1.6428431313316922,1.450775960174907,-1.8273960393013189,1.3425781216424029,-1.8085189754611364,1.3723083487647587,-1.8818196807399472,1.456921613506316,-1.8197771030261831,1.505233861640797,-1.8813113989335613,1.1436067201803286,-1.9490903181363561
6.500621,-1.6655685965703835,-4.997901629050697,-1.833224302808218,-4.916555334218377,-1.8087815595151822,1.3150396379197882,-2.2133993117453183,-1.6481888775615872,1.4533187019118492,-1.7983560070525662,1.3628223595792823,-1.8135609713991605,1.3526164980255058,-1.8904504482041402,1.3557616418907694,-1.8030983372774467,1.4375865389706952,-1.778034088516289,1.1358947908077925,-2.078968944630262
6.530055,-2.019040789509002,-4.888422059413884,-1.8233506025729562,-4.879547256523112,-1.8190040092212114,1.3110880892744439,-2.21238641729844,-1.6475431593856065,1.4245200639014803,-1.788813594690058,1.3513078921675012,-1.8087718641053556,1.3827854974936447,-1.824398271126263,1.373232671468373,-1.8214045600797386,1.3526568549272582,-1.7941717031155382,2.0899424410414196,-2.4866707215845687
6.555863,-1.6293802395931116,-5.027036260408827,-1.8988949415922893,-4.981204986603378,-1.7997788394603695,1.3179179398580547,-2.212585595756865,-1.6511144511346112,1.4640815511860417,-1.8110019006786287,1.3640552446375256,-1.8313177796512752,1.338879134689458,-1.8802343987472658,1.411128201590125,-1.767729565827046,1.466867500174997,-1.6211516003898865,1.1183214372329033,-2.2829665888105115
6.585122,-1.5578100438747242,-5.048223110604192,-1.7335237014352776,-4.960536200715016,-1.8073874885718322,1.3090753360007006,-2.2127043459824565,-1.6543234719324167,1.449216263054588,-1.8244613165435861,1.3517670205761931,-1.7974395134447259,1.3655180473364155,-1.8871317716671137,1.4472961242186022,-1.8575678836061742,1.449519429490984,-1.6582134203360885,1.129936795177227,-2.2351672703831293
6.613314,-1.6635526469830404,-4.848746828038572,-1.8058406020179736,-4.97814027845078,-1.8208204329273514,1.3117423469156972,-2.2126474437746975,-1.6476178902283527,1.441686439046649,-1.8003915881411643,1.3424759502706818,-1.8115926211632625,1.317626720574108,-1.8991693009342066,1.487581662684528,-1.800177369144074,1.3289573707765963,-1.5879936484362398,1.446441332248189,-2.3678898633580343
6.640033,-1.848155694586771,-5.0835078781612015,-1.8422251306142636,-4.941411550964802,-1.8368806469973766,1.310539074628826,-2.2121992643165673,-1.6544065298883932,1.4473712458407015,-1.8207076580330888,1.360075190447119,-1.8286340484028047,1.3473950703561355,-1.8375177492978816,1.3984958992065237,-1.809600640804561,1.443411038493271,-1.668173740933037,1.3284049800163122,-2.198104519070638
6.667014,-1.84587167638394,-5.009847638902805,-1.7801035489453394,-4.986648597402706,-1.782745978539181,1.3104535982214809,-2.2122212184208645,-1.6442768392759668,1.4511872417685998,-1.8122528085799798,1.3583968912514395,-1.8398937915695044,1.3480332379827418,-1.878193799917718,1.5024721854112533,-1.8125491946591414,1.3902564853119814,-1.7486440347597723,1.059137593427575,-2.13982137498466
6.696379,-1.997695780752716,-4.969596050074594,-1.8021394714202599,-4.944717901736858,-1.823026217686907,1.323311226300132,-2.2117331826398448,-1.6520390033283918,1.4539856038143124,-1.8054761877945056,1.3443781603966078,-1.8267282248663081,1.349719586654583,-1.8265540085934409,1.4343111255493357,-1.8083525513662653,1.4129563159016145,-1.7497349137593878,2.2549376971624056,-1.954414727055885
6.721832,-1.99184095510112,-4.8497102133528225,-1.8092933591457967,-4.920315393617347,-1.809557131300828,1.3093800247574323,-2.211284400537956,-1.6519521809111142,1.467642099987041,-1.8112345198525892,1.3584863068377644,-1.8088785475334124,1.311340045163888,-1.8826114980067177,1.4278985219618996,-1.7904710555833976,1.5213775548256938,-1.7003917172674108,1.3868528702577123,-2.3751495656836985
6.751147,-1.7949084537476485,-4.99769004705524,-1.8050173363736044,-4.933929418725276,-1.8123843887512814,1.308846414837196,-2.2114962228807706,-1.650522762466947,1.4423466120968302,-1.8208364072931933,1.3875753301853646,-1.8002589938010698,1.3538501856087009,-1.9186073306737155,1.4881498294763162,-1.8092521102286112,1.4804567470784031,-1.6945841064280134,1.4589060606232205,-2.1895018098872905
6.778993,-1.8864740813514214,-5.064321371107068,-1.8295097160991531,-4.980630228389604,-1.790578083448883,1.3073816124696012,-2.2111245202920347,-1.640588003267402,1.4551451743450892,-1.83336483583202,1.362106946224863,-1.7984362699434195,1.3868782117341105,-1.8566990253926812,1.4150902393612774,-1.795135043137636,1.466795812029571,-1.7246104770279396,1.3771743339389513,-2.3442428680514626
6.806093,-1.7724775746916952,-4.883323514161486,-1.8402798876827524,-4.971337881140137,-1.829622558591225,1.3096478814960248,-2.211219420865023,-1.6407627962154285,1.4624482655992794,-1.8245855986646178,1.354095093281335,-1.794673095256874,1.345441312563006,-1.8739600907361629,1.4464413322481404,-1.8125217481455416,1.425916945634622,-1.6901246593118981,0.9300126026173887,-2.241940162230905
6.833146,-1.8465345159922064,-5.028772860007176,-1.7689679827248848,-4.9741543876960534,-1.8023529771816675,1.3142384212231575,-2.2106896780625878,-1.648728120831443,1.4515597572954564,-1.7995783623517354,1.3618933384053797,-1.8082347022301122,1.3583643062861546,-1.8522461328877575,1.4843074268765268,-1.7802669433892164,1.5104207444104913,-1.8804132868147647,1.4084939415041884,-2.21642735781991
6.860575,-1.805888306414244,-5.116680166141389,-1.8115689158819146,-5.000334093565469,-1.7976669160065597,1.3124003161351767,-2.210103760626317,-1.6500750964691595,1.4512130702635542,-1.7772740661006337,1.3812471621511984,-1.8364858276611633,1.3980645140653438,-1.913457191984209,1.501543090837422,-1.7920284307319998,1.466339203321286,-1.736659289802332,1.1148705720354026,-2.0722509711539314
6.887934,-2.011763515524261,-5.066434838676944,-1.7198961379899802,-4.94098299336865,-1.8002975477993244,1.304620042872638,-2.210109332391076,-1.6441686495711227,1.462447005565399,-1.814689279509346,1.3818694447114137,-1.8081572661627718,1.3460533264528414,-1.8535734341633854,1.431456216874012,-1.7177588923038463,1.380064996591959,-1.6270140838945277,1.2812926548335084,-1.9379701606131159
6.922608,-1.659670501607985,-5.063833774388226,-1.822727719483039,-4.996574881531441,-1.8166987060780972,1.3148570333035263,-2.2094152393150535,-1.648268475254061,1.457977895282512,-1.8125060385535718,1.3647620876221682,-1.7948250988315362,1.366115300509917,-1.862434302572872,1.4334620719478268,-1.7256917207917437,1.464579932302384,-1.8075694848085706,1.7975951748487415,-2.147795247928925
6.951427,-1.5743805408371891,-4.890835728693542,-1.7634390707216043,-4.968126169960034,-1.8079728075402164,1.3306563913277407,-2.2097478442465817,-1.6407181772613255,1.4839255454632172,-1.8087056212854733,1.3494074993639307,-1.8304812635583596,1.3673364330896458,-1.8310638363914185,1.4952600465240629,-1.7636629321028954,1.514184123518195,-1.6844483661321163,1.285595466102948,-1.9949907346986633
6.978915,-2.18325589245229,-4.780865818982623,-1.8704374623389575,-4.9567499783646545,-1.7742074912999177,1.3054193868092538,-2.209437024115856,-1.6440189513139705,1.4552608867964119,-1.7912487984357126,1.333097910386574,-1.7896397014129268,1.3999318948887403,-1.8747269854810782,1.4233757933005888,-1.737297660389372,1.3682004467387898,-1.6049516038599256,1.8466022253833918,-2.5083827766654587
7.007272,-1.7894652726688385,-5.005575876942572,-1.765617889755422,-4.952573050237072,-1.8073764005539124,1.3075629189755156,-2.2091376638255364,-1.6437776825710142,1.4608530912199635,-1.7998211135186648,1.351265838254409,-1.8206317264398013,1.3951217223485475,-1.844249781779538,1.4175635300703853,-1.7075218243069918,1.3092511320585267,-1.624508056098116,0.7383125725171922,-2.0127866726311887
7.035054,-1.9264322110956449,-5.040068319068739,-1.8076098230805417,-4.952387304369087,-1.772898741059323,1.305618042401353,-2.2087464301826025,-1.6480764423818057,1.4686779184387726,-1.796272229861358,1.3688930559205288,-1.801079047776216,1.3738307819690403,-1.8231289490412093,1.4572308561310134,-1.852920058937612,1.3851576509618733,-1.7181229032604304,1.2012651187485353,-2.163692855382355
7.068371,-1.8634545624247434,-4.919381174604511,-1.822458058740605,-4.927616282556995,-1.80611830616906,1.3029524135444048,-2.20914923962521,-1.6515313575748503,1.4576974450450275,-1.805297040448963,1.366398806687876,-1.7778690039119283,1.3692855638379036,-1.8376570185973862,1.4781855397768986,-1.811068559475045,1.331646073939167,-1.5987078580686112,1.4486011561035417,-2.3589045106582582
7.108898,-1.956116144470044,-5.253580085440409,-1.7781809274003473,-4.905163950549719,-1.7945772871807262,1.302454194205429,-2.2085521945676243,-1.6471856096708433,1.4548759963234068,-1.8096129380922816,1.3570769727646699,-1.8013222483040752,1.3853150967786663,-1.8233125356131934,1.4313707276742424,-1.784077015105109,1.5591495988595043,-1.7618089946052486,1.3918791563168027,-2.7547169358587653
7.137382,-1.98977168890285,-4.98865553153179,-1.8221505778853022,-4.964962434192393,-1.8151573247748616,1.3223376790941956,-2.2075951565139267,-1.648684656562128,1.474097097890508,-1.7932634960568723,1.3645321048669106,-1.839543519090478,1.3824020758228281,-1.8378524189611571,1.4353460871458725,-1.767067027726634,1.497261446158841,-1.8109673346550732,1.8857902272557088,-2.4537561082963455
7.165767,-2.0206430554669113,-4.986901973992328,-1.8763732202533208,-4.956613836930372,-1.7848299108221268,1.3158689338261316,-2.2070336017737686,-1.6400730429937427,1.461292556920812,-1.80799033337439,1.3491195481182108,-1.8097580966617037,1.4145822399435726,-1.8525197280187515,1.4105571344128705,-1.7374088640970986,1.5141195031628618,-1.6811417300805325,1.3950580301095787,-2.158798930342464
7.193576,-1.8482953454586748,-5.060372582556523,-1.7858752905673,-4.987175672948153,-1.7914550467075858,1.3147329368246519,-2.2069692965683285,-1.6490347864428716,1.45148764547394,-1.7959400591378172,1.3591899219503898,-1.7979724146925642,1.392746295509238,-1.9011449496533583,1.4925409405075725,-1.7943815232546367,1.3189411886330655,-1.6564332340548493,1.7722514042635404,-2.131408521867615
7.229157,-1.7575701313376153,-4.999262307557435,-1.8791317933235039,-4.916301108508411,-1.7953711730128703,1.317880779356254,-2.205974872741818,-1.6518909117426246,1.466177780855716,-1.7846292859505963,1.3620575055066235,-1.8263974778602463,1.3647271418455071,-1.8965359425436348,1.439989808855171,-1.7827291729028307,1.4842208280458227,-1.6710625887766701,1.387930787918511,-2.3674299724502834
7.259161,-1.6236881256606166,-5.163428140200486,-1.7738693426750975,-4.940330230961512,-1.83192218383498,1.3123100552961444,-2.2052695731075556,-1.643416786481531,1.4565979543674021,-1.815120461870519,1.3511455796304712,-1.8318766578327041,1.404861829232935,-1.8254124965961531,1.432697924384753,-1.711536165846851,1.409904074859142,-1.7501563244066685,1.0636978224025821,-2.3280689164377253
7.287609,-1.7774795452791257,-4.998319838477853,-1.8594326962851073,-5.025202334803087,-1.7984339444563684,1.31423702740169,-2.2051108764056,-1.6499023515794287,1.4582489895801687,-1.8060209215558585,1.3566072460565206,-1.8410221494659234,1.3745658972302004,-1.8534721300534513,1.459792064163482,-1.799365939256822,1.4833827231800183,-1.4765706860853793,0.7793376315391773,-2.3135973225387825
7.316024,-2.0089311313847142,-4.9618700894487375,-1.8403116725407045,-4.995984114318322,-1.788795031482338,1.323728625611057,-2.204904331752125,-1.6542205314332252,1.4726193542071035,-1.7984325553263094,1.3656947802572839,-1.8238314082650862,1.3749732575243594,-1.8704374623389552,1.4300661328046713,-1.7626913920637404,1.535868773105455,-1.7785007997910207,1.0387623742036012,-2.280808919661046
7.347115,-2.03853110649737,-5.037274320751132,-1.835328522873719,-4.937980323916772,-1.7887586065684782,1.326193077458799,-2.2046962686507996,-1.647576243940096,1.4655636970227537,-1.8082007013962216,1.3660521868485183,-1.8049889795040819,1.3827300688496735,-1.8614476192473326,1.4433680793084345,-1.751130133947167,1.3238413816559715,-1.4613162681143608,1.791158751151565,-2.3838797223961685
7.374386,-1.9154436424129304,-4.924613961558916,-1.854075864312658,-4.994546709654636,-1.8066253042894946,1.3142929329794721,-2.2036776046538735,-1.6586422891641326,1.4652601331183677,-1.799957957458313,1.3850628013977295,-1.8218694785072704,1.3500822778242871,-1.8784516289911586,1.4318491161419764,-1.719742287399344,1.3875659495138613,-1.5800897395333797,1.3271180530521012,-2.0038412478669967
7.406546,-1.6951513213416336,-5.0959547885109,-1.8091861344344908,-4.963498866218723,-1.8099764254968203,1.3215540971702342,-2.2034609653854558,-1.647837977971808,1.471280058157487,-1.8059644716362102,1.3789085887948513,-1.8095892960942332,1.4000796781827511,-1.8830639063150953,1.4407019261700378,-1.7481988511031221,1.427473417643718,-1.6165863992064877,0.8559130259709332,-2.0472637462686034
7.43464,-2.111215827065472,-4.928850965643617,-1.8459055402511915,-4.915520167376596,-1.7987056685622023,1.3246037855846804,-2.202738687322658,-1.6525992733464272,1.4696929550585982,-1.7834359032600495,1.3717058533137931,-1.8202947331562516,1.403153888963681,-1.8236903918904912,1.4083218370332695,-1.7733464801673127,1.4157532950038487,-1.5707963267948966,1.647150332589629,-2.229602362912373
7.463168,-1.703135183637504,-5.075265907769339,-1.861561695069239,-5.005554396049829,-1.8099615408796672,1.3275703330116106,-2.202702638744904,-1.652384938058698,1.467003986337855,-1.7803567366649073,1.3745122408253414,-1.806912877262271,1.3510235003560904,-1.8392722418127014,1.4322314441621606,-1.7583318939416919,1.3298926207377235,-1.756438784218374,1.4918646116697092,-1.8146700179957587
7.494342,-1.9042859363770357,-4.865369324987659,-1.7824622746569347,-4.9846047384469205,-1.8134439918126342,1.31917211677025,-2.2025699641840375,-1.6501781457039513,1.4564673064727582,-1.7965733585219101,1.3510870971910418,-1.7885209009569538,1.4237571517536118,-1.7957899511565523,1.4115178891176516,-1.796030720555665,1.405350118892183,-1.5685491395663214,1.3292979280389647,-2.1858498274181737
7.521672,-1.864621181798933,-4.969174076426935,-1.820581429002964,-4.916215319752168,-1.8087514667159028,1.3265910327135793,-2.201672294975636,-1.6428564293242567,1.4760871840754173,-1.8174822766180596,1.3785622580997958,-1.7964566087038467,1.3770452132515576,-1.8307106266893638,1.4456098180441885,-1.813142647361852,1.5040352245688333,-1.6948670689331702,2.2455372690184494,-2.3105120091176805
7.551869,-2.0038554266328448,-5.0613349008812705,-1.861210260038551,-4.959875868381743,-1.7952156021193844,1.3230602238482514,-2.200943957250641,-1.6508678603739484,1.46549467156379,-1.7977223758802423,1.3792486534989066,-1.8151802239332093,1.4100481598169936,-1.8437551072617095,1.4445873140758179,-1.731501378995979,1.446441332248145,-1.6241100263664106,1.2267169777951343,-2.3868597211192935
7.581769,-1.8386105259806258,-5.124247088428744,-1.8447891054272436,-4.940170321870208,-1.8033612118532016,1.3262190014391264,-2.2002433851707597,-1.6466415216110812,1.4663016547898173,-1.800112721476667,1.3822288892164118,-1.796828844495776,1.3734007669450186,-1.9163992155419602,1.472844902152124,-1.7034844617817948,1.5931293828282864,-1.7175823984815506,1.8090410849735532,-2.282125295044551
7.610324,-1.7544186529641588,-4.933703422732481,-1.862531388587718,-4.952249232520826,-1.785793772054809,1.3194920234267633,-2.199695008786483,-1.6466993541470534,1.4624556712689916,-1.7765553451847707,1.3768774462154558,-1.818262309005411,1.394617741844866,-1.828887992466165,1.5158384151666577,-1.7942217770404352,1.433234175450551,-1.824140662022151,1.1459641638755542,-2.3951358332893844
7.638815,-1.6419090875328044,-4.9130418577045765,-1.8631632231551682,-4.972095022958787,-1.8205311068601326,1.3151348071864917,-2.1990151307255243,-1.652575683541128,1.4596199487784307,-1.7919935475299023,1.372569511941132,-1.8037886058067996,1.4208511562214543,-1.8560379380494805,1.4531449083789907,-1.7846197624390903,1.5537911634227668,-1.7771750965310682,0.8145161449044872,-2.347743987125721
7.66899,-1.8980921108594961,-5.032870499929568,-1.789782263359821,-4.945714857063038,-1.8019914017374696,1.3211542069026452,-2.1987057861287465,-1.6474507506624192,1.4628249385908418,-1.8028118995362816,1.4125103943900217,-1.8003976531949322,1.38252535816722,-1.8622531212727595,1.3835424070614128,-1.772534021752369,1.5432382210152438,-1.7132434363490754,0.9210905406451136,-2.7157421610835515
7.6967,-2.1077658653956552,-4.983214471500409,-1.859237323427377,-4.938017934262822,-1.7658767939122917,1.3235188171428962,-2.1983329697260285,-1.6371274451098394,1.4629339091731586,-1.7892325521703625,1.3711532991346391,-1.7909059992394245,1.364990623629969,-1.849366426611946,1.4824195406500529,-1.7374289578596152,1.3361740252733592,-1.6824580679724421,1.5534820398715092,-2.5489888555192817
7.736344,-1.8678605391359273,-4.851484921866761,-1.8236353045771518,-4.935809302154581,-1.7952446006617513,1.316460502996596,-2.199545254723112,-1.654133605356982,1.462845095587245,-1.7869447329387458,1.3870546398490549,-1.8010402347643863,1.378671967848844,-1.8231755495725823,1.3980121648144566,-1.7502556214239975,1.3858956539694314,-1.666698101467853,1.3557814450474464,-2.255272705525051
7.76479,-1.68177540183602,-5.021907728944702,-1.8483693473579172,-4.936287733950045,-1.8082038320327345,1.3093343567185975,-2.1990056794265573,-1.653268679452308,1.4526116220433676,-1.7859173243497215,1.374753597402336,-1.8138853850101573,1.3611679680436224,-1.82488300895603,1.5197768109279253,-1.781278459849264,1.4714999058145655,-1.6989117118897945,1.6176370397108664,-2.485897027348257
7.795678,-1.8490959858000138,-5.115441406389728,-1.8231603800148548,-4.9431841975202415,-1.7889103337690877,1.3249797780176809,-2.199809434605233,-1.6447621617884092,1.456745879986453,-1.7813058889222515,1.3611290667612777,-1.8217990134379318,1.38066404447239,-1.8385148041394659,1.4367470164631908,-1.7193378018897503,1.4274901608640982,-1.8191495552899273,1.9857020844857058,-2.542968294735073
7.823655,-1.6451009617311294,-4.964015745013182,-1.7623392794022281,-4.9704953392807525,-1.784986947987923,1.3191330478368934,-2.2003095755122537,-1.6476716957091542,1.4602234368739635,-1.7973183045972607,1.3674143399232999,-1.8081256259076164,1.3793835085734123,-1.857705217391035,1.5171456651283575,-1.8563308391191273,1.423837189336306,-1.6860724527658366,1.0689379491117796,-1.915715640230245
7.851096,-1.796572052635697,-4.890264243390769,-1.8102844745524436,-4.979940742866672,-1.7989735970597511,1.327913957140119,-2.200301229720521,-1.6579905252490055,1.4452612525504671,-1.8149541645901581,1.4028558896089072,-1.7878558086620489,1.3948323057433396,-1.834987737119759,1.473414389755045,-1.766896550581687,1.3820961999567944,-1.502345516984796,0.9728272758411219,-2.6532587025334107
7.882304,-1.8067366164950203,-4.920445117175701,-1.7443237411010852,-4.958105106504708,-1.7830896847052955,1.3120450761030078,-2.2008337793978736,-1.6436357253334795,1.458075937220111,-1.8161298515108397,1.3848796064203486,-1.7979396460718065,1.367398438069546,-1.9052966456676788,1.4649176026077255,-1.8525681940682488,1.4215520519790505,-1.6474137301932028,1.4912543595078749,-2.764988695691866
7.910543,-1.5707963267948966,-4.888247162664374,-1.830746870645515,-4.954651424315895,-1.7931657778154266,1.3218993983887262,-2.201305400161401,-1.6513854477720864,1.449444326224133,-1.8172784768812704,1.3737878636998764,-1.8354511651652166,1.4044952697822384,-1.8049297691191746,1.4403640590007591,-1.7509560740257315,1.3965569907152082,-1.8057489406560356,1.1959556114392988,-2.2911306502159294
7.937101,-1.9900287205487721,-5.097695911461887,-1.8969109432623092,-4.953039270653875,-1.7835932358823954,1.3259526619797335,-2.2020901206573966,-1.6552177696914334,1.4396043257763431,-1.8015224807723036,1.3529632580340318,-1.820612198993808,1.378716857573492,-1.8684677663581069,1.4435609781110643,-1.7748143063874453,1.4927192372234273,-1.7216874152437345,1.5764459841984813,-2.3913238023635564
7.964342,-1.562880924826163,-4.834271792081575,-1.767225329822249,-4.9552630164326,-1.8220356221437675,1.3160117751378504,-2.2018784230741177,-1.6522653484169494,1.457295592450163,-1.80953557005071,1.3613373605502737,-1.8336826170888092,1.3544855818948074,-1.8521837972559498,1.4502704147030694,-1.7804627457983464,1.4510023040421411,-1.941448695530858,1.3243383748062356,-2.1689109452181436
7.996168,-1.7168870281834532,-4.870117194416203,-1.771133631443881,-4.998105570788509,-1.8008417661042058,1.3233228248550983,-2.2029540502905856,-1.6511288713270311,1.4463215861105216,-1.8070197782138526,1.3557361575852567,-1.817576429126014,1.3671378008173485,-1.912019440781226,1.4439303519635776,-1.7929167391174274,1.4308716562207788,-1.446441332248151,1.975688113079939,-2.602081418282925
8.024657,-1.8908462025590493,-5.157690024272364,-1.8291042424323973,-4.9036702416541305,-1.799889169723672,1.3181257649363753,-2.2023129797507695,-1.6447662953570534,1.4461985843466052,-1.8124667313142822,1.3654819398730156,-1.811900258030175,1.3410898977053538,-1.878670928810046,1.4043843148474282,-1.6910661383480137,1.3305204934695163,-1.7764965320695167,1.8295672187585341,-2.2040062037192314
8.052914,-1.880099391322683,-4.93447088229017,-1.7126933813990606,-4.918958594779681,-1.7991147581748437,1.317814036158538,-2.2039898435149925,-1.6498537714621249,1.4423673967796928,-1.80876214874842,1.3815108892094885,-1.8149648635167097,1.399461762692296,-1.9218544481361404,1.414194449812886,-1.7825607445574438,1.5914119624205003,-1.6660297629513026,1.194155909804143,-2.359630902782355
8.080081,-2.0011229399174635,-4.8973334876911405,-1.7956419110375317,-4.9348848518585715,-1.8073954995674937,1.3238007240875878,-2.2038100529033957,-1.6538764947756726,1.4464896169346106,-1.8014809282304542,1.3842147646121277,-1.8151616185000115,1.3856637625158017,-1.8679812651008265,1.4759277770774522,-1.802340097720547,1.4220767659617366,-1.8283846620297213,1.6111784023593991,-2.9000269464944672
8.107072,-1.8461475913951344,-4.9550366454024175,-1.804763251339307,-4.9210048951963365,-1.806648200801687,1.3114427302024405,-2.2043268630012665,-1.6534994809963746,1.4473581212986235,-1.8242831119191667,1.3902981015606208,-1.8346270731715768,1.3736294429071858,-1.869640409000965,1.4783819088521217,-1.716343634611208,1.5603255052901996,-1.7011582045145899,0.6495494221356963,-1.9689349689875606
8.134225,-1.971633583141585,-5.062736523731343,-1.7995533457617845,-4.9648862988238545,-1.7873881928033364,1.321017431991218,-2.204362778148807,-1.6461611315017406,1.4659604166513074,-1.8242613491335316,1.3716904313342273,-1.8263492593163115,1.3576149786175242,-1.8338659255865513,1.440308420115727,-1.7724512077874581,1.399122919277314,-1.766918001983541,1.9684243183169146,-1.9589232168476967
8.165276,-1.783640095839232,-4.988453381866383,-1.7870273342364367,-4.947161023185459,-1.8080997020460037,1.322451466398358,-2.20436738124373,-1.651020485436391,1.4491125255063475,-1.8087056212854733,1.371198430519443,-1.8059114736300523,1.4218774958164506,-1.86671449087134,1.418015514605766,-1.7753929143572609,1.4511075592857285,-1.695453710204517,1.3064538870350417,-2.4368700701559156
8.194065,-1.944172699955109,-5.070708590694873,-1.879487922092319,-4.962010000992644,-1.7918367316138122,1.3158835442979893,-2.2052953338879413,-1.6552220003882168,1.4469340644083084,-1.8194789053251768,1.3511582445015404,-1.8201467742898936,1.3981756875152394,-1.8415522864396452,1.4740970978905068,-1.7582824994941397,1.4221127136506577,-1.5876621972841551,1.6926387638148193,-2.272723551754662
8.221227,-1.6323128135527485,-5.033431820815963,-1.8015066832408955,-4.94658117207891,-1.8175925088219316,1.3268985252345575,-2.2055215611342893,-1.64734139456965,1.4499380816298413,-1.8218929925116458,1.373334317347136,-1.7958500908476185,1.3477828672653054,-1.771194880620771,1.3556423049341917,-1.7266154957664814,1.5280714133682767,-1.5232132235179132,0.3873838477685699,-2.414424550601128
8.248029,-1.8163587610171397,-4.909010546581069,-1.8157749899217608,-4.938097499255614,-1.8243287227502756,1.3240028446219652,-2.206858786887532,-1.6506773554852772,1.4453840682522154,-1.7976889500505915,1.3673402350867077,-1.8087217328475482,1.3663964453495985,-1.9066683365196702,1.4821602367178277,-1.716912765642065,1.3761383432114487,-1.4899758746490888,1.5622495263622846,-2.224311406993972
8.274974,-1.9475591556485456,-5.085376702184744,-1.8094320644971047,-4.966297263570633,-1.8260042474837477,1.3246093267271728,-2.2067469180650368,-1.6630625916806667,1.4593318271979798,-1.7969509427111379,1.363694988334573,-1.8185778477330174,1.3732858904377707,-1.7997406558232756,1.4090537362238738,-1.7434913005894652,1.3715523402147027,-1.547104078324472,0.7695264804056583,-2.197289228011145
8.304525,-1.648023384168881,-5.019252297228561,-1.851903840434532,-4.998894230822881,-1.795583932874473,1.3206316519016754,-2.206902384372426,-1.6492624068510062,1.4565548915787085,-1.8290256884181348,1.3725364629251453,-1.7886247797774755,1.3738644812637404,-1.8498802224787592,1.4483082310236561,-1.7865295992234171,1.4028650478664286,-1.6370123779091998,1.8885943326047108,-2.1084710947082796
8.330228,-2.0807683864963096,-4.948412659010587,-1.776230599257062,-4.909108102908204,-1.790721096721963,1.30145557978142,-2.207467319311464,-1.648218193701897,1.4517095422506492,-1.8176307344202214,1.3526835543897502,-1.8159883004987303,1.3882823924061554,-1.8220177213752204,1.4438048448932634,-1.811266708264394,1.4828437087837305,-1.679653909839637,0.8244843920338617,-2.3824057143893222
8.359556,-1.9049943710603836,-4.995696944760144,-1.8352847093441231,-4.9825068550170695,-1.803522667463211,1.3216452261287497,-2.207135620716723,-1.6454128362301454,1.462724678078576,-1.8296327815421491,1.3382481930793362,-1.79419635972297,1.4304278036090061,-1.7948825078914634,1.4210820843612448,-1.6777689662642423,1.2915381250687354,-1.4650910022262578,0.7767027303856123,-2.0726547044780137
8.386978,-1.604525861104097,-5.057944560966401,-1.842620851071423,-4.962729891029935,-1.7914379809433227,1.3141930470989374,-2.2076988255363523,-1.6436153446579065,1.4539553416572444,-1.8065498166722465,1.3758362224317455,-1.803970795046879,1.381684324995301,-1.8687617181494085,1.4157995848709557,-1.8430043040611757,1.5163754073389817,-1.7035422225487762,1.7249044433603327,-2.3368918685736357
8.414046,-1.7618788392008926,-4.885634646837055,-1.8360161908943455,-4.998244369300962,-1.8047312622156184,1.3192773563253255,-2.208409627477852,-1.6453511845554976,1.442409690784942,-1.79614456265251,1.3669804202311708,-1.8316765580549816,1.3823849446411123,-1.839509404611392,1.4776811656784035,-1.7686959188601523,1.4056476493802699,-1.7946045295592645,0.9675664738702118,-2.3000737074911917
8.440713,-1.6968096946140572,-4.86336122543079,-1.8454717627583035,-4.956929431444951,-1.807512544232635,1.3049705091227566,-2.2078878136627247,-1.6412173211881944,1.4402262012324885,-1.8068822467302694,1.3812109289191128,-1.8144264430213992,1.3898478370212162,-1.881964074304351,1.4446406139063501,-1.7370331430618824,1.3858956539694314,-1.5177734470038589,1.727398203776912,-2.2798903257359586
8.469865,-1.633215136790854,-5.030141840486829,-1.7877198833645294,-4.974874174902411,-1.8368368252825933,1.312823345585992,-2.208517876058147,-1.6381271791163365,1.441956046099072,-1.8183862747101618,1.3640166830110925,-1.7775136505279283,1.3372185262993526,-1.8211397453211604,1.4336162183391383,-1.7860218679030977,1.474575396107564,-1.7563133956795447,1.7033478590915707,-2.6267648345244723
8.49599,-1.823965933015671,-4.906206026682792,-1.8649740753384363,-4.986799770105211,-1.7960605064726156,1.3124393997558672,-2.2090290910062427,-1.6435819302032588,1.46380881391853,-1.7939413932851562,1.3597754153564958,-1.8095360165825427,1.3427842026225905,-1.837166467584382,1.4825782384201454,-1.7888025822423157,1.448729657773356,-1.6727146942757705,0.7266423406817979,-2.1215721886708225
8.52891,-1.8964994297782942,-4.886235999808903,-1.8648834123330702,-4.996627097789677,-1.8085244511013194,1.3194443734497716,-2.209208342244077,-1.6359073755376186,1.4390940173876354,-1.8006743243730858,1.3711449774839795,-1.785216348404718,1.408222750984435,-1.931584424928866,1.448746803667776,-1.688700788786405,1.568951310438246,-1.8118713012279257,1.3329603993374368,-2.3850881810224225
8.557068,-1.8396368084738548,-4.97930196797209,-1.8208993960181297,-4.979079904038087,-1.8106674881149354,1.3201120301373603,-2.2097734275153593,-1.644146234761184,1.4572552234699259,-1.811429080732929,1.3584102932652395,-1.791956961864419,1.3932749370480966,-1.7918203545412859,1.4402032489676058,-1.7873702122275008,1.2946993073994715,-1.5312391359585695,0.7565044725674073,-2.5658343360665667
8.584015,-1.9082092442146281,-4.874797187816826,-1.8485834938525654,-4.973891563179526,-1.8161502244257242,1.3138874961331126,-2.210306826334848,-1.6533570230229306,1.4321428089757489,-1.8067441349591316,1.3757847197980535,-1.7851189275868806,1.3486949001222557,-1.798371400020004,1.5154487345718337,-1.7739115573507749,1.4254863161591944,-1.6113146792732436,0.0867383386759933,-2.796435003747125
8.610527,-1.860594289507041,-5.03122409114656,-1.8253658114422036,-5.016424852595485,-1.7978706695844533,1.3128304977869742,-2.2106475740737563,-1.6468677628832882,1.437867512295548,-1.8105067220728672,1.3726185726936755,-1.8061026725125349,1.4152581175472858,-1.8587478075309831,1.4794553567776234,-1.7571240036607776,1.3483119294392256,-1.618505454015763,1.5488218424982325,-2.262940575087514
8.637329,-2.0250356112525445,-4.918838983119431,-1.8397905994194979,-5.0104543546600775,-1.800530921176807,1.3144745229366412,-2.2102859398834904,-1.654425950298435,1.4479094676553586,-1.7944325812583835,1.3910662952241568,-1.799171349806993,1.3624760504928122,-1.8999775032681392,1.4133092056700907,-1.7467914707905607,1.4833009859925053,-1.6657480331376529,1.2822089649009134,-2.3681461123332275
8.665319,-1.718578329305357,-5.005153207812027,-1.8812215826082035,-4.971023630247011,-1.8256611562958707,1.3170269051198347,-2.2109552040225933,-1.6509052841406862,1.446041751828864,-1.7964352878190428,1.3579525577505434,-1.800855495916452,1.3822058701800644,-1.8307364669834203,1.4247840690836213,-1.7782232291400821,1.5898912279145538,-1.4785218016001198,0.8726758763469169,-2.352781534160829
8.695127,-1.9748132226645334,-4.927281687422973,-1.8644987726433349,-4.968206533521715,-1.7697422729994552,1.3129991677686257,-2.2110947967229557,-1.638513380440726,1.451051111909932,-1.790683609460484,1.3661743439417,-1.8156686635000434,1.4338092163681622,-1.873499269488512,1.4301862727671502,-1.9022048275524546,1.5039504623875,-1.5629839857347956,1.4544411615880217,-2.5175696006130366
8.723581,-1.6912074329379867,-4.980068580314629,-1.8581905197631448,-4.991633007240926,-1.818326004796183,1.3150236245103508,-2.2110470381414014,-1.6387783807443652,1.4597123215771914,-1.7969307750559744,1.3497688035367428,-1.803922096752334,1.3038833392074998,-1.8372877249120507,1.4124307832111875,-1.7394777782075983,1.457727534733281,-1.6394561399257968,1.2145766713986965,-2.23399931950099
8.750653,-1.6614562139956417,-5.030134215746082,-1.829567218758588,-4.932720383935257,-1.815998570183351,1.3124814162997758,-2.2113171169470904,-1.6487953969530642,1.4640750366336428,-1.7978841309386775,1.3610095700892704,-1.79937575097005,1.3480687491084304,-1.8640560813281697,1.4567105476267432,-1.6987000274267303,1.4827889532671685,-1.7246509579411642,1.2971370057127762,-2.1646553787601186
8.777632,-1.994663937324676,-4.942475127576923,-1.79418115955917,-4.9720186097929435,-1.8238093808239597,1.3154344298184892,-2.2115037733911693,-1.6438288241334829,1.460070807385478,-1.8091017697838025,1.3584534627967462,-1.8482381428731804,1.4049835128555235,-1.8773306643493637,1.504483688757736,-1.7578887146198807,1.528386347033517,-1.773296250666363,1.0303768265243125,-1.5502863826554494
8.807081,-1.8495023246642623,-5.0272775089886395,-1.760627115797713,-4.962031261481735,-1.8186186550846573,1.3032046767872176,-2.21195510903736,-1.6546255688490663,1.4521847279341609,-1.7917116497211496,1.3486591426737637,-1.7741047365676168,1.3833672143512268,-1.8841638440376371,1.403055401450808,-1.7536062111745012,1.3162268421475996,-1.7149008833320536,1.43244535661776,-2.2917676507667912
8.832902,-1.5989578937827895,-5.015752260396394,-1.8214455405816972,-4.959543760778715,-1.8256667536136375,1.31671446685566,-2.2118961138985056,-1.6494676712697378,1.4658978109967737,-1.8074623153477043,1.360750139107979,-1.8094411224558153,1.3421043286732064,-1.8649102161222775,1.467844076010307,-1.8125810402716014,1.4407916748445508,-1.5707963267948966,1.9900287205487326,-2.5228583179626987
8.863425,-1.9928013566971243,-5.053794581017936,-1.7827173031144041,-4.958846932373341,-1.796235446710709,1.3185298144230972,-2.2122218854597464,-1.6370566990578972,1.4549007264134002,-1.8052876311818267,1.3487969030030722,-1.8041878975105499,1.3552959381244174,-1.8602708955709508,1.4198004588287414,-1.7918703989772553,1.607105149024445,-1.6897719847815462,1.246703856305071,-2.2503642629043816
8.891623,-1.8781532944089743,-4.919668897067696,-1.7999576959115393,-5.003197495839749,-1.8043074285289769,1.307674353812137,-2.2119797028737187,-1.6373939040656234,1.439859211706452,-1.8125148133845705,1.353875291356852,-1.8353215393826892,1.4129202484326773,-1.9033670179768452,1.513246776111706,-1.711045936431503,1.4872125517873989,-1.7408253949395327,1.6278771092011648,-2.588414674980191
8.918653,-2.034443935795686,-4.912157578020279,-1.845881910785867,-4.976320597674221,-1.8216734966624892,1.3041160229341593,-2.212280597553394,-1.6372826508131488,1.4556379937691029,-1.814459366072373,1.3637031710034813,-1.8399197012847663,1.3559378874107053,-1.8629177938235981,1.4295374341972729,-1.7450569015570188,1.521218665872756,-1.48013643959417,1.658074039744358,-1.9610466098941075
8.945122,-1.732763678780932,-5.008770872944005,-1.8915911631008657,-4.960572293866714,-1.8252242361997688,1.3095668371180278,-2.212972179931389,-1.6421593550733273,1.4536636266895164,-1.8067419855648976,1.3687164692489489,-1.7863778520629443,1.3675036154244742,-1.8622531212727593,1.4619841219776515,-1.7961696590645562,1.469827526447907,-1.5383752586794674,0.7298996581517248,-2.893911294340902
8.974536,-1.6926387638148161,-4.916686582479565,-1.850695286559166,-4.984826946369251,-1.8204482053179452,1.3170600931252652,-2.2129126801337056,-1.6414748608455023,1.4572746816420599,-1.8095604157727136,1.3589537429631033,-1.7899177158312067,1.4187434380426185,-1.8533071057509485,1.4192299522756062,-1.8016745143566173,1.2695525306778337,-1.5736698821039725,2.3794461130028077,-2.069189305321215
9.000341,-1.8538921120943985,-5.176036589385496,-1.8342960893174551,-4.991036859102375,-1.7987273631863832,1.3135451597052832,-2.2126912812842874,-1.6295455820994265,1.4422517651197206,-1.8036487186601478,1.393236623257315,-1.8058830285616967,1.3879062893230585,-1.9007890647844543,1.457727534733281,-1.744990438190159,1.47979362164392,-1.5226408137349812,1.442473099109102,-2.464000008069899
9.03972,-1.6784861976277194,-5.121028226786497,-1.9134043515318326,-4.996013491300319,-1.8245721925945217,1.3128259239849762,-2.213739606900962,-1.6325859730326158,1.4512373976897184,-1.817576006481481,1.3522496502389,-1.7883458338295206,1.3962663045113721,-1.869958571533477,1.4646706374650096,-1.7459627015482875,1.511561002797307,-1.6138963039647816,0.46364760900076013,-2.5166293978062417
9.068795,-1.8413898826770538,-4.970994619513054,-1.821517748263416,-5.005071537564903,-1.8048721131091527,1.3024126798878344,-2.21342336357709,-1.6339689178824603,1.4565419988334571,-1.8039793245668567,1.3795888947992228,-1.818482662282229,1.3803684581257456,-1.846324321292748,1.4165202621829787,-1.8453540217971762,1.388520170542031,-1.7010703577735893,1.7652764430100023,-2.5702551737561965
9.095536,-1.9263587950470233,-4.90000578638513,-1.8312638476819068,-4.987163093684502,-1.8064024075608964,1.3123429817299401,-2.2134854580465784,-1.6327950393529558,1.4559197213779989,-1.8086322542523479,1.3797161702790826,-1.8095883421943122,1.3707379797260075,-1.876453099369421,1.4706796858022158,-1.8058085425155477,1.4878410722150928,-1.7749945027995897,0.9994588469612699,-2.300900358538737
9.122538,-1.953436034004265,-4.93946445360441,-1.8031548221546037,-4.976112657926151,-1.818506370674179,1.3190586557331558,-2.2132720440049782,-1.630260707046781,1.4638565606154441,-1.805660449740038,1.3631883560311837,-1.8456384022941934,1.413174388963008,-1.8829777952839282,1.4945940737431975,-1.7353465602354765,1.4345155300185177,-1.7629256977614516,1.2329181385546524,-2.4790297290702497
9.151472,-1.6801621151955703,-5.013050850198471,-1.8941468798262098,-4.940970692271628,-1.7907177685441333,1.3134207288422135,-2.2138412168629387,-1.6256849456682856,1.4621055158523066,-1.8239157501064047,1.378451588332473,-1.8275210739054337,1.3869600370356099,-1.8714449629298529,1.4994888620096123,-1.9037196006302781,1.5093353709121307,-1.4065437064881197,1.306307944245664,-1.7706249718678868
9.176979,-1.7502604185073414,-5.017582372632659,-1.8511845374833422,-4.977523830447301,-1.8188644988993115,1.3109322595706367,-2.214389085389525,-1.6290203053911065,1.4502285144284306,-1.8069520628424591,1.3475721313911342,-1.825748063515988,1.436973521859311,-1.8832878865294125,1.5305182160710091,-1.7510953600842933,1.4404611643279872,-1.6860108080858456,1.8033532685998057,-2.425209132267684
9.204496,-1.8800899944161173,-5.024676094898778,-1.8796836773578496,-4.943243885906329,-1.8128680213660155,1.304036985360285,-2.213508110437316,-1.6254833685647456,1.4493130290083895,-1.8096099950532674,1.3970747179226053,-1.7801379100577166,1.4056476493802736,-1.8257067072673745,1.4149961331765646,-1.745468525803129,1.4589060606232205,-1.6716296654586926,1.0863183977578261,-2.860863849565071
9.2319,-1.8526883935988767,-5.15280746730629,-1.8880626063167227,-4.9936742144138755,-1.8272474980370539,1.3133462130735991,-2.2139127815028474,-1.6391232100112358,1.4476652580972398,-1.8007115217391771,1.372974872592574,-1.7874113602810309,1.355659548335142,-1.8280831427585806,1.4838071100509185,-1.7527924253798552,1.2706251559647956,-1.698456487418618,1.2574021238497448,-1.9980361897166496
9.260511,-1.8984756654789459,-4.933343636563798,-1.790391841780558,-4.995177559514617,-1.8172924394398926,1.312968893237711,-2.213933131943648,-1.6212424609595955,1.4545899244642122,-1.7899868001176436,1.3924256628666336,-1.8372594800169917,1.3421537582664869,-1.8481931873693833,1.488883092651865,-1.847183576580472,1.3873691939865744,-1.5528954258091445,1.1473569206351428,-2.2736755357593634
9.288856,-1.9621510339046582,-5.005335135463457,-1.865596603749499,-4.945904694666667,-1.8462159802097002,1.319793640151862,-2.214503843573992,-1.6286384448582272,1.4414330268777935,-1.8072281894891493,1.3587827887576145,-1.8104101146016593,1.411824786001912,-1.8445715563088076,1.4939469581873943,-1.7235445280393467,1.4538940658096529,-1.4416490366668744,1.3487144248894685,-2.7314653130483024
9.319669,-1.8595258553073,-5.195793468560201,-1.8447162455083295,-4.9294729231065695,-1.809936662983685,1.3171589496562226,-2.2141391278241307,-1.6180922341417012,1.4517328371245313,-1.8138938297121125,1.3929495352766534,-1.7979804503016825,1.392934746019022,-1.9032943401838718,1.5079915228837335,-1.6628431756583033,1.4347131601725744,-1.6751989385122044,0.9536049352545344,-2.508166770620671
9.346903,-1.8516837803931214,-5.095887369845305,-1.8537662037563216,-4.982225243577909,-1.7959484479990067,1.2986045663573487,-2.2134128714668346,-1.6209437508516533,1.454879950502381,-1.8083415877162525,1.3957872147650836,-1.7910115603430645,1.4215622528107499,-1.9195066397191678,1.4585935117976423,-1.6908814924652777,1.456691542723473,-1.5253730473733196,1.1902899496824906,-2.527822558573258
9.376226,-2.0841412008276676,-4.912006758798815,-1.8004525431847067,-4.979569432960646,-1.8236488429458613,1.317285813002676,-2.2142431019525444,-1.6221964943307647,1.460898966397181,-1.81438073263395,1.3892204277437348,-1.7876086839043246,1.3850119497102389,-1.8858866561712722,1.4759381614462077,-1.7714958393803373,1.3476111292400037,-1.6806965458423861,2.0696597232347345,-2.2746635628701743
9.404493,-2.069517266328928,-5.103238389564778,-1.827312939439222,-4.966720330015257,-1.8299927581928277,1.3210973439850058,-2.2141643259202137,-1.6126238951951977,1.4552813737348795,-1.793785145757362,1.3862924702246835,-1.7877470613012847,1.3725532069106536,-1.8574564640892093,1.3906829967640313,-1.6592079040192986,1.4994888620096196,-1.5409544421277868,1.2106733923046702,-2.432966381462123
9.431534,-1.6539375586833378,-5.105275340483244,-1.8856417806446077,-4.972074672508375,-1.8304994946268465,1.3070092022528799,-2.2137298987592176,-1.6187794949259215,1.466159933003659,-1.7982352003624134,1.3914768188750346,-1.857809512178078,1.3704923892995144,-1.8819243932530476,1.55758571324152,-1.7107557407026244,1.4481999587050867,-1.5587487169407104,1.2560386654035727,-2.3794461130028077
9.458698,-1.4673210691651435,-4.900610485689464,-1.8608222146451034,-4.997327835976721,-1.8258047438614486,1.3086278919660272,-2.2133220359683974,-1.6179701241139575,1.4736702359840257,-1.819137191141014,1.3735439103737566,-1.7887514605227013,1.353583993610696,-1.8322950715597126,1.5015813327997685,-1.7068794934172111,1.506247342506142,-1.554625229808033,1.7257930687188376,-1.9867414580415645
9.484312,-2.078291499155299,-5.034761812236779,-1.8081535868989136,-5.007905370957129,-1.8181944029798405,1.3152154809754029,-2.213969896374797,-1.6058596468772108,1.4555855287044845,-1.8167451726585635,1.3805279189921942,-1.800601823387747,1.4171413960953037,-1.83503106886258,1.509262733445859,-1.7764123326045387,1.402154823905653,-1.6201679369956257,1.5806969933828858,-2.0425738379755947
9.518529,-1.8903870573361323,-5.156552784195638,-1.8482344122050365,-4.979267702956685,-1.8358651399332542,1.3150229748419842,-2.214248926926391,-1.6221717616183933,1.4406494379230173,-1.8101710238769715,1.396102705794843,-1.7604990177344224,1.402122281229184,-1.8540272937285247,1.503905977322385,-1.782539975793677,1.4811496104734088,-1.4282180733860304,1.8100279267585573,-1.9128601138860295
9.546795,-1.8593329478731115,-5.139195845706938,-1.9407410445818953,-4.949053061547934,-1.8144363026357635,1.3286250274416547,-2.2137812635058,-1.610096077228289,1.479494203188309,-1.812294725550821,1.37413487340542,-1.7894146833027642,1.4316881790265918,-1.820744775061594,1.449858309641151,-1.6726419511319326,1.4076574083740656,-1.7378981267260023,1.7547397833320992,-1.7772368661057902
9.573799,-2.0891837158455835,-4.9446982135000805,-1.821020155562434,-4.967893570543279,-1.7920075503032347,1.3112296475929426,-2.21407116616742,-1.6046015413330577,1.4712952065521254,-1.7805523899617175,1.3563425305852377,-1.8007969457691342,1.4076258861666715,-1.860694912249692,1.519867281967118,-1.813807779344658,1.4704154237119258,-1.5843824473341053,1.2587542052323633,-3.1357447670359044
9.600367,-1.7526101279234674,-5.068803634072138,-1.8329638666055277,-5.051406264449216,-1.8056813813240788,1.3134048545155341,-2.2139144196296727,-1.6058090893214285,1.4535286249888701,-1.7941806205985107,1.387221383760346,-1.806903371637276,1.3948011827992324,-1.8781712512407671,1.4616428638860188,-1.7766165022385088,1.5102643070127888,-1.4996913321425118,0.8913825213870482,-2.8457728850507786
9.629839,-1.959115044967343,-4.985037530782229,-1.7868539878804304,-5.035949305578475,-1.8077119490490787,1.3144606420030305,-2.213970387173857,-1.5998840676874555,1.4423443937502518,-1.8022666446938882,1.39692921235848,-1.8181276631521543,1.423468351514707,-1.868008977562586,1.481106029418122,-1.8032905018411636,1.5373442435476812,-1.5437026872396145,1.460139105620985,-2.4173426528416933
9.65552,-1.8631156857512001,-4.92913197101101,-1.806665930130554,-4.9465739223793195,-1.8327238618497088,1.3100598624001367,-2.213321845444784,-1.5928934623512498,1.4470075981781902,-1.7937833959899787,1.3922636512419468,-1.805015409678573,1.4208117887259044,-1.8845933251183913,1.5122814969652245,-1.6647860903092473,1.4027949600230976,-1.7619807863919146,0.6937020071375785,-2.2954956647403537
9.691613,-1.958375491299636,-5.0484998476543534,-1.7693032442668002,-4.930781454051133,-1.782954718873009,1.3021762171178093,-2.2133923853794935,-1.595190232216521,1.4532533555407314,-1.8042333414863565,1.3833796158369227,-1.7553202871003777,1.4213058545886708,-1.8253339127887886,1.452618762493708,-1.7567797521200867,1.4709536704774167,-1.4841592847150147,0.6078019961139605,-2.3173447893238106
9.719728,-1.8390826654965062,-4.880796905517851,-1.8878203802639921,-4.97507184181375,-1.8113848520980442,1.3104814428263027,-2.213829216562983,-1.6023610939491528,1.4554054402302048,-1.800243885122457,1.3898430474018297,-1.801488640539548,1.3976594387604677,-1.8403378377653725,1.4824953537453514,-1.754921783512064,1.6232874681928429,-1.7225614821225999,2.548242507433109,-2.5890083032990794
9.746873,-1.9705410997080473,-5.036980436229508,-1.855276013066094,-4.988894842731726,-1.8256606600654843,1.3079508191478872,-2.213161956385676,-1.5972321932354874,1.4599296522972482,-1.7903315733473033,1.3862976042569228,-1.7690356100782074,1.3878676340124856,-1.816669444066053,1.5595263121628469,-1.8189404469748607,1.4506533985178813,-1.6310680654792709,1.9228406411103571,-2.7919347322783428
9.787833,-1.675369729337763,-4.924941101777584,-1.8905719002175763,-5.009825059093154,-1.812087631884206,1.317879604238039,-2.2136609003846957,-1.591543642463809,1.453712398586971,-1.7979139888498554,1.4011633745054537,-1.7895663031797093,1.4518176245338434,-1.867766926629582,1.5357951788835793,-1.7724728980138404,1.5206591681145434,-1.5402714598776934,1.7619807863919505,-2.46685171136621
9.814956,-1.783505493796164,-5.11280222975385,-1.8318400897067502,-4.957681763180816,-1.8118932063611866,1.3205973993294908,-2.213081161049671,-1.5838620929515805,1.4565454181863118,-1.7973908179627565,1.3833043173137562,-1.7908032021952214,1.4694396069374882,-1.8010396121581105,1.4385773076202424,-1.7681918866447701,1.5340163838408685,-1.606992210421931,2.14717154738608,-1.873681195169868
9.849257,-1.8013771367949818,-4.955729196042679,-1.793109488400904,-4.984445033073426,-1.8212320695694297,1.3173802729694668,-2.2131944695150763,-1.58848841079335,1.453833151463372,-1.7809502791352603,1.3978037265048966,-1.782874279262825,1.4087321553290844,-1.8292955103989221,1.4648339068084955,-1.7109669300163364,1.4030150868270317,-1.5409948543322505,1.4801364395941439,-2.604789774078766
9.879169,-1.7861540264926348,-4.942512179022843,-1.8301932163606254,-4.984944670969043,-1.824013732449227,1.320528241220313,-2.21287424153761,-1.584154085284974,1.4652479739029545,-1.7753060627227548,1.361587154051583,-1.818530436449899,1.4357571325555887,-1.7797224454341516,1.4563433604121825,-1.727974323546089,1.6256338936041237,-1.7473312546990043,1.611590009662762,-2.7748626723833354
9.907539,-2.0185301599470953,-4.937480762838298,-1.7858233714770686,-4.9369720656557705,-1.8073256094937304,1.3120211899166065,-2.2125211976193073,-1.5850015982879575,1.4727441653171258,-1.8138813001389,1.4037258862014734,-1.8121038527819053,1.478798686655177,-1.8193916106813008,1.5187494006676554,-1.8187679972798203,1.44042455768269,-1.3652802957912766,1.724220248373686,-1.9802335363210393
9.935966,-1.7545119583056155,-5.076941386129005,-1.7883178262418495,-4.978009462759619,-1.8017538280668366,1.3206697973092936,-2.211976298941336,-1.5804635568748535,1.4598542188711956,-1.7749229587357191,1.3822042681474047,-1.824210642194329,1.4583492135492349,-1.7587312888932123,1.515805951586748,-1.700498863950801,1.4648119688052967,-1.5618944847866167,1.4200499456744626,-2.309716358841342
9.96588,-1.7154107660148192,-5.086876513583609,-1.8720422822541518,-4.904691205671072,-1.800244771208007,1.3122646059279361,-2.212528214232277,-1.5834091201457532,1.4467329315294295,-1.8041270643981353,1.4021833145370974,-1.7990982873092054,1.4192515458061794,-1.8088149819175678,1.4998445566663055,-1.660193269478941,1.5002067369760352,-1.4031990744500686,2.464054515864392,-2.0552742558319403
9.992853,-1.9105754408456943,-5.030529442161318,-1.834899047417364,-4.927648769494686,-1.7852936854024506,1.3265155515253468,-2.2120313284493043,-1.5715115489878773,1.4594534779061328,-1.805093607949625,1.4102844013130396,-1.7707074874130395,1.4646912136838581,-1.8494188789111594,1.5655826096987813,-1.7178254405051738,1.5883042653113835,-1.4803768820035583,1.069192272605776,-1.9069343775804186
10.025774,-2.029905389045972,-4.905089739047075,-1.8741342304756305,-4.944604996508371,-1.8038023442222304,1.325005196160859,-2.211081136336264,-1.577944167891379,1.4600927169769744,-1.7647974665521058,1.4214571008689751,-1.780823384722828,1.4178941666898128,-1.8201956647533766,1.5645594014296968,-1.7167294924827587,1.4779466620723465,-1.5528954258091445,0.8636693039187363,-1.9849348772711348
10.053949,-1.6749477078799146,-4.877116427832657,-1.8535067084030894,-4.978410455410119,-1.8071483167941051,1.3151011485772064,-2.21097515280593,-1.5680536673231686,1.4751082584160926,-1.7814131064890986,1.4027839687776262,-1.7999509671783522,1.4276853405804726,-1.792878228700373,1.4811273409903993,-1.7628831910560425,1.6373644905707205,-1.5143012387355987,1.5999851147876927,-2.0663480002807253
10.082019,-1.6657480331376546,-5.139853293399903,-1.8641529290061147,-4.968403663780454,-1.7807429788764926,1.3173392468965135,-2.211086503210128,-1.5741340185370414,1.4589084535230095,-1.7822444487167397,1.4289521626545325,-1.7793515096386754,1.4111655527740632,-1.8337312873991063,1.5440340753813933,-1.7115377578765052,1.550798992821746,-1.4798427538463523,1.7965129241890307,-2.286075520212308
10.112794,-1.925782719955115,-5.0722029470946755,-1.8006326829521402,-4.962393492148294,-1.7937932972879356,1.3157614344735726,-2.210997831282346,-1.5740317858465647,1.4700950835122957,-1.7684037286075005,1.4076638988628958,-1.7782417995378117,1.4136674753540572,-1.8383772788180297,1.4948218835219553,-1.6554091446711,1.5748696240226379,-1.460397971781426,2.2080344694604994,-2.263675869072698
10.140054,-2.01658869065615,-5.156630523058384,-1.8337078499554555,-4.971007590018122,-1.8072911211179556,1.3176617237006047,-2.210282007898526,-1.5759546303717453,1.4775132017273753,-1.7847995397549934,1.4336535945304871,-1.7855519088734173,1.4290885944149039,-1.7614912849496176,1.5357405536744158,-1.6386166812510858,1.4989505040535416,-1.4849860620983946,1.6447353644528369,-2.465884593679398
10.170171,-1.9851772091918443,-5.176036589385481,-1.892546881191539,-4.961310601543083,-1.786535414727385,1.3277044538818825,-2.210105042084345,-1.5709158153831677,1.4756117585839386,-1.7882733088178415,1.403708091029076,-1.7401238995556494,1.4473857676670054,-1.7668167920187519,1.5776321578166677,-1.700084932214058,1.520277550072504,-1.4791617810333846,1.6624924830547665,-2.610562548745643
10.20009,-1.9131290230860727,-5.108927738990287,-1.8465814539317074,-4.9335393107439325,-1.8033091028900918,1.3304568056448327,-2.2097261167297075,-1.5561492857200026,1.483730876155478,-1.7961555100081066,1.4340882545284885,-1.7612771536208451,1.4597915696650197,-1.8278472117458628,1.5528341869470392,-1.5834183773509176,1.3789542085578064,-1.5537525227998992,2.6040060069311397,-1.9350744158112976
10.228584,-1.7465942288923642,-4.948012918862979,-1.846874824927928,-4.956579497394797,-1.8030644918322805,1.3216091224071753,-2.2099785296760985,-1.5703195687857268,1.4730778250578587,-1.787521640519637,1.4229075097580723,-1.7567815017278918,1.4351828519680099,-1.8236502522044034,1.5737725084837233,-1.637989769631706,1.619693489762294,-1.5152978215491797,1.443488584924036,-2.2021452560387074
10.256783,-1.5104047367267923,-5.038783464245545,-1.8814434838193617,-4.9107984815854495,-1.8166418822887298,1.3282204388754537,-2.209879202187315,-1.5597600248610874,1.4598116968394366,-1.789642326491351,1.4238433772330297,-1.7484750987205782,1.4248760484799763,-1.8481634402201603,1.5698197646053373,-1.6936315656727927,1.6437889465641662,-1.519351244778093,1.7434778184128281,-1.9423141819416054
10.284213,-1.9053816489613327,-4.9159802478205075,-1.847221573749662,-4.980299402808029,-1.806001722345176,1.3339067274353889,-2.2094659127628007,-1.5731727481768827,1.4646154349504035,-1.7763969372427042,1.4159393065909547,-1.7405614213652678,1.3867333102391615,-1.809742156347148,1.6008342377270153,-1.6677339238366076,1.5069298160369,-1.6034187819609336,2.1349939041573576,-2.0899424410414196
10.317652,-1.6989785306485736,-5.14303380687303,-1.829950703336498,-4.920902133381819,-1.7884058349327447,1.323054018260983,-2.2099837011072165,-1.5728093495346454,1.4723475706383484,-1.7936555505866836,1.3991977111815885,-1.7827893898558351,1.4700602964569196,-1.803092914896573,1.4822877141345132,-1.6543576384737926,1.523750088176439,-1.6601932694789425,1.6094866868803916,-1.449444326224179
10.347504,-1.673329389020452,-4.85709896709144,-1.7401540288101423,-4.977619231526099,-1.8108874433074726,1.332575074346204,-2.2106512492178414,-1.5634894444623335,1.4674977357788577,-1.781965120325378,1.3791971654514736,-1.7667021298325494,1.3814603985262932,-1.7905005582967177,1.4690092374149935,-1.6964162285094744,1.5824916999605858,-1.7094360639290547,1.5337762109209665,-1.965069043223292
10.375998,-1.6522483711007676,-5.023521570303762,-1.8140483729325196,-4.940412057786332,-1.775185693783711,1.333067647047966,-2.2110019570147856,-1.5765834359227004,1.450579167421432,-1.7774176628146512,1.407118867591768,-1.792133848906347,1.4387028796700323,-1.8346027466092487,1.5057541028316401,-1.732501936257117,1.5379261584767674,-1.2366350621093654,-1.2698760924344075,-2.3352770393730147
10.404353,-2.0054665419441413,-4.9800407486774905,-1.783977674972269,-4.962238229045571,-1.7690933674050833,1.335759158069071,-2.210518213036758,-1.568694508311227,1.4529022677728034,-1.7954192871563728,1.392016206761932,-1.7579698610565693,1.4287337914707472,-1.80677140180278,1.4735188224814104,-1.7217518181482163,1.472490380705308,-1.7308197643487007,1.2878194334221094,-2.3818298987140225
10.435505,-1.787246751627498,-4.8748780896018955,-1.782323499469811,-4.934640567945857,-1.7863669650414347,1.3395427903587256,-2.2111807424592467,-1.5772455807186556,1.4646515424290127,-1.7922461490759747,1.3687059657575231,-1.7864637809319281,1.4017535103025245,-1.8332243028082145,1.5116062878667762,-1.789783693291736,1.4181469983996315,-1.6937363948009097,1.6781662488304483,-2.001323521601676
10.46276,-1.7227112611973252,-4.924708805224658,-1.7922184378456645,-4.931395535968961,-1.7944824429052997,1.3221121927999944,-2.2109488472035355,-1.5838158189665505,1.449193618876497,-1.8078585690856397,1.382779743019387,-1.786481414635178,1.3937966402041637,-1.8163400680307582,1.4548604384341735,-1.6707100472875163,1.6000277641671046,-1.4642494758957827,0.7672183483244296,-2.294205048997867
10.492328,-1.7586380372071801,-4.98852803778246,-1.768429585713276,-4.918216043633705,-1.8026787893158605,1.3431034193828033,-2.2118522082799257,-1.580729387967424,1.4340673383330826,-1.7850328268045352,1.3858827816372108,-1.7920657869107,1.3937293799957577,-1.8403950836650722,1.4554107600666597,-1.7848033017815117,1.5778633469528702,-1.4160336490002676,2.3081545573445794,-3.8468707239433755
10.521923,-1.9214405720216248,-4.982392943071501,-1.6934929480692378,-4.943854952498226,-1.7888730530245607,1.328119241013169,-2.2117455775752477,-1.5858319112330723,1.4596362944918244,-1.785452108030466,1.374354055502766,-1.8091586137350002,1.4278293724563125,-1.9108053036901336,1.5159790203538952,-1.8248885025301238,1.3445487466013752,-1.4623410523610643,1.907930282972155,-3.0948976495464597
10.549066,-1.913584751440405,-4.833853809568311,-1.8905783797971767,-4.905501633262016,-1.7982835814609235,1.3281646467803192,-2.2118573373601023,-1.586521210022621,1.4649577343161442,-1.8051780233290848,1.3753019053389797,-1.8213511403055578,1.3627602979163347,-1.854440780212664,1.444681803272154,-1.6891942190513383,1.4980650990575868,-1.483476846240412,1.059240199624542,-2.592752299736374
10.576056,-1.6627552519762878,-5.00360240665124,-1.8157749899217608,-4.9489827989309365,-1.8054636238091022,1.3347930967362023,-2.211525518625393,-1.5803958468595816,1.4584056097979758,-1.7982642026907179,1.3746503069047618,-1.7769422271295618,1.3280598123771252,-1.896283948868195,1.5163754073389817,-1.7169273822722075,1.4790778655364987,-1.81847768604377,1.0335116124941248,-2.1529338949538404
10.606663,-1.8511504256420115,-4.853979003988355,-1.7181495261042852,-4.936237413783228,-1.7930930053293768,1.321171547827797,-2.211878154663901,-1.596120543997298,1.4651931481645941,-1.8018127549411882,1.405524428384038,-1.8255178171564477,1.3177206746302943,-1.8476256869183034,1.5017420331249547,-1.7330676327789893,1.3876141777685116,-1.6432317318043934,1.0628229319870843,-2.2513175514621038
10.632831,-1.7591614277333534,-5.027091883261089,-1.8427879161829104,-4.906960828497778,-1.7833372762751085,1.3384441794970858,-2.2120490980456418,-1.5934491504831676,1.460253174929018,-1.8001542014832799,1.3876448177725187,-1.791765882106868,1.387358804689206,-1.8581875427907697,1.4641281669730957,-1.6438368920980082,1.4180140019913283,-1.9002986639037456,0.8884797719201979,-2.0611934067581417
10.65896,-2.202575700152173,-4.963006681483707,-1.750649826587375,-4.964923397950385,-1.7921598987301237,1.321560183703197,-2.2118570232042374,-1.5890012754949872,1.4432244432205903,-1.8052418466947946,1.39942416477567,-1.797384692848102,1.3778524713704898,-1.830654844022326,1.4500000360863514,-1.699036054146884,1.3979859763148845,-1.7504040055500274,1.2595165939029862,-2.3326298293579635
10.688606,-2.019139008471511,-4.99005047738326,-1.8103077181794591,-4.932162898184608,-1.774022346619496,1.3345941401665606,-2.212741215478492,-1.5809051151322426,1.4622251581162664,-1.8030799983423165,1.3550737483526143,-1.8336400188206616,1.358661544250698,-1.832933172838706,1.4484743088916894,-1.704819528374961,1.3023437153362412,-1.548015458333559,1.2870022175865687,-2.1484258584246945
10.715715,-1.5841288700890424,-4.9264496639485,-1.900510307844926,-4.937028833568304,-1.8026382507600593,1.3165586690059092,-2.212282067675151,-1.5979250027632281,1.453063751990803,-1.798557222732923,1.3748204139186115,-1.8284408336526945,1.3577171453696595,-1.7815064999233574,1.4104741579048015,-1.7870488968554712,1.3181874599043355,-1.9472273316657023,2.2063820336194295,-2.0521188626754947
10.742482,-1.7094360639290576,-4.877537657799317,-1.872312911420574,-4.948900169610434,-1.7815597203614406,1.3179618152461394,-2.2122581963713897,-1.6031533907353717,1.4676861321421946,-1.8181706479285522,1.3753483948654295,-1.8069548148264392,1.3540817758267134,-1.8573808830813479,1.4214274311661201,-1.7026528114189592,1.2715062561332828,-1.729363746395424,2.095592098445004,-1.9246719312687346
10.769653,-1.757868784673631,-4.940280326183082,-1.7486322016305678,-4.941135814676258,-1.7998384219948875,1.3274652895936299,-2.212743769695462,-1.5982368298231868,1.4383120458027978,-1.8099474762358008,1.3570411546476973,-1.7992528883359438,1.4066246886394804,-1.8865349295756013,1.476651003436686,-1.7782925532300993,1.5141343549421176,-1.6270372224016107,0.4145068745848826,-2.3137956722663637
10.797323,-1.8337910584758161,-5.145622690105647,-1.8356325192867384,-4.905700779508743,-1.795842242914869,1.336051490747013,-2.2131885890604717,-1.6052535948285505,1.4377593249119258,-1.8101754511143733,1.3974882116397613,-1.805925645389892,1.4212775991017874,-1.9076073581265691,1.4106549713001175,-1.7963402454250845,1.2885678211728373,-1.5738450978365526,1.7681918866447102,-2.0413562680987365
10.826098,-1.7909456564874733,-4.91019454431164,-1.7934792353142073,-4.896794706152809,-1.795025271343739,1.327928056052199,-2.2131328055190966,-1.6057997039172072,1.4475197480987558,-1.8183479368640791,1.4136237261603564,-1.8138850299712879,1.377198372111564,-1.8889976503096109,1.4074090566859532,-1.7193934486440894,1.4338497267995762,-1.6945623932589797,0.9401150284744633,-2.4109342702422256
10.854346,-1.9189957385576655,-4.977692713082087,-1.7795735089769542,-4.895814956792114,-1.7880559576621589,1.331493632403737,-2.2133427143463154,-1.6051634822023362,1.457636038896597,-1.7951880268158316,1.361022911120126,-1.8081305107355843,1.3627466799703818,-1.8876427742742161,1.401717208546711,-1.6592044726988848,1.4919579943399506,-1.6405155459432286,1.3366397519850823,-2.202380339959297
10.881459,-1.7730294439324812,-4.844228464952073,-1.7984135796856162,-4.945196255962742,-1.775294322808285,1.3190723405635654,-2.2128656328743506,-1.6079463655944628,1.459397115875212,-1.8225889754870828,1.3905595506469803,-1.7999411722876253,1.3761187670469186,-1.9171214931874285,1.3912826163199563,-1.803072571230133,1.6208439445009002,-1.6288119571957458,1.9527151323465022,-1.9812621913586625
10.910984,-1.6481325520905228,-4.8197589024202365,-1.822649702584433,-4.913052929694651,-1.8038909993240997,1.3217744117419212,-2.212888645481738,-1.6097332386362215,1.4476174784488818,-1.8107119002944858,1.3606273651009368,-1.7811418102256151,1.3698099101444503,-1.9004699847860826,1.4660550671375994,-1.7520726380531597,1.3882364736639898,-1.69329546204329,1.378748309554225,-2.180045732641064
10.937404,-1.7561442767905915,-4.981229462063668,-1.8004525431847067,-4.939045086849404,-1.7825876477737457,1.323908007524477,-2.213280783505926,-1.611502417951006,1.4544858853660476,-1.7919224073898863,1.3586846639852506,-1.8367405178781195,1.3869600370356099,-1.8855222969852794,1.473234708690876,-1.77321962940859,1.50260101429239,-1.6856729322117812,0.680808828915788,-2.2930813965773478
10.963538,-1.676953128307533,-4.880110550921287,-1.7960510883067244,-4.942475127576925,-1.7923107211515408,1.3247993340811333,-2.212730074425536,-1.6096978248449176,1.4341306358052626,-1.78204769892902,1.3894031823375506,-1.8016580271441045,1.3971794019482695,-1.9033933477725735,1.470873156620256,-1.7748938893724366,1.4693278202357452,-1.7601030842962877,1.8081705737679676,-2.3973477128337897
10.992341,-1.862253121272743,-4.968087899885175,-1.8221817362185884,-4.896702598887838,-1.7884654872417634,1.3243002141499007,-2.213666834539112,-1.6145821711434407,1.441436566460702,-1.8059003108919136,1.3763777540909758,-1.7985062770306233,1.3827069463209007,-1.8751534525505915,1.4412052185283195,-1.8031988761353788,1.6076120969186574,-1.654756894837561,1.455037109074086,-2.4248693924243527
11.020647,-1.4946386860621403,-4.983335830723094,-1.7316847666218793,-4.920577293846455,-1.7799977135678593,1.310511075010976,-2.2133740258141286,-1.610531105871756,1.440000683640776,-1.8125217481455398,1.4019135367882998,-1.8236767604217925,1.39718443222695,-1.8671692982568557,1.4149781848421297,-1.882280301463273,1.4302653915594656,-1.7840228275880659,1.4428442254605864,-2.3058169830112845
11.047723,-1.7121548784893221,-4.93017355770741,-1.8096579674709536,-4.905769537848351,-1.7598053699355618,1.3308037920949265,-2.2136755545308664,-1.6182721926163919,1.4496427034954302,-1.7912126498219996,1.3539111279380167,-1.810212494815934,1.3816333541547754,-1.874130761920684,1.4869354980050027,-1.7736094408660787,1.392665478183853,-1.7768957287417189,0.8599925948532565,-1.9767463137431454
11.074341,-1.9766851217227097,-4.926326100375663,-1.7724319862065694,-4.950093356096077,-1.7856518356038271,1.3255629144195944,-2.21401290354514,-1.615751852957038,1.44661534905143,-1.8194595716263118,1.3716467520455635,-1.8408219429397574,1.3953792093334072,-1.8810771026467694,1.4438235371808177,-1.672434934876159,1.3979649486635153,-1.8690469345719116,0.931410421108733,-2.218066261965008
11.103816,-2.0194335158993164,-5.128018608988721,-1.8168251339305743,-4.905213723920285,-1.7786309970524226,1.3225513618629243,-2.213874260743983,-1.6170275041337572,1.4581070470045616,-1.8088319259007548,1.3753468306545744,-1.8294684350335315,1.3626386452547181,-1.8947020502685796,1.4052034024081668,-1.817316295729601,1.3850824785352631,-1.896055638722082,0.9854818888152694,-2.248766536587682
11.129687,-1.6183794300718801,-4.869589301340747,-1.8429896354113062,-4.934306961301555,-1.8161785411508635,1.3210363040818094,-2.2130254964450193,-1.6207379162649145,1.4389542230883154,-1.8199094927437915,1.3793762377912062,-1.7866807817596448,1.4063798476751959,-1.8832674303567685,1.4312541646377999,-1.8487594554408484,1.2781305519043282,-1.8782621386041423,1.4130275891989426,-2.117044237336588
11.157694,-1.467934837132828,-4.97578661293019,-1.7401947938500226,-5.000767008069284,-1.8044454254362086,1.3262836468589083,-2.2133548932643694,-1.617224856654762,1.4325741552290645,-1.803095835216382,1.3665566642825673,-1.8374020521993983,1.4191677968201049,-1.9103694911193383,1.4211738792019615,-1.706270210775598,1.4622502917877087,-1.9554010416171101,0.9845987754385714,-2.135273859357259
11.186158,-1.4840579881189098,-4.9996198213717085,-1.7889861160212728,-4.995356797700143,-1.81609640413327,1.3188069206894633,-2.2130841204966343,-1.6148341052803903,1.4502522317007416,-1.8140178419483308,1.3375301588020636,-1.8134606662607085,1.397636375852547,-1.8793527517886515,1.480136439594157,-1.7895953455088882,1.3558217059379483,-1.5665136977312764,0.984376000407908,-2.147878927602908
11.213282,-1.6686966345333583,-4.853324804910023,-1.843929217487039,-4.964533125969402,-1.8053773142757297,1.3311748194803412,-2.213503385556631,-1.623426450551367,1.4658250108497013,-1.8229779682237999,1.3598250787870256,-1.8156701791056662,1.3712085470808129,-1.8762069828548862,1.4810292240335172,-1.7940584162211095,1.3827398243761768,-1.8602575142631375,1.0739855252915536,-2.2873380008913005
11.240393,-1.8374038682877356,-4.828043661204342,-1.7752037599643606,-4.969984249999476,-1.8052308418288097,1.3202538434854325,-2.2128009941435978,-1.6221954600647228,1.4515295094852403,-1.8045981538745974,1.3844415482127779,-1.851194863314965,1.399961511742182,-1.870375224580426,1.4144218776006354,-1.842285999757929,1.38087058578628,-1.6429599557545553,1.175316027328332,-2.1663270189940924
11.268846,-1.7602268125123415,-5.108431440153521,-1.8080997020460032,-4.938334019709514,-1.7809138465683942,1.317207435840784,-2.21256137323332,-1.6231672968325883,1.4558815592653613,-1.822870106044302,1.3736051405371015,-1.7703023302227068,1.3661858849216988,-1.8897685168936886,1.418284502695773,-1.8565624211094816,1.3643101082799651,-1.5687259363784147,0.8604017099144912,-2.3622550220506553
11.294877,-1.5291537476963082,-4.744716023140413,-1.8674338509361856,-5.022526120191253,-1.8021687634958738,1.3334571833889366,-2.2129562411215407,-1.6243894656177051,1.4650139023159439,-1.8230489338778537,1.3594832562838264,-1.7820693706815338,1.3792572153626508,-1.8695474651853092,1.3734007669450206,-1.8553958409926101,1.4214577877925563,-1.6856729322117792,1.3271474501182312,-2.5154890567284047
11.326269,-1.6736350989940347,-4.956366141592998,-1.754714441855677,-4.969548830774931,-1.8122809440428476,1.313577455606188,-2.212641753237538,-1.6246238301305707,1.4403110449736585,-1.7918710199618144,1.3833731139518217,-1.826957634130742,1.4148335016052813,-1.9294836567873026,1.3717387186139371,-1.8445747829557495,1.4293473008345992,-1.7347946979684234,1.42219920494573,-2.124477649001894
11.354478,-1.838252469283217,-4.893315441138811,-1.8015393291537176,-4.931409667362659,-1.8160895295040569,1.332541278729464,-2.212385549845685,-1.627744957680772,1.4451813581143838,-1.7907999853214533,1.3864719178951976,-1.8149207456020522,1.4023241034553051,-1.8867040565319642,1.4196687651222606,-1.7396414854277005,1.3737234516708385,-1.5707963267948966,1.1837183027748883,-2.0639260075810304
11.382331,-1.7870575726664482,-4.9596731149311735,-1.8272398119598738,-4.944022830579851,-1.825694214693518,1.3193509275598174,-2.2123762011614745,-1.623616408652179,1.4583882538689699,-1.8095120237940934,1.3545946372545028,-1.8143284110589195,1.3761927559676248,-1.8414410965625065,1.4194358323081804,-1.7720640841356732,1.3711349097955623,-1.8500045258286297,1.6988791698698882,-1.759368586206605
11.409791,-1.9138202672155724,-5.139919489339807,-1.8229082903293314,-4.89888786053854,-1.7930604961048942,1.3399506189224053,-2.2132481966717115,-1.6199733990804108,1.4520157170641186,-1.821508589237345,1.3842199282283472,-1.7807561442162732,1.4087194073815077,-1.8292830009742136,1.3696024426701692,-1.775908483363839,1.42126181205551,-1.8885146449804364,1.2134876437867679,-2.1031188380277426
11.438267,-1.910726696264517,-4.940183513472963,-1.8397790108597243,-4.872405659659594,-1.799715244911313,1.3281856270951433,-2.212694210749713,-1.6230607934782224,1.4576634254445158,-1.8176477600394556,1.3638969208628673,-1.7730097007757888,1.4180593675012003,-1.865127594352352,1.4315973279445884,-1.8233506025729562,1.3369742255568091,-1.6198968795900126,1.3882364736639718,-2.409578833683033
11.464254,-1.6660950143867397,-4.79724221364408,-1.8519582859073345,-4.965454513242664,-1.785296148521788,1.3272262622363562,-2.212138937257924,-1.6255555323286182,1.456679965714113,-1.8080963210824048,1.4014602132921787,-1.8067292705217293,1.3801574208808012,-1.8633820887835533,1.3980513202615572,-1.7318442656257502,1.4779085084046653,-1.5849797727862056,1.2935707812328139,-2.0136617088676902
11.49331,-1.7555343348106935,-4.980594152052084,-1.904158381173674,-4.941828878720552,-1.7969572320557463,1.316043911577556,-2.2122175170029057,-1.632004458926322,1.4504150795856987,-1.80868511555933,1.3925893175717758,-1.8195335632879897,1.3979627911778507,-1.850486676540769,1.4316276011362399,-1.865365248560996,1.6218881876024063,-1.6651102781220597,0.6435011087932844,-2.1951025856547646
11.521677,-1.6718592895927618,-4.85577191799636,-1.915867347262991,-4.9987276133634975,-1.8172661205070713,1.3136580593808223,-2.2119327738405063,-1.6363243141158044,1.4584549058966905,-1.8203403343909614,1.3745513586538587,-1.7905252289519114,1.3717996704174626,-1.8293898823532857,1.3613999311677565,-1.8269477093605,1.4449274925741125,-1.8759571514107567,1.6511913906161066,-2.021170379111528
11.549179,-1.9912488166795808,-5.02933187951463,-1.8396472191760722,-4.984231980484934,-1.7841597271422662,1.3229403315496078,-2.212369888186593,-1.6396267345501305,1.461561891133527,-1.7992586893823632,1.3640461787596796,-1.7874458151607489,1.3693649144178275,-1.8745308126374807,1.4500944802819833,-1.8122424759137055,1.4979916847337138,-1.578942786088603,1.1567973241826968,-2.1683527797800615
11.577525,-1.8289962097660681,-4.952312074854355,-1.8660941910567832,-4.930844873211642,-1.7708505925259863,1.3155153423685535,-2.2120184718105134,-1.6342220303172525,1.4586633032606384,-1.8146221477651723,1.4001200102157136,-1.8106626689263319,1.3513423095199546,-1.8344429815568208,1.46968062049592,-1.8741665983631388,1.5725599933965895,-1.594985156453733,1.8824462146062297,-1.8003915881411474
11.605053,-2.0344439357957027,-5.077161666264314,-1.7621959558345306,-4.930412209602784,-1.7744617980850532,1.325994292181103,-2.2118706138638085,-1.6265519306472134,1.4648036168889498,-1.808048672901601,1.348462317606667,-1.8015074693636342,1.3877277374788424,-1.8575160336747378,1.4658294842619741,-1.7131326843434107,1.4718299213793078,-1.6228963744359748,1.5427662868350502,-1.910617203217763
11.641374,-1.9035354498742725,-5.047037665374498,-1.8649335051185283,-4.967178649465281,-1.776098130594954,1.32283068727293,-2.211306913278256,-1.6307697585888843,1.4587453175954588,-1.8048992490986182,1.3952096151191395,-1.796930554887772,1.411814252994355,-1.851942887834152,1.4305059943280765,-1.7391151937081135,1.4384475931164118,-1.8911918684706897,1.2654377467063245,-2.01793600153307
11.671494,-2.0515200746940496,-5.003653430183251,-1.8112088116112735,-4.967293670373935,-1.7607119834023797,1.3228521989441608,-2.211853646231834,-1.6245126864994923,1.4511017674817663,-1.8025267436902632,1.3915730459200848,-1.8127842700976233,1.396738994541959,-1.8618489175761026,1.3796398541000092,-1.7646242207742129,1.5725916570024303,-1.5873824833988028,1.4536875822280282,-2.1506291774697712
11.699887,-1.7791955690583166,-5.0367014420713705,-1.909975716611744,-4.9396759666405545,-1.8039065684074571,1.3185291114192217,-2.21062350592547,-1.6321040484479816,1.4600743150027744,-1.803787730878141,1.3922970056649897,-1.7838999710932728,1.3807656991848662,-1.8747709759439175,1.4460297249447698,-1.7810972671565461,1.4921805531648973,-1.8387067492182363,1.2170931807137748,-2.7834343531140977
11.730608,-1.8656475413654356,-4.983706842331122,-1.8277028536383322,-4.90696620283371,-1.7810661753047166,1.3185364950752807,-2.21030818395668,-1.631068987782613,1.463741566469908,-1.7816314177921697,1.3950580301095317,-1.7894652726688385,1.3748563699926757,-1.8810771026467694,1.477425999395059,-1.7617495992500367,1.439968930720851,-1.5558081558744281,1.0094218104353898,-2.397721848643922
11.758912,-1.794595456548738,-4.944492818459835,-1.8235655946865994,-4.959971804291367,-1.822809050833852,1.3245192821117806,-2.210858646327366,-1.6424508880288824,1.4539896619214114,-1.7841970965575624,1.3725243429801097,-1.7923433507948805,1.4163850268127869,-1.8326273269631035,1.4495062137949661,-1.817183439694659,1.6210233471522126,-1.6573563487823295,0.734059914421569,-2.342589887414569
11.785885,-1.8779396864615354,-4.953612296358217,-1.7414184033006357,-4.961791088561846,-1.8008186763643705,1.3232151514315948,-2.2107132906405265,-1.6354020915653806,1.4601827204151125,-1.7797402539921516,1.376483867095742,-1.7940392830799687,1.412271871906796,-1.8707502041736137,1.4249369353244687,-1.8422296767300606,1.4237733025634205,-1.6316348599773665,2.1094204968578882,-2.1247488354359243
11.819251,-1.8524901178660396,-5.053873814702933,-1.7891038704438735,-4.973400805453403,-1.801757582444307,1.3117929404194058,-2.2102102749776367,-1.6415257481696144,1.4792362862816706,-1.7864727225596053,1.3755877871177475,-1.8195516382925456,1.369821994673448,-1.8515021838119363,1.4192696823912407,-1.7413179634581608,1.5367537559465327,-1.7829036870488086,0.8047007850161573,-2.4116929954380617
11.847648,-1.7747022113312898,-4.900700762840058,-1.783509022788614,-4.924796135168349,-1.8072524689948142,1.3153341767744664,-2.2101775111270094,-1.6336578807171476,1.4673045708438255,-1.7828245142369317,1.3693269165868887,-1.808731415103319,1.364614724129507,-1.8383108566247908,1.3995956472668902,-1.744041993247254,1.373400766945016,-1.7006914308654322,1.322086337701349,-2.3589645662095706
11.875993,-1.8273602789581964,-4.864245130282802,-1.8586556338825515,-4.940644252121035,-1.7709773947607856,1.3138543360242008,-2.2090672509376703,-1.6353625404631869,1.47808561768109,-1.799454285118779,1.3837096800912592,-1.821914276341624,1.4177239149928227,-1.8453457853451145,1.4409468820449187,-1.8086959262143145,1.4972988180599598,-1.6596205116060314,1.4268708774066803,-2.124548370359601
11.907483,-2.086830417892762,-4.897736930380384,-1.7862477091579396,-4.945246118097917,-1.7984238366137746,1.3124998777306593,-2.2095295246269417,-1.6398567060216815,1.4714988042798596,-1.812268942961341,1.3911849284381919,-1.785247801869304,1.377184941767532,-1.8750973537516173,1.471451246529944,-1.8103619373788098,1.5894066991053857,-1.769608985365532,1.4665247148672413,-2.4980915447965586
11.934784,-1.7951813107638013,-4.806869932378322,-1.8579805559446096,-4.954810104330826,-1.7865539718446253,1.3203853791223361,-2.2086022048993526,-1.6375329447215219,1.4732698403173516,-1.7781683866985847,1.395094379866881,-1.804617003013922,1.370455267363254,-1.8372805022183474,1.4758866055054425,-1.8059139023188953,1.3019558451159177,-1.6451929256197162,1.076389191723661,-2.3659980976716417
11.964617,-1.9203175177849598,-5.201079522416115,-1.7427157340779276,-4.925515290250987,-1.7908620625484415,1.3277864418865089,-2.208789732293343,-1.628588365844914,1.470910681822972,-1.782011390679257,1.3821147085569312,-1.7925462488356607,1.3633568234657896,-1.875834209913088,1.473234708690876,-1.7755606306014413,1.4374460726233442,-1.6492589923317895,0.6403564650708428,-2.262617458407544
11.994736,-1.9992825538406624,-4.994024431316193,-1.8040017944634277,-4.929712376996985,-1.7903375683303566,1.3263405303242317,-2.2081011177077428,-1.6434982724063467,1.4688581251278219,-1.7811893800200693,1.4029740078927098,-1.7879017269248658,1.416395187268972,-1.8239248940518893,1.3674041097688958,-1.7930457609487607,1.4489917556540284,-1.5445493723611974,1.214838588626985,-2.1347554683011847
12.02339,-1.940532614966142,-5.080216408881082,-1.8469758476339166,-4.956761123494944,-1.7844451323510522,1.3355267770603632,-2.2081363202207958,-1.6444044806974545,1.4839655503675981,-1.7963662911842646,1.387697973542582,-1.7883720284453373,1.3619193528151448,-1.8036768546027804,1.387563192855148,-1.834792013599001,1.424876048479977,-1.702413903392467,1.695151321341623,-2.161330570503473
12.052042,-1.8043841075096274,-4.92965507471222,-1.904158381173674,-4.9399499508022116,-1.771853964495545,1.3235156098343381,-2.207977678634099,-1.6472502783249698,1.4826352026063865,-1.7847617147838981,1.3720223628294912,-1.7960560863256871,1.368922369795872,-1.8289424370541119,1.4432037879143438,-1.7416846190190733,1.4198617723690796,-1.8485166115890528,1.6138731107186584,-2.0663480002807253
12.081548,-1.751151205337043,-5.008868454462768,-1.7542980438889286,-4.998061777667246,-1.809513139731899,1.3186664148969558,-2.207568222483222,-1.6450896111631619,1.4708923155821556,-1.7992150836004623,1.3749851331925909,-1.8163797675922033,1.3909891919875517,-1.8519154417215022,1.4308476379669106,-1.7250913378977126,1.4429026292840272,-1.647251561963783,1.5477234989047528,-2.330559081670633
12.121655,-2.0198173193730837,-4.932603122041468,-1.7885186394171113,-4.973152610440856,-1.8145378452656704,1.3272932974631328,-2.206711941147035,-1.6418815216147422,1.4706586403527098,-1.7743078755625716,1.3898411351263187,-1.826359775352722,1.3892017638102534,-1.833718117242263,1.3953908364871301,-1.7859910538734793,1.3416607744149185,-1.5959052040366177,1.1752734106652398,-2.3090596163788413
12.151969,-1.6023647832826755,-5.09483108872233,-1.8028820767810543,-4.953937381052407,-1.7775610731105287,1.317787951110096,-2.2065229468232443,-1.6384458523918883,1.4746698724912741,-1.7956646398222833,1.3596339423362422,-1.8120178393191428,1.378134968718249,-1.856125746977032,1.442694026448027,-1.6606125103358826,1.4111899520933227,-1.6946138314713395,1.4117731470386958,-2.241210967209277
12.180582,-1.96981910597525,-5.080808919476937,-1.8479655637861072,-4.965119426223758,-1.7799502257675126,1.3315205611215228,-2.2059689822255923,-1.6425373313688798,1.4813668836910667,-1.7945857177952518,1.3876361011972684,-1.820757661722795,1.3816878700489075,-1.8021374053756967,1.482567676256537,-1.7784725388293001,1.3874483741325416,-1.6363587919490072,1.1355648394875835,-2.4149503129080463
12.211582,-1.8834973544777556,-4.881828060516754,-1.784077015105109,-4.962329262697423,-1.794201248486149,1.3164338156609712,-2.2059090764248577,-1.645547568796533,1.4765185607154918,-1.7939831164284663,1.38612639851528,-1.7859168289239893,1.3429702366320218,-1.8576442926015444,1.4390636610037029,-1.7607846147136046,1.4656578133910672,-1.8052781378977356,1.1093858505273158,-1.975017422368978
12.238983,-1.6438368920979949,-4.782978570203563,-1.8635694873399775,-4.939280981675381,-1.8075503638622081,1.3199062670326067,-2.2058969694674584,-1.6434795984503094,1.4811668809221592,-1.7984973194995564,1.3737951405278304,-1.8240899833978859,1.4391270823363427,-1.888643058820262,1.4402652270084702,-1.6956705994982741,1.378963132322084,-1.4880072695705502,1.2294404415410498,-2.2928988720037187
12.266038,-1.6346823333905216,-5.086790893072953,-1.8803052246909697,-4.947731290928712,-1.8031049547361797,1.320004975470949,-2.2049297879292973,-1.6422430346830892,1.4735948538162544,-1.7961075126661337,1.3834844587718071,-1.8103762443703357,1.3830398055696564,-1.8609368602164826,1.487512654910273,-1.7141363818404995,1.510510576032103,-1.7661878813114698,1.9266543839424974,-2.706050092049443
12.296443,-1.6502745714030855,-5.076156832823161,-1.8259335360124063,-4.976181460472616,-1.789635659445174,1.3242727596513106,-2.2047134246375553,-1.6440416177627606,1.4768564839786216,-1.7827509717008905,1.377341892099399,-1.817731551698233,1.4009247053876608,-1.8380180864398858,1.5272363047805402,-1.7490637850941304,1.308139947325741,-1.8343235870488752,1.3804217147694913,-2.4105342474051423
12.324378,-1.866522389258876,-5.032275024822603,-1.8969821984055844,-4.964844995378941,-1.7892250860141086,1.3389684080430395,-2.2051753681906847,-1.6440867109741293,1.4713000682797304,-1.7964248575686554,1.3921192260736412,-1.8354994416274772,1.409704422257316,-1.855987615330322,1.4762012396865418,-1.7155866274755718,1.4165542203465082,-1.7737597578376847,1.4573613349876804,-2.191595565333634
12.351451,-1.990384291892507,-4.908803186280712,-1.8574075534962828,-5.004495470595368,-1.7928089430356922,1.3277733997231649,-2.204134337393595,-1.6413157466788133,1.476195997113477,-1.8179573622975667,1.3794508227724873,-1.7820899232180334,1.3773198232496557,-1.860150811826164,1.4538306096406493,-1.7910918542481455,1.4813570676116845,-1.5330365052944086,1.576414245219852,-1.8565093590496302
12.378553,-1.6755169422498506,-5.077646825390493,-1.8589626754753172,-4.947359014471257,-1.8039065684074571,1.3241126058172645,-2.203668863663169,-1.6385702886585964,1.4703152325140576,-1.8028265006835449,1.3934437894243419,-1.817893630819614,1.3873163696451551,-1.8358114089145816,1.428050890379972,-1.6897362118172339,1.3933812205270024,-1.7095388177305837,1.671464978952732,-2.6231074777797585
12.410462,-1.4254010355863387,-4.991006099696582,-1.9189356755268725,-4.9237349239085635,-1.812956006291038,1.3237298411206493,-2.2039038010243703,-1.6506098835807248,1.473025205233132,-1.800153082589226,1.3841752386947332,-1.7929571636052257,1.3788725157980004,-1.8875717978606807,1.440949728558087,-1.7096037928774919,1.4303305689232753,-1.4570043196511886,1.2799637519612848,-2.6592991870975493
12.437103,-1.749866332362722,-4.995787167610324,-1.797516811084341,-4.95573608162497,-1.7877877033651648,1.325851582669444,-2.202523838993946,-1.642738475903614,1.4646348736507018,-1.7908765936700175,1.384346381408383,-1.7867260376715124,1.390052188321684,-1.8517531983236735,1.450420091093574,-1.7922137769709185,1.4274901608640982,-1.6489776604012836,1.801402263054408,-2.1167319255703587
12.465364,-1.772821483198469,-4.9062581064898385,-1.9550862651188279,-4.895812912684352,-1.7812265301413706,1.3234725637967895,-2.202158349012003,-1.6428040918006954,1.4693789591123039,-1.7989693641931184,1.3934720279203974,-1.7989135242639174,1.3998965183094498,-1.8716531884605896,1.5152538306993046,-1.7737212179652488,1.500928651590629,-1.613935014890921,1.5008173235330242,-2.242836397800559
12.49232,-1.9482742455704491,-4.97884011374561,-1.851002701001804,-4.9973099202166225,-1.7844079995333955,1.3266259348017544,-2.201944222484957,-1.6454994378649537,1.4783150743685278,-1.791933398239097,1.3888238743481045,-1.7896862183126114,1.42541882429207,-1.8988772030031529,1.445246589686376,-1.7987296962420796,1.4814220219896779,-1.749023481202814,1.2835148733977624,-2.4958205418876993
12.518993,-1.772181227183517,-4.929875893712204,-1.8060617213106342,-4.938519443166198,-1.7689111384986917,1.3260568327218292,-2.202175573479322,-1.6366766344071138,1.479893695901586,-1.7836829971216221,1.3482875950122606,-1.8153814828097528,1.420360290957383,-1.8989035695081138,1.4960605742230997,-1.8022203273117738,1.2962800029843293,-1.7124082374090717,1.9465483815674756,-1.661048217282257
12.546099,-1.8659456187573573,-5.035460537975938,-1.758462921194605,-4.928473952681476,-1.7813682836311004,1.3252733904966183,-2.2012461678915534,-1.6404884704975238,1.475322502500917,-1.7876819486565014,1.3989435975692697,-1.8274750013843573,1.375404772278327,-1.813741518612257,1.4211103344398544,-1.6583935981618265,1.3648049901190629,-1.7473527089772543,1.189368290957344,-2.298988253013154
12.573951,-2.0008744618507666,-4.989549687718279,-1.6920473478648423,-4.9567384159715,-1.7649469338513633,1.329801570676009,-2.2009243276049006,-1.6358862701031895,1.4829361803015058,-1.8047545200519868,1.3876148115073634,-1.8077001978241487,1.3701173804267994,-1.8259511372954684,1.460521880721929,-1.745532264728413,1.5176731139941497,-1.6408940537762378,0.9546717437576647,-2.4049363415022764
12.602867,-1.6701126184831667,-5.117040324260354,-1.8356136567006855,-4.960063819751179,-1.7830563945745443,1.324140094364359,-2.199877718531405,-1.6355917654613386,1.4791045192119485,-1.806488396080402,1.4019313956851538,-1.8186031470001105,1.4027485975002385,-1.873564431849647,1.480814405591973,-1.7652593437315949,1.3647590067650717,-1.711503377994108,1.3146449442292931,-2.550746455810983
12.630983,-1.972666974235353,-5.067976299778493,-1.8288995458434107,-4.962033012782947,-1.7882124799335837,1.3270986769910522,-2.1992243313685975,-1.6404909364144422,1.488253228029945,-1.8066069042009392,1.3889879689985192,-1.7989698494067161,1.3942745614616856,-1.8959715253374305,1.5339663731904851,-1.704586293659126,1.332280305275424,-1.8402689767270601,0.8650415471338424,-2.503830362713135
12.657927,-1.3565771897385255,-4.870629304835555,-1.8514741026010866,-4.990944415665234,-1.815699306882473,1.3245110879768147,-2.198451660361288,-1.6435262657274443,1.4769683357325794,-1.808575395283973,1.388131351722927,-1.7993943373633186,1.3925764984300881,-1.8589667190161667,1.4412413366685346,-1.782362771478953,1.5690869267504801,-1.749941485993964,1.1960502546342082,-1.9307977656747528
12.685044,-1.892546881191539,-4.766448810205281,-1.7730585921386333,-4.955964923152278,-1.7937773332624483,1.3329522265984344,-2.198659230680362,-1.6487090029927558,1.4941269830995103,-1.8028411921744787,1.3757564002016685,-1.7577646516035335,1.3997311143610012,-1.860234898827984,1.382243955875001,-1.7599070720589358,1.3937402284215634,-1.6455011197208826,1.642103791580187,-2.365424997260843
12.714332,-1.8190862360979647,-4.999624694404817,-1.8005464305381604,-4.895563175697158,-1.7768957287417313,1.3225121722140583,-2.1979444747349035,-1.6378800200140058,1.4927634021456349,-1.788769099059188,1.371533776260325,-1.801518143438108,1.394966050713177,-1.8770893691968351,1.44725649408103,-1.7441855229282155,1.3858099423624124,-1.5947568820367253,0.9925115903106958,-2.696461446656973
12.740176,-1.5772064954052083,-4.973867796096939,-1.8493657820972542,-4.937184735424291,-1.7913112981939103,1.3273126791655048,-2.198011229687262,-1.6412819213612226,1.500351628039806,-1.8039821004615806,1.371077890751255,-1.804938269581785,1.341337481790462,-1.8390723324841758,1.4301946082538226,-1.7572183902335785,1.471456621660291,-1.6391003681167875,1.2392421649189793,-2.0595528130374396
12.769056,-1.9232901081405116,-5.021937186050241,-1.6773222385745035,-4.91025325358201,-1.7914295142416028,1.3336909752771349,-2.1985601465673676,-1.6433773628267216,1.4733888566145674,-1.7854794656095032,1.3933012427868383,-1.8117725482401352,1.3950166363827758,-1.8917068981887561,1.4548143423145712,-1.7570649051883445,1.4681181532108407,-1.8073874885718322,1.742824195254405,-2.0788591510425567
12.796302,-1.5609605784098808,-4.793112062224575,-1.7904930215361619,-4.947189877905538,-1.811985749149204,1.3344164238888891,-2.1985301790455387,-1.629707134666569,1.4684608078243988,-1.7993148480445345,1.3866325088686065,-1.8149731458518517,1.3942804017303378,-1.8903682354010516,1.3887791356836952,-1.7903591557151364,1.5063694873693423,-1.6372122603998613,1.376391784944816,-2.143627680629281
12.82333,-1.730887576064505,-4.8969555933365605,-1.878024345731282,-4.93998057027903,-1.7961298210724124,1.3335243159651091,-2.1989163566475938,-1.6284089333963299,1.474728275992527,-1.790171044195316,1.3765553306134928,-1.8101963886994268,1.389649745711881,-1.8352847093441251,1.3895656405756291,-1.7606179133190252,1.4232525149602986,-1.7889064574154707,1.0937566613178453,-2.2694561515163563
12.850309,-1.896515114330572,-5.004950746788538,-1.7381901733153515,-4.965927507813421,-1.7785633228463138,1.3198454702734097,-2.199549358120674,-1.635308541724697,1.47018407851993,-1.7902982027787573,1.3638346024200758,-1.8124228130793534,1.3810263404861631,-1.8729094712915837,1.503876998337265,-1.7811723571997184,1.4103687709870132,-1.7643342118248098,1.4416490366668657,-2.2840308612326874
12.879659,-1.595713287288196,-5.015409736787079,-1.8499562006415957,-4.928290168135581,-1.7946075417118046,1.3294387517701112,-2.2000184859432075,-1.6348218501906786,1.4853352124848982,-1.7787138406099214,1.3760439325958278,-1.8388981703583636,1.3571009177795432,-1.897416972558702,1.4361794347815864,-1.7482043001153593,1.5028383098486837,-1.8747494077957512,0.8495302783989436,-2.303263844306209
12.905552,-2.0015708793658753,-5.028167475721431,-1.75671489013807,-4.992283025793888,-1.7871531004125232,1.328040555833756,-2.1996744384368108,-1.6290979481792482,1.4743906812070822,-1.7987594935714768,1.3701954311312166,-1.8486895525645324,1.3991248210724092,-1.8666347556477554,1.454166325967788,-1.820629320723438,1.4182797652602541,-1.7547955588911512,1.2409158702183425,-2.2124558170440185
12.934355,-1.6837881740773673,-4.814595698491944,-1.788825409260378,-4.987371499452916,-1.7832576774614832,1.3432965346427204,-2.200806964433071,-1.6362882281021711,1.474830153212849,-1.8012536731331967,1.4037587627378325,-1.7925281923647443,1.4183825696555836,-1.900305165452741,1.4518247124553751,-1.9799524795549677,1.3393075704480542,-1.4895800203441742,1.3820585592748205,-2.474286518611439
12.961804,-1.6866925308162033,-4.994568885991002,-1.7621815963226113,-4.928611716498312,-1.7884469430819374,1.3268923542806206,-2.200626978060652,-1.6412908016556091,1.4800316800177635,-1.7989723793677814,1.3890730502374984,-1.8077155847455781,1.3489827371985166,-1.836868206588575,1.4693841658030502,-1.7959694710117762,1.3972469200064743,-1.8526693625640214,1.7841649689467045,-2.563325486548837
12.988806,-1.9774048495908787,-5.143573194251538,-1.820581429002964,-4.949035721132335,-1.7911891845702455,1.3253104099832247,-2.2012554374861932,-1.6368932631967963,1.4614182931807653,-1.784077840332642,1.356679043729211,-1.784383031818041,1.3462458319223656,-1.865602478457644,1.3622682864524334,-1.7531131285946764,1.4740456200214926,-1.7552273265629101,0.7118468729089086,-2.4905159321452968
13.01569,-1.7281741994824935,-5.034781795450893,-1.7722926252285378,-4.910707262002683,-1.776191715984664,1.3298153579625245,-2.2023396955595507,-1.6334864318304791,1.4653593636857802,-1.7731812242882976,1.3482811024162689,-1.8478992415173356,1.3663954328598589,-1.8393140018531302,1.431938776508274,-1.7970439069884119,1.5000192252587383,-1.6793723855208134,1.3045442776439713,-1.9699268599509911
13.044338,-1.631789282243831,-4.918543440325889,-1.758259753973304,-4.952003043676961,-1.7731572108848843,1.3189756119553027,-2.2015895120082876,-1.6380635443116822,1.4832873177881676,-1.7942392918776886,1.377709344026679,-1.8275932870629361,1.3920712631258265,-1.8778577099804763,1.4996860876989881,-1.7211677548020312,1.388397898505869,-1.8772808916447485,0.836201867455635,-2.356194490192345
13.070597,-1.5348008007263674,-5.07829252554249,-1.7528622123582738,-4.987571284924735,-1.7823800023652465,1.3285734960462499,-2.2025889224089075,-1.639484423104114,1.473665056886377,-1.7960984500543618,1.378587017702703,-1.8279851800001137,1.3932001595114119,-1.8717165611553188,1.4769231359960073,-1.827034404540033,1.3101939350475555,-1.8308001551659765,1.1147243304452858,-2.294384075984251
13.108283,-1.9498197588746893,-4.778814714308165,-1.8667681879481712,-4.92658246959994,-1.7790230700574685,1.3288034383939709,-2.2022880837876264,-1.6472876007138517,1.4716289177311335,-1.784222676870349,1.3953001671936573,-1.8274459451576797,1.437496497997353,-1.8563089754609003,1.4084072647424564,-1.832003633402293,1.449274185859983,-1.7295371175476166,0.7936624380570457,-2.209489780321509
13.136617,-1.8568477685122,-4.931932816674078,-1.8113305747407966,-4.940627323620628,-1.774101983316716,1.330282523729591,-2.202545201406129,-1.6386158986164947,1.4634378784255635,-1.7983768566403444,1.395780492134846,-1.7983230730791449,1.369914893287497,-1.8832290653067836,1.430706188138542,-1.7310270110729586,1.5542689061921757,-1.6440594605341374,-0.7568345055586242,-2.136280214949691
13.163198,-1.8216277659012943,-5.047032803098471,-1.8169246789990212,-4.9498195215135254,-1.7996840869368858,1.32622525849618,-2.2039612247944285,-1.6426512970005347,1.462563868134524,-1.7877288283404018,1.3701264719306459,-1.8067259565045708,1.368153267769022,-1.8914539854518029,1.384727716133456,-1.7951743062704164,1.520182929763062,-1.8090836399759418,1.468589608687643,-2.778146935565004
13.189707,-1.970930020517684,-4.969369249461998,-1.800377012475236,-4.930301496750862,-1.7952156021193844,1.3225748700084925,-2.203583674696131,-1.6416937691637539,1.4677079823149832,-1.7977462607777543,1.3840842665555184,-1.7910386479319895,1.3705898115938586,-1.880714434992892,1.4137880008446106,-1.7477960133856234,1.330510261790195,-1.9065740172357075,1.015302591529353,-2.157486595137812
13.21903,-1.6601932694789425,-5.040087911417288,-1.8285853263314822,-4.933328069918447,-1.7871140500584866,1.3258514075519414,-2.2046227144837784,-1.6369117844636472,1.4717463996504052,-1.797442058941236,1.3767877727255524,-1.829720479377078,1.3911602537533536,-1.8405884002206525,1.3565348964557635,-1.762659745692948,1.410445806179616,-1.395098750037852,0.8198672643969127,-2.3105120091176805
13.244307,-1.8138294670845754,-4.9672725736737,-1.8044454254362086,-4.9283922577848625,-1.794384609864929,1.3289457016309856,-2.204968656507804,-1.633202104163672,1.4657530817299245,-1.7789528108987862,1.3844558760223127,-1.8162984952660406,1.4136803732305134,-1.931025097069956,1.416122563308253,-1.766827631010941,1.396329340178605,-1.6387543437411203,1.1453466894248543,-2.05424332836207
13.273014,-1.7517227875489925,-4.823306279576113,-1.7479926140637094,-4.937810235211456,-1.771408090131427,1.3329937525437188,-2.2055277492847702,-1.6276111774793574,1.4774304015047488,-1.8044104466421171,1.3847220674336251,-1.7971551681078406,1.3843867672115664,-1.8228158556987186,1.425670004621493,-1.7155121436235474,1.4726570174050582,-1.7081966977673877,1.0248110212891215,-2.4017769292496722
13.30115,-1.727398203776912,-5.024818899239055,-1.8469405263871985,-4.9754746149583395,-1.7652212982320368,1.3241719696759515,-2.205783601571429,-1.6339035709857928,1.4517767786567304,-1.7957951884055698,1.3924205951377011,-1.7942535544732985,1.379479719419681,-1.8677740164816403,1.4980955508093148,-1.8006029506334988,1.4687894088847846,-1.5390609532664383,1.017502001472604,-2.7730013862772
13.328238,-1.9792440048488023,-4.91221762545768,-1.7845036534829657,-4.975534658715604,-1.7682503559191074,1.325440680238892,-2.2060063679739397,-1.6314116347956926,1.4927167358692133,-1.7983219467056752,1.3574749235301053,-1.7663267142806285,1.3926087755901813,-1.8774618186469596,1.4432634970709766,-1.720356066668593,1.4142920774607333,-1.710720997369017,2.0344439357956055,-2.8445284412487504
13.356642,-1.97568811307998,-5.049063799771403,-1.7669299439218351,-4.954836003350545,-1.7876903842074345,1.3269079156976429,-2.2066875276370124,-1.6267955831254481,1.4987521721476933,-1.8087306578430027,1.3554830730231069,-1.8137556494844824,1.3731813724772794,-1.84584365366688,1.476155096801613,-1.8466255479106461,1.4790047916426718,-1.7201609954700858,2.1257920541334836,-2.2751225776471777
13.384802,-1.7773870297830643,-4.972271688916955,-1.8009702464105668,-4.895740851265975,-1.8037500152562331,1.323469850771413,-2.206581235297167,-1.6286192263498696,1.4879386929236753,-1.789717359381328,1.3441527100343946,-1.8125784105058036,1.4123450306113357,-1.8212859561744479,1.4965873003287737,-1.7721134351695391,1.4905669003209985,-1.7448951313705638,3.0981417581982624,-2.3805798993650633
13.417291,-1.7095101270306612,-4.842420356726381,-1.8017153103482026,-4.987802875857267,-1.8226963137550947,1.3172130819324643,-2.2066402498975712,-1.6276162248698474,1.4776109191130755,-1.7838915690788586,1.3865886271602181,-1.7877272876650303,1.360590079893766,-1.8468707572747134,1.4735188224814104,-1.7174326824085184,1.4125161020946744,-1.7567934165890589,1.39158058201804,-2.0046020511285536
13.450009,-1.6972168244532675,-5.068722117396331,-1.8109076640369466,-4.948582483947744,-1.794024511594842,1.3172180735946066,-2.2072656768947065,-1.6249039221857209,1.4848998318132713,-1.7802480400754739,1.3689164920701995,-1.76058248221851,1.3592446984621636,-1.8973012035312948,1.3671685530161197,-1.7266297613052173,1.4982594552033779,-1.5177956124169254,0.6816058229403914,-2.044393856188508
13.478445,-1.8478006497369035,-5.004067898359574,-1.7429871413178357,-4.944000192804742,-1.7863268508245802,1.324598895228218,-2.2067061899023748,-1.6210202957238193,1.4965819747058435,-1.7804308718474802,1.372977993576745,-1.795457855100372,1.3914710889712403,-1.810447664481759,1.4480764627693867,-1.7163505442960902,1.4333701812979671,-1.6410170717297592,2.0472637462686034,-2.573487921115345
13.505072,-1.782423135560502,-5.016426054725168,-1.8960872590611746,-4.954356511389625,-1.787639548556304,1.3241577735935803,-2.207720620383436,-1.6180261801875013,1.4663584246646528,-1.783966969168356,1.369160264034465,-1.7934491241087833,1.4333289220662269,-1.8751921484395835,1.434534458442559,-1.753721838769029,1.4355326740654821,-1.689026865762974,1.4543048661002465,-2.2024869611338658
13.537247,-2.039558980699829,-5.031494038307482,-1.9042382329310648,-4.933074445999799,-1.7616035775618346,1.3157855825571654,-2.2077001625792394,-1.632397937243838,1.4759857437930055,-1.766074954323186,1.366148131962213,-1.7804457335383808,1.3862535296042822,-1.8692426600221888,1.5252138877375474,-1.783345886502422,1.4459733865639943,-1.6612352195240854,1.5348406064742954,-2.280865599364005
13.563192,-1.9121522120487282,-4.960846754722695,-1.863446547677623,-4.906296182291138,-1.7805427744545967,1.320814752275888,-2.208548819425945,-1.6282522990662402,1.4752338927122823,-1.7833542528544386,1.389604992545427,-1.7625422292411936,1.3452341382122717,-1.8570330429014696,1.4710375842138876,-1.7134521065948967,1.4219957766462716,-1.5814342233704382,1.9114125672132356,-2.781998260276514
13.591313,-1.8143484573658861,-4.900053434405516,-1.7746408097376662,-4.973759617819557,-1.7986759958522003,1.318935842588972,-2.208162089745798,-1.6285707832097427,1.4993035369087313,-1.7994788461687288,1.3781209873375642,-1.8008747205164841,1.42024515259133,-1.8040414997368412,1.4486707068058915,-1.785997880184804,1.4306070041241876,-1.7477578038018122,1.728886297916597,-2.3659029230264537
13.620384,-1.8350925248493835,-4.948412659010575,-1.848289642741332,-4.9558364643072865,-1.7839849370572864,1.318866879218532,-2.2086646762207165,-1.631788460235037,1.4897508249256775,-1.7904236513458438,1.3784475878310745,-1.808135801318989,1.4417996481483573,-1.8146139355421662,1.4385411961731092,-1.8295313828868962,1.4628038710314057,-1.5977359156281692,1.1999050379822793,-2.349051754522931
13.648776,-1.6804179943175366,-4.8548946776404165,-1.8441074873392984,-4.953887379140614,-1.7977624029224288,1.3331441698894868,-2.208939463376083,-1.627614264988259,1.4900705491460515,-1.769033678968844,1.386663711522902,-1.8314850420248858,1.4149792558046392,-1.8467630962295494,1.499808698242549,-1.786972548293001,1.5790469646570142,-1.561508668160528,1.659452208662334,-2.5062214469764528
13.677041,-1.581322253826622,-4.994663773731224,-1.825595445140804,-4.925106770692359,-1.770550372837811,1.3289151207224312,-2.2090905933000604,-1.6268294166471085,1.496722116454677,-1.774632373219569,1.3972469200064759,-1.8138645698302978,1.383487381382823,-1.819115930542122,1.5772182568593938,-1.7823785778404853,1.3690339824746096,-1.6440242281767303,1.3055892093430514,-2.5768416728527015
13.70804,-1.8760595295073426,-4.858348988762182,-1.7786418197561564,-4.923314718184357,-1.7908784313462376,1.323554830280474,-2.2091595672092557,-1.6156905472071688,1.4921382529158225,-1.781441149104051,1.4017723825368442,-1.8103159328947223,1.3791390808191033,-1.8421618260146595,1.4554107600666597,-1.743978658013956,1.387547254314159,-1.555759866136035,1.5599271896176263,-2.4749742764122455
13.735515,-1.9614033704925835,-4.9655270272581395,-1.8539481753336626,-4.9018691382658375,-1.8151637430541208,1.3290224459522781,-2.209179789715006,-1.6240432444614683,1.4941021658009044,-1.783822681898104,1.3963126844876128,-1.8107356625010569,1.4163147241992113,-1.8530967851349067,1.4529956513186633,-1.7520316773890736,1.4444315091391944,-1.5654344478847992,1.4711276743037347,-2.4676707120021284
13.76619,-1.8956767614250636,-4.804256961229041,-1.908165418323973,-4.96610686702952,-1.79416245358674,1.3327653907129056,-2.2093270834190424,-1.6250671890110016,1.4871570869794983,-1.7931050516885152,1.4052289640766666,-1.7815719980207043,1.4172875423304354,-1.8403572589583355,1.460139105621001,-1.7755499309227012,1.3674217649491016,-1.4288992721907494,2.060006548219399,-2.8162960147661353
13.796525,-1.8277028536383149,-5.022164059385643,-1.8034573079262894,-4.920404047165061,-1.782045930945514,1.3255362311840815,-2.2096271284400113,-1.61904528512917,1.485279399392854,-1.791033963588172,1.3999036178348205,-1.8056674408976674,1.4281054115477616,-1.8503307876040322,1.4037160024514124,-1.6666554739049098,1.609312914152046,-1.833689463433991,2.537843320192251,-1.9288597836048866
13.823268,-1.9622469673904737,-5.072607176785366,-1.7980642913116331,-4.975062257264044,-1.7918223690696204,1.3145622148208316,-2.2092067545075027,-1.6210697652544583,1.4967754177050603,-1.793142946609177,1.3953479421614157,-1.81677788684427,1.4065709154289703,-1.877709840522054,1.4956792293236674,-1.7123402740690965,1.4711276743037347,-1.5822571430261905,1.4241298329977037,-2.548747472884147
13.856109,-1.8296528425275294,-5.001411420429413,-1.8030958352163755,-4.89664168193246,-1.7837180129014614,1.3249760015837675,-2.2098654990730693,-1.6209506515444836,1.5008144643097112,-1.776117271658523,1.4006402396680473,-1.7588898293696416,1.3711615249599403,-1.8171076561326511,1.4195611245870245,-1.8374538361209172,1.3912560120845683,-1.6835753998920038,1.9981695319386785,-2.4353935611617965
13.882763,-1.829802125965912,-5.0400566254873596,-1.8299226058193891,-4.9497632273578605,-1.7875048885107931,1.330135786989174,-2.2104995347328624,-1.6152867475224464,1.4822123069163853,-1.8014974984072967,1.3906864660518081,-1.8127054972597039,1.3815345024592554,-1.8171545372445586,1.513186635382478,-1.7955074952095411,1.5183117388419323,-1.6107750139181867,2.3305590816704953,-2.4576963211983043
13.911558,-1.6761450377813532,-4.969813147389582,-1.840426107517505,-4.936282139689201,-1.8244590630407778,1.3200971388473803,-2.21033326980241,-1.6244156574649562,1.4937469831615628,-1.7996965484520375,1.4043590657790666,-1.813643992698861,1.4066613337771123,-1.8414767134928796,1.5274273113671557,-1.8335345166651305,1.503502824654992,-1.8461666642630221,2.0899424410414564,-2.284644483573364
13.938636,-1.990874795164094,-5.026869339014705,-1.7779199948354942,-4.924298417887625,-1.7898999970930294,1.3272664771000569,-2.210329664490808,-1.6199171879301832,1.498674399662247,-1.7772409427410902,1.3949891950286613,-1.807568453517119,1.3786488103670715,-1.8353911020239126,1.4398249560613747,-1.7033478590915707,1.6131601752026146,-1.5362279702125874,1.2924966677897753,-1.957508298006973
13.965259,-1.8023108125710603,-4.971268508958498,-1.8270668562680692,-4.933205034747514,-1.7894652726688385,1.324486386427601,-2.210845076358271,-1.6112480880766975,1.4937068744052757,-1.7851012105980641,1.4044669390166822,-1.8094655761922218,1.388817257934109,-1.8615417826532357,1.4470302603308127,-1.6996333630417717,1.378095568132509,-1.8300699417995927,2.1162713957227,-2.1005495649143913
13.992213,-1.91045855867806,-4.892435455859822,-1.8699993734266542,-4.919072198868935,-1.793206845212978,1.3311500109525427,-2.2107452519047612,-1.6246587496404759,1.510860064168167,-1.7589077215001303,1.3821204111188996,-1.8040389745289542,1.3825175968836074,-1.7247409912532465,1.5138833953354136,-1.7425704498722148,1.4385932265398826,-1.7111997305307327,0.4222511534512285,-1.9370518872256735
14.021788,-1.813950174429035,-4.940033613407464,-1.85053256001648,-4.990688639389801,-1.801723852984028,1.3329518646931913,-2.211173395808507,-1.6224305502899867,1.5053691174361294,-1.7861940569157335,1.382486725077642,-1.761865676822498,1.3832818682730825,-1.7915052535191525,1.5459752088968517,-1.7059378978163602,1.507245655369451,-1.4461199954982678,1.6888883552139906,-2.289626326416494
14.047686,-1.567611624185913,-5.088247830927782,-1.85374441251641,-4.983266132169464,-1.7991543774740868,1.3281639263468423,-2.211070465993978,-1.6121398600885808,1.4851120709835264,-1.7645995794041562,1.4260212865093893,-1.8240620930256495,1.4815093861750668,-1.8603768154714464,1.4941676404503892,-1.7546203767831916,1.6189964418930962,-1.8453093204025346,1.414194449812938,-2.2462942711448504
14.0773,-1.7139284569340718,-5.0328202743329715,-1.8140276127686,-4.9424478765018725,-1.7845424718517962,1.317486548058101,-2.211506388008819,-1.6083617950231281,1.5038435687849718,-1.7725818533390503,1.426341466002853,-1.793988554276194,1.4036803097976256,-1.843300686971161,1.5408535877474532,-1.7847999033974435,1.4385011718801182,-1.6683450551449903,0.6184279943724357,-2.2766083474403622
14.10563,-1.9009343825414737,-5.069723214008541,-1.9030589775385078,-4.95145772595642,-1.7889466901742697,1.3218745224705193,-2.2108108438063243,-1.6115582245663505,1.4859075271644484,-1.7586274501551455,1.4262420596670697,-1.7345626227845816,1.4048118785761223,-1.8284422586067755,1.4659193880646628,-1.6974359126672112,1.561398107268112,-1.6935690441811124,0.9167136023805363,-2.408355966668036
14.132467,-1.8172359092622405,-5.002382259286071,-1.8370483759458176,-4.967807572874981,-1.79568495749694,1.3170129040564873,-2.2116196375780315,-1.6079843564005443,1.5119438903893145,-1.7687144072367884,1.399187556913558,-1.7510740946993812,1.3575980048434206,-1.8218539423964182,1.4994888620096063,-1.7280767831796573,1.3935424745256801,-1.546672321354297,-1.965587446494658,-2.342496716819479
14.159544,-1.8761164349872568,-4.90154620170719,-1.8877556789760646,-4.969431401411018,-1.796066735283709,1.3320878365333229,-2.2115445061774492,-1.6019047818943557,1.5115787450530092,-1.7539168536436534,1.3952993678052408,-1.7854991379917344,1.3789720848112148,-1.8416267491445513,1.5418189329433354,-1.7948992445421206,1.4827889532671685,-1.4778010865300661,-4.619325251660264,-2.378917851033986
14.189167,-1.633215136790854,-4.888962105203427,-1.8073632586786048,-4.985347760851503,-1.817572705665313,1.3301953938662832,-2.211779322188933,-1.601286986557002,1.4998326176007768,-1.7785267581689173,1.3941003996416743,-1.7978635411623645,1.4421668391652327,-1.7918433894699164,1.550494547935678,-1.725008872307641,1.5364750454543268,-1.6737897752190876,-4.915170484564111,-2.2661607769861494
14.215027,-1.9814632598916084,-4.813925393124557,-1.8065742810302217,-4.929791513551664,-1.810163117714961,1.324247750232699,-2.2115863947113796,-1.6028804764785467,1.5023642582059982,-1.7546057661055687,1.427889547285443,-1.762759062423765,1.4246539720691518,-1.8386086399247945,1.4378404818517898,-1.7726144622331799,1.449698649718151,-1.3831271855523914,-5.259781868316173,-2.3094994861490146
14.244152,-1.7708800522126649,-5.071159650655262,-1.8129566525208956,-4.948622852619163,-1.77600670944547,1.3287246322237776,-2.211491229820679,-1.5992544045675654,1.5137036635298842,-1.7371588062837846,1.410329604710911,-1.810648544247795,1.4391334950683274,-1.8350723380089544,1.532827877813384,-1.7523437831828004,1.5467046033699754,-1.655012249295926,-5.2775384203914495,-2.5895682584441504
14.271544,-1.7266645281932191,-5.177995450738967,-1.8534879006175469,-4.92993053102038,-1.83056431696125,1.331665758750012,-2.21171230385021,-1.5916289795626024,1.4954058235702203,-1.749934092485568,1.4159844704708828,-1.815887084977897,1.4120903147798187,-1.8275308968308304,1.4592916481967593,-1.6520303772703229,1.564735794936586,-1.3996917936572462,-4.594752809706394,-1.9513027039072615
14.298612,-1.9670614399523167,-4.930056925591956,-1.8688155270674365,-4.965695913843562,-1.7949767566481387,1.3287017575050974,-2.2117825834563587,-1.605948657501758,1.5299090870213161,-1.7813604822998037,1.4087363023492425,-1.772057135203377,1.448060077461863,-1.8146768937306244,1.4427962863113941,-1.6869379536748785,1.521623399738138,-1.6267602369092768,-4.311160181379841,-2.301304627598191
14.325129,-1.905034224400095,-5.065379368211592,-1.85851463207144,-4.945891964296699,-1.7892560092790362,1.3137644690000732,-2.2114369787306285,-1.6024076903816271,1.5143614708510795,-1.762896928565208,1.4165608425560767,-1.751985998492516,1.4532307526572565,-1.853060679071481,1.486111290652419,-1.7261436844734055,1.4597095523828272,-1.4437206618146852,-5.028359252337556,-2.512543394753756
14.35407,-2.0394943979047864,-4.762920639056906,-1.9100889412489412,-4.935482082941154,-1.7970920965307802,1.3322179767444284,-2.2112637798280805,-1.59596315347631,1.5340132556568098,-1.7477568513283575,1.4223243519928277,-1.7894652726688391,1.4572863593549057,-1.832105865322344,1.4071275950217144,-1.71857072766188,1.5408229427729032,-1.322163599541597,-5.198011073682158,-2.417605845360924
14.379343,-1.6517995045191105,-4.957367643511539,-1.828062738459649,-4.94383083281637,-1.805639423626584,1.337004897681925,-2.212418128212366,-1.590682957827416,1.5269921801477135,-1.7729440572530337,1.4150523277837288,-1.7315343864226367,1.3854878136410824,-1.8505388375247165,1.5813323353864406,-1.7569993428498276,1.4129799202124191,-1.761261304543066,-4.519993378868833,-2.0684865066440485
14.407666,-1.9653546176280747,-4.951516646450687,-1.7769357019596541,-5.0136780067297035,-1.8175895835908382,1.3167679751100538,-2.2114720922095725,-1.5951734430163467,1.522494287667021,-1.7593013941243425,1.4269036974706673,-1.7871036036452617,1.36719722166211,-1.8698235203498943,1.5620014788023726,-1.76709899090504,1.5954125655651035,-1.3348077395821116,-4.969712695355778,-1.8050515403891476
14.436835,-1.989899777026781,-4.983691491644677,-1.924744339418856,-4.9173705158436505,-1.7890076229084897,1.3278006639016455,-2.212044978895152,-1.585776907796246,1.5225206617432891,-1.7495448015735195,1.4243477364342532,-1.7526720685223507,1.3946793552601693,-1.7852609503050498,1.552873717772598,-1.8452579697191327,1.4034696814488032,-1.6617052799929644,-5.369463916096343,-1.8065525899972719
14.465095,-1.7979745375012846,-5.039347821020392,-1.815003385136622,-4.930151660323418,-1.7705840719051291,1.323790296957586,-2.212223102366131,-1.584475364102713,1.5362839844220708,-1.7558339612586435,1.417832362100986,-1.7472506813752318,1.452823375634735,-1.8287192507383265,1.5096870398599171,-1.8017397294310769,1.481458218821464,-1.685459689865079,-4.463678991291141,-2.2730532583038974
14.493448,-1.8098344657433527,-4.954517024095019,-1.8388723155570885,-4.924447691340798,-1.7870307065719548,1.3210084670159141,-2.2116145026050322,-1.596016409221706,1.502790548239926,-1.7457266451700222,1.4198367092587805,-1.7108738537891197,1.4705089007919676,-1.7729603476566278,1.5141841235181839,-1.658652483024531,1.6122663135582986,-1.6639326824347218,-4.508371000792126,-2.4048452087220933
14.521698,-1.776191715984664,-5.08200713307197,-1.7613069547496831,-4.999030001221547,-1.8124582524986024,1.3260336075192747,-2.211124344169287,-1.5936730124448497,1.5230738950818807,-1.7499629809751407,1.4351533902657918,-1.763485596090689,1.4816274098295628,-1.915371817522132,1.5764247851821185,-1.6666554739049015,1.7363013833818939,-1.5175472202578173,-4.64431252212669,-2.2715265419328636
14.549086,-1.8288416464899249,-5.111711517319398,-1.818868560872837,-5.000290655633878,-1.7955351643602717,1.314743641425972,-2.211408931958009,-1.5858848117976918,1.50075748501984,-1.7560631013706856,1.4404547911514143,-1.7767742037053331,1.4450925549003724,-1.8159528309300192,1.526050095340281,-1.7299483846083703,1.7460845168549548,-1.5202066180255112,-4.254235821587065,-2.2367655641740063
14.585416,-1.7711039343247947,-5.0367014420713705,-1.8589223380058701,-5.015581600240612,-1.796185081452926,1.3225674042576248,-2.2111559044814943,-1.59371919585907,1.5402455635407366,-1.7207750620493343,1.4483749424712447,-1.7641087616003843,1.4227204307918024,-1.8183428492813436,1.4992096299051771,-1.7898603213709556,1.4072043106384688,-1.5163048705541655,-5.618689908084897,-2.0676071282982673
14.615975,-1.8051209029471273,-4.893420798563486,-1.8208614160462515,-4.9643627105149974,-1.801701379143738,1.3280734604719193,-2.211010275783003,-1.5778665704833534,1.5234655168590816,-1.7431248649744464,1.4422318154848783,-1.7647554740547897,1.4528059037402197,-1.858077780192026,1.5220544754849648,-1.7239329370929186,1.5903250938363103,-1.626003329352453,-4.5372779924621405,-2.1829488237399706
14.644868,-1.7637025789813288,-4.9220810183256445,-1.898104195670694,-4.958900914312474,-1.7949981528414454,1.3341324281234748,-2.2113669818148924,-1.5822322417792982,1.5167836189861592,-1.7354637722928705,1.4320455649026758,-1.7456882456567802,1.4738698394858618,-1.8397347361727854,1.519867281967118,-1.7556424787228067,1.4856369341751898,-1.5947725467696663,-4.22503040087955,-1.6767806847844555
14.675832,-1.9055331641117113,-5.209610101401365,-1.7332689778159132,-4.944717901736858,-1.807143387577656,1.3292558173964966,-2.2112934550937378,-1.5713720319702111,1.5288894910564046,-1.7668851078162038,1.416055550612497,-1.7304548026451498,1.4477819197267294,-1.7494898926097635,1.5436400265012877,-1.7043786230779205,1.55811201767618,-1.6616472359608307,-5.087659803240612,-2.007423486608438
14.703349,-1.783640095839232,-5.124564155547163,-1.8339233861182829,-4.9262199637113655,-1.8213915936263156,1.3228304230090913,-2.2112334059938457,-1.5810624328418457,1.5243428246511743,-1.7518560130323602,1.4338691501840362,-1.7163864298537763,1.4172301429889296,-1.7661342763798635,1.4700265736476328,-1.717031748974675,1.4283255487883917,-1.593751477630648,-4.564539615125934,-2.325669623275141
14.730666,-2.127559096912196,-5.191524218321342,-1.8912144369434367,-4.954569830166806,-1.7866017742911349,1.3305297854251426,-2.2114949977108638,-1.5734309140555212,1.527625229941113,-1.7803087071824644,1.4308982970280981,-1.7413305456786872,1.4858527045921182,-1.7326337580333195,1.5192547145054098,-1.6832451256279357,1.3773690000840597,-1.5250964604629538,-4.71238898038469,-1.9283621783713512
14.765635,-1.783441249152668,-4.899238430753506,-1.7843690540473527,-4.963577802997904,-1.7969063002837342,1.3306520558700115,-2.2106345605371787,-1.5714914952612946,1.5400761607307047,-1.746911794971878,1.4368244129647092,-1.770808214070651,1.4540793898660453,-1.8449180280747117,1.5545453674805574,-1.6548519486445104,1.5666034792477144,-1.5707963267948966,-4.71238898038469,-1.1226513517192094
14.793766,-1.8431954331618408,-5.0550945508702725,-1.8439740058854062,-4.950843229406532,-1.7861540264926326,1.3332848553067185,-2.210819375270912,-1.5642212687027017,1.526880090232361,-1.756260544271714,1.413154643238577,-1.762924240702431,1.4279058651301821,-1.8361610647323658,1.5357951788835793,-1.6750542621996727,1.7212891582250112,-1.6223809577006452,-4.095033842325414,-2.197171310436074
14.820645,-1.9239684336821448,-4.995724794483036,-1.8790854920805355,-4.892299437516056,-1.8101687696239348,1.340533224214435,-2.210680762108757,-1.578311505001334,1.544763904718421,-1.7522855551619416,1.43080714668152,-1.7520688142830723,1.476245867382677,-1.776159845506295,1.4909663410826592,-1.6685965210717701,1.52177901869274,-1.5975279256146893,-4.741792268588695,-2.205038440926094
14.847184,-1.74763677912682,-4.847339604889179,-1.8589695826020902,-4.958642543219228,-1.7820495905607272,1.3415939931824308,-2.2108670621084734,-1.5722898918607828,1.5330254842945996,-1.7773247844503457,1.45539176929471,-1.7816627630003683,1.5136801455320297,-1.8165724379185915,1.5331359338061028,-1.6131785928140496,1.444267422629211,-1.471903268770758,-4.079640145382506,-2.022249418347451
14.877131,-1.7296830436699118,-5.06197282670769,-1.7534936133556203,-4.933458096207788,-1.7962517790618309,1.3414379872488236,-2.2099269951830873,-1.5759072127153357,1.5474800566358125,-1.744933038331179,1.4505459782571846,-1.7425861959522997,1.4921595689450229,-1.7951120298992826,1.542068600048667,-1.7652201271909418,1.5625149426172222,-1.4850961013453023,-4.641641112631079,-2.459648954775289
14.904431,-1.927572981762111,-4.853691504737844,-1.8489394912785866,-4.961573226193405,-1.7816112765051388,1.3326768672438936,-2.2098831083022015,-1.565233746551277,1.53467524084002,-1.7327161710873589,1.425968002766252,-1.7417226149851535,1.4257128783013182,-1.8295444842521658,1.5630744725536352,-1.6630784605447502,1.3872322688926522,-1.3601144315246778,-5.0004444274353155,-1.944293472901374
14.933704,-1.6532051369393066,-4.974628567787777,-1.787780151490652,-4.9351702116426175,-1.7961067115471303,1.3369832256352414,-2.209777377601001,-1.5707963267948966,1.5639214351088835,-1.7606412484752958,1.450542797231365,-1.7554282437367583,1.4806494062063298,-1.812765783281751,1.6271795265900955,-1.7338741374045252,1.5321512529751795,-1.6465133661352487,-5.392297835257048,-2.3279001563438393
14.960651,-2.009869323799804,-5.041957428096486,-1.8093779430996875,-5.010420622285255,-1.791449688702855,1.329402533265679,-2.209074613412265,-1.5583614914450123,1.5444640848633786,-1.7644287200127746,1.4496566032147356,-1.7465035194194167,1.4391725876971184,-1.7888968140651311,1.5533562347191943,-1.7433742880271037,1.6892372735529244,-1.4019999323646464,-4.026080430747561,-2.4756234162107096
14.987617,-1.8622531212727638,-5.080519751709853,-1.7213226830689967,-4.941032307465209,-1.7832858196689443,1.3280192525962282,-2.2095548193288765,-1.5663273456090068,1.5455556464385036,-1.745234717062948,1.4441486346986234,-1.7606760567259803,1.4833536159094107,-1.754843524945919,1.4774470275491267,-1.5887501985583865,1.6037301509818234,-1.58135931419795,-4.521750074470594,-2.087672297381604
15.016591,-1.778034088516289,-5.100956743878261,-1.8639053296000154,-4.976916893312994,-1.7690301094157679,1.3396096375316784,-2.208495446068894,-1.5565649031446698,1.5610605894036653,-1.7367897112508672,1.4561982810705343,-1.7932598408464717,1.4371068988329057,-1.8200620093248743,1.5575017634726274,-1.6604584592755918,1.6374752938943675,-1.4689600476408766,-3.7030863168568917,-1.7830668225109336
15.042476,-1.8656938333753874,-4.8747038007023615,-1.898961618577921,-4.925934381809321,-1.7726328187875524,1.3374454731067524,-2.208777422746549,-1.5630843974223785,1.5290468215559487,-1.7263452991052153,1.4418430028248117,-1.7240151514802586,1.4679954412344434,-1.7928782287003768,1.5152978215491864,-1.6537156816068812,1.5837107379344497,-1.3473197256542635,-4.455562530414865,-2.2467435410509737
15.071423,-2.0197391134178515,-5.087321279218364,-1.7926715317210908,-4.896890744190562,-1.7914736621787763,1.350841928671611,-2.2086432197400723,-1.5579735002266037,1.5507299657157754,-1.7463205386714964,1.4691689605211666,-1.7495229959637644,1.4887441225184095,-1.74868890746759,1.5796893729806059,-1.6955059941411057,1.4270331053354974,-1.5563742498679116,-4.418409062581507,-2.0810052410631537
15.09974,-1.9523194803743638,-4.902223999854903,-1.735077701738345,-4.958450228922219,-1.7790164487214337,1.335134164296336,-2.208383089612614,-1.5567813280969416,1.5333598312067094,-1.7586683650511645,1.4583816381861425,-1.7214900325943372,1.486665614966906,-1.7873612052065275,1.5806579400360332,-1.6958024688973512,1.6799497897037758,-1.5682453119204747,-4.502415467522504,-2.2794225989225976
15.126859,-1.9545515553746051,-4.885949657064454,-1.7900580408270284,-4.897410546319512,-1.790496238097599,1.3312574205433005,-2.2072834434819972,-1.5427397477330076,1.5447838546875632,-1.7367016357190432,1.4616798045645518,-1.7550462810748209,1.488842102010558,-1.7824117168744131,1.4803162310341476,-1.7208079419202669,1.5690480768277513,-1.530495578491133,-5.26353193018787,-2.4905159321453136
15.153848,-1.8485937256714573,-4.991402415142959,-1.8548481347476744,-4.960739278244912,-1.7925933314293818,1.3372798615215618,-2.2068946375229284,-1.5474703829894407,1.5352782751311569,-1.7440817370323045,1.4777274787126535,-1.7555568236225352,1.4864805719293823,-1.7591688609827942,1.5590781131925024,-1.6969023542543575,1.50778234962723,-1.5128901215467883,-4.939187828438575,-2.24316479422895
15.182844,-1.6943867954967293,-5.049728472322241,-1.8505547739701713,-4.942937684177471,-1.7701804827242449,1.3446225799491518,-2.206764212725272,-1.5520153102501233,1.5592499989735595,-1.7201714626463291,1.467462001573002,-1.7407470740281654,1.4673986293563717,-1.7861988725584788,1.5405679562698686,-1.607034232525532,1.4242044710032353,-1.3156139361740782,-4.842792288273837,-2.0792856508745867
15.208871,-1.8810327753413496,-5.104574970138655,-1.7845178795156578,-4.893773511839211,-1.802450122596457,1.3266309721763214,-2.2077136117431775,-1.5576110610037608,1.5544293903118875,-1.7517591568361297,1.4636401669479286,-1.71616440809091,1.4519261937255061,-1.778970275977553,1.5324699978179839,-1.6286413275384195,1.5597592473913315,-1.7767478275945452,-4.434089321379578,-2.0695172663288828
15.248998,-1.83158123359769,-5.116953648591817,-1.7652283051431832,-4.924522990124194,-1.798789263539423,1.34864220708063,-2.207155973751838,-1.5495902256274054,1.5212785543652336,-1.7087197901836075,1.4466303949674428,-1.7488496485139526,1.5101291770958523,-1.7545811119418513,1.5322714999317888,-1.7439751684286147,1.5255442216270398,-1.395944174576431,-4.85249070478132,-2.119345729245395
15.276003,-1.6131737676071785,-4.96413837337996,-1.760784614713605,-4.959338407916928,-1.7866482756569548,1.3423345859137465,-2.2077382714859115,-1.5485725093397527,1.539911492813867,-1.7383366024665128,1.437345559090906,-1.7753650866038,1.5185111107587634,-1.819333693759973,1.5758724253281953,-1.6902790480684426,1.6431336573334792,-1.4108832036366774,-5.66504108124433,-1.8908316170075201
15.329366,-1.7855534860783706,-4.932271149806543,-1.8427347484493926,-4.918683364572884,-1.7693315254890645,1.3524252412818234,-2.208129983201626,-1.5618469661006282,1.544155860547685,-1.7468369443459328,1.4599700582048127,-1.739082987162954,1.4364400525593828,-1.7734338984508677,1.6081904142295464,-1.6168966125138293,1.5821810341471494,-1.4978266985704884,-3.87183210105902,-2.3057323161754892
15.369068,-1.8275498080319421,-4.78816551697321,-1.7725586711151762,-4.878297866167207,-1.7927942515423612,1.3424446140380684,-2.209045420402301,-1.5663498314095778,1.517636635704082,-1.7529028762554055,1.4546546999149064,-1.7434246388041414,1.4517670703617407,-1.7887997707289884,1.5610784597315173,-1.6912297728168908,1.7275093519369384,-1.5288042195735447,-4.351185224891008,-1.6822725486046266
15.411804,-1.6334206021670261,-5.0552402986769405,-1.7875987326059812,-4.949916925329887,-1.756774191567169,1.3375398586297025,-2.2073467136578984,-1.5613856600296643,1.5362909789398191,-1.7364228080129689,1.4335513849610113,-1.7497890564104657,1.4657530817299282,-1.8262512960024542,1.5894398975423847,-1.7185061792333205,1.4867039220798002,-1.2432318844164252,-5.027603680135272,-2.065683769225971
15.453613,-1.8573310937524914,-4.89831189078848,-1.794759730147186,-4.944235791103774,-1.7851970500169072,1.3447563435173848,-2.209078343972016,-1.571855274510615,1.5089714663621665,-1.7478081041529283,1.457298565501461,-1.767567722659849,1.4835420343289896,-1.8007955296785199,1.5530245778059835,-1.7070105109671256,1.4061811249231635,-1.586501841626036,-4.559128778516279,-2.0689130367952107
15.504377,-1.8822682417193086,-4.919550684084809,-1.7928390790312034,-4.9351455770417125,-1.7731682730141871,1.3526941136457706,-2.208779852556786,-1.5632224795417242,1.5228834972027139,-1.7576844830953777,1.4421739988117448,-1.7648945913952756,1.4185074236858806,-1.8475322654170132,1.5171441626658217,-1.6717543768523004,1.413588336803719,-1.4685228351834858,-4.193242866138167,-2.4608688767681963
15.532699,-1.6820824787034605,-5.0014297370411995,-1.8269736476791671,-4.9257255914449924,-1.7534172361992597,1.3466163815035146,-2.2084896973053745,-1.5713740274816408,1.5247680009814752,-1.7436818782879369,1.4238408265596518,-1.763633354633487,1.420893992680392,-1.7452928560640522,1.4358436050057537,-1.726859507474192,1.6543708342194845,-1.5806482247898979,-4.530220669911926,-2.1717133414819814
15.560352,-2.0243432692103673,-5.032494799422305,-1.7572256325169262,-4.9217024688275,-1.7668721038555568,1.3622559786717627,-2.209357198988092,-1.5742729612983186,1.5324408944813985,-1.758239084533672,1.3966523897554812,-1.791843389469916,1.436376093391003,-1.739949222591783,1.5437758776076318,-1.7486983980150035,1.5916266468311138,-1.8317680629391135,-4.877537657799317,-1.7837346763742938
15.598579,-1.7044485741120903,-4.9945127125274045,-1.7698782256870822,-4.937600604529774,-1.764839344558535,1.3433648534300153,-2.2093313531276557,-1.5779862759570629,1.5165843385887876,-1.7410082520803694,1.4088914105719872,-1.766837241036116,1.4172668800424857,-1.9043387874401916,1.5595147541537249,-1.731449642267964,1.645009224503501,-1.5354849237016515,-5.201671997907142,-1.9379701606131159
15.628764,-1.803648718660153,-5.1562062038028795,-1.7897457382343376,-4.9041181141037455,-1.7722514042635826,1.3469720134103977,-2.2103399438805282,-1.5862578225152433,1.499699743491086,-1.7393330771913988,1.43496868280206,-1.7877521074334424,1.4178104761297559,-1.839489380047936,1.5323537367737146,-1.8254398598460198,1.3802524447948787,-1.6292255655901424,-4.181831093355203,-2.0604121230072256
15.657088,-1.631450581022037,-4.789463718404737,-1.8076823691793646,-4.937269026511495,-1.8095649046943159,1.352194300767608,-2.210450155659487,-1.5845686041218816,1.5167043394295077,-1.771722186637119,1.4345224556579157,-1.7906747544206314,1.4117963728750518,-1.8205323279612442,1.41628383167794,-1.6383263370198553,1.3917015521982654,-1.427429765533608,-5.73672358436832,-1.972209866237303
15.687696,-1.7334682290882752,-4.921070742719716,-1.8071953187898515,-4.971608640897282,-1.7563124535427719,1.347346672205772,-2.210239194331558,-1.5796824171910335,1.506456563875883,-1.760322057295981,1.4206489833983618,-1.8064305072158096,1.41612761503797,-1.7948374389462542,1.4277872348398446,-1.740907207277442,1.5780294737060558,-1.7420580202684777,-3.660738767836316,-2.116901173262748
15.715386,-1.6348113046292407,-4.912952428264643,-1.801160645834529,-4.9159040744141285,-1.774190100911949,1.3253408969164653,-2.210419703813689,-1.5917224345652015,1.492987629261067,-1.7530384493955282,1.41120746535085,-1.7836861421091406,1.3598691617328007,-1.852135192128755,1.5306265593055288,-1.740088928144785,1.521884320645702,-1.4831660271557687,-4.566578051440613,-1.8557536770450076
15.742882,-1.8613954885499318,-4.929030559548185,-1.80524606768536,-4.958015731560804,-1.7756980008850716,1.3452529495618213,-2.2101456934113703,-1.5902270794190196,1.505798020442176,-1.7683926696959882,1.4137249221922081,-1.7688936409155471,1.4253687607250007,-1.8198306897794811,1.4652121746040725,-1.6399792172780367,1.3815973046949368,-1.8080554283014734,-4.9446091651724835,-2.049148758173574
15.77299,-1.7694403254468583,-4.909244291772796,-1.7700075905050945,-4.930210708161422,-1.7691040573586847,1.3298798297360412,-2.211065368966766,-1.589391359248925,1.4936590139560897,-1.7847334467858866,1.417659259649525,-1.770083605854736,1.390998173471261,-1.8799498064668243,1.512040504079174,-1.7764296865670015,1.6017941466771308,-1.6550649539215703,-4.542610706416351,-1.902350488670835
15.801207,-1.841286695119989,-4.919483062069435,-1.8143130026592904,-4.8741183020544865,-1.795442379536287,1.3397658430725459,-2.210431980092298,-1.5960290109223703,1.5068341096643314,-1.7569299485387542,1.397758147935404,-1.7970405052807585,1.384581857176389,-1.776607035311695,1.4534738841866224,-1.8376999831515957,1.5105677510939015,-1.5614289192971182,-4.995609859503853,-2.277410529203201
15.827873,-1.9022973847464835,-4.874226411623114,-1.810346161605139,-4.918137256445986,-1.7761643078362261,1.3388187727183494,-2.210720545858216,-1.5987922107600583,1.4844982413241277,-1.7768369113047293,1.4279131304021309,-1.763767136760464,1.3818991459172776,-1.798785908211112,1.4181469983996315,-1.7535444967478024,1.6380631071959215,-1.646208599595861,-4.282626701288001,-2.539674447342098
15.86267,-1.7596935076725193,-5.042070154381216,-1.8059583776957278,-4.94586995214783,-1.7676627861650502,1.3438950815083692,-2.210508459352601,-1.5914306582245756,1.5025768380446953,-1.7846473227962623,1.4037562544422715,-1.7882949981884573,1.4279766858551572,-1.8454364356545747,1.4976473604081906,-1.7965333786880304,1.3568911400421373,-1.4751296539390748,-4.527846183194075,-2.419745161617806
15.888615,-1.6546830853841819,-4.952132089255146,-1.8291579557958633,-4.8899851476681775,-1.7663490560337605,1.3368227038303975,-2.2121076947716043,-1.6002963351837693,1.4833116147546452,-1.7817813137433731,1.4089019382175823,-1.8064433413906524,1.4041036464898693,-1.8196749878760203,1.4607609960880985,-1.6894904270992226,1.3787483095541666,-1.4730165009835612,-4.769065804016727,-2.4831672798064295
15.916799,-1.9459031883471558,-5.00125665497581,-1.7581677180703594,-4.893838789569747,-1.7656178897554278,1.3444144036140315,-2.211901725348403,-1.6044851090702297,1.502030482888819,-1.7861063601570186,1.3906502677675203,-1.7415315382701795,1.4026736804528808,-1.8259502500962013,1.4681770390899271,-1.7407817258638356,1.457602113178165,-1.5654487841857458,-4.799546254938978,-2.059648681122628
15.943424,-1.5885249656174703,-4.867257005614786,-1.8118344222613691,-4.962163769805934,-1.791604780267857,1.338917509431085,-2.2112262538715126,-1.599983464215479,1.5001071043969059,-1.77530414225324,1.4010588854027644,-1.7946067390645664,1.3879668034771726,-1.864431335649609,1.5134087802487581,-1.7248817909948548,1.4258631236398283,-1.844963777914541,-4.47024718908023,-1.8022850831416948
15.970419,-1.7827057642978372,-4.98663049460598,-1.8422627588232552,-4.908316112508814,-1.783291410139363,1.3369123464675963,-2.2112768432692325,-1.6006146243708883,1.5038596679967868,-1.7708444003177817,1.391797635886854,-1.7962428883285135,1.414309783414818,-1.7923796269944166,1.4713253027596598,-1.8266753040280934,1.2931895083255862,-1.5652562172711224,-4.897172596354514,-2.11345797577456
15.997092,-1.7206706875400346,-4.908352560306443,-1.8747972661350434,-4.932066789503588,-1.771995130087572,1.3364708001906793,-2.212011801702122,-1.600365488787331,1.4964263524432888,-1.775995297015185,1.3821023513499615,-1.7924761601485515,1.4150767935763622,-1.8201967298113846,1.4208117887259004,-1.7627841954687318,1.4375328819464475,-1.631767174001862,-5.026620879468998,-2.3750601762140158
16.026808,-1.7856682595046933,-4.939361711239799,-1.8539608122866362,-4.915575981275369,-1.7897162496812433,1.329241073717572,-2.2111506448182756,-1.611003243701343,1.5027836958019944,-1.7742619892605933,1.3839119425384772,-1.79882928916171,1.3861829955834934,-1.8697240058761093,1.4961115529416311,-1.7804102424214747,1.4605249080710054,-1.7981230649985893,-4.062518530972742,-2.167759264010263
16.052544,-1.8036101399016309,-4.901811566084781,-1.750749259817627,-4.9244439838701215,-1.7593460391396434,1.3294855728437713,-2.211682277237521,-1.5970227860433488,1.4849325224877012,-1.7730170584539473,1.40535777751176,-1.7588934668811154,1.4160901241763815,-1.9012702595422242,1.4323742648858595,-1.794069520869932,1.521494206614502,-1.719686274404375,-5.021717813459335,-2.3969881730602105
16.081551,-1.800850724931658,-4.968033905662625,-1.8098162305457894,-4.914869009268545,-1.8190000049442219,1.339969191084913,-2.211260826519402,-1.6009813415651528,1.4883642068779612,-1.7625044604415077,1.401540655339734,-1.8342516150588197,1.3971351816346547,-1.830751229963774,1.4866797782376973,-1.6913848608096207,1.3630451500805316,-1.6982425016039793,-4.806314695295386,-2.3062360944704023
16.108995,-1.784399065038853,-4.977081663457137,-1.8738882345043861,-4.907162496050008,-1.7846010740640077,1.3250202156712019,-2.211367083226291,-1.602838778465092,1.4773695906768018,-1.7868020892405807,1.422939381471713,-1.835869086349095,1.37363501383696,-1.811342976918624,1.4471019068520474,-1.7413963239563162,1.4382447944982226,-1.5504945479356782,-4.757812259806267,-1.9749902764870595
16.136044,-1.9195673303788119,-4.993802681484251,-1.7152379051695406,-4.992795442171751,-1.7821674442184638,1.3363022073938071,-2.2116152384635868,-1.6110626440179363,1.500675324202293,-1.7751621748095705,1.3786054864177912,-1.7905821023491941,1.4255274159906652,-1.8502382984873473,1.4752739695330077,-1.8074813412228938,1.2920057498125312,-1.807222968729304,-4.939187828438575,-2.099420830171307
16.164722,-1.7391480682073395,-4.82834991267663,-1.6964970143092624,-5.000782697893818,-1.7808344370536933,1.3201521041367454,-2.2112941464338913,-1.6100446455031916,1.5016120624011569,-1.797333590400338,1.3832482552439798,-1.7719614839381113,1.4118692885586572,-1.8927692516570767,1.4351514893618165,-1.8102670896837432,1.3952631723385995,-1.6674471557999797,-4.838580520157667,-1.9725285659317178
16.193335,-1.7875216405196408,-5.043573217187321,-1.7323307912990094,-4.942055615242697,-1.78495670415601,1.3344169602946216,-2.21214283676768,-1.6160108028664313,1.483180626046045,-1.7764460556498098,1.4093644567028258,-1.7862875182353746,1.3608594312270679,-1.8938095067831928,1.4372938854778108,-1.73555979621625,1.3231841106895037,-1.3634141254447327,-5.476513757758029,-2.2106786335323703
16.225728,-1.6919111544710428,-5.035595137828988,-1.8361160235794967,-4.936144815795621,-1.7886268054379622,1.3383111961039575,-2.211635441888094,-1.6119732178264112,1.4926595874365653,-1.7940047295645603,1.3771147075974315,-1.828409696622973,1.3903331948893622,-1.859680170081369,1.5087189690961633,-1.7060376063244374,1.4295856138811882,-1.664689832474439,-4.855972374031169,-2.117585167684162
16.252547,-1.997890237798389,-4.822769729351089,-1.7661878813114624,-4.94526535996822,-1.7730686446980517,1.3339222243715871,-2.2114667203711145,-1.6094801827683451,1.4952014886304004,-1.7875373417476945,1.3933332857586804,-1.821557748336127,1.4054690620082992,-1.8447420238434546,1.4823034640400061,-1.7322290840708883,1.3270629930367226,-1.7567666510683926,-4.666965700963113,-2.4361921767247736
16.28274,-1.856847768512215,-4.900514350331158,-1.7261605806464297,-4.882988977546107,-1.7836904485479417,1.3267918299062702,-2.210909032749588,-1.6184372423500917,1.5069157506139175,-1.790011273160582,1.4122666086319424,-1.8053369556606287,1.3292639452569284,-1.8589710685745124,1.4944189646998143,-1.7791755292191294,1.4423623510061143,-1.5334305489921134,-4.9264496639484685,-2.6637615985977092
16.311165,-2.0173515833979634,-4.826180987528399,-1.7496047735539721,-5.000770213382416,-1.7417063443429082,1.3330225715455004,-2.211696743512212,-1.613861493202154,1.4893038980289879,-1.7765129861307225,1.369143135756571,-1.7645212161880104,1.3866097321600703,-1.867508178333042,1.4424169902579886,-1.7354062111582131,1.3812131080051249,-1.8023860789601547,-5.2887642009757965,-2.349051754522931
16.340202,-1.7454685258031364,-4.957367643511554,-1.848789519367678,-4.924321826492619,-1.7792426142663906,1.3365199074411653,-2.2112861262867267,-1.6156849871583054,1.5012588990155884,-1.7913561833798946,1.3803287518847192,-1.8142919401615953,1.4093811185354996,-1.8934283265339935,1.4872474308442503,-1.7498699693479596,1.4834985084933923,-1.7422562808596243,-4.594919875473099,-2.2455372690184494
16.369022,-1.7100508809435053,-4.703674604032445,-1.8008628632600672,-4.915038881217349,-1.804539507663798,1.328961184070119,-2.2121305852300885,-1.6216999175850004,1.4867881471078201,-1.7874155351732268,1.3592943790385985,-1.8002498943440008,1.4164405882133966,-1.8546452140152714,1.395446938746035,-1.7893408481329565,1.5072117444196067,-1.5111656136637273,-5.419297041144806,-2.4431118798959353
16.399193,-1.7234456551901618,-4.890535581078929,-1.724352871436109,-4.923526401430352,-1.7952537157131203,1.3261424327097318,-2.2113017989821193,-1.6141889459962022,1.490829260891607,-1.7843891741355389,1.4109719249406496,-1.8073172235748618,1.388933284367075,-1.8685038453791705,1.4437120813827906,-1.7443712565087812,1.5063163015381096,-1.8982892298865164,-5.145277063314985,-2.270200198998104
16.428335,-1.975688113079969,-4.951353500604676,-1.790615873030421,-4.9578685618199625,-1.8136297524689093,1.3453971273636045,-2.211658966803307,-1.6148446454861671,1.4981119121997046,-1.8044008434631615,1.3971742663896123,-1.8348949167335507,1.3742207269346203,-1.84292763921657,1.4479054600452752,-1.726411578357074,1.512741977057613,-1.710505201084046,-4.681864113467485,-2.6886207955764423
16.456207,-1.8853379432521995,-4.8890132126079155,-1.8530886446702923,-4.941933883105649,-1.7998071841727674,1.3333596996725563,-2.2104368850521756,-1.6261244162276756,1.4939487524858335,-1.7696446701263366,1.3810888445257579,-1.7775278038346616,1.3787641755184978,-1.829036382931529,1.49502543619179,-1.8226284651714033,1.4331087889539988,-1.792445889773577,-4.257288171816494,-2.5384396941674785
16.484675,-2.2054043894024717,-4.826608285756559,-1.7882465042290256,-4.891312950438491,-1.7889963987220951,1.3250265530416034,-2.2110282933938152,-1.6062699612268037,1.5056583267097496,-1.8024497807361892,1.400096242068621,-1.8029224894546225,1.388642180026227,-1.8357010626025476,1.4437072310636403,-1.7911246287374079,1.308985768425051,-1.772821483198477,-4.446958623735753,-1.9767463137431454
16.515518,-1.8349184537140648,-4.9818995263301655,-1.7971660271624865,-4.947340210402214,-1.8051455314669484,1.3333943592817368,-2.2106448034379516,-1.6269072983844983,1.4949413780035836,-1.7837079682209689,1.4019073664816664,-1.7960208789606082,1.3819073896005545,-1.7966080083382476,1.4026052026759341,-1.755777438949381,1.355051349196213,-1.6750935554451298,-4.921070742719716,-2.0672190801997785
16.542797,-1.670748667221694,-5.042960476801214,-1.8736150619777105,-4.910836617700161,-1.783196878794187,1.3379400006080868,-2.210724323582682,-1.6164531918511809,1.4975135421978116,-1.7958054008546975,1.3888616968765581,-1.8225833953582933,1.4366900575915922,-1.8396034835828614,1.4496092202782078,-1.782048844989237,1.3701928456072507,-1.5707963267948966,-4.788711029129705,-1.6456561745056635
16.569842,-1.7069352876480375,-5.021907728944702,-1.7712117221587371,-4.906558744971946,-1.773419230563275,1.3337661141381925,-2.2100328620967957,-1.6123478892376883,1.5064261331818993,-1.772792030373088,1.3769695350411244,-1.8329673886469036,1.4210044936687924,-1.8569216783420848,1.4431470126875332,-1.7540323475123345,1.421829129282124,-1.5684378406018613,-4.982542180096095,-2.3175041301068497
16.599965,-1.8428745812084866,-4.7622436846926535,-1.872490135689646,-4.943225619425211,-1.776758655261413,1.3199066831222965,-2.210184690677896,-1.6192465603838062,1.5032653738291843,-1.783786380343174,1.3849466731391429,-1.79666440514613,1.3906285592566363,-1.8297049381250026,1.4261076785199378,-1.8229648001229617,1.359362123229719,-1.6838389131768583,-4.56137363746333,-2.010893686675169
16.6284,-1.9346012794781977,-5.111449928960816,-1.7956292533971758,-4.909399381696673,-1.7961525977913193,1.3379796061789382,-2.210173787625745,-1.6068530557134109,1.4845504591151257,-1.7898489709535144,1.4098114400561075,-1.8397180873758305,1.42274596549177,-1.8173577679605986,1.5114688677022192,-1.8051948871439623,1.3964033274071341,-1.5757223953233197,-5.912861877476852,-2.651635327336065
16.656647,-1.8367450699193386,-4.900407151003365,-1.7953858666030924,-4.907385857800526,-1.78015409849108,1.3265613949376187,-2.2098798613479724,-1.617691362718813,1.4835799644419312,-1.7858420021496408,1.4254863161591944,-1.7981370420064076,1.4056476493802732,-1.814430000820212,1.3772398400554902,-1.786967906672509,1.4896191776783076,-1.589185058423562,-5.493136014530998,-1.9288597836048866
16.68644,-1.6913166575640424,-5.079562814202902,-1.833370094493098,-4.9934853459594475,-1.770445730468302,1.337721022316764,-2.2098195088378283,-1.6239354419566356,1.4964696412284628,-1.7693524277098236,1.3882116364717916,-1.7981811885855796,1.3898766752004594,-1.8299315027220806,1.4807286811594955,-1.7535301807244525,1.3185185232243437,-1.5806725488841247,-4.71238898038469,-2.2345754669309983
16.714238,-1.831804151319542,-5.075870424497557,-1.8082081960404348,-4.920376044476805,-1.802952135420025,1.32315679185815,-2.2087612444683873,-1.6222207451592303,1.487687536632994,-1.7693052024150153,1.416863170213688,-1.7863002778045276,1.404921367165714,-1.8664839624089409,1.4006775113787984,-1.7708380195112494,1.5781708243774635,-1.7191241609166614,-4.866989525815891,-2.641657350459109
16.743593,-1.750649826587375,-4.925999335238975,-1.8435086081244552,-4.888301059145582,-1.7942729279355276,1.3110428633072488,-2.208884071884362,-1.61811744422511,1.4898397342013951,-1.7969466304588224,1.3875396518905063,-1.7776702757746397,1.3473438586754745,-1.802863937798781,1.529527132788358,-1.6653514550608781,1.435121823819635,-1.7385414375440607,-5.42101525251236,-2.1412568702850523
16.771802,-1.6437735488409917,-4.995449174695829,-1.8454019899811613,-4.976055537588457,-1.7773659411898852,1.3291792929018944,-2.209118830293349,-1.628296171586116,1.4771271408189406,-1.7727745378722228,1.4193812164867796,-1.7997746710887224,1.4252511327204487,-1.8724446942750261,1.5103394121598597,-1.749187991980765,1.5208379310729538,-1.6502207317376658,-5.044189447674334,-2.166525045923128
16.800249,-1.9715897753701315,-5.000756764749456,-1.8306106966407296,-4.89781345318403,-1.8059344526497838,1.3317139474128532,-2.209049933700482,-1.6258044777091831,1.5006476420123984,-1.7834467521848387,1.3933205813312606,-1.756982719187004,1.4196980346741903,-1.8769757492008816,1.4228017867830554,-1.7746495820962216,1.404580983118146,-1.5005602901710497,-5.2268402934437175,-1.8094056493030723
16.831185,-1.859383688688974,-4.890694793272075,-1.7433459017849777,-4.9772599739054195,-1.7639376903163373,1.3222901566452947,-2.208697642461536,-1.624077751643998,1.499392957147525,-1.7768312968196693,1.3874333451265632,-1.789285803898332,1.3936602116181984,-1.8720606530831096,1.5134821176888567,-1.7672289596434,1.503697208412494,-1.6261613741473564,-3.7944392846905672,-2.3324701286840597
16.857682,-1.5783149821072004,-4.997465899230782,-1.7615518779901616,-4.9205949299086775,-1.789747419801085,1.31621204777875,-2.2084235221498196,-1.6276728715828124,1.4877838033168393,-1.7680954174187586,1.406691203678232,-1.7985513193814766,1.4009854567087667,-1.8326752259814822,1.4799081812096195,-1.8171700783024025,1.5292202990072703,-1.6262948320406134,-4.235274172136558,-2.168985335220035
16.887936,-1.6124389058934852,-4.851971224308569,-1.777878450082915,-4.932950484779371,-1.7791955690583328,1.3271912407987596,-2.208344243689396,-1.6249601648317764,1.4914400759420676,-1.7738907857264787,1.4041480670552913,-1.7754381366246745,1.3911426072414945,-1.869246458849586,1.4271540732644492,-1.8224862985530785,1.4973733848268929,-1.809211838335827,-4.456902823066091,-2.3671031483749854
16.917236,-1.8254209929894256,-4.999670433781809,-1.8439693279167626,-4.918071643338456,-1.7731835257188173,1.3294930782742995,-2.2074168815416297,-1.6177693881504491,1.4912901266778908,-1.7858223015349592,1.411094218615609,-1.790963328755266,1.383423063112722,-1.849003298804256,1.4607034396468763,-1.7910450501855801,1.4724800401209215,-1.562764371005315,-4.815118847803359,-2.2697959408338977
16.945589,-1.6865555445157074,-5.184510962788466,-1.762116118122994,-4.9319915657460385,-1.7929976150539477,1.327394617785576,-2.2079469937696286,-1.6307094319717905,1.4897423421223137,-1.7732728978431704,1.3983989372881758,-1.7720704506697722,1.39142348065442,-1.8313144938309065,1.4872392368766436,-1.8192050556253967,1.2877005414953981,-1.630249986103538,-4.968103427353292,-2.202650707652789
16.974212,-1.7557738378373369,-5.187346191993582,-1.8292396233209136,-4.968099251377666,-1.7691297967055308,1.32697951224569,-2.2075726798130892,-1.622308067854635,1.4874450923248952,-1.7803484556341687,1.3846362492029782,-1.8041700950466872,1.4206874952038528,-1.8520693045412595,1.457539007476186,-1.720688383773589,1.4137427106477056,-1.8804017293946107,-4.7699170566332,-2.43076858280302
17.004025,-1.9915340032653979,-4.913892230504124,-1.851169237839827,-4.942064325794788,-1.7970276648600494,1.333773944691089,-2.2070230315630583,-1.6205256652778424,1.5021470678240598,-1.779898715501947,1.374054960231254,-1.8023211506712344,1.441605373311375,-1.8377602884975972,1.4840579881189115,-1.7834032412723801,1.4356526668653369,-1.7685891849949371,-5.259597901064411,-2.4125450259049557
17.033785,-2.051850301437751,-4.970895566817341,-1.7390420349133033,-4.955494401868741,-1.804628830595733,1.3264440991676312,-2.2063321818894392,-1.621868713358326,1.5051216809452332,-1.7794948821641714,1.3915640735574113,-1.807141961212,1.3921728386822372,-1.8240110119308042,1.4437471313129957,-1.7190033938045428,1.4728817787078416,-1.627799721799967,-4.745164124788765,-2.2156635549569317
17.06323,-1.8895736491203006,-4.945685931921317,-1.893546547636273,-4.887203083748441,-1.7857251598964476,1.327273619931169,-2.206159135677304,-1.6285936515344248,1.4991026444779805,-1.766114895959005,1.4107107563964667,-1.7898408771396495,1.41762155485234,-1.8399638195805972,1.4359243504203314,-1.7424678325173768,1.3850431904356384,-1.6694002437429247,-4.891604725161546,-2.2390857456254745
17.091754,-1.7158380251215022,-4.729665878889157,-1.724005789563839,-4.956736728768768,-1.7911270203846792,1.3198970697337813,-2.2055991961314154,-1.6259231155535212,1.4993247392472526,-1.761179646479343,1.3897363730560173,-1.8301280711955814,1.4311643624355073,-1.7635121178520887,1.4822816508248982,-1.8187375452189878,1.492431494831055,-1.7610781855046564,-5.463983600088714,-1.9287038121266138
17.120254,-1.885365676092506,-5.100232752024357,-1.908165418323973,-4.9585647101251595,-1.7784714353773774,1.3347149010419839,-2.2052915369825103,-1.6207758650598614,1.4898088091501513,-1.7638774359465612,1.3918930583353748,-1.7964108582548268,1.403220251468771,-1.7956763729217016,1.4586523942094025,-1.739871451994978,1.3921653202809572,-1.5989274319818967,-4.858873158778251,-2.382427537967556
17.151553,-1.9705311030069472,-5.027549844334635,-1.8594767278116502,-4.976450452535709,-1.792769525529635,1.3357880077651703,-2.204780683931412,-1.6249678736293767,1.5008457316907449,-1.7663948584079765,1.3828587824220884,-1.794729853177407,1.3972841109639105,-1.8187751388234326,1.522670251185302,-1.8103416030343356,1.4811867017736275,-1.6413193549666907,-5.0004444274353155,-1.8402029396142534
17.178409,-1.7963442372976166,-5.01500650482804,-1.821517748263416,-4.970500096767852,-1.785690410708825,1.3231546922695587,-2.2048479580232327,-1.6229165261655136,1.488986989850477,-1.7700036516119633,1.3808845665599234,-1.7748845715681199,1.4213337040366587,-1.870785839507585,1.471556306939298,-1.7697512527232402,1.4611297928340563,-1.5908337248705902,-4.61619555282582,-2.2534401603357366
17.218721,-1.7706640694946247,-4.989707606349376,-1.8167312411244267,-4.967354827050469,-1.7798478391250905,1.3301090407852103,-2.2043877626870874,-1.6308719412952422,1.4872905305770006,-1.779266104764157,1.4053133130503668,-1.7855386496833674,1.4501556609513582,-1.861350485821673,1.5029074506018514,-1.749427333308846,1.4644736426102367,-1.5654772280233809,-4.485590132330804,-2.4336647053709872
17.247008,-2.0074234866084253,-5.094970904537384,-1.8615541698139384,-4.959965040267852,-1.7996242319331115,1.3325159959154476,-2.204252637152307,-1.6364717027080167,1.4939189804870197,-1.7747978221463812,1.4211198809041814,-1.7831113891517996,1.4452256094916778,-1.8526167880814293,1.416941695648629,-1.6732610798171428,1.3804383986761604,-1.779555033909057,-5.049444462105491,-2.3521128802053766
17.275397,-1.5188553196703871,-4.957913494985728,-1.8619370989510344,-4.91552388373657,-1.7977139255904169,1.342747770637281,-2.2034300203865858,-1.634530683167985,1.5012006648300331,-1.751888983326114,1.3861855165628858,-1.7903962059933125,1.4249282582588205,-1.855209678899531,1.4647951380386621,-1.6616668733563342,1.5797727463743663,-1.7915174538981673,-5.140794776319907,-1.9890206563741257
17.306307,-1.7000358295650115,-4.924566072278957,-1.8149492262779032,-4.967214473985457,-1.800151261301284,1.3308672463802314,-2.202986423830855,-1.6286093036352018,1.482204167876982,-1.7808445671963793,1.4145659710062732,-1.8221624119247308,1.4132347572092376,-1.7640078106427026,1.4463321261767168,-1.7604534340666709,1.461328569800916,-1.5656284141460914,-4.503167427849203,-2.28567962761886
17.333004,-1.5303559591873266,-5.008619550829175,-1.769976006072025,-4.977963981568654,-1.7883978592178666,1.3203849771695693,-2.202430012844272,-1.6332871550702777,1.508076764928309,-1.7759689384365782,1.3994362077168654,-1.8032034125697547,1.4036281918721802,-1.8346933281521431,1.5003249822161009,-1.7339991372156143,1.5294664920176209,-1.6706854864489546,-5.473161580915637,-2.4163627413473825
17.363687,-1.8881024660105619,-4.923326744224749,-1.8326475241811615,-4.97191150379737,-1.7720580024556685,1.3322649833658655,-2.20267481808147,-1.6295213224197809,1.5150058160201891,-1.7722346708025192,1.3659412010349106,-1.825694893606971,1.4386956041913053,-1.8131294934479125,1.5065927701812285,-1.8380207083539757,1.354632744326116,-1.51438565083527,-5.572646991492904,-2.2196094706164433
17.392975,-1.534667476282121,-5.0272005559445745,-1.762523251163249,-4.924607269865315,-1.8022321472978238,1.3284616158905895,-2.202457011818771,-1.620555596577553,1.5020811545680528,-1.763297961604876,1.3755258799632268,-1.8262354787931578,1.4173724052160543,-1.8380082988571245,1.531865291594742,-1.7088349875281235,1.3552329609989842,-1.8771409101232388,-5.216015276508786,-2.1167816323006474
17.421473,-1.5242350215274247,-5.111819324520503,-1.8554018121756828,-4.968436726802377,-1.7793958996010526,1.3350760257052459,-2.201317759426312,-1.6311032420340106,1.4951542790671852,-1.767347054404209,1.422123273587793,-1.806552589997296,1.4241108012082768,-1.8336676473941245,1.507253440621058,-1.8911964431198185,1.5493710343463714,-1.7548747816437764,-4.7019726904537205,-2.0457156001218064
17.449736,-1.832324001646215,-4.966513729940324,-1.8112352985353626,-4.8939630756929935,-1.7958811650548243,1.3288615340170127,-2.201987290934809,-1.6389010980244765,1.504459561174043,-1.7730514850969166,1.3977861761177344,-1.7974048919638512,1.37417143727576,-1.8350880746097327,1.4878427591104324,-1.8203632829845182,1.3803803490385165,-1.5685641876449314,-5.289321925402151,-2.238865141172871
17.479619,-1.6617498997434408,-5.031865088362142,-1.8132213693233448,-4.956748352678814,-1.8117180617810758,1.3311530306995387,-2.200151679923309,-1.628900580661351,1.4997918630883842,-1.7726710872041294,1.4088246763773589,-1.8017408236546684,1.3941072144512914,-1.8178309731073825,1.4429011324124958,-1.6837496164414252,1.3090309194835337,-1.6860724527658366,-4.552013536408738,-1.9477970215115021
17.510236,-1.884190529740085,-4.914243367596692,-1.8003331794282111,-4.939969042378269,-1.7956439802081379,1.3496769649923628,-2.2007412623316434,-1.6343545308649523,1.5115763514175913,-1.7645590154374817,1.4044836346075047,-1.7922629730541684,1.3902816076211453,-1.8233506025729562,1.4375947052025106,-1.68024727593626,1.438345105461883,-1.6380265229135746,-5.201671997907142,-2.0387823033712973
17.537327,-1.6561150184972862,-5.026171575919801,-1.8351459223434097,-4.927947314815081,-1.776588044966524,1.3372298764101638,-2.1995786851263848,-1.6312908988867636,1.5154055743638064,-1.771641289398288,1.3884098890788816,-1.7707838134502507,1.4274617306221502,-1.8352309422899393,1.4343624548059457,-1.762319470928172,1.4323835786478725,-1.5965970518963215,-4.71238898038469,-2.268025878355776
17.5644,-1.7400699071551131,-4.942293408516585,-1.8122449995411753,-4.981654946828366,-1.7778280850795682,1.3377658762166662,-2.198983234958655,-1.6405969051419178,1.503234525211027,-1.778563692872699,1.404261057553855,-1.755572164719033,1.445357101460691,-1.8031252481470652,1.4557548409178314,-1.739843258084626,1.4546304121535225,-1.7673854352066927,-5.332007551624696,-2.0732936366642596
17.591332,-1.7222982087631713,-5.039328517119073,-1.8247575111334993,-4.983789330740606,-1.763437564305023,1.3381539778651068,-2.199180435247723,-1.6318917885219806,1.5152231938880438,-1.7626619027120842,1.4028492014327663,-1.779757280238616,1.4309386983231223,-1.8896314375567638,1.471616233828422,-1.7614182337119357,1.430508836218103,-1.5111656136637264,-5.838766097278487,-2.492043231454137
17.62054,-1.476564044788474,-5.003630905935915,-1.8124582524986046,-4.912414225781806,-1.786685019679553,1.338164792054432,-2.198463362229608,-1.6322715046639036,1.5191411215688213,-1.7692304059088828,1.4138321122336268,-1.7742701001451184,1.3898430474018273,-1.8541201674622827,1.4876550949064604,-1.744015130302016,1.2851746229110395,-1.7823479551276318,-4.476480363316277,-2.3761918241654962
17.646288,-1.987350651246583,-4.925327329964089,-1.8752498705475262,-4.927215421238561,-1.7792268364103547,1.3386352891604896,-2.1980570077378445,-1.6352822482820828,1.5058610522907023,-1.760443811351931,1.3927296029449026,-1.771981885432163,1.3917152885877804,-1.8055189392800897,1.5111656136637273,-1.7460034996721157,1.3381525643616243,-1.6029740577192861,-6.059708706038953,-2.0002367520243323
17.672491,-1.7442381357749708,-5.014884693246802,-1.804925049813365,-4.9197619060591355,-1.7750352357600918,1.3393421152151799,-2.1977341313518988,-1.6389257748281238,1.5090114728394617,-1.7800034681934997,1.4223664892507062,-1.7881056542000255,1.4273206822067948,-1.8279263684307667,1.4396490603858618,-1.6704649792860515,1.4518525348434248,-1.5947048137421032,-5.163216778912611,-1.977854174674345
17.698922,-1.896904152090822,-5.041602082816571,-1.8203411682322375,-4.881747953101245,-1.7681316202674626,1.327361390208715,-2.1970434977141204,-1.6249577072043455,1.502289439395165,-1.7846566336531884,1.4168903152280417,-1.772641335479307,1.3975366954224113,-1.8976329093239765,1.4618543698050308,-1.7253826579891114,1.6454083942092574,-1.7291640949786642,-4.872091088563984,-1.9432578251739736
17.726983,-1.8820455169422574,-4.907280371846297,-1.7844066816491795,-4.897619079972383,-1.7741168475413116,1.3399537528769847,-2.19664119846597,-1.6359281500768021,1.503501455383756,-1.75247856123196,1.4050580268070885,-1.7917004664648923,1.402518748452054,-1.8382592385265002,1.526532243144674,-1.721070946257359,1.382346215230305,-1.5932644553807225,-5.397750438307937,-2.293775680196384
17.754032,-1.6975638618962376,-5.0352543615212655,-1.7448530655164884,-4.969243569723153,-1.758756481503786,1.3399537528769847,-2.196568688688213,-1.634839944160377,1.506546298307831,-1.7704633194220565,1.4107888531353268,-1.7813803798443804,1.4345005828338104,-1.81131854958417,1.5050130042078522,-1.7284629141281689,1.339239676408134,-1.734456910069853,-5.1602721296679075,-2.1684864636614383
17.780499,-1.6623121339007285,-4.927039866516219,-1.7900296066947023,-4.946331551685901,-1.7918604372685298,1.3387996129688535,-2.1970528863430405,-1.6328851917513683,1.5154026378582148,-1.7863291054587538,1.3954838973911607,-1.7809578254197862,1.4270505606934225,-1.799008268585554,1.505123618342753,-1.7446227775173782,1.38452596238418,-1.7369777060799172,-5.133455826469581,-2.07060387793546
17.809355,-1.6810485257147167,-4.975136370987289,-1.7959516681857146,-4.891053034371321,-1.7755633543320808,1.347822364465918,-2.197254587633959,-1.625416740652071,1.5259533901435327,-1.7850685098872425,1.382337966923264,-1.8107210918487455,1.399407069411643,-1.8053773142757255,1.5393803971676159,-1.7578968161810546,1.39464756924364,-1.7299050625580354,-4.8022365200793224,-2.2362062801159897
17.834903,-1.9513027039072701,-4.913456494355431,-1.8631837383135879,-4.9262541700846185,-1.786981779964093,1.348363624640707,-2.197409239705623,-1.6342642686598,1.5154248513793351,-1.784447066617556,1.3898419318537287,-1.7636483408761119,1.3983438442632798,-1.8485776273151184,1.48772199796383,-1.6812000625496335,1.3836823283547706,-1.80634130751576,-4.86351217490184,-2.6358986426559943
17.864615,-1.9278902716079573,-4.9474011961053375,-1.8255859958754863,-4.898843558993722,-1.7899558695223636,1.3288356619494601,-2.1979339866613046,-1.6289393676776027,1.5075429539892364,-1.77435600022275,1.3988276357689708,-1.7699710934431307,1.41444742223349,-1.8413621191963072,1.367776924653597,-1.708802350452409,1.467003986337854,-1.6495137409018448,-5.491417803163516,-2.278040748120865
17.893334,-1.8863486134614038,-5.004048285997905,-1.8032515598938912,-4.9534535050445685,-1.7785118686491572,1.3437680874660736,-2.198719532380434,-1.6265651616672243,1.5164188607077733,-1.7968151862533095,1.415088264376432,-1.794565443192827,1.3570978636263538,-1.8586684641917395,1.5087046170435074,-1.7342855989705614,1.4276987925753455,-1.5388661506040018,-4.727093802762541,-2.4829893544183324
17.92159,-1.9721095995281965,-4.897229509391319,-1.812845750891103,-4.923260140760611,-1.7793872264237227,1.3396184597450829,-2.1988029296275817,-1.6244714291107145,1.5246424394261358,-1.7719300985414155,1.379335024068535,-1.8046768945640712,1.4003624789811,-1.8625772703699977,1.499671866948702,-1.7846258392499714,1.4960694224494717,-1.7269226926382388,-5.081457947752108,-2.102163569804808
17.949586,-1.8126071018916674,-4.839953378194046,-1.8446792829008938,-4.947860185776153,-1.7822975341121907,1.3383345344801219,-2.19899785241765,-1.6303744926992942,1.509160659488986,-1.771951267430544,1.4167717636938522,-1.768435610744266,1.3560007501599485,-1.843391316691212,1.3988633011739642,-1.7302246518748834,1.2808952249014622,-1.6640317175494217,-5.023387260990231,-2.2386828447608944
17.976114,-1.8036101399016147,-5.054467102954734,-1.9005723910655685,-4.9123743328907405,-1.760446670592137,1.3286005248749118,-2.1990830670235453,-1.632340240705496,1.513592672996503,-1.787477257127044,1.4098379698403898,-1.788614651447788,1.4000793844976809,-1.8486568500474483,1.4644114185054127,-1.8222404170729143,1.4671544244878458,-1.6599709615337876,-5.3774916668542465,-2.1868907120365484
18.002178,-1.8879597574021416,-5.148893935628376,-1.743028153498425,-4.9074238269618045,-1.7876750017306455,1.3372080785936005,-2.2004287235641984,-1.6305151880270188,1.5368501231497569,-1.7952228994819925,1.38093646958069,-1.7842643739365076,1.3595500474486186,-1.834036336861871,1.453975296807223,-1.7749754083233038,1.375268527193719,-1.7829400797993722,-5.3643850304601095,-2.3483206371682446
18.031406,-1.8231772773298744,-4.9236587738138144,-1.7300738922531005,-4.922689920746339,-1.7790432693336498,1.3398727599292584,-2.2009000738941302,-1.62618453813683,1.5082671983467868,-1.778369652250789,1.398170938181952,-1.8243633549151663,1.4513025457276871,-1.855434184155054,1.4231945563245214,-1.819869971127202,1.3021411582087015,-1.5133595711728713,-5.139016473511512,-2.351543360941205
18.059725,-1.682197595450517,-5.089919175808228,-1.8222668439014198,-4.938084319727376,-1.781115617788178,1.3385479131236386,-2.2005529828989543,-1.6355602808435115,1.498623122799273,-1.7738988633670574,1.4267169054115538,-1.7958146858234736,1.4191364581756767,-1.8856295682631503,1.447664505217573,-1.7870575726664482,1.3821724717894677,-1.7113723782044545,-5.412721603813439,-2.4750850582546433
18.086814,-1.9010936816241555,-4.917347421249549,-1.8193261113582277,-4.969389991696955,-1.7882165466904403,1.3426743561084233,-2.2009025421470265,-1.6258126075705288,1.5052714050379714,-1.7820118261979447,1.3900566391093223,-1.7821024001068244,1.3641584692475948,-1.905258060954965,1.4684336684808434,-1.8698322671901038,1.4795015190445482,-1.4467422651310298,-4.913456494355437,-2.250341624641168
18.113756,-1.6965035855613475,-4.912513578293888,-1.8047192183276868,-4.939654582764591,-1.7812412217642037,1.3501957250922247,-2.201291502035022,-1.6248543460594174,1.5110385004065003,-1.772950056212641,1.3824778784283214,-1.8171505048726795,1.378992200834794,-1.8533080995071811,1.5095962529483964,-1.6875542680364966,1.5023847338672056,-1.8615992416798208,-5.464623951279603,-2.1755237745643723
18.142427,-1.9513027039072615,-4.99416084765803,-1.7207685759911113,-4.935335836382315,-1.8003481390885498,1.3386177838042972,-2.202505384483733,-1.6314149944590477,1.5116033120615604,-1.7754473726228996,1.4089588955564734,-1.8280751504031116,1.3936059365522127,-1.867023904571426,1.4237513125194132,-1.734175442548897,1.4314981690250355,-1.6681883753649258,-5.604522816431274,-2.3750601762139754
18.168563,-1.8834973544777556,-5.138819739302031,-1.7476076803875458,-4.919160989101776,-1.796616010867049,1.3389335450336999,-2.2024718521027817,-1.6254195587411535,1.501330924171647,-1.7536669903636293,1.3696395865683744,-1.796046888878683,1.3533653870975104,-1.8884316780844288,1.4738786990005397,-1.7865150503406193,1.4979916847337138,-1.562775108453238,-4.819124653033825,-2.4258490639208663
18.197661,-1.887199338582395,-4.763784009289625,-1.771610027529286,-4.89713906781056,-1.8033454104859088,1.3258851810536567,-2.202705227679352,-1.622468955313321,1.502881842457679,-1.7824539940435136,1.383527875081977,-1.8156690464959446,1.3911490444558021,-1.8484420247572053,1.4127449721727405,-1.75644464473229,1.4493999034974938,-1.5245864717620718,-5.050712602893841,-2.039251591062394
18.226722,-1.6684347542387736,-4.941976077732562,-1.7804762809614785,-4.932050974591583,-1.771911571913226,1.3366497784801088,-2.202849264398429,-1.636506277400269,1.5224698297236525,-1.792998339201461,1.3990256109704438,-1.818400482733832,1.4156228502222001,-1.8099133923414623,1.5066054825270607,-1.7196862744043853,1.4339216989004604,-1.661889677340839,-5.023759284782614,-2.0476010712684762
18.253353,-1.8612733697900505,-4.960421069136564,-1.7602128390549425,-4.928729641757981,-1.7640781345802141,1.332064364636054,-2.2032598254152904,-1.6234241621862826,1.5075106175010629,-1.7830240492648237,1.4092457833754646,-1.797172973581284,1.4423623510061154,-1.8614924547989056,1.4621683236149627,-1.743978658013956,1.413320918054088,-1.7355542265818835,-4.486986129562619,-3.011675293665968
18.281209,-1.6987695778267344,-5.04354785932449,-1.721664845319292,-4.886060178726264,-1.7943266192106457,1.3395535293767025,-2.204202824936917,-1.626377636509499,1.5235180318602224,-1.7812584039016528,1.3998859778384827,-1.7981766297888986,1.3757894703279354,-1.8593329478731064,1.466206992313276,-1.7213138575111901,1.2716956200444054,-1.5862590118544821,-5.252042197280329,-1.9775433985208675
18.308865,-1.5765269230894416,-5.062169574741183,-1.7728103647986435,-4.936207542791456,-1.7696845119617441,1.338912561340154,-2.204473130548459,-1.6328919980476657,1.5196808675651021,-1.7909265746698446,1.430092233151802,-1.8085155893145766,1.3833365648891338,-1.873601779668129,1.4862381635132362,-1.7978630080715465,1.5725476384895298,-1.7130579457284998,-4.6757081926280355,-2.4171874456412814
18.334962,-1.8883452252446669,-5.072050320649077,-1.7969403913846966,-4.9252646212617694,-1.7913663487489324,1.3428205141730813,-2.204840796494029,-1.6257995137346477,1.5183076275561558,-1.7941404088590782,1.4080893003114803,-1.8450964919151034,1.4035121449580985,-1.8456886781137825,1.4865559354213427,-1.6742715844246665,1.321264280075897,-1.4884827380032388,-4.649970170388732,-2.563504739318952
18.370847,-1.8649492592531869,-4.898470157671677,-1.7793177207421997,-4.9397116171292135,-1.787829683679171,1.3250354307221142,-2.205165416942891,-1.641543359651826,1.4859663827487022,-1.752751180434462,1.3974017400160097,-1.8102194915210688,1.3973065197223817,-1.8968571993253498,1.510111436877161,-1.7535178875569866,1.5535566556003668,-1.496307536581033,-5.764039192933064,-2.6043079392890216
18.397817,-1.8254617212100046,-4.923482313607436,-1.7279593709458405,-4.925670945725652,-1.790578857954632,1.3397056595989996,-2.205811531994966,-1.6372154349456842,1.5109745299272803,-1.7781875553304431,1.397817234590478,-1.824096719235696,1.4523761980883083,-1.8177850374659537,1.4817157181295688,-1.7899216158072158,1.4291519888899384,-1.9258979007885213,-4.346747712416422,-2.4110175480568254
18.424399,-1.7192683015969408,-4.941479150124216,-1.8819329343352615,-4.943275967768073,-1.7746196043352849,1.3309533235706195,-2.2057254811659948,-1.6318072133086643,1.5033258428189933,-1.7688936409155471,1.408182498196948,-1.786650797440342,1.4233071428532402,-1.8800445838242854,1.4344282432445343,-1.8039905397786666,1.3491997439486199,-1.4224437824010747,-5.61021427461234,-2.2858880260736876
18.453579,-1.668173740933037,-5.083661693799803,-1.8187018108327018,-4.923357308399534,-1.8007199476796159,1.331726363516739,-2.2063857237272977,-1.6401353953156754,1.5003669741256351,-1.8023758649474193,1.4413529873400448,-1.7585716596517396,1.3718693745739952,-1.8397980253091208,1.464507624296699,-1.7056275501349096,1.5638879738311486,-1.8881609444027467,-5.031528574656994,-2.2690372156380616
18.479732,-1.6593796818275108,-4.983228153325003,-1.7605121669719341,-4.929573972608534,-1.8330083672955617,1.3323294820098872,-2.2067957859584877,-1.642410434216901,1.504554802410622,-1.776654936259111,1.403063824170252,-1.8216323912053993,1.4217559217960671,-1.8659133774135601,1.4756301202409356,-1.6705954254110698,1.4846789132176286,-1.526160980573609,-3.2685654432038893,-2.2133825227601984
18.505836,-1.8294826450104924,-4.95492026709586,-1.8246116359524365,-5.003444099323246,-1.776005625621331,1.3347864918256624,-2.2069208138352967,-1.629932835996892,1.5125689521539933,-1.7872921404475435,1.3827073464206028,-1.7847805519140318,1.4372501506028161,-1.7886837175329346,1.5283689724993677,-1.8346584863340034,1.3726724349543549,-1.6974728493822893,-4.91221762545768,-2.396173177315599
18.54346,-2.0078022744690998,-4.987341771657032,-1.8381386898877454,-4.961250539170692,-1.800530633487905,1.3262617285406375,-2.207435423612792,-1.6245231685287997,1.5199686385525373,-1.7994534153433042,1.4079392869076897,-1.8147345158408739,1.4169131081566213,-1.819315424766048,1.406947827422223,-1.7075520385257938,1.467910425752246,-1.7629654533967882,-3.586011863490932,-2.135601236238229
18.570706,-1.8723356027996356,-5.009075146897095,-1.781680804548668,-4.931262718391747,-1.8148868906881077,1.3327093533176153,-2.208340070568398,-1.6252563484804168,1.4882621569883028,-1.7972430426098762,1.4339938423792762,-1.8114758875469625,1.3739925528861106,-1.7255262478953568,1.4320027570318599,-1.7883385831105298,1.6240576993073927,-1.6965657475554028,-5.792724202630968,-1.764223653505744
18.599253,-1.810164950599848,-5.022295756966709,-1.8456058422162072,-4.973843259631668,-1.8130189447583622,1.3223874425492939,-2.2083585383103315,-1.6282923643406622,1.5033232099776677,-1.7947947064725698,1.3966198726026922,-1.7658001824621419,1.398107830462722,-1.8440238482588587,1.4238520780875548,-1.7694909246254131,1.4644793561450198,-1.6421037915801708,-4.987815084080681,-2.3183746943608914
18.627589,-2.0053823526868966,-4.860997343620178,-1.8778420588136875,-4.931832069707623,-1.8105394356653517,1.3157145838712752,-2.208103187199743,-1.6366102291358402,1.5199390504710895,-1.7895750210701873,1.3764562537768181,-1.7775526965631832,1.3916451879004883,-1.806452055618746,1.514936512594116,-1.7591485595974536,1.4397684093680028,-1.5464850081606802,-4.669312196460928,-2.1201708115664477
18.661284,-1.8023860789601547,-4.9994902292516175,-1.7770412131610276,-4.941211844025784,-1.8053952566633382,1.3299815592396405,-2.208383435355877,-1.6341653584495592,1.5104256974521082,-1.7636611733096603,1.426855712258217,-1.777001822857304,1.3916404763472168,-1.8479754810229458,1.4696664881290329,-1.731431691056106,1.504730045034662,-1.732171437215588,-4.313168210809437,-2.439335722080786
18.700463,-2.0947839525081,-5.0262993533025035,-1.8611982693433398,-4.956384083339744,-1.8003459472981196,1.3330937571189154,-2.209753845719163,-1.6327535597232878,1.5199622658407794,-1.767380116148303,1.3923682966041888,-1.785434622062358,1.404818290250499,-1.8383468356130417,1.429562842099972,-1.6483474892881844,1.3042044883264332,-1.5188070188251557,-5.4061525980206575,-2.1347554683011847
18.72901,-1.574096644845384,-5.106727747883705,-1.8113502400374515,-4.904977985352684,-1.8049584677513935,1.324950631909155,-2.2095787272822465,-1.629513789282522,1.5116924358718602,-1.7810996005684376,1.3822634685898587,-1.750200810371324,1.4600720590237157,-1.9078518085157277,1.420214627014595,-1.7174051986497176,1.5520368016419304,-1.398395560563936,-4.174344772559143,-2.680063685486826
18.7574,-1.8027645716505443,-5.05209232866009,-1.874061592032259,-4.955723645590464,-1.7924667809057016,1.327659730262405,-2.209294582476498,-1.617532380308973,1.5159042010455877,-1.771010198256896,1.414570672518983,-1.7993830156137534,1.3813084195588863,-1.8673421358645923,1.4760757274505738,-1.7385384714875995,1.6257238385739279,-1.6743210013054428,-4.197937667325662,-2.3156761377139943
18.788129,-1.8709674976250086,-4.992994110809436,-1.8226163883142794,-4.961476433084476,-1.8052887654700454,1.3219596049595557,-2.2096839010156932,-1.6299735031801896,1.5000086650151905,-1.7778161800541878,1.4132612660598758,-1.7881302259936551,1.4107288052127716,-1.834989706697663,1.4976189563487574,-1.780165836648014,1.5912776337766845,-1.2688878616897996,-4.741792268588695,-2.356194490192345
18.815464,-1.7636361095075475,-5.005796611248456,-1.8410599226703683,-5.009626384886475,-1.8031791201479233,1.3224849212771208,-2.2099755956642047,-1.624738677972997,1.5012300508247314,-1.790314890136454,1.3943776951990412,-1.7818249267189248,1.4514879902171618,-1.8700049039849673,1.5142889544778826,-1.7455404630737137,1.5977647387235314,-1.6475682180646747,-5.099264698115718,-1.9832067683922348
18.846128,-1.7512673010380788,-4.903950300713818,-1.840398151850899,-4.9950554238602045,-1.8106582381358842,1.3171834926533184,-2.210295005812468,-1.6233274274574245,1.4832220463671302,-1.7692939801771317,1.4155872065725064,-1.7922422313301158,1.3825475504982896,-1.8147227279460523,1.4783073326713594,-1.7845753360942973,1.6216000308531067,-1.5707963267948966,-4.698691207011823,-1.8537732201676838
18.876932,-1.8544602615702246,-4.989599018464452,-1.9186648775923703,-4.9418386448987155,-1.7875105045071653,1.3136172626357367,-2.2100620021601745,-1.6251599803636503,1.4904909908497699,-1.742208483114226,1.419206787811217,-1.8248980122901068,1.3650637669613868,-1.846513742113304,1.5117468183313831,-1.8802116533020476,1.6649521717855902,-1.3347726481690112,-2.488746022488833,-2.7233683240105533
18.90534,-1.8010701675439147,-4.917621370390896,-1.8452267589446338,-5.004522708250438,-1.797195146632831,1.3148313655589676,-2.210636031282736,-1.6240718083323014,1.4895917715016473,-1.790052964650544,1.4292582649441732,-1.7943314143081388,1.405437873843175,-1.8406167132060571,1.48030867521078,-1.593236449667564,1.3990807974072863,-1.6253327652676166,-5.176036589385496,-2.407695301143549
18.933563,-1.7445742316398303,-5.139742426197098,-1.8823589039614022,-4.9657887975674075,-1.8213358431078794,1.316780622254759,-2.210779853161083,-1.6280745691737706,1.4882713609221463,-1.7814963182417856,1.4268602725592046,-1.7815432906127662,1.3820920589900068,-1.7857721932874537,1.4223541180739472,-1.751244356838364,1.5183117388419323,-1.4384385929454278,-4.991911132668274,-2.1777839908412635
18.963165,-2.011891369145388,-4.873956405892054,-1.777257464064523,-4.972552162737231,-1.7817161016386855,1.3135457743469066,-2.210850356886165,-1.62062786865868,1.5112283286865822,-1.7656367000552602,1.42330173554563,-1.817786846589,1.3353930928660618,-1.7957375918460627,1.511720469953131,-1.7563961871051816,1.483699147190561,-1.6343239593999301,-5.259951216324642,-2.0344439357956623
18.991826,-1.8563755506974624,-4.852660900991585,-1.9161955596605593,-4.952106072656562,-1.82343854730435,1.3270046067308092,-2.2110954422141424,-1.626964311650443,1.5188365858985002,-1.7725293581524124,1.413027589198945,-1.835275471042127,1.4107501465559784,-1.8073672187515655,1.4741692009004372,-1.635426998260016,1.4321565896607367,-1.4694959107261907,-4.446136931233764,-2.296615960957199
19.021781,-1.7142485900985553,-4.9507215245993805,-1.8414781220080587,-4.9768029950609805,-1.7821761235077453,1.3198794911857983,-2.2109982024405115,-1.617947882949512,1.5000516406338682,-1.7857141180219798,1.3925351823444587,-1.793868568967654,1.421665502398537,-1.773504112338364,1.4787660410784926,-1.749575135974788,1.4253942986761305,-1.480357434065708,-4.526166139973531,-1.9890206563741375
19.050262,-2.0801348274407805,-4.810771625354341,-1.7228656569123306,-4.936056218522928,-1.8190117007020714,1.330859990847628,-2.2114693507435885,-1.613297784868169,1.4894198191136536,-1.7783054459753496,1.451322318501439,-1.8519025145421084,1.4097044222573198,-1.841499878001825,1.500545422861792,-1.6773174808271074,1.56548664218039,-1.7786145625572445,-7.036336588141781,-2.380432167057083
19.079583,-1.8319858026234968,-5.085603820055011,-1.8141451892693505,-4.933157522937201,-1.769181373025618,1.320202324490965,-2.211956862669671,-1.6062902635189864,1.4936686242129578,-1.799093705166273,1.3996521579359484,-1.810093232880914,1.4193592320467894,-1.8141415975449768,1.5348774902387916,-1.7684371650308244,1.5851396053965092,-1.852028528713192,-4.572680106095526,-2.5287049977990304
19.109028,-1.8062135283188878,-4.929292529897277,-1.8740485046115616,-5.001564886989257,-1.7829592736573354,1.3216559754472004,-2.211507827440903,-1.611792200055963,1.4922422963412902,-1.8046232687769053,1.3995200563723886,-1.7878543195718701,1.4250538095867122,-1.8123515798722223,1.5130407260172403,-1.6602836066531574,1.4301780438722087,-1.6570681387960737,-5.336695239244545,-1.9732391383840073
19.136058,-2.2869541237508613,-5.18193871309376,-1.873027949820655,-4.938294812065854,-1.7878624913377164,1.323399924239382,-2.210913658297925,-1.6079154354172838,1.495380492264714,-1.7886200834067865,1.4100037172934368,-1.7645906725244127,1.4257208617960089,-1.8325351893097095,1.485872868158972,-1.7990429504659917,1.7201703952031349,-1.6243643325083295,-5.256221436686834,-2.60590497920217
19.165998,-1.6770231972084875,-4.908551495236776,-1.8543768520679864,-4.932458578981046,-1.8270130489082579,1.32048363227995,-2.2117356321079864,-1.6125733649730667,1.4909582081581423,-1.7890915053995056,1.3711806173305858,-1.7610528820355695,1.3861460240640302,-1.7814693595275242,1.5016602540804336,-1.5912016574814347,1.5146538375231573,-1.47210806614649,-4.990688639389801,-2.328928521736749
19.195606,-1.9810397439464194,-4.969712695355768,-1.8095669743178255,-4.962608388732422,-1.8041082253443608,1.314504816246652,-2.2124639060898947,-1.6086992006050398,1.4846759913597947,-1.7879938116068421,1.3802933290554589,-1.7940466230861802,1.4228583348698791,-1.779709091333164,1.4977070949549325,-1.7385178973314943,1.4044100262497876,-1.629744346317787,-5.615352717919737,-1.8473102734123708
19.224185,-1.797800893833747,-4.969397138408208,-1.8457541990152013,-4.952274556001149,-1.8256185541572687,1.3292854933985514,-2.212759412418048,-1.6157598756206983,1.4877571409288588,-1.7967963129101159,1.4501075949951239,-1.8467685068298634,1.4182432772228062,-1.7794069362759244,1.4623325655820596,-1.7116107401764378,1.4588630535700904,-1.6492864294322285,-4.229875685362213,-2.445160898910408
19.255274,-1.9135411714929949,-4.970211846756874,-1.7951281445496488,-4.919167802077087,-1.8178199768461132,1.3161367717407706,-2.212599749022391,-1.609718859871695,1.4828913561196222,-1.796758521657543,1.424773457540387,-1.7906681590173006,1.4108633926336482,-1.8670604510210556,1.4383676899136049,-1.613292720408204,1.56091522546683,-1.6360444837944699,-4.9261278100812955,-2.258149212898506
19.281889,-1.6694511236009772,-5.012262481551884,-1.7893568950817431,-4.968669151478817,-1.813319312254948,1.3179723207079774,-2.212826297035776,-1.6094249890878694,1.4813266052835463,-1.7918947836805978,1.3955299507918157,-1.7761540781360612,1.4089212949749397,-1.8328642999437426,1.4934163480354603,-1.7882949981884573,1.6261851588671123,-1.5846522529420253,-4.861948720258406,-2.6934476785140036
19.311889,-1.8466022253834027,-5.171726271251687,-1.8075476250216176,-4.930146646161994,-1.8174962932839502,1.3184850075640915,-2.2124373719156427,-1.6089815099387097,1.4879813983914738,-1.7860416055892443,1.425650882438946,-1.796427736315937,1.3921564887772109,-1.879266582075018,1.5219510441508108,-1.767935804704154,1.4918646116697112,-1.5830807211115965,-5.09183715683382,-2.1412568702850523
19.340735,-1.7973765000217223,-5.066157059422448,-1.8600189419902105,-4.9383138234170865,-1.8178145227072415,1.3217375018146833,-2.2119485843149067,-1.6064432744240482,1.4830323659076354,-1.7824330397866595,1.4184009702315181,-1.788154591360594,1.3877321970528043,-1.8645643652312778,1.5167701259125785,-1.6451136329108467,1.4215243717548487,-1.49295947320142,-4.899368250303601,-2.3149807275340217
19.369054,-1.897675041365753,-4.959974519775194,-1.867940449636009,-4.956759556021895,-1.803929234307291,1.3242301394248763,-2.2123436171011317,-1.6012408966303362,1.4673036797852888,-1.7718373240949419,1.4340708292827966,-1.7943976032595559,1.4296131753355616,-1.9223080507227148,1.433431585614606,-1.6447353644528375,1.4466739986003803,-1.533040916935846,-3.669667102016153,-2.2597207150097582
19.397481,-1.701520661960299,-5.050412962471439,-1.8227824018252488,-4.9526834831500715,-1.7816456656121735,1.3198299234372248,-2.2123542469092157,-1.5999842926646894,1.482039118005703,-1.7882636940287138,1.4375005255079318,-1.7940746529306897,1.391227079410912,-1.8057771745589724,1.457493889062941,-1.8151194672362305,1.4379796128550086,-1.6167996525551338,-3.8016016966457724,-2.513611362918936
19.42856,-1.7652764430099832,-5.185391825806628,-1.7987882069718466,-4.909904057384713,-1.8008402777578087,1.3315647268312358,-2.2125274857697326,-1.6031083091584486,1.4829647300167486,-1.7741297525212938,1.3952339267494691,-1.8058149344565915,1.4318556567778578,-1.7843123655530537,1.4989282061008753,-1.7686992432729847,1.4442742275260256,-1.5003608914375937,-4.954141848248954,-2.2073045425828477
19.455774,-1.8467854538672694,-5.017768201586284,-1.706419188258702,-4.951113911738105,-1.8224080124959907,1.3250995567217065,-2.212202332331538,-1.5950408671671195,1.4852381501115763,-1.789038287212292,1.450416455237856,-1.772947414805512,1.390282906288713,-1.9399460087553924,1.473836878993866,-1.7408414707530784,1.520837931072968,-1.5829022728991624,-4.913577189559178,-2.1135468251746072
19.485423,-1.6840223496579427,-5.0725531837554465,-1.7762346086671474,-4.9528122011071725,-1.812441163812598,1.3302674580851412,-2.212113437703583,-1.5855541557206627,1.4493691303389948,-1.7809443055131728,1.4336919884301809,-1.7530608628200586,1.3825168387110756,-1.8256611562958722,1.4941730681042915,-1.7232394908801267,1.4641909473046328,-1.4976134735018618,-4.640051649846095,-2.241458988203296
19.514786,-1.8143130026592886,-5.071922233120561,-1.8318816769702528,-4.925191252400715,-1.8179240387278697,1.314024249535658,-2.2127782444456674,-1.5919064341854174,1.466515141893662,-1.787581489938426,1.40000989237178,-1.798745280639388,1.4569180726053672,-1.8383547109310086,1.4804992842806952,-1.626682128690498,1.454231134287559,-1.5681367585974733,-5.615879172201136,-1.7681918866447515
19.54331,-1.991459675927911,-5.0500835138979285,-1.797902017428904,-4.928939285360775,-1.8288646925525402,1.3124292531825692,-2.212259801338429,-1.597968536558553,1.4838600467121539,-1.7857632997607602,1.432537509776062,-1.7977984131089746,1.4043454254826233,-1.8324308620860623,1.5686618583181673,-1.8150724961841325,1.5505151323265314,-1.6032675082918102,-4.69017041505797,-2.065124842423713
19.572056,-1.9589702852694824,-4.892808945373362,-1.7972127656896044,-4.955350645814577,-1.8182600356722038,1.320590979232286,-2.2123224646078774,-1.5962300381398535,1.4867556123516463,-1.7813081338582388,1.4184312184920238,-1.8026307170860427,1.425425517569796,-1.8521226109407813,1.494742883553504,-1.718738752822067,1.6624710986268922,-1.660032389613713,-4.53397848103365,-2.453112117986717
19.601507,-1.5455915814679544,-5.01606083705469,-1.7509309623685485,-4.932418469636827,-1.8012340090089733,1.3188452733485487,-2.2130005003076603,-1.5849377198253782,1.4726203020622743,-1.7870911493318384,1.414809614539921,-1.797848623556199,1.4341995759128667,-1.8114581999191393,1.4841431851368092,-1.6883723246569375,1.4716202851013265,-1.7267363905048896,-5.1216348755837515,-2.307688877951895
19.631696,-1.77345499594235,-5.114259627825134,-1.872393563285994,-4.936465805172988,-1.7993944675835578,1.3193165091878702,-2.212130919993845,-1.5829698381934092,1.4756962231441688,-1.7745817420115566,1.4455464989731064,-1.7825677409443974,1.397519441561323,-1.844138659762467,1.523351338705108,-1.7205806618829773,1.4842452014463121,-1.6603903435828242,-5.081084883042739,-2.3759938827587392
19.660503,-1.9523665332931717,-5.002274860535392,-1.9162293733740385,-4.910148044398859,-1.8017762172617455,1.330521808450961,-2.212175970239777,-1.5779440030862684,1.4933706011181542,-1.7775296521738126,1.359807659034784,-1.8090345459059798,1.437332272456928,-1.8051905269310862,1.5467769230227146,-1.80788222314169,1.6319056137298769,-1.568314942309596,-3.8145636861570393,-2.4201465709892567
19.688876,-1.8107625005735208,-5.200225419044332,-1.7801379100577182,-4.988417254383718,-1.816777302616179,1.3324923218267837,-2.211425061908755,-1.5853545094978214,1.4857839628016196,-1.7720975065298428,1.429936078454786,-1.8014145880902908,1.4296983486432253,-1.8547115673695995,1.4661147196375277,-1.710485066990996,1.557489127546162,-1.7501938302669513,-3.9603118128654957,-2.294819158078562
19.719174,-1.746441856233556,-4.923482313607423,-1.9016790474109455,-4.935304878836636,-1.8088474384271203,1.3220634397347173,-2.211601494123397,-1.580725569808241,1.4944742780498812,-1.7658423895843733,1.4003356143519752,-1.7981133274156242,1.4117438747477937,-1.8553838928679611,1.5736837104936559,-1.682193083405624,1.4181469983996295,-1.6028708845721975,-6.5281639703064505,-2.2379980013119107
19.747409,-1.5896028867006313,-4.911968896742919,-1.819439894979215,-4.9525118841476345,-1.8227516209135335,1.3204064998550176,-2.2115654313046185,-1.5814293056198172,1.4812405981443295,-1.778659995137324,1.4128184016863046,-1.7773017846209307,1.4406208522070914,-1.806623538260129,1.504980093973127,-1.7778799836323858,1.5563345251601572,-1.7668965505816756,-4.405712660983006,-1.4306946023982663
19.784867,-2.046908664170797,-5.025218441364097,-1.8544730007888597,-4.931328708813616,-1.7940019716089133,1.3306756902005414,-2.2114882653117007,-1.5895876181486144,1.4828382101045807,-1.7723240945302285,1.4042976256545379,-1.7472549743630659,1.4328587763556866,-1.8349419715052646,1.5630967676892045,-1.6968096946140725,1.5944713196054667,-1.659791398663554,-5.159231448870454,-2.5557498738976463
19.813973,-1.870681579119576,-5.035786979748891,-1.8228923074629706,-4.977277517972646,-1.799292966086759,1.3222661090939405,-2.2108445542613278,-1.589366114927383,1.4978061570972379,-1.7842524362009264,1.4021915130457194,-1.7536140355639045,1.4081968434097138,-1.8135185063502826,1.4733463072104396,-1.7184736638427223,1.5997737206464584,-1.4321565896607362,-4.578278197792464,-1.9387186634673237
19.84175,-1.8632759644209895,-5.077193852096087,-1.8232790180496543,-4.974479406424847,-1.791021826237052,1.337492241908863,-2.211177583609073,-1.587734026987822,1.4775513042941377,-1.7860724078315235,1.4437676672460862,-1.7713168764723086,1.467842901488042,-1.8192153433207965,1.4759362542830943,-1.654479857979418,1.636410422439865,-1.6656032734397443,-5.213402367188159,-2.668826756271811
19.870344,-1.883697554675281,-4.884213595162031,-1.9106778693316198,-4.943516389322861,-1.7918687692603432,1.3282314645066053,-2.2107074081728504,-1.584003761778333,1.4812354038113469,-1.792929326450328,1.4199073631845736,-1.7668965505816903,1.4782183948669125,-1.8136283027004851,1.5420960755954234,-1.6669784231658051,1.4303985214422308,-1.5586610002075068,-4.663248245968664,-2.273510505642826
19.90169,-1.8238105312515818,-4.991891646328261,-1.8096645452499083,-4.966633787567404,-1.812241707136816,1.3274140052355272,-2.2104464126827317,-1.5754093721488078,1.4768690981569654,-1.774102787098346,1.4402611780948922,-1.7506929635039183,1.427887592226865,-1.8224662089534671,1.5001092520864956,-1.7891715437890516,1.3818493661926081,-1.6087897309956494,-3.8026358224404464,-2.2426498853196835
19.92892,-1.9218272135373229,-4.949526716905119,-1.8477275816062355,-4.992697896754066,-1.8042265372869746,1.332969170728676,-2.2104431628616674,-1.583210122319606,1.4759526775844742,-1.7891418098636394,1.4036401238462906,-1.7405614213652678,1.4767350921669102,-1.779573508976957,1.4074661598324918,-1.6912923683868293,1.6372346035731402,-1.606992210421931,-4.1462647234649115,-2.7580651376328604
19.959135,-1.9127948368941368,-5.040549703391635,-1.8307480064657577,-4.976749831434333,-1.7837433320597789,1.3284647909657585,-2.2105460558171677,-1.5710282646313962,1.483789797395494,-1.7862518044873836,1.4344952437638487,-1.7838497129298443,1.4105066976303753,-1.8452966119844703,1.529240222964166,-1.7221498026459627,1.5957911204138169,-1.5241979597825757,-4.001234268638773,-2.3180450693213626
19.988122,-1.910283380289837,-5.031578720916851,-1.7606064632154625,-4.965210039699688,-1.8021720296125265,1.325561488010325,-2.2100175914072184,-1.570331210549367,1.491228331357672,-1.7815645251937717,1.400666060350271,-1.7795220507294383,1.4260833397071015,-1.7395752229312442,1.4643934205314662,-1.7179248779467255,1.4930068461104107,-1.373919170216355,-4.869950549970298,-2.2818636030246746
20.015167,-2.115005738535605,-4.832951325606791,-1.8339820074901032,-4.920683981861351,-1.7954538504985127,1.3210185730800479,-2.2099999393494003,-1.578008019845216,1.48277055580846,-1.7662524428961128,1.4234463061048372,-1.7619959464058546,1.399417200405393,-1.7923317676841781,1.5860081350977215,-1.7205057224591616,1.5173101043658006,-1.5518284121904697,-4.571812928975192,-2.323342464109293
20.041718,-1.8244704229335393,-5.042366723872217,-1.775632840672053,-4.961138838707121,-1.7916514140451267,1.3305122940013092,-2.2099939820963344,-1.5682096188663581,1.4795636363574507,-1.7664489690196574,1.4341103855886252,-1.7928338099201464,1.4280205377947708,-1.7945549457656762,1.592464761521076,-1.5956359372989857,1.4958930932539796,-1.6794097551940432,-5.266696476586381,-2.624560701098294
20.068592,-1.85885177384553,-4.95422793640299,-1.7732809012366106,-4.8986298219479,-1.7911157838825273,1.3243383748062454,-2.2097417602230927,-1.5767396200604935,1.4999869000004233,-1.7904104519714965,1.4710150363226833,-1.7937838888301192,1.4135915559952563,-1.801612180641784,1.5154682373621173,-1.6629713643513584,1.6013795223061686,-1.5606700906475868,-5.209112757260336,-1.7664587861269596
20.100699,-1.7760554204968717,-4.853368884527563,-1.817578182197177,-4.94562764871161,-1.813652685294942,1.3396798233662734,-2.209887380372709,-1.5749595963688525,1.492711142832024,-1.7793171855960759,1.4427076843827231,-1.819352585737289,1.5024817449552568,-1.7744465724332834,1.5042994541004373,-1.5669303666733276,1.4325194178909944,-1.2160906747839475,-2.896613990462929,-2.2327379680004045
20.129063,-1.9295669970654687,-4.971285374355761,-1.8283901806107856,-4.956259698412515,-1.7814464467502635,1.3421553576071292,-2.2089054459664923,-1.5718458890917195,1.5005371110491212,-1.7597914036909699,1.4582003721058712,-1.7806118938563478,1.4477819197267294,-1.790567060510144,1.5575046760487428,-1.6615865071545042,1.4099795116544445,-1.5707963267948966,-5.133052329517724,-2.2023398590460377
20.157696,-1.83391180225693,-5.113111642522724,-1.7503820650800226,-4.942598816891223,-1.8009526374116627,1.3317569382759682,-2.2089143380952474,-1.5644516815808627,1.4849997639193655,-1.7451981480761267,1.4462978327752847,-1.804914642805189,1.4145287861427842,-1.7940712608234477,1.5368587448268767,-1.6257148698031878,1.7261114792028756,-1.3772279762519744,-4.108083473518461,-2.764449492496265
20.184511,-1.5865678896428486,-5.187399736649795,-1.8300805833050238,-4.872224424590174,-1.787509674538921,1.332253558463656,-2.20835985073909,-1.5531759701419077,1.510671030640707,-1.7720862387899243,1.4389170549352586,-1.8123414253899068,1.469080526664901,-1.8036175342183542,1.699469616522842,-1.7556996347567475,1.4668417079507154,-1.6068167762240866,-1.0040671092713902,-1.8334896721076195
20.213758,-1.7549118016789829,-4.968905593029013,-1.814105542390907,-4.961108857545288,-1.8105394356653532,1.3263300337007835,-2.208694621391514,-1.5663315462169425,1.481187401315254,-1.7655613027088901,1.4396596852895738,-1.774042980962307,1.4646294822982893,-1.8267826565450989,1.5214666311525409,-1.7809248749817155,1.6506263125071339,-1.3834181101166476,1.5337762109209665,-1.8925468811915132
20.240183,-1.9249284528306183,-5.144943879685217,-1.7895835738631234,-4.959073068214748,-1.7939257358654597,1.3335911276348213,-2.207980559679998,-1.562388187662445,1.5017279916623498,-1.7662497224919953,1.426816720601118,-1.7766765315228348,1.4655572243166313,-1.754879284961593,1.6432575850141706,-1.6512673380603493,1.5088068856003907,-1.6086161226263136,1.6030432092301528,-2.375609526094664
20.26619,-1.8209968745725145,-5.088683082494642,-1.8284263830205707,-4.946721540568854,-1.782119281138751,1.3355214750834297,-2.208123022806166,-1.558264773872141,1.4948511093516865,-1.774289372052458,1.4468109496772465,-1.759486686720366,1.4628525199594122,-1.7957187910840133,1.4915819860854895,-1.6299273136273171,1.5815872748327977,-1.3512068534117239,2.836600306775499,-2.2296023629123933
20.29548,-1.7086911157476505,-4.956834025632643,-1.7585381237991333,-4.993594614115739,-1.7942435649651778,1.3303845146530617,-2.208950860615566,-1.5658033353097693,1.4822424985237983,-1.7815498707001052,1.4375259058187562,-1.7644927666490953,1.4782318998527115,-1.8584138016847604,1.503358423491277,-1.6539375586833296,1.7076598668626592,-1.4485421694935678,1.9097125769460224,-2.356194490192345
20.324333,-1.9931829632422327,-4.907521076467612,-1.8718601774116947,-4.938148482116457,-1.787945956807042,1.3301203732142237,-2.208299578961633,-1.5586346062369174,1.4778747310111995,-1.779405667801652,1.4463480225535288,-1.7725905480277884,1.4482787210853738,-1.775423642400619,1.4918814723276195,-1.659154254622277,1.5245659450465545,-1.519394699233433,2.175217816031308,-2.213361106273815
20.351526,-1.7693823622728442,-4.932277437849183,-1.8248427514590404,-4.979655456599725,-1.7960867286879871,1.3395750487764595,-2.2085037576561204,-1.5671037518400506,1.4791754927804672,-1.7269792093880216,1.42622548177109,-1.7782678240150065,1.3959479535874288,-1.8233757010846054,1.479299930820038,-1.6563016204731014,1.4858162983273402,-1.4398624797951152,1.6820991256711921,-2.710019602366359
20.381051,-1.7676734833734384,-4.934335068084839,-1.881342868235262,-4.910840227358882,-1.7884846671866792,1.343974670082848,-2.2088713895338725,-1.56739936200016,1.4942835532235366,-1.7791032543090792,1.435369120372254,-1.7773017846209307,1.4319181999875268,-1.8285876592207917,1.5483829267554328,-1.6702297958473091,1.5263382133454588,-1.7165444535033367,1.5256293261990757,-2.6921620961185084
20.407451,-1.685399857396082,-4.977206310290482,-1.8816916243243496,-4.96057070750939,-1.7775002138025298,1.3328888481068868,-2.2091681197282673,-1.5750976255415374,1.4848342523261366,-1.767013778589632,1.3876855095324125,-1.7585677263552066,1.4507513186444982,-1.8283639045476863,1.5262398486586868,-1.7385384714875995,1.5787169532329546,-1.7077776906566264,2.37909125141368,-1.9478264722550904
20.433652,-1.8521887594440751,-4.859861243315744,-1.7108426740734086,-4.94336824351851,-1.8064850607818872,1.3425643587030338,-2.2094781028877977,-1.5762487089588202,1.4943953494077054,-1.7845975191928818,1.423773302563412,-1.7959573496380454,1.3989066112742499,-1.8003718436350722,1.5294891915178561,-1.6228476755808998,1.5727456420646622,-1.5215607876768653,3.3101895931992456,-2.187398095762054
20.458916,-1.6135053825598829,-4.739348738912322,-1.7705569650128936,-4.97291043324107,-1.7835255278731914,1.3194129218565758,-2.2085936535883666,-1.5837196783732461,1.4943261329610653,-1.7638269174846983,1.4044156677441066,-1.802074114734952,1.4265227253050572,-1.862253121272759,1.4996997434910855,-1.7005595030872342,1.5901737460857368,-1.6147777261154406,2.1211822744715807,-1.7882337461978441
20.48704,-1.6317377212343125,-4.970076375785844,-1.8593288109748634,-4.90278425833511,-1.8137434633812535,1.3417474168637007,-2.2098437769251955,-1.5818481448241801,1.4830865095771064,-1.7745365697629765,1.3992413916870874,-1.804899822181595,1.4179163604591696,-1.8366544684031667,1.52820256116144,-1.5956928853704098,1.3897272068748703,-1.651560212827082,0.9579761246297247,-2.1167319255703587
20.514641,-1.8505547739701693,-4.701472383488891,-1.703728666384656,-4.948364569756966,-1.7896119701409228,1.3406890367523185,-2.2106831362990502,-1.5871543145993332,1.4776149549665891,-1.7895225365982268,1.392484301101834,-1.7812127266297546,1.4262883120663774,-1.826133612086095,1.5560190773874107,-1.6961102470506033,1.4914927953641086,-1.4728204361232053,1.3854483767992027,-2.380344383589893
20.549903,-1.814414446543565,-4.732898924524136,-1.7814883759300348,-4.992226705339227,-1.7735625449888028,1.338929607506423,-2.2102316930526573,-1.5792354328073839,1.4943873890037929,-1.7896097187172333,1.3869784941892596,-1.7910711888511985,1.4281357192721855,-1.8784496138656264,1.4092886021056925,-1.8016745143566173,1.6641636448703367,-1.5787961561347834,0.7406519319429268,-2.1637988886763897
20.577283,-1.890314742041559,-4.801537533723536,-1.8037581815213886,-4.939886379994485,-1.8117666740468923,1.3310176167994594,-2.210527995573419,-1.5859675765080705,1.4720014269515587,-1.7972234203803972,1.4184009702315181,-1.8010297177421326,1.423522076495741,-1.8165412732966804,1.4761246932637495,-1.8713415767972492,1.409238884349616,-1.7500733470201681,1.8848349518190382,-2.756435147226349
20.605784,-1.808003125678546,-5.118384113040711,-1.7565807038795545,-4.939038774929465,-1.7920607432960423,1.3245769695155603,-2.2106928462709634,-1.5842592647853804,1.4728124349710394,-1.8121834199364182,1.4083594272051034,-1.769423196488643,1.4141305806170812,-1.8495112681681614,1.464491270977801,-1.7412138906881693,1.4766697027731632,-1.7002620093839291,1.4925251862736195,-2.0369564933225637
20.633489,-1.813762920202395,-5.044786143144799,-1.8091783839584747,-4.8498217789317195,-1.7971601190440656,1.343199194082556,-2.2103788378433245,-1.5923069526979199,1.4677918446822311,-1.787669942461305,1.4279749631184355,-1.7619072440022072,1.3994293484167581,-1.8070827731093315,1.450282253260659,-1.756290464933684,1.4912304372075111,-1.6740690668137241,1.1043939038262522,-2.1789691052426083
20.661747,-1.7229446532280714,-4.90737954246641,-1.6958010938298036,-4.935679805758808,-1.7768315460020376,1.3302347240074655,-2.2104209810178648,-1.5840678587654162,1.4738362598229748,-1.7740470453926447,1.3982310085069798,-1.809179504598141,1.4096243500469112,-1.8784901468629396,1.5140391689728032,-1.7213200545267142,1.5027652035627062,-1.476108263999947,0.9938633817774625,-2.7530722004997665
20.690297,-2.0407729652119184,-4.935865581525308,-1.6952888350921673,-4.952355154163335,-1.7383117985572074,1.3251903111781893,-2.2114393426373784,-1.5845909140536936,1.473171680217177,-1.7905565781650368,1.3649621486907715,-1.7917847814113743,1.391377161086621,-1.8456141770333963,1.5097500282585226,-1.7540941298442816,1.3637856786453229,-1.4507729883242748,1.5936494903357066,-2.5439218430089507
20.721079,-1.5329595036005084,-5.030679340978493,-1.8197590325876136,-4.904997476776455,-1.79886363020379,1.3314355820929875,-2.2107066851181303,-1.5895037484222443,1.4695472158495364,-1.8159015561785208,1.396796787136069,-1.7772945958933632,1.417871250440261,-1.8065300020171158,1.426066418578895,-1.7191547129926654,1.4211163512598737,-1.696419953708941,1.411244605861626,-2.338804938903013
20.747805,-1.834658486333987,-4.881248980965572,-1.8455683930704598,-4.939426799900829,-1.779909324534425,1.3325473357760853,-2.2106054531210435,-1.5994055522103405,1.4815828115272525,-1.8090374122028303,1.4118193323008876,-1.7831462414529604,1.3690339824746096,-1.8120521194553152,1.446690988964962,-1.755521757222722,1.4380145654243564,-1.5313431256978571,1.8731587291777179,-2.492191908229729
20.776315,-1.840179592584051,-4.907831417718091,-1.760568715930312,-4.954241110997098,-1.7968971294894842,1.3279548769611178,-2.210921237716351,-1.593087420588912,1.4760745451477495,-1.8079250625367693,1.4288473052417614,-1.8211277900101144,1.3874970475934894,-1.9010364002005757,1.4250393520166713,-1.7818060689453583,1.3987493040604535,-1.7437349245349196,1.8281200417659862,-2.5914268732365744
20.804607,-1.9012591486533408,-4.877537657799317,-1.7377422704267733,-4.974281120138253,-1.7704254921800586,1.3193787423812953,-2.210910913483214,-1.5992825132982058,1.4589197592533567,-1.798588602613068,1.3768560807446781,-1.7706023810386384,1.4150287872479128,-1.8330545811533607,1.4758446204521398,-1.841812405239812,1.4397821632018948,-1.6424224658842497,1.2206296507047623,-2.165676400998687
20.833047,-1.7911587511515539,-4.935685482472777,-1.7876326540729208,-4.8801732765592645,-1.7731518353896825,1.337359113678572,-2.2116213035498897,-1.5961908889181566,1.4610502255911966,-1.7954643036405604,1.4274454205053833,-1.7638273892181893,1.3181805806456375,-1.7927483529489099,1.4721640409950656,-1.7980303737071999,1.3374815582037984,-1.9551001540077158,1.3414251371478443,-1.9328837344886252
20.861361,-1.7715932340720038,-5.044592115766545,-1.7675384343309037,-4.9232116532026415,-1.7837871909470395,1.3311117103788475,-2.211243106231451,-1.5907779490731606,1.4740502584456296,-1.7982504322326445,1.402070060445985,-1.815992239538156,1.3896474909393373,-1.913535312816018,1.4850055931576585,-1.7937908453760514,1.4582054953979025,-1.6588037003226161,1.6245905303247472,-2.3297456328262593
20.891496,-1.8399638195806036,-4.824625147614849,-1.8194728071929256,-4.902049018643446,-1.775825326162271,1.339594392524243,-2.2121176415439594,-1.6024695644838365,1.4843834402219815,-1.8058297370388845,1.3524438240890635,-1.8220156535627936,1.3904149832931925,-1.8176757997976938,1.4382447944982226,-1.7482449796967947,1.5173101043658006,-1.7586380372071662,0.8119406011488464,-1.297787623708221
20.921353,-1.652399098358653,-5.141101541382346,-1.8109009424097744,-4.912301424574242,-1.7837346763742943,1.3285689871387687,-2.2111059424696875,-1.6050094967927877,1.4950468496399634,-1.8241424649988747,1.4034784553856254,-1.8066583707944914,1.3964168583035876,-1.8410365189594868,1.3800955224561997,-1.7325853330557552,1.5435921553976835,-1.7478096586496834,1.7864380367093209,-2.356194490192345
20.950935,-1.8094056493030835,-4.718038637788274,-1.8069357562088235,-4.969262010692233,-1.803689064423316,1.342792122181902,-2.211083069126756,-1.6090162788163116,1.486095713887019,-1.7822014779058832,1.3660071863294503,-1.8227722647536126,1.4077784595702474,-1.7743357531660329,1.4067531448237915,-1.889081357906812,1.420131614995213,-1.5665136977312764,2.271128950223646,-2.2846656395350684
20.978998,-1.8140050802654664,-4.9819222376017605,-1.7686177809972157,-4.9940004627356,-1.777225064606992,1.33278416925327,-2.2119744268784087,-1.6008413126976266,1.4787743936850928,-1.7904326576628098,1.4049349334588999,-1.8666604326521798,1.392571932267699,-1.8608450320856103,1.500545422861792,-1.7984005438021657,1.3433807278632575,-1.707291678366776,1.838207123978771,-1.9094944109979437
21.007526,-1.7640823207386647,-4.99566549129556,-1.7273982037769062,-4.905700779508743,-1.7742256026427299,1.3427510306425132,-2.211530216211307,-1.6040729866057821,1.4712300640807827,-1.7822288669744426,1.4088867428815381,-1.776678000909319,1.3367777093660018,-1.8302414723801343,1.455162041401758,-1.6684744370034077,1.3297562017905338,-1.7208534376663673,1.5166324887580176,-2.7163876346101596
21.03623,-1.7832283473036388,-5.006323470486129,-1.807683648648752,-4.858419728194511,-1.7950483412096818,1.3319332354279974,-2.211555906285061,-1.5999802392084115,1.47868985306611,-1.789465272668839,1.4075393472892967,-1.8127282093603017,1.3989025493185936,-1.8541720843333034,1.4368251299992318,-1.797506968092366,1.3532600970685655,-1.6912860727830585,1.238945105812973,-2.7574232891971935
21.065036,-1.4032101161213628,-4.868080702891723,-1.8316710867773653,-4.969027562840881,-1.7613724820630285,1.333299998332939,-2.2115567257925677,-1.5983400368480245,1.4809174569896482,-1.777363197632901,1.395619332271735,-1.849335779572764,1.396545289520267,-1.8430484227573296,1.5042281630190728,-1.7579732642344592,1.425904454027423,-1.8622531212727638,1.1071487177940913,-2.2492218507229955
21.095664,-1.6751456538962612,-5.075400507334802,-1.7575350964779444,-4.929872917185111,-1.7771050075342831,1.3236897731276136,-2.21222944647458,-1.6024214086913788,1.4747445537236459,-1.7847489769984353,1.3387562666703414,-1.80417009504669,1.3889938197779053,-1.8495649409335122,1.4812925084432917,-1.8286737175014638,1.4623671756630576,-1.547841175959145,1.5390609532664397,-2.3672641487224277
21.125961,-1.9057619708804048,-4.99300421580028,-1.722958721289351,-5.006274280804193,-1.7691262163248431,1.3327936222190573,-2.2119968261501484,-1.602584965382668,1.471367123565846,-1.7938247537153864,1.398228313930659,-1.7886469422459401,1.3494959729227305,-1.8555900034248092,1.3873424135725796,-1.681034612090486,1.4921497724828632,-1.8074534067014196,0.5012642648716211,-2.1325618584709565
21.154586,-1.7476241172126161,-4.925184278681181,-1.8668558284958565,-4.863545029650977,-1.7941852547812742,1.3253426737516192,-2.2119586038210657,-1.6050927765248313,1.4768192131786124,-1.7798115325973918,1.3801212802213703,-1.807299695735606,1.3664556686014486,-1.83520281038033,1.482442480639038,-1.839587282070144,1.2550337247821677,-1.9263656110291605,1.3178306130643183,-2.364109892161061
21.184329,-1.7664323576687715,-4.999495751123771,-1.781268734918926,-4.952634854421433,-1.7773041542386414,1.330101625597595,-2.211280652676358,-1.6062084279498179,1.477813691863382,-1.7845428821830869,1.4045618114254905,-1.799927260173233,1.3865700610268292,-1.9013259198606784,1.479804048049144,-1.7425296324855224,1.2589342016304996,-1.7927976679980655,1.0398348420014145,-2.220525113082721
21.21159,-1.56605702578543,-4.924025693376439,-1.8504380416961734,-4.9159430459008995,-1.78644413382421,1.33848250174202,-2.2115509911898683,-1.607233837657757,1.4825038854821946,-1.789465272668839,1.400310234500196,-1.8268202721240272,1.3912601529913442,-1.8875349379759658,1.4751384645505807,-1.79236600863687,1.4629135733335488,-1.8097327673810442,1.508675401806511,-2.0249879528678423
21.242546,-1.8523947485752132,-4.822220892254911,-1.7997651219680506,-4.883216251698604,-1.7766931410455642,1.3364520972719758,-2.2120599416984064,-1.6041099251291286,1.4564285475112362,-1.786724802686359,1.3823626943475622,-1.8213086144013704,1.3672231526189824,-1.8381344138921916,1.4366855442026263,-1.7445058151063955,1.3788428900892102,-1.5259546117160128,1.267911458419926,-2.0197029888603604
21.272691,-2.0695732479668925,-4.9631928203411295,-1.7160541997872674,-4.892299845941213,-1.7692857669111297,1.315363826756421,-2.212000673961736,-1.6125457603758562,1.4675066883188836,-1.7849949692036564,1.3914414557319736,-1.8108735795946997,1.3926917255320144,-1.8627391985902177,1.4540626156955874,-1.8283079057502412,1.3882364736639878,-1.7520431377876515,1.4327903031374376,-2.432435314066487
21.299817,-1.6731402002983236,-4.972689940340109,-1.8026460551392112,-4.918855142161349,-1.770798083506679,1.3306786861067463,-2.2125117366551486,-1.61178071850707,1.475939344331747,-1.8171374712735102,1.397838844772594,-1.7993311198272384,1.3669178755954738,-1.907403959941467,1.4283529734196267,-1.799483152467113,1.4930313871921634,-1.7310270110729586,0.7930316029149422,-2.0598008186538
21.326799,-1.4399689307208638,-4.840560750290501,-1.8983607691733806,-4.896213030372983,-1.779322213742425,1.3336387332450719,-2.2117757185699523,-1.6012841146646435,1.4727078678791838,-1.8061371723227704,1.3886552185708476,-1.8369735928170332,1.3749855516721499,-1.8647343437355788,1.4312354292588492,-1.8252330053988282,1.4524924003019581,-1.554359451045585,1.2160906747839413,-2.3813992355192686
21.358884,-1.7856682595046933,-5.058524943954055,-1.8024235106048656,-4.909526741838631,-1.7895730932549627,1.3344579190374735,-2.2120009519271435,-1.607125894303313,1.4767389441728422,-1.7965913682956554,1.3653291933591405,-1.847073864136022,1.3563027220016877,-1.916755773701816,1.4261906498969705,-1.741159846345572,1.5760872827132975,-1.46118952540273,0.7419472680058854,-2.291152266229112
21.38541,-1.7554393896892957,-5.0072718856539975,-1.724797805130923,-4.89552454460948,-1.8031307744439466,1.3308255480176778,-2.212042138101587,-1.6054722150074119,1.458167605352456,-1.8100698803578505,1.3711726969029707,-1.8316247263921632,1.3951341239584671,-1.8429581049686696,1.4405416956813553,-1.7961919131843407,1.3637525480711152,-1.6121352929081627,0.8940593792380499,-1.731171770770816
21.419016,-1.94063811450607,-4.974252582225633,-1.8648660712324643,-4.981577471868464,-1.7883944181790048,1.332755256809913,-2.2112081025218835,-1.610084104301163,1.4669158576870378,-1.779997713567861,1.3604035363783165,-1.8080764320716431,1.415509071942228,-1.880728098467169,1.4474586258951778,-1.8628373698625171,1.3730628149470652,-1.960752116921343,1.8957014448600373,-2.397590945741879
21.4458,-1.6552852667622626,-4.869201738848173,-1.7989379065023896,-4.971970756034068,-1.7944999523509415,1.3267462016676672,-2.2118806760555088,-1.623047698285212,1.454728435352024,-1.7957060443797606,1.3841402108476113,-1.7850072225322828,1.4043140628208726,-1.9249096787763837,1.409632239449323,-1.7946534661068805,1.3776621047873139,-1.6998223656099345,1.2128142998939317,-2.0818536386929694
21.472389,-1.756812576980676,-4.9786410295356145,-1.8671316601926817,-4.921988358451062,-1.7947071315787109,1.3275158229635247,-2.2117936603967507,-1.6267907999640894,1.4880735049238798,-1.812241866221559,1.3857875970037177,-1.7845074550849607,1.3542460218188073,-1.8572463972083129,1.4679639860429472,-1.7859719500953837,1.2901048480412125,-1.6995565791884535,1.5468009332030264,-2.4104048896670083
21.499764,-1.6437005966102405,-4.934548782110827,-1.8177801433501435,-4.911410555061712,-1.784191545324549,1.3193003289124614,-2.2117776090501278,-1.6213888273514019,1.474124053795191,-1.7936412930823606,1.3925683929856265,-1.8063584678273867,1.3696580943619217,-1.8882825147165445,1.4476557277650874,-1.8036578680421063,1.4541263230137436,-1.795651920396288,1.5526165117219193,-1.9746561217022731
21.526982,-1.9880637188671708,-4.76167638537754,-1.8423359062525249,-4.964147711382288,-1.7962546930779548,1.326673461490771,-2.2115151833750906,-1.6282797874581802,1.4818392748020126,-1.793982077429707,1.3559368130092682,-1.8377189167483177,1.375068729370184,-1.806552589997298,1.4685179309508771,-1.761322093472782,1.3654758608087145,-1.755242970139638,1.6425293234693996,-2.126023785938404
21.553021,-1.6511913906161066,-4.993066756190878,-1.8804992713373552,-4.92953690973247,-1.800476159712412,1.3248923640993733,-2.211236915500223,-1.6238710901750961,1.474374612575652,-1.7977087251889443,1.3965539663753226,-1.8114624588991948,1.4072972080013966,-1.8991401922423594,1.4671391971693546,-1.7178746821833004,1.5121361338005992,-1.875182490616254,1.0491376550215534,-2.249113791679936
21.58358,-1.5226408137349812,-5.113291834159868,-1.8055634480148968,-4.918468532462699,-1.774546359536651,1.3175271752206499,-2.2109756404321312,-1.6228110533444935,1.4730930175137167,-1.794406807197946,1.396164146995858,-1.7975951748487824,1.3769525763553123,-1.8631498096893204,1.4222095801117045,-1.7960731060089519,1.396219049475976,-1.7295420785294957,0.8315192794119954,-2.1767723967579125
21.610315,-1.9113731085855878,-5.054175637961379,-1.7839582149868665,-4.951806849225324,-1.7835513631201778,1.3185115336949103,-2.2106651102723722,-1.6370055221179287,1.488022625252928,-1.800168607472067,1.3730020958697917,-1.8401051024279194,1.4074745704246543,-1.793196598635493,1.4794953112960418,-1.8430823125899396,1.52092091862463,-1.661955714453584,1.1674430008345211,-2.226491953036449
21.637168,-1.8987838065567386,-4.996463358643979,-1.7833553690660122,-4.927006487767567,-1.7709868094939012,1.3187329803622994,-2.2104442554274235,-1.6330798535762678,1.4874517602203599,-1.7718016172812947,1.366102631579983,-1.843917964072761,1.384719441505363,-1.837353161062866,1.421949768780552,-1.7250384332432862,1.492905450538966,-1.707689849173098,1.363300100359685,-2.410827569431707
21.66633,-1.7706773827692792,-5.111752367707739,-1.7485026505000583,-4.940725845105305,-1.785869045024144,1.3238118247844222,-2.2109644578960963,-1.629286148275554,1.4756114223779209,-1.7772690916952092,1.3636038290670127,-1.8370103632495969,1.3832131192757804,-1.8054775085385082,1.3797726440703566,-1.734650386845128,1.4093034261199284,-1.6647374220618028,1.272297395208698,-2.1546667224570117
21.692746,-1.763237928586765,-4.950633738563422,-1.7793526675747884,-4.973199523330054,-1.7947478437102042,1.3221134492382298,-2.2108638985575833,-1.6280248719792574,1.456710547626737,-1.8009815486296412,1.391369305180479,-1.7899650908751246,1.3642919320064577,-1.8642962802225789,1.4122467616802976,-1.7585582733084901,1.5152978215491908,-1.7487987386152462,1.2897755860703028,-2.4028273245124128
21.718881,-1.869951857104827,-5.090738328918362,-1.829950703336498,-4.89543026467707,-1.8127210735137014,1.334287569720634,-2.2107071048916205,-1.6315497699348522,1.4644847423306844,-1.7844630035425562,1.3801157172269891,-1.8155585162808054,1.430839761346296,-1.8710873711578526,1.3986451759241718,-1.6772960762021056,1.4773649012240835,-1.9216245558289569,1.0280458284151868,-1.936993916211218
21.749819,-1.7024504617853298,-4.9819105181193075,-1.7943238366561438,-4.964631438274508,-1.7963004599301362,1.3314783143327482,-2.2097430504984215,-1.6297471511750974,1.4808382191201366,-1.7984915666308043,1.3717144279027111,-1.7784247118196381,1.384653601749714,-1.841629819869488,1.426305244286703,-1.890789413756671,1.4395107501464357,-1.7044687553394962,1.64856126639763,-1.9909930404041718
21.77665,-1.880035503254666,-5.111245836918137,-1.72716688293903,-4.940146692848896,-1.780137910057717,1.3291344010911896,-2.2098783812872878,-1.6400817974607098,1.471442250991089,-1.7774088897133697,1.4038910782041556,-1.8182329939842052,1.4157650377832889,-1.8689061722667686,1.4534738841866224,-1.7339667674231138,1.4791699895291766,-1.7773323999005728,1.0251412722679059,-2.2502101322027452
21.803385,-2.0372969951014834,-4.739277364068233,-1.7792192296705087,-4.85944468469037,-1.805393428982303,1.3261685654713014,-2.209335139564276,-1.635520608210488,1.4902012906360504,-1.7871316179450007,1.391893513663997,-1.8187254341022907,1.41354073860868,-1.8683748497856798,1.3939401953209165,-1.7656877182565152,1.5656681666206622,-1.6350353022361865,2.109420496857889,-2.3074526388824133
21.8305,-1.9116528363099548,-5.001728764938199,-1.8052286143662684,-4.888314681169667,-1.7674904008852128,1.3197063128055255,-2.20922534553677,-1.6349557443791458,1.4777325980704799,-1.7828602764956836,1.3997194283417618,-1.7754540457517394,1.367560469947897,-1.8323038185349358,1.456568329867212,-1.841555618523445,1.4357621265877154,-1.8020222753752348,1.6666554739048691,-2.3449590079343823
21.859421,-1.9133291081195354,-4.935656769667844,-1.7781224755629315,-4.957969328156153,-1.7985367008341961,1.3273552100679802,-2.209310149170097,-1.6358287429583371,1.4833796714659782,-1.791539901854631,1.375834510111775,-1.814848015215594,1.4070292456274827,-1.820257828928889,1.4514027027852272,-1.8099764254968218,1.3509695911637332,-1.5778219723221625,1.3757760593899762,-2.2662125689894173
21.885317,-1.764703528701333,-5.137673677464619,-1.751339549603429,-4.920781442389524,-1.7876284150844055,1.3288338225854754,-2.209015377203082,-1.6434439587152794,1.4951622640563125,-1.7718047993497041,1.3670139924733002,-1.7953995051450429,1.3398341653971155,-1.8186384882994628,1.4730209878135945,-1.790725423219945,1.421823918560544,-1.7073289645703296,1.7315590674207322,-2.1401095178955756
21.914085,-1.8709674976249802,-5.0886600887029605,-1.8541861778390132,-4.959012378870571,-1.7782597098111117,1.3074128871018755,-2.208632436548188,-1.6439067243195233,1.4845107086824996,-1.789816206678834,1.406491483563422,-1.7952389855613162,1.3212199949149137,-1.8495603245482066,1.4061891411372873,-1.7316847666218793,1.5420502537812173,-1.680901976044584,1.1583858851975102,-2.733443549834704
21.942241,-1.7004988639507865,-4.809539803534238,-1.8411763194753148,-5.000355177580584,-1.7916570309182132,1.336076766598459,-2.208892738423921,-1.6387103093062205,1.4713229639157503,-1.7823189182330363,1.3812552601551473,-1.793789324007675,1.3857652447250854,-1.8814803043777588,1.4738317407229977,-1.7975951748487824,1.6010900867136717,-1.717874682183299,1.6483106084256942,-2.197866989383915
21.969058,-1.979327401501597,-4.859379369552332,-1.8449004085663874,-4.95706084800039,-1.8097490558830052,1.3378781792351604,-2.2082411991141,-1.6365733850242563,1.4873756780731109,-1.7985719938640903,1.385533297080086,-1.8134950573139161,1.4024117139295478,-1.8321374634104521,1.5053985353320414,-1.7844854703423756,1.4447557038404057,-1.6965657475554115,0.9622386157293724,-1.9942357329546159
21.99597,-2.090684831402433,-5.138101002299508,-1.7844653143348803,-4.9438691383901485,-1.7979843934727011,1.3325694048439072,-2.207889577854561,-1.63904807367703,1.4724177439555297,-1.7869166531031688,1.4062053427026333,-1.8075325796557709,1.4103971431951472,-1.856960478433969,1.4237842272866066,-1.7117003330661062,1.4206097587542386,-1.7055676112726277,1.400061115319651,-2.7140118719051665
22.025158,-1.6555600559075143,-5.047641494223436,-1.8680098087797843,-4.983572557130593,-1.7828292780770978,1.324040414354416,-2.2081374462763375,-1.6398129138997781,1.4871982429745927,-1.7970249551000455,1.3628377795419624,-1.8073761297482145,1.4111634628691394,-1.8466879141371737,1.41386377761557,-1.8590436903211103,1.4853777709081302,-1.690109952456296,1.453284681363497,-2.2964366638039277
22.051306,-1.7261605806464297,-5.018999151283065,-1.8174953126286801,-4.949524086738164,-1.794926847808202,1.3289315172167064,-2.2076865131401484,-1.6488607982515417,1.4884940898894872,-1.7827356104744785,1.3739344560204325,-1.782933656655498,1.3633001003596932,-1.8771572497740665,1.456608750051573,-1.8009312759001215,1.499361732592543,-1.6948026463209227,1.4583691959647074,-1.7194247681342094
22.078636,-1.8555267653176148,-5.0807379017936585,-1.883697554675274,-4.986809490805198,-1.8046711424204647,1.3172749848125247,-2.20709064833553,-1.6392116401901637,1.480658163033368,-1.7940121462483145,1.3796009840287056,-1.8328775386324905,1.425303541378927,-1.8697143112968986,1.4937561232160221,-1.827367073475033,1.4056476493802699,-1.6671947269870329,1.764902424825181,-2.1153480349509333
22.106565,-2.027499602980696,-5.0354872428602455,-1.8149334753938862,-4.955475084990812,-1.8088704311465877,1.312993865305909,-2.2070022513583982,-1.6422531824378483,1.4715588523731677,-1.789869367474428,1.3824487995314663,-1.791200377925869,1.402579343875149,-1.8359022446425208,1.401674348308418,-1.7656264741095835,1.3158606669857507,-1.7575480309132725,1.6799497897037785,-2.5712093719398514
22.134144,-1.973612566039651,-4.94020761189088,-1.82145527997711,-4.957680094680885,-1.8045688271583216,1.330120503377102,-2.2067371113473255,-1.6463920133995562,1.4799590591504332,-1.7681918866447761,1.3839720518146177,-1.7967744161467891,1.3570702832415333,-1.8626896390799106,1.465712989718785,-1.6527272436612417,1.524675210780396,-1.827977774019026,1.3105622591561574,-2.406511694653823
22.16463,-1.9376932290222764,-4.938522271132512,-1.7933262573442292,-4.9304386460790735,-1.8181992275969683,1.314221394911122,-2.2056516472752254,-1.642480110560511,1.4688779593140227,-1.7687142782010008,1.4065588108593237,-1.7926784817158843,1.40042121613228,-1.874821098924188,1.4149040469973109,-1.8165760578411922,1.4718721649344995,-1.6149443290794312,1.2294404415411273,-2.1757464601488614
22.192446,-1.8673421358645732,-5.088831990994237,-1.814012655391783,-4.92146653318453,-1.7952817164938888,1.3231952920568748,-2.2056552599754697,-1.6398575236485855,1.4934680362381842,-1.7899542834695998,1.3742475067934579,-1.7999997289944207,1.4060852478119903,-1.8592717932743517,1.4886974850779013,-1.7179996509404518,1.2768866781223407,-1.608075085649524,1.0940490304743418,-2.0272755997985636
22.222634,-1.7839582149868722,-4.986935770172364,-1.8806975345489938,-4.952132089255146,-1.7741387235360295,1.3226736718160297,-2.205104011605477,-1.648878142394115,1.4898178205052222,-1.7743969650431293,1.3709635146732624,-1.819449618332143,1.4419969170671787,-1.8307788656153368,1.4857504696700259,-1.8217990134379312,1.4165748492176404,-1.530728695439874,0.4939413689195821,-2.559687535449908
22.252599,-1.8451966790826018,-5.157837314137774,-1.7547878637224488,-4.924171166987947,-1.8154653684439215,1.320039594378029,-2.205163426957878,-1.649282935050612,1.4725920628637652,-1.769984433535441,1.387286047012354,-1.798046351099187,1.3283900923289915,-1.8748588197481564,1.4616320350466594,-1.7573038151836693,1.5613328869123386,-1.5062792509501874,1.505468857171542,-2.2142974355881595
22.280474,-1.9623555697858133,-4.973646422477213,-1.8099285898328668,-4.871650425564129,-1.7913595359447352,1.321315217730838,-2.2047462705905776,-1.6406010848615002,1.4825463315711396,-1.791327769503005,1.39536537380654,-1.783975766975856,1.3998429652358144,-1.881664602200962,1.4088235569570386,-1.8043674991797345,1.3861470492077341,-1.6119042609487049,1.683947308385382,-2.4071307850745316
22.309054,-2.0004069068636334,-5.089804859610112,-1.691823546604095,-4.927516671652841,-1.7822153575416804,1.3138619356783428,-2.204441503332623,-1.6480855897700148,1.470026182904113,-1.786717220569861,1.4158628306439456,-1.8080473235967907,1.3969459761286194,-1.8758245978809185,1.43944987717517,-1.7353914987309949,1.3877446986415454,-1.6500998582256845,1.3672050593590743,-2.2727523254210444
22.339991,-1.6536252538839993,-5.023387260990231,-1.7713351183227621,-4.968026903008616,-1.7704511488446513,1.3243229980238214,-2.2037443210746392,-1.642608313688127,1.4842443561427776,-1.7851957207060685,1.3857801411513921,-1.8065719135443234,1.4067146950361167,-1.8345017904101557,1.4983219297300516,-1.7478901077855535,1.3128786365012233,-1.8249807137550402,1.5707963267948974,-2.201875714266226
22.367092,-1.9352559369565556,-4.79457888863431,-1.9431365899609234,-4.957367643511554,-1.7731572108848843,1.3396407171543325,-2.203799648246181,-1.6446202543313286,1.4800118068163775,-1.7944543909524409,1.4070406389512211,-1.791451098464837,1.3989363407489472,-1.8512612344515549,1.4935885429068625,-1.7355755915924154,1.3604374389337541,-1.825978717415715,1.0325746251834191,-1.9157385986525095
22.397039,-1.9124118174427038,-4.992256527725594,-1.8972479882649478,-4.925912174078204,-1.794080209925662,1.331680612044758,-2.2027382288722035,-1.6393750640430893,1.4837567606259514,-1.771794449747358,1.402583250681807,-1.8198671918517069,1.3820342670883525,-1.8678976352519603,1.447057791637841,-1.8147242942222395,1.5074895928018222,-1.7056864890656807,0.8419416003422926,-2.062605502783559
22.427145,-1.6704649792860378,-5.059493935898822,-1.7646211444443078,-4.926188376329036,-1.7859726959098772,1.3206729049713475,-2.2031367934086474,-1.6328866830470214,1.484406802137055,-1.7910343368564174,1.389943009120702,-1.7860542820880005,1.3671948931069762,-1.9275120490485178,1.3659406393674756,-1.6823996214802854,1.4712897225927162,-1.8731388223416807,1.5007357441564422,-2.402889494235697
22.454464,-1.6984927426846983,-5.089882021804892,-1.7454031791391778,-4.889162690101573,-1.7839528392713928,1.3228936953927841,-2.202502037192581,-1.6424071379999023,1.4973163962847054,-1.790895659487335,1.3836702279500142,-1.7915185662167759,1.4028530595430462,-1.8741870710703696,1.4794545698612105,-1.7726343274335972,1.366184073906568,-1.8167933195086599,0.9718850650646735,-2.208833009103686
22.481422,-1.749206826145937,-5.223982368155605,-1.8928718730553022,-4.889267908095762,-1.7625874617361845,1.3312206135212863,-2.201998966586212,-1.6386872593479715,1.486586617017525,-1.7641339379044416,1.3802568134166786,-1.8095323866603676,1.3698927787038337,-1.8435625821338484,1.464520728300268,-1.7766062141877887,1.4184217614096133,-1.7457237580589402,1.3692685590595641,-2.0412581403759695
22.507707,-1.620933485475251,-5.042013387805432,-1.852849617552001,-4.952793633100424,-1.7908853978741994,1.3362713054644813,-2.201101635122522,-1.633157402292631,1.47880225224794,-1.8005167641693012,1.3974044389481364,-1.8174902541057887,1.3716862379777979,-1.84683683198649,1.4935975802549943,-1.7569420959152395,1.4700744888058348,-1.6502539770500788,1.1808784628640454,-2.1491218130753134
22.539073,-1.8460217750190602,-4.941160811157018,-1.8099032167100628,-4.938499154932831,-1.8010910974485521,1.3211085478188263,-2.2006708108038837,-1.6399082224839439,1.4900562023860853,-1.7976135157324427,1.380157420880803,-1.8210543511728638,1.3775026437669218,-1.8231043679163002,1.535737985394554,-1.8084679481186294,1.4775531686579413,-1.7568545039439032,0.9126143804653468,-2.0234754542912965
22.574363,-1.894809320770231,-5.10631174323429,-1.744095071803475,-4.948623600314859,-1.7718291159980157,1.3317742289115535,-2.200782581171205,-1.6363864486201278,1.486330465540286,-1.790204663592747,1.3753807009998356,-1.7949767566481387,1.3810502038261454,-1.828247723072748,1.4621963310711628,-1.7489590324678428,1.318898618947627,-1.64336024771084,1.4072224512280909,-1.80634130751576
22.601322,-1.8512897665585681,-5.046373309482329,-1.7688243976293645,-4.935838818511811,-1.779581489143588,1.3249710958569976,-2.2001418444986185,-1.635412130692879,1.474572999052816,-1.7835579934714654,1.390793729046167,-1.8069672905484992,1.411794916101532,-1.7996473560781245,1.4216530222108354,-1.8091395503205496,1.4238947643800868,-1.5196215346409139,1.3240755051518296,-2.2211332666099715
22.627781,-1.690100859232588,-4.941488085077742,-1.8008212513715747,-4.949400860162232,-1.7893663150230321,1.3203250649069502,-2.2000695825577514,-1.636135285256841,1.4803616375046653,-1.7785027411597423,1.4128198802318694,-1.8432058881834021,1.3828042085129946,-1.8017380570294652,1.4384683580983433,-1.7443273569355386,1.4114446858909901,-1.6389260133489938,0.20176234432028797,-2.5829933382462307
22.657154,-1.7776174858258669,-5.0925420006212905,-1.8468271297952503,-4.999240505418257,-1.801462418149906,1.3347743632436477,-2.1993800229561487,-1.6361602489359492,1.4875115015637927,-1.7950310779039929,1.3986336282221288,-1.8174444374526126,1.3918496734463583,-1.8661854174962307,1.4942793424785574,-1.7748143063874453,1.4552559913119536,-1.7579732642344432,1.9740778085137651,-2.37926731808249
22.682982,-2.1672197839253124,-4.961685938692732,-1.82141402789391,-4.942784467607825,-1.7864380367093664,1.3208606987044706,-2.1987439797675963,-1.6367180958427925,1.4892941018387278,-1.791888152463001,1.4012803695631524,-1.7732754768311234,1.4145024608915435,-1.8844825398847718,1.4261189271771297,-1.7789879634100658,1.3114978569424947,-1.5521504693034283,0.9399349942699324,-2.1622353429324517
22.712305,-1.7574524427421678,-4.982638723830092,-1.800028260071892,-4.962456658103383,-1.8089509488683648,1.3389991310743679,-2.1979762037009585,-1.6341226927403545,1.4689777832412754,-1.7649743018209703,1.3865329750723925,-1.764352813534302,1.4010794260524106,-1.9036973549264808,1.487932814818782,-1.794069520869932,1.4684033802806509,-1.7872467516274906,1.289317028266855,-2.058154906300087
22.740539,-1.8934263884405822,-5.037334412089911,-1.7509309623685485,-4.969400935794857,-1.7937322486245937,1.340987556104704,-2.197396255664573,-1.633253059630498,1.4787142614971684,-1.7735580561871611,1.3826064145712302,-1.7886568654075943,1.4637228767340638,-1.829258363712277,1.4422804686043207,-1.8027055820580569,1.455196180097967,-1.838752677661678,1.0934509444212543,-2.230002950419314
22.76724,-1.8500668592813687,-5.1144575104781484,-1.7824109199302154,-4.8902967527209285,-1.7829673824354353,1.323708668401733,-2.198381089821094,-1.6304979753988142,1.4940536172690124,-1.7916346934532261,1.3849208393929793,-1.83820712397877,1.374598892937447,-1.8764516917058147,1.4498702464904367,-1.6612637582628307,1.552682366183463,-1.7645705884548457,1.1542153811100808,-2.174926564186076
22.795584,-1.5554718560060414,-4.979929135306668,-1.7689488887711835,-4.971109003336135,-1.7860125023731503,1.336374633125573,-2.19782712053541,-1.6342210637828578,1.4806404630493952,-1.7834060236689406,1.3966827116220857,-1.8130477239562917,1.3915446021667257,-1.8249869275596284,1.4298397844927788,-1.7592484461053817,1.4919280025377304,-1.650825535534682,1.0525406842631622,-2.1025203940537023
22.824316,-2.170353038015933,-5.008983929503494,-1.7586380372071801,-4.955974886751931,-1.7807068035471485,1.3281648376411517,-2.198121558376664,-1.6405461490503959,1.4829737040474464,-1.7769197863720738,1.3841443772017996,-1.788155393178475,1.3700819656058225,-1.8011525100978978,1.4110578761239838,-1.787510877763074,1.3889205850674406,-1.6079999962644,1.3408918986629927,-2.532429187929021
22.857082,-1.498508710399957,-5.077049467311637,-1.8796260749002023,-4.944589255641438,-1.797664269024034,1.3360241227111402,-2.198363513080372,-1.6397235412050053,1.4793788118033027,-1.7898919620663796,1.3954951476038577,-1.7990242443450009,1.3736234840905568,-1.8549247637348285,1.479119941390812,-1.7389189731369123,1.4159009327980436,-1.6410737742870032,1.9487646382910877,-2.4716659795367133
22.883434,-2.0060709175504656,-5.063116928632893,-1.8880336945554264,-4.950224907842141,-1.7583230037206796,1.3355371974990111,-2.1992165565033184,-1.6337979020731477,1.4826913469196095,-1.788307055226282,1.39783487235705,-1.8008599990466931,1.404422967938853,-1.8826753262007718,1.4728033829172036,-1.788597217331308,1.4065243294595875,-1.7897712702112896,1.297551384638628,-2.1197383479924277
22.909763,-1.9623764483560668,-4.840529147296339,-1.8157749899217608,-4.96406303795219,-1.7984568917201664,1.33354861323445,-2.1993106735368726,-1.643067503530406,1.4731337283610344,-1.7726791906634172,1.3899315190820434,-1.8096168002951447,1.4304815493512804,-1.8919015812165805,1.4689663566697344,-1.8008212513715747,1.4740298972454937,-1.7095878013210295,1.4611895254027585,-2.2111527918657394
22.936802,-1.9693187724613168,-4.932068026925184,-1.750813238629389,-4.981109100498105,-1.7964537230660056,1.344319740801689,-2.199877560856183,-1.624422997943963,1.4814968387478613,-1.8002246002876996,1.410937132342875,-1.8016434776191315,1.3481646173774686,-1.8327560450872904,1.446071007613792,-1.820506815804713,1.3722194325861148,-1.565720228261598,0.47385133649482947,-2.5952326291408143
22.963875,-1.923935236824766,-5.0897050102921435,-1.7826024182718545,-4.963535213191185,-1.778513171588271,1.3280817087300927,-2.2004526031729172,-1.6376043430910827,1.478596754057445,-1.7697721322429711,1.3658231041388287,-1.83035033182956,1.403769188172808,-1.8253384567424582,1.4579681992228164,-1.7453278392536922,1.2705148659023735,-1.6219645619587995,1.1335742830539681,-2.3500217290875636
22.992966,-1.7846691463744606,-4.982110068020768,-1.8415246217876549,-4.9562139088057,-1.7670313904731583,1.333768261275792,-2.2007674900971206,-1.6335620712255972,1.4846955719251336,-1.8020845861861534,1.3738033974426522,-1.8003007619045344,1.3837727063888978,-1.849649287108355,1.4724718799642431,-1.7139000693153503,1.4756398912094266,-1.5990241211412144,1.04542945297954,-2.160752052858943
23.018899,-1.689796620177653,-4.907359322677321,-1.8614603357882684,-4.946478781690312,-1.8091893222199178,1.3377035813710063,-2.200898519784422,-1.6385363891275655,1.4652478921538694,-1.7828212081887018,1.3729354961244846,-1.8092576849522015,1.438513570409432,-1.851425174134542,1.4096931772051386,-1.7203242883541259,1.3746538991211477,-1.6169174428094077,1.1770981028348733,-2.26019419982286
23.046933,-1.8679213183250762,-4.94211369785269,-1.7579245540116089,-4.919701377660531,-1.8022764848003594,1.3087780765759534,-2.2012130187418926,-1.6395636831811737,1.4747845664638086,-1.793956140390416,1.3675904556816008,-1.8311699837356485,1.3823849446411123,-1.8870244224643995,1.5107640176650097,-1.7365220381904811,1.3474662457997353,-1.6508997856087793,0.5323225112328196,-2.210446363483899
23.075061,-1.8438050298816073,-4.9097845402345595,-1.8061913656193704,-4.936847108365709,-1.7781975804559136,1.3274354580099217,-2.201587590935665,-1.6273671744102896,1.463541331942606,-1.7760703346658453,1.390396097784367,-1.8370848949539502,1.3436857719336364,-1.8249460924024892,1.4095420476930998,-1.7719232126114361,1.3433372385094655,-1.7209919460837138,1.557976516321997,-2.1230146895455286
23.101734,-1.9581306549042168,-4.9534422465979215,-1.7380377249149734,-4.929865807360435,-1.8065606513278993,1.338824896180864,-2.202596598407916,-1.6448400083145105,1.4839289980260675,-1.7741424553707406,1.3722898105905204,-1.8327777296465695,1.3774769810107872,-1.8789065939500764,1.4555391380659275,-1.7684252588692377,1.53270224167353,-1.874424357934367,1.6531782573865932,-1.9877745511001144
23.128603,-2.0116387664406963,-4.978297032301162,-1.787840413735245,-4.906591174389312,-1.783868617959202,1.322272656741667,-2.2029138886275,-1.644310273277057,1.4633760433282852,-1.7985496532667125,1.360581835227589,-1.8046379852007508,1.3376891198482752,-1.8130917832133673,1.4288992721907379,-1.6299135517355792,1.3724181272350828,-1.5529410816553442,1.1104599639702737,-2.3406194257404227
23.157736,-1.9026661309925044,-5.1136766791420785,-1.7076598668626704,-4.926813356975547,-1.8080748607542612,1.3446450929230571,-2.2039312137932066,-1.6449572579403187,1.4687295506108309,-1.8094857646690534,1.3957172598784384,-1.8370483759458198,1.3978294914751672,-1.8872159676752192,1.5039237119537732,-1.829854255455522,1.4709623850490403,-1.7681918866447774,1.7234456551901736,-2.4216032341978626
23.183803,-1.5511138294898168,-5.059134328400252,-1.7621117021468744,-4.930420374543931,-1.7757580216796212,1.3194395568642665,-2.2039816962903513,-1.6419831352101162,1.4654833687413396,-1.8224862985530834,1.3726491442645559,-1.828319134784039,1.404582893224714,-1.8298021259659247,1.4300366405869447,-1.7910812152428914,1.4329376147002792,-1.7712988451338496,1.1253758656639128,-2.3882534733438088
23.210971,-1.8728049631925636,-5.011037098900978,-1.7517227875490122,-4.92006317970681,-1.8052560311372814,1.328657796686085,-2.2049268423541704,-1.6575757189955311,1.4570937830939505,-1.83089866212593,1.3878141831639035,-1.8303459076405275,1.3887489316505848,-1.8180644380884479,1.4253517900283041,-1.8090578012318748,1.591957188908102,-1.5427138236904574,1.6451272139625628,-2.4739270649964644
23.24081,-1.7949084537476485,-5.028772860007176,-1.7923251314116397,-4.893194479087882,-1.8207876667757918,1.3235108626848204,-2.2047563043509943,-1.643849573923691,1.4645236073333694,-1.8049328440618368,1.3623377416060725,-1.854870705054182,1.3761348681295138,-1.859878768789623,1.440471253923604,-1.8287693080038014,1.5430806533760928,-1.7208232835789896,1.5997737206464588,-2.2891572832989695
23.269264,-1.7444675251364705,-5.001926698376288,-1.8094545323259847,-4.928488063621688,-1.7937563779916654,1.314173799478477,-2.204807773975352,-1.6449130659973563,1.450901847788438,-1.8013230577753745,1.3755227046288319,-1.8442522644511832,1.3521273809209546,-1.8652188343517144,1.496281768034109,-1.726058320702008,1.390096803515616,-1.6247978271708658,1.4442041995149255,-1.949900180282677
23.297642,-1.745089450764415,-5.0213878349199526,-1.7211677548020312,-4.982825105537691,-1.818355724496141,1.322783487826446,-2.205548943210174,-1.6540054767400971,1.4502556812001097,-1.810907664036953,1.353664658726118,-1.8324187793921103,1.3838637632949742,-1.8854221065287753,1.4336996395625008,-1.7566272518798103,1.3654009376051417,-1.4859489758538484,2.3794461130029645,-2.2054043894024913
23.327932,-1.788708843161054,-5.115563538821388,-1.834161497429045,-4.96267633910029,-1.8199659015980905,1.3300135371346076,-2.205284185056385,-1.6466613891924076,1.4309927792509047,-1.811672888397772,1.3488700634509505,-1.833377664534915,1.3659934950138501,-1.80596143018015,1.3835605689015684,-1.655923434272237,1.3783791526331033,-1.65017464135447,1.8305280178480459,-2.2927875382255065
23.355249,-1.8214659853926345,-5.066894805581524,-1.892252156767411,-4.927659731121684,-1.823455217020779,1.3199138712698453,-2.205796371708162,-1.656774944035244,1.4438950471773737,-1.8130477239562914,1.3548918687978053,-1.8282982154834762,1.3395689682148244,-1.883538115901122,1.5062436339263423,-1.698275381395467,1.532205456822245,-1.6811249249112632,1.1476250411042432,-2.2463719933654547
23.388567,-1.7599953488948648,-4.975654690290381,-1.8285161597884438,-4.948477107226357,-1.803622178738918,1.313593748800635,-2.20635485723865,-1.6531114330641183,1.456412687095906,-1.8152753646822946,1.3426936985149562,-1.7914352282589394,1.360757631561867,-1.8638455822715345,1.4256419547207329,-1.7619807863919128,1.4273833562220624,-1.60620386595736,0.10308160852272426,-2.5312335270417794
23.416622,-1.8903870573361323,-5.138482000018905,-1.7377336201883524,-4.949689705379512,-1.785125418690823,1.319488214788655,-2.206270817729907,-1.6573676288342674,1.4413185281605705,-1.787951373467571,1.360909356554761,-1.784976880897961,1.379721224540792,-1.8606081694731131,1.4598384140394043,-1.8303864023704084,1.5545815317904943,-1.554974862253323,0.9123709530115457,-2.4014310979714875
23.443313,-2.045735802142008,-4.775051931000796,-1.7871369881681871,-4.989199612277123,-1.786664605283431,1.3094625693969564,-2.2067980460957766,-1.6539627361847173,1.422130384791532,-1.782369668514261,1.3607127117699627,-1.7990273722941252,1.3262602720781964,-1.8904764907750584,1.4965369930519687,-1.753275432202057,1.4145842373589275,-1.5909665016950583,2.0208701088773036,-2.544550748225028
23.470461,-1.8866530398112769,-5.105668385438575,-1.9247350310753188,-4.931993088080782,-1.7988832224043776,1.3136992952989506,-2.2069265327941983,-1.6612640804926675,1.4389051568091216,-1.8113210955287125,1.3918148916371391,-1.8122534902273613,1.3908292809599858,-1.8927682670635047,1.4444735144385652,-1.7995190715772624,1.5025265197380684,-1.6181542555654402,0.44310255496744977,-2.093585412175315
23.499101,-1.7056512442907483,-4.96885196222353,-1.7649024248252188,-4.970210717872092,-1.809389380675519,1.3155963821515764,-2.206485037091716,-1.647206626770934,1.4303634824413072,-1.8089415248165217,1.3522439944631477,-1.857257289861216,1.4442256785621108,-1.8661193436151529,1.4304213410305697,-1.7332854360121,1.4116130417262964,-1.650717262938884,1.6704649792860595,-2.649783477601131
23.531689,-1.8177736548153771,-4.960343825200381,-1.8300899003428586,-4.952870133428813,-1.7948609037607586,1.3188954986177241,-2.207004242137156,-1.6611940244476433,1.426616492851311,-1.8141072953591206,1.3624976640429485,-1.7704270192659788,1.386228559983996,-1.8960929656185774,1.435446051480299,-1.6985947261073928,1.500133773567313,-1.676380478985709,1.4909663410826601,-1.9071596197119651
23.561619,-1.8423959185549728,-4.928750399412353,-1.7493754007692555,-4.961931217078798,-1.8136283027004834,1.323255614306169,-2.206832119664619,-1.662799240191956,1.4197377462395275,-1.7989468805550366,1.3831255006054417,-1.824630050043252,1.392847068443939,-1.807219414968019,1.430884709687785,-1.7908417342909342,1.456378893305639,-1.8172005057059686,1.5042281630190737,-2.4429328288683347
23.589981,-1.7486084923470424,-4.979205045268237,-1.8376435633595998,-4.963833070662707,-1.8076551976363708,1.3195603061262446,-2.2069899322646376,-1.657415975134528,1.4236514736933756,-1.798832680166617,1.3577439846255117,-1.8554190125029844,1.409032068072746,-1.8952052710302245,1.4545346807124102,-1.795159354296157,1.3990361754667062,-1.5625320521352453,1.3258176636680334,-1.679279638349868
23.618352,-1.7058907652442517,-4.970915537859314,-1.836166753989412,-4.947076640870647,-1.8034616050925276,1.3381054213231467,-2.207251186855625,-1.6524300016622038,1.4454912375245115,-1.8144921561721972,1.3700114089910183,-1.7761192404000008,1.3649030660473553,-1.890984731156741,1.4342828002617465,-1.772777903251095,1.3749583980840527,-1.4072697079739354,1.5053163018714326,-2.441191007521647
23.650323,-1.9195673303788108,-4.975983817011937,-1.800377012475236,-4.947978905935744,-1.7880416735040003,1.328002166998749,-2.2075060753126734,-1.6480280505326221,1.4334631206526458,-1.7867638694418546,1.3385596924742282,-1.8334327289582841,1.374126105309111,-1.8480436567136616,1.5007834434600011,-1.7844986424838243,1.4520092034410557,-1.6437261133236825,1.017955105202397,-2.729182211992406
23.681259,-1.6969243691290723,-4.844174327158965,-1.77869369646687,-4.962621038318041,-1.8165936248508905,1.324471271132785,-2.208256215848303,-1.6494622568552393,1.4562327892805988,-1.7972445847030438,1.3747412487158417,-1.8449098492083573,1.366165335612142,-1.9196905665603243,1.4624636999122755,-1.8426256781649335,1.3515118701246709,-1.702497085092298,1.1071487177940913,-2.0773769648430265
23.710812,-1.849095985800012,-5.1066119183274115,-1.778948290841025,-4.955791713584101,-1.821477099332741,1.3083811072240337,-2.208455548184142,-1.6443255828782894,1.4458595104524645,-1.801828460546314,1.3387680707008527,-1.824882206248875,1.3599911661383806,-1.8907706841251544,1.3623139536965099,-1.8826787804679996,1.6199093427199074,-1.524425878639514,1.4758446204521412,-2.5520633336711738
23.739198,-1.7200058653171308,-4.9196852068225585,-1.7942729279355296,-4.98427004375332,-1.8234532164273303,1.327002778069354,-2.208815306865526,-1.629839932807719,1.4476173987417373,-1.8104957265061268,1.3686425103243662,-1.8128082916701085,1.3586348812513667,-1.9017250429851165,1.395782208492943,-1.8192629422926136,1.452520969118517,-1.646531949005558,0.17324566645236583,-2.2311362608810543
23.767558,-1.8432594761986705,-4.957807397221116,-1.8466774388013465,-4.914098376131324,-1.7695881098618176,1.316768909451494,-2.209517173341955,-1.6302095961744478,1.4483728130220244,-1.814386715430283,1.3503735318728052,-1.8359072282099438,1.384458768017852,-1.865129870447209,1.499617141144307,-1.8120951537257475,1.5489418833115338,-1.6210683987926244,0.942815036124056,-2.4675737329014282
23.795942,-2.0833912947065345,-4.832462963562378,-1.7839496088016027,-4.947910983164377,-1.7843567602753851,1.3182857439429245,-2.209941725834609,-1.6376123419619857,1.45816195529749,-1.81534813465163,1.385132755825398,-1.815774989921758,1.3528665287503334,-1.894186607995553,1.4601391056210062,-1.7549364567392831,1.3445771888209985,-1.697591191020884,1.4786212892384307,-2.2884251257930193
23.825749,-1.6796971094939974,-5.05503201681163,-1.8031174380877037,-5.006986647407816,-1.8036101399016309,1.3084620695194618,-2.210267769015253,-1.641995798664942,1.4462146776735938,-1.821067899627872,1.3439190617194523,-1.8241871011505244,1.3948964459172173,-1.8498603655479469,1.4950579036364025,-1.7594921309910017,1.5522034282649981,-1.8125134228830733,1.2010277920014631,-1.9286137085077184
23.852467,-1.8025131679853472,-4.996505748289559,-1.8353433477600385,-4.96715961540574,-1.8036785027966293,1.3202142140322357,-2.2106591609702284,-1.636725816924715,1.4532005422817487,-1.7955649759713839,1.384594329270075,-1.8178503555931318,1.3526490292826105,-1.8588763215539859,1.4234134338055189,-1.7508854255935016,1.4386347086973472,-1.7024625902010022,1.985702084485772,-2.6173575247514234
23.882647,-1.779002276318884,-5.051681594838739,-1.7524451567949035,-4.967331332603973,-1.810756211482912,1.315306024669127,-2.2106754090945793,-1.6432278184605569,1.4503002852029563,-1.7797816775947435,1.3629837388993558,-1.8073772545190452,1.3499424874975021,-1.825300131339424,1.4295415328602956,-1.7666550026089165,1.4791617810333952,-1.6617213956388366,1.3861119467084995,-1.9379701606131159
23.911093,-1.7176194499274835,-4.915849973332897,-1.9009554799057966,-4.978095042594287,-1.812728772857249,1.3124191164238999,-2.210909741298111,-1.6436873966462824,1.4568123475767594,-1.8026644505239455,1.3754229383745724,-1.8165427019885279,1.4042237284549144,-1.8415522864396452,1.4868130220747977,-1.8145095682624852,1.499355029033959,-1.6665982525728615,1.0483928950783687,-2.4955566959798636
23.940122,-1.9945680447246728,-5.125592263587379,-1.813187673573508,-4.970836903920806,-1.7984455734118574,1.3215692780643047,-2.2102442525813215,-1.638373255581544,1.4584539790339779,-1.7792375712585102,1.3842957828420517,-1.8714626441169677,1.3486952777050114,-1.778153039436579,1.5063694873693432,-1.7373906868041835,1.557976516321996,-1.8246727701586074,1.115695518226722,-2.0847992093906944
23.968994,-1.9690461443328477,-4.960146958200635,-1.8662808912550368,-4.9527193039214,-1.784280505614011,1.3167349440060252,-2.2115894565528667,-1.639730621694958,1.4583691959647065,-1.8026786175502443,1.367407039202744,-1.782551433474159,1.3968551472547273,-1.8701372305022743,1.5058228460526926,-1.7653735492439189,1.4180005211778977,-1.6894079256556336,1.1290031612775262,-2.2820946032515974
23.999152,-2.1256726511489763,-5.029975370867389,-1.8269477093605,-4.961313508038228,-1.8069008296740525,1.3258526311482615,-2.2112806937939227,-1.6463429402411762,1.4781264864447239,-1.7723920542436076,1.3711806173305858,-1.809917881860683,1.3436421127289622,-1.8216746264885362,1.3841568956822103,-1.650309606262775,1.501463193106688,-1.5707963267948966,1.2555816270442293,-2.249307279432559
24.028162,-1.9315824461336164,-4.893481636915897,-1.8814434838193617,-4.9322234268963925,-1.8213894517706022,1.3201209071758502,-2.211259599372529,-1.6377954631054508,1.4576925426217344,-1.8014911344096751,1.3949500567695483,-1.806943247815554,1.3684900386632668,-1.8389851069006793,1.5070331173283293,-1.8519689907280215,1.4367502303936592,-1.56056650462948,0.6556956262415858,-3.068041363101248
24.056067,-1.9420559397161332,-5.018354237414748,-1.7864479904245918,-4.936843975016634,-1.819628535394042,1.3130063094896642,-2.211578630979616,-1.6500166494215656,1.4586675222773924,-1.7760328664800207,1.3864961037392203,-1.8505096296032637,1.415559975622941,-1.869621558130209,1.4542184522742487,-1.7647348826702294,1.406416288736968,-1.5624977621102272,1.188751489357896,-2.0806295554546104
24.084691,-1.850500479258506,-4.989103017040012,-1.878849107818673,-4.936056218522928,-1.8197187152905057,1.3123605582012743,-2.21111580127898,-1.6364979158220263,1.4319994026428242,-1.7932847748687988,1.3950411647122694,-1.7888661414808533,1.4056476493802736,-1.8911377698649043,1.4212365869211985,-1.7925654110050921,1.4688408439222869,-1.6630784605447517,1.314279714150574,-2.601173153319209
24.115704,-1.7417496883539618,-4.958290152474953,-1.8742754427823531,-4.935258224658967,-1.7836611373497153,1.3219354783588892,-2.2120033673874424,-1.636303461080912,1.4420826398006692,-1.7879782223354188,1.3793652001446852,-1.816326988099302,1.4055467412070495,-1.8069256634054995,1.4781659987945706,-1.7149312843595972,1.336519907441174,-1.6104950848408512,0.8086497862079121,-2.2574178981246824
24.143031,-1.947075675943173,-4.983026966324398,-1.826430518428219,-4.958285355092405,-1.8101777473472804,1.3130073272583056,-2.2122890004552738,-1.6386754896662248,1.4296416625517463,-1.7753714578924313,1.3744289686978384,-1.8144600662877588,1.4239606202447415,-1.8495023246642757,1.4006138709128118,-1.7826908705646132,1.3872786195507985,-1.5337762109209823,1.502719868536898,-2.232253917503353
24.170531,-1.7315590674207313,-5.1418294056141525,-1.8091172986767126,-4.962291507031521,-1.815699209382349,1.3189001253155854,-2.2120946474497134,-1.6395491309844217,1.4320845383603384,-1.7830734147005616,1.4227251969270724,-1.8197292751110565,1.3659882659275853,-1.8505004792585276,1.4609529406397035,-1.8164023424116036,1.4432867685796695,-1.7836674359225229,2.7080111696381324,-2.2901143693255492
24.200349,-1.7018242442217903,-4.976559144965347,-1.8188648677287982,-4.979008657269698,-1.8071578902488297,1.3183098231217358,-2.212131054665199,-1.6359763620718313,1.435175645766482,-1.7948723355079534,1.36809408782681,-1.8259407962538294,1.376325447857753,-1.8563776629867805,1.463897340846977,-1.5918328270812703,1.4219957766462716,-1.527463036953805,1.3403938907360946,-2.1070433895261518
24.228871,-1.9619217737639336,-4.9573676435115415,-1.7128405917616076,-4.986005645265129,-1.7849394641843872,1.3070134084286547,-2.212589649104227,-1.6362935648740304,1.4296110580602068,-1.8103963710010993,1.3819262108351813,-1.7967349748063306,1.4285490708392672,-1.872804963192582,1.478218394866913,-1.8170745343493908,1.4866151309373024,-1.6804252706962353,1.810762500573478,-2.0958639114309907
24.257173,-1.9844074882474847,-4.98282510553769,-1.8908885079191267,-4.923568431416387,-1.8012294358185974,1.316473464449638,-2.212373098600775,-1.6226276470128895,1.4299969014630627,-1.8014285023127456,1.3570182976627927,-1.80955914849307,1.4079035930511667,-1.8687738819945332,1.5472250546962658,-1.758091220059447,1.4960915338689105,-1.6514012486965086,1.4977557614917743,-2.472419582559199
24.287534,-1.9761631724266437,-4.925757622536498,-1.813081030921598,-4.986037903429926,-1.8092885944048847,1.3230547505043488,-2.2123495266457636,-1.6274768853378905,1.4492947684521131,-1.7987890118060097,1.3592106125608363,-1.776021296944824,1.3413858008301933,-1.8584231067585857,1.5153985214129004,-1.7256245270274233,1.5192168778538322,-1.6433957805253911,0.6417405472320391,-2.0246403283164276
24.317646,-1.5105855061452356,-5.04828602215048,-1.8455187168143063,-5.0028935642356265,-1.81942262605299,1.3084799739513233,-2.212728233028771,-1.618050504355172,1.4132541688803082,-1.798426068065815,1.3720202548524625,-1.8010020845346157,1.4293523759204854,-1.8776091059742126,1.4877325122632776,-1.7692660000877707,1.4634599734464762,-1.6115346448084105,1.695966317086197,-2.6127111028366685
24.347388,-1.6718996985311951,-5.037749627401332,-1.8144629990712877,-4.928327693980123,-1.8225389144395248,1.3283673420520345,-2.2119789308147717,-1.6265217437680548,1.4532601744215057,-1.799533081806209,1.3848648677312645,-1.803587227769658,1.3883750878904704,-1.7980871124969873,1.4833185363180685,-1.6255543656820437,1.448225451675383,-1.6582504117699104,0.17809293823119843,-2.569132839771742
24.375632,-1.745089450764415,-4.863060222498076,-1.8278044848184283,-4.9687675718850475,-1.8341244076705738,1.3204317193385042,-2.2119631903642256,-1.6341179312553376,1.4340667347593559,-1.780798582250702,1.3882202200204685,-1.7709452325603843,1.3811889640297719,-1.8430775879870518,1.4904143429051246,-1.665441190557524,1.4038739726308016,-1.5806240202128172,0.41284390494255985,-2.0906506562204314
24.404183,-1.750649826587375,-5.1186390923760685,-1.8447074826680367,-4.9740249848618845,-1.7958084840373056,1.3076592907697302,-2.2128480080705826,-1.6255609176260777,1.4467577378695966,-1.8086085219526902,1.3663453478668797,-1.7781961421334813,1.4639953885147345,-1.8605136435329759,1.5171892000017488,-1.7791005448274322,1.3699994195177747,-1.607309771541773,1.5262398486586857,-2.114441622328102
24.432628,-1.8406454827333525,-5.092895357497059,-1.851786435269844,-4.935491706762032,-1.8029112707983947,1.3148865912361656,-2.212663136962784,-1.6424423003233504,1.447876051493273,-1.7928864310019408,1.41700738191547,-1.799707996551705,1.3770153592050487,-1.8259158954532395,1.5237369083069905,-1.7000358295650095,1.4570963371342494,-1.6867127030874136,1.4925251862736162,-2.3819952152937707
24.46249,-1.7479477390406817,-4.937847346667749,-1.799070100032944,-4.976952302045749,-1.8226538426200152,1.308114780196127,-2.2130159642893554,-1.6446997406403117,1.4483962365739205,-1.798119416107089,1.387090561254943,-1.7658983126849,1.4017245229425082,-1.9018924034990288,1.5485562805754414,-1.7057892179172007,1.6305382344325998,-1.5681921660150846,1.4694498235292297,-2.4080510717277015
24.490093,-1.8175703201292945,-5.048887727935915,-1.9260440471308,-4.977125551154777,-1.8059767615174005,1.31372418042274,-2.2135023549779302,-1.648561266397629,1.466492441026195,-1.8116883494646792,1.3771886276168566,-1.7972815532261386,1.3967636645401524,-1.8196516224843118,1.4856478118987049,-1.6957889746905839,1.3799035654569307,-1.538475022985961,2.0863453342538767,-2.0543843124299443
24.519998,-1.6243165952541885,-5.0899820372615014,-1.8444556478769891,-4.965910667371251,-1.8247116497394977,1.3226068291794115,-2.2139324986279374,-1.6285440541634237,1.4536244620725896,-1.828282396997809,1.391145133291384,-1.8162197308308416,1.4291488354498385,-1.80304609023482,1.4834936540930477,-1.7687060254169558,1.4908887133852655,-1.4863295891499053,2.013721513903151,-1.6058696573281233
24.5471,-1.947705597119694,-4.924969401871779,-1.8252726690510368,-4.941342898695751,-1.783596919911374,1.3125813729403246,-2.2131506853190315,-1.6226135847690044,1.4616456786228562,-1.8124034148090793,1.4313367408692397,-1.7945556705312438,1.3732762184340186,-1.775366240730049,1.4595310797534942,-1.7040953129372383,1.36820870560467,-1.5889761418678752,1.1237217859067468,-2.0472637462686207
24.580627,-1.7396282288059932,-4.910254685945114,-1.8388064938715853,-4.968774578981021,-1.8125578007703393,1.3138548031856592,-2.213718560942846,-1.623015085675332,1.431137776930482,-1.795766078316081,1.3838267931211072,-1.7855290798365,1.412342110042055,-1.8771563054495508,1.516794826418928,-1.6813182116588872,1.5061682936224896,-1.6607964384150902,2.0537652026513964,-2.869800494915094
24.607105,-2.098641312168846,-4.97846762915586,-1.914893557205191,-4.960885143294267,-1.797642660484342,1.3077237082948099,-2.2136762440737616,-1.6079056594615178,1.449962444456772,-1.8186680057181082,1.4004689040624294,-1.7981571698721566,1.355511903274942,-1.8776908313519345,1.4572863593549015,-1.706029281607178,1.497515087609554,-1.5707963267948966,-1.0863183977577304,-2.2337334327750034
24.633313,-1.944245658040561,-5.066264584858518,-1.9546541785813116,-4.964029384210061,-1.8060391166410503,1.3120465098244516,-2.213798267828846,-1.611624155160985,1.4264471837441484,-1.807060896912663,1.365640071934283,-1.8033177218914465,1.4362753238787023,-1.8731318452892207,1.47141522341879,-1.803421912202114,1.5026363925990422,-1.537750509775966,0.8398896196380681,-2.3396670695896233
24.661573,-1.7469450843461363,-4.888777349325231,-1.8318737778889183,-5.038729404764735,-1.8425734883940275,1.320881551810575,-2.213658880633808,-1.6033351383984809,1.421532303703724,-1.7898375628088585,1.3563682721868575,-1.796345782842525,1.4027421890491794,-1.8677545154779098,1.4258074686267614,-1.74531136723143,1.3999218783391822,-1.5437758776076314,1.177584153151397,-1.9979066784066644
24.690581,-2.0516836069902413,-4.985303299328221,-1.8800094154758142,-5.057897440054173,-1.8154641413150492,1.3202353821457884,-2.2126492083558995,-1.6006113057459717,1.445629204651912,-1.7998725291761408,1.3453679922453619,-1.793407109852912,1.403791407313017,-1.8334772032019413,1.5258505400661242,-1.788053065856182,1.270949485286693,-1.6681132720980594,1.1719545963373232,-1.920511617161361
24.717626,-1.7019411076079396,-5.1037597713880425,-1.9129770970950108,-4.952823552830056,-1.8097973986996914,1.3145150492398685,-2.2122318075184535,-1.6034984189545722,1.431725652300658,-1.796600877171128,1.4043710543290757,-1.800907482427475,1.4156257155065615,-1.8712036530108607,1.5502913885624265,-1.7343350237128563,1.3201965874015398,-1.6792300941564735,1.5110385004064966,-2.3924480289838113
24.746603,-1.758278952375978,-5.048953265893224,-1.9023504886708307,-4.962316613305232,-1.8007945434468098,1.3026401595322583,-2.2123944375745395,-1.600504312992915,1.4211850369865369,-1.791330779001586,1.3748608330705867,-1.8064507206959646,1.349866955974369,-1.8732823474179143,1.5037890437950607,-1.6668850423122643,1.4543662383844442,-1.5062864791517359,2.1737790831098853,-1.7276601896236494
24.778831,-1.813691659602506,-5.023759284782596,-1.7940746529306926,-4.974348277552998,-1.808140361070687,1.3295882208118228,-2.211508429822086,-1.5875961072573386,1.4354911144986715,-1.7850054409891416,1.3976692572493352,-1.790591398318929,1.3595265333657587,-1.8431430642278317,1.493174818057503,-1.7263671434385748,1.3488415219909282,-1.6037876523554173,1.720356066668614,-1.892546881191539
24.803943,-1.7121689975981513,-4.8820483836255075,-1.834631670828522,-4.978586995926759,-1.8006733102963501,1.325420307911032,-2.2120112991444776,-1.5824386121221217,1.449481081856917,-1.8106505357309697,1.3837966557906507,-1.8041515432035642,1.4067496325046251,-1.8350809989067824,1.4879901593938325,-1.699707098478888,1.2910032399872935,-1.608692866633735,2.0714640516696337,-2.0818536386929694
24.835742,-1.7824135859215064,-4.909298867616112,-1.7679760437817373,-4.925964357974209,-1.786818451465835,1.321203753650599,-2.2113638397194193,-1.5804563235476659,1.4441419940191493,-1.805939241536744,1.376453970600963,-1.8129830008991519,1.4126971958992738,-1.8056631816061992,1.4976634296514102,-1.6573505147148677,1.5292361132343932,-1.6051667403379015,1.274250517725197,-2.5431737601112965
24.862369,-1.8653084127130009,-5.019434712403472,-1.8523250953749681,-4.97680064345883,-1.8006876051641554,1.3145133534358677,-2.2109484432481534,-1.5782836186912683,1.4315581253043304,-1.8131848254105072,1.3976415124441475,-1.7788317688641142,1.3534034329718654,-1.8018413068563175,1.500979914582549,-1.6507829950148531,1.4515223434465412,-1.5882364188705989,1.025932411343354,-2.351628311881833
24.889046,-1.7747022113312898,-5.05503201681163,-1.7478470891692734,-4.935921567864593,-1.8117777785255773,1.3217532302545967,-2.211628674909744,-1.5821206290193544,1.4346169348306155,-1.7973169333423276,1.393152916160945,-1.8307854098181546,1.435132647182344,-1.818741790043486,1.4172750323366536,-1.7514273306421875,1.5045218487668701,-1.6500818281876255,2.386488250111121,-2.112090717480899
24.916022,-1.877425160561007,-4.935952545608927,-1.814786115089574,-5.000723134228541,-1.8161698722263035,1.3208115384710957,-2.2106504105940843,-1.582184120840004,1.4495514576025037,-1.8059580864055693,1.3616652244320773,-1.798559219253238,1.3978627189337218,-1.7985129215224023,1.511870426412018,-1.7411714374575127,1.5478118693534446,-1.7052585741538475,1.5614508044874071,-1.9240455807822288
24.941999,-1.9488372256680815,-5.001076288973534,-1.8585718088484644,-5.01857658904432,-1.8269325726380536,1.3215102851598781,-2.2103238026237206,-1.571661752801254,1.4161743005863097,-1.80295517944886,1.3931715741985498,-1.817934568287609,1.3903855687708837,-1.8757334310947182,1.4549258322846572,-1.7263911547719277,1.4886288044331966,-1.549294264808665,1.7539071440573817,-1.9150150097773408
24.974133,-1.9025738924470923,-5.011830863129397,-1.892546881191539,-4.995172914264614,-1.8022054712838331,1.3220678632734477,-2.2097314042506886,-1.564152991725409,1.430094014752497,-1.7899500036051816,1.3816286153593305,-1.8245026757959697,1.4184793031583502,-1.8320443603695813,1.511355274011376,-1.8401443412863714,1.4976668963005066,-1.590306046217265,2.3794461130028086,-2.0937350903660685
25.001684,-1.7108980511915268,-4.954064210506784,-1.8777662457183861,-4.9539546874800156,-1.8133670405598663,1.3168650593322413,-2.210127942328031,-1.5629302156863008,1.4158320029342903,-1.8053786815304225,1.3880132107620167,-1.7762305992570606,1.3867500998618334,-1.81690408240394,1.477319545636307,-1.7340804942507835,1.5645723407743615,-1.7427507067555108,2.3750601762140167,-2.3826783627900765
25.02863,-1.79718483428913,-5.023549915510592,-1.7639384031514267,-4.939791328667059,-1.799718209083782,1.310606551492335,-2.209773205201782,-1.5536833513370394,1.4375014639631034,-1.7828797402082248,1.4005730841072215,-1.8088527219158148,1.3922484513285396,-1.8869220933608575,1.4866459286524603,-1.747407134036931,1.491961975279226,-1.7691229850721568,1.5042281630190737,-2.3672641487224277
25.055144,-1.9440280700639925,-5.172490504958465,-1.8283445338488629,-4.956585782842097,-1.7971992920507782,1.3059448186201525,-2.2094917019703946,-1.556860717521171,1.4067449297409018,-1.8208905316486215,1.402659982432588,-1.7643633499300526,1.4309829642610443,-1.8317282543555564,1.5364624248752172,-1.7814524060009034,1.5832180481168519,-1.4558264638943688,1.5775529807306827,-1.784535156491503
25.081922,-1.6456561745056402,-4.801954536658725,-1.932413780265437,-4.9696482665175195,-1.8128258327753677,1.3264048842119802,-2.209926013312551,-1.551132854024114,1.4142054955089252,-1.7890593343937575,1.3634348064110315,-1.7834668442384067,1.421665502398537,-1.8222539810848781,1.510409184155964,-1.767640010321107,1.5581387749608446,-1.4235801734192377,1.5137155443886294,-1.7518889833261153
25.10811,-1.954889489099683,-5.104040682882294,-1.8413442030877962,-4.938334019709514,-1.8113305747408013,1.3224084211098421,-2.2099618281879447,-1.5570224811839801,1.4330032163188102,-1.7957020768565373,1.402191369546664,-1.8092570719325223,1.4236743070977278,-1.7748642564373538,1.5025736513845778,-1.797212765689603,1.5194653111443688,-1.4490139101818627,1.695151321341659,-2.545808105966734
25.136624,-1.6448655219426442,-4.835453653066893,-1.7707181970597217,-5.024277921540195,-1.811930462268847,1.325156628141841,-2.2098306413633892,-1.5652580582091664,1.4409528241200842,-1.8254771849974694,1.4137427106477056,-1.7812483261309018,1.4627846020948503,-1.8208968463831043,1.484836332681961,-1.698908859612115,1.4898377643751908,-1.4515602276156785,1.0396187075691936,-2.016679307302196
25.168445,-1.8095553050936457,-4.8988344741844205,-1.8126352828131969,-4.967261886728747,-1.7836555805278673,1.3235994854879023,-2.2101626948618627,-1.5670194062962974,1.4524827326482614,-1.7975151364305126,1.3947425553991222,-1.7890514296424418,1.4539742897426646,-1.828833281631528,1.4910055767714276,-1.653712054120684,1.427435144393611,-1.559807758112163,2.0461393089613926,-2.0558310486474323
25.194897,-1.719686274404394,-5.102863310081835,-1.8249913188274387,-5.005199128421814,-1.814488816997534,1.3200764476789104,-2.2092257583945,-1.5818651685030454,1.4367609878195202,-1.781058251433228,1.4136638833355186,-1.7819568101652725,1.4409651788929836,-1.9031350104945988,1.5164691730884223,-1.6280507564870372,1.591890244048451,-1.5572836357815685,0.8391098927006153,-2.2364945614706335
25.221838,-1.7935198026071997,-5.134118553494682,-1.8988714630598962,-4.927668812107733,-1.8143210329495432,1.3306756902005414,-2.2083177638188447,-1.5754639968304098,1.4508231923984547,-1.8237500091476306,1.4108832036366794,-1.746556786109631,1.4496311140932014,-1.7970492637773443,1.4966084091022804,-1.6586119457708093,1.5173417635163524,-1.389809040640179,2.3891495878065743,-2.17962925037865
25.248868,-2.0043239227260075,-4.871430372754995,-1.8911038807501008,-4.957050082391711,-1.8253272793874067,1.3291055632658582,-2.2083379974235853,-1.571347169528651,1.4388615435646506,-1.8041341470993337,1.425182595591464,-1.7924913700123768,1.4151183989557705,-1.8201878546001837,1.5150217309984917,-1.6690015656965853,1.496790680198146,-1.552449761681776,1.793696559123209,-2.179602170656002
25.274735,-1.8135328412126719,-4.884479312592839,-1.8215055862162988,-4.964866003275576,-1.82135795951093,1.3217119643872677,-2.2082335398226816,-1.570685744024143,1.4319043128679874,-1.7915830647061834,1.4164530896276186,-1.8048439746197242,1.4411194813893617,-1.8236026186966485,1.4887747223776424,-1.5564706593047195,1.4855019145981716,-1.6464533913247426,1.6017941466771333,-2.4336647053709872
25.306526,-1.8181826899241564,-5.063833774388226,-1.8031076220083182,-4.962407764638675,-1.8177781923704652,1.3423134422828193,-2.208280049241223,-1.5619904012582908,1.4440875143088046,-1.7983826692719682,1.420513724511458,-1.8226012043936253,1.432383578647874,-1.797095646666982,1.5024618262236842,-1.670341369892375,1.4381102955077876,-1.7509125006028574,1.334238517250937,-2.034443935795665
25.332709,-1.9979637766727425,-5.093708365448008,-1.8163473997046928,-4.952649955599319,-1.8038631257955986,1.3347300185518214,-2.2084577994089636,-1.5606661015208068,1.4363609221310207,-1.8147766749105516,1.4113554178255945,-1.8090476113663745,1.4567167154025789,-1.8409720107954022,1.499113655663713,-1.7359450042095235,1.5054029745086739,-1.6101019155230916,1.7257930687188385,-1.7605750589748594
25.35957,-2.0895604700897725,-4.937158166900902,-1.799396665565299,-4.941940205249205,-1.798190678723601,1.321252662061305,-2.2091601375320833,-1.5778780429405461,1.458703846259718,-1.7860363323566986,1.3869826527415512,-1.8138332447893153,1.4175121642220012,-1.8428924652572647,1.4845446850305153,-1.7425835435537633,1.6145778553368737,-1.6194757872888206,1.0303768265243336,-2.3378479250792235
25.386661,-1.8768310828438353,-5.079712716765124,-1.7949939776591428,-4.974493970091489,-1.7857703547729207,1.32556180636889,-2.209825896204888,-1.5762981801053197,1.4392513648279246,-1.8041454260734777,1.4208357539922365,-1.7723630630339147,1.3866683998318465,-1.8963545734034553,1.480043199501181,-1.6735846515250479,1.5118017266243164,-1.6828899158404822,1.0343608691901662,-1.736882211057866
25.415337,-1.750649826587375,-4.946033765111023,-1.8023492232235827,-4.916169829689362,-1.8128878377866897,1.3199338548689417,-2.210072822805378,-1.5816409084275298,1.4427391145999364,-1.8072165285840303,1.3912321044435674,-1.7980120731014502,1.385008869076182,-1.8217990134379312,1.4273657448831862,-1.6570019004706755,1.517582009067977,-1.8690469345719116,1.2257941495877924,-2.5175696006130117
25.441337,-1.629012678244825,-5.082338317280001,-1.8077831520789212,-4.949417137661027,-1.8146995436123525,1.3294294859454987,-2.210253734876278,-1.565040832283943,1.4369567738095277,-1.8315980375330376,1.3784287377912223,-1.8147763218116877,1.4174639383965777,-1.7808796667399782,1.4232813537657774,-1.7684469236196017,1.5634299775335037,-1.9002986639037456,1.5011417530663294,-2.161829224097327
25.467376,-1.7539071440573808,-4.938348198073333,-1.8296349166903114,-4.950363359946714,-1.7870425478002958,1.3267403088151406,-2.2111227893409393,-1.5810159221233888,1.4274675002607318,-1.8150158327322405,1.385089011991998,-1.8135991883073963,1.3687711703913075,-1.8365435167182336,1.5002667417763411,-1.8144817478363875,1.4330264641003005,-1.5357639362436502,1.1141908549023885,-1.9862884227357873
25.496016,-1.8320825570497126,-4.876229614071816,-1.82301494450925,-4.956729888495978,-1.7967366759181904,1.3294837395559922,-2.2113584399264217,-1.5821632359514686,1.4472667221240663,-1.8292219252728426,1.3764281519220622,-1.8481665028603405,1.3955236969613438,-1.8721776881170116,1.5144045658689373,-1.7298075151370038,1.46292564865943,-1.7030127946041955,1.2847448850775793,-2.055548981099699
25.52503,-2.2818636030246795,-4.878485824392548,-1.7786590549545742,-4.930848662868825,-1.803620261393269,1.3307118866155094,-2.2119474082319357,-1.5911477909895864,1.4291159971633465,-1.8392881674191088,1.379484723086498,-1.7947921697956781,1.3404300971706307,-1.817501805680754,1.4724684128223415,-1.7370600795725217,1.423377371964636,-1.5707963267948966,1.3562034453037541,-2.1919131152489193
25.555563,-1.6243848173853666,-5.054606729428945,-1.7800960862030872,-5.008504126259655,-1.7987712033320113,1.3326094667484585,-2.210806643656891,-1.6031173777479502,1.4198366293376803,-1.8125902873127777,1.393344743920589,-1.7984325553263083,1.400688677784299,-1.9175915216697843,1.4485844412423663,-1.7742893720524593,1.5470781476285844,-1.683584226562671,1.9437840485949083,-2.412586251118307
25.615032,-2.030194669586484,-4.981416230551581,-1.725513191871961,-4.932372849892634,-1.7797098397312232,1.3342960630029608,-2.211600788092618,-1.5976231321952656,1.4215717526724643,-1.8178714229091595,1.3847720919609154,-1.8195198900269707,1.399544062977942,-1.866843907385009,1.410159832854421,-1.7841882767967863,1.2853721064044847,-1.5875078628359185,1.263129348221098,-2.3143937583195178
25.651403,-1.5530676879723229,-4.9568658874071385,-1.8128148263398025,-4.952795279101544,-1.7904515376909556,1.3271350413228873,-2.211666048233815,-1.6018551468253195,1.4020937343171644,-1.8291373619492524,1.3492895717140045,-1.8071629712877713,1.4060485714796704,-1.8808923972297142,1.47504483389913,-1.7546468983239705,1.4171890131993379,-1.5419858569496299,1.352729065565591,-2.1999688359164042
25.69162,-1.7232000756272978,-5.01031495557824,-1.8670867814062244,-4.9490865828106605,-1.8090456164013569,1.3320105440803038,-2.211285221227444,-1.6027767146224556,1.4107162219327447,-1.8283245930287932,1.3569927709573901,-1.830136853371278,1.3552658027652122,-1.8841101364314705,1.546771375387949,-1.8712379465636666,1.4590018809406773,-1.6157896374156946,1.3201786256958716,-2.0824550601622183
25.73913,-1.679251601228729,-4.847310878612317,-1.8438050298816022,-4.942864097317856,-1.7825643452559852,1.328877629637639,-2.211995331529289,-1.6104537497111262,1.403324734086254,-1.8275905518047473,1.392049370970643,-1.8367687003767796,1.3539424962619364,-1.8734235296254544,1.3493353918983446,-1.83248740415181,1.4116831542383004,-1.7311391262371738,1.8853006312115943,-1.9814484180316039
25.766704,-1.9616192133556347,-4.9944253279480835,-1.804638439202845,-4.919381174604506,-1.7742791058498255,1.327429915394834,-2.2118176604178226,-1.6071835288094773,1.3911465382481665,-1.8305738363963668,1.381574971800812,-1.8144311825851078,1.389123479694714,-1.9444229551443204,1.4462041968482642,-1.7840254961547597,1.4520092034410557,-1.8274023728781492,1.6222215348128732,-2.5092176503459336
25.800964,-1.9390038588184142,-4.845264766885304,-1.7966235295402144,-4.9244439838701215,-1.7865850122947229,1.3316389089729863,-2.2112307183497366,-1.6019262319881344,1.4018380797844938,-1.817933614914808,1.372039668016925,-1.7741457381147965,1.3176912386241793,-1.88881964565613,1.3911911919281883,-1.8691105691228587,1.4748717003764384,-1.8076450877418169,1.21084780076753,-2.1442368529497258
25.827624,-1.6833619425985817,-4.76645388828069,-1.8330537234255386,-4.925789271110715,-1.8061256809336101,1.319077875556183,-2.2117470899866887,-1.6096212131519314,1.408133004469919,-1.849267148334279,1.3712487397222433,-1.837318323106745,1.3518727174006426,-1.8701211498982482,1.4245394107945857,-1.7940584162211095,1.443535067725385,-1.5761013168161666,1.1902899496825325,-2.1898623813774707
25.853753,-1.71755952303836,-5.0130971556544965,-1.821058589253149,-4.939435218468654,-1.8171190751338737,1.3266439316219705,-2.2113967601433453,-1.6056022539904473,1.412560290950049,-1.831966669799627,1.3306740623978401,-1.8375604086711685,1.3594546697630006,-1.8886035010287379,1.4106483653858477,-1.8245107764301407,1.4143785101826047,-1.6801436194542156,1.6096117728763637,-2.5297850238571913
25.88021,-1.7061946914084472,-4.8169445823650445,-1.7410822836546944,-4.909398091715873,-1.8004511243178256,1.3227456961926647,-2.2120225853996462,-1.6074621554049782,1.3971461538625265,-1.8196764575683961,1.3575808736240698,-1.8510458769709552,1.393966598024552,-1.873387015728887,1.4297968229177898,-1.8651401576399074,1.3590038559559285,-1.731888231332461,1.3378170877177697,-2.0160973706825582
25.909501,-1.7735069466930196,-4.837295851255114,-1.7770013288979376,-4.914545796238734,-1.8076786564289307,1.3236495670435073,-2.2123021764129054,-1.605769680530617,1.40281116073567,-1.8387501970446096,1.3664485520537453,-1.8661472148500406,1.3201286338764082,-1.888141623344728,1.468102095707451,-1.8543141547559299,1.4821788562357407,-1.6233793884058383,0.5950696237055888,-2.3803833198511826
25.936525,-1.8789919241558977,-4.963270762663666,-1.8393664061009183,-4.903844527452904,-1.8163266922617511,1.3298503393551482,-2.2127521517609474,-1.6101943463447015,1.3771586448342512,-1.8246064070497547,1.3950284756916451,-1.8553852110527154,1.3781099386327502,-1.9183627408390742,1.4147613967425983,-1.7892098122069047,1.245949807057717,-1.9379701606131057,0.9777937649134043,-2.1882022185464693
25.963312,-2.0447985952936523,-4.8994949127475085,-1.7040116737159956,-4.917376850876625,-1.8011483734991338,1.3148788454567937,-2.212532331575656,-1.6170217306965702,1.403238424316477,-1.8413980657822355,1.3432435747373703,-1.8292989260821046,1.3771312741073418,-1.9011883678337633,1.4028369134966723,-1.7238256304734814,1.4009167562304703,-1.6272335051066,0.9067501639682128,-2.4246792783582594
25.992074,-1.71947085002169,-4.8060111949337605,-1.8217990134379312,-4.938597974004429,-1.8007945434468098,1.3185140808135287,-2.213219179778404,-1.6040382337773897,1.3996254397387908,-1.861844683450106,1.3630445652930667,-1.8307854098181553,1.331165958907819,-1.8875566861201603,1.4355216919334006,-1.8615750786599734,1.3343401845949794,-1.6592349826420731,1.8131294934479294,-2.5521491288492926
26.018109,-1.5777648551095447,-4.640128953494689,-1.8523184983900445,-4.962932588383384,-1.8084544764764425,1.3234743967503195,-2.2131042813501143,-1.6123627171247534,1.381373308350239,-1.8399638195805972,1.3696434040580099,-1.8032308450594838,1.3465916777317308,-1.9362324540927442,1.4081531248767432,-1.8436574429293573,1.2952556274310874,-1.7093263907555527,1.7958346132874448,-1.9408553228326142
26.046988,-1.9090548154541715,-5.10912631135686,-1.8180804613413954,-4.941438176257369,-1.8155357745527474,1.3215259980171865,-2.212912906849378,-1.6109595244696675,1.3976594387604644,-1.8295816697300582,1.3290574852252819,-1.8162004312915403,1.3748648947421545,-1.9419727087896672,1.416706388577237,-1.8022771871166001,1.3475533705098226,-1.5778219723221625,0.7739044166823426,-2.1787696437911888
26.075669,-1.5563568971921304,-4.8812717703912885,-1.754837087992658,-5.016413752513981,-1.7862437027610627,1.3255312640768235,-2.212902413487351,-1.607812495357537,1.3868011111540481,-1.826838625550119,1.356348369656539,-1.8313144938309043,1.359743189729375,-1.9069196080588504,1.3754675914219308,-1.8639003853220304,1.404181804637145,-1.6055416963203901,1.810967334655081,-2.1727949059728187
26.102437,-1.679871771369626,-4.969712695355769,-1.8227406058780045,-4.917704660777428,-1.8047500783071377,1.3183586283070536,-2.21256416731188,-1.6039439216797724,1.3908873187317443,-1.8429309212096892,1.34070717135103,-1.8444924071770705,1.3520635972751718,-1.8607354714976592,1.4502990964490472,-1.8291340587163816,1.372401100500273,-1.818776481658658,1.3574276846430895,-2.06183434427053
26.129167,-1.9462586104947714,-5.094970904537384,-1.7477185571628877,-4.930445806359565,-1.7689464136645683,1.3097210413514857,-2.213265236781125,-1.6074643759726643,1.405477708521325,-1.8389253558994658,1.3551963484182092,-1.8480736074217021,1.3497813069804,-1.9477713779379378,1.4537381230144095,-1.8596767128733895,1.3532014943639579,-1.605357028050629,1.3426936985149918,-1.9045583155220807
26.158826,-1.7835547393541982,-4.8116467865555,-1.8020848701177483,-4.930508890557846,-1.7812893091153537,1.3207597737361119,-2.213147361989412,-1.59792799894953,1.3975406243131867,-1.847236686363823,1.336416463292249,-1.8312866203446865,1.3587146481376777,-1.8986999968314793,1.3898381166493146,-1.7250602420671248,1.3126716864811374,-1.631845066099909,1.419333706703354,-2.105390650235871
26.184308,-1.6882473612679572,-5.007735964877334,-1.8351647448541883,-4.937207824265062,-1.8029001648700522,1.3254246521480197,-2.2133726888372216,-1.614650319060748,1.4032653433814595,-1.8408408627450077,1.346035969020938,-1.8182677142976,1.3631794621843276,-1.8744226375516069,1.4305966517439475,-1.755709871952582,1.3643639297456145,-1.7864774626673863,2.2956624704102264,-2.8308575655035315
26.212869,-1.524910191585961,-4.867314613725932,-1.7954139702542309,-4.944183664064241,-1.7936228770571851,1.306484725238688,-2.21291806373841,-1.604226907839822,1.4124190172349382,-1.8383933942253345,1.326486224491037,-1.8369347438869166,1.3639776669079444,-1.869100592235978,1.494523330786984,-1.9048093657436005,1.2907127756963466,-1.8579805559445957,1.1180178549713615,-2.3167412890953054
26.242401,-2.0076142171039404,-4.887810055937896,-1.7742727510934246,-4.915891905405534,-1.7845626494807711,1.3054254945322175,-2.2130681743519816,-1.6014485968326253,1.4051393471536295,-1.8742847842437398,1.3473656906901623,-1.8106489327084954,1.3208528720241743,-1.8408159808704392,1.4191315730732865,-1.8742933306814349,1.4516779019154327,-1.8727866076643467,1.0471116657986543,-2.0584942804810233
26.269657,-1.6716435291234266,-4.910693630893212,-1.8070819190384417,-4.965388861853214,-1.785803847915865,1.3136375194740288,-2.212792828862003,-1.6039293246110418,1.4043555286399523,-1.845657719836858,1.3604897948162018,-1.837199536098852,1.3393303546813606,-1.909108068586563,1.3705106015818758,-1.8160882731195336,1.5002530540005836,-1.908025521067072,2.303611428581332,-2.294326644327944
26.296712,-1.7441964930528873,-4.851445133540666,-1.7594850975243534,-4.920979073888903,-1.7754863567010644,1.3131172458117593,-2.2133072087615537,-1.6070313792477333,1.409628466352397,-1.8430480857813447,1.342173709203463,-1.8222480671872834,1.359984050338217,-1.8604941654320704,1.370317529027608,-1.8668918448140033,1.5447152855041555,-1.7372848872844142,1.7859565151382686,-2.154877381817704
26.327763,-1.774454852772422,-4.910203476112871,-1.8361963454788899,-4.902377268303406,-1.7959291938225435,1.3118219084274971,-2.213156660806748,-1.6131483015694654,1.3957701872634483,-1.849129652432994,1.36528651785678,-1.82829976050422,1.3694456128820787,-1.9556907791068294,1.448269090668671,-1.8135112699628322,1.4961385972800993,-1.5308176396716233,1.3455195475808421,-2.4805494847391154
26.353904,-1.62337938840584,-4.87196474440314,-1.7742893720524593,-4.986090187599306,-1.8060287098391634,1.3187973592017257,-2.2130272670805073,-1.617199051803152,1.4094021542316226,-1.8386042567890588,1.3374334704512683,-1.8428966795707606,1.341886991495853,-1.8847345401314377,1.3735657017942597,-1.7832925115640506,1.4322055420789628,-1.750649826587375,1.1565783860362706,-2.5729718872503793
26.38196,-1.8958765026272695,-5.009002900065923,-1.815496515966269,-4.952946266620224,-1.8017405516260645,1.311479050614764,-2.213438894059285,-1.6127516420642594,1.4041858609191544,-1.8429639557476538,1.3372501579083438,-1.8436386903508881,1.3220863377013738,-1.8812421212688073,1.4108043413566749,-1.874409156022563,1.2849515393420472,-1.7492775475036575,1.3719660476999274,-2.0297819649083437
26.41159,-1.7584723528138029,-4.963336102211413,-1.78205421489521,-4.967875137703329,-1.7980535473529284,1.3076209523561593,-2.2129503817925458,-1.6120315351045715,1.4082449596464421,-1.834728094800576,1.34027448775153,-1.8470997527817576,1.335799555566735,-1.9273796714389007,1.392415339027144,-1.7630708885801123,1.41766378993277,-1.6637098467302112,0.9567772897869569,-2.39726726878283
26.4404,-1.8311939683403284,-5.045716441579321,-1.8539560112188818,-4.951525450972686,-1.8096386308588237,1.3178959168034505,-2.2134311989595066,-1.6237926564627894,1.401973696663093,-1.847444264791455,1.338535841454517,-1.8353017501995759,1.3456789972503405,-1.8722451023323203,1.4652241390457503,-1.7982713072677243,1.4735431285433296,-1.6970639744125737,0.6254850402392299,-2.5821537078809857
26.470152,-1.5985669633883177,-4.993868278912736,-1.821490932484003,-4.98604830146678,-1.7858953740775134,1.3019990997066446,-2.2128651256080003,-1.621075558749976,1.4070351273393342,-1.8515798689839031,1.3728192589663692,-1.8558648618213385,1.326914906404216,-1.8965326882508697,1.4081181357074959,-1.752590315742938,1.3714590218125726,-1.6780069835755063,1.581906980692505,-2.402033916073462
26.499035,-1.6428734168771812,-5.093268491808083,-1.8078710934634419,-5.01667493842147,-1.7970256847278614,1.3244678971449992,-2.2133578491930432,-1.612037832936959,1.396076628617928,-1.8455451943249284,1.3493659740960042,-1.8110263934269133,1.3762579020276613,-1.8927602372796137,1.4578411395395379,-1.799807184172767,1.3671198578043573,-1.8626739081193644,0.038815446081467045,-2.608149784310997
26.527837,-1.9866766817627213,-4.957367643511554,-1.8588061325858474,-4.955432786203378,-1.798810472713474,1.3187752773505241,-2.212867479790256,-1.61279983507481,1.4218168750386126,-1.835299204898825,1.3492241879162512,-1.8321034018601128,1.3467041138137839,-1.9137292464175948,1.37340076694502,-1.8712309896063544,1.4033884044243847,-1.5777567712312233,1.5199926227366758,-2.216832284404826
26.557034,-1.946067149650854,-4.981651557319562,-1.795049815373301,-4.971036613381919,-1.793528582238472,1.3201232463872326,-2.212361818271162,-1.6196408457093319,1.4105293853082121,-1.8132791548378966,1.3657765166051234,-1.815350226222126,1.337256377302122,-1.8685872103521215,1.386606549676459,-1.742987141317837,1.319399266569056,-1.748105302816895,1.1344767646339429,-2.1609425497814883
26.585477,-1.8980629796964272,-5.087198495465728,-1.8824321232519705,-4.942658169851926,-1.8089220903465888,1.3103726879151067,-2.2124711361923692,-1.6216052728498997,1.4097549555094178,-1.831740413022999,1.349317784577399,-1.8226772020013442,1.3774571067810344,-1.8854666163318146,1.3807199409114759,-1.7866453526558972,1.4730694194361884,-1.6556036067531004,0.9129077216127247,-2.0660426101543403
26.613892,-2.015956057887629,-5.136328789605146,-1.788949343396934,-4.990778301363914,-1.8241324394260172,1.3244703378629565,-2.212812095477064,-1.61841380867855,1.4182394283836552,-1.8497070251699512,1.3511362631880754,-1.8098275620975506,1.3538948096022856,-1.8737940917185145,1.4807451748712714,-1.7499207359968403,1.2961024213937984,-1.6340031586923414,1.3034666918541984,-2.0487970170695236
26.641562,-1.7211677548020312,-4.803506533457371,-1.8526272712820986,-4.971733563898449,-1.8043074285289769,1.3214015981650784,-2.2124871659504084,-1.6202026582651718,1.404117581388552,-1.825958414083941,1.3578492128199822,-1.8088546851715204,1.398968093836928,-1.857920610392789,1.3975071110774588,-1.8585515765820393,1.459193032109519,-1.6054491162567037,1.170102668659446,-1.9731174246553373
26.671475,-1.7097133987343993,-4.997990444631258,-1.7755930672919606,-4.951746115835005,-1.8198931261411988,1.3050992165437203,-2.2114061902071986,-1.6229445301970342,1.4129777778030432,-1.8414208792896918,1.3806642329889742,-1.8122690441542306,1.3833765800148297,-1.8699634522487931,1.3660087750588736,-1.7535525760542758,1.4466408135939923,-1.6739445708875529,1.0462821659512362,-1.9025133285976807
26.710566,-1.8071130313940251,-5.097923248089673,-1.8581271946308897,-4.960084207912647,-1.8262755373856816,1.3153122406543594,-2.21064921171857,-1.6100181425745543,1.418940176896787,-1.8243674398574556,1.3443264843728542,-1.8257469015886274,1.3570747740741371,-1.889020656437515,1.4588879892049775,-1.820728169007028,1.33428179043447,-1.6868642182377693,1.1454574927485268,-1.9180887705888052
26.738937,-2.0997460485207156,-4.951620580348354,-1.898686204562967,-5.003166972128182,-1.8115893218241226,1.3232276221481227,-2.211104196102277,-1.6162475491941626,1.4178239115466633,-1.8284202302753583,1.3667899620089048,-1.8256434252829372,1.3446712529642866,-1.8901571399227621,1.437863987205135,-1.8708809300303557,1.4888686865436702,-1.9193714823593584,1.310913618262626,-1.6117091565703374
26.767238,-1.6213860355642826,-5.030585047381313,-1.8390199413066088,-4.9693006118212395,-1.8132132815058228,1.3078715029967845,-2.211771697519382,-1.6152864458583567,1.397851241786125,-1.828392244872276,1.3463042205999474,-1.8490399257036407,1.3423987918471958,-1.8685615827973803,1.3954865291678733,-1.7569209482435402,1.5097103415999702,-1.770236873569118,1.6548086386023921,-1.8510277284067929
26.795709,-1.5352557429664948,-4.90211667067206,-1.84174317713331,-4.9823001318346005,-1.814002761849594,1.315079170440452,-2.211513411485875,-1.6287752424802358,1.413861961566125,-1.8268810978334722,1.3794299789862465,-1.8026113437017126,1.3768273037721004,-1.8693888869562447,1.4364092407642115,-1.8240760147853512,1.322860186153985,-1.6453186977199905,1.359064831565656,-2.4613606134142323
26.826049,-1.948377024718254,-5.020035050703881,-1.7885280658204652,-5.006604980565031,-1.8177956602111076,1.3083514298412247,-2.21051715561924,-1.6147814815185255,1.4039904077701328,-1.8305312682896877,1.3750985581829922,-1.828402411054075,1.3722219013460113,-1.9070149973262658,1.403153888963681,-1.7150574431888168,1.4817467441604093,-1.8330242527983729,1.759368586206606,-2.32679120198834
26.865931,-1.8904764907750569,-5.0436910444520215,-1.868822519683232,-4.95103176785506,-1.7954985397717957,1.3067501100781753,-2.210969771735219,-1.6211729767400254,1.4160381549142658,-1.8305668104289334,1.3483834155298045,-1.816495673416879,1.3684192183755945,-1.8795931553004175,1.3936409175868059,-1.8332724983909212,1.4589653972397871,-1.6275827534807654,1.2106031823770673,-2.1146287830970323
26.894043,-1.756293352519961,-5.161269730344055,-1.8199474274610388,-4.939918956072878,-1.818227656115817,1.319968351875738,-2.2097857048229863,-1.6179806926015985,1.4263932878460674,-1.8277403306097022,1.365101931131038,-1.8194737298613168,1.3788523430823105,-1.8713893431743696,1.4452632241929948,-1.8010159140717403,1.3933115553001854,-1.6405519616651116,1.492829692963355,-2.3446119965837138
26.920703,-1.8075311535962246,-5.018267851789542,-1.9224663822588337,-4.934313476341525,-1.7962546930779566,1.322763347348187,-2.209892875131896,-1.6210741384311411,1.407608242117718,-1.8284712546471116,1.3801394846262514,-1.8117557189605555,1.400152712219722,-1.8549763221958702,1.4884068716921108,-1.7919083692611029,1.404756781019066,-1.7808494384788294,1.1856388204314234,-2.322245274771185
26.954446,-1.6794575426354845,-4.946405260928188,-1.8714727181950264,-4.979450309099967,-1.8163186791885764,1.3116757744274206,-2.209654578568911,-1.6366973073290816,1.407428081797776,-1.8199152631827014,1.3871740006256166,-1.803311494451759,1.3595127710140515,-1.8194576493515646,1.4272129331484271,-1.8194562775257095,1.4279843593627564,-1.7014349011189338,1.2779909154677904,-1.9572594465573248
26.980281,-1.8364260984903624,-4.949456416158655,-1.8063855944953517,-4.972375026727886,-1.820466238799722,1.3037644624421958,-2.2089629004409295,-1.624283910234312,1.4134065222259213,-1.8215170021649547,1.3825436678716432,-1.8324142810070285,1.3588656640883088,-1.8534696458056554,1.4055144048773984,-1.7585357753614241,1.3614891046444468,-1.608728787141636,1.562666424614953,-2.0274834913593605
27.006743,-1.7872674740097125,-5.067553277830524,-1.902350488670835,-4.990518759157002,-1.8054126665314834,1.3158505191830046,-2.2090194235969056,-1.6203782032794367,1.4165294584731951,-1.8209427525351278,1.3388254642272879,-1.8138821848500846,1.3523124975423166,-1.8615964049492633,1.4316364916319972,-1.7490161551596983,1.4039411663951076,-1.491630186309181,1.2465268860378618,-2.474286518611439
27.035018,-1.7629256977614516,-5.234850915582117,-1.8882703570128903,-4.934055805129418,-1.804886128100523,1.317978495796953,-2.208878066046692,-1.6267427352635584,1.4046128882297821,-1.807918549112601,1.3843530869852787,-1.8257492138536096,1.3498078721784181,-1.8363476052125969,1.479557568457652,-1.7531687129477458,1.5058194324193175,-1.730635990759815,1.9440982176075092,-2.4487131113119918
27.061624,-1.73724202034344,-4.903505845010859,-1.886262047740212,-4.9756205666324735,-1.8207176591750787,1.306709048848977,-2.2088981394530043,-1.6321711000599866,1.407111218172999,-1.8243137376980516,1.36964708026167,-1.8089904332549038,1.3934498266167434,-1.8688155270674356,1.39602289271918,-1.8242207350485908,1.4888546145230794,-1.7432465671162227,1.6904407236136116,-2.2806413673624055
27.089979,-1.9780521748697528,-5.046373309482329,-1.80723958770874,-5.0182030009465715,-1.8076555750888328,1.3151884646354348,-2.208050306448397,-1.6294584683080267,1.4109271235518208,-1.8116303040806956,1.3749170160302737,-1.8338684458769934,1.3884657335458208,-1.8054246720732379,1.4624559790373406,-1.9158323369349657,1.3818039304926628,-1.6212797119688187,1.1645020168853215,-2.1460119035301752
27.124587,-1.7386922500452748,-4.941383214593176,-1.9104513038372604,-4.974803329077957,-1.844573294306143,1.317843679933095,-2.2072698228699603,-1.6311042494800871,1.411152953390184,-1.8169441014484942,1.3596799451936092,-1.828581974290976,1.381100430421913,-1.829224471308347,1.546410917622178,-1.84062161239703,1.4395672759245994,-1.7585328072801805,1.2924966677897862,-2.225212199447898
27.151868,-1.5243181954438936,-5.131751181651861,-1.7755930672919606,-4.98838646064664,-1.8281200417659837,1.3131778873996858,-2.20766992169822,-1.6350759228730725,1.421974444761615,-1.8308445655295695,1.37202705157965,-1.8276105525730277,1.4095111201768975,-1.8519876706948244,1.4318843379513062,-1.7830468755698536,1.364913993824769,-1.6092389168160726,1.1868117028398555,-1.8743067815755576
27.181614,-1.862555876334647,-4.750572659563284,-1.9022150882248408,-5.009950705122495,-1.821175819806633,1.3238609877126266,-2.2068410943968613,-1.6405737179073006,1.417432266099287,-1.7997395088897943,1.3787573919588254,-1.8196382693646258,1.3701717390851753,-1.8652380014075625,1.3956546442530797,-1.761165212656916,1.4818012549262212,-1.6356703600491784,1.383542407061402,-2.1355134745990556
27.211946,-1.600638211462006,-5.048594844637913,-1.8579440694981941,-4.992157447733908,-1.8052802805467298,1.3264007539809595,-2.206802998355988,-1.644164596612463,1.4303058961906208,-1.8094245742404858,1.3806782664976627,-1.8250746707224705,1.3549519064970188,-1.822033494682947,1.4302957420205566,-1.7860249192698028,1.4133271473417086,-1.7437497237831172,0.9604010502243074,-2.213236990598617
27.240525,-1.9357679619709125,-4.98209559819516,-1.8389397543983868,-4.974020805960851,-1.8177929940126,1.3032289010145648,-2.20631837439029,-1.6309752846771806,1.4000944826876514,-1.8329667659588273,1.3694857622376593,-1.804558982239734,1.3622901130474083,-1.8582923724634162,1.4346809767413304,-1.7707119271291871,1.323233690090877,-1.7176897709428032,1.5500739049024128,-2.0007488284496704
27.27173,-1.757108596645955,-4.90978454023457,-1.8003433088940322,-4.992967338337968,-1.7791289505290246,1.3196920087936816,-2.2061561568866503,-1.6352929600746706,1.4163075478953644,-1.8224066553547809,1.3695911385746355,-1.7947442583213777,1.353026391766561,-1.851830211578358,1.4795363796601726,-1.8111681429055917,1.4770685164217778,-1.7151220347903786,1.5797646962057164,-2.164692771722714
27.299176,-1.9999231204662091,-5.0030778733049,-1.8466022253834142,-4.984825846507279,-1.8028618253019917,1.3031625177653572,-2.2053179882054783,-1.626305902314713,1.4028842602957925,-1.8229342209535015,1.374051639021813,-1.8519334100313023,1.391039161475411,-1.8548847661261005,1.4707512249915966,-1.790534536844908,1.5331708841183984,-1.6415441945484883,0.7890881835496739,-2.459765215819622
27.329161,-1.8035804724735134,-4.992688636723128,-1.859935277998386,-4.959565442170657,-1.8167681899924597,1.3157896367784372,-2.204805873844738,-1.6398469207601876,1.4158894660477985,-1.8251915484353314,1.3710972133026007,-1.8201257311056909,1.4206055316576995,-1.8198699711272042,1.3908710497989867,-1.7975145621927633,1.5855493547211694,-1.915603591227924,1.4959364790841307,-2.2804321896951683
27.358956,-2.0237918753154394,-5.0584004187072,-1.8082490334474723,-4.93767853800834,-1.8252940894368184,1.3251736832798306,-2.2048535294977616,-1.6278204636916531,1.4065067830346765,-1.831096187882421,1.368558506663128,-1.828498479221637,1.4007274311950528,-1.869581272292621,1.432445356617776,-1.7135556979430129,1.3843094251276777,-1.809588342194315,1.6256193846593758,-2.336873223336589
27.387456,-1.8313987185422433,-4.9159802478205075,-1.87835052881027,-4.933944986855505,-1.8025849429808642,1.3229457588698728,-2.203893739393747,-1.6271960643970538,1.4355656572087996,-1.82487302354053,1.3814764106484847,-1.8462306641286335,1.3518435319362445,-1.820577048469809,1.4939611323663808,-1.8055189392800866,1.384422066280647,-1.8635822007666318,1.2722973952087182,-2.4116929954380617
27.415972,-1.613453361543457,-5.024363309933216,-1.8116597868146445,-4.966063076523332,-1.773434381551055,1.3152594729054121,-2.204297082390754,-1.630350695754945,1.4110749178688025,-1.8193525857372912,1.379254739361294,-1.8100926947963627,1.3790133311177764,-1.8556474635563383,1.384834440521072,-1.8054947185810835,1.3930714538619393,-1.805148397379498,1.4141944498128822,-2.458248349847721
27.44594,-1.9359977765830456,-4.980698639800514,-1.8097203291059958,-4.9612161466788995,-1.8031184089530123,1.317697388761329,-2.203612655920672,-1.6269370927101698,1.426347767398161,-1.8157749899217608,1.3453914142149412,-1.8077680436000445,1.3480121778138432,-1.8887522119678506,1.431590452058463,-1.791867670449407,1.212387385573487,-1.7994670229145588,1.396395793088345,-2.6662496714232984
27.472915,-1.7105969484116428,-4.9959901139103495,-1.7435685084341612,-4.885042948435648,-1.7961875181208817,1.3135011718283698,-2.202895002015239,-1.6282685566139712,1.4143564455995736,-1.7806203072345592,1.365333277691027,-1.8327713650417565,1.4076546274883805,-1.9097763109965131,1.4375781649652837,-1.8134022023895564,1.4963310964820693,-1.754071024750756,0.9960204650959174,-2.110505095131152
27.505763,-1.7395464292151979,-5.100788986152494,-1.8460454432579776,-4.90485491802904,-1.7843058437784838,1.3208870725030595,-2.2025992921687942,-1.6248084231692856,1.4268764221807306,-1.8124742962402605,1.3834844587718071,-1.8410848214189737,1.399707659841824,-1.9070559007657715,1.4274818386963446,-1.767495022646075,1.360658331232314,-1.7372577701111167,1.3314277029899828,-2.0550789051799687
27.534019,-1.9513027039072708,-4.932668601349896,-1.8120703230913722,-4.933411008794064,-1.7955764755931338,1.3213422070093397,-2.201162428579092,-1.616167023991067,1.4261595530181892,-1.8161793337074885,1.3873967425753797,-1.830046902364589,1.364298287529811,-1.8737197977562194,1.4583826130204665,-1.8026447261596075,1.376889124888445,-1.7577755967137971,1.1714988877419328,-2.2131776152275906
27.562036,-1.6428734168771812,-4.918905348668588,-1.8055418126303442,-4.947770730065118,-1.7998196867166871,1.3294199045947412,-2.201042969142629,-1.6257371076143365,1.4401091389291127,-1.793574174333864,1.3584458513772724,-1.8381585713855577,1.369735478091118,-1.9279479228252285,1.5245101377053034,-1.796707290668509,1.427326593190749,-1.7901269399741182,0.7901828158807763,-2.393833609391762
27.593268,-1.7376163118455668,-4.905048445740735,-1.7523551113221822,-4.990603482275127,-1.7807055916797245,1.3251799300586549,-2.2008647479477124,-1.6308567652818668,1.4312234666976795,-1.8134462425694515,1.364449682914955,-1.7780894910552516,1.3947405775549322,-1.8776859795266725,1.3798875315419856,-1.6831198163624164,1.5316340771007722,-1.8779493779804688,0.8433043686455619,-2.4571162748596387
27.620424,-1.78728107519576,-5.030605980583475,-1.8075416430333844,-4.857759789609791,-1.7783698019398901,1.3212537670459814,-2.200399494005059,-1.6279961607748477,1.4354137506893636,-1.8156044384737275,1.4037177707855013,-1.8409495265063016,1.3787057569662884,-1.838588189951014,1.4623850815408026,-1.8165946618693412,1.4700328983882784,-1.7462775871152652,1.757019167206039,-2.4415610876162552
27.651185,-1.8545904360032244,-5.082960644234877,-1.8218771262326414,-4.943789853340461,-1.7856770343851516,1.3234274177487702,-2.1994377367389064,-1.628651657064069,1.4447188639768473,-1.8134870570609907,1.3702886779129466,-1.7855418845521474,1.3957397834330272,-1.8833434595801337,1.4109951919894252,-1.75652881820597,1.4804506086067495,-1.7090941167976292,1.0943289073211908,-2.5810274167946026
27.680411,-1.7458353636443313,-4.810354471505644,-1.7910603493609603,-4.961464737430253,-1.7944735780391798,1.3185275959456288,-2.1987635405800576,-1.6330509012176886,1.4530698012438208,-1.8076293426857646,1.372112605864404,-1.806434922943309,1.401618238812169,-1.8725123797127126,1.4280133086204951,-1.7081376042618241,1.4080474527887596,-1.6535338445349037,0.9043310577104026,-2.4407382457053433
27.709003,-1.9938302385270563,-5.071159650655248,-1.8093250669615426,-4.913398982325889,-1.7937685453018002,1.324641707485307,-2.19858378846588,-1.6317048204692814,1.433800544375448,-1.8015345376557517,1.388043265670557,-1.8319722774125242,1.358240841875401,-1.8631986580560354,1.4848298636234676,-1.7787548740478307,1.487522257500222,-1.5752113091464868,1.4376599992433075,-2.2326440007013013
27.737605,-1.7737396799354233,-4.953612296358217,-1.834675338160109,-4.976445987592213,-1.7892643484199853,1.3197629786817573,-2.1982846985609643,-1.6334596609724783,1.430943269129017,-1.7938716397189298,1.3825905908785898,-1.8188412513308971,1.3837463064975926,-1.8505255172850212,1.5162618456140735,-1.7563622366825207,1.3956735555904183,-1.8398869733500454,1.1483239344092095,-1.9160029890376447
27.766855,-1.6348975747407244,-5.067765998525044,-1.8007648588605516,-4.899091688141099,-1.79247521958732,1.3359804590002458,-2.197918825808168,-1.6304963073936232,1.4448325080788416,-1.7894394475565036,1.3684017577741983,-1.8014676970366341,1.384329293598401,-1.8511319517686822,1.4641506523455534,-1.7806342142552483,1.4153560822143874,-1.5732963215865827,1.3337288910209257,-2.1375255443183927
27.796946,-1.94683096177424,-4.932579333474244,-1.8723040442407846,-4.912312108381424,-1.7743479280612149,1.3304156387953237,-2.197331860493998,-1.6238678087341294,1.43959940674291,-1.7945125162557025,1.371417023466688,-1.7921408515685262,1.370538482807845,-1.8251386168012567,1.5087247734572695,-1.7787265103495917,1.3553106352893403,-1.7637901543689354,1.4876550949064562,-2.2430435086018603
27.826781,-1.7369711711145766,-4.974757194800871,-1.7308456990155547,-4.931630190455077,-1.7990939474571235,1.3324753549130752,-2.197968588640896,-1.6350569120538638,1.4390026242265535,-1.7956118514291177,1.378931823049089,-1.775144543733542,1.3996801905978868,-1.8350124099771448,1.3968532563486624,-1.814151614724438,1.469401057314501,-1.638292708125908,1.4108832036367127,-2.5945653199791097
27.854662,-1.6697091215312894,-5.045716441579321,-1.8058767134882494,-4.9818673539893865,-1.7956771938231697,1.3301840114946515,-2.1983462329184302,-1.6375845182647741,1.4289261127844415,-1.792900708861629,1.3916792038943568,-1.8045203149109812,1.4112262685654149,-1.8858044633470885,1.470969007109514,-1.7692541339614103,1.3209759882793548,-1.5469439924444723,1.4335432016549874,-2.214297435588151
27.883181,-1.796446542227336,-4.970211846756874,-1.8118452223596506,-4.96040231627677,-1.7835161272203999,1.3220799870972206,-2.198059011116781,-1.6300093968495806,1.421575672619229,-1.783855416318928,1.3699446346349966,-1.784685236277679,1.4128360939826832,-1.843109569670942,1.4836885482066517,-1.7965048456658221,1.5655332174973013,-1.7421754531844043,1.6136272594636247,-2.255413491107699
27.914127,-1.7497486553083272,-5.117849918571892,-1.742668619270955,-4.965613984361314,-1.7945423752924663,1.3258510248022992,-2.198786545523704,-1.6417287264823022,1.4356633914124841,-1.780874689546582,1.4048919956135921,-1.7964869595298587,1.401883090908399,-1.860798254818687,1.4472004688553766,-1.8366796443991114,1.4119151950143964,-1.5077486849371793,1.3205173599458875,-2.474013630093152
27.940566,-1.8914634579968206,-4.888735018097513,-1.8002454085980746,-4.962140876950226,-1.8003685799594602,1.326685110819758,-2.1993017898950318,-1.6402412224162561,1.4441010769644518,-1.8016978610325776,1.3899372969240171,-1.827671927078613,1.373724356621996,-1.8661232233021785,1.503030831930374,-1.6583318750678142,1.3495703447945353,-1.5638680311861983,2.1133756509208173,-2.184955754086907
27.970818,-1.6537083060509503,-5.091220317187597,-1.890360068057632,-4.963391667027724,-1.8015029225025476,1.3290966695492419,-2.1988000681051227,-1.6337891930463841,1.4542103213335822,-1.799369570958679,1.3418117984501972,-1.8006215107404093,1.4090146400237806,-1.812958095963913,1.4840192869308098,-1.8157749899217608,1.5412559333406293,-1.6376421912022934,1.0595656145171257,-2.185681057378311
28.000863,-2.0690407561524977,-4.999134384516631,-1.8411452536300719,-4.901253090292022,-1.7969988993483998,1.320263643352783,-2.200445704002602,-1.631790032561964,1.4268322603390589,-1.7929089676650787,1.3623311084149088,-1.8066779700549407,1.3971454387953461,-1.8467621668891585,1.4551529973572617,-1.7832490731217805,1.4765878384498172,-1.5761013168161666,1.5395564933646293,-2.4638843610251717
28.029078,-1.8204288248518044,-4.89819085681312,-1.8049202988448865,-4.949726643218926,-1.791280035081305,1.3132888480612637,-2.2004543543024946,-1.6318642841187363,1.4298682641355178,-1.790193702907452,1.3725990568014401,-1.7942729279355296,1.369749936832646,-1.8869464419226893,1.483468794689019,-1.7746984136273911,1.4412330460090632,-1.642468223050934,2.0899424410414205,-2.372694642777752
28.057842,-1.948801458498073,-5.0490637997714165,-1.8674265382951887,-4.940316920920751,-1.7800706341462837,1.3144598618697556,-2.200722608199762,-1.6381401122272474,1.433230399071353,-1.8001801980800138,1.3937374025362188,-1.8186078435335984,1.4263148938893113,-1.8333506807580395,1.4619340966076897,-1.809978683868041,1.4482848369192665,-1.69329546204329,0.17759616728351799,-2.342589887414569
28.087115,-1.7922499189365255,-5.001850167852931,-1.816480042683895,-4.950397628361349,-1.795960850865953,1.316636846696195,-2.201333804722092,-1.6301826443655998,1.429370591016906,-1.802938649268886,1.387258664673769,-1.807542985902877,1.3485927682745071,-1.8376429061968165,1.4502518745015018,-1.719747938090564,1.4076789872711226,-1.7044687553394962,1.4601391056210018,-2.224753328303225
28.117432,-2.0396252365799414,-4.877537657799317,-1.8553148111028939,-4.933774452522252,-1.7843425012458554,1.3185648746363132,-2.201591498328595,-1.6257449283292018,1.4198984660618577,-1.8062928799585793,1.3647600817322068,-1.8137063126906388,1.3586696897510526,-1.857599026728627,1.5302663338216018,-1.720995323172883,1.4119255938081336,-1.6099468186533996,1.7882949981884657,-2.38914958780662
28.147386,-2.00628236880781,-4.9946678041853225,-1.769937762659473,-4.976230654184159,-1.7808657767220493,1.3286569518929414,-2.2018073766313484,-1.6370712471737696,1.4268934803631432,-1.791892452368512,1.3631457211369353,-1.7942174432770925,1.3939006169297496,-1.8449249059781654,1.4493099417060438,-1.7167749913860568,1.3494818844471053,-1.7811222004599543,1.4606906775452064,-2.536746313893665
28.176063,-1.755918134777264,-5.029182945880562,-1.8226908632657406,-4.9717662010353685,-1.7898856581052032,1.3208912671994704,-2.202913802921028,-1.6277368202067506,1.4264800128169515,-1.7948748232862515,1.3461335596851172,-1.8048765217065081,1.363096422522663,-1.8457396679908091,1.4128164891790485,-1.8055712624278066,1.495749563198456,-1.7964386603296973,1.2129789450821071,-2.548747472884179
28.204558,-1.776191715984664,-5.046889299257463,-1.8599623763809976,-4.97100006411962,-1.7922663857909296,1.3243795856653682,-2.2028884042955137,-1.6318243257777885,1.4252536144490018,-1.8057132700706735,1.3578851181856941,-1.8108715008138172,1.4057417670270538,-1.8581706781433593,1.4194668086919386,-1.6988169940723914,1.4460603073094496,-1.7379562645707696,1.3528381128553308,-2.356194490192345
28.234789,-1.8611982693433378,-5.060701968733437,-1.7737107909110328,-4.996939572746977,-1.8246675967725878,1.3230316880618083,-2.2039223954149083,-1.631897589815555,1.4200774685872941,-1.785620722064983,1.3408118538380631,-1.8329982681812806,1.33140495902847,-1.8566954687875319,1.4609667487177735,-1.7247008096323415,1.4798200840210292,-1.5507488876008237,0.9593787995836791,-2.2655346029916
28.262102,-1.6961003878077217,-4.884899487991366,-1.8416312952810205,-4.935039199459992,-1.7940022663097768,1.3190797156690595,-2.2038110117705343,-1.6391003681167866,1.4285054828321508,-1.7901442513803587,1.3740864497777656,-1.8025818043634323,1.3940663022235924,-1.8649319779813016,1.4286534511534077,-1.7843425012458494,1.408143484464132,-1.5734209926838956,0.6827301197809,-2.4058430965809534
28.294536,-1.8779948939034343,-5.097781880557672,-1.835247166169496,-4.951722182763231,-1.7867806274684774,1.3230411939174627,-2.204434025291649,-1.630265496046619,1.4193875423926023,-1.8079539203447221,1.3490554852438794,-1.8230139545641284,1.3689030461496967,-1.8576079933923675,1.475039808697751,-1.734725492618958,1.5017473941066695,-1.6041868346986128,1.5871883011029044,-2.215143459075012
28.323034,-1.6478248257059283,-4.925503769414107,-1.900893932739687,-5.023566751236,-1.8002909494210917,1.3184752086141973,-2.2050210165664255,-1.634087731479661,1.4147648412470055,-1.7973245911677158,1.3775924428285342,-1.8149359759602672,1.4097044222573198,-1.9378240543461924,1.4771236647344017,-1.8942725050179479,1.437569575154518,-1.6899106225142133,1.296628875675302,-2.495290431674422
28.351461,-1.7686799295537925,-4.89308850366397,-1.7788913555537333,-4.967892073579866,-1.8052607531723688,1.311241631506918,-2.2055417003641185,-1.633308962437506,1.4254669536691804,-1.7976525153942198,1.3712409430896095,-1.8358573056979788,1.3634248508580489,-1.883944942822242,1.461198651738597,-1.8266753040280934,1.4378945318155336,-1.7876699424612932,1.4335075345008963,-1.7420350629002948
28.382752,-1.9568358466347702,-4.9813630371034145,-1.7679987991785473,-4.987211658172164,-1.8080128925434729,1.3114810046430732,-2.205935183526743,-1.6250863188185831,1.4178848590400144,-1.8064999652698182,1.3530614872152587,-1.8795987328656658,1.3699105643005698,-1.8919164967404702,1.4839013587835177,-1.722951787422265,1.5230315374734127,-1.465307018269806,1.784857010358719,-2.7835291967798033
28.410062,-1.8034219122021182,-4.913536085785919,-1.8249467704113447,-4.946996995742957,-1.8107344891075219,1.3231334666518977,-2.2062573650613295,-1.6330070438709081,1.4132907279849714,-1.7913702914556415,1.3554067992223182,-1.8212191870048393,1.388011065679352,-1.8234581525832922,1.525133889214614,-1.7457695492738754,1.338017310820873,-1.8260905492201973,1.2047398109474792,-2.329380994644484
28.439942,-2.0454932098750476,-4.991298581369671,-1.8790103331296502,-4.902810525067596,-1.8084434172209505,1.314419439666649,-2.206587921666122,-1.6286863488611556,1.4031990744500717,-1.8003850640659285,1.4037748827981176,-1.830749972405849,1.3301273412512835,-1.8968479299384275,1.5051713365191668,-1.7446639030523319,1.3734007669450252,-1.5578380888588712,1.046616698012061,-2.4244114570907445
28.469154,-1.8257135006071925,-4.942256531280931,-1.831197281628285,-4.954453817985352,-1.7942862392608048,1.3042504552680587,-2.206314285956046,-1.6314628315902833,1.4233219114901325,-1.8024198772833089,1.3804677871029896,-1.8125434781848302,1.405939847677207,-1.900366409025099,1.455636475386422,-1.7964770239916306,1.4506234639996505,-1.7798899959607424,1.084230095304357,-2.2365342968330952
28.497518,-1.7705870916451536,-4.986331926821573,-1.856689147459238,-4.957224253779242,-1.7985067921615625,1.32121205432114,-2.2071637188678315,-1.6282738319056607,1.4203066926841494,-1.7984916934450228,1.3696559855595263,-1.8185512775031,1.3370800341516385,-1.904782088192049,1.4904328655397756,-1.7696538739072432,1.5885459418513945,-1.6589649386314627,1.057397275711631,-2.3168447338037397
28.525989,-1.9028557943377822,-4.998906079809902,-1.7823809225228577,-4.9958899347668035,-1.8136287528382729,1.324635631121618,-2.207061576082297,-1.6305664336696002,1.4005658557446587,-1.7970429727608404,1.3669518438521235,-1.78401417187762,1.4003213391062008,-1.8670466930783043,1.487580064894591,-1.8597359034840086,1.5041226443954265,-1.5160208872221717,1.6704649792860595,-2.4919660471381833
28.556534,-1.5678977841877022,-5.01141617393968,-1.7714492041147845,-4.962007058793139,-1.7944875518708499,1.3093024472118362,-2.207136669220675,-1.6227454502299,1.422261889080262,-1.8058468504205456,1.3843742633562086,-1.8205929397943361,1.3595809729105894,-1.8808893782068483,1.45064060389894,-1.8701783036774464,1.57408038723818,-1.4634818548057302,2.9116882254578584,-2.517569600613019
28.58355,-2.0694091036526987,-4.931057926258634,-1.7551050761947553,-4.932202308745906,-1.806880688254303,1.3228261765075016,-2.208325171195566,-1.6295461531204456,1.4268737707242753,-1.811809903643575,1.3528812592846655,-1.7974284248086376,1.3768976506045658,-1.868511021702326,1.4739306194065107,-1.8014554324841057,1.5689479000645714,-1.7223524607636642,1.6207547225168402,-2.3374466869946
28.613185,-1.8544602615702246,-5.028115511265153,-1.8329888583270164,-4.904800009951893,-1.817751271933822,1.3117614739035486,-2.207613853289517,-1.6310970214582956,1.4161543890290622,-1.7942158307561926,1.3766812744762116,-1.8145911764411888,1.3751930938583687,-1.876046728606155,1.472799420214171,-1.7876267794778997,1.5051713365191774,-1.831398718542242,2.14031364118318,-2.3906635911918217
28.641727,-1.977479155940974,-4.9188000735770645,-1.8260200448529724,-4.988880607400347,-1.7954732110625422,1.3123367114143438,-2.208310870424798,-1.6334444872789797,1.4288992721907328,-1.796331248012933,1.3565678144790076,-1.8208835023152146,1.3801674947220564,-1.8616381992404056,1.4577514842886694,-1.7565494631541565,1.4860440828262438,-1.780664358134284,4.353618310114118,-2.024874849888092
28.668759,-1.8974568253689683,-4.968629485538164,-1.8445736101622074,-4.964467065722548,-1.8075416430333826,1.3112682909232483,-2.2080699998322224,-1.619408311543451,1.413766550823166,-1.8063809522984857,1.3597282218884064,-1.8204514104269445,1.415473922702703,-1.8282259702285626,1.4095074418536258,-1.8035569484123193,1.5272666726416158,-1.4683524732877904,7.205924748044029,-1.8531676245374025
28.695839,-1.8410009245325503,-4.977619231526093,-1.8690072399558604,-4.957088508836316,-1.824005872585362,1.3123756055251066,-2.2089011959232003,-1.6195257914427859,1.4084549802569044,-1.823265034087259,1.3944232749010836,-1.7844943111286558,1.3939750277901268,-1.871429726857805,1.3921653202809472,-1.7767058253875605,1.312025434831199,-1.581000054288851,8.1047854739309,-2.3227141825422732
28.726785,-1.8192321930882456,-5.006234159077322,-1.8217434486216302,-4.983552133791242,-1.8075932178315988,1.306675052461152,-2.2088324430618074,-1.6269171094960724,1.4035630092710831,-1.7818896600176415,1.377104453713771,-1.7977264084438296,1.3543590530651852,-1.890349082532433,1.5368471113737128,-1.6555925013180997,1.5850133783243856,-1.7666651702736988,7.919461658897949,-2.7030293877733778
28.754604,-1.8095553050936457,-5.036757329848649,-1.861049195201354,-4.920216352572129,-1.7985922297274197,1.3153050723868944,-2.2095646523742993,-1.6189555775018878,1.4230325501286845,-1.7976895803768882,1.3331339909461235,-1.8060761868036683,1.4260953029906915,-1.826094197523753,1.444576967127873,-1.6739582114673803,1.4793296628430255,-1.6943468162859403,7.550337752462576,-2.3809244299284975
28.783101,-1.7240258698044875,-4.92062313626637,-1.892546881191539,-4.951340161971471,-1.7934126205878231,1.3122088954549018,-2.2086153587387716,-1.618662696813671,1.4259175970853446,-1.7996324523561678,1.4019450174827535,-1.797285396178346,1.3628377795419655,-1.8734002850283717,1.4497435964562322,-1.7457764549696861,1.4373190831218257,-1.7325136451277685,8.01913031138911,-2.4749958012303126
28.80994,-1.8941808666654338,-5.040791321374695,-1.7624595912582774,-4.996601232032246,-1.817912211223654,1.3166502237482367,-2.2085180958440698,-1.6228617590855934,1.4301753242416446,-1.7990313618642515,1.3893937415572062,-1.8026192616174002,1.3660371297907397,-1.8262584768153276,1.4324337515161751,-1.7524706963173156,1.4456153980977344,-1.6070498655863277,6.78130201717986,-2.1448528331604666
28.841592,-2.086345334253876,-5.010755321146919,-1.783302183461066,-4.984290117027243,-1.810619240940311,1.3186165694755714,-2.210125256175484,-1.6204941375616169,1.424720158326367,-1.812767941605812,1.3780271183490904,-1.8081634435924492,1.373730836247589,-1.8709838220234545,1.4414050010192794,-1.7259133236587247,1.5647843751789634,-1.533255287196598,8.200335723835526,-2.8978862544075112
28.870519,-1.869776490297729,-5.051289232839498,-1.8114831707797445,-4.995433657662311,-1.830207131713203,1.320579061996899,-2.2099940173191386,-1.6215542737669615,1.4255301666193538,-1.8024432733027693,1.3714484615185762,-1.8327297477468552,1.3739697893030889,-1.8224672105765978,1.462948694078656,-1.7473249133639708,1.4352686128094099,-1.4550371090741006,7.271628687830539,-2.155067604375781
28.897846,-1.9867233187682,-4.869638465750591,-1.8413666711270134,-4.969427966330598,-1.8009640429385445,1.3176827173038368,-2.210401364908734,-1.622759452654053,1.4138379361126945,-1.7926530650584596,1.3647302568901412,-1.7993543069990259,1.3896874662223915,-1.8617873551210666,1.5069767220632404,-1.8164230779710115,1.485452801786094,-1.644267900014171,7.791072627939355,-2.1627671634814716
28.936606,-1.9124717802656703,-4.853988149981268,-1.787805063900872,-4.942994916644242,-1.8169985115257943,1.3070858704986221,-2.210935673330622,-1.6186151424591109,1.42849349863466,-1.7966954641476158,1.3992759674425543,-1.793607873620038,1.3688855885031952,-1.854911622630817,1.43711236340004,-1.7893309001891233,1.467586216602393,-1.6840816628115511,7.442525390560782,-2.6655233232670588
28.964658,-1.881677744014254,-4.971394779555718,-1.8756514076057993,-4.941024373664838,-1.8384516713953687,1.3133846636548225,-2.2105014245483874,-1.6157133981800675,1.4088042045529894,-1.7864212695595663,1.378234394355893,-1.804021462467523,1.395985161695278,-1.8476772787219429,1.4700375944659647,-1.7639566178506925,1.4599320234123352,-1.78429439086143,8.842640392610399,-2.2546580774524503
28.993029,-1.8293029132275478,-4.9388950884000895,-1.820403396058796,-4.999476760446609,-1.8298585657446196,1.3159211225181144,-2.2105240203138705,-1.611281048965623,1.4124856628173705,-1.7832526357729264,1.3741726424495715,-1.7979001665367746,1.4047584094210044,-1.899318786702048,1.4715839619157984,-1.6879801295316943,1.466612182886536,-1.691036118234532,7.084126260306586,-2.3719000050234507
29.023802,-1.8738666551084007,-5.03546932123153,-1.8742855342514222,-4.94593622003846,-1.8130651734458316,1.3108180973955954,-2.211885828734168,-1.6107248953041753,1.408218509463763,-1.8003857190339938,1.3719374553283314,-1.7923056270563218,1.3918153319615154,-1.8202659776927226,1.4642647566023677,-1.7607350950543497,1.5910141598273526,-1.7119697925238848,7.092578864168959,-2.461394739612898
29.050046,-1.8179727885808523,-4.912119166343145,-1.769167876965373,-4.966260250362377,-1.807982939834203,1.3122639651564127,-2.211198421470383,-1.6122233886554425,1.4199922117076393,-1.801989155434708,1.401703973671792,-1.7735034514238612,1.386105526863421,-1.7797143532198978,1.457895585012343,-1.7464099973592664,1.480136439594164,-1.5524256902377347,7.45107004312093,-2.080388591603793
29.080098,-1.889450915850996,-4.908003280985589,-1.8320048607093764,-4.992456611954194,-1.80066222225111,1.312564927250302,-2.2115583264272556,-1.613556006162712,1.423170831205811,-1.7939139696248494,1.3887510676149724,-1.803387387036256,1.4052535995533633,-1.837771441618799,1.451915105837363,-1.7080355863478387,1.4490307803211337,-1.4634128285015247,8.448195337774917,-2.311638012056135
29.110298,-1.874892214862443,-4.9640789521428665,-1.797756569295407,-5.016610558249154,-1.8064843400427657,1.3029539321376657,-2.2115274175752417,-1.609963362948245,1.4147556585765904,-1.799441350769995,1.381426276819052,-1.7828879655911325,1.4134453395216469,-1.8536723801708763,1.4857379193412472,-1.7917289926277673,1.699297807598221,-1.7646363460721783,7.176443496249083,-2.3949347878558243
29.138734,-1.9946639373246537,-4.997346330634835,-1.9097653515719604,-4.955007417771799,-1.821676609735831,1.3135018982597875,-2.211157735530909,-1.6007287577996274,1.4288410242877243,-1.799522404840232,1.403926174172324,-1.810808500849512,1.3640175051024988,-1.8584746186909917,1.455629435091299,-1.7201083170659401,1.629330518308563,-1.7523369785175145,7.954272951391405,-2.0119758072098475
29.167262,-1.9362208912603198,-4.98000528516944,-1.7996633450137813,-4.931057926258632,-1.802307269520628,1.3134432691008118,-2.211669074747622,-1.6014043050851052,1.4218239185605348,-1.7985919923693274,1.3859065144375213,-1.7799394250015654,1.4045224452724856,-1.8283989040008093,1.4307664345981237,-1.657589081316715,1.585501149172748,-1.6162196062164735,8.313223985128449,-2.3321441455070255
29.199037,-1.729329324646397,-4.941313976900301,-1.9108004317016345,-4.966337399852223,-1.7930635891267273,1.3107116003306793,-2.21177735452866,-1.6036577413104782,1.4167241194509428,-1.7939205464383967,1.4132796794419138,-1.8318937824232793,1.4028313025485937,-1.8170603362576165,1.4679707674280398,-1.6189518398548122,1.641442065895937,-1.7063240407803975,7.771599703382789,-2.014244663214635
29.226593,-1.9257534562304446,-4.904194102318067,-1.8894699678247715,-4.926344156457871,-1.8102886867230943,1.3208929913454905,-2.2121886681797656,-1.5925159941888143,1.4189898199035211,-1.8019321740332308,1.3779649914194356,-1.7760629543048523,1.424221046985466,-1.8376769113753093,1.4171413960953003,-1.6749142043767156,1.4059934308325999,-1.5741296477826332,8.452125877638437,-2.410827569431707
29.258368,-1.7438723579647497,-5.020359700026741,-1.9543961153640521,-4.973389033859987,-1.792243525635263,1.32012812438626,-2.2121451105794616,-1.5872474484074548,1.4103124817353607,-1.7921298920391673,1.400759630860243,-1.7915879825100103,1.414325117524146,-1.8334659961836572,1.4029801521766692,-1.7352936799420962,1.5305110322919884,-1.4244810387898663,8.135753501247782,-2.3527101837351805
29.285867,-1.8245632131346115,-5.03580066282155,-1.808601144247373,-4.992856567286694,-1.7985866759403049,1.3158015954552598,-2.211179188305457,-1.5901242249470031,1.4285006092660402,-1.800647361793209,1.4197654750684168,-1.7868812990916807,1.4017402142538458,-1.7954647007300544,1.5075280539852454,-1.73253547069059,1.4352686128093959,-1.338931665945508,7.130044426459808,-2.4980915447965386
29.31243,-1.8529200589376171,-5.025724586146525,-1.7927850291604248,-4.956138576685352,-1.8006876051641554,1.306974909218547,-2.2115314367938055,-1.5839758357595355,1.4173108919006943,-1.7939520625266658,1.4079049818892622,-1.7648125954621996,1.4315229882366736,-1.8351228327543665,1.3138117755299816,-1.6920196355189916,1.6363132820676909,-1.6070498655863277,8.23764755823511,-2.2985660627148685
29.339692,-1.830769919631174,-4.970094229103004,-1.8843893463055266,-4.950430803955278,-1.7990701000329479,1.3180548902479208,-2.211726033379667,-1.5809358021242397,1.4401436800102,-1.7728183546495395,1.404638388264864,-1.787208055961667,1.391496690141573,-1.8240362302878224,1.4912865915787796,-1.76237621912302,1.5667802841290546,-1.6988587529565533,6.894782351487889,-2.3115506338397234
29.366114,-2.0013235216016576,-4.987047198902515,-1.823416206456612,-4.9269593219238494,-1.7946853400967955,1.3096256133628585,-2.212119979881401,-1.5908296900068177,1.4293340817788351,-1.7976145934556895,1.3801130443395402,-1.7864734318071307,1.444192925430662,-1.7973127368514359,1.4663782673472,-1.7828198923074627,1.5124684030688904,-1.6307244819160858,8.468644585896675,-2.1249333781369875
29.39683,-1.915504050773351,-5.088992938282604,-1.7794908408163275,-4.969203206162822,-1.8052449272715225,1.3192082565180046,-2.211660877817504,-1.5769167271247058,1.440187255439008,-1.7785774998966508,1.381527098053495,-1.780254679266952,1.3820733484549976,-1.8185741428629678,1.5260652484625805,-1.729065956563208,1.3433597237254349,-1.6451009617311294,8.107247400205255,-2.578015159083946
29.42432,-1.80514839737947,-4.930400175860164,-1.8608977149965695,-4.964078952142874,-1.813635532013325,1.3168909171148693,-2.2117189322075976,-1.5795595950357288,1.4314012502494424,-1.7788380697119566,1.4168900716776796,-1.7586418756398683,1.3576745093411193,-1.9021928842592162,1.4952697648938067,-1.6755292666781176,1.4012081668927232,-1.7187749745351555,8.604910696372425,-2.168680031670492
29.452385,-1.833255726621178,-4.987578229513861,-1.8612446504569151,-4.9503339372978346,-1.811620757666347,1.3141040672448197,-2.211997232323614,-1.5838035484692095,1.4327783242202718,-1.8045395076637967,1.4143118712378377,-1.765631185840026,1.3731531195999085,-1.786533194535127,1.5288557358698096,-1.8345358184189777,1.5536551486562877,-1.729250543547738,11.686020744618938,-2.5449322577124787
29.478982,-1.8711076714396218,-5.088783538564864,-1.7801303889987516,-4.930849896305316,-1.812688818098044,1.3238834993834194,-2.212592069118161,-1.5727456420646622,1.4239260329897212,-1.761618525563099,1.3962099462803337,-1.8324163967207994,1.4177638750047465,-1.846737741427686,1.4767913657314053,-1.7536062111744999,1.5229401735565675,-1.519071388543132,13.537991618167688,-1.9522243626324494
29.508974,-1.7796036594276836,-5.014972553197823,-1.8361284130038815,-4.978909630120078,-1.793510984984314,1.3327155697566158,-2.2120258308179466,-1.5747950086058218,1.4242879543233606,-1.7794811422107855,1.4057698539501124,-1.774231344692622,1.4575763920512972,-1.8318349341020015,1.5211414365520322,-1.7435365918119938,1.3544947073330755,-1.6311624540768666,13.623914668287847,-2.2539877720850856
29.534754,-1.7567934165890589,-5.105117474095237,-1.7823479551276287,-4.9535167691395685,-1.8199982620561195,1.3282521223946462,-2.212481451444792,-1.5782028036422233,1.4257274711260648,-1.779063823915009,1.4059528251520454,-1.7863414030741318,1.442099825516886,-1.8217228751709853,1.5313801325811203,-1.7251151027210156,1.4881822429862632,-1.6905042447152159,14.922565104551516,-2.4064665621900745
29.570532,-1.9683153324311118,-4.975764374399707,-1.7819651203253795,-4.9364829520095315,-1.8238035679885913,1.3300359830372515,-2.212268963868156,-1.5712275471217687,1.4306892464126848,-1.7723070897518889,1.4259525890504916,-1.8057181861243756,1.4216562619481616,-1.817586910388594,1.4626922915624807,-1.6340726224321729,1.3558837887170885,-1.5329765309634797,15.845029442259154,-2.1776868846074056
29.598771,-1.819133499544358,-5.041265304907749,-1.8837597611384456,-4.90644751146457,-1.789008988259802,1.3177952859054118,-2.212478604319209,-1.5705821940358569,1.4248410026420981,-1.7906740443128895,1.4045004954637452,-1.7669180019835384,1.4037842974995747,-1.8317008333366713,1.5277432038565375,-1.6424036416461545,1.485401396210825,-1.565930185155597,14.679469678369612,-2.1269625569153496
29.625908,-2.090942107486154,-4.79421644031165,-1.8146155701514244,-5.010932499094075,-1.7987032877118563,1.313472611823808,-2.2120555528742223,-1.5793595942468115,1.4442546107542629,-1.755423060026051,1.3860524603308948,-1.7822334422336814,1.4828069573360771,-1.8504184448042407,1.3967406159672637,-1.7200948823903703,1.5776299334046355,-1.61065250993742,14.110857223901148,-2.162396037130008
29.653001,-1.7467987544830863,-5.137664209291876,-1.8538014979117037,-4.9357493902750464,-1.800177369144072,1.3203432000797188,-2.2116812133369317,-1.570261166833142,1.4354932572813162,-1.7832082439725194,1.3984271088225568,-1.7624586407891323,1.420679267068425,-1.8069479808488094,1.567963473183059,-1.673596350943578,1.4815706444193366,-1.6669456373555147,12.80560221432287,-2.3734341613868746
29.679742,-2.1784881664871665,-5.021674806406237,-1.9018924034990223,-4.9356933755686985,-1.8009859918694753,1.3219734454011083,-2.2113503711755254,-1.5571475156454109,1.436887482810538,-1.7805304845526804,1.3828044142238993,-1.7565708372652151,1.4207475222749453,-1.8213198993034545,1.4592168802445784,-1.733689060538628,1.623273355111782,-1.3587546771186347,14.585190821534418,-2.3318090810196574
29.707919,-1.8800899944161173,-4.923039770488359,-1.7985486148903955,-5.0074871983498666,-1.804812607338392,1.3237365012200546,-2.211858661091588,-1.5690819815334116,1.4436313919034782,-1.7906133777900994,1.3981940573906366,-1.7655271865289446,1.4403827078203193,-1.782753964037516,1.5139219123102374,-1.681034612090486,1.5796849815842295,-1.5318865344156252,13.169114164842084,-2.3251966703101092
29.736801,-1.7459733213180617,-4.889710346905638,-1.901957547956765,-4.975120646480657,-1.8314829964907129,1.3270821138612017,-2.2114162321402993,-1.5672105549200175,1.4439498191678248,-1.7762779637743504,1.4243912146891324,-1.7636735729138098,1.4962679561337766,-1.862023938694654,1.4463119159165225,-1.6381392171093623,1.4691074750318305,-1.5707963267948966,13.195166900774606,-2.0222494183474664
29.768982,-1.8720535262105014,-4.990205664300577,-1.8512000646138982,-4.95632953028518,-1.8315886600801667,1.3166303362607499,-2.211929821467233,-1.5686186298889482,1.4272311654962586,-1.779444767004952,1.4479926382081576,-1.7859503486556,1.4136433785211369,-1.8243385629168933,1.503103304100928,-1.6757409565830308,1.5429151074307221,-1.627799721799967,13.20987172315236,-2.5940304176497957
29.796642,-1.9227001522098615,-5.058455199219891,-1.905221776221413,-5.014330623935079,-1.8325821008037952,1.3305752417569983,-2.2109893335402475,-1.5766549990489767,1.450140840466866,-1.782420134834351,1.4389132435965262,-1.7809913371291308,1.4626485106422373,-1.881267320341475,1.4952307075576503,-1.7314598151217042,1.5969097924557942,-1.3488021211095023,14.46746429598338,-2.5014101166848417
29.82481,-1.6862229871618213,-5.0704272289112335,-1.8426054441074786,-4.92608248418814,-1.8092262433948796,1.3230471889803554,-2.211404381506904,-1.5756245565867353,1.4396096708117405,-1.7701597763882875,1.4175725499334073,-1.7235170506135942,1.4443984341708045,-1.8125698726918298,1.4804029404317611,-1.6959494057691744,1.5550495969450278,-1.4086521470998568,14.507266882202595,-2.4029688593148473
29.852535,-1.6219462113146894,-5.111371037646927,-1.8270450045538105,-4.974690711483543,-1.8072064912787127,1.3337922653427459,-2.2113444490673606,-1.5714509911858219,1.4499791160734086,-1.7959522076246317,1.4395750231781874,-1.7185049121338212,1.411204230912968,-1.8188519032885246,1.4780174245775413,-1.655535001413997,1.4791500520663539,-1.6289025880560024,14.75741642713689,-2.125672651148961
29.884016,-2.116813732968301,-5.013632776501753,-1.8556455019591722,-4.9266616069326705,-1.8021332714078562,1.328210437261983,-2.2113654763560997,-1.572005117414936,1.4557607016106697,-1.782439160832377,1.4311840329882235,-1.76828285362351,1.4175896695826378,-1.768967200491593,1.5531266482809185,-1.7313911131058766,1.3970244201385238,-1.5142528898500793,14.647989823111867,-2.6658974347348265
29.916472,-2.157200210681353,-5.013163590747309,-1.8263826127399754,-4.975290682319612,-1.8040901637362172,1.3238280124932837,-2.2108800358626888,-1.5770903294121776,1.438533361466608,-1.76897456323946,1.4278731884119393,-1.77990356531031,1.4547149305983553,-1.7766786597650337,1.5395269014373207,-1.7558984960319832,1.5624107791156219,-1.7015446152035687,14.79893844199545,-2.2706891965141645
29.944448,-1.7537908785073666,-4.981251989659974,-1.869531311567339,-4.967021891757859,-1.8021223903577182,1.323747423644498,-2.21081793905992,-1.581303069997013,1.4409827258332857,-1.7705202313791977,1.4135260413324868,-1.7501323845223926,1.4176597164968676,-1.7953116727577292,1.5274736968265794,-1.6463901310385092,1.4954674359665556,-1.6718495405335219,15.055116636848199,-2.463129644187369
29.971576,-2.1107032694476393,-4.96500472653394,-1.7563503348960556,-4.9415794817757295,-1.8188062257799025,1.3207593551099537,-2.2100570960372936,-1.5970635691788087,1.432298675479619,-1.728696222877245,1.4114251196102081,-1.787241760000945,1.4633494819784343,-1.8468685817619581,1.588403404244354,-1.7457447688900323,1.6282279658618133,-1.7209188128106616,15.257301941868333,-1.8604878980399984
29.998832,-2.1280918619124023,-5.049461453592774,-1.8082799658601472,-4.942480405958779,-1.8018308814665351,1.3241256179054948,-2.2106066059838394,-1.5940727715082015,1.435210908850008,-1.7628590262752528,1.4140349156539846,-1.7692240716962475,1.4093765901191206,-1.7767458779765877,1.575786305337932,-1.6826415485978923,1.4715301697539387,-1.5499660067586796,14.667724828183516,-2.3000737074911686
30.030417,-1.872658003166772,-5.024919343425236,-1.8831637785561155,-4.987156021390332,-1.827539153071518,1.3311780958476152,-2.2102278744687607,-1.6038421438138266,1.4388357111945962,-1.754702782610575,1.4269767258090909,-1.8017759044808783,1.4056476493802699,-1.8087018905187986,1.5639870935136413,-1.6827446102266435,1.630015541507108,-1.6363587919490072,14.835407829997166,-1.8331761784549006
30.058945,-1.8196034551372327,-5.107705954549557,-1.8846481513078919,-4.970686221411947,-1.810903112704095,1.315083777112901,-2.210468128435945,-1.6013990147236155,1.4411314558410835,-1.7947603847985976,1.4068472194848576,-1.7894121715643825,1.450581777840869,-1.7834161353032236,1.5803380219459813,-1.7442656997405988,1.4871211921275134,-1.403439172405423,13.631718600280433,-1.6534478427577488
30.087085,-1.9175648299265842,-4.983077932598574,-1.8526222715070886,-4.9776039245836365,-1.787832447199596,1.3124202151283175,-2.209704127234784,-1.5925087892287162,1.4362258365672893,-1.7843731146819128,1.4076913302749723,-1.752280481481227,1.4482879101292807,-1.7635537009811943,1.5505288320826816,-1.736153164073296,1.5981332650527211,-1.6403702618654685,14.607807443160208,-0.3805063771124553
30.114286,-1.7814782220651153,-4.990360878011819,-1.8456471572995907,-5.013392312634237,-1.828518699596763,1.3320296664443099,-2.2087652186358437,-1.5941514883575236,1.4520811274270007,-1.7823198399185385,1.4390249629570264,-1.7781765331823527,1.5062255255407926,-1.8915994631898307,1.4804876248299395,-1.7015890006467465,1.470695335376932,-1.4536875822280304,14.878525800872472,-2.2840308612326816
30.14138,-1.8179193754840122,-5.054728645559783,-1.849095985800008,-4.993350160271246,-1.8087283923833186,1.3197489831733082,-2.208608714954835,-1.5921967967051913,1.4381046854943336,-1.7718689284260218,1.405334973510279,-1.7436127340358498,1.4109639758185657,-1.7756238747888693,1.5118675834514659,-1.6450498015999542,1.526983046929298,-1.7499568260052984,14.83351552191702,-2.0993244956983093
30.168292,-1.9527754568925235,-4.883563816685097,-1.8518697013145253,-4.931911653996579,-1.7923827908977195,1.329243443171654,-2.2094447959193246,-1.5937933671261344,1.4404102004459163,-1.7652602815897362,1.381137556479122,-1.7403495812432777,1.4672877328156517,-1.7703762431531351,1.5205593019355557,-1.7372524778597709,1.6490674673161745,-1.6335158886614853,14.05940200155133,-1.596764514006453
30.196396,-1.9919164011758996,-4.961351686177407,-1.8110530942706564,-4.949710575826804,-1.8143130026592886,1.3237650311135385,-2.2087593586430048,-1.5951655322764158,1.4447908661142865,-1.754262545152057,1.4428464086617339,-1.799065392887971,1.4067964739401417,-1.7394867578417972,1.5334855555011613,-1.74682109486109,1.6686311284168063,-1.4369382461644271,13.186620100341935,-1.8822682417193086
30.225797,-1.8343602103779204,-5.124451958479734,-1.8602320624353628,-4.94724941174744,-1.8121125859145393,1.335875323200224,-2.208465033231935,-1.596536950281735,1.4433570377103133,-1.7596014063613357,1.422619498587104,-1.7656055262561847,1.4322948448789923,-1.7356867730984087,1.5644327763294987,-1.6144703368636713,1.480762613588705,-1.6328786064316745,14.41546660015923,-2.160012521979655
30.254345,-1.8957349681586748,-4.977801399170358,-1.8524224427210758,-4.950319991991323,-1.8007286933505082,1.3441809018731974,-2.2080227680070403,-1.587136583143147,1.4431630854028143,-1.7633862850223536,1.4351351081458723,-1.743730247364899,1.4492796185816899,-1.7516796260560035,1.4901832252241078,-1.6511143024917052,1.5371456678442765,-1.6471183755399121,14.560020867286955,-1.8203832522318513
30.281443,-1.881908984615983,-5.178319690441392,-1.8088671141708554,-4.884419225422564,-1.790047768598298,1.3407567546096826,-2.2075090507405757,-1.5779168117046092,1.4772736334597756,-1.7444910398307971,1.4194394592573298,-1.7753075599115942,1.396895137657014,-1.8099568737531346,1.5568177406039305,-1.6763804789857266,1.6808153859622388,-1.5870815319382428,13.792009291311377,-1.6348113046292407
30.308555,-1.6947368994838887,-5.2178576841246285,-1.818580818697781,-4.957205253126493,-1.81176355012074,1.3317233974585287,-2.2079451082914003,-1.5878503285759544,1.453063751990803,-1.7428241952544252,1.424014163976862,-1.8033532685998057,1.4280725983641702,-1.7802002048909518,1.5717786447500541,-1.719290835157878,1.572604643087839,-1.65880370032262,14.258518941724834,-1.9460671496508193
30.337666,-1.9363145329867932,-5.031136540805334,-1.8062588162806426,-4.9831933501370544,-1.8084962830790747,1.3331898118125611,-2.208544980960992,-1.5960496641672814,1.4297905375518885,-1.7482704237664894,1.4012783762725662,-1.766643477280191,1.4146083438960309,-1.7867217953269756,1.5308176396716127,-1.6740935919888285,1.6013470900490572,-1.5152978215491943,15.124327448871805,-2.7022317663052555
30.363572,-1.715670829002013,-5.167239162391709,-1.7419008599325625,-4.983370608493146,-1.798212490475906,1.334834023078488,-2.209234054680743,-1.5994783615259343,1.4376241058956238,-1.7677233075152239,1.3950614750236332,-1.784938533205313,1.5073223866180938,-1.759637252679944,1.488762864670127,-1.7724175637051607,1.4872125517873989,-1.6432083566685285,14.727406677434832,-1.7512443568383296
30.3933,-2.0422057462848344,-5.0595451286908455,-1.7422611007871251,-4.938707290272776,-1.7735134315754542,1.3134260366515143,-2.2086673186917514,-1.580003342622848,1.4206183922452695,-1.7940590648586865,1.4097181007756578,-1.7592523786741823,1.4340687696438896,-1.7922924056859586,1.4953965730333034,-1.7656264741095835,1.6196231074009853,-1.5735511407627536,13.456645716486854,-2.298288284944232
30.421706,-1.8958857669476032,-5.061950810217336,-1.918199591649297,-4.936677769774452,-1.7707803191728286,1.3413733004679684,-2.2091131351189093,-1.5738967487063342,1.4412309901979032,-1.7995880774676833,1.405523864024712,-1.7985993346030809,1.3671249464381874,-1.779147918495829,1.518687074045577,-1.6665030348817003,1.460873319879672,-1.8330503962474696,13.930035944797632,-1.7782925532301133
30.449152,-1.704146580966423,-4.942608567661534,-1.8626994999954802,-4.965569160708798,-1.786654692336427,1.3405375989527908,-2.2090157429159443,-1.5602437889714602,1.4269574127979485,-1.7949664754399601,1.4068306386796137,-1.793518195275208,1.3907106468347772,-1.8489083685414214,1.4839313203269928,-1.7342054973752088,1.5163428745825733,-1.7232499604764007,14.023374934010361,-2.2950463275430155
30.477679,-1.8025557411046291,-4.878704064735359,-1.8416854204047244,-4.946851628723428,-1.7673725504905524,1.331989736250301,-2.2092173849331544,-1.5706868217581027,1.4479584586559566,-1.8096252473642696,1.384275383269827,-1.7862404681227055,1.3788838361589075,-1.8205068158047122,1.5325523149513345,-1.792720822751732,1.496583429086292,-1.4652783625114552,13.552289327434096,-2.3248146595629637
30.505724,-1.7408923973626818,-4.871703818697723,-1.7690698495447426,-4.994358511922705,-1.7777428195627492,1.3388662980571686,-2.20895743363957,-1.585974603794125,1.4769650009128694,-1.7714761210491174,1.4009234683155813,-1.7971056643983687,1.3811047747725151,-1.8507987085134279,1.424390490064845,-1.6854980152991053,1.4175667837853096,-1.8169224363487362,14.0735585996018,-1.932883734488596
30.538881,-1.7111111042385128,-5.03815557744718,-1.7945954565487536,-4.920055925201185,-1.7717565873406407,1.3325621160045131,-2.210014275558213,-1.609121110372617,1.4739659905541014,-1.7826294416470676,1.3893088415285126,-1.761459534242411,1.428899272190736,-1.8586136597139769,1.550351269427947,-1.7368214281744316,1.4588630535700904,-1.60037349780014,13.711544472814404,-2.2476184314664556
30.5775,-1.8732990052400524,-4.9109811890451,-1.8360767687809714,-4.87308116556288,-1.7949513939081227,1.354981563417075,-2.2095168628715376,-1.6067195718422598,1.494073423914831,-1.7649777971421587,1.3890210905258065,-1.7803440661942844,1.3936157423039077,-1.8358290991323318,1.5151983883189217,-1.755076164469801,1.5774297286696353,-1.7100755863317258,14.068310451853009,-2.1910458127777077
30.606037,-1.8231914176013622,-4.927673403904632,-1.7767386870773816,-4.913484918904481,-1.7856767286442214,1.3443347392732374,-2.209732345141397,-1.5990689622143701,1.4703010705624535,-1.7708025895455204,1.384182020363433,-1.7731179551732004,1.3858128525454279,-1.802102186584843,1.4935369364342777,-1.841607445882022,1.5024099832043931,-1.5736211780380334,13.693384268404428,-2.2621332555643585
30.634498,-1.8650308919060954,-4.940183513472963,-1.8083656853339356,-4.931593975523825,-1.7755423039292424,1.3346109005524698,-2.2096874182758586,-1.590378328991573,1.4668853138875624,-1.792123624513338,1.4086700665808893,-1.7930709122290556,1.4170971539797885,-1.840008698855318,1.448637427412926,-1.7924639785169407,1.3612734673497366,-1.7579022591577156,14.259503774969513,-2.332942867381882
30.664763,-1.863807363104856,-4.956113463567145,-1.7137176213959646,-4.98915115303683,-1.789944995131022,1.3234453187627624,-2.2106286969740228,-1.6072061985676547,1.4172750323366534,-1.7865801434158453,1.3757584106441405,-1.7957016087149749,1.4216342209774802,-1.8630708382966334,1.4615673845926485,-1.7290105854818512,1.4683085744891744,-1.6695729188625419,13.499928798488467,-2.1365803650157327
30.692238,-1.861963685680254,-4.903111617354438,-1.7804803744946172,-4.912513578293886,-1.8191962864455546,1.3230899017483102,-2.211509428365071,-1.6185813890714567,1.4021183353124456,-1.795962523238197,1.3723462857892792,-1.7865862019289662,1.4190519345808263,-1.821548193800431,1.4255575970771774,-1.8046608080028377,1.5219630009151506,-1.72833415750814,13.522503989231904,-1.971275079062484


==> csv/lms/results_10mm/m0_i0_e1_t30_v0_u15_n20_s6_d80_r100_o640_w1_g0_a0_f0p000000_c0_l0_h0p000000_20240502_221735_phase_zero_mean_data.csv <==
timestamp,w0,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19
0.201147,0.8749735874023323,-2.3117761068727156,0.8692402917430144,-2.3133107286522336,0.830161336947746,-2.2998216602380923,0.8785238918681002,-2.3170688628819915,0.8407779131599883,-2.2867587389059985,0.8111398014502414,-2.333637812112298,0.7942691500354812,-2.3707888936250394,0.7315914394412031,-2.4331507706256588,0.7177529658920496,-2.37533899307167,0.8133578845523778,-2.27104380268265
0.22937,0.9417566456226723,-2.297481408162182,0.8160497583379531,-2.3049790322805888,0.8390413958253959,-2.288708918928619,0.8683811940022692,-2.3338323294934895,0.8445065479220022,-2.2924456313963186,0.8221725090424358,-2.3224766193883464,0.7860123799012053,-2.374558403705502,0.7263201200039272,-2.425288828658427,0.7321311437203247,-2.3540153489606612,0.7228834690052499,-2.391820453768398
0.256433,0.8935235820023734,-2.2160118485318114,0.8562258193424755,-2.30896176547515,0.8123714036688371,-2.2830293052371906,0.8772468127169919,-2.357151462162499,0.8364509837320075,-2.3133529814706724,0.8417466761636501,-2.325377411666335,0.7731003347640424,-2.3753941675983548,0.741734446680579,-2.445092597141953,0.7199351763088542,-2.406417420453546,0.7514691445232657,-2.245649014310397
0.283357,0.8463776016338692,-2.2069077831699015,0.8766434601130046,-2.3150086131616403,0.8137055361559589,-2.289292861514662,0.8778131646200429,-2.3688301073229137,0.8349061642079048,-2.3110472291193367,0.8237831470407599,-2.31412019637347,0.7966373200986426,-2.3880356496875885,0.684926391148192,-2.4476610839232085,0.7408061454495823,-2.394855393637407,0.8121204068083545,-2.389476495282861
0.312126,0.9119125619374984,-2.298485290117916,0.8190998428678212,-2.345254516233744,0.8028090960232569,-2.292696829761139,0.89972821629808,-2.365125504622531,0.8531048128937159,-2.2950465595670053,0.816163452945856,-2.3489303559902095,0.7761347323101974,-2.405792609695878,0.7185976241726737,-2.433383453303408,0.7236043085569557,-2.3559483730196344,0.7804888320249099,-2.320378664296855
0.337846,0.8598663200023108,-2.230715492036799,0.8514779318972924,-2.337047435727001,0.8559260003683541,-2.2895811106707824,0.8894315328132761,-2.3536018621915438,0.8364160158506558,-2.2847589389276317,0.8104117377729854,-2.3579674076437525,0.7768189876970745,-2.3768340547008373,0.7323053552414214,-2.4471297782431325,0.6814046253577398,-2.3800881810199446,0.7563198322956969,-2.326328785443079
0.366659,0.8106079554610496,-2.3017557956929693,0.8142497460780019,-2.33274563798621,0.8220239302845642,-2.30542344187359,0.8951604588129791,-2.3605745171473766,0.8426809426250943,-2.3111840776801573,0.8105620162732029,-2.3313316722781674,0.768621479558461,-2.4094114331061616,0.7571070825813693,-2.3637296739702034,0.7229944515289046,-2.3906729604758024,0.749573034781887,-2.3243677931917026
0.394363,0.9437575243486168,-2.309532890347905,0.9014631030795685,-2.325136711851726,0.8422610705228004,-2.2924919938009554,0.9044187562412958,-2.3946381093535654,0.7910493562603206,-2.327378007413693,0.7974811899924299,-2.327385084058308,0.7864383412466507,-2.3441658804098773,0.7056902912435834,-2.4386304486461854,0.7567413995395483,-2.3214392532343466,0.8236366343042231,-2.2756624162987213
0.421578,0.818919659557176,-2.294834263063378,0.88816510303819,-2.2794405531691537,0.8497219155940053,-2.301930475387478,0.897467853459577,-2.3797173774319145,0.8412060697544864,-2.308838252880734,0.8335890484497114,-2.328819033639948,0.7462486959681691,-2.4203643255003477,0.711662655476456,-2.4212339555033746,0.7258422693052532,-2.3845079264666613,0.8042216440219918,-2.3152841051043587
0.448626,0.9169088721721688,-2.312495608585764,0.8493379267808824,-2.318294965014798,0.8304939126426896,-2.2576304875542705,0.9301053625678622,-2.3986817912343827,0.7823355641549153,-2.296001285738667,0.8158393173141596,-2.3635619544577096,0.7619857034499466,-2.395612389582392,0.6915824144701707,-2.4665339133001485,0.716463396151289,-2.385964520729388,0.8186416954786329,-2.0466153622886947
0.477702,0.992670697795898,-2.3590270199853465,0.8860661101259305,-2.3591056510228396,0.8101819547338684,-2.2978197455617173,0.9337420546409548,-2.39190542332207,0.7710135809246893,-2.292085063315178,0.8195697772106462,-2.3750605692201088,0.7953497284536257,-2.4024364501587927,0.7227845853483752,-2.392138803148467,0.6677006426054447,-2.3647560532605434,0.7819814937880532,-2.4054827723104153
0.503626,0.8590449678776751,-2.2486264404786307,0.8672788948077681,-2.4314897773016915,0.8639409544156085,-2.2841718444178287,0.9467650546591402,-2.40720850107164,0.7565151918434136,-2.3343867835538066,0.8275643461815644,-2.334155884446859,0.7325517942937182,-2.3584381897328957,0.6878663891230088,-2.5416670432443205,0.8679714808821154,-2.4821427189087237,0.9075520871567226,-2.3000968131210735
0.532385,0.9530955847729041,-2.312366142551649,0.7858469478967215,-2.2992766495367913,0.815089876568785,-2.3400192320295417,0.9255614613829318,-2.3922008073087953,0.813212073190626,-2.323191782831208,0.811610341301569,-2.3422038302904067,0.8216021100211134,-2.4000987044817874,0.7245499591927488,-2.3594832134595523,0.7264712436321293,-2.4062575577915037,0.894614642212118,-2.3624075139626153
0.560528,1.0847045418502907,-2.2261288956171867,0.9660708682811198,-2.3483498854926266,0.7600655217379495,-2.2684553734469035,0.9506033878997325,-2.4126952567195366,0.7913499186807833,-2.320010743452798,0.7734710283256178,-2.3303600514216756,0.7974435046908499,-2.340080292245369,0.7057797511577966,-2.4451443833306685,0.7248785021475401,-2.3782727923565234,0.6763388810763884,-2.437921732025164
0.587559,0.9935681680038166,-2.286556813988414,0.7655379060828695,-2.293668666056548,0.8494442295968123,-2.261541020467822,0.9657193498187809,-2.4121574084323076,0.7620756242948574,-2.342914376782337,0.7954203190441219,-2.3616955178442467,0.7872263579954525,-2.3911979915064507,0.7062672409296181,-2.3296402829160385,0.6713910077009447,-2.411309540700258,0.6615720885311553,-2.4360304004884252
0.614366,0.8471833283066541,-2.2566981655298974,0.9027332090153718,-2.3063095410656462,0.8482997541363615,-2.3030671502626014,0.971340114738399,-2.41321070589761,0.7246298006106658,-2.282216196483171,0.7757493947146179,-2.3018868939793924,0.7846505530766181,-2.4803631536014064,0.6954037100747045,-2.4851535510307823,0.8390227776418521,-2.4980251845842427,0.9134184391924622,-2.500455276707214
0.644381,0.9264360447234381,-2.50569399667833,0.7960509813385792,-2.3401442317450925,0.8413072418443446,-2.248773361177678,0.9870710008228838,-2.3966403628339163,0.7712487782613328,-2.3227020124036635,0.7776977185100721,-2.3164048923354987,0.7922574011849908,-2.4040547409967097,0.5873503299260842,-2.562355249629256,0.6752605789122088,-2.3771188381858006,0.5992373788333708,-2.3668942909493036
0.670301,0.6500786899461074,-2.187276495879627,0.8469336928853156,-2.167341778356373,0.8364215209884757,-2.331203767757655,0.9991038522549264,-2.4375422092005015,0.7371625472570099,-2.306998457622118,0.785441287483108,-2.327815047042075,0.7403013814276198,-2.464950165417988,0.6488139045488868,-2.4634470377151105,0.7858295747855952,-2.4337086770850735,0.7651746456168357,-2.504718201839344
0.69892,0.8605144657856764,-2.3613415165071787,0.7529372509690029,-2.279030040867521,0.806057686393231,-2.2015000948425603,1.0057693971483077,-2.443744440320437,0.7170405353895053,-2.3089556015835373,0.7668131586342435,-2.3410324771178708,0.705519009035019,-2.438333590739588,0.6479849186197825,-2.4066581169523826,0.664076736816819,-2.444032209189011,0.7365826807572513,-2.235732209547111
0.726778,0.8620182416559702,-2.0604942799135886,0.8718761219070308,-2.4224199821717116,0.9050406005150502,-2.2752419568820987,0.9983946951351931,-2.5218912956778667,0.7938108775372954,-2.351356332054024,0.7977213760123921,-2.361309424206458,0.8107011655712832,-2.486320386465674,0.642255883660854,-2.3881938070277724,0.8015672772251063,-2.4916597760646964,0.6084621318684382,-2.482038638982581
0.75347,0.9742277014061647,-2.457578633542433,0.9590717333891678,-2.389839796676157,0.8592873309265016,-2.1991293058506733,1.0364252531063898,-2.5451529442287657,0.7413623935605117,-2.244965236269713,0.6962685105652084,-2.333217847824907,0.677568507618162,-2.380142387284415,0.6340494040506576,-2.568712930203232,0.8926345631132024,-2.4777887479100693,0.7410465282465577,-2.442312545729791
0.780493,0.7866085976741973,-2.139306273074282,0.8743166598530707,-2.163973440980637,0.8918480507847649,-2.2536184193703885,1.0250412341604116,-2.626233299016084,0.7061020708840098,-2.3297202012760625,0.8146317617342558,-2.402349850560777,0.6849896304961368,-2.380406870001826,0.6832189917271805,-2.592189665624722,0.8381498553209613,-2.36924044816965,0.8259784995460516,-2.636749640316416
0.81173,1.1200047276723621,-2.4232601796873543,0.9635806522713666,-2.3512785248151955,0.9020659579718745,-2.311955033599771,1.0724944981238334,-2.585656541531719,0.7929290170156057,-2.4009166542125473,0.6867678608031147,-2.3378716512237347,0.8180683733070487,-2.431991352220399,0.6064913239240172,-2.4623057287520753,0.6984414124702896,-2.5927911354410225,0.7076743708080935,-2.158236058337942
0.837612,0.9310074903318653,-2.466992513094878,0.9427548607774471,-2.133781510031697,0.7232690822585762,-2.2052611497605787,1.043986609737789,-2.5614384303350572,0.8001059522577638,-2.3146249137554005,0.8149896445806797,-2.4282441156318386,0.6831653407396804,-2.587029154253701,0.7579587599863283,-2.4788982215031132,0.6039862205835064,-2.3658274090612417,0.6323090484615225,-2.5314208411659314
0.866725,1.277165087748076,-2.2385142006801138,0.911169717815522,-2.5084731454852727,0.7957917403507396,-2.2039625320586906,1.085957446715414,-2.4706929685038617,0.691418401645474,-2.2738633956159027,0.5706318121901002,-2.373982928738376,0.7290681247656036,-2.661888550936167,0.7092627450674834,-2.4201338027153176,0.6747577779489469,-2.4146939211470912,0.7127261846951621,-2.328374830744372
0.894006,0.8240257850500141,-2.350163187859587,0.6995837309975765,-2.5542235020600583,0.859369301844407,-2.2755850312931414,1.0950441677168747,-2.5398376736817716,0.6118688416129531,-2.332036352229358,0.7354985403741099,-2.2955660649679244,0.7079511872803997,-2.459279139378711,0.886759260396117,-2.4897500477368486,0.8076570296315468,-2.5255060756246968,1.0238142734815872,-2.0814188649375884
0.920682,0.6617966029857455,-1.8569714072017984,0.9903460011230006,-2.6250311052118014,0.7721646325270042,-2.270841896467672,1.1093507204292519,-2.4820074232847005,0.5584239842485292,-2.4647632809169044,0.7005290201135261,-2.345777014595835,0.868948581408045,-2.4756230880999888,0.49991447529532945,-2.392273355012007,0.6890705419083824,-2.127095611335282,0.8899916950886656,-2.2230514456476245
0.947701,1.0784460128960867,-2.3962753973441036,0.9453595980873984,-2.4504777432266285,0.7603758256518595,-2.3844418626300445,1.133924724802807,-2.4992160816652977,0.7086792022545111,-2.4733702063669862,0.6583299831558944,-2.38138664957146,0.5985867027439412,-2.3951975807101737,0.5946662388870507,-2.3459021569507867,0.751032873968046,-2.563669915616728,0.9078438952727517,-1.5264470064529352
0.977059,0.7536034814057502,-1.9103018027052954,0.8684898093286761,-2.107574993120201,0.9648262563333512,-2.3527634106081017,1.1435271158013185,-2.699484366798432,0.4725331656272065,-2.4390843906417152,0.6850833679859035,-2.421493691534186,0.7785556357746564,-2.4508179488870647,0.8019055024414761,-2.6812398215318125,0.5351716706536968,-2.5087715025034774,0.3946070975974537,-1.9616472250066554
1.002912,1.2579602372626424,-2.5497016411874225,1.0434182968776915,-2.80652567494213,0.8823762151469182,-2.2226032279759718,1.2111471470963346,-2.6226136598008365,0.6868104409197446,-2.275548194837354,0.5758171130340477,-2.2904499635177182,0.7181369047391698,-2.383487439747778,0.3803551193139393,-2.8486940759589916,0.21357741621247708,-2.7176514244044943,0.5877782802599327,-2.075286783076055
1.032106,0.6260215764490691,-2.299106838231261,0.9130099659135947,-2.261872661313824,0.7246542188520244,-2.2669797917036787,1.1867913500910539,-2.5886198770315247,0.6350332973615657,-2.5201648735786377,0.828304870104868,-2.3976805946327238,0.47027243799847895,-2.278319834168354,0.482847635094361,-2.3798860838178184,0.3252307245400133,-2.555713979645929,0.8399946571429318,-2.1311149688531383
1.059847,1.4037950339390783,-2.881719030211351,0.8077800365545985,-2.1608911995433155,0.7157831715622913,-2.407527129497946,1.2905079636195618,-2.482412088322619,0.52517813282018,-2.3067143646497117,0.7519938598372962,-2.4302319078612897,0.4431456939866363,-2.5043341033190725,0.6383927594988204,-2.5580968706428022,0.4474301852966448,-2.4582855636635044,0.34395460095725533,-1.2925227824362644
1.087036,0.8321919744388815,-2.049128270720122,0.8030519714430584,-2.169692612699309,0.5969250505274742,-2.5083111958073814,1.2521942483431048,-2.5729757577183165,0.7060981024110488,-2.252474329503835,0.9517660535326101,-2.492163231968193,0.5751090279802553,-2.647112359918915,0.642351058684307,-2.434526905991941,0.2593048980423723,-2.7936277906155227,1.2412387896981532,-2.258927188129577
1.114148,0.6168245088002068,-2.2723101049596055,0.33455916495513593,-1.9080791181400374,0.8634663059612672,-2.317764743682384,1.260468632394705,-2.4845049243217048,0.28558923408957376,-2.3302550121927275,0.541388707128105,-2.418331660229601,0.76763209099428,-2.3933519833917765,0.6599164437284468,-2.634698015030312,0.6747752840621927,-2.8274923149643594,0.9771485916399603,-2.1153467357936098
1.143595,2.354130343813022,-1.5531073534341162,1.1865599731076872,-2.121145082635648,0.5379980553437087,-2.2632140253537947,1.4046894273956427,-2.5479501611137723,0.37352426275400086,-2.608778398280206,0.7288207973169357,-2.7269627982948106,0.8757451931443263,-2.6336777721638827,1.1778906795204889,-3.041952125319553,0.5630081654213689,-3.075919270905893,0.9836041280340426,-2.770686130696494
1.169463,1.731333814683267,-3.7399331043443187,0.5861709109627421,-2.1421708989223855,0.6987814316000936,-2.203094204314518,1.3740440969269787,-2.458424754851469,-0.007243947169392485,-2.163557971746534,0.6060889359226532,-2.4315205978789196,0.8652890864593343,-2.164480195302542,0.6787958221875092,-2.475132282247932,-0.2813237310231932,-3.199570276837545,-1.812458252498764,-2.7639535372931565
1.198663,1.2673044041007209,-1.7547334406179593,0.533576274545106,-2.679575830351286,0.5844612525222731,-2.289396710401637,1.3774253507114942,-2.5705177011025784,0.5500789485161728,-2.2731003760443875,0.40502305662684235,-2.184449969016642,0.4501243686907838,-2.6440229944012192,0.9000843150097975,-2.6132243432615234,1.261020705985394,-2.868572822663095,-3.9318373994646043,-2.387103315288141
1.227034,0.6108658735653352,-2.7987932714171277,1.0242551265093027,-2.477761809071979,0.7343241030461902,-2.647354112008531,1.4991017707357959,-2.4443765150139125,0.9074584405555096,-2.2468706869003032,0.9155753581104591,-2.376622994513441,0.344196955678877,-2.7168463836670385,0.3918181555798282,-2.7502516473305256,0.6360463825107564,-2.061699984897773,-5.475133195334981,-2.614957965124403
1.254101,1.3256182182263863,-2.5078653275153315,0.20843411181066665,-1.5041732518622002,0.958688608155077,-1.4269936339111822,1.6432101109259514,-2.4576328770969535,0.06752331333214467,-2.1692127932362206,0.693027062216336,-2.4945721661054683,0.843371177877243,-2.4882123653282013,-0.011425965996247364,-2.3309227392820806,0.4310607099372095,-0.6069072247074419,-5.918102333384096,-0.19472731833157028
1.280355,2.52458198091406,-2.264886303331283,0.5783652113737286,-2.2695962847006004,0.46454970205619067,-2.7205368770758933,1.745918432742385,-2.5102425525542986,-0.001156460605841499,-2.2354098300338667,0.803951977504659,-2.0635001464380007,0.8450638182717027,-2.588230187820409,0.7697940004869931,-1.95597959969003,0.3345484123817848,-1.3465221087806907,-6.1740925007104215,2.7254368184592375
1.308822,2.0074433272384447,-2.647978115809067,0.3655593172319527,-3.082275627552063,1.3708146240048802,-2.0627627911430797,1.957029574307291,-2.457569489305874,0.27428115542195763,-1.9367076652495627,0.47729370310486663,-1.918543530409026,0.7032448009493105,-2.3982146232306745,0.5023526048974867,-1.9125046533339154,1.150497292265204,-2.8240995313050914,-5.42967092375904,0.5201593526640877
1.334514,0.7792839581094632,-1.8461419893972497,1.5668601786549572,-2.276952574683021,-0.22762335245830606,-1.2141289187311401,1.9234878579966945,-2.3425376409747094,0.4253124903870328,-1.9097026544501468,0.4778430865025879,-2.2366667228729944,0.680576002845968,-2.1385885293480342,0.6738386920567545,-2.624962453040724,-0.36856877324107523,-1.2496878960938458,-6.392778723728268,-1.163419265490294
1.363692,1.0928239547568201,-3.119191133530877,0.5115554636747103,-2.2958266121887214,1.7403785331726986,-2.1636536375640807,2.577353161470354,-2.4114521203213193,0.2711718901987102,-2.0932430968647773,0.9873302041557775,-2.5334774588740965,0.33980830984859856,-2.1558399210301036,0.4285385053334902,-1.1277074856364186,0.5386967957147994,-2.346659361912612,-6.233388824569834,-0.08719745420440665
1.391728,1.536886985340513,-2.849014174047505,0.7689746771557996,-0.8144017671153099,1.1874651461074783,0.006210929561492149,2.8346816816516354,-2.4286608617645027,0.869796718030256,-2.1215744023135636,1.202752689329159,-2.5793059394817877,0.6302317454735186,-2.3952297741423436,0.4863293944957088,-2.5027088834932036,0.13585036235415154,-1.4532958212393663,-7.179994997056158,0.4951847996395009
1.418818,1.938747887446753,-2.79575799216334,1.2725901197339715,-2.7706698200571234,1.5533593602703564,2.7104585937888914,3.304620609129003,-2.4925864333828933,1.050111929401311,-1.8090673471198473,1.046098861373418,-1.5621727230820779,0.6735078972258248,-2.4332818942998546,0.7286108612119673,-2.622835179892376,2.1016300075930325,1.2193714006359648,-5.583609876019892,0.10979809393890949
1.445729,1.719722150774455,-0.6123765962018265,1.8897283140807817,-5.792499948610574,-0.539704516807056,1.8737973404935069,3.1901320637498625,-2.397605695657263,1.8692673526515462,-2.1513830264581446,1.045124991857606,-1.895509721212331,0.4804899746933965,-2.418543751160362,0.4390625156320747,-3.0936944209626343,1.6833267662183213,4.0290926808714635,-5.829869765368942,-1.1377495861376115
1.475386,4.372956792574293,0.32224031960561744,1.3512410511453037,-3.3599903463658145,0.3189897931059803,2.691020169892589,3.4867627445071943,-2.3700943972909756,1.0551687959620792,-1.9505673091976565,0.4770705483272269,-2.2678929899596962,1.0821182617240623,-1.7749671182898081,1.3649276597149569,-2.421356783897908,0.9360665262616754,4.362807411367177,-6.713996273184033,-1.3607256261780314
1.501494,3.8982818516965048,-2.4961266925367314,0.13887323591887285,-1.1708875926220736,2.1065163245410243,5.201596495371243,3.7105977932862695,-2.2969731517119243,1.3490017859633692,-1.7680371537536763,0.2612651465429345,-1.6162879510229198,1.127341429521969,-2.1777194406248963,-0.25177717452275034,-2.7133368324565037,1.3364959063260817,3.132208884628525,-4.927220358008887,-2.954748700803402
1.533096,0.9641248546376902,-2.958562317640043,-0.14061793846183862,0.6619262635022742,1.8147505189937403,7.93697817109755,3.6502744663132582,-2.3823907003212867,1.5277738471681501,-2.034806517360633,1.1101927991313216,-1.9946952115710481,0.6168394516882275,-2.547834828470528,0.3918550418396,-2.301499684759111,3.8154711553206666,4.449361420138475,-7.822990999493241,-2.455051232222773
1.56167,2.838918350090316,-2.4824397640806266,2.130950587199934,-1.2032167455549294,-0.03835866183977393,7.158399263281358,3.820881202616608,-2.491847794138505,1.4277660987191052,-1.8742127688793908,1.0063123864170769,-1.8546203419260463,0.4353583906566956,-1.9646095289672576,0.5811053704795436,-3.1256926559751794,1.0204913478275288,3.781317001541321,-8.90671911946383,-5.393339750267868
1.588663,2.0961022313193425,-3.4287142080841653,2.514006292640975,0.20679305662148278,2.535363687763735,7.582534042378214,3.796316175375776,-2.3984054521021307,0.7074290213081224,-1.448083746872567,0.7442341807943773,-1.240030519248077,0.7068504255335243,-2.6066999924598164,0.11474788940295125,-1.4619817295251154,0.7258153820113318,4.072675143294713,-5.872875289664263,-5.038645973239129
1.617312,-0.1848682192614313,-5.241131504600991,2.53454025857884,1.4812096626678353,-0.3485985138689015,7.764027663605228,3.8482910490307423,-2.3537336588726205,1.1822554837336685,-1.764256427645491,1.3906488872003682,-2.4847723915241273,0.7974098014993332,-2.5465960374328604,1.2371536317254497,-2.5989014501822614,3.446692518614825,6.815187050336663,-6.055706792183452,-4.115755659217607
1.644486,2.200255280523601,-3.821649764219084,0.8337711384829678,2.494023404171115,-3.2996851767684516,7.2098394628276194,3.8642797074565998,-2.4305612327116166,1.2218509476643025,-1.517859783402936,0.9758788235178123,-2.080244766119651,0.49659451896216406,-1.406183449986123,0.34705585174109016,-3.0944446156005228,0.4552911477571178,3.989891418915529,-7.989618509484002,-7.182129376703255
1.670378,0.03289505427004826,-0.7740189412215049,-2.2257035368777203,5.340917153344313,-2.4113164970578356,7.8515093269934795,3.846322118277246,-2.2967739836873324,0.4063788490589976,-1.624708480693016,1.0530957028714307,-1.7988594670786138,0.4281631530292599,-2.724820471699334,1.7852600538625376,-1.4488163446266569,2.43468952737293,4.477582811975379,-11.096028934045851,-7.1661902969916484
1.700645,1.661392411124501,1.3646345967641547,-1.5221359130311223,3.3646496806233928,-1.7046530484854425,6.78143794025798,3.8736579063788668,-2.2991470932592857,0.8921528130629302,-1.5921577152215804,0.43119225489754276,-1.9787455029314955,1.1346031091214601,-2.0208955178937997,2.48267050464024,-3.0319873282093464,1.06000743911634,6.5420896846347025,-9.983663447876207,-6.292437365621915
1.730465,3.3041394217024203,3.5748141539651432,1.142200677624411,6.488791727016394,-1.739136492401452,6.741926626948371,4.030815765079215,-2.343271553439341,1.122508091857008,-2.1294816640788734,1.1836683995528519,-2.027341882362345,1.6833399810212182,-2.2452675580073347,1.430646303328174,-2.288751383022979,2.2803885519584903,4.334168562961876,-8.061856694265977,-7.90063887035922
1.757939,3.663020432383289,3.4493471411024856,1.6888978225658389,7.1020610576575445,-2.3544574865366132,7.077260321789871,3.990155743669768,-2.3093307797258715,1.191093461475035,-1.3278352066210253,0.7277863270649956,-1.1488289923486572,0.3483112542927558,-1.785236939838466,0.8283271637046592,-2.597187876123139,1.0899001123803864,5.628599874425046,-5.633290205852779,-8.618071834396968
1.791077,1.1504139296189202,5.382774124238759,2.2103122625193716,5.636506221733874,-3.536292063646598,7.487023913430179,3.971177835132515,-2.3378800649554514,0.6698019758990583,-2.061863372655467,1.4057520890610005,-1.4246150126295456,0.7535497868814894,-1.8725509306523218,0.853764235713326,-2.363136016221729,1.3709861171832802,4.430417993204135,-5.276463956372216,-5.691902087711671
1.817198,1.7381450634739832,4.863232658680073,0.8049266753758307,7.115452297279849,-1.3215439742002073,7.460121058578048,4.046784299933982,-2.4470567201217395,1.2998553784465445,-1.4828830556571448,1.0791062727701333,-1.7501853570935193,1.2771993037206335,-1.471263261116471,0.8327637903177393,-0.5170413070600084,0.8281602092767856,3.9904501972066715,-5.74241737994936,-5.833889754666146
1.843398,2.118591312658885,1.9891285766419902,-1.7091058866956528,6.968252598268925,-2.0444401304406092,7.037927593160693,4.079814334823852,-2.569559302260791,1.0283039543779002,-1.5842458909635229,1.229838835015242,-1.3360172131767791,1.47840833071538,-2.1376201734395575,1.4875208911669489,1.0472812524956001,2.8973920210237267,2.309513653159592,-4.796060418328619,-8.675367615283568
1.878744,1.1843064248690531,4.592947290065602,-2.1789142596130033,6.6301295619065534,-2.283457398863628,7.747424496869101,4.157534483681021,-2.2984926160808343,1.1423396480976518,-1.3066679023462495,1.2244421740402207,-1.9650033785227865,1.028429900464373,-1.9382746664519261,1.1888401168275051,-1.6534907253608984,1.4534081960598382,0.7906653540696801,-3.4153550678787767,-9.436641234633425
1.905165,-1.6383559650102069,5.221109978890906,-1.5452589567240442,8.22188673663519,-1.585055268388499,7.359006655903678,4.112632923674177,-2.0770604333943856,0.9640088632638235,-1.9031790033385725,0.8108336036828547,-1.1439914859729001,0.83011529480563,-1.8234816697087768,1.738950897883906,0.6143854584283245,1.6345719880612888,-2.0770815299995173,-2.4700367367173035,-7.423333075799745
1.932219,-3.8282546093916894,6.254219126641009,-2.2264823032341408,8.555215527005883,-2.3086777051131318,7.7521817478693755,4.127018678483964,-2.2790211646036087,1.1146436773769088,-1.1972340079942179,1.1141707509226766,-1.862974084620085,1.09223082644114,-1.1663998492456136,1.3954045690737529,-1.7519819217907708,1.55130075094674,-1.6815800157233278,-5.569295709566871,-9.73185770419079
1.959931,-5.041604709926041,3.2436005531040433,-3.0426134880019595,7.351036213889253,-2.0956959116167964,7.538817224972441,4.161030685497678,-2.199324454573239,1.2816171447397793,-1.6805505577940378,0.627985464749193,-1.7236356149223755,1.2738806845715245,-1.428823301666734,0.4384101327584075,-1.8811448857903335,1.1089494361359842,-1.7856288745693414,-4.301250101979296,-9.085049862312205
1.985963,-6.751939097469434,4.741776810846195,-2.6644651307182348,6.977712494817071,-2.086058520136839,7.386054249226628,4.2118522568764885,-2.089005563334082,1.1264248526977838,-1.7397797613517727,1.121450883213359,-1.8316038775280787,1.4607180777465132,-1.4397131272037031,1.4017802401814619,-1.825814232788264,-1.8398218215399997,0.16546029749513,-5.0617118078359145,-10.631049554842567
2.015589,-5.5485362048799365,7.691714492361802,-1.015801095548361,7.443211004192449,-1.7469252431632074,7.480937958312637,4.184070228218532,-2.0051696371276178,1.0326181522931908,-1.7920744832442381,0.9273690203335958,-1.7998780040598936,1.3591436884439885,-2.244216582134749,2.668137415749839,-0.6598355843022035,0.10417463000513846,-2.849332192917916,-5.9274556001664696,-7.821953723961493
2.0438,-3.7645562321374286,5.422145333886807,-1.9203981043011407,7.938440288501411,-2.044151343382242,7.3059055784385984,4.187407946730948,-2.0061753093459975,0.8201188755741895,-1.7601210796032074,1.3236397893664789,-2.4231594445684825,1.8180574671115761,-2.0583359787872344,1.080895992452731,-0.5408940267868995,0.5078962432029059,-2.1923598648361544,-8.309918592372808,-10.268077138188882
2.070775,-2.6721327168622473,7.303123117947162,-1.9074920611150188,7.2216408933370975,-1.958919404040415,7.238156643264793,4.1809392562157734,-2.065182798471949,0.9675176906532661,-1.9806771058572972,0.7857707380623269,-1.9942201033214297,1.419347943448788,-1.4980441055439624,-0.05483111108208679,-0.562106891991006,2.6149450649895205,-2.3204406705501635,-10.508503055808587,-7.929183421337253
2.097683,-1.0381152677189014,5.9730383822204285,-3.2225198420727645,7.531250839475011,-2.3071193679972124,7.432229944077273,4.223131341028035,-2.0719737691118265,0.9550730356323077,-1.397733255480671,1.08252671387968,-1.3453459785446722,1.223933243120361,-1.9224588059500025,0.11680438470276086,-1.962271885673933,1.4917044147560587,-2.32184812100522,-9.444508185365475,-8.355761370458373
2.126961,-2.1096328715561916,6.779913461971745,-1.7507104503323137,7.302161989529154,-2.2412819290048445,7.348092315049687,4.199993285470448,-2.2173803514871864,1.0427079423924481,-2.010144461086045,0.9387569709107431,-1.3560963459469968,1.3238287924542536,-1.4161343511027393,2.3608255444068384,-1.5194938213950522,1.1595941488841484,-1.2879682233096608,-11.433303870978838,-9.781197885230332
2.153088,-1.1239351260594985,7.847911581786401,0.05670241433137961,7.1636592851265215,-1.748890691168599,7.441793075642562,4.241646982738336,-2.1588474293808058,1.2821329923364972,-1.7982670421107336,1.5985921707492252,-1.93201582703473,1.6984079359987005,-1.9475063812027842,1.673457967118295,-0.2743952321143144,1.5278472413657542,0.10850971262654943,-14.100809255881032,-9.133690610988982
2.190455,-4.118477684377325,8.159296529408106,-2.3880365728810924,6.5535694961889135,-1.7788195988242306,7.473926029172329,4.235933563476214,-2.2077750879891735,1.0948144112443998,-1.807737602772079,1.2605720527189495,-1.7302136507957475,1.506626401619576,-1.6188852552284403,2.601511761154785,-2.5405841746121474,1.65325356426222,-2.325964125200616,-17.197570396958213,-9.476456694943117
2.218965,-5.665634216609613,6.622749069993427,-1.861604612039224,7.392280008709266,-1.921504771412153,7.619374091250869,4.256450903701387,-2.062264390072917,1.3587862506906803,-1.891605330082765,1.4230624643909269,-1.8315639702397286,0.4445440476934513,-1.9443875375103241,1.7385826759318086,-1.8627755362663707,3.021616456424639,-1.663914489884081,-18.583236000341113,-6.391235996189918
2.245965,-3.160577983441627,8.901083731753026,-1.3120947892932746,6.546615803203261,-1.830127264526883,7.419738741741774,4.254531380603243,-2.1218035633318615,1.2407300828485408,-2.012954561870323,1.291154959269178,-1.902204273944608,1.2454489837577165,-2.106625976624229,1.8921403090952156,-1.8094825662613758,0.46362370099879724,-0.6440695254331829,-17.56665952684688,-6.575177152791685
2.273061,-4.727180888933551,8.081312336161725,-1.4931692103929919,7.314327018620741,-1.8922250784555255,7.550378861444091,4.265163399565052,-2.122582442733172,1.254562449448697,-1.8260946462309415,1.1857614544202326,-1.6248176989051986,0.9509101783106545,-2.3225068367708515,1.2298681525211461,-1.185509492215378,2.150213510924736,-1.5259985235143179,-18.347029234910156,-4.344460448129381
2.302511,-3.930455533413951,6.605462933534019,-1.5395240778341255,7.512203898937836,-1.783142046406243,7.660601330408272,4.289617464273584,-2.091965838585745,1.3362699140964622,-1.699161260072553,1.440009099070862,-2.137913009509344,0.6893402179674695,-2.0292350913485127,1.595027249930144,-1.2040826583683495,2.8049697780847196,-0.645716329804274,-20.529727969826855,-1.8027652338213187
2.328803,-6.878111663473505,9.51670610591107,-1.9592204808820688,7.773536184073899,-1.8316780285342726,7.620967421055035,4.285849732299058,-2.085074092184827,1.5440118865832047,-1.7439835812541902,1.1662603313173099,-2.0223048130003205,0.9693206713128368,-1.662316982456352,2.1583549171500915,-1.7371282197372926,5.599337295855565,-3.4810058619086335,-18.52844913745164,-1.7956649402032971
2.354782,-8.936484497772229,8.220305795444087,-1.9315428057745139,7.193944890424618,-1.9035815372385212,7.545219088663067,4.308455920101443,-2.1755192528501337,1.4490137032541817,-1.894197585764814,1.3015901450264304,-1.7132583049480072,1.1642637721329478,-1.6303689160309227,1.465889458996554,-1.6312291964804955,7.127900437136089,-1.6392492581027756,-17.45114227079831,-0.5742140877823027
2.3836,-6.54236290501232,8.368843965514252,-1.6008560423502967,7.375967636546071,-1.7969164708544525,7.43114189668745,4.313123042976741,-2.1063647543075232,1.4617388330676309,-1.7826711069508872,1.2369517617620718,-2.1310069518889736,1.484301360032107,-2.1678200522021407,1.9051602839246367,-2.5212575218380455,9.663275941715924,0.19624655142455383,-15.468025265595807,-1.535590652408628
2.410753,-4.251613794369289,8.499967019278213,-2.146980705378801,8.231187456235576,-1.5679785558648935,7.6080438289335435,4.340905652301782,-2.056775578815703,1.532033181546146,-1.6677525563950364,1.3718404190999431,-1.7464877672607004,1.1206694029519666,-1.2419343573575838,1.6447184795654262,-3.7236459817557415,7.26473320459016,-2.5746202270412,-17.153371297349008,-4.622271068928669
2.43765,-2.174031198544357,5.705851649590301,-2.7167914975311884,7.32616403241422,-1.8115347204481487,7.910081399220971,4.340259014929498,-2.0961379330642016,1.447936162097023,-1.8812702453594778,1.4003763482146812,-1.286045015090053,1.258345249489048,-1.7144358638212922,0.7649522253728004,-2.0322625900431106,7.862737874686158,-0.7721855439376596,-19.803256275339752,-5.021545935010357
2.4669,-0.4775601166820959,6.813328192678984,-2.142112440945254,7.663356298662105,-1.7189396817084983,7.66120863017483,4.340173568128478,-2.036452711001093,1.5702870467458665,-1.8033783753306678,1.3706120254759433,-1.6969721640771027,1.388401621384913,-2.100418953766546,1.0377904652766934,-2.943673019237844,7.421630949063882,-0.6903155152168067,-17.028246997938652,-4.680340976929094
2.492743,0.7954311016574767,7.829002271732207,-2.1947016855480492,7.614035226899175,-1.5285644736193118,7.671412487967224,4.358360126463683,-2.062987623205019,1.740875908331831,-1.7398652905177112,1.4746432117414126,-2.012443804575591,1.3025946822486107,-1.2918656862337707,1.9446096590476853,-2.4146063611807107,8.347699798576606,-1.4132405778648658,-17.139288554688076,-1.5866198428664755
2.527919,-2.044387886671579,8.046864492105655,-2.066456784818546,7.847662068577572,-1.8584207743925094,7.715651433892434,4.365343923237809,-2.034559840629774,1.4446493599246732,-1.4301871218012463,1.3675681474605346,-1.3178714737963004,1.7748483493269236,-2.20431581357001,1.4747878339910516,-2.1562787660030276,7.807213088293867,-1.9567494036506339,-17.29919205684561,-1.1368189906668216
2.556431,-4.118477684377325,7.553235376259737,-2.0804718372015873,7.4737381065035,-1.9837688496694008,7.864552618373751,4.378355520565475,-2.015197671144685,1.620334125151068,-1.799301700428943,1.4492645555206245,-1.5992215640536869,1.53209785554046,-1.7949361559928205,1.4603301638894814,-1.2992560500983836,6.538766152999321,-4.871168490543008,-18.35515165572477,-0.11293301446314104
2.583359,-3.7180817816494782,8.840828024809008,-1.9826414327155832,7.3063928891547185,-2.0419709641723283,7.530227600224175,4.379296544370428,-2.094540872162951,1.5207783441856302,-1.6302153368743555,1.24215402693952,-1.5771565061138892,1.5007315193681696,-2.2412703000002074,1.3356650557422955,-1.5239299193015587,4.5356863481357665,-7.315129164151452,-17.019784937682317,-1.9517272012385516
2.610506,-2.9959954184279645,7.5235274708392215,-1.9251475734498265,7.3984370617467565,-1.758980783234966,7.521300692359486,4.389279078846228,-2.0790840110646718,1.7180593338112202,-1.6765632223509817,1.236355291463956,-1.737948298178817,1.498438870255151,-1.579884571360328,1.9118130016025006,-2.7782864614335496,3.018497733546248,-9.037710127744555,-14.113109434338453,-4.755542726560453
2.639744,-3.635959297483365,7.4640451575289,-2.100990636450083,7.3300252503005705,-1.9007016174215625,7.531541440667663,4.386420805191943,-2.0503591086347552,1.3380002371365445,-1.6979550410909716,1.5992913129513264,-1.7069313011163427,1.4043844824518894,-1.7630117761660582,2.770480205756066,-1.86368929506212,0.4082991463467915,-9.196347613868607,-13.528046078254235,-7.20378320561193
2.665797,-2.236525114514656,8.181530752796224,-1.7084423406397928,6.925129074271325,-1.8722111185725032,7.634954728312104,4.410171349250065,-2.005697048566481,1.4308564340569534,-1.197827655021909,1.4910761772790222,-1.6007679040265035,1.6746916185018945,-2.109861125510392,1.1334576322391854,-1.657155716781715,1.050969009149238,-10.18678272633416,-16.528623894873963,-9.40681059504929
2.700874,-3.889814247199963,7.529068723803542,-1.2605225725591467,7.455444011574976,-2.0498124173293193,7.670923098240084,4.39944295370995,-1.9605757272910722,1.4326901754282981,-1.8304175571616377,1.7785880395969627,-1.7492658984168024,1.581421397935034,-1.8715086203673323,1.0974908779891381,-0.10451834591837529,0.26784187293073763,-8.46301150371677,-18.374833905468883,-7.343216943342664
2.729697,-3.1148446381383534,8.344423227591449,-2.2858326996027105,7.773536184073899,-1.735056827441507,7.689200425882591,4.403323761793882,-1.9795283088303712,1.4343301252421998,-1.5267676067184144,1.2259593811493383,-1.3901439202862564,1.9494120523597318,-1.3414496993269767,1.8699839888487007,-2.052220591471421,0.04457121291266481,-5.675235188751592,-17.385407277003637,-10.35910911107587
2.757026,-2.258137979834554,7.21404862716266,-2.4445666921147167,7.598943870864359,-1.593448174690901,7.6247376406377105,4.402037753711188,-1.9882072439985874,1.5052316324479704,-1.7161150677001893,1.2487450956894555,-1.911993503571829,2.2109790811594863,-2.0535326372425384,1.639965470887338,-1.5501699174875678,1.5317019839611152,-7.3054657930997315,-14.729511711671467,-7.4474443131053585
2.78405,-1.7833449857351744,7.516416021781621,-1.9148659072351468,7.647520463036482,-1.6884104501242356,7.675555847947505,4.391211329685787,-2.0166500479067526,1.4908796044650185,-1.8542565963418856,1.3075684915186552,-1.3816139303688768,1.6541788326050386,-1.3752799837227925,1.4177704334969303,-2.4848117138398313,2.0011263580820944,-7.162711786160196,-11.67887050431578,-4.915402694902001
2.812854,0.5218307823830604,7.80009282277733,-1.612135444366346,7.156932981924778,-1.8177186350554486,7.52934184035877,4.3858451501625435,-2.0794176134831357,1.463991728871932,-1.571996045530255,1.3609418274241614,-1.6148714822963222,1.531994448914759,-1.7149507139080526,1.8177712270155193,-2.395308013202463,1.8268056466103748,-6.798747636231079,-10.593065764126452,-3.311253471612453
2.838875,-0.2920471558035872,7.130392060293144,-0.8524698083879931,7.5545227413839635,-1.9488381151088845,7.560250923650835,4.367603723416778,-2.1083007932005207,1.5327455430754995,-1.721252885101494,1.8437415921112312,-1.9124493755876564,1.614412225664406,-1.9670809773252984,1.7255294205167429,-1.6991827691974475,0.5011229412815527,-7.219732081626974,-9.20530941395435,-2.367851838158312
2.86628,-1.43885255428235,6.785893654055598,-1.5967709526415244,7.318547230810942,-1.9543561813014325,7.629358976909874,4.391791471924144,-2.0692379569519996,1.6465355593328512,-1.3991233128431337,1.2893712273896951,-1.3466049639362356,1.3534807538290528,-0.5860072619987808,1.550317039822717,-1.533607559134319,1.8822215928570405,-4.448464645415447,-11.64651045983225,-2.2471041642617604
2.8967,-1.5361528387838312,7.104303345935331,-1.798816770503569,8.252049994355346,-1.8829887625501582,7.35511655016665,4.375659361521169,-2.0579262113311483,1.5981237826871166,-1.3851159390125483,1.4057772486093538,-1.5874532616927803,0.8327713101750325,-1.307734495606093,0.9818181225129469,1.062559749878319,1.509220644051286,-2.3895118751454545,-13.276859546595496,-1.3017109518923178
2.924786,1.5929733955249061,8.051237115002506,-1.313021646938092,7.573208207473275,-1.8456328260437886,7.76474066395058,4.368972741733784,-2.0279279714473573,1.8608532886631983,-1.732060982622197,0.8962512058416268,-1.6823897742790161,1.8590726852916122,-2.033572190264919,3.2904015136673306,-1.4797244870660415,0.49110963724634343,-0.9269167041681171,-10.417134616834039,-0.41016339982815864
2.955486,4.097444372253879,7.491015674642802,-1.5365497076916117,7.415431421290082,-1.7149862199614765,7.65723327325441,4.36894213474497,-2.091341954643584,1.5312637758515724,-1.511934598151902,1.620146911988344,-1.5905026978554948,1.0548209235210535,-1.963719212165802,5.3767002501594146,-1.1847347063382527,-2.2935007940419334,-0.4252692319572607,-7.54116314843644,-2.9563017349957375
2.981863,4.40183693950626,7.7237642177298085,-1.5242627828368247,7.464497055479184,-1.718711161561251,7.5798859155008556,4.345938391317846,-2.0881915170714467,1.7275865200923137,-1.9889126951748446,1.3099048234351867,-1.7943778350826196,1.399627584180537,0.31568008773855455,2.331696127666856,-0.41765216710086256,-3.252688702188283,-1.6509784201557869,-7.843321814603458,-2.347252008826417
3.012701,2.367901351633721,7.720274624455073,-2.2426240445790504,7.44970989738229,-1.8560559878138527,7.623270988059873,4.335890866231546,-2.1414529410774574,1.4685648868132246,-1.9342658736181764,1.2898973648741308,-2.099122080493882,2.6974769419292155,-1.7647590062861076,1.1927080935230823,2.119634163041774,-0.41837813787146455,-1.6004993457236516,-9.33987741834719,-4.9597230468053075
3.042974,4.804369256113752,7.7861473794734355,-1.6011600927045098,7.326055965038625,-2.043094747896456,7.794621380376453,4.321104549761132,-2.144814607854831,1.4268987379932514,-1.9117336342417508,1.3344007585858542,-1.479964615806751,1.7568111646575497,-1.4669454251423917,2.1448005595138993,-0.5133917604272235,0.32954834955512297,0.47960254102234495,-8.356318571914764,-4.5332074864840175
3.071358,4.409943688374843,7.5323688691263015,-2.3127466280175755,7.740798280965898,-1.9220460114945221,7.468721810006411,4.309378637459909,-2.152380568169036,1.3913481393883693,-1.8579813626205712,1.0499934628028116,-1.776034818165585,1.7760688977470944,-2.0699654603502657,1.4245420012915073,-2.599861477796223,2.719180676513775,0.2891626342532725,-8.861550616738006,-6.632421846360701
3.099672,3.8015293566225457,7.426096282009569,-1.6696474485084705,7.197489803860485,-1.8272580119707085,7.66197438349112,4.313329023753193,-2.187753322540118,1.3425948940210584,-1.8866513700215974,1.2895816637831417,-1.5138588446732244,1.082910255676711,-0.1655761394512268,2.0775381043219117,-5.685564510125873,2.060350612996767,-1.6642625963263653,-7.340880323195568,-4.948490265027736
3.130051,4.578843385640251,8.445630948765533,-1.5944470126599677,7.652966931889518,-1.867021188392523,7.496702420468656,4.267123282714039,-2.186824529246665,1.0499397581796042,-1.290277793469533,1.6681364117188038,-1.5723343902953526,2.5345709467887287,2.821845385495212,2.1460521327284594,-8.3971194112723,-0.994772926917532,0.2990639844190566,-4.824362159828537,-6.003332375556456
3.157026,4.92977335132498,7.3069456302316445,-1.7327655002153923,6.727006441801705,-1.930808854076666,7.502631411033741,4.275502305422497,-2.2313922780081703,1.2275786041423435,-1.9767005053059046,0.7819864945038255,-1.2785868404240508,1.643128003031905,0.9665954861863184,3.107164076751884,-8.340786914628376,1.6671928441169193,0.1158898627662536,-3.7174601343649845,-5.892931960105097
3.18983,4.7441780560709885,7.225213156487133,-1.1925750964755544,7.832156078183636,-2.047108324095937,7.419085201400212,4.247572284366351,-2.2788402162141836,1.1406607423968111,-1.176550378380639,0.8481771711558206,-1.2695308144004016,3.013651034656081,-2.0188723136788504,2.4710290895230465,-6.290255087638474,3.988700201736771,2.0289195358273133,-6.3294719258241745,-3.0803732385020752
3.217656,5.077600310912576,8.555405624987232,-2.1090666161557126,7.619472942848483,-1.9714311304660959,7.502307867041493,4.20950006049218,-2.2441207364108307,1.059661157612968,-2.3700493842959967,1.2799828381860572,-2.346254670308388,1.0153949921852645,-3.3187693016978317,3.2077056942909614,-6.619974340293805,2.707637114268966,1.4882393600906199,-6.092071791614437,-0.8238141704696826
3.246144,5.2199000208296145,7.754670730013166,-1.8984361199677071,7.258231782710866,-2.0165199823213835,7.395123113351832,4.194046481647694,-2.3204336321786676,1.145049696582949,-2.2140898316240403,0.992460762070315,-1.816656463551926,1.2744094511622495,-5.161263471161368,5.649311702219016,-7.860254501512857,3.845552641552354,0.6135926028792563,-3.3709136563416005,1.4604832933836545
3.277036,4.2795696038576185,8.719603994762894,-1.6882393220786043,7.389146332996036,-1.9118208110240287,7.364305516280767,4.186553809843264,-2.2998888830533257,0.8597305405302499,-2.1734532329343503,-0.12388406907234278,-0.904049088587119,1.7654565435618343,-2.325974934433814,8.371947215758814,-4.878633237694633,1.382183970549294,-1.0136651294382448,-0.9913118241508456,4.5728554152472345
3.304362,2.7071548227758186,7.0760361800562075,-1.9495809838867906,7.531898105935145,-1.796413685539802,7.449925308513458,4.19153529283904,-2.294239143781315,0.7243105805728159,-1.8935806110579838,0.9961473928521266,-1.248370861330896,3.2520244972601735,-5.219272939448207,6.749298829273229,-2.4934537319602175,2.3568273706881966,0.8254574634438661,-1.4278838081956806,4.940183073050781
3.331941,2.367150666025245,7.823177541729288,-1.9063182644869088,7.400323361496347,-2.081221341236498,7.420621947269639,4.152955850363758,-2.312678299212537,0.9674902282159145,-1.4339559209349906,0.5300722959997782,-1.9872094750671252,4.654466971855459,-3.044798884383049,7.52826465558964,-5.2865543470299325,5.000496965435478,2.1922936099155184,-1.571680187269286,5.386659767509817
3.36199,4.291966066188241,6.811860953948853,-2.198511350452951,7.616391537118343,-1.932873036582505,7.397554170759891,4.140647479868006,-2.377966133707164,0.8426793317937319,-3.0694007189688652,-0.25072408233941407,-1.6922378923923325,2.533443640812672,-0.39115562498567336,6.777095361186398,-2.4599403253871497,2.6610709689653875,1.3834641868345603,0.12697698776212768,3.4256228195563736
3.39043,2.9043376483794074,7.171292131133282,-1.462434966710851,7.534566590254752,-1.7687743177149793,7.397554170759891,4.121148069892117,-2.272211020351776,0.826649052196433,-2.298525365855463,-0.4283777576988419,-2.3083177101223065,-0.1314228646044955,1.8613674266646727,9.443126592300917,-1.3276811049850248,3.7500254568829057,2.2821856200436454,-0.5654798109800802,2.977103801039061
3.41965,4.145993146549457,4.643949817878063,-2.298216693907949,7.328418250627815,-2.019761309290762,7.6139217626494435,4.156370000958805,-2.125890918574962,1.0992931116127105,-1.5476672163029124,-0.2001585264901792,-5.2325187570095455,1.1660393559956166,2.054625249321543,9.173853461339611,-3.008237848662675,5.958093985149496,2.568935005489756,-2.4064880085153755,5.605112085121289
3.448673,3.2560653006396425,6.973411375905783,-1.3003398796978676,7.120140105359971,-2.0480140508373528,7.424710535968825,4.188096062272885,-2.181683946161142,0.28278183033869486,-1.8222445392344702,-0.1593403401882472,-8.0940464631739,3.291094964237673,0.6616042522075151,10.50968790282392,-4.028541864219443,4.53247752609616,2.664968057593514,-5.211856809231645,3.163478559443991
3.478848,2.0467733599959916,7.189257353259638,-1.6294994624355619,7.465923375707742,-1.8666017710164466,7.730053338578922,4.128241648135975,-2.3258725984856246,1.2160971065430217,-3.333617070697789,-3.016709500409625,-5.849840544298962,4.712227377283325,-0.06825140848055009,11.921308867131232,-6.638416169226276,5.2347318011425354,5.108906952178171,-6.885373288942087,1.673626026655583
3.508699,1.4998529446844728,8.666783959587704,-1.9658126390968054,7.7821909818591095,-1.7640109007472329,7.489270033701734,4.136635499701448,-2.2455265907676982,0.20483993350200866,-3.096347038239325,-6.115009345317241,-6.970037674551502,6.831820731135218,-0.4082268426106828,11.375466518073008,-5.971767954365212,4.348457877634034,5.1675344020212695,-9.451187778604886,1.6459287089301675
3.536877,4.571863643364111,6.941493373874154,-1.7873859347636667,7.175898199008269,-1.578591550035215,7.30164761444092,4.1042918250715985,-2.2186307289898566,-2.3293305833127476,-3.528968500942698,-7.935800698277257,-7.073899907006973,7.548586079158078,1.1866819443721794,12.2589251160707,-3.669166586638997,4.404771425358666,4.093688215983086,-9.329025103598354,1.8108404221548766
3.56504,2.5843703905412223,8.714381314778258,-2.6004091383750194,6.95213981070315,-1.8273162852896043,7.295852156838846,4.08898936978014,-2.311259681947503,-0.4888914003373344,-4.680011634806189,-7.439670789438528,-5.189203586960424,5.2787580826868155,0.6556723238967211,9.640354374963232,-1.707518041283619,2.2994659732668707,7.021263617391117,-7.5779509045547355,3.2583625248752006
3.596385,4.396492141607799,7.5323954121122645,-1.4710175421455973,7.663973932921061,-1.6503937214809243,7.345934254561004,4.049804165449048,-2.1932053531398306,-2.514506452260889,-5.108585225875299,-8.725944838637977,-3.855557050725234,2.978205997568893,2.015274949272643,11.408031811954455,-4.598748907117419,4.9045114875650775,3.9225600319155256,-10.062563775285446,6.008166872906777
3.623054,3.2400807993295686,7.30755989021174,-1.8194297011721576,7.838981510485917,-1.8741788392259568,7.62819969632501,3.9969690495671912,-2.8333715699128135,-1.8200661996082892,-6.632343267714046,-8.112435535596818,-4.6256960127497555,4.024468617466868,3.0390814375575443,10.349762452099895,-2.893090944840944,3.1132137163741564,3.9743849631633807,-8.155683228146813,4.481625560035045
3.652783,3.841730147335625,7.680553221220613,-1.9598792910679947,6.870817268776322,-2.085900064972399,7.397962992819655,3.9670966769349856,-2.570909258442464,-1.450325339150894,-3.856583887615781,-7.031066010552461,-4.615073302390318,2.5960961505354,0.1660745728726892,9.21935401840091,-4.0416453500325975,1.631365211124203,7.062366999673053,-6.138255941946824,7.564146430370451
3.682892,4.3046904424330314,5.464473997281231,-0.9683165834461249,7.855341727706925,-2.8108025040922877,6.775881219129483,3.8388937592924837,-3.374349220167622,-0.6010540758260248,-4.034908609514354,-4.467324695321503,-4.955443590050974,4.367830725433933,-2.0478944051280368,11.847926781099096,-4.674474686160174,4.576489756359155,4.9825865867540395,-8.186193642598711,6.807399212896439
3.711547,5.647568687498364,7.441577025276127,-1.785615355837885,6.914052379939127,-2.811470236503289,7.067997477688107,3.7746138182779507,-2.8696749093242584,-0.2404274115259344,-5.579402137275213,-1.793924137684702,-5.008909349012697,4.7435123613943695,0.3517459037990719,10.829077922341696,-7.553852765473977,3.7805666768061887,2.0760769209462975,-6.596535881530675,4.401350404845609
3.74109,3.735702602513238,8.439076951807023,-2.2479160484676894,7.631508268558129,-1.795833978893254,6.4787081248410825,3.7198147916280804,-3.097599675022179,-0.8073091987293215,-4.768304239096589,-2.0761604874374204,-3.8122270791365547,5.139911267198921,1.3664104540684268,10.241539645088245,-4.798331815745373,6.601242613716809,0.718596404719099,-6.168061155622655,7.153567303600063
3.768994,3.906378284419796,6.681618447019127,-1.622995605955636,7.0434460901615985,-2.3552969188288353,6.9228078833462074,3.6519503245304072,-3.6715401102527223,-0.5847553370187497,-4.844025495690554,-2.679563646446108,-4.41519857092443,4.677677851793102,1.3882569444634911,11.102629280896679,-5.780236897807504,4.624467360343828,2.224319497713452,-9.1562763050605,7.694109103925748
3.80025,3.8178567318144436,6.350128327769145,-2.4361040638501588,7.125857091386591,-1.8613641604976892,7.265913208672302,3.5358226414352445,-4.350427625108207,-0.9341380980916899,-5.096742652938714,-0.38204446550061694,-4.175035915048819,3.8058253888753555,1.30761236460321,11.041039684662634,-5.409971354885166,3.794370066828659,-0.1595559413566564,-7.261474482871998,6.785217752433388
3.830052,3.3487188227414473,3.900468277127639,-2.2711112670556877,6.195571688738566,-2.1456039644058085,7.478793646956543,3.4888599761056187,-4.085604820345457,-1.0010760530396345,-4.869164287395719,-1.528459821578742,-5.917213902440222,4.2697654269859555,0.7790015305050467,11.897889311080162,-4.087187807035997,2.7497917338191264,1.094598365808561,-8.503979944402838,7.729608002182918
3.859308,3.23693548591845,0.8858192187900438,-2.6297875464432874,3.994924554550449,-2.4037743207200397,7.269484590881112,3.3879293751230417,-4.23074951733294,-0.8305548728728532,-4.369713008747059,-1.5612369890343765,-4.861579690166209,3.521120642259706,0.9780075667816702,10.544972926871303,-4.598748907117419,4.261246218192783,1.7587860924240275,-6.557108788598895,8.86636809751499
3.88769,5.920221931130353,0.8460410357481947,-3.2712389898595684,6.714848702956027,-3.0486852478333923,7.297295823497682,3.3840412980431966,-4.321983890262141,-0.8016018288456722,-3.5988553556194676,-1.5769981769289736,-7.099495005500783,4.0230926388705495,0.7535210290201719,10.833741500562576,-4.233077150272795,5.5463315935345,2.499657825731207,-7.4218373093278265,6.553775840090118
3.918457,8.617808285196052,1.688406515183083,-1.448709855567322,7.1803817987543965,-2.960459371166303,7.091770633275603,3.138908469379812,-4.370693898929557,-3.039757536944806,-4.416168298068469,-1.8182084598918233,-5.014982065104887,4.537132416234805,2.190846331431877,9.939328915342543,-4.722334243211525,4.391434224005608,5.193794260646675,-8.106118740326906,7.163087565966389
3.94577,10.439402561401838,-1.2585203163062588,-3.649259211491283,6.606819911064929,-2.198398418114615,7.132177360898643,3.190719994832778,-4.568538390101276,-2.057963831014566,-4.6288810302339,-2.577148329339682,-5.776319551793861,4.56232364543836,1.3367047745761744,11.774246949348951,-5.270968724916114,3.2478673511120566,7.485399021091761,-5.404497748416468,6.964309961408432
3.978773,11.085400238795884,-3.92396774192503,-3.738068371495048,7.188829811302355,-3.303589980622017,6.96415665698347,2.8811130276779218,-4.711324491477325,-1.7346434650246592,-4.189917513603431,-0.2864644045882789,-5.3117129035173765,2.9472020698438026,0.44909624874502485,10.131265526343824,-4.458718744089729,4.516380581225498,7.4957903781400335,-6.70789981394348,9.85566454856271
4.006949,10.119888907911571,-6.384811429169926,-1.6618109292756087,7.240293827891486,-2.2423405412001793,6.496125227442837,2.8141674075434437,-4.264529446974853,-0.8726296496723828,-4.601148617766486,-2.3780601674684747,-5.623146341854068,4.21972171023137,1.1501494314801064,9.970678744975405,-5.892962100838859,3.6792948997006194,6.418395587493072,-5.487526902730184,6.998692059512101
4.03537,12.194485797444795,-5.961053055450881,-1.5338152254489237,7.8123425156014825,-2.5262261642018426,6.415985220952699,2.694080484844194,-4.366677550609028,-2.4522278894174914,-4.5827254601328375,-3.624378130303602,-4.7742750273622345,4.398920521533273,0.24174889412723682,10.172944715277698,-6.457178723207673,3.0121041013826315,8.115540657725868,-8.60387477902604,7.765571321701952
4.063822,9.280684121864377,-4.091404665803499,-2.047873397659387,5.851262080862906,-2.1831365134120917,6.712218411496238,2.280329716378264,-4.553180374539229,-1.0125785366985538,-5.187019644622544,-2.0013458852880537,-5.789161676102996,3.914782862372368,1.321867285950716,9.779123292122492,-4.543515764107781,4.02854703802056,7.291176601020223,-9.185272174984862,6.4385269822331495
4.093309,9.660582181778377,-5.704986090812283,-2.9888303903335114,7.557947444925222,-2.4222344530646778,7.7314957961295105,2.0769918022496956,-4.610914701923683,-2.5127952350023928,-5.2485094931601735,-1.7773628228499634,-5.212563671265162,4.061349862669399,0.6266094711631999,10.649452989241814,-6.047952453948325,3.7316401834553816,9.053627149216707,-7.171457509990875,5.959186826310242
4.123495,10.047684179455516,-6.148664134346862,-3.706997631546244,7.482672646198649,-2.587327202501624,5.878187387020222,1.8506467633928725,-4.691692907279645,-2.5065855187847665,-5.224251982920397,-2.129261150517576,-5.086951645759475,4.026613215172256,0.5086850648686744,11.132528659336726,-5.783784211786892,2.8092234291810136,7.377064218745564,-8.522161891702472,9.06797464133035
4.152669,10.971705121223767,-4.744766042313242,-3.3943312793881733,7.86926318153324,-3.1302174738315567,6.838564701387612,1.8173456468366465,-4.463488477918732,-2.217192925833042,-4.865469278219153,-2.479440693925422,-5.646807629134351,3.5574944685751775,0.5102643899501886,10.462760210186648,-5.273409231790481,3.595048638323839,7.416719300851198,-7.156667971119678,12.110596280101667
4.181213,10.362544774897534,-5.569742034408406,-2.6332379244362323,6.672005510283649,-3.326449060724763,6.673293825228367,1.6102804569067348,-4.411892713618499,-1.3465795850123075,-4.873710777881135,-2.1843331708529865,-5.533213109002961,3.9878797988530104,0.39404289915292706,10.845001440578374,-5.875106780821781,3.358144447884593,6.003127595494148,-8.9267886313716,12.645377966511504
4.211625,10.065713466399517,-3.8477917460178443,-1.7623528532101351,6.143227087557112,-2.4944805590261137,6.231229811414993,1.5601673617501652,-4.523264126539555,-3.383369565668368,-4.951148406931801,-2.218673500483064,-5.023142005300353,3.956121815978043,0.928709173642534,9.973988221248018,-5.615958774054746,3.9127503647212807,5.348663343424382,-8.757519083410715,12.305890398666891
4.239472,11.902242992369352,-5.971429334549884,-2.0940746489268367,7.360890470253868,-3.3026917566969356,8.284859895739869,1.5115924001430503,-4.678033587233777,-1.976609483687511,-5.481759122490917,-2.5593128402625034,-5.274247915785323,4.25328856985922,1.2155332390257454,10.519910644080111,-5.693026378841213,3.8397683558636,8.04131433673473,-7.6933249708675735,10.665449657530042
4.26687,10.064443774205966,-6.075319079495006,-2.0617675504444835,9.244790126888828,-2.6473285059276894,6.087238830112596,1.5221016148925073,-4.850876409527887,-2.1657291088357558,-5.030498027374208,-1.5483444196777778,-5.157105545431938,4.137908849106382,0.2446738977424774,10.623245595528157,-6.226821151070455,3.5770532482478368,7.653459015307892,-9.594952264246311,11.919147336218218
4.306056,11.456304592415343,-5.618836839228827,-1.994085589562999,6.907533885227393,-2.289040657587891,6.829514736101919,1.3918808752120704,-4.864973293880154,-2.3489671381449906,-4.787637877830868,-2.5025904432700536,-5.396686540642326,3.6420057958152148,1.179783331021912,10.440002622124332,-5.577998814699579,4.561745860478012,6.171324950639847,-8.174002290166918,13.12454723472972
4.334449,9.827952305252808,-2.992586871965313,-1.1512865602506919,6.8948888217756314,-1.7239680619903002,6.128519031575521,1.340281885752862,-4.789172594526381,-2.1047096677163095,-4.985844375307771,-2.47146708052252,-5.023306502064965,4.258672808628258,0.6583112937500216,10.341109207623555,-5.816242335643921,3.1249331300236927,8.17172673186333,-8.461410687324841,15.668764861751413
4.365196,8.995945645840617,-5.63113159671578,-3.982312299071686,7.16133037753613,-3.2717471555183426,7.4507753492614786,1.3288908254704375,-4.85670770850996,-1.9469588611556694,-5.021952094123402,-2.3647798564200286,-5.605851422529189,3.910147745490527,0.5353416234884348,11.315097786241946,-4.656228077543616,4.436543044000441,7.563167224083714,-8.557237559134308,14.30811887448138
4.39335,6.208700154440356,-6.217171075724235,-2.370735559494163,7.382913683550617,-3.153759122956447,5.257505365380818,1.314758419563141,-4.624277318434201,-2.278394009012801,-4.9070302246317645,-2.023916150659366,-4.996623063655079,4.0395812244313,1.3700785094392838,10.08206400251513,-5.637744056859427,3.5591624453811805,7.047909930558329,-6.630285554701713,14.548459114777605
4.420307,5.035473838318383,-4.776531642972347,-2.8351401764782573,5.69534249909206,-2.0325985182818442,5.806905192563661,1.2878655074073175,-4.922972834379298,-1.5645148368231923,-5.081340565595621,-2.2898736879468333,-5.475896990518523,3.953964291199121,1.2629605560939432,10.299974812539165,-5.2410920772006016,3.7445776680209697,8.22655880109592,-9.177670499264298,14.982374476604896
4.449958,4.721781480998137,-6.308756619913376,-2.7678483844811708,8.514691754773285,-3.6060909571746316,5.887508730552161,1.2812278220452085,-4.925133157931052,-2.143939779625782,-4.731932880621958,-1.8628455075181223,-5.2952063595693515,4.199121964662152,1.6601897332920468,9.82239542743744,-4.83366927714374,3.6542017458565543,6.922653551100403,-8.818693669198208,15.348950633393965
4.479126,4.127589055810165,-6.701683487903731,-4.743225021610815,7.274134508636186,-3.291712506886942,5.4335101930490755,1.2191098717755984,-5.033314052632839,-2.849745120072214,-4.994246589559161,-2.143435143015579,-4.638771805459756,3.9821836070724768,0.9176741845178128,10.019114518007841,-5.257999843681184,4.576652637159514,7.5742859324554415,-9.194337755481124,16.710410799726645
4.507581,1.6553277898960728,-5.4867516022955325,-7.757089142278177,6.679822833469471,-3.56313153257551,5.6865232344092735,1.1821732912841703,-5.009569436908418,-2.0157661665359936,-4.962649876981449,-2.6790318720561332,-4.834392932707769,4.053904800678749,0.7135644175748314,9.978332933185051,-4.441340242402468,3.561756105591471,6.683030796968996,-6.965111626632212,17.783948084481008
4.536271,-1.1274256364657196,-4.982698242641993,-8.975817488452895,8.57217347158965,-4.103432840698602,4.97313213047786,1.1977759832542305,-5.038316199412294,-1.8956823561514538,-5.143729599184584,-2.4394680202916548,-4.8445856658487045,4.1026645359387555,0.7604328067629569,9.98104820857633,-4.959316257875275,4.2841210944096195,7.884236699260243,-9.038077471721897,15.105865738164368
4.565839,-2.4565990967755265,-3.749940344243014,-7.207595055824743,5.607738257534612,-3.259550506734127,4.769051957154028,1.1818881576097091,-5.102194826851366,-1.6783123043760702,-4.953522125696784,-2.5975935477029495,-5.343928750763694,4.4599566944451485,1.34381753468054,10.31248510805711,-7.402458792248321,4.182092914083061,7.486805687241249,-8.631673017805168,14.044923191296004
4.594565,-1.5374851198293307,-5.727446717940786,-9.378198762103084,5.729356508883085,-3.3263073221477595,4.545491427234986,1.1519494056270778,-5.16025619737627,-1.800935468295772,-5.137813387146999,-1.9376730627582326,-5.394215991600173,4.579215906661969,0.9933611685775495,9.683438649237663,-5.230450972440688,4.695218372688957,7.179531717127496,-8.952238734352116,13.552814958635215
4.623888,-2.5311725891913737,-4.840273620516863,-11.335588734727114,6.789104843067554,-4.472009323728047,5.279745400801178,1.1385217441090218,-5.017775256945101,-2.113895638762709,-4.876021238923398,-2.4601039543498966,-5.341221618617301,3.901932630946099,1.6574679875879545,10.101007313268784,-5.268919176773204,4.575303436364817,7.104236357239395,-8.803749477523818,13.529738112012645
4.65177,-0.49613424928377325,-4.142014180355007,-9.720677265690654,5.140952469270614,-3.8024849121216797,5.180016793597339,1.1041283324705253,-5.144165229942647,-2.322777429309848,-4.984966558717875,-2.289379301279876,-5.084364134399611,4.035092517901397,1.2619009919556274,10.648316685744128,-5.164065826669065,4.169983747596896,7.685730392625669,-8.147861652290873,12.37437851017865
4.680033,-2.399620109946416,-5.332153243447919,-8.872841217421641,5.7458798022347315,-1.3501442879660959,4.79193027185264,1.1050773136703416,-5.079974863308914,-2.3771562358049967,-4.856674251067348,-2.225125927751758,-5.34386915098873,4.648136696330571,1.0934197610435068,10.443288799871388,-5.381533238597079,4.458088002978203,5.921796487837033,-9.692517982674238,12.527788354975735
4.710394,-0.5914845497561467,-6.732726250280101,-9.993063468175636,5.508593513454541,-2.5935266484593504,4.395309559453158,1.0726524506103547,-5.220375358347379,-2.3614843353392447,-5.1863498957223175,-2.396801470599879,-5.2084902446589005,4.366484652214709,0.9412084964510965,10.344963615984357,-5.376609402826363,3.748250876538315,8.405668781897532,-8.320589032216695,13.447124266072239
4.737484,2.1997122691045154,-7.031585463509133,-8.267655119970463,2.7986976520590305,-4.94959053690215,4.830600355360787,1.071559527388548,-5.082800552558894,-2.2742530237892797,-5.088213288350413,-2.351038562614443,-5.347198253125608,4.006702801855612,0.711988760159354,10.351960143999026,-5.522445065113449,3.4251803370277294,9.202202169712304,-7.665097745603771,13.853525669672816
4.773981,2.337975011624681,-6.436361044231356,-6.937192946632419,0.8429745647638794,-4.169314184429468,5.566369616957583,1.0397322422743274,-5.034256351874738,-2.25130637217737,-5.263942031069908,-2.2534242050556443,-5.53363151530381,3.4475484413962603,0.9094689726805425,10.66037228124024,-5.825933786172556,3.802041438493025,8.637316145787402,-8.73783525022338,14.177084902962537
4.803811,5.429036139907957,-9.019572325148799,-6.813504491637576,-1.5751249538314076,-3.902463340320594,5.150522953106871,1.0629272386630433,-5.006448913630715,-2.430192190453631,-4.993576343064496,-2.5471446078956017,-5.672023642161901,4.118321023300297,1.1547779097068884,10.163160860748814,-5.561832183089601,4.184362694555281,6.962423948090071,-8.037793502469748,11.61041476612315
4.832079,2.6746306536084283,-11.744292123143616,-8.614232052289712,-1.6326507507446715,-3.0777942051776948,5.096318631269424,1.062607259801013,-4.94480873678786,-2.0937076638133507,-5.206437330789801,-2.5444765713952058,-5.321349917103619,4.005021526282029,1.0285008609854829,10.498627052901773,-6.081356229204895,4.117698944162063,6.872246928682073,-8.649521255457376,13.377077281398574
4.862105,3.397432542963827,-11.782806892291244,-7.685366977132688,1.278827354095769,-3.8576769873605476,4.556823489017112,1.0423196660085108,-4.988857229675955,-2.4742452994747315,-5.13333611969001,-2.0888425569797824,-5.24444103170564,3.422777549396756,0.4917251184792514,10.56052111753219,-5.1677593450332875,3.521430000895392,7.751152168229357,-9.148891836019704,11.615564980092252
4.890381,3.8347073491664014,-12.135293348352036,-9.937951652171352,-0.22747731067112847,-5.196024322632718,4.598645653725839,1.0488271130073779,-5.139613283917947,-2.3631388939764193,-5.070684288227189,-2.0678734823272444,-5.4980278160327485,4.303114640020127,1.8066725062404627,9.569808019034621,-5.7172165915267135,4.381165174010061,8.54402507899568,-9.33692969994893,14.083408014641583
4.921278,2.9720947264757873,-10.152399880672013,-9.479973356520173,1.1704273067611193,-3.591767262003709,4.757168678251614,0.9917534337828221,-5.145765377435401,-2.1641946938352485,-5.0225849341305056,-2.15200281537266,-5.77723592476079,4.339981122687923,0.7640519324484384,9.982616025429031,-5.959404785998752,4.308822363163672,5.6998217557904685,-7.343146756097986,13.492480867168325
4.950553,4.946210604591758,-8.596114299375984,-9.681323785959732,-1.7420723050444282,-4.8423130002638715,4.661270881301604,1.0235753216636339,-5.056240695514792,-2.1621384719989507,-5.43847612605123,-1.9167800890862978,-5.562927314445121,4.178106526811506,0.9639727686198493,10.296438503232094,-5.612722074437726,4.461389843873676,5.127389031904299,-7.752827828159843,11.809444067320761
4.97919,5.147811360808161,-10.920475126496601,-6.583993868928573,-0.32744824843529974,-3.607530688687132,4.76835557261375,1.0061713603888147,-5.177970014938684,-2.278219132660037,-4.7625759968434025,-2.052242498701088,-5.463261997263627,3.806171037785041,0.8277296766492144,10.373697538777378,-5.660944267402963,3.996909384546985,8.061630805739775,-8.8971539937879,12.616939745816554
5.007546,5.487373712162757,-8.077965804786727,-5.592782779204468,-0.5016669879578178,-3.8968593476880713,4.381772528081996,1.0170227507235285,-5.021115722179686,-2.2034281573095673,-5.279917208894812,-2.348702657475406,-5.234673926129905,4.57813917733016,0.8410279436330784,10.438001960438276,-5.900142199471161,3.9032654829625844,6.478186184619125,-8.468415662635888,13.473454978124664
5.038407,6.020841049088312,-11.024170541612325,-3.9200319683073137,-0.0489558118987787,-5.145203210600667,4.929321089051946,0.9878947025209188,-5.056955072893644,-2.048796393996776,-5.272504330244843,-2.0663965810843328,-5.157513418700405,3.8474874866096047,0.5255989412685865,9.543931958221567,-5.343348458717352,3.696721433467666,7.5214883419552105,-9.145777917299338,13.640311725029138
5.091817,5.121441066416373,-9.634276638599308,-3.702503275204869,0.06393065495409914,-3.8516423903402552,4.5307485285167,0.9820353863541141,-5.1659203101898905,-2.103549228808368,-5.170588556711305,-2.3039999369603867,-5.425027389599187,3.9676975473607183,0.8800541622269843,10.508915601625645,-5.086888463087044,3.8130566734892537,7.630275848754943,-8.166985194939938,11.915192079505145
5.119087,6.373356361534917,-7.478604647689695,-3.2566853416754653,-0.9217134670693768,-4.3565977829674045,4.181790143827521,0.9639032085544946,-5.27970648217504,-2.095384158934254,-5.052101465420352,-2.1688844213924416,-5.3365914951883155,3.970032137388942,0.9327732063146775,10.298732198212031,-5.03339885926991,3.0759988404945298,7.502872702064744,-8.340592143176245,14.21229932328934
5.170182,3.5935701225707177,-9.250614755146351,-3.2398639072720474,-0.4110741820130857,-3.8898550197377983,4.665016596254146,0.9425798987763321,-5.163972966071716,-2.0562947352846392,-5.0770739007299035,-2.057737964885797,-5.538963283919429,4.098348526985923,0.7106623118423508,10.42403077385832,-5.416998128080223,3.931317606775635,7.247255499492074,-9.381703581708475,12.579357513210958
5.208565,3.6458218482825813,-6.183337760257908,-4.4666440658759585,0.4473104623132924,-4.596490217581861,4.57444375216366,0.946268454588735,-5.178846255275792,-2.0888450511856314,-5.147712240033665,-2.2456159832380664,-5.452248143874364,4.237153642680613,0.8214161982396505,10.526492754870253,-5.785603437429766,4.372843475216413,6.044793913427791,-10.275170418345201,14.060821729028424
5.263925,0.7284979345786081,-6.097583881292744,-2.6680788698248414,0.03300391239450312,-4.435665271361544,4.346962215435723,0.9637499688858664,-5.098561373765085,-2.4851721073009094,-4.968136913952214,-1.9382868068550296,-5.115644541123938,3.8324016138695676,1.2248223080695266,10.187986708957233,-5.734096819390245,4.0550551069379885,6.457708632613822,-8.511299680572053,12.591349504480391
5.291545,3.638406546026882,-4.517001834054701,-4.94222687547083,-0.09262149048242424,-5.3734123233943745,4.11424072209706,0.9920060868905974,-5.128696734942334,-1.6188014749702049,-5.345595545184828,-2.0280200722020765,-5.519909727226642,3.7651112076121867,0.7818596609277351,10.387336826000148,-5.501958464926204,3.9847949807547676,6.979859562626672,-7.715491547723008,12.577855953190916
5.318605,3.331334725229152,-6.678338103370144,-3.912725424046549,-1.9802190593300508,-4.339915850236455,4.118152568157927,0.9779184797423658,-5.065678686783253,-2.1586848981152014,-5.074901564806604,-2.2555228869180803,-5.555246549682087,3.954196375045028,0.7783596623514489,10.660434808215433,-5.552557841415204,4.424597254465315,6.9998336381049056,-9.61440532389257,10.074472665957465
5.345166,4.600858909968215,-6.438850071641059,-2.9733979513664472,-2.180591278535863,-5.408742704287035,4.458235935125986,1.002692290706915,-5.202609651370776,-1.9803637069659346,-4.792127442984009,-1.8459092671703494,-5.631171469021731,4.47901132791367,0.9125178901629257,10.335862321335135,-5.428755164100297,2.42185958377433,7.003629207348126,-8.75262780213736,10.129564327730868
5.373476,3.5091903873951433,-9.325335138635133,-3.687309309393349,-2.134608977128687,-5.133754524523845,4.744692264280207,1.0178376925451007,-5.058095871690608,-2.452839051335933,-4.987560646465726,-1.8502131579354277,-5.42794240941795,4.108359767118673,1.529839165935323,9.787329394859889,-4.757215375190174,4.643831668337215,8.310375845399678,-9.075209290275957,12.449881433192733
5.402168,0.4571893017004624,-10.075216501339812,-4.547873374072211,-2.142292620050177,-4.390390304109052,4.363116606094494,1.028901204808573,-4.937487825111681,-2.2995370074406294,-4.972886529070447,-1.926768079402957,-5.555841781288453,4.56899305105984,1.1104271988191812,10.52575158716915,-5.950567570027917,4.9458118569754,10.500558210914612,-10.05352833101098,13.774218623951683
5.434717,0.6841851980178263,-8.841031593472659,-2.551454261922908,0.8351845617043041,-4.799024983064577,4.606553154236756,1.021712789407877,-5.099198908742782,-2.2666363768234956,-4.903508577045306,-2.448847775165805,-4.478566442736038,4.945417463968779,1.1146998594351183,10.156288256157916,-5.20586485564409,3.63139405275353,7.4708904484023515,-8.268205461590933,15.250678562630126
5.465072,2.8197563506082717,-5.976603270820558,-4.934840982457165,1.1569840623805756,-7.082622408613907,4.747945776583535,1.0492861098363053,-4.9879821311480645,-1.6072128166568334,-4.791124954426348,-1.8818293267896398,-5.848782707753704,4.455225602482577,1.0017591991465182,9.896288769037575,-5.435534189005259,4.037505660328514,7.862115503720968,-8.35850616601611,18.19665642965304
5.495548,4.3923747718836035,-8.286368101251263,-2.7764083481980695,3.27340950750735,-4.377352610617613,4.494101228387148,1.03937590247292,-5.031685138710026,-2.0604736329745323,-4.583117533512624,-2.241241966146628,-5.004940322254689,4.336858177216871,1.2250388059854944,10.38191581436915,-4.757283657955584,2.70606159585753,7.551821722767075,-7.565940815040532,16.17502975427534
5.522453,5.2064401956898765,-8.960432515175519,-5.76842479203167,0.9023441506919845,-5.1837080887349805,4.407744104930033,1.0597784577507376,-5.106387432751035,-1.7193996060265038,-4.776063828764057,-2.173935504341516,-4.956087111111957,4.370399728395864,1.6998414880725636,10.64873798508199,-5.552850286608831,4.048927481094161,7.053853673552563,-8.572422362637075,18.571122602104335
5.556514,8.13883221841158,-7.450543135430037,-5.710166912086943,-1.9692845487586033,-5.289659971045904,4.453448955401518,1.0875882022351542,-5.036767927748091,-1.9345037584175027,-5.071253164782284,-1.5380631035462682,-4.96713384449356,4.2628528255777125,1.8303690930433818,9.16294565292062,-4.576730502442653,2.8683170149301733,9.005042630899348,-7.635051060570531,16.890669215282426
5.582181,8.193131373961352,-8.977535895450423,-8.525480001816465,-0.4097191755076082,-5.1410973276521075,4.337279996836042,1.0933008135374214,-5.029281707209664,-2.222996697483885,-5.2330570039359925,-1.891924462893597,-4.632427006215675,4.769528493768933,2.5407562813723454,10.797117029779407,-6.232301319458977,4.5821241513133515,8.07007724810385,-8.707290424070024,13.836539552915406
5.60907,6.884348105380173,-9.454770816743302,-9.175928128336867,-0.8872077315701999,-4.37620159877498,4.802891024308813,1.0884554324725324,-4.87701609631878,-1.809237389648519,-4.646938325207504,-2.0467447837256136,-5.6702018542336505,4.516597226306242,1.6658445581638268,12.088340541997294,-7.059457730723222,5.158953735612837,7.375954657172642,-8.121250398215455,14.8937502485464
5.63724,5.939533565868988,-7.26048796135581,-11.020220467685203,-0.7311437957048303,-4.653156973300731,4.296708516126444,1.1044888865929794,-4.968308856493321,-1.9930848596688322,-4.438578576007518,-1.4560895016453796,-5.341233762436914,3.7540825956873727,1.457538724247076,10.121920726099084,-5.000516383462054,5.144529952389572,6.360728972903799,-8.599129581128597,13.69005230520736
5.664246,7.026677855477185,-8.601569454569121,-9.809135137370472,-3.4929697085589866,-5.551524597752179,4.503632774078174,1.1410665489108736,-5.050991433460921,-1.3393513022921857,-4.687551357392014,-2.726644301081606,-4.283971375255453,3.8081687579151087,1.3811316894470338,11.194766515972184,-3.8621967334537617,3.131783389458087,6.973098894087958,-8.815167942797862,12.462459161576216
5.692567,4.854670216853325,-10.305774942620118,-11.07141575442645,-0.9051165914730726,-5.060124567006973,4.774459209837831,1.1555356526180087,-4.989696052833523,-1.9380298782734848,-4.44996961446601,-1.453406511055224,-4.305840343126523,5.6145544438241375,1.772453539849044,10.716089734576592,-6.5892891898983805,5.167619013834337,6.25112235119018,-8.30839377870246,11.377191621031384
5.721149,2.7778298975557747,-12.063623386965872,-12.196043343324751,-2.642595733468115,-5.594175307260427,4.362763883827628,1.1929399743243634,-4.961863067131935,-1.4545818131192492,-4.790725029814737,-2.476877866375701,-4.482264351116612,4.786886527871483,0.9323430962693399,11.089757698068414,-5.909608581887711,2.5373717188914346,8.221635510876872,-6.822845898619996,8.689704370568656
5.753877,0.905629362350725,-9.141734559126402,-10.472209280815784,-1.1555885355876472,-5.613344802011068,4.23166705479513,1.1858567995125358,-5.038021059893796,-1.5216859517314303,-4.711265766344264,-1.1244779321268972,-6.118363183387929,5.46284884866658,2.7140255989589317,10.260379805870775,-4.6168537645881464,5.564674651260236,6.45879994984147,-7.225118259063178,7.488354679530587
5.782535,-0.19312319637883313,-7.545566367038085,-9.44379087252641,-1.0291370422884407,-3.920519597520245,4.715945554365245,1.17607699555763,-4.746638482846321,-1.5260421141146274,-4.757775430928905,-0.03472151026680161,-5.006463090743433,6.3227630677384985,1.724305399528229,7.3403138260824985,-4.779570248480309,3.7594438758206015,7.209453299534729,-7.636594468519862,7.857176178473864
5.813002,-2.5467019317352784,-10.3220800377678,-10.355001610404434,-1.490729674391575,-4.476784788955235,4.7719186372589455,1.227058743507228,-4.870210257401765,-1.3435513931045258,-3.947861984480212,-1.6466755833775086,-5.06922324700614,4.777326499465072,1.7185520596837285,7.488169235738017,-6.002523477787546,5.719731661034242,7.731777982126328,-8.029426913411111,8.814919522661679
5.841438,-4.43669572092387,-13.449138583722677,-11.253342937581532,-2.207358259334167,-5.828756803339946,4.8327333071711776,1.2703754654653654,-4.916761121556178,-1.4760772091716092,-4.562760570537157,-0.3562411010874383,-4.198253951385699,5.05742470675806,1.0492597518750726,4.677512712207307,-4.262448330646423,4.83909649102946,9.783512869430549,-8.975713610958424,6.826311498083166
5.870743,-5.237688715377617,-13.811569352111203,-11.5466427549702,0.05159041960163539,-4.803300335072658,4.813202970141832,1.2964592771459482,-4.940540460662178,-1.357809430640036,-4.50509497349833,-0.7195195074831062,-6.3172026934238055,4.955811340670352,1.5685842585697367,5.071221416594829,-3.818784466967363,3.4072699751465394,11.837168932377777,-11.67612728163087,9.813467350973262
5.899003,-6.178193625491765,-11.304704970363263,-10.197726231787808,-1.627421420135077,-5.557257687120523,4.244761396311319,1.2874288241276917,-4.8278529637159835,-1.376557303708961,-4.616438399435172,-1.6866363186726905,-6.3658822786393,5.842144903830361,1.016669038513954,4.689115676964573,-3.125609557637155,4.536482321861527,10.062298064098535,-13.954533735449937,9.746787145405248
5.929117,-5.11233866138765,-9.811788170745807,-11.26659113352522,-0.8531173189957226,-5.600666694677326,4.78200348421327,1.2774299408859269,-4.915513738227255,-1.8457340188710705,-4.735436042718548,-0.5855743866734792,-3.88906219610913,5.225550192194722,1.4199535601951156,4.436668452400591,-0.06531801888317976,5.19232821553669,12.756300916015425,-10.922034639535848,12.843060286660705
5.958334,-4.185431198160872,-9.688886034912352,-11.05787830583735,-2.2953704027941693,-5.154917144472607,4.638412850037489,1.3573766166028367,-4.763850186246737,-0.9523788100225429,-4.612002804629645,-1.8053649703483783,-4.737630922239644,4.00069872870159,2.1580194658035996,5.212951474573573,0.12319349982193907,5.191754682072716,11.130838456217141,-11.039265829939943,11.53381474436023
5.986046,-3.630011380519959,-8.39014293016118,-9.022365446291012,-3.629941376051997,-4.800419482693258,5.208392612368005,1.3919155962942773,-4.652477231829589,-0.8132977550675633,-4.471970406813704,-1.0836925635817685,-3.999075289108884,4.314126931218875,0.7854947213598418,4.747334410438661,0.08697179325666349,4.147430373503034,10.069767366887888,-12.458238640342767,13.615770081199782
6.014681,-5.165905751501169,-9.743685703236192,-6.241897470334601,-0.8633198720750547,-2.626898336168568,4.85092384113878,1.408366608933611,-4.763219428771174,-0.916875687075893,-4.6920430756088285,-1.4006766281527605,-3.101157002696576,5.435378708198734,0.45632759237298387,3.737998606021273,2.162491651924451,6.51696667785173,8.362678588666732,-15.439752565259521,14.253040939261146
6.04609,-6.577028884637134,-6.655595068301257,-5.983921649980988,-2.362087626012372,-4.386032513987204,4.755215505258457,1.4742773488080325,-4.705285996564721,-0.9128345261050654,-4.408912322335389,-2.5449554697117303,-5.371085932995749,4.009397504425548,2.802286337215855,5.21883408561229,2.153012736993441,6.746763457265438,6.106068083725312,-16.809748859754517,13.36970269829163
6.072955,-5.678015366090715,-4.078524118753288,-6.498526834663457,-2.5291038968000796,-3.771851520323034,5.003234754952639,1.5200821665315287,-4.8504347269049175,-1.173079012133,-3.9868717293121145,-1.285682486159528,-3.2551233940151514,4.956353966152703,1.5851219276585304,6.481156973290838,-0.037452353002147165,4.726147544030806,6.448447808970837,-18.822977153356447,13.332591011699815
6.102809,-8.074288580021562,-5.878513638735158,-5.263457447790615,-5.3118728985797405,-4.988612503787815,4.843148929039727,1.5122158602383486,-4.690660828401145,-1.61214087705804,-4.865759167195296,-0.7475185714834641,-3.291955794444825,5.9976716246652515,3.1626578558185345,3.667720560230511,0.515030879497199,4.5970348678993425,5.602131198795843,-20.35138623025433,12.010933867893188
6.132689,-6.537416119480271,-6.578356629658093,-4.440687458889123,-3.350829093013161,-4.597605665455843,6.132247934333076,1.5877187838357174,-4.900498910239949,-1.3847065768312283,-3.615864565263561,-1.0032933992820703,-4.100315607096382,6.0508200775848024,2.792900938018867,0.6176355443400988,0.3689254252314192,4.852358740093077,2.638205222459013,-21.75929762445076,11.063280613305057
6.161191,-5.91486367363852,-6.668274905963119,-3.965433407008874,-4.797199845627887,-3.9957704426703327,4.735841540534796,1.6194331581791939,-4.621279279349279,-1.5757903688349475,-4.501849045256337,-0.8339805294104017,-3.0926500224537015,6.758374534776295,4.576430193627129,1.2474983229251193,1.427003978724058,4.494676544868267,2.4447851105472203,-22.056559297066705,9.774492637666517
6.190213,-4.51229170319704,-8.371466777771195,-5.163383063772395,-5.593294483027683,-3.0905381375095455,5.169631899342569,1.7188614527003572,-4.456702199867638,-1.4382943084221433,-3.693342896312766,-0.20447574940775967,-3.5160007098646324,5.067869324999258,3.575455436301258,3.531163368123418,1.335017376462207,5.150013045767441,5.463678876470512,-24.226350501278127,7.629658713108091
6.219006,-6.270837692148109,-8.417794031348636,-4.912341392976225,-6.083622871324355,-3.1327630365835097,5.0487384609102595,1.677475696894424,-4.565254803948315,-1.2517150120668197,-3.07339202543121,-1.0735938844490358,-4.559518220824495,5.765119889487838,4.363169569758706,5.70402286287294,2.249490469528458,3.8724870120600263,8.337036440808365,-21.591520057851458,8.901204634610748
6.249967,-8.037609917613455,-9.410502754884336,-3.6025882928123214,-5.035852214676803,-3.6201325319805013,5.755111940322924,1.8191413836415564,-4.434086552271769,-0.25721927623827767,-4.232311675382404,-0.677993804796172,-4.125011934254681,6.294040319992665,2.239290750734165,4.429020064395548,-0.2151032089959636,3.2476388006913903,7.329041926951905,-19.542741824655266,9.806191824912558
6.279146,-6.156776850145673,-9.949489311581662,-5.779707874675612,-6.478459992385847,-3.3537435998029523,5.183059298112012,1.949486465126387,-4.429851230200597,-0.21903767382556927,-3.8845427053048467,-0.7625211694418872,-3.842993194624959,5.575620527524955,2.1321258616063092,4.983450186139281,1.1356861184285694,0.18890271632085567,9.146963998066395,-22.614175172926664,7.428636665196949
6.307031,-6.542797094118833,-10.367093482669482,-5.029363944094147,-7.190782633401879,-2.614439960718316,5.382947719031634,2.014245519646474,-4.496384257635161,-1.2421244971463765,-4.94658053355786,-0.5595232309882014,-3.9104426214219083,5.2878084090696325,4.7789482602466204,6.028862962724013,2.8172568699487623,0.8489511582105502,12.025638115257117,-22.473311692192006,6.17065338452277
6.334032,-3.9081575365005325,-12.518967983429379,-8.013747529431091,-9.447929730851756,-4.749029121024099,5.194391171301742,2.2509048279958073,-4.414417849440009,-1.4359174104151453,-3.389208456974832,-1.867411570855748,-1.788971166688027,5.495118653623237,3.434053904843187,5.096143697287346,1.6416635488552382,-1.1865975451580957,9.262462741130255,-24.3315283906084,6.782306101479149
6.366319,-6.627165682365393,-15.464279641851292,-10.195759517210753,-7.032192745797115,-3.1603164395479877,5.894452790990931,2.1570673877537496,-4.007707337367026,-1.7209538715004844,-4.501612786315282,-1.1636912360466587,-3.99213622903366,5.626880651370915,6.305302004347586,5.321780001458348,2.106348199033745,-0.9200554518713027,12.028319998100335,-24.933295751296246,8.377941548418637
6.392095,-8.977456000730886,-13.3963168750967,-10.394019830997017,-6.796815574226566,-4.624831395445481,6.866668011852797,2.4653125860459797,-4.081398007540232,-4.6941628703759655,-4.94040437285056,-1.304728427412762,-3.7318211265865653,5.6560261422957145,9.41233309893244,8.435033658972896,0.33455044975142034,0.49611140650301977,13.124170417625852,-26.57602287976353,6.991199028737811
6.418106,-10.574296244698932,-11.00897551239288,-11.498780890445492,-4.909470839662404,-6.161320698055642,6.24231628174884,2.6299228143786517,-4.33472535305037,-6.890124436018715,-3.8259376032486663,1.182088165856028,-2.923549779144524,4.892671074292891,7.720070187191963,11.12614111671794,2.784798951572127,-0.6054807944093472,9.993155293674459,-26.915844863324317,4.360028464324737
6.446636,-10.782705771505128,-12.210662236522582,-8.501626617801366,-7.576174727498283,-9.034979842026504,5.565539134760353,2.5776134969516615,-4.283879415422802,-6.2312237361167035,-3.325180684599061,-0.42832559636982886,-2.080393998505043,5.409413586996005,10.032511951165828,8.006057107820572,0.43444942204868503,-3.238002497624022,7.794642067589646,-26.304987338846423,7.04682223042196
6.473604,-9.773742873418495,-12.675554123662076,-11.575791648254937,-6.521081023719589,-9.22275240572056,5.782471966659078,3.0767384703592713,-4.101350190906363,-5.6161530988359045,-3.2139624431877696,0.6985764931283446,-0.9651164938648679,7.50675633073088,7.727866444956984,10.674832972588991,-2.256567628632593,-3.495848484912109,9.320270519823099,-24.59651470156906,6.11433078374658
6.500621,-12.091299850762091,-13.844989046983425,-9.608699923201716,-3.722484011110248,-8.980756674119558,6.2039762674996455,2.9736216243396276,-3.9915505982207917,-5.06994469336494,-5.1837795166453144,0.38013823747571013,1.2857454674583442,6.521181552805573,9.867323526963542,12.425723038488371,-4.590587087267735,-4.398302433909172,8.86199698841547,-24.777695971778478,7.015085989017291
6.530055,-9.088963202472053,-16.553285729633252,-10.51883997775067,-2.4740951787524015,-9.196687193470812,6.40983009018883,3.3170644185266682,-3.902254513520913,-6.048189727174799,-6.613457285999835,0.1293176923197665,0.3323906275826037,8.180050261569068,12.052713149006886,12.847294579560462,-4.103529098590744,-5.810975216309283,9.764799553673374,-21.93592824197112,7.974419575406695
6.555863,-7.152184181594186,-13.850941127126317,-9.368724353336612,0.15392288201430537,-9.217251398117858,6.837548220394104,3.2616404203107296,-3.9200882639051575,-4.401852345759016,-9.08333758329486,1.0990899259765483,-2.4244765472497374,6.68762866300138,14.322847711372951,13.316244166772119,-6.659203666423688,-4.003536856729915,7.107488773562228,-20.376395375560357,8.001874256272053
6.585122,-6.596485493369216,-12.717670373319994,-6.9644235372989876,-1.2084442957480965,-9.413194057023432,6.330410156695286,3.418147936679704,-3.5526613917648517,-5.217407089035291,-10.185860550755846,0.856920972194904,-1.344542718757156,5.455294957909465,14.209601159323743,14.34702458233736,-8.708014534942457,-4.576439268012575,5.014449147745387,-18.222414518011284,7.148481275191481
6.613314,-5.7299624744270385,-15.710902949034779,-4.930099321180441,-0.29490959597563454,-9.079770170638277,7.005085738514943,3.4796097342082266,-3.5979648663064348,-5.276382016209613,-7.957253955296668,0.4108429456049545,-1.6951536915321328,6.270547178966713,14.658640888962939,15.601936935043287,-8.56724156703511,-5.915017036323189,6.360260263118299,-15.853440470500617,9.82218188075441
6.640033,-3.439395006501146,-12.671640467074475,-2.2284872617236147,-1.6813201718597461,-9.481456647099868,6.318146708128517,3.55603859097719,-3.6971823950084897,-5.473259606338514,-9.74914656406677,1.0077011361110715,-2.439156950712458,6.2767727556721535,11.863118145530159,13.149494708137908,-8.306779350233597,-4.451759480530225,7.347827944533129,-17.462248466749482,10.543372278402906
6.667014,-2.983667064943423,-11.682325732044095,-1.0062998783305874,0.3546270459210891,-12.358911846228175,6.600715051873242,3.5880291890834823,-3.2159170717920005,-5.2209525577824305,-9.5542275255047,0.6364089345748691,-2.759135622641792,6.834635088545389,10.536824087302815,16.03239927441781,-10.332780408583089,-5.1506203482676565,8.799212896228765,-18.543498985640074,10.856693609699759
6.696379,-3.274843186805833,-13.963514236179073,1.0738213512417902,-0.9164306934555224,-15.36199768448159,5.997321788407491,3.6834472459334973,-3.6633450815965385,-4.954852347617223,-10.768008129036154,0.4243018877122575,-2.158854180085768,7.175797011895417,12.504478774305657,13.904306149336678,-8.285719580996393,-4.975484246760811,10.51129255529187,-15.585826343072764,12.203635944727436
6.721832,-4.137561931609068,-15.180053913479036,-2.0198233157882304,1.6615381790614336,-15.763592811818217,6.6745672301475585,3.7621287166233266,-3.75312209810028,-4.517898556320968,-9.252090140157765,0.9106890148661658,-1.6198477507123459,5.947521043017556,10.526647586292217,12.385764581300727,-8.358206386801477,-4.053462530477277,8.045275574630885,-16.620236166099932,9.988211124463756
6.751147,-5.11503438071745,-12.387112389739459,-1.81074044910535,4.36884115366379,-15.44119284416153,6.47025797744404,3.771823768784463,-3.644031108370194,-5.786227264501816,-9.232872983503581,1.792722126279547,-1.332048987225849,7.144116291278593,10.110651042595594,14.948600020373755,-9.233816523940884,-2.7836659140910243,10.820562068167845,-17.067494396563855,10.685331402030146
6.778993,-2.7511147750647003,-11.907696531279232,-2.12960468015545,5.525837820448607,-14.418437433689148,6.721759024585496,3.831068535249066,-3.4906408140158023,-4.871471614994453,-8.983893161773198,1.097110184994166,-1.361971496272878,8.041686264392471,11.045792656310796,13.693421107612634,-10.855906055421222,-3.76176955219573,8.266144560331233,-14.839653401074944,8.111735658161486
6.806093,-5.379179307173066,-10.699445861210906,-4.5659099478446254,6.378428020564825,-16.16889351084056,6.657652720266105,3.834319327834966,-3.5474067786652066,-3.6292856392816053,-9.114994191884842,0.7660789216572556,-1.401653544179368,6.928396247569129,10.238644051132054,14.091660501499232,-8.284170848810833,-4.780462251980638,7.701647481892167,-12.554771686075561,7.039588604514385
6.833146,-4.509276019136021,-11.63704949459042,-1.439551756475505,7.00722992346644,-16.733933648724232,6.4579578962667314,3.9036178657670892,-3.0034439899034413,-4.982634566491979,-11.558210713470409,0.9180744459352594,-1.6919740733324282,7.3997346482750235,10.936185490285387,14.597490507134804,-7.81921465176993,-3.192693864162563,9.561193841447087,-10.902537654932889,5.723750666397546
6.860575,-1.8203704708280186,-12.986306682408904,-2.551454261922909,6.323825512753939,-15.112393326859838,6.831243823506341,3.9388749148750355,-3.2744875353015774,-5.011241825890795,-12.843374010300622,1.8631876569771642,-2.1397811320472044,8.209761600112806,9.203151275790578,14.76735583171109,-8.220070242565752,-4.250871988213712,10.455604727430833,-13.205076063356849,5.6685410207295455
6.887934,-4.2703547144257,-13.330347095666834,-0.5184448441575542,7.569245774623981,-15.26977587378829,6.469934342897626,3.952063881551957,-2.974738810354058,-4.6703627142727,-15.407329867886023,1.9899299825346601,-1.3479732636155788,5.985712542498486,11.031978225579902,13.909802250896988,-7.507716059805473,-7.239706500452274,11.427212028123593,-11.31029188269392,5.6526605214365855
6.922608,-6.704857337820829,-13.439946898118848,1.463754494253408,6.559403669328016,-15.481388755509762,7.170478186746453,4.010721457966847,-2.8658710342861187,-4.7664870697065345,-15.573966630968448,1.2043864074899948,-1.2857847032960128,7.519399383500828,10.760945936835542,13.675809695879916,-7.386546934119885,-8.579686750752037,9.789565511471903,-9.418743755515775,5.086493932247068
6.951427,-6.195470506658689,-15.968039641089444,0.9796759435761215,7.127289967258669,-15.103372974060381,7.7693416624595,3.9883706682832805,-2.499356744917403,-4.247451675113718,-15.238631079747734,0.497476046438136,-2.1177039057200604,7.528830191512112,11.420273604204645,14.971609475753185,-7.328569833818606,-8.939788228758056,7.373253982021889,-11.298253923692554,5.433684741833811
6.978915,-3.6468805786434264,-15.982556955521314,2.6356218415915205,5.743288751772192,-13.936865415997529,6.78726072425358,4.0162988207023815,-2.5055437257364415,-4.858686783311257,-13.916206588280815,0.5161824934410526,-1.447495591552227,8.137528287464823,10.594907461704382,13.647325009555189,-6.59317919299794,-11.68175838249478,5.593808686311517,-9.915088410162014,3.0220614790234652
7.007272,-0.7376519324206221,-12.87461498787608,-0.1743713298737013,4.801530730158248,-15.770854207900033,6.79155412547369,4.036921778906198,-2.6441593583335057,-4.72921342548136,-14.292955261340547,0.8847387975881378,-1.9487006537289375,9.79417269833552,11.09827603138618,13.477353762674731,-7.155622930723275,-12.32698357648438,5.1382523640831606,-12.941253908819549,4.877066817304609
7.035054,-2.5947084994998835,-14.189328387702247,-1.8845014429514244,6.973688436165733,-13.83537107840358,6.821690305166377,4.060743834957094,-2.5410964900694264,-4.497276587829248,-14.139886277704024,1.2235207433358666,-1.4456431074535228,7.6079321663411354,11.444688840282128,14.198300328906695,-9.402568796370284,-11.571570850194579,4.210711930521255,-11.724364025779717,6.501203621403066
7.068371,-4.685018320214273,-14.846488378114602,-2.070460183932636,7.93751545685507,-15.395046757373564,6.973011668177037,4.039151283297953,-2.4775768670247444,-4.786394280351315,-14.515147724714424,1.1937615864534452,-1.1022534891981952,7.543369728915981,11.099235709344638,15.961774349227499,-8.260071586114535,-12.76557789513978,6.680939932852493,-9.249681853350824,3.6600341486791663
7.108898,-3.1178071483604506,-12.954797228807402,-0.5021717920254295,8.662216841674136,-14.49847842295258,6.695855334312696,4.07250758216713,-2.839151367423359,-4.871642361171378,-14.843618090830136,1.1341833695412418,-1.5264434738912114,7.854033902425196,11.109010412291767,13.889646214854181,-8.061148567231154,-9.724646788839799,8.249865982736175,-11.009662965251543,2.063288575535974
7.137382,-3.868786687457556,-11.652069045694546,-2.0364615846916707,6.917874253682676,-15.556025477313945,7.404002201102008,4.122893752555344,-2.4428781539553,-4.162155844933009,-14.029415912216084,1.1876092803574767,-2.123449008593913,7.747786059394667,11.411241391658582,13.901762276642575,-7.529504651948219,-10.423347487576699,9.910167158284395,-8.995772354945391,1.8160738310731457
7.165767,-2.7498804466689832,-13.479725983553914,-2.540373056386696,6.863112970090682,-13.755046263757809,7.260072852850433,4.149782326654952,-2.144408641299047,-4.664634920766268,-14.515215352637018,0.8698047941611546,-1.7330519221372092,8.201154131243047,10.943822112174814,13.331322839731973,-7.37877997734394,-9.20265351495063,7.670655434464144,-8.787773234860843,4.464470556511307
7.193576,-2.101984479572399,-13.083969986784846,-5.339727527702944,6.335012087842475,-14.421296167798658,7.183172680272218,4.147174091369781,-2.4014673154904567,-4.917090686369892,-14.198955216075172,0.963579704833622,-1.2100865830448648,8.02936898515,10.222009389026244,14.563049943833773,-4.664594345711855,-11.830946302299786,5.266694899714834,-9.803002387223309,4.444094863659472
7.229157,1.007718270112984,-11.698215774647286,-3.3596332369421433,8.80171086071567,-14.458621162586168,7.312201557321954,4.188363038195331,-2.369592284271671,-4.625592990422184,-13.827531504060897,1.1036689192143505,-1.98163468210531,7.490536068915075,9.719920681449388,14.023884836481647,-1.7720373319812268,-14.857767541146945,4.710202283382377,-10.788890557717647,2.4150234604464167
7.259161,-0.8396662619450875,-12.727487910752526,-1.544817145847645,10.79217177767218,-15.349510921729971,7.160357949600054,4.217850656999561,-2.45551462887743,-4.8178541893512055,-14.942350324334981,1.0326347680242578,-2.008125966141897,8.064595411574572,11.35632560501156,13.897206580908279,-0.32926877985424857,-17.629090536021227,4.350602769703303,-13.261985674608635,3.797464173844616
7.287609,-1.4728740258961603,-11.858561187212484,-3.378860588625335,12.391173768633102,-14.594126718611815,7.1494583543682655,4.220339478971299,-2.211918141805976,-4.7711270383540025,-14.505068943778783,0.8333398503086727,-2.3147139793017883,7.635747369271676,11.014562906102546,14.196748187667696,-1.9440833859961755,-16.823010955590263,5.8343977874022945,-13.181984955849186,3.5800878896741204
7.316024,-3.680986279994085,-11.244023051457653,-4.447349590076901,12.620531629679018,-14.315727772193647,7.490091370636335,4.225524890544348,-2.3050612705755826,-4.4107742167586155,-14.069180780665839,1.2108464382604591,-1.9843753880793393,7.645945454191611,10.616957722909358,13.884020635691133,-1.3760868636734385,-16.06679717332748,4.09618447867951,-12.124716269099004,3.8907572582814227
7.347115,-3.0406748509262753,-11.813399175931492,-3.312535867439234,13.968962715193262,-14.31005069790888,7.576264816446876,4.2316648645352455,-2.3996908280361677,-4.497769920353879,-14.529842188723507,1.2295104541007522,-1.6605057584020548,7.890633036035142,10.814710222019476,14.058812772723787,-1.4314192439151996,-17.874422188076,6.672978882239855,-9.549331831662071,3.380309611252679
7.374386,-3.5117195804116528,-14.573296120088079,-4.346107309315294,12.892937490234226,-14.650212296091528,7.329864434518386,4.2633223585191695,-2.4835639651277597,-4.6241162882788185,-14.33207311119204,1.597622067450028,-1.951730584104759,7.350731432067811,10.356559848803755,13.8930986547191,-0.7623141981811048,-18.099280626556858,5.049883893033911,-11.18188072124325,5.184525228214643
7.406546,-5.739299469419773,-13.19437773410906,-1.9086186778379126,13.158339567399063,-14.87716750875235,7.440546799654761,4.267301308795493,-2.204877308128355,-4.4745048615649745,-14.502511871596841,1.4491369359562343,-1.7083742448107075,8.191401883632683,10.532567880029237,14.043478823822,-1.3166326221976898,-17.14463712608561,7.158413744070423,-12.284521443417871,6.668900821257184
7.43464,-3.8667423447868727,-15.853869153204009,-2.3105608910879507,14.304026186172338,-14.561465977993146,7.549657373439084,4.287928476763055,-2.2814321879991644,-4.561269631473321,-13.944763360787386,1.3007331839122906,-1.878817307450794,8.167626952143703,11.363775386622429,11.786627234571494,-1.7067097309996806,-17.47341870028624,6.687378698967002,-10.374110093558807,7.054977584423837
7.463168,-7.001850504514685,-18.494200108019236,-2.6153534621427537,13.064511166357091,-14.90992755557177,7.615922552150686,4.286177743855424,-2.276233599038732,-4.480225389465714,-13.955484814274334,1.3704844774600333,-1.7192685963003793,7.266805135154359,11.296318706995233,13.93161422164845,-1.557023116561726,-18.8198226793136,9.413518196095973,-10.687079407741187,5.491833344117264
7.494342,-9.587421826466793,-16.255315788675126,-1.4569421466410375,12.634070810530186,-14.694299472510748,7.406250909011145,4.2855522760570235,-2.2119465560056724,-4.820672551064242,-14.263219333727537,0.887974542460757,-1.174463192083355,8.327947372400864,11.548706817288055,13.589570462173876,-1.8814838738677453,-20.28425800038318,11.967275349436578,-11.19148369865841,4.313018594950938
7.521672,-10.186095261357286,-17.643858907905972,-2.1460449175868344,15.31596177759199,-14.88541378027013,7.594983216509208,4.30754571526088,-2.006945262967581,-4.45189529235149,-14.83950398802906,1.4378167367556909,-1.432931878700524,7.672364569894031,11.161690658497596,14.14646220193987,-3.9802077806652063,-23.212318653099448,10.813016920032304,-9.05713211543798,3.793517492354234
7.551869,-9.319224474173565,-18.37951258370304,-3.3510751708594486,17.828226039131014,-14.472605002056119,7.490949647505747,4.324710052366447,-2.175879019613876,-4.658729518441908,-14.256645566079825,1.4598772065849668,-1.83706241970618,8.355790079698213,11.18396830191823,14.062865081354536,-1.2206333566432614,-23.482467239029454,11.909026595771017,-6.025152206972287,3.3756238466186117
7.581769,-8.224072538073568,-19.57359692882206,-4.388100430389302,20.177701731896178,-14.709613721800046,7.589401418834768,4.338906878136439,-2.0695253420455635,-4.665290403824874,-14.345158487086131,1.4802356480793308,-1.4669077536192128,7.60164527440814,10.092370677568116,14.465040190069,-1.1994661644571283,-22.04770005793838,14.271823324144766,-8.66651435192785,3.582401594744821
7.610324,-7.816073183287116,-21.001878782779674,-2.2829118811094147,19.92691718546807,-14.222772353710901,7.460243353514922,4.360878931203377,-2.043800250026409,-4.687984251722424,-13.795685421128871,1.417250498999216,-1.8654280713667688,7.871482538680176,11.184622564983586,15.640523865963782,-2.1677128715747003,-23.516652971512443,15.886706062716884,-11.699529641935687,3.1830020550669444
7.638815,-7.37651947904051,-23.24933649366623,-2.8809951156789535,18.63892266719792,-15.120146578146585,7.400044460879188,4.371903215006865,-2.1877295309964553,-4.768095910798419,-14.144260926520234,1.3387199332524982,-1.6853537684496032,8.517711499283244,10.833272285637538,14.327578998276367,-1.7840070248927202,-22.141805513477685,15.586198279648897,-12.734367470245385,3.661809188251112
7.66899,-8.680667127096552,-24.394018735956706,-1.6673651694464506,20.068407086474544,-14.565265781520896,7.486349566161072,4.3740353571822626,-2.061116263985905,-4.721920785704586,-14.394934496121207,2.2019489625141837,-1.5645756321538673,7.751937697191517,10.814520998488309,13.499429923528174,-1.595924257450319,-22.83110794213924,17.047981037066357,-12.155060023006275,2.4814091402627905
7.6967,-9.297409671861232,-25.657644038099278,-3.2969298091672132,20.207522682057526,-13.725749538624477,7.520520511814187,4.378784184046985,-1.8462386803381434,-4.702729338475609,-14.12416289832857,1.331103744710554,-1.2058895444506197,7.508197352784244,11.201929622820643,14.746251764255291,-0.9687205884938325,-24.562763621443086,17.309110331595704,-10.745671641588551,2.1722599594024072
7.736344,-8.427067681696037,-23.047780818877026,-2.060707627817712,22.423265596684814,-14.447805014844008,7.380208292538717,4.346839675594531,-2.2298272087542506,-4.721892653068209,-13.968674235852621,1.592572695303082,-1.6283459877886257,7.822568956656861,11.196323226002402,13.5274018319274,-1.312416604431966,-26.328933738999368,17.46227276170717,-8.286157756656358,4.01761031932021
7.76479,-7.370674575740894,-19.99184792760088,-2.7703972555967202,20.242727581007482,-14.658150689038205,7.291865646375833,4.370139073916483,-2.148949462813501,-4.9001457001790385,-13.932815206469847,1.3763414694038385,-1.810040341011134,7.223352627185231,11.077051749815286,15.166192717588086,-1.7394465262408916,-27.35335111023739,17.08841382624577,-9.691036178710794,3.0420980528125727
7.795678,-8.707732604772671,-19.400299941218265,-2.061527031250748,20.15178836153411,-14.333491109670746,7.564029755424893,4.348223486031115,-2.1605383336710977,-4.815990364161522,-13.965027224622805,1.1039220329085029,-1.9618483566918485,7.768540529057302,10.933065976610289,13.992421302975776,-0.27912496509287227,-29.80919875641989,15.844043480126288,-8.98005027839489,2.2085670711151932
7.823655,-7.546878476558553,-20.526384320150118,-1.1640436115413,19.35561481327873,-14.246320404062912,7.457253041235743,4.338000847646053,-2.2477308871617465,-4.735100441647905,-14.14059047922885,1.2584190483437325,-1.6864466233752442,7.792520678091846,10.835469264095504,14.796188714808096,-2.9725613890689293,-29.948845382159497,17.1987135659429,-11.756954266661626,-0.33792773162817624
7.851096,-8.052682936585816,-22.46386761686272,-1.861402334658423,19.62010175141661,-14.538298286615213,7.620768811641581,4.346617738085307,-2.359101093598977,-5.056504095183675,-14.732241550776314,2.013576792096534,-1.4355276457007393,8.381145317808183,11.991321998174023,15.584415861014964,-1.5314395056248171,-31.431184761650375,18.68985947818458,-12.240109400358016,-3.3957374849232935
7.882304,-8.471144710004594,-22.934153533390532,-0.8825035813173507,19.746854145741445,-14.24031879335053,7.3167909817102865,4.329853206261649,-2.100696262039514,-4.773691383957094,-14.865977753721856,1.598199686076677,-1.2770364729775754,7.317536388377784,10.088610362645268,14.433706560115203,-2.3510312362525103,-33.1377340711278,17.417314570883793,-10.178134102516555,-4.061679927180575
7.910543,-7.135438726174362,-23.405661157922083,-2.147596417020523,19.973657261650736,-14.40926877092808,7.504859062778479,4.319206258128668,-2.2812597859252914,-5.0052037161113,-15.34585413142246,1.3570371920041195,-2.3487503933446763,8.151416219406451,11.673442817622982,16.86138411520438,-1.0032103154861234,-30.1857690204101,16.278423200647918,-12.266410967750163,-2.4061001122261496
7.937101,-9.58274609480064,-24.705401414534215,-2.5847624446989563,20.042517325953273,-14.266095758865209,7.579169283847176,4.299304828639369,-2.3509697277605914,-5.3673129028229996,-14.373555893580955,0.7797321237824976,-2.0125277468552394,10.559564826073942,10.624101817090356,14.091611659517993,-1.5815554191370842,-29.59981697415251,14.169211253500857,-10.4773649355787,-3.0328867719699453
7.964342,-7.211465416210361,-22.94222979235399,-1.4351025985653596,19.540836065633982,-14.982393074223374,7.418492474053309,4.307946498196562,-2.4385956639468787,-4.790663914990072,-14.921228135456683,1.0053071435989895,-2.4151917455933694,13.164704526076376,11.236374895741786,14.152870194434056,1.3046844425615367,-29.724204293831686,15.649199151201525,-11.162022106518908,-1.9057930890333374
7.996168,-7.691455318354058,-23.371181873234317,-1.4235881984982024,19.42752084974512,-14.626825416933158,7.541060101418018,4.278398289188457,-2.5680564021810435,-5.119614219320331,-14.53424236635129,0.7995595789436067,-1.903274708516154,11.026107453750924,9.377983858319123,14.129607018899941,1.5865199094284987,-27.379867442858874,12.58924284151968,-8.87594339694023,-3.994113271969366
8.024657,-8.482413143164226,-24.713118622733838,-2.1505931976440213,21.00259230136394,-14.551537112886864,7.436925917846255,4.305538938173662,-2.3350103799561346,-5.298093322655173,-15.175605457647068,1.1692721716904968,0.9415557934072509,12.729129781795313,8.358814252598835,13.218522173136037,-0.2200626217938805,-25.616207462904207,15.214664809533948,-9.17414662074444,-2.0000356732261495
8.052914,-8.409652867901697,-23.597867367613382,-0.5429459335419679,20.56116774163571,-14.503706943538731,7.372063750257598,4.244876274758308,-2.6117831434602583,-5.309557459528499,-14.684957273913632,2.3432876738346304,-1.8462729422191744,10.161147587061503,8.875927856147651,13.41477825025176,1.226838104169825,-28.33145705341328,13.904927426397753,-11.872364836223365,-3.189461715302093
8.080081,-9.153734051780287,-22.632942857079904,-1.7269935311570743,20.271714337132853,-14.583800765392105,7.536586881051826,4.2584071077369074,-2.6212348688072558,-5.197616526537208,-14.371570245837336,1.8880854369318194,-1.8727937863814206,10.429235055201445,7.647348275016469,15.385043858947615,1.5084607188946506,-26.994809745968208,15.036336404325311,-8.964167735195478,-4.544028192224748
8.107072,-10.501793456910308,-23.76378263664338,-1.8053902860403914,20.380656022647525,-14.638855885660933,7.293118429258302,4.2446930975294945,-2.7328386519239087,-5.158860002906645,-15.63154532964144,2.4457291579706095,-2.8978227990712893,10.894092335539506,10.428220098022797,16.411722194571432,0.3384124621216394,-28.232781678486457,14.192941404299106,-7.178119257106274,-7.617300305607669
8.134225,-8.88192413482605,-24.329524376076428,-1.686104231224453,19.61987543165306,-14.301705504773755,7.482317602676637,4.251837197463981,-2.7839620553990736,-4.338342140345232,-16.412207962744866,4.894277233198084,-4.505873018200402,11.915355102726558,12.029620561606084,14.118225389468563,0.8252210851905499,-25.543573171607093,16.523566555603598,-8.529763322690972,-7.289395934890735
8.165276,-11.616383683902912,-24.07619930473854,-1.5366486568233604,20.09082563171487,-14.632679617797631,7.505584192779751,4.247295090658613,-2.5997193424784926,-5.178777502970394,-15.238631079747734,4.767260029551951,-5.2275834592356185,9.742953436882235,10.699074679122528,13.258937848081288,1.1010090410989386,-23.14136972664168,14.482549924141834,-11.184820582400663,-4.504279137731364
8.194065,-9.293268725901624,-24.472944110293625,-2.4619082832594743,19.801405723473692,-14.382601322382081,7.348311737809659,4.216117516662022,-2.8791234082571098,-5.900784471392359,-16.64782791079597,6.384781100209965,-3.266714177831697,10.242950502664753,13.395181927328515,15.392576368723326,-1.297834169298085,-20.572611861067163,12.457164404108154,-9.95117070047936,-5.075510251630627
8.221227,-12.392873946182885,-25.317102253517255,-1.7804739880852998,20.11983412318758,-14.740295106909336,7.600570638407963,4.209405727388104,-2.655522948944309,-6.638217818652048,-16.2451606016363,7.595700758522483,-5.625966780585289,11.776942536104928,12.132974061281484,17.937743085699477,-0.5244921031799687,-21.44920976769486,13.0109759166967,-6.90810620836104,-4.734488253390689
8.248029,-14.413669751193435,-23.405048015965544,-2.0196419684371185,20.203301919857722,-14.918724041793059,7.541136597363927,4.151992012805602,-3.087014991479321,-5.823858143285185,-13.24921875667171,7.293317155963548,-5.422009866255382,11.008612977371389,14.550346199969416,15.847107359370632,-0.04070372420199116,-20.298923285114288,13.433322071338608,-9.413464953121851,-2.1644380332432123
8.274974,-14.88799887787053,-24.338328912486645,-1.8648227434022364,19.780776444737963,-14.9253644770688,7.555169151440872,4.157514179862384,-3.1865985095750378,-4.53255408694523,-11.708384237859379,5.544738848595252,-2.7358915928175804,10.890217797563892,12.385998240013748,17.56380031358681,-0.29918206483770454,-20.10646837707757,12.373291197023,-7.343596545936794,-1.9059653358857258
8.304525,-13.455933984968258,-24.230774322113113,-2.218397596011968,19.61384095049824,-14.456781931657119,7.465681416891508,4.153690793516064,-3.302446581236584,-4.785777125948055,-9.659353363159585,7.556252849744683,-0.13878376772643503,10.852091402472727,13.534190745975438,15.715245089821702,1.4029424865177977,-20.490069438038404,13.496924948890587,-8.805326556745289,-0.5704944208370883
8.330228,-15.22075913145155,-23.660769570499802,-1.5838090859241205,20.5110617343718,-14.362887676398172,6.9262642289253575,4.127912908958999,-3.324613591743278,-7.06818484935884,-10.48008094772851,6.603172337975231,1.4077462161842482,10.611042296952535,12.278411098352226,15.87117387278885,3.493226635036558,-21.161843921968952,13.919259231870951,-6.714078967667619,2.4081930036213905
8.359556,-14.790498853499688,-24.133216186774995,-2.049143328797193,19.555685273647814,-14.556740574102779,7.4655352688118946,4.1503442779371635,-3.334527950787035,-9.186531688468644,-10.327778152393012,6.248276697446928,0.037186439268086534,10.019161767394111,13.047021053124691,12.848413027621248,0.6870535743258546,-19.191252719929707,12.921497625762077,-7.4613890880184215,4.952282677343468
8.386978,-13.196146264991567,-24.76550554965641,-2.361921190148597,19.972210145009623,-14.374885415370649,7.268912025304817,4.120809323495724,-3.286843263914739,-11.9984828463951,-10.952037961422935,4.469060415556659,0.8780297300184473,10.666643831538138,10.62290105678052,11.548446413006118,1.6802364882288072,-21.175615471896272,14.071639849143306,-9.139686022664655,2.0855621547041596
8.414046,-13.739277522597758,-23.089588180510106,-2.812131104182624,19.580363218502114,-14.533287382541678,7.38372637479329,4.080503904014006,-3.7596975736664886,-12.203550110077913,-12.323746272956662,4.948019445199533,2.652361266558167,10.43894163010833,13.427224482986318,10.473245018504866,1.1758719951334478,-20.39360179469281,15.250224883961458,-7.03961265250187,2.4996983993317756
8.440713,-13.903883909265543,-23.060429075111962,-2.6992612040421196,19.844887856372555,-14.664275913551812,7.155091478065574,4.111695152591765,-3.3666916637904745,-13.151792967024447,-10.665126385591583,4.278043982816598,4.38291716558383,10.613004055181465,14.133823026928871,10.794499172295861,-1.1575009218382635,-20.04574843181978,13.216335358848832,-8.681531357546797,3.888413904201138
8.469865,-13.723986483035226,-24.14473109846809,-1.5928923082001647,19.63709355646337,-15.00552787536177,7.101345693138535,4.074310263172714,-3.946176273116188,-13.382305007038584,-10.584916756920022,7.165389858527804,6.22245560696173,11.511794857766645,13.367526105092766,13.924986534098034,1.363127738519007,-23.129180710614357,14.449107749700138,-8.474598353918845,2.441008551245758
8.49599,-14.486209383226628,-23.29818885309094,-2.3418808358736323,19.690273919926348,-14.516389856167063,7.236385314591278,4.039489011181539,-3.72292947648844,-14.721602046386842,-11.478011655849272,6.196720712211884,7.521698951966432,11.947397030715221,12.06065521791973,15.956371841769867,1.479441203464707,-20.915368790634123,13.90459258073866,-7.700153107520631,0.4407336841666875
8.52891,-14.708512053084066,-23.135169706491578,-2.537678064389772,19.54496394999118,-14.697431995898118,7.292485783050956,4.026970864259555,-4.150998291999814,-13.01607213273283,-11.266007835460881,5.00207570930572,6.946804679564442,9.746411978632409,15.121951306011924,16.94199569763776,0.28380745699169174,-21.609908291668603,14.818745078564536,-4.858189285338294,3.4935902367900353
8.557068,-15.11307254609445,-23.91613410756765,-2.008293417031644,19.875768669334207,-14.613018539875409,7.38886378298805,3.9810449650580697,-3.5890360753527397,-14.420065439338128,-10.784004340932857,6.636708425033681,7.186938418725982,10.387346588202771,12.720920216368514,17.01657285042071,1.4841552824107507,-19.35116884042602,13.016360059177616,-6.820512285772529,2.5460150071211327
8.584015,-14.79432087152535,-23.484254894061355,-2.0987955301705736,19.78385201877741,-14.960507319992583,7.236239202401728,3.9322499462272815,-3.8618556691094965,-12.65104373317975,-8.4021596194054,4.4819782951734295,6.765727720084925,11.09565771611537,13.211556324673417,15.930918592300019,0.9907990879755298,-21.274928237781772,11.752227856119074,-7.541353960616795,2.1934809514681515
8.610527,-14.726527471289632,-24.178738314244768,-2.2202816985971885,18.803001380285266,-14.513174277778166,7.234409601367399,3.8985902902545604,-3.8685231840567704,-13.546660333771673,-10.351589726962473,4.559660538328105,7.238313757162768,9.82042124341171,13.741921303819224,16.57601557054652,0.7323615929071811,-18.26903169658637,13.374734840186388,-8.720133054117696,0.8988834574308558
8.637329,-15.529632301122898,-23.575696081815494,-2.467027399860651,19.371553186186368,-14.53681741639587,7.304117517933667,3.924673295989452,-3.772484989275995,-13.218834189799521,-11.483972385388398,2.754753886180836,7.2688223461172985,11.122789733641063,14.418240092142176,18.20547624027363,0.8840375309995915,-15.536519051361411,13.901915316724857,-8.110640733357549,1.9187342589954752
8.665319,-13.410514857753144,-24.122414685041278,-2.973397951366448,19.657695909161333,-14.885478757578731,7.348136189385332,3.8424747092873024,-3.9270996176262924,-13.383697210731157,-11.332664634042155,4.971034602854804,7.0911506783476135,10.701370573835502,12.589287664587635,17.583744218104286,1.3105829129218776,-15.704325332891955,13.31652597346083,-6.932511717421627,3.167516788157822
8.695127,-15.881265358462649,-23.016416444390973,-2.550151056563518,19.629771855606243,-13.99236776883925,7.183318649739801,3.8107373285936648,-4.255861152374383,-14.0305716448416,-11.474992495123445,4.766469984125909,7.687778413049101,9.514217449419183,13.895549110546032,17.411427476809965,2.922946361527431,-14.644764439337088,13.028516604319504,-4.323684498620897,3.1132649322460493
8.723581,-18.735167339619863,-23.994369015383352,-2.611446585638798,18.83952488233081,-14.99685651449923,7.168784889818363,3.812561765461088,-4.289682423577093,-14.43591986405337,-11.337001651875587,5.211408940285716,7.324386606570642,12.103910653256007,12.504669332741157,17.749152854258053,1.038834901960637,-14.820323442027712,13.738681821248965,-1.795605787552773,0.7688675858271465
8.750653,-18.87738746063103,-24.6492787376615,-2.044224117653482,20.256424853931296,-14.883556878052115,6.861464306488445,3.741962601930615,-4.025169807741056,-14.752313709354612,-11.363892740485063,5.127112426216196,7.384358295140086,11.237543879555647,11.015074569661719,16.8649259524074,-0.07353131550925351,-14.698298172527233,14.359023659891719,-1.845392099105591,-0.6920681038793193
8.777632,-21.49920418208792,-23.183681321545485,-1.605398037891909,19.568927915068542,-15.23860314975666,7.12655518930337,3.6691701941695927,-4.28496405393023,-14.369853841093152,-10.935899786729399,4.966661503694937,8.327314381434148,9.649191249855525,8.200112497777948,16.502579424957105,1.2248649115064052,-15.213387721837499,15.81254995290461,-0.5715468582073973,-0.3772566052270908
8.807081,-20.986656729738566,-24.29943689010236,-1.0231699150223459,19.9142955129377,-14.97099370503184,6.418023585450363,3.6116579572320404,-4.055481077362536,-14.122486451241794,-11.676099544050667,5.559233322939377,7.055511158029311,10.505016683754118,7.70535379930574,17.761138119452934,-0.24349322155728498,-13.838416807391358,14.096351732888952,-2.0915826815924734,1.3698208451739653
8.832902,-19.734008690611937,-24.268332448968824,-2.0430191076403332,19.840505122995356,-15.098762547786546,7.178721122028012,3.5494994766321186,-4.093654974765174,-14.541938425003933,-11.058149467081318,5.615471797789656,7.515344368930055,11.192489178151646,7.480614473213738,16.728010221220153,2.488556953432762,-15.024146033985833,13.55279227850346,-2.8114279243635636,1.6766376393515718
8.863425,-22.743982452992825,-24.522193790411407,-1.578583140801535,19.700966141624292,-14.489456329551347,7.284525245971836,3.4545191668338857,-4.420664799372714,-14.186303369816274,-11.126799857914403,4.822517647101591,7.3662950673712295,11.480586654124155,7.436886407064714,17.77824758523767,1.526572792704678,-14.900644378984115,10.907136757391848,-5.466650572576979,4.131443323761954
8.891623,-20.989566015112764,-23.250859199382575,-1.0158058604675255,19.011832922157843,-14.846562064416318,6.805280398928794,3.4391908764830315,-4.44579904382798,-12.874394257048047,-10.884375043352462,5.058910443182411,7.920772376334032,10.157756254590623,8.168638781107134,16.718199018578296,0.7113783869695071,-15.338951112752461,7.945538579629682,-2.834669720348305,2.6624138403128743
8.918653,-21.67633481514088,-21.25851929689839,-2.3522557721630912,19.262461349998357,-15.424277523965298,6.547011524467533,3.3269644679544825,-4.530673864142182,-14.230239108386288,-10.821632377039695,4.896035806294865,8.315275001458655,11.105856948144094,7.400229021239566,17.539077816947586,1.1643119318405124,-14.99629105955513,7.1419057358374545,-2.390338672833759,0.08675243995143055
8.945122,-19.73002854437564,-24.306321733261058,-2.6714610288326206,19.798991498017294,-15.101747615390948,6.77605643516089,2.9522471534369568,-4.401941589393215,-14.158192700450606,-11.126823364164638,4.71454771713238,6.202863269855096,10.907990726068121,7.4175393358708295,17.015422324900626,2.4752773971737367,-14.783460607484328,6.861030640588976,-1.2238419548287955,1.3194795639333534
8.974536,-20.00753060848836,-23.298825702578775,-2.802448466365122,19.566616519603993,-15.0950381409285,6.670214348427579,2.983216852146114,-4.438992111962862,-14.3232324743187,-10.873396995470163,4.962100679205346,7.315575949095389,10.177241554631278,7.305721629121306,17.39578799204582,1.7077743397942147,-13.518720866287225,7.189447110050343,-2.8725674902262224,-0.01804787820496028
9.000341,-22.65718463308447,-25.18983229423715,-2.422304791070853,18.578932337757344,-14.556075545978858,7.018459509735706,2.7422647979133186,-4.696556917376414,-13.626784528612928,-11.127365678067479,4.111718990711381,7.463398892489049,10.61269267657302,8.264978864768484,16.557286973009663,1.120208217269677,-14.792503141582452,7.155072898773704,-1.9950283504645983,1.7776713112452127
9.03972,-19.841489615020866,-25.297276106704974,-2.940386868707379,19.257364055971813,-15.431413006496948,6.533197856912221,2.5152317701768143,-4.636337426110835,-14.05440519607431,-10.58337741726174,4.772734593767375,7.092613323255217,10.53992742410504,7.587770183000519,16.824843100947454,0.4721521937120984,-14.720951008054898,7.143606390804744,-0.6404570867116243,2.0064860198319248
9.068795,-21.5047033428287,-23.87491912101269,-2.0911960238658804,19.50002710797142,-14.81934097426197,6.2617381968799375,2.356817804913865,-4.630825829329371,-14.269237639405247,-11.173006069698086,4.412968621906322,7.721318908434839,10.739309570428329,6.907334954271425,17.358669168719324,1.9057489794190297,-14.134351198561529,7.831663329014797,-3.3847637457868154,2.209053589458618
9.095536,-21.226096747850804,-23.47773095377033,-2.3799376391454583,19.236071490830877,-14.969384440363932,6.8578937860723626,2.179226496290174,-4.6364885059689325,-14.229822778851027,-10.902745227281557,4.427721256394275,7.554674469906453,10.861344365492096,7.668034192674776,16.102916598175735,1.732893327002539,-14.498923478882226,8.397889380142413,-1.0091001070510772,2.793483441101137
9.122538,-21.443270252998445,-23.68738970225056,-5.056557946818452,19.315959241135506,-15.96676406878317,7.040218761753348,2.047090644569689,-4.694829792285272,-14.51701179631817,-11.068800982810071,4.769001619768474,8.056257889525739,10.095682185257218,7.69707171977099,16.316451171633016,0.2975593901735601,-14.346137518167911,8.026761790874547,-0.815074192187666,1.2158012514127423
9.151472,-24.48532486614914,-24.188614637372147,-2.715409431755084,20.042795687012404,-14.367570224547922,5.988334935758926,1.9335727677735428,-4.778478849987765,-14.481732436157005,-10.773592587884805,4.436974921117493,7.855224559847314,10.421763983534197,7.60262461039821,15.918501697901066,1.7968403872644534,-14.907715978408953,6.697612629409981,-1.8876536521561118,-0.13384002294167438
9.176979,-23.984666207659004,-25.584252518293948,-2.386418197128757,19.445995577950345,-15.615904974564263,6.215285839407144,1.8416592450101958,-4.721308695013764,-14.07500796550521,-11.100440985324482,5.280380297875725,7.791660219197196,10.207457964767869,7.6785254432832994,16.17753732723246,0.8009560524683961,-14.371804688890277,7.707567368778439,-2.057592386276908,1.506581237125061
9.204496,-22.812726384011498,-24.31707062600003,-3.1526592910651936,20.13716781104942,-15.230980863781598,6.296483924797048,1.6927808483077833,-4.7817597913751975,-14.099340785416137,-10.993749220720108,4.119210794172859,6.947144905137995,10.446520587383079,6.964566809096417,17.39700891725472,1.0847812068355247,-14.69972927414673,5.146403222959382,-1.6205338595885685,1.9886415192127813
9.2319,-20.814293535972485,-25.2675509690335,-2.683646065076828,18.93799119599029,-15.612518600425558,5.769609786680572,1.7934849881172452,-4.476386499253752,-14.08817039516585,-11.244621482152674,4.553590620055704,7.3565450599487185,11.132825637678577,7.055920860034329,16.689241082664488,1.109842704797401,-12.919753262626926,7.763790472090133,-1.3608164633358124,0.3546580530825724
9.260511,-21.51875693968348,-23.39392272247167,-1.2300771980631762,18.727851708134153,-15.145356438266804,6.029225651967773,1.6252529702153868,-4.850270859441446,-14.200917595480323,-11.398019932592874,3.7620264868387614,7.799896547225999,11.673793511000454,7.323854636353356,16.734779493121756,1.6915877616324595,-13.081461940984537,6.610775743631813,-1.5924645084525353,2.5017861092677096
9.288856,-22.340260475274874,-25.076423507630466,-2.6143438429081494,19.97901086834826,-15.311400458556843,5.5549017192717045,1.615553574679217,-4.730080006462688,-13.875074518289512,-11.054374433433752,4.696198781646238,7.560631790561356,10.383851729653255,6.507398690459996,16.776841954506008,0.8173031635641307,-15.101752397775703,6.5314950735520325,-2.028637760894615,1.0472282807121385
9.319669,-21.312862020192057,-24.901641781309582,-2.4141305090341043,22.10548335932435,-15.845430794215968,5.5490047053926475,1.5412642662108917,-4.894185924653192,-14.158110483917763,-11.04168225956497,4.2313109652400644,7.430193867234268,10.602734256319938,8.237255608704665,15.607574547659521,0.40936932868357945,-14.353191136676992,4.8444125113454755,-1.3747411913237422,3.069235503773032
9.346903,-20.877901761322427,-24.407148329953635,-2.530125631256715,25.047758819187223,-16.645181303729142,5.850681489218191,1.418813881130526,-4.84229299860869,-14.211491299444424,-11.036142300209034,4.117028563017763,7.296767468165052,10.409965596403804,8.375803202768212,16.99120907321445,0.8515168333602764,-14.747082759083863,7.0081955611866515,-1.7454633233135393,1.8115818701411788
9.376226,-21.861034908146483,-23.510137010161625,-0.7820093447793883,25.279068014315953,-15.646917954945021,5.189860215494237,1.493346097407738,-4.833849018600912,-14.357158127535536,-10.92934362706726,4.230177687299121,7.281679086427132,10.56720726103768,7.730696217051518,16.832804573439127,1.286939695979924,-14.028775421561576,7.707006645698023,-3.3835164338085115,1.44636140258671
9.404493,-22.83124073871597,-25.370143948249485,-2.4247086335672834,24.95109327321251,-15.287361628386734,4.9111044241617865,1.394424398330413,-4.975627127059633,-14.236338099309998,-11.392487208112565,4.357572972781565,7.310965249012041,10.839315599008401,7.490481877285303,17.603821350564974,0.7360411638471226,-14.676673937135632,7.182768784987465,-5.272542395300942,2.754647430812088
9.431534,-25.712470441337413,-24.589730962023562,-2.5488128214450607,25.501959259405183,-16.182977232256427,5.532279054293531,1.3457867451804617,-4.8882641338264445,-14.463283461874836,-11.274998318343503,4.3035024871994745,8.01158482002646,10.863304924892239,7.677773905049106,16.495186720863753,0.43834231337865504,-14.962199270683918,6.197756041187194,-5.37040274607328,3.50488097147202
9.458698,-24.87556913867638,-27.222616410275524,-3.0131065742104868,24.80139643413707,-15.650609499186176,5.445606183196448,1.2953054618568567,-4.882722133945921,-14.592495672898432,-10.954200781819896,4.537066836780006,7.349802237643889,10.980113236392189,7.156946913191278,16.434670902587847,0.9102845193003848,-14.945369942850869,6.896777910058843,-8.272851760683603,5.941148553492948
9.484312,-22.933103271826837,-24.339890355841725,-2.2263812200583413,25.448807323903885,-15.969724814526653,5.931672031423665,1.3074039225566179,-5.0624778566758835,-14.237602418244299,-10.99050121284687,4.433922628965221,7.491028743110521,10.428521013589792,7.23682159383633,16.37118430978742,1.299688045503369,-14.205647030736412,5.811555379386613,-8.976306915310376,7.086283763846268
9.518529,-22.26330280303664,-24.893867927626456,-2.6109478753796878,24.31807977096258,-15.455482166045726,5.1211821840602525,1.3331230205942028,-4.824035325109488,-13.970091990836307,-11.043181915311807,4.2119990124432025,7.126525255670404,10.464313160180613,7.240960588563716,16.554446726826235,1.3400434627587574,-14.478795955896091,6.276808809257259,-9.993263577953327,6.47944503399863
9.546795,-22.1023407609126,-25.25321079538856,-2.954576570102038,26.18873545535834,-16.324028873266045,4.403126093667057,1.2693574905122103,-4.967603729108449,-14.726228023108801,-11.046693751153262,4.52283170597886,7.332377921538625,10.20722091567493,7.040838042008437,16.990204970295945,0.49025872427154693,-13.631061203419545,7.9328608817798445,-8.357914384301973,5.767779056106057
9.573799,-22.00009266519526,-23.689443672909537,-2.8406493115278315,24.62198693374611,-17.369887221259383,5.077074531624838,1.280219261818613,-5.038301997478399,-14.522867365074724,-11.554977025148824,4.7755131632525565,7.44865139853472,10.28485456520709,7.516003216856774,16.126599430403054,1.556682654766153,-15.122565289759814,7.039845247243524,-5.52399264313589,8.198196499499034
9.600367,-20.400516674472712,-25.36258299049601,-2.1764984969912406,25.028797727675453,-15.65484948911541,5.17049877480627,1.2541149686710593,-5.030121991880466,-14.19669802495062,-11.411246100872278,4.365527548748849,7.472382968032644,10.634180584077265,7.6726654417886655,16.916205552590878,1.2776619022735807,-15.424469589694517,6.953491461754297,-7.717218740833434,7.732853258137706
9.629839,-21.967843129017794,-23.945663866891913,-5.288966853488539,24.813510441934053,-17.028281394031897,5.081675228069764,1.2423552040800778,-5.090828124785226,-14.027345407012886,-11.21100873323273,4.141141667270098,7.664424361848743,10.303696174652405,7.56867084610653,16.747883134229106,1.8244633718484535,-14.932348184693655,6.8875868803845215,-8.223238485660147,7.367178187603578
9.65552,-21.116244093265674,-23.552386326723393,-8.13226914024404,24.397494027957165,-16.298197394345724,5.140551491077524,1.1993988577790298,-5.133055781907568,-14.023246918470832,-11.52549376488545,4.330703665924846,7.507392043399144,10.28762343023159,7.700551925431968,16.720004372515362,0.37595154704151157,-17.6563565589225,8.083461719077265,-6.8373069787986225,7.260752597178846
9.691613,-21.522442433052493,-26.020173411398634,-5.689601742741014,22.41506230051336,-18.1842155178692,5.375024470770182,1.1877199474908597,-5.11505659523576,-14.165919458924566,-11.174120769946192,4.365230142065918,7.146048910789623,10.445057732875293,7.068689088916394,17.04975705675358,1.0694243513926442,-15.465238206776025,6.104334162538737,-7.702904714001183,9.465859842723674
9.719728,-21.53454631100358,-23.420991562832217,-3.1515495488699288,24.37972269430844,-16.775088274315493,5.112460236253397,1.1960924613549058,-5.02073248256319,-14.230531646817496,-11.245245025261594,4.319777390521404,7.454664293299136,10.599711075827726,7.316545925179836,16.82750928525601,1.1193144561700943,-15.662107112043909,7.885114979021672,-8.564339457988815,7.869018390294947
9.746873,-21.438108483382504,-25.370639997719472,-3.0373819359583263,25.22956890019772,-16.503727393046784,5.174242433931346,1.1431160159247582,-5.069376141621586,-14.318769528485992,-11.402322772251281,4.370394343345111,7.2346247090704345,10.676481285602947,7.048323175404519,16.51626976679767,2.8035027755949518,-14.46179933195318,7.420863085343158,-8.494980069726974,8.51217454763143
9.787833,-19.924318655551062,-23.339651002485695,-2.9096288184156034,24.387036961954923,-16.841667822254728,4.869614717061708,1.15254509840731,-5.115270463560533,-14.212903899071605,-11.283501305502963,4.128811530308125,7.329060853086206,10.386653689614345,7.563938511169651,16.622497739777756,1.2166844038864189,-15.404926715188994,6.556182634064502,-8.278200155468513,7.634259331276323
9.814956,-20.523995373952133,-25.932556432869884,-4.414101209375534,24.013119067745674,-16.569810503440042,4.662772020593602,1.1297858524159785,-5.165796125400243,-14.258515490272567,-11.271731760241178,4.397549140692266,7.3924771729671255,9.854698698440071,7.148868907877348,17.143030782897245,1.272131970158878,-14.684584002742195,7.231629444794256,-8.50556685052838,6.086908880340953
9.849257,-20.63767423858532,-28.68718029324376,-1.5125597246489393,24.00800246737319,-16.370566847469263,4.785057237040055,1.1237424342109765,-5.144299094387668,-14.192905643356672,-11.437620595444649,4.149678338973686,7.3792781785179296,10.47588350718435,7.348216963486242,16.99320245427196,0.9010707296840056,-14.231183053005479,6.879856570384424,-8.426329714095255,8.583642377086031
9.879169,-20.4921655571073,-29.793080617070505,-3.6936396142901353,24.281159647784904,-16.381160091470534,4.720540677810813,1.103116562931488,-5.147536614062298,-14.419763872316725,-11.657857068286352,4.707990129399921,7.654356101153161,10.341663592682906,7.1633351265308916,17.0746749144892,1.0411883970680536,-14.746002433840966,8.898621976552564,-8.942717497927754,8.202542311228072
9.907539,-21.751903637563522,-28.11638799327308,-0.6344064394695544,23.27476385107509,-16.84864301713519,5.00078613105106,1.0833870192115687,-5.135778930421287,-14.534514512764972,-11.059188563746911,4.202317114462771,7.581824141662779,10.14057515173034,7.349384035445311,16.672174980044858,1.5663365265180773,-14.430020252739203,6.87176578471212,-9.023612041036607,6.78808572631098
9.935966,-19.579284483409275,-25.0416659949394,-1.3206789698617594,24.176743247300404,-17.17010710719736,4.70965884035907,1.0602037577523875,-5.1871312860411765,-14.299319203913097,-11.587537350371646,4.432223494741495,7.69181147696916,10.096934471115564,6.886276555565258,16.679986166382132,0.9200651907407355,-15.274644325774547,7.229689196196103,-8.354933468502086,7.273629192817523
9.96588,-19.671043308218728,-25.655107648683412,-3.5023289003394713,22.75143483817707,-17.2398273074938,4.9053729090319065,1.0768252341512683,-5.164035264941372,-14.11850213880326,-11.190276490112563,4.264429906695915,7.477658198498403,10.421937233143982,7.180647511269715,16.70683098367458,0.7727919217230704,-14.703322997757526,6.926373881934085,-9.048876174292264,6.548633708927694
9.992853,-17.15725006799421,-25.601127745860843,-2.7071765505468965,22.61144248168541,-17.660812925413058,4.488864491642848,1.0525338148795915,-5.210514432316723,-14.296719170520555,-11.182322509772911,4.12665042204171,7.226068054719471,10.149949293645193,7.4478203246351615,16.55036281712499,0.9095968262965348,-15.130513117477024,6.681885713615982,-7.836006273010822,6.896583519315103
10.025774,-16.010743638056283,-23.346161960250015,-4.5403244951699975,24.67299128572801,-16.57381701607875,4.519010316508863,1.0201698633569476,-5.167334837830035,-14.326435747246974,-11.752817098437012,4.056651644781462,7.320674808847929,10.554818466534702,7.192748807804321,16.544526197823103,0.9368273498928485,-14.596223298932777,6.610775743631813,-7.633219900586212,6.894410101814772
10.053949,-18.906990408026033,-21.21427823014426,-2.352912328418055,24.12569536979668,-16.896740804053962,4.723336482326675,1.0117172162521852,-5.232581843849159,-14.530610109906549,-11.44699682217203,4.283056375248572,7.481789548324153,10.486794121755224,7.058065918399269,16.818163456160512,1.2513487440029698,-15.419922286493236,6.571611932781599,-9.912672320124827,6.239464860043253
10.082019,-19.986015173492486,-18.641363103308397,-2.7571439235678836,23.943085619270878,-17.72382645595673,4.714192043292232,1.0168319154654637,-5.192323774785853,-14.288649395211792,-11.505510978882402,3.9294899101139933,7.315010257014942,10.494033229332455,7.3842366159300585,16.261185225027237,0.9158922471651907,-15.372956941211884,7.208434273299035,-9.693675887349604,3.740234073797307
10.112794,-16.94152880980755,-19.05044190146611,-5.881789536352838,25.239030892229973,-17.432819804674903,4.707681971720567,1.008608338173151,-5.174695083202521,-14.417601732329913,-11.627000239565502,4.096408012304652,7.37307826238381,10.47528442968837,7.322713368447191,16.837353140821996,0.6831400015023167,-14.941812870197612,6.142667482621944,-9.003218758883529,0.9164331804318434
10.140054,-16.675634616857234,-18.777016065180952,-4.110657882340496,23.83726076869302,-16.93002691355861,4.642380026414593,0.9847953626913393,-5.1580754433200955,-14.527600216667045,-11.432165150361277,3.8844433412715373,7.378317570326776,10.506376564099272,7.0860605269848005,16.529108198873704,0.2470278478640588,-14.926178370076865,6.7210961096292205,-8.382568428884513,1.7259966901130108
10.170171,-16.071542660339095,-19.84647627864774,-3.324965558356271,25.41233757335021,-17.575335004360085,4.46106921306614,0.9794220855143534,-5.205789713712058,-14.522310207773312,-11.41311129810717,4.232509510683774,6.968365446761506,10.247485178875921,6.98462863371032,16.262967128217053,0.8809002560426481,-15.090957518284595,6.7314532305767205,-8.787414935521095,1.0979399147632372
10.20009,-16.019930093635278,-19.22577563452562,-4.234776939221025,23.24442757748811,-17.323075469122177,4.396472653231834,0.967382935987911,-5.3140471094534725,-14.578701656104197,-11.292122241920497,3.895685745726799,7.213982556574219,10.139528378377461,7.2687666259124155,16.443534299216857,0.5878717596694627,-13.88876796712605,7.090450027050929,-8.6314592585516,0.11026734903074896
10.228584,-13.524239125990533,-17.387733711445915,-4.322154017874309,23.91303559453028,-17.11746180829499,4.572142059914438,0.9758489483237985,-5.219116668965857,-14.462407039898363,-11.391314845002976,3.995257549493702,6.774834744805771,10.32563179731375,7.1106446916575825,16.345759821026217,0.5734390200630479,-14.938071988446112,6.907610639503192,-9.84693635096463,0.8082789634254168
10.256783,-11.851543154064965,-19.957607541653825,-2.785011092338252,22.401834307994193,-16.321715239921037,4.450021397001684,0.9728670913786596,-5.357248381632797,-14.311164302472172,-11.362880248881542,4.057905977900151,6.985643215689724,10.382380456222025,7.395542238567787,16.28672035752851,0.8287664350095532,-15.190853549972147,6.823817483335107,-8.84607777698962,-0.130004484258559
10.284213,-10.354411653549025,-16.90901141552599,-4.157392641649654,24.996839490444582,-17.160960740673943,4.328281183065081,0.9610765281150199,-5.211091289915675,-14.397041172363947,-11.641731405683188,4.08638130397954,6.939042279670825,10.726182493679419,7.093809308321696,16.007528895327898,0.8854790416029229,-14.864335415532441,5.802075524175096,-9.517819709505721,0.5582998045018405
10.317652,-11.5668997597226,-18.502212052504564,-4.239037696353732,22.085581901233944,-17.540328211135847,4.565735599633383,0.9776066160290714,-5.227296627682199,-14.519274835843566,-11.38452461699912,4.216797908800531,7.336978200074046,10.320465719780284,6.844865530607777,16.61992452347236,0.3281760864698795,-15.074116519424432,7.531527094712549,-10.192344281220404,0.17225205041251837
10.347504,-13.201724510456588,-21.438323481650958,-6.832629325582743,24.36716983536932,-17.069187441485315,4.378258102376332,0.9986699921930603,-5.313580064353455,-14.449788906559533,-11.471087382076423,4.460068870586862,7.1925220735366295,10.675121718593543,7.150679886322145,16.832075176019288,0.9999589367383681,-15.108464899505192,7.82668436909373,-8.309053938167258,0.1490591362585388
10.375998,-12.77392618080159,-24.278020947511617,-4.838477616938917,23.371979385300886,-17.891880611031745,4.335169220478633,1.010634002387614,-5.209998238210678,-14.15459781120482,-11.736230475747691,4.1195026773564445,7.398630433207176,10.272110081362591,7.279902209186224,16.46500515435279,0.9095581025996783,-15.002593581725996,6.697237925759442,-8.016543631131675,1.4922347816460482
10.404353,-15.785300827713712,-25.953950959685184,-5.3176895393630295,25.264441301014543,-18.28239871362647,4.276147535777264,0.9978231764618645,-5.322549494473143,-14.188611837375316,-11.338709050078652,4.185000206689313,6.9072510449901765,9.715538073694669,7.213866926095816,16.886431528167765,1.0207295859393408,-14.439045943919657,7.823582069799489,-5.0385479675856315,0.9410893980222691
10.435505,-17.54378995641858,-28.20249941820388,-5.107014736977778,23.264062410353862,-17.619931344672388,4.0672758120473755,1.02461956555285,-5.235706349010132,-14.404071937240555,-11.392514008499285,4.609610472105841,7.2547006799655165,10.425716919011533,7.126506755172261,16.15551780745847,1.3781501240172582,-14.255607541678307,7.745108031659225,-3.913410684056102,0.19596027983443876
10.46276,-19.674426567094812,-29.822326350507055,-5.808676616630139,20.630090087075455,-17.41702047209691,4.573172422075482,1.0158106556863662,-5.220870243203348,-14.132797740276775,-11.11622361649755,4.36814849555199,7.3003734882336415,10.34620574252238,7.228269917072816,16.943655991703764,0.18712987073973902,-15.150856488810465,6.667352934458149,-6.902614962590168,0.9371609619487717
10.492328,-17.743309411255282,-26.792761334252283,-5.263090367843676,22.896446652502814,-17.026068432706495,4.0720820767775265,1.0507562105927712,-5.222758296071516,-13.85117410308598,-11.699865144520922,4.367805444151003,7.320859113584006,10.464514190432443,7.3526836258507915,16.923653913602923,1.3590660940086017,-15.594290623320441,6.455680783267942,-9.361515633896131,1.3594138309919719
10.521923,-16.517570071535143,-26.78070858906993,-6.95546018000752,23.46564548190622,-17.523273906173646,4.45359568587645,1.0487023396061603,-5.190125738117393,-14.345243624415216,-11.511089335706515,4.520186260586572,7.559150920605916,10.349921945128242,7.905336254565109,16.318505833161552,1.7504466728907788,-13.486426066230475,6.892678625323279,-9.129755984973741,1.486685291791333
10.549066,-16.214957390269557,-28.20759867757172,-9.16417881868104,22.69953176871317,-17.363207104816055,4.447412073826927,1.0575277622741994,-5.222697888689421,-14.440709340352523,-11.125375568417947,4.508004527621264,7.756374538976743,10.958333636327964,7.4407089666139505,17.052619647325315,0.6083212750847629,-15.178130388420056,7.264312924527816,-7.870625302840395,1.8874679049803922
10.576056,-13.618576109510698,-26.639723175852737,-11.0885393497874,23.440590500951295,-16.779161845153048,4.274546433538811,1.047514497051851,-5.278468156591177,-14.315514401255458,-11.292123584040974,4.516471592946257,7.132836311953342,11.324807207604719,8.406376970138526,16.49068036371587,0.9416331046430394,-14.683113361041215,8.403857290701586,-7.076496283117931,-0.6653541863991113
10.606663,-10.765265461749483,-28.804393729816724,-12.97087303876107,23.17962730424586,-17.454556815185065,4.584371752051254,1.0700044827740398,-5.124418012081122,-14.488132820091284,-11.21381737206254,4.159712727127552,7.7907708693243585,11.683540386440113,7.212521216184268,16.509213080223017,1.0045702064210704,-14.05272293990208,11.521353089454454,-7.0532748022587946,0.8832733946945528
10.632831,-7.67194371653981,-26.37995239098474,-10.597636140881205,22.96567162375658,-17.674334886805724,4.1765368896576325,1.0751389664940245,-5.180234611223723,-14.367733393776385,-11.264923556867862,4.346639215383532,7.386306572195254,10.57049018849663,7.420253701826573,16.81465762390034,0.37092600507257945,-14.111296253617644,9.13724051734362,-7.1458089106788725,0.4685180298013412
10.65896,-10.455004669570972,-26.946970524226632,-11.828173414588385,24.735431334672356,-17.458497679319322,4.612603012662013,1.0735648004928042,-5.216610004490816,-13.738439042527249,-11.073977462795863,4.135161674793856,7.427175799520262,10.757540947598574,7.055056706743639,17.0021694594766,0.685343849427283,-11.501332103953509,8.136605592933723,-6.817125265195696,3.3567964764596523
10.688606,-10.928436772038143,-26.21735568566526,-14.690380290560407,23.23799334849498,-18.035945610119676,4.210569310552795,1.1139434563336164,-5.314551098814593,-14.402048781165064,-11.102359884235248,4.917100259744966,7.9687430796523815,11.152131821925584,7.082546606781043,16.814014826607554,0.34437641112880496,-13.1255188113879,6.537799427680052,-8.08411249698813,0.6415891284830807
10.715715,-12.800744959595594,-28.729048506717497,-16.762548530142688,23.13565966170831,-17.240189926274834,4.827150829764598,1.0998744829502685,-5.152806184693176,-14.142730890092992,-11.28903445263078,4.512891448129818,7.900044949741508,11.229485143142583,6.166087979055125,17.775087522256154,-2.070927944811887,-12.944392398188299,8.722044783085126,-8.7990795520437,-0.28219891528550245
10.742482,-13.131578958998503,-28.030650256210464,-16.952436964056833,23.49378301359836,-17.67521931108162,4.674267977705641,1.1069419594759862,-5.110694158185065,-14.50868220636869,-10.801152665748264,4.505333195065482,7.271761958363829,11.18215267374409,7.429502593246351,18.947904784222008,0.7402435586236151,-13.774028066488885,10.434185639026595,-9.3908321735683,-0.17392464777767228
10.769653,-12.243264807713619,-27.226239269964587,-18.07562065958615,23.407569888047796,-17.36421069017598,4.465199737201329,1.1371775365863677,-5.155189321545759,-13.514676177710404,-11.0245877507327,4.9450031455710945,7.152163154378341,10.181072699251398,8.02770312615305,15.908966295123507,1.285729843916766,-14.673862621205448,13.479564754724167,-7.92909935667003,0.9860802909716591
10.797323,-10.894138185216233,-26.44584852530501,-17.010755038587412,22.83535016737129,-17.009245701750963,4.201464474120324,1.1649446689156264,-5.0605592217546835,-13.562341685734433,-10.979336953643298,4.06044711240105,5.517982103559644,10.179046653293378,8.116517441992082,18.25812788477509,2.140471701314654,-12.006229874417507,13.601884573982447,-8.701740488524576,-0.7124493972374746
10.826098,-12.887465646070742,-29.465433940635275,-17.632228473644712,22.940876226217817,-17.4156608446322,4.449437854361504,1.1688127771709254,-5.071012422601732,-14.021226764904101,-10.743076662887812,3.4889714411268913,7.587819804960457,10.785805456878268,8.122403241469907,17.43851224426905,-0.15181330976380852,-14.836255941188686,10.718316311803335,-7.619335034342482,-3.373812319786614
10.854346,-15.818876583408322,-26.87510179200354,-17.800254644107685,22.642161637185364,-17.563130083014062,4.334588003496987,1.1938976005800268,-5.089100309302754,-14.296501782793046,-11.579574293951433,4.944185972307794,5.091320416571645,11.068268487068666,8.03763747696444,17.876462679459554,0.23213406568912318,-14.609405506127931,13.694264702226965,-8.5512788151572,-0.26614686349802247
10.881459,-18.27054750647218,-28.8293698815014,-17.56905809240706,23.53572269308825,-17.77729662947615,4.615613683433046,1.1788272315578832,-5.072293366820733,-14.41137360392347,-10.873160460922097,4.0485453589899585,7.280272951843122,10.775063102530483,8.992414545654132,17.70285609442139,1.9005757485650796,-15.557798692005326,13.056538942427972,-9.481274440927109,-1.2275294753748704
10.910984,-18.559992060647893,-27.358518800187035,-17.29609665357256,22.877414393424296,-17.146393738993368,4.640635755825381,1.1981276356613646,-5.021748497907433,-13.572711876994289,-10.906383342711646,5.683391518719933,6.913773586865859,10.963420518648842,9.797212575517184,14.899820396604683,1.0958245316443176,-13.973723419847992,14.071406548163313,-8.762435126850535,-1.7935544712949545
10.937404,-17.675213208600947,-26.746383128707034,-19.631565266318145,23.259913025105966,-17.606772798718865,4.553202664518389,1.221407171441206,-5.0239160037303865,-14.172744764461163,-11.563563465476802,5.047710456126822,8.414531274396479,10.421763983534197,7.874765808409885,14.707516617265961,1.2762745539855012,-15.59617221096935,10.958058626110997,-6.780449963852806,-3.5770916748722748
10.963538,-18.07175744601604,-27.425123994494044,-19.77116457269409,23.38437820976174,-17.402463294813952,4.551868424057619,1.2163152337400793,-5.0260036723007335,-13.205360111591888,-12.635325427756964,2.5830635797673067,7.2660394578074206,10.594583651839637,9.748608663832432,14.754351689544666,-0.522958761393042,-14.998663715012428,8.52338691679091,-8.568322578591426,-2.861606281379134
10.992341,-15.449906238407348,-26.886207150106323,-22.655906938348892,22.27240716416086,-17.579389698330065,4.596340896431503,1.2967098465742972,-4.961358718088073,-12.400036386702837,-11.066138242072817,1.8160127266634392,6.651841744944894,8.325216188658572,7.764149068145998,14.123289944725892,2.098864778848703,-15.404994946118398,6.662709325705734,-8.486852312348372,-5.010497119161324
11.020647,-18.456580490495426,-26.792456622527663,-24.52700648816682,22.288288030320004,-17.75194221830046,5.055390378263353,1.271493551157933,-4.972023034458652,-13.46480256072502,-10.860555757408491,3.2841481491181184,4.132283692712242,9.407071867688126,7.564933425709812,12.294525694247286,2.1133503272693206,-17.2863630783339,3.815586034107233,-10.793215264825063,-4.983195804279841
11.047723,-18.165507423425126,-29.771553477914985,-23.746005833328717,22.679959105262782,-18.068939398313553,4.357698150341429,1.3490132594609678,-4.9169006448208314,-14.005676544690404,-11.693707973078439,5.608482023815353,7.138425429470667,10.222414533990694,8.159030809402381,10.366944970650795,4.896518855495322,-20.339527980791946,2.7602986851440847,-12.232549797827383,-5.850421646889508
11.074341,-16.572773727551525,-27.07558586047021,-24.44447659328018,24.277877846584406,-18.48131660925424,4.525618711996148,1.364705847424758,-4.947986553001181,-13.074847353843621,-10.170321569341796,4.606929517448433,9.102075877003903,10.543704696926206,10.20990110861377,8.533318866772433,6.511435143761672,-20.313501299173954,1.855014673914603,-12.5730763858705,-5.583224924202841
11.103816,-15.139949623189956,-26.110958144309638,-21.60413378419154,22.35965101327978,-17.99072216368553,4.636481471948609,1.4045309881164059,-4.96772676992924,-14.330747810744203,-9.888564690526199,4.487404329012311,8.548764068445339,11.295050125644252,8.920829522077046,5.62037712280553,8.047370818781493,-20.34314380425542,3.3170076230761225,-13.484069068995106,-5.410040542232999
11.129687,-12.03176596964696,-28.253886741445257,-21.56020087955929,23.16345667995974,-16.867517580189002,4.7040370099988955,1.3558886290149743,-4.8824590842972295,-13.389522239637625,-10.341199660459202,4.316346026894709,5.415083011191591,8.591130592703813,8.04939324570039,4.6435975022315,8.67198984878106,-19.403696444958477,3.2796084955925844,-14.711609626857975,-7.472551246036829
11.157694,-12.8140604152153,-26.885949226803938,-18.631407980334036,23.862935174854968,-17.238539056381864,4.535896974657973,1.4597641412036642,-4.9466260907642345,-13.055533157321175,-10.645135637890434,6.33511208886099,8.102989420351882,8.846698443526256,8.135669682237246,4.92420166338602,6.247982668830922,-16.90463219539631,2.4301015490476865,-12.364561742263577,-8.234535862208947
11.186158,-13.11930668828669,-26.070028316278563,-18.453040665616363,24.139667474852722,-16.80172071207624,4.897951871752861,1.4023821907988048,-4.983798127239989,-13.951876690282186,-9.39857081030986,5.4725877660954,7.549377958471237,9.921789863813942,8.499298540718904,3.7068291175436063,7.96932154577387,-19.620212040546765,5.452810856170849,-12.145597171373957,-6.40588956705038
11.213282,-11.637358334224148,-28.423334782493598,-15.574499091944077,23.93232538761597,-17.15385938126223,4.2653409737726005,1.5240435101459222,-4.830479422484634,-15.467550680729014,-10.191442080323153,5.5039018246958,7.864306412979733,10.941318866426164,7.718093509249371,3.342232152259153,8.020238818169858,-19.63654819762647,3.6596246672456307,-13.801308222369876,-8.680241827215594
11.240393,-11.048275230496937,-28.42914762798864,-17.992928859819973,23.854835726562033,-16.478531507174743,5.062399193215558,1.5099080012665866,-4.878522904735872,-14.045521887108759,-10.917635941975934,4.192167342371321,9.471039878098892,10.103447861587314,10.458460057338414,0.2716830562327876,9.87617297610841,-18.301941203342636,6.050537756291402,-13.529165801938532,-7.991711051157236
11.268846,-11.713841398700984,-25.66034513421474,-17.415188263827833,21.23285829834544,-17.765796726475497,4.923258831529978,1.5374605313073537,-4.8338804729502725,-13.77334793346012,-9.938901721866555,4.8332102090945295,6.838756466103264,12.994688627683491,9.241207602737973,-0.9904182594325714,8.42503299584881,-19.618093138214913,5.322419767786478,-13.044625311753634,-9.065175876006302
11.294877,-12.606043496629805,-27.99369453896968,-16.66897154261214,18.581252434357523,-16.974161831853145,4.235560651833502,1.7465852497004215,-4.827485557303328,-16.243584732297812,-10.233657429628382,5.517528005473478,6.008852434576686,10.762628475061181,7.785746701762977,-0.6137333413230028,9.83808767957269,-20.56933088839437,7.621374677572106,-11.1778938873934,-9.729941309034807
11.326269,-12.46674343266631,-30.02685081590492,-18.76938692061082,18.102445539257687,-15.742035406181039,5.360223705228808,1.6691776312169186,-4.811300253553623,-13.269390731249448,-12.27259296231118,3.5410515925374875,8.926295029176291,8.779530310198314,8.43165947612126,-0.9244889438330672,9.274204015317235,-23.60906510227638,9.986056743916588,-10.835688181161721,-8.081797469983817
11.354478,-9.808350499328341,-29.539298053538133,-20.611411705965246,16.74080961208076,-16.253227284667688,4.1966314953739285,1.784273204329617,-4.7215880233424254,-12.481265110244205,-12.621746314742428,3.162933200802916,7.644697047410686,10.254013495589467,8.671645264872883,0.5671874706305706,12.398954051525504,-24.586236436398348,7.464355924167443,-11.65921797726689,-6.300781097155248
11.382331,-11.422037325040753,-26.997821481402518,-23.412991417364164,18.86742418742605,-15.988256638361062,5.045878332145012,1.8783355635607089,-4.864028709746004,-10.818076550627916,-10.54186330613006,5.58934132714131,10.719970151028289,10.790488131214179,7.006682551623501,-0.5930105902466076,13.644432759351059,-26.466189039900463,9.754058118378765,-9.709552261350645,-6.12171164478718
11.409791,-10.895318847639086,-25.29128518467608,-22.097722615976757,15.964087400372897,-16.23577028412565,3.7259501207735153,2.0678115197363782,-4.937229350723246,-13.837178276440737,-10.27131443128419,2.5339854011839225,12.173138211587096,9.04943707302455,6.953417421206181,-0.10405149089712609,11.176264235618735,-26.850331873795042,9.785781609251117,-7.971578484805864,-6.274142556230134
11.438267,-8.69793198520783,-22.917741818755665,-22.71771839296045,15.89504308043833,-15.894196816787776,4.416863021617917,2.2949820292218472,-4.8757469550056705,-14.760831834554306,-9.290294856126193,5.163920872340576,12.427882025058366,9.507831463853666,4.514793740026486,1.108781517504123,8.797037755245922,-25.240960176929576,12.676825419102622,-8.235473877924916,-5.246980893816046
11.464254,-5.98281153028201,-22.061928244921628,-22.339225026763586,13.35472021343213,-18.338850834140565,1.2838209327120105,2.275919591765951,-4.80395044617533,-17.356747825824183,-8.967703198504225,3.2383009706372867,13.249488621143183,10.272083142243988,7.4139942729043335,-0.9866714319562989,6.185968105474547,-27.346270221834896,12.284348704016503,-11.335719679051554,-6.957452917049517
11.49331,-5.049834649629155,-24.808778623749934,-22.163422677191253,10.984819852461206,-17.151070200382307,-0.5307536477718686,2.755520394724296,-4.477760714515976,-17.75115827992113,-10.918283736187336,2.2388891627706577,14.068788449008395,9.753485042147954,5.743297348263518,-1.5379617374982397,3.866549567627794,-27.872237312184716,13.785033404439478,-12.871098221446255,-8.217135319702573
11.521677,-7.432295165961074,-22.770820998340305,-22.83774061650594,12.231888007973808,-16.172883903441527,-0.3548218203799208,3.001470625510034,-4.1774577979226635,-17.11407061291804,-9.728316313993247,1.3392091806466535,11.905258875334026,10.970664644808839,6.542773149689827,-0.3964788351028972,3.4601002346836855,-27.810557374106835,15.573509413934403,-10.505080682433928,-7.1403591043826955
11.549179,-4.391648979079418,-20.181139345773705,-21.510736801303416,11.959973028305924,-18.93299071634748,-1.2151924703192893,3.075114023399115,-3.9440709636696836,-16.747824939161113,-11.561778764315365,-1.2887236949651741,11.826726702092277,11.933806808445588,9.047025810756216,1.9725203512775376,2.15083856294737,-29.046841415374782,17.795095432116586,-12.036586085416886,-6.173756996134353
11.577525,-1.9622805776777656,-17.39926266751867,-22.919284238776605,10.52738197384286,-18.098885598658562,-0.7493038062333934,3.173546074787232,-3.8260454439274127,-16.165217886650503,-9.511512458934243,-3.2815300880435583,13.743463771689486,13.12215810398207,12.165877011419088,2.216554971937296,3.0686984350632858,-28.168067594653746,19.603311800616595,-9.797127548725555,-7.386424702054366
11.605053,-3.208301334781031,-19.061712952948337,-24.63915905656295,10.573838200862374,-18.323775056487026,-0.804755387895473,3.3659906118590355,-4.735463298403727,-16.74188903251948,-9.754110509723539,-0.4365229048047198,11.093326496129773,10.196974047548784,13.521329882207196,2.212528545253255,5.030093273368411,-27.891780125780958,20.04920652164698,-10.723082639799363,-7.096301548628555
11.641374,-3.592526645476167,-18.61972378347677,-22.644360679102025,12.879789698349766,-18.132761829117193,-1.2720159115627248,3.5402234297997746,-4.32185361142378,-17.18697294438982,-9.468979281742769,2.548732552990752,11.549836442082533,8.511316111551885,11.530494022629032,0.8524903180199496,6.493596620130491,-29.83499105332841,22.315649804411894,-8.010591187645296,-6.8729458150547655
11.671494,-4.211431678021847,-17.894776465265938,-23.363598093847283,11.348005699238161,-19.162425783418396,-0.2895507816263659,3.4756740249255795,-5.0004109771032645,-17.729005088413494,-8.203380265668876,3.7519781631041815,10.782159294054207,8.47800768290976,13.712989029252084,-0.15295527962743843,4.70722703194067,-28.057130120079055,24.866092046440027,-10.838842406291459,-6.118831589315667
11.699887,-5.679166701894393,-20.314508000701526,-21.707175959845237,10.78407018929961,-21.497508755064402,-0.5142713113641888,3.750908776901293,-3.6536944691523576,-17.205353226611038,-8.209612652765976,2.6143645568321343,11.569872506006453,7.951630519955705,14.057578845746228,1.565254605095512,4.586684187312432,-29.15468643533703,21.954082797231425,-11.86607494883053,-4.063950905688882
11.730608,-3.937768069927567,-19.959718458360637,-21.01227485673298,9.981661416379701,-19.83059561393371,0.12668968961494378,3.8090601827024653,-3.54371474381676,-17.055973977217818,-7.208781824006266,2.2955583304984906,11.620116455896081,5.003061461296168,16.493086415793357,2.3282880545421047,6.979063463670242,-27.776946494786063,24.34837023056718,-13.195211189448358,-2.7727760217280086
11.758912,-5.079151758718702,-17.39151620760101,-23.439205729067716,12.449196473380962,-21.67894394621068,0.8764342148497735,3.777760092689879,-2.6389801523351375,-17.917668676570795,-7.273171183604445,1.0843789310816008,11.315142205806646,1.8717329450393592,18.716342160593218,1.7418228055202565,9.692072202569552,-28.107169159614752,23.66753551748856,-12.539996334225691,-3.0383709666490644
11.785885,-4.634255154730933,-17.103212794847735,-25.085596864308826,13.392734366844024,-21.204172902894644,0.47479265836370343,3.821744053306313,-3.088567548356555,-17.040735480454316,-7.5053371740362795,1.5137980991552233,11.097461017819468,2.2443318838360935,20.6598995219688,0.4975567716207537,9.786158309986956,-29.97528099419759,25.696191504019865,-15.300836026324085,-1.5935837817808505
11.819251,-2.2818588653567375,-18.426231852219402,-24.532410982824256,12.210853266817612,-22.56523748485543,-0.4639820142330575,3.8981383508691168,-3.054422834245992,-16.61173132820873,-7.023523225397483,1.412948340654724,10.48597661585413,1.1779991693854535,23.60849337315484,1.1815995959271124,7.0470617793451265,-29.09647294787348,28.106363632875127,-12.41188117974026,-3.443317335027689
11.847648,-1.003427136406146,-17.120610213910975,-23.973817519472767,10.236881443587983,-21.472961797452328,0.25873273339372155,3.91266315898152,-2.2642711995402296,-16.840941903115294,-7.049261831936285,-0.17874352475568636,11.01278906381547,1.2465500347586693,23.95821993549625,0.5443761643376658,5.893974095603306,-30.552225280837096,29.60669533036505,-14.440329771504578,-2.644276216379907
11.875993,-1.9917239952066426,-14.930094330508895,-22.462060775615303,7.488285449616796,-19.821636470711546,0.3391445554383332,4.021736338361812,-2.2330319742755314,-16.362034569279363,-7.989735289077858,1.6999965431930808,10.334848253974851,2.449820908388752,23.592950221402376,1.5145785696952447,4.223687875033291,-28.447490115321568,32.27887743136768,-16.716473891723226,-1.4725603380798675
11.907483,-4.130732194831329,-14.824307624241367,-20.37012657629624,7.396066478008085,-16.88201771796936,0.6865169331567339,3.984079216426005,-2.525156565961049,-16.647908687831748,-8.534499423136477,2.00411425268815,11.586864056454639,1.4186690457493594,23.11014640421003,1.8326743274610868,3.1568644389572444,-28.42310997522512,34.4551690156523,-17.01074542124506,1.1739054501882757
11.934784,-1.7460939151866155,-15.32502691153053,-22.626401288372268,6.971236593437178,-13.803162804072409,0.9884004997681082,4.067586768118538,-2.3095228888131687,-16.374798740897347,-7.535867604288187,1.7691983673983238,11.09861194369233,1.2854856274818867,24.16595865820938,3.0732327132325072,4.2045900067372255,-31.26248740417189,36.3160588371429,-18.562199060790626,1.232968983358551
11.964617,-4.564850981087822,-12.747529895786279,-19.548386114036077,3.92088745557502,-14.376698878821031,1.443248987605642,4.053303111321419,-1.7615495177365454,-16.258105621855158,-6.839478689280344,1.724761677945568,11.125522951035336,1.0226016698253715,23.082309249275866,2.141146002906789,4.637267460263569,-29.861373945396508,37.882653325176435,-19.389601579475045,3.963858817254331
11.994736,-3.9072753747265785,-14.226604649177986,-20.634066117371237,1.485171144375949,-11.349783639313218,1.2481121949923344,4.103890877015566,-2.296970270317226,-16.89783440106413,-7.3898904640295395,2.3056520584262548,11.323575717324406,1.9786498255713603,23.857583875926373,-0.7527243527918762,4.414133851398624,-27.149901894054953,37.55710786157476,-20.521744399994486,6.861191528557339
12.02339,-4.535870881375713,-12.955760006548246,-21.29385933352732,0.39185382868251817,-14.14267655640971,2.196520419050514,4.100575583280028,-2.228704396790395,-16.608863540447356,-7.876632407242596,2.2241505308234117,11.61847618530852,1.0415735298459499,24.576707742470784,0.6373426466205578,2.284350945602974,-29.951363608078864,35.94225560409305,-22.863030938278254,4.626132979624037
12.052042,-1.8591460203773245,-10.601614988604279,-22.163422677191253,-1.6053935465105869,-13.482853860367308,1.0148418726794026,4.109123144182638,-2.2170980728636076,-16.60098077821643,-6.842105407222758,1.2955635159340937,11.393651907638162,1.0828457042996997,23.956159219159478,1.5033108828801507,5.245594985904581,-26.835934961859376,35.07545388256864,-21.95532402843489,4.698028412034291
12.081548,-1.5183749522631818,-7.6978026224577105,-19.38769463006406,0.3093992321425893,-15.104713201287298,0.4221799291885604,4.133104879193892,-2.260417852005031,-16.529543120017177,-7.977798396382685,1.386075282969935,10.680962985189327,1.5425298084436994,23.837819975479714,1.1652400782683514,5.122449683590764,-29.21385611284537,36.30274893090885,-22.389793883235082,7.377220129374639
12.121655,-2.914401556399436,-8.605712689727032,-19.136973842187384,0.09024005615099003,-15.59980898696002,1.3261319203584994,4.181892426486506,-2.133762230077355,-16.66117020642972,-7.588049914612995,2.287508730439705,10.463174635903735,1.6321970440883018,24.042782878995716,-0.6364320908894019,4.484736169601922,-30.5393004699014,37.07933843748394,-24.12144977358115,7.384368965497901
12.151969,-0.0026423658247803627,-6.068205350378723,-20.626081568002675,0.8709674529332941,-12.485386189240126,0.6064105418073386,4.182937338843604,-1.9327884863570413,-16.493456454906344,-7.8235735564054885,1.07172566520572,10.792610037009247,1.4386484993864312,23.452486065755846,1.6275077162311895,6.013492376772579,-30.153132369005633,35.978697744839906,-21.37379584183622,10.360663880549756
12.180582,2.7872165800116644,-6.280545681849858,-21.303084247246012,0.13926914289180323,-13.844053336774186,1.6035223918139625,4.214431972630056,-2.049996580193761,-16.646026791214666,-7.856017665120585,1.942349507445252,10.478135789909484,1.4946372411100062,23.968921886333902,2.165501902662619,4.900039167246863,-30.586152868000497,38.24014581315884,-24.351830435960085,9.131398738953385
12.211582,2.3477239851998997,-4.315591933565317,-19.568617451447246,0.5037350469023978,-16.926219994470937,0.708261320097787,4.204089792769679,-2.190131554828024,-16.89632104991927,-7.869682303983544,1.700105279399714,11.287609057542685,0.6582388573681449,23.43424059429213,1.452050898530887,6.983005598028806,-28.99080954350987,41.15028881693546,-24.299411585492795,11.88913046178448
12.238983,-0.04632903353576791,-2.7484551218850455,-16.650893762747582,1.341630206196393,-14.99056806802724,1.0519249638152373,4.20497141991304,-2.0326524392596563,-16.751421846517935,-7.941787499553704,1.347440100026768,10.553230564214989,2.613492706089903,22.77636927955364,1.6127987190022146,5.1751269218371245,-30.479102495036418,43.39050868678515,-24.10686339858845,9.746952355130729
12.266038,-0.24569172960629912,0.3264342053118325,-15.236789476329768,-1.509879293481453,-14.795481648891075,1.0479578752639944,4.2481590118579335,-2.018235706870539,-16.86120295864622,-7.932297868958925,1.5560733623371559,10.91770474076207,1.605542793604502,23.33957145829191,2.4803560864846506,5.569657070825222,-28.909607756090796,46.33627074599139,-21.93305654845873,8.8629989229246
12.296443,-0.9290085101956893,-0.7260927508156623,-15.286642065593107,0.7688849520709289,-14.323364038283449,1.2160747490372315,4.251671365662828,-2.0378682672645296,-16.56278224401827,-7.597776581763479,1.4563155558467142,10.692159600469823,2.0679204055411997,23.887919183177342,2.5064926977384743,5.0206694356199355,-30.800132088280996,47.017748447293805,-23.6154224319867,8.063696226362282
12.324378,-3.463472981207361,0.8121634237504363,-15.857757985390649,0.003333623354806371,-14.284108241091387,1.9307397974486809,4.2255106869333225,-2.04420375807242,-16.99234858776736,-7.9010976809333044,1.9685157973994045,10.294528509774718,2.520140497428309,23.434777723561034,2.052887032678345,5.170494860393341,-32.8624241966537,45.86684154782474,-23.208242387421645,10.837874217363169
12.351451,-4.429176651566094,-2.2667821171571125,-14.899524365530317,0.12580519880193317,-14.46735093684992,1.3433410218807955,4.262890498106842,-1.9639126279319221,-16.99699836498462,-8.593271199112412,1.5995135558915399,11.3621773323623,1.4051416131334196,23.60390438442771,1.6393411251163423,4.430056714528461,-34.96738942890137,43.446207659573595,-23.050860360575307,12.378086118912437
12.378553,-7.260705748779348,0.3724180073518799,-15.246695461697419,1.054276068322963,-15.214323447884814,1.1037586727133808,4.280658622863072,-1.875520931892587,-16.897878699193313,-8.146861983495091,1.8290071071555325,10.631335237924986,1.5543992454758562,24.563873912874186,1.1200305434576507,5.595997494939331,-36.44797687397317,42.06437517602146,-21.58760358579114,14.828267970128428
12.410462,-6.238544118083213,-0.9756740007215461,-15.715133812060134,1.6572163498877033,-14.79220236684607,1.2091684906534417,4.264559671388934,-2.207352208164801,-17.091754652189294,-8.054671620309644,1.5631278502782047,11.428585281045038,2.6510457047633724,22.98148805623527,1.488827427312018,5.067868024399556,-35.79326787329784,43.33676670905002,-23.917192087421213,14.865327917033348
12.437103,-7.730537131311577,-1.4902741414473388,-14.204350367331038,0.8924471935348134,-14.28805958861067,1.289543684533623,4.308478922936213,-1.9918817414361873,-17.215922440493294,-7.819440910209262,1.6092348480871135,11.242543103728027,1.551557978471386,23.56509908581937,1.612497185069941,4.427888690397787,-36.092384063599475,42.999927973135144,-21.951803910519182,17.426601008933613
12.465364,-5.1431168975628925,-2.1971537634461615,-15.585289193359575,2.3234953170955785,-14.16566776935188,1.2237805542362907,4.318571616027638,-1.9288723253507498,-17.09625419186882,-8.036390174272196,1.9729722154015856,11.300571940127265,1.7862738769496291,23.174160452914812,2.0941732120077345,4.592028962189467,-33.95704701605414,43.77489403257283,-23.377745489568774,16.65281297113677
12.49232,-3.1381991663142923,-0.6503149909402139,-15.513628879256032,-0.06240119416090656,-14.178511184517658,1.3120483690255018,4.318994504571802,-1.9791265659370896,-16.888679288372327,-7.938218085480197,1.6526386911913986,11.197225516371837,2.609656393694026,22.66351097992426,2.0756496803015274,4.335027856077159,-33.450636954776705,41.51851331545136,-23.875219228467905,15.845036756753089
12.518993,-0.45596478402294377,2.1003470259618964,-14.394183492072619,-1.9176506030278615,-13.945459606903444,1.2876602024493733,4.305890612162048,-1.8623854863335583,-16.863093685766867,-7.455352665963982,0.8358199506167672,10.728670263020053,2.0738752523615966,22.849153107756962,2.2055249033449162,3.6327856904242037,-30.697732525840635,42.16633422573876,-21.881568716995275,18.202713054581956
12.546099,2.489947912279397,0.5179577735663486,-13.042017224747116,-4.759784622875907,-14.086523580947222,1.2707308784501377,4.332033835913608,-1.883210526571926,-17.018504601169905,-7.71490424122741,1.827287648117033,10.480300912504717,1.369090372354237,24.110235341841864,1.048738282497623,6.027344883762446,-30.82006076135658,41.791559216715385,-24.10460525560609,19.995007279556123
12.573951,3.613830731433899,0.9907138651762899,-13.132877995540351,-7.460412830852697,-13.632122550565066,1.3973452103441484,4.339337084256121,-1.8097475365749562,-16.689786930604356,-8.215979664524935,1.569909382574125,10.89938266073247,1.3068168627104972,24.171994432755056,2.287626417276338,5.017623866765923,-28.393051532712885,42.686002546039305,-24.63855982340721,22.171916379770835
12.602867,6.380304479729339,0.60036422380087,-10.8158443752054,-5.207534791821102,-14.165193003858086,1.262951439992295,4.365181637388815,-1.7998361798699964,-16.94964111884651,-8.173626122176133,1.8462504699371636,10.681305680091379,1.785777994708871,23.084708186160235,2.071931143923666,5.125071198031977,-30.604103745578293,45.556401546628344,-27.02215674754548,22.124946278466652
12.630983,7.858218124664003,0.8135372256171991,-8.44569553027217,-5.364087809280578,-14.281822044550278,1.322255564772028,4.382905960902869,-1.8966133530643936,-16.824002916788714,-8.27470027499335,1.6927112442248413,11.04044813336401,1.6483934281933317,23.0103231886553,2.7348283870490677,5.392661012106787,-31.981051044111105,47.2693116325968,-25.169067665170612,20.311572375752544
12.657927,6.464705593799327,2.2824226228897735,-8.464884537491292,-6.168208716801808,-15.070855019299502,1.2719954161488207,4.400484606748075,-1.9421442917042016,-17.046243863660568,-8.275296428986307,1.6696926053599208,11.0242312897493,1.6609503893321385,23.437096418955253,1.533489577302212,4.549487586808443,-34.65804186883727,48.26059622425706,-24.23453233426925,18.3013167729694
12.685044,4.02911541755709,2.778526492885457,-11.595041934139827,-5.130357922817685,-14.455617267292174,1.4476508771476326,4.387976595052993,-2.065881442912683,-16.66494952355475,-8.113453532915633,1.392106174875573,11.719646116766095,3.054372326236634,23.37738726995085,-0.16018478923820936,4.727228251711173,-36.88151777975036,48.887611812136726,-23.023191519684996,16.02317838079519
12.714332,2.9570282836372392,0.8191127136160314,-14.210263556701014,-4.454385285666833,-14.041421070260178,1.188776684751136,4.405569498940827,-1.8190682030317984,-16.516420232744583,-7.389617103081653,1.3143748652033338,10.950398302170262,2.021484023361823,23.103735915916367,1.5660197098339637,5.756330279111016,-36.52411601738404,49.3676131722302,-24.352891503470637,14.032429188404656
12.740176,5.890023641322286,-0.7215523298236075,-14.792306648500706,-4.888900910486487,-14.402774664759662,1.3270923158250887,4.402725558952289,-1.8958058328817942,-16.682418709580926,-8.211213884727114,1.3026697834048724,10.950095943527272,0.8240526296586601,23.600878673201603,-1.485802125522396,5.610937548646735,-35.32264129799494,48.87507453276356,-23.990588799677397,11.784897188606495
12.769056,3.0060470816535867,0.7699524311465471,-13.418705222914324,-4.4612643905248595,-14.379431065522187,1.5681926643766828,4.390344206860227,-1.951314077613461,-16.939062215459334,-7.7205445412618285,1.853867373953155,10.906300143543406,2.3448065647616945,22.368433556569066,-3.737132429687625,4.783796000415869,-35.10423199186646,48.04838734194461,-23.058538745555758,13.261420862260273
12.796302,6.004624526065918,2.938662231800168,-13.993774801659622,-5.243122036265381,-14.67577109771535,1.4729078807083502,4.397111780291174,-1.6924136361840305,-16.9682772058096,-8.027951451154518,1.6648605333707185,10.728345174733462,1.8394141325187003,21.079103112291065,-5.573438113612291,3.546547221081681,-34.81152081680598,49.37545775796409,-23.62789089383387,11.407263905137194
12.82333,4.8648345114639815,1.6482196676273748,-16.311139958622327,-4.949550100775903,-14.519641262769174,1.4597486239869848,4.392574292506273,-1.6824414555849867,-16.967081976144453,-7.801443427347309,1.4332762829070897,10.89855908613574,1.894692672736364,23.90315847998617,-6.900585715142442,4.846303688047449,-33.16673597091139,46.3824876605627,-24.333613171390034,10.221008074113664
12.850309,3.6026895281880327,1.0359197954140857,-13.9862594193272,-6.349928398153039,-14.05567127523875,1.1590384373703593,4.377557986820571,-1.8168929423775606,-16.963313446739143,-7.327675909697611,-0.11946608305012263,13.610634774083099,1.4428682267973132,23.131135415193132,-9.598528522728575,4.5986436673016255,-32.899906927040355,47.91584670542875,-27.22157524160099,10.159540365155406
12.879659,5.736952339880374,-0.4697125344605,-15.179815968817836,-4.76644483874507,-14.425799641139514,1.3785507487335897,4.368379459533084,-1.8520261159263707,-16.585439019891556,-7.568851177591311,1.993845506377277,16.080212069431383,-0.4984717537457691,22.73925134365228,-7.936995414704699,7.0287547525149545,-34.48729904917214,46.61703448457584,-26.409198848709533,9.910064854058113
12.905552,2.9219086053594943,0.5427625715776494,-14.058222271887532,-5.513159026204761,-14.307773655963729,1.3429227603420102,4.388380280579859,-1.7032033857158309,-16.897026770705022,-6.704562637435981,-0.9663457143916051,15.87893179837489,1.9936738978520026,20.11391230148951,-10.912339871414591,9.305319591377813,-32.958355188493925,46.84158899463447,-23.98490114255179,10.614873247751712
12.934355,0.08004877294769704,2.21231296746417,-14.213068589635103,-5.5507782255416585,-14.209496863132774,1.6105378844852403,4.352892301364986,-1.941157945349985,-16.893363477463183,-8.081291132393558,-4.0192472233366505,18.442098061913203,4.0675745920240205,22.257129792833435,-9.41936504684268,9.210012275807127,-31.762452544052206,43.75413070469236,-20.934108406328686,9.546847395090602
12.961804,-1.0544899383510955,1.0194875018459015,-13.436443431383873,-4.817219909995257,-14.32315740354602,1.3183777798362435,4.361852626511,-2.0841723322403913,-16.777994839283835,-7.834963823547839,-4.404249369863599,17.33429397277442,6.170314916814609,25.181705994428583,-8.285170589321273,7.781750736948691,-32.409829502461484,41.50400833043706,-22.035825652921236,8.765077630417418
12.988806,-3.2133090885151883,-0.8615130306725248,-14.712415531946007,-5.140105368752254,-14.3684794302045,1.2792574662063383,4.341367343829876,-2.008658084787041,-17.08778804646656,-5.759493827002577,-5.351070943551659,19.532076537856824,5.685262159838399,23.283935090626677,-5.805749795816907,5.329576350930178,-34.5785070009729,41.79151669551183,-19.25190646996058,9.392007245740048
13.01569,-1.5309519724217613,0.6753587673999467,-14.017285298767963,-4.55601312472075,-14.182300500351847,1.3788936204053213,4.317941654674019,-1.8455904155491576,-17.048869105831002,-6.330356654856747,-6.279899793499426,21.334291615292468,6.588572530341343,25.674876107253468,-5.066096692539226,7.963044715050559,-33.86561099485909,42.72650048726526,-17.480596805011643,6.270844778153481
13.044338,-1.1886228793691245,1.5668727293142204,-13.794817872935981,-5.164148727900905,-13.800625686383512,1.1440886713645135,4.345443321686661,-2.0302511315482517,-16.46481414818138,-5.607911066149037,-4.568026462488303,21.453645530723257,9.600486204776697,28.52160671919111,-2.6370301238106775,5.719022104162871,-32.406960019928775,40.63988091595046,-19.29523124188239,3.166594192451661
13.070597,-0.757845225064726,0.557734793472335,-13.861196602419906,-5.952506274454293,-14.199686078992924,1.3533893543429139,4.313093447411083,-2.086806462346899,-16.89599162068269,-7.1892182783634695,-2.437156340670288,20.634180576266697,10.273958001603013,26.55447763802931,-2.614962906620574,8.237637616207829,-31.512957013488727,39.59550670356641,-19.38861673697173,3.7289759433463536
13.108283,-2.410491173394272,2.710639204900892,-14.931892381639857,-4.150348701764631,-14.173417773943344,1.3654465753040368,4.330899870793067,-2.370243466723743,-16.909842363002948,-6.00150581297001,-2.4156839824775074,20.623285864477065,9.887225888099426,25.375222775841337,-0.1216274079146674,9.334654538340553,-33.98726472217255,41.94187209798547,-19.973676768712245,4.471432682899778
13.136617,-2.9088780683005586,1.6007556763192077,-14.427919407610803,-4.965876579460333,-14.102208834308282,1.3981174801412264,4.32807481413863,-2.0334060122431468,-17.187219411676857,-5.14474071470903,-2.974813815036366,19.663522488841924,11.570962368342544,22.31757974470958,-1.476433471875907,6.875222092795856,-34.914914633678876,38.969461122386974,-20.29628967453737,5.829795318954654
13.163198,-3.845564013675935,-0.3484396676021615,-14.463702004188217,-5.130195912359001,-14.515950825484758,1.2981093767247993,4.28035817720472,-2.420889957060108,-17.0529219870663,-5.722785269549458,-5.186238982279016,20.02097105018819,11.154828678219303,21.012697967025044,-0.5248213930362725,8.360444744231476,-33.92945957901875,39.5534580633127,-20.98628795998978,8.962841623067554
13.189707,-2.8250457077474387,0.04403550546327477,-14.330316198260004,-4.830842991510458,-14.472605002056119,1.21719956339674,4.290577502887993,-2.23698653500911,-16.77641644669204,-5.557595167881008,-3.1148841801190543,19.406751493774554,10.908591539129935,20.448476538316786,0.4820974771954425,6.07835651334806,-32.53263024520153,41.17340973047287,-20.369937533458845,11.059884258092824
13.21903,-1.113891977668723,0.48080698107385755,-14.70184022690659,-4.729664415096679,-14.291724887572489,1.2937987868373717,4.263495939894988,-2.0860307499246007,-15.519650043967406,-5.151296327705902,-1.8845743782986477,20.505068268317682,10.573065133877506,19.356933727941325,-0.8570857429782108,4.950796284497579,-31.628048146394327,43.71920029385458,-19.702479844662548,10.07670279953382
13.244307,1.3981592729418284,1.2966961010273612,-14.367685233670567,-4.828226558784561,-14.549129516176752,1.3617147240190468,4.245644512905029,-1.9096038201548775,-16.325403919083268,-5.714200299799152,-2.025594081325211,20.587220314691706,9.742197107265143,20.781743799160004,-1.4206852248496902,5.250058359465699,-32.480178046201125,44.85374532072147,-18.447179490140066,11.249073187773257
13.273014,1.0463555556829762,3.26631462469876,-13.816938069579898,-4.916809974936672,-13.887914676809828,1.532642045351637,4.222984784736025,-1.75687335868592,-16.19419175852254,-4.659630869178157,-2.926176248098051,19.860095493038788,10.614187002666853,19.707899540768608,-1.5410192895340682,5.985524278306666,-33.5358272587155,46.41518786776776,-20.047726049985208,9.095015512578495
13.30115,-1.559748782981141,0.5469119984840477,-14.767182985048017,-5.772119884489631,-13.775115410350368,1.2176093136671704,4.214455575436343,-2.0327453802746267,-17.95318324230295,-5.126521503886554,-2.2091692922498685,19.340401800386484,10.720157169355339,20.136199367802206,-2.531101336465369,3.019169998670638,-33.45653589441478,43.53395171998372,-20.240099983382596,8.61699325814963
13.328238,-2.8388600147491116,1.8700916515163237,-13.971493513044233,-5.354303683945974,-14.060410482282952,1.2624739879302964,4.214453307998994,-2.08971759390855,-16.27294967760019,-5.112398752024383,-1.4171074847416611,19.467810698978006,10.50036528600181,21.22514632721621,-1.8488292759260536,0.3840861444134223,-33.060190396878994,45.5565211732323,-21.178542793230783,8.583066806998401
13.356642,-2.363517369707964,-0.25770065331509373,-14.135875904361347,-5.122770971172791,-14.288731203316654,1.315276038138627,4.178204277570314,-1.6913007125057282,-15.894571015596448,-4.661267548117418,-1.4096246432113384,20.1617099379629,7.519848503577574,19.47826818493208,-2.2759320561183936,1.9667863412732955,-33.3963620364716,47.26196363919972,-21.81039353725925,10.184905999801362
13.384802,-1.6221991911745584,1.2626241799901314,-14.326729670247776,-4.210545289262422,-14.710064162443018,1.2205232786945033,4.188196222569025,-2.2096062597466726,-15.613680980227585,-5.311412153108614,-0.11004134727711602,20.112148574805314,9.429808539505581,18.910213822385906,-2.012744080638247,1.2590811706850886,-35.04750193629258,46.57649202579965,-21.020832086945614,9.696992175723167
13.417291,-0.7577606606015418,2.0033467820625255,-14.336080223034736,-5.50076455123875,-14.885224192587419,1.0262654065653798,4.1938033824799295,-1.837075331003224,-15.902086030696752,-5.467064538488423,-2.5676570719084464,18.924284010088414,11.043418545484135,19.6577487183036,-1.9631243933709925,0.8987562196162326,-33.05239232341116,46.03815253641401,-23.191942690962215,12.748502680316053
13.450009,-1.4617295627886333,5.048162286852127,-14.447653271867251,-5.040538573083486,-14.470822881320522,1.0312074657011148,4.154408233738919,-1.427790505809094,-16.336986150995216,-5.547497978795743,-1.4214666220606706,19.246469541268375,11.14025878016696,20.618819384560414,-1.0448801924480169,0.43162264006851403,-34.5942883623702,44.427452913188105,-20.15767478582313,12.210927517236339
13.478445,-2.316258604118465,5.418731706396569,-13.605553041603132,-4.9856007807219225,-14.172460133351967,1.2606337520900592,4.198997308760026,-0.8986318977199579,-16.213432369739895,-5.851647008307579,-1.7220948902229851,19.717199775959667,10.393686951590055,19.24952027566219,-1.854845425933721,-0.8124378348517304,-33.188048701573386,45.24173134971856,-22.05947083524277,14.511043111615448
13.505072,-5.120461016943447,7.238323311406855,-15.331727523278678,-5.598591513174232,-14.299534120626518,1.2487658084897997,4.130931515355704,-0.8486661492330569,-15.78258227313317,-5.442989937810099,-1.5390519888099468,19.583419138110575,8.943019900500094,20.34363281883232,-1.5554689067727698,0.9730212426488342,-33.23667964502617,45.4130319583803,-21.175839983081616,13.395445353875528
13.537247,-2.850178125188379,6.822191642103702,-15.94870919736476,-4.823089873855745,-13.832399631483401,0.9927401724443095,4.13412599588813,-2.5545182949503005,-16.101756146151274,-5.88124935729606,0.010199887152074677,19.730762369479187,10.57379837315935,20.169982004246975,-3.333056162045733,1.3220310551696441,-33.37684697017562,44.160411589333194,-22.64898997714636,13.562549440282924
13.563192,-2.1879870772238306,7.61796478980997,-14.824226848078677,-4.457967562665516,-14.201143307237146,0.9335120828833369,4.071771195362965,-2.9002617958911023,-15.40199163246404,-6.094819089003127,-2.247452631688652,19.179293301500422,11.198518940067604,17.283752977930845,-2.632704784534708,0.8783729003020915,-33.14568664635882,44.62507616337566,-21.429794261457015,14.28242477206399
13.591313,-1.882094916669247,8.089338412240144,-13.897095390445179,-5.264129415464186,-15.54108199370549,0.824539511101845,4.105016970809047,-3.689696940509081,-15.748705399405768,-5.025764632768721,-1.9209309884686172,19.751834999257383,10.108419288330882,18.446918494782818,-1.7845399051436692,1.3733658566353453,-34.166035209446925,45.54714791315342,-21.15861099789302,13.812434383860818
13.620384,-2.245715525540673,10.598306086940877,-14.771008107357822,-5.115027324834767,-14.011949282577651,1.002056662317315,4.060098896141739,-4.183708833124866,-15.483585339955532,-5.936163946413798,-1.8280621296857615,19.99875222314414,9.632775704650966,18.749774285542543,-1.7301387351022817,1.9455614791384102,-35.68633762356026,45.06197570195918,-18.354399718102204,15.450103083555547
13.648776,-0.7958115950168294,8.820032574366035,-14.745123780774794,-5.196747142238683,-15.058627783603704,1.5518530011725253,4.031250090407642,-4.009038167797923,-15.665806578207857,-6.278400998922913,-2.0655862207309754,20.585728032797483,10.223971070874985,19.9055207909419,-2.999684318839358,1.3858716681989593,-34.87017272401756,45.00908779844329,-21.40271400386146,15.704199967283042
13.677041,-0.9825409008352052,7.440537346059356,-14.650654463068062,-4.700377858682676,-13.450654864142471,1.3909620893044048,4.008451425774299,-4.177889896570616,-15.37928669620614,-5.785872413066662,-2.663390317587004,20.166330179347796,10.596694762819922,19.53271074832146,-2.9456258654787075,-1.6118862469300121,-32.57191385148576,45.35221028018027,-20.714232266650047,14.325853573265158
13.70804,-2.4332144544162086,8.085988331315432,-14.143647345339334,-4.644434865855429,-14.397564010755378,1.0584548904794415,3.994055730216922,-5.674685427452474,-15.762399384983834,-5.618306918451244,-2.4715881196469134,20.099303118748498,10.730338983233374,19.662505144696638,-1.9259020079358367,0.9268628109960811,-32.828786708055354,44.182173705773984,-21.32102962694091,14.547321622727283
13.735515,-4.13482411665083,7.584178172229592,-15.581405912948913,-4.4797513097894175,-15.249772945924384,1.4562948386585866,3.983859610680209,-5.0166360210900285,-15.422311021916698,-5.6068208169308615,-2.217263374339747,19.77635156710043,10.355958766925305,19.991681699464788,-2.1557174824322884,1.0079264193744282,-33.56931426364494,44.606353939084165,-21.668287082316464,14.971138552037726
13.76619,-2.1307304329179044,8.169832687563076,-15.637964836785162,-5.592248675812181,-14.477347872537145,1.792246838791966,3.9500196838801047,-4.857134277075212,-14.95806207607225,-7.30401834218009,-2.3047368617462727,19.677338636962993,10.053258442708863,19.844787711224008,-4.331555231677175,0.9921676695648174,-32.68664912925885,44.68086856501937,-22.190672595626253,14.648341528254981
13.796525,-1.9244350784122701,7.241669418666861,-14.35353643255166,-3.6494393443036124,-13.398815095294491,0.8323383235555218,3.895727987183101,-5.0850242425732795,-15.133421820251616,-5.6451453455587215,-2.4662162617028254,20.084289927492712,10.30054803990902,19.447114965952302,-7.001539336511271,-0.05363014815248083,-34.06431707148467,46.2208222215868,-20.98742533960032,12.424464845575812
13.823268,-2.9089859469132797,6.658031503331494,-14.224261223795523,-5.940195654146487,-14.586106861318786,0.538503236686159,3.9299785651259143,-5.074266045619118,-15.57652704749838,-5.393912455052044,-2.1885495749622668,20.2159133882916,10.48822920657765,20.34579858626772,-8.729217583901843,0.46832652922669465,-33.43483390321189,44.91136099773182,-21.018425474342045,13.854388593603652
13.856109,-2.0222371966090695,7.404262802782384,-14.35108745240364,-3.952010636146286,-14.019746200296336,0.9766884809776228,3.7895386676235896,-5.048887558507775,-15.309318539382557,-5.502115962262056,-2.266551035239207,19.461113032322686,10.885262604898424,18.839806523315534,-7.643406579795844,1.5282933718698233,-32.169685644368215,45.37268920148088,-21.7869330330941,14.650678617162889
13.882763,-1.9390872705561448,7.167672846598557,-14.874233338855671,-5.156461525726085,-14.263168046161459,1.5341580422125023,3.5919304344070624,-5.244619905259668,-15.251277878097872,-4.9404644506519055,-2.1975624630221966,20.151089110235848,10.695664919677762,19.34603921979117,-8.599651107133518,1.7741774228032323,-33.92140832437142,45.01723757282486,-20.910935434810966,14.13893586391813
13.911558,-0.9577049733898241,7.542324943023021,-15.437241108324768,-4.898402971845729,-15.538153054282843,1.0305664857054198,3.4347661085293173,-4.872617735733573,-15.628021322606156,-4.980339335368646,-2.5569114258194707,20.17155839665999,10.441877549784223,19.653212157224026,-8.891963668168266,1.6370204960487784,-34.05441248552651,46.366893198327226,-21.508367625238193,16.26752435624646
13.938636,-2.9176259276420287,6.863281034802906,-13.906032095586498,-2.3303225067342725,-14.344608313515744,-1.762355513845947,3.3153558985307385,-4.969834230477351,-15.318500126054284,-5.336599967592628,-2.3780601674684747,20.076872360500527,10.757860956521341,19.85997747336881,-8.02824214715239,0.7669818600909736,-34.07202118799856,44.77964947078502,-23.848681771338338,17.975484225294842
13.965259,-4.957786181665789,7.544163973708461,-14.775118159121554,-2.414323897532239,-14.308545483750438,0.9624478742599728,2.8091240868497303,-5.321403173492731,-15.03450000595571,-5.309947312682289,-2.079653098143576,20.10374406142587,10.614474203812732,20.07047837598037,-8.105921658058136,0.7979468055090575,-36.83947131097116,45.97748010287356,-22.215700215373538,19.42924007079156
13.992213,-3.1982659752545097,8.6483604087531,-15.597172738498047,-4.681298925635547,-14.533129469846724,1.8881921595090652,2.495355642980474,-4.834645821071743,-15.494532374229749,-5.707726748056384,-1.8608752258725698,20.070645456177505,10.708844394244583,18.9392400155887,-8.580376224110683,1.1228733577209302,-33.74514313326379,45.643189326674396,-20.025452028005436,18.85428672559315
14.021788,-1.843129989511011,7.736796774749123,-15.209120804837731,-5.9789243776870045,-14.991326438484014,2.244556437927076,2.038953476071332,-4.878060618157182,-15.58318766482462,-5.260056917775603,-1.855684896799092,19.454559693695476,10.729284952342201,19.53672863483626,-8.683347376716094,0.2486766530635957,-34.086129139968264,44.254540053750574,-22.00471902656849,20.428820381700703
14.047686,-0.40254202901437275,6.521837262438679,-15.387113752800387,-7.095295808407471,-14.535187784529695,1.433508888943304,1.9246567089942117,-5.1742362631429994,-15.311033699329016,-5.63309404821366,-2.556944220408606,20.271994641653876,9.814740141348977,20.067743240921345,-8.758973503549736,1.078200413842993,-34.237472641015124,47.25070078738048,-21.098223014306768,22.96061309681599
14.0773,-1.2476389266726313,6.829315462786636,-14.532286764820276,-5.109371391615638,-12.600469254840249,0.7892155108725135,1.758549379188145,-5.235397394904016,-15.182646197097789,-5.582208235252427,-2.42103421209121,19.886771531887504,10.293644845762413,19.81610103151986,-8.796860056458797,1.3579901038893591,-33.265491762451006,45.34246952447654,-20.188241504644033,26.057958527632618
14.10563,-2.4370313098772747,6.713184195392034,-15.521444804642387,-5.687237510032307,-14.191177685903927,-1.1133912924015503,1.510894928031158,-5.115815098233036,-15.14667387993374,-5.745847747055199,-2.4347427393575516,19.45865457619473,10.55417868508183,19.90082328984257,-8.266263423097424,0.7158725221075708,-34.06017007290332,45.46832512895384,-20.1975649702185,27.107224006546225
14.132467,-1.919999468308262,6.687568601695057,-14.604858615241024,-6.0440733367058295,-14.877239450283716,-0.03841095304892836,1.574300945330039,-5.258418674307824,-15.305141232278329,-5.41877032226818,-2.1494405237353376,19.64290964887162,11.025757446726212,19.656041245508963,-8.45530359337885,1.114285408156412,-32.92398895476802,44.54758900075113,-20.706098205299796,28.342088100728326
14.159544,-4.260120233094781,8.104118157601519,-15.875237107939377,-5.732067475754878,-14.585943597279359,2.501879102369644,1.4549074817605048,-5.379820259573622,-15.220032250576194,-5.575669139970541,-2.012506053598627,19.969428553773767,10.7709366214246,19.78037228429045,-9.280493694266521,1.474524486151356,-33.54785409406599,44.258320887493014,-21.177138131770953,26.256422919566532
14.189167,-7.258782764516936,8.082282835450338,-14.442267135989095,-6.998868679208084,-16.024533071618563,2.9783117481996007,1.448444760209275,-5.250137170385571,-14.95232995852301,-5.270126868616723,-2.0694810147201306,19.810426724823422,10.302370240231324,19.37927942724564,-8.614919942916693,0.18179309061713586,-33.55654164017583,45.15466921820221,-21.235818536247994,28.999040546505803
14.215027,-9.692224851063035,8.360962001838493,-14.393099515007178,-4.6287612013300485,-15.310047507045338,4.744806115803012,1.3454721160815963,-5.217645821067472,-15.012296341912588,-5.574223723855928,-2.3171980137114665,19.288132132361646,10.419230968014137,19.83399993611062,-7.984601138802336,1.1584560360997938,-34.07143198535283,43.938122661369185,-19.229060104708783,26.245410281519156
14.244152,-12.687669700041301,6.996940923964437,-14.619627494355287,-6.408273445204854,-12.297438581009388,4.160019586804453,1.329019023742111,-5.287173981537235,-15.160350268749564,-5.814599318618541,-2.2448761555197523,20.12818217232648,10.333831090448385,19.446472606562473,-8.868848335767378,0.9167570292807066,-33.748283580265394,45.324427184065854,-19.927416842888785,27.2454543070891
14.271544,-12.362785344383447,6.057969313013195,-16.15992901240443,-4.674518056448092,-9.252106258119419,4.069724210975174,1.2737383362563919,-5.40056178518805,-15.237255164231057,-5.609367427744518,-2.234760802062884,20.20098116276499,10.523967493627488,19.60251261258078,-8.22993142744855,0.9465457240709606,-33.786361478356234,44.94238637125786,-21.83246518790954,30.242271395681037
14.298612,-15.091018884302603,7.779712645838739,-15.90934691484202,-5.440904415501991,-8.430021989010356,4.3135437458333605,1.2716144500502844,-5.13491750081004,-15.251103748498716,-5.3838457877371795,-2.252723984416155,19.754824736326686,10.140422261218117,19.69863462844058,-8.106134653668136,0.4850103772295768,-33.72104134883314,45.04319120787795,-21.291354756433186,32.407288179016525
14.325129,-15.13487834111031,6.421441202879216,-15.397645556105346,-7.806549595465237,-6.461325379649077,5.386198478935587,1.1961304923776737,-5.15271740874714,-15.308299518021935,-5.31109998108992,-2.176782360609444,19.56770081957953,9.87635213400579,19.916535371554602,-8.727389483238642,1.0757878765413162,-33.41333942864932,44.014759441434684,-20.6604900300127,34.767183466977805
14.35407,-16.44673582117222,9.366084283491723,-15.77595633814145,-4.783734308377095,-8.916943761508104,4.109820352958764,1.1861781314471658,-5.271427467756131,-15.368964315228581,-5.680067895828039,-2.1729029898783754,19.859967686668426,10.3434274686723,19.717948681410178,-6.956998315538159,-0.11372846458846261,-34.42410377653238,44.145279975633876,-20.310674422832204,34.5287466749264
14.379343,-18.553984859321925,10.673625748216908,-16.869984800146852,-5.084656358920967,-8.857500615785355,4.06197225678636,1.2550765526330803,-5.329834814058747,-15.23594103062165,-5.369130290922494,-2.3600497730676038,19.37920017662081,10.72396358017206,19.974577603080068,-8.977239564151054,1.2027047308484633,-33.10033601632545,46.42182014046462,-21.292023547396738,31.784851498785486
14.407666,-21.664695472314126,7.9767747953455475,-14.002002578398505,-6.314872182510962,-10.061701267576286,5.134349875899227,1.1585061789745126,-5.246339878466587,-15.141086628468026,-5.6206157708840045,-2.23681468840685,19.520385402933233,10.89749170533069,20.141925806704148,-9.538308923519207,1.2589985277214575,-34.1059599757341,44.46637250855477,-21.149682989221205,31.04738832258031
14.436835,-23.2170544521535,6.708160719117153,-16.715396311815642,-3.2907373623822433,-11.362102783459088,4.323795068695988,1.1893612584846958,-5.295586839657483,-15.235402820423758,-5.561865936451785,-2.4792960968041697,19.620420114018177,10.602569632357152,19.345090794712366,-8.987240812261156,1.6755019305188366,-32.963353829985024,45.21820367507569,-20.003090201781077,31.009163099278336
14.465095,-20.632087294357028,4.799114303750754,-14.714668615756892,-4.782248375936865,-11.875970875088102,4.605669384669299,1.1822210053399627,-5.3314079902401375,-15.257518868221402,-5.579103947708498,-2.225125927751758,19.300893295555646,10.270886185896455,19.88946761907595,-8.704641605700488,1.5487826833381035,-35.42833736103143,45.39225857279033,-21.153968258672215,32.338153629756654
14.493448,-20.684673613310846,4.287576829161296,-16.025783197905273,-3.8451353418945864,-11.341285445459597,5.065902439910267,1.1344426035079096,-5.193201131659967,-15.088666584707504,-5.810678260139141,-2.3345917175335793,19.44582281988065,10.020439523424878,19.599362976799707,-9.124869703628375,0.4556545778842201,-33.83347143220152,45.22407150418533,-21.454207121663856,33.816405062802815
14.521698,-19.249076201120356,6.943120352474013,-13.321344564500192,-0.7317006123293042,-10.172983980082023,4.534529257358555,1.0894521287591592,-5.20716587043994,-15.17755038859229,-5.671037902342258,-2.578410125310527,19.77458344505327,9.85201634310581,20.581333424395112,-9.084502261682154,0.4198007016730316,-33.91667518981317,44.20863059738604,-21.345869041535366,34.694717766527376
14.549086,-20.80188844026804,5.6714044109429205,-14.86177753259959,0.10690914135081084,-11.044852782281996,5.153434809438158,1.1017654605396032,-5.35276648462759,-15.115012191065553,-5.629133162232213,-2.349612650058616,19.706100659100958,10.293721627334243,19.576454880507296,-8.974671879549337,0.6612711273436666,-33.96589498329843,44.19813504374466,-21.419791656493075,32.294179568432604
14.585416,-20.409919779100957,4.818233228016818,-14.919637821202178,-0.49979141958268536,-10.633759450264971,4.6714135935957595,1.0775964844633472,-5.224869642473933,-15.155734838318647,-5.967466837232134,-2.5451547364941605,19.725516622066404,10.404160971949509,19.732379584253206,-8.492944881629894,1.5472471520866853,-32.99947902007076,44.851860196129486,-20.05400917710904,30.817765055503667
14.615975,-20.674300946880418,2.5602953265773056,-14.75849568763999,-0.6894127663479896,-10.273756407607289,4.41727554287969,1.0610879905884776,-5.394251498373128,-15.053810230388077,-5.633078768471896,-2.403330160713581,19.594676568439056,9.909303035854062,20.04532721564952,-8.657267644169586,0.743450537531665,-33.97034262990603,44.79299135334947,-22.21308917583802,31.675945182497284
14.644868,-20.412251762142894,4.1234264368127524,-15.458106561729977,-0.15653707666979488,-9.194563810200943,4.195132973012409,1.0751233311559367,-5.331466686599723,-15.217041305450643,-5.744804395757882,-2.4358806640380704,19.605577273468466,10.152373561842614,19.920024277080145,-9.006141798315292,1.1684848551893499,-33.4740608267976,43.815712524134135,-21.79195213924453,31.466863936824968
14.675832,-21.049564559963063,5.630098335500233,-13.545470098828048,-0.9164306934555224,-10.764027138283524,4.39296909608038,1.0610096744398052,-5.38373176829257,-15.111967448093454,-5.438328803973224,-2.201295385951723,19.47455346544605,10.253497192189336,19.40077966026399,-8.621359796791355,0.009584371051973505,-33.649683772278316,42.52144637060191,-20.10476229010358,31.811854315230747
14.703349,-24.182754298262086,6.470123441048293,-10.908736578183914,-1.988403938566163,-9.669708913745007,4.607968291592646,1.0574083314412481,-5.287677825347139,-15.064699690675589,-5.6663597316571215,-2.4678293874438686,19.53611043122959,10.45332878894184,19.38790045869087,-8.213105367149478,1.1352526186627292,-33.1735957594607,44.40395774454434,-21.529891393386798,33.60799540273044
14.730666,-23.011476523076844,6.093468075144457,-9.307701539711458,0.9862058705661378,-11.486400558062531,4.3773975788982895,1.0601307247835672,-5.401565812163449,-14.992347196737374,-5.267926402580709,-2.258625748207992,19.31259177522111,10.198967944583245,19.402834992416924,-8.565939299851575,0.7594899188696377,-32.89618459243559,44.8860636578023,-21.88963200563991,31.993164870851825
14.765635,-20.54668020925662,3.8333788637095307,-7.652625499333838,0.27638846605930273,-10.91298504941674,4.357872233818141,1.0202786357409357,-5.344120283801325,-15.112969376277825,-5.602719096101716,-2.2791797240359357,19.80336114521798,9.979502537318474,19.947849334537977,-8.909497582921265,0.713742314743733,-33.69269938867335,43.50606388285287,-21.20036605712071,31.995977616152366
14.793766,-20.77037409333357,5.505977512722245,-9.786909250457686,-1.4880767457735078,-11.415486099444127,4.3094969892519694,1.0272004266636565,-5.427721896402435,-15.163640328445078,-5.458337847287831,-2.1683270473826397,19.82318399782136,10.396395283732968,19.92176935375663,-8.510243488940587,-0.155433909203491,-34.05483335136115,44.92364339840125,-22.09896223651593,32.07763845430635
14.820645,-22.83531044632457,5.5633910608360235,-9.688996116074229,-3.22414184740314,-10.58635937924697,4.104128820315868,1.0164630047842738,-5.298972619577551,-15.078246193521206,-5.640881459899507,-2.221560907726915,19.704737435882095,10.203262974299438,19.60143535216509,-8.375575851518521,0.30223517188856963,-33.90536840004022,44.721689667857596,-21.517956127281224,32.239698442895886
14.847184,-24.31487531028361,2.5094187227216413,-9.913267204866797,-1.3245904441152394,-11.662524111357358,4.15788430717001,1.0226598552344475,-5.390625312835491,-14.993211061129083,-5.213778740513703,-2.391788889407259,19.79699454539656,9.85005987380352,19.894400138308008,-8.534471293870133,0.5721514433378821,-33.94400855879385,44.28378496614311,-20.982265465312356,31.670640889084613
14.877131,-26.450770023675616,5.490941311739349,-12.123137013060353,-1.895219883535558,-10.806425250731786,4.019345177581268,0.9852224635202682,-5.293591748348506,-15.130457003228218,-5.739377150979281,-2.4726568074535415,19.731632396447797,9.94406000646748,19.718274745560418,-8.852208386565408,1.0800556493440168,-33.71170847858146,44.993024381400424,-22.216692888307126,32.71502040741353
14.904431,-23.341530811123572,2.373787352387807,-10.444291214440069,-0.8035268732766955,-11.47504556226284,4.311427433569651,0.9819544981672386,-5.3911161374819745,-15.028151856112565,-5.591509786228954,-2.2035590342818443,19.51966357771681,10.335146350657967,19.921305673795445,-8.883665650872512,0.424914739259153,-32.97408289135987,44.55738754921269,-20.527263086136607,31.38798615624442
14.933704,-26.073703414813757,4.560654207896086,-12.031706379978727,-1.922628575103116,-11.02329979843462,4.214955694462024,0.9766877437217808,-5.309657985556322,-15.392432876280871,-5.401970181912978,-2.3563418975230914,19.76073006340839,10.040337619365836,19.769662776301114,-8.692623203864727,1.0895182406753996,-34.44433040953662,45.32592006464092,-19.347290195208252,32.583460874201606
14.960651,-27.934085871399663,6.031186488670784,-14.508801554291818,-0.31551515997070756,-11.195644531382808,4.411916298268437,0.9515828291699228,-5.37076500939149,-15.110249637678743,-5.381418824611869,-2.3921574146747706,19.687173642641458,10.086324886766462,19.499056535075628,-8.829648148866358,1.2080338188368243,-33.96208014596895,44.750359208893784,-21.78188427376309,33.93284242885761
14.987617,-27.198108975851298,6.0972757970232525,-13.336503389066525,-1.7189495988597707,-11.409286828356114,4.451415779826689,0.9675904645079001,-5.303950655216137,-15.121458475781765,-5.585490450553196,-2.3116189881343403,19.748456628875452,9.75722236224786,19.383377085255795,-8.228408093387856,0.5524151953433023,-34.03045119739695,45.19817642048947,-21.930100969184686,36.37301858062701
15.016591,-26.840835542158672,6.726827961533811,-15.758023380308344,-0.983950403059053,-11.96932870899446,4.216531299310811,0.9325500828661659,-5.41307442973798,-15.116883902474495,-5.616542739958733,-2.3976092217686604,19.940451795331697,10.331331117117905,19.79171388249673,-8.959409264823453,0.7355894872481143,-34.73436915136024,43.974739994930296,-21.745505221514474,38.0111846335345
15.042476,-27.912262226017766,8.742151254260055,-16.31094716739441,-2.8149479745589234,-11.675590368366873,4.216646376041346,0.9413526394153859,-5.35958701638809,-15.023645007515231,-5.906609328734709,-2.2856910842402534,19.414257237565483,10.098564717281585,19.80686412921006,-8.4790293337052,0.6014346039873193,-34.20610708984096,44.68905119555609,-21.689451415508195,38.57302699872186
15.071423,-28.440849518457902,6.72990454613287,-18.867873838658483,-3.6057277701692465,-11.17733623291128,3.981143397718088,0.9370002310010344,-5.358946814601811,-15.088399046207321,-5.621224721343919,-2.534584263220742,19.54726399093331,10.17733498888747,19.496432861191266,-8.822245359701006,0.961722391661921,-33.19225091746499,43.880627851485194,-21.865130750033817,38.27127940887916
15.09974,-27.605570612087256,8.151832188869635,-19.50727433032717,-0.5878964802328304,-11.385355684000015,4.250175377670367,0.9292705269626677,-5.321534507017487,-14.978750570240326,-5.522259745732838,-2.3581593831496073,19.395693570363044,9.995756066000117,19.472872772594883,-8.833768666183431,0.6962176546812838,-34.1280554164792,44.32810373120213,-21.104914830169427,38.65910980991403
15.126859,-28.739620315637634,8.581423127420619,-19.014785940389157,-2.496387144053054,-11.213462697060786,4.387913072766875,0.8975399797222466,-5.418246086778277,-15.14069149938959,-5.6099996810269195,-2.3817983427978775,19.81928290508085,10.143800773930082,19.454831382139762,-8.314526009806524,0.9031559340467838,-34.506744465165184,44.516109302294524,-19.09074557980145,38.868693272680545
15.153848,-29.513235225580555,10.935118772912915,-21.92551564515301,-0.14283926538064262,-11.164145015484063,4.276091133398169,0.8875248666419255,-5.3909705074389,-15.15790759897619,-5.597215632509112,-2.479696282093552,19.85217731587439,10.111432883219734,19.624809613898105,-8.810281645214813,0.5820447458497151,-33.775396800119005,44.73437151481868,-21.013347386798323,38.56394356605557
15.182844,-32.350056855752875,11.840435602576234,-21.70211453453998,-1.7430822271983002,-11.589994939169983,4.1943161249181715,0.8850702505289815,-5.376059981524389,-15.068948331002513,-5.673182393993187,-2.407647413807203,19.543047165690833,9.961445011527383,19.377834768033207,-8.411316019087467,0.8138835632622543,-33.14544814228342,44.56562476047876,-20.837908535719517,38.14438635066872
15.208871,-33.63211308786061,11.786439245724486,-24.22193670175762,-2.636868951339651,-10.998635081380879,4.483595789163529,0.91178080703463,-5.315843952491464,-15.038166414243907,-5.400633996114698,-2.459373513451277,19.514606705068026,10.39764836642335,19.583530108151006,-8.5629798305843,0.7082672308116142,-33.571740506554484,46.00948768847719,-21.461644462748804,38.2337976883444
15.248998,-33.38350312747737,11.667264635795076,-25.63397874513489,-2.361891400170701,-10.960778300647956,4.077282348776002,0.896333685203052,-5.432493836916487,-14.933739393691384,-5.728497765390848,-2.3756406196478337,19.818068080382787,9.995606887168526,19.4637205148878,-8.399628491364018,1.08977614297795,-33.92093447398679,44.70497895870968,-23.284474900397004,37.03138755121691
15.276003,-31.382669263024695,13.844296278549013,-24.525790049354054,-1.5165997762031957,-11.291603377442772,4.21894145323874,0.9120404054275173,-5.392556191108295,-15.07405513502027,-5.630848442143396,-2.3563698711945356,19.927147985200705,9.909442838078817,19.953614609915142,-8.702941924773373,0.7968627335595566,-33.903191257657255,44.317937311252344,-20.280744266542996,37.25876503432143
15.329366,-32.80103558900812,16.905929247997364,-23.237526965573927,-2.506989978044046,-11.536366818995663,3.9926205221689743,0.9224954961295346,-5.328652677476432,-15.140832282228718,-5.515174495181287,-2.430775110402194,19.595167845712197,10.399013438670329,19.60850487329994,-8.808766223642246,0.5521417776271186,-34.06829979799714,44.7222792444759,-21.66415991888001,38.73762508685298
15.369068,-29.824668767613332,15.31253285323813,-24.206983122774318,-2.730504033587561,-11.15148947665404,4.1570180440232996,0.9487553191520867,-5.328862313896115,-14.909802309160279,-5.631153584023109,-2.494009353583239,19.474854522042804,10.401514380015376,19.60012880341041,-8.841612730900682,0.4578585645732479,-33.936111319478606,44.6706040098655,-21.603455758053606,37.81690961350028
15.411804,-31.774296395995968,17.60661002968652,-26.085689351169272,-1.4785579375504545,-12.068788050968399,4.154680100585336,0.8987077460383595,-5.403743715414318,-15.204416509144735,-5.800931763922117,-2.3932570939341162,19.693887437567845,10.153864050003879,19.553355541930618,-8.880297056645691,0.8664800169160669,-33.6526728461239,44.56175124101305,-20.667495565748197,38.07847497083969
15.453613,-29.869302967372718,16.019202999338376,-23.88005734930779,-1.681394200883034,-11.35428580659604,4.158027648816283,0.9507192850293241,-5.26168204541794,-14.962501169389169,-5.559759143939106,-2.4011811402527905,19.515390135294385,10.006985285135478,19.646320233794423,-9.045259397786827,0.9400775881352158,-36.552582152137546,44.555929769245125,-22.099138378224087,38.2152863366875
15.504377,-29.863552332709194,14.7206824270778,-23.88056887555847,-1.9526357891037067,-11.635781834784398,4.045651604254684,0.9417862000550229,-5.373982126678454,-15.137530451075778,-5.6250039496073905,-2.4534350534633136,19.670593656151034,9.990400284951953,20.02878549339941,-9.00309430659743,0.8915403017639375,-36.54132328477104,44.31115170003862,-22.073225908482833,39.905468798117376
15.532699,-32.56904563676868,17.3464028939485,-23.17995392415028,-2.163064560018719,-11.885611277794967,4.091244034041461,0.9323240566251503,-5.361758550429618,-15.239067717583634,-5.689630589203125,-2.333393568219742,19.73225807429381,10.136315543694028,19.358405881757225,-7.965793359711036,-0.6132769392506233,-34.53261493513091,44.0760213373339,-21.269518726945897,38.28074073288104
15.560352,-29.513830789242753,17.45242855419918,-26.184817705429854,-2.2973501170472974,-11.681416567771112,3.910979936088381,0.9628705577185911,-5.320102571117662,-15.385568083003195,-5.4822326999219015,-2.155252681916009,19.977759939890408,10.155427670126635,19.028252289911137,-8.814190139030414,0.4120574772303074,-34.097954380781474,46.05458657256501,-20.7305625662795,37.67952724696118
15.598579,-30.49321906325049,17.85840882289932,-25.777037027951977,-1.9187125281688875,-11.597102262731045,4.047607898776494,0.961701799808408,-5.284861650398124,-15.362284534591566,-5.894403128676707,-2.1910477861782596,19.604819450691252,10.264930339260006,20.480941200145754,-8.613041184205574,1.0322088635581106,-34.26357636479196,44.57505218364915,-20.224795444910804,38.19114665233533
15.628764,-30.07556712653921,18.326870619650002,-23.87680500625564,-2.1809243364769175,-11.904544366309533,4.137829517830417,1.0032891226961906,-5.236407943543863,-14.879310496387012,-5.911916225461356,-2.475305731923013,19.701286888176917,10.43674629687374,19.651979944332822,-9.395847956919859,1.5535220099931542,-32.61948154793817,45.041434095419675,-21.48821086464223,37.549823366379364
15.657088,-30.791071660203286,21.174711348777763,-23.634904681054373,-1.8284151128513138,-10.835149128253526,4.077092433399072,1.0072990895805285,-5.2363801059765525,-15.116996567608807,-5.567353771826211,-2.5101515194875663,19.63448552161211,10.436057265381923,19.84128884543655,-7.788503387720065,-0.010872139280495541,-31.219278397304986,44.254945212041974,-19.588947852888467,37.8203189779961
15.687696,-30.664870521440353,23.165403004058415,-23.774349845985896,-0.15352837941050176,-11.698797443526164,4.046682606498999,1.000785406905014,-5.297549527857374,-15.108629515778315,-5.737403148473049,-2.2825820027225414,20.065162343520925,9.96449142098356,19.128273375123978,-7.8941481231217505,0.9819182033600642,-34.30550858689577,45.60925566542029,-21.22663812509802,35.87608439177367
15.715386,-31.93551980231412,23.06606994295319,-26.827788269135358,-1.9892457080793138,-11.558019732401958,4.519723235949103,1.009896433129083,-5.199480839890973,-14.811472344711497,-5.880470595434176,-2.389331999786566,19.767149560900275,11.149471485643824,19.85673497093565,-8.80923384429223,1.0100671888719415,-34.48346417946147,44.25352629863418,-22.43438029176557,38.18337293740077
15.742882,-29.894086270829394,22.58317433044934,-23.78824069076966,-1.4698615527173828,-11.91440182698719,4.0185277393345205,1.0022915205379652,-5.184561900544113,-15.05990914381136,-5.934448479765913,-2.4913211478684483,19.360708926479997,10.181556527157234,19.558520004043608,-8.941876698616497,0.6142850160953989,-36.846816135152004,46.843406966932804,-23.62697697490604,37.92610599367815
15.77299,-32.75469233757375,23.080082156850164,-24.317162038808732,-2.1090644585707996,-11.781786312245972,4.413772546149495,1.0449844586441994,-5.2339954505196555,-15.025436851092186,-5.237666528118972,-2.7244562988117034,19.61904438980736,10.625125419565952,20.9041811708603,-9.055904230345087,-1.218792058213873,-34.02622880241199,45.14332234338036,-21.18023438515747,36.47151275744781
15.801207,-33.442237312072905,23.044892085487188,-23.7035124855956,-2.609260770635436,-11.085613555444557,4.096408634572187,1.0172595683200938,-5.164707439959738,-15.22976846494531,-5.753786388916559,-2.1441531862261636,19.959550165159186,10.526407801589087,19.261798769318478,-8.405522047899531,-4.100164208564068,-34.944166277427726,43.68147775597183,-23.907799020065315,38.61957850561195
15.827873,-34.86841604252851,21.703060531876385,-23.57192461052205,-2.1884154974732755,-11.5218501907672,4.2106464923447735,1.0370636939741036,-5.151498000294746,-15.23994968505177,-5.558730405981774,-2.48135441224007,19.4074957930316,10.382466028167038,19.337744652380685,-7.726232629392131,-5.453320114830989,-33.85080304034775,42.79054888114859,-21.090815660438707,39.21183188839877
15.86267,-37.00617208267326,24.702682620483102,-23.15539664417054,-1.7412411518513289,-11.648948577932053,4.102577389761432,1.0311884534119187,-5.293519034404904,-15.40930803708285,-5.374187028850462,-2.149504165262649,19.676043467686863,9.90684844250386,18.9176149667445,-9.3939470835452,-4.866459898226575,-32.38164382969267,44.14379918126811,-22.482407413141935,39.22575902686356
15.888615,-38.58328428242452,26.684816498817924,-23.552834733432668,-2.5741040460609628,-11.71532858847532,4.210158752201028,1.1214689046178365,-5.173492440521526,-15.294517288552136,-5.498369717761392,-2.77719752298401,19.77663076694473,10.521911029152568,19.59027049399752,-8.33730924156099,-6.0295112110408695,-31.42997844961874,44.44967575611114,-22.74845482809816,40.31424286225008
15.916799,-36.164113203076255,25.98249287248217,-24.64160641775019,-2.5875209879003704,-12.088061816460518,3.9933395118239385,1.1160491829536279,-5.158202790410306,-15.480130922318057,-5.323154203182573,-2.077650306747362,19.387164553860877,8.94901310636632,18.533304055222608,-9.047900355189569,-5.783798612105764,-33.43672739144672,44.59352635436322,-21.451978485821968,37.81917142502226
15.943424,-37.65359427312025,27.382458916114686,-23.746367817236422,-1.2908503185064817,-11.19431275482469,4.078052347112408,1.0864074652115672,-5.197396737980316,-15.560009490278714,-5.6016499824928605,-2.275981089153774,19.625957268110767,10.521831756314992,19.988997800485386,-9.34219036051997,-6.489037620185498,-33.167917021551226,47.208430710526144,-22.57258754000819,37.77228356153731
15.970419,-36.50711141134401,29.85484006301009,-23.471561381472952,-3.7959254360234627,-11.51148250642177,4.255885619237514,1.099938497224247,-5.199638570995806,-15.27787872823086,-5.619135684710923,-2.418957733848712,19.552507925155112,8.633749091335183,18.80703128219835,-8.248531962527345,-3.3876710633314615,-31.472952477060804,44.7429342567128,-23.634205164244673,38.06511866394524
15.997092,-38.22872442932601,29.010694518621893,-22.369999714167015,-1.942120335490274,-11.902569024130493,4.2483619673582655,1.1471024513911805,-5.209006289026232,-15.24693613068047,-6.0940079511654535,-1.9427887614712065,19.48676230453477,9.84290848281845,19.207466084534776,-7.60624227787835,-1.4680128809886424,-33.467576891353566,45.14319877135997,-23.931345811191562,38.66702211767946
16.026808,-39.24864752237713,28.937028105711203,-23.55708008188983,-2.0081806195716188,-11.239569823959755,4.377813732313214,1.1135385385707526,-5.085667693955114,-15.647538636914566,-6.359997189917826,-2.0483218216340804,19.779003709216493,10.592162841268362,20.16431187357102,-9.65174508518933,1.2785339375718923,-34.256661837926075,47.2251633240109,-22.209624304211573,38.21971532816488
16.052544,-36.36040390281146,27.341773465683044,-25.020110478174693,-2.1912762055089816,-11.88040722470205,4.394325359337655,1.1522119271151567,-5.243861818038772,-15.762133362362743,-6.44611176602996,-2.7845457398604987,19.148435220945842,9.911981421351303,20.57386132106699,-7.902992985547378,4.189137609051285,-35.066517457668176,45.570011766170474,-20.518490489684385,41.296411503988736
16.081551,-36.40333333531505,29.622517343782317,-23.57288438711515,-2.021713361557649,-10.51987336389252,3.9106075909003737,1.1249591567115054,-5.245993456051879,-15.291557726719137,-6.132985548547591,-2.4798114433839147,20.74839829131776,10.007241515390806,19.58422495817605,-9.115440353095575,5.9871433303078145,-37.289093119479936,45.649458941342985,-22.79212456316605,38.66671477611586
16.108995,-36.71131218180675,29.713053224922337,-22.954116735964703,-3.1833499616540424,-11.356189461231136,4.554256073663957,1.1480986087465928,-5.299596935658806,-15.489027701419806,-5.563586940784366,-2.628112276540261,21.31277251876231,10.845381614605955,18.555063507158533,-9.14123489527879,7.301871617090687,-35.8519494760369,44.25721750639931,-21.199628072389803,37.162718105993385
16.136044,-35.471981538111194,29.71788964199621,-25.00527936417344,-1.0222958993945526,-11.47614808576669,4.190721402550687,1.174047437586744,-5.058366216006476,-15.433223732237172,-5.700059372928953,-2.199709246398482,19.673552352531487,9.175134577883496,19.49464469592632,-8.644780395398772,8.240200137622017,-38.217157513796,46.61128884709252,-23.70022066683862,38.260792007971475
16.164722,-36.78350893443348,27.856358092166342,-24.573131729265285,-1.1203761825924152,-11.428172635591567,4.778774131778675,1.1786117820813238,-5.095351739592045,-15.474146371862702,-7.4532230821983525,-2.3122615688459263,19.38655609272393,9.414263724019985,20.72752448896698,-11.280339705492967,8.00231605153943,-39.11384184960818,45.26129103710372,-22.795941483878806,37.57542770615429
16.193335,-39.376933622106364,29.839611946313696,-24.656279414490847,-1.4204177966669254,-11.342404737738493,4.17797233354247,1.2532134542422348,-4.978238704652288,-15.31592665104466,-5.539682075100275,-2.7966202820618378,19.194064187317576,12.24479071813225,22.276868489725395,-14.220020438752476,5.912976846744689,-37.100356801987225,43.763907220075986,-19.74958127387792,38.28789396382525
16.225728,-38.26030455993651,30.854408168339322,-23.430281947877695,-1.826955672953873,-11.25432219773878,3.8123488227426523,1.2488354149399095,-5.072870891104994,-15.46546142951076,-5.849460349362468,-4.494703118168843,20.8150466095746,15.289592399437211,19.962290750642868,-15.387433118120953,6.858220951740531,-36.136558914184235,42.62692267121034,-20.969022146691113,37.08635372542594
16.252547,-40.39338253662882,28.738466698234827,-24.55642661986934,-1.7339680191944198,-11.989002918661944,4.301366680378454,1.2369851597475283,-5.106436481577426,-15.518087288647491,-6.601292644663032,-2.635048783247459,20.437872574216197,14.509777105016981,19.879314582544865,-15.077782127145658,6.9511448499255115,-37.86974766666572,40.07472136917208,-21.799803594047496,39.50889228259726
16.28274,-42.357569117791485,27.0725911755687,-24.49609560025636,-2.6520083378260515,-11.375774473299767,4.4929807888138305,1.2481568993121244,-5.004286982759225,-15.567895092534927,-6.165811663482145,-2.834384958397385,18.839007981377645,11.662268883830302,17.710468013607883,-16.313198714452575,4.662457973668988,-40.58251806416531,37.4364621796191,-21.704206250775197,39.96137823139208
16.311165,-41.66123107486722,27.8628143275293,-24.07736495021514,-0.7664134131059475,-12.763313208418648,4.312787694606497,1.3367568495900104,-5.009092530501373,-15.970790723622061,-6.006216493376705,-1.312395908510611,19.27111030523278,10.513385410046492,20.156737615420305,-16.93184728225052,5.081511539576014,-42.92308237761012,39.63968985302625,-20.31621425136272,40.58284431227389
16.340202,-42.90951397425904,29.556328833308775,-22.697147895242278,-2.063631631850663,-11.468115383862127,3.89151703740407,1.3536289242007438,-5.039706513419716,-15.546756273517122,-7.628293819951419,-4.369041597756273,20.190316241255147,9.815012523387795,20.877909522195996,-14.684036563096734,7.070267057879755,-41.73390817794223,41.88292375025966,-22.689288818965537,38.528851803101844
16.369022,-45.3754134089204,28.02320916925667,-23.95586866310098,-2.4403267395315216,-10.76394577814816,4.334179045282808,1.5877698720427622,-4.881130852676419,-16.221554701577492,-6.154027714061242,-6.109942564565743,18.17608646614586,8.883577441533255,19.260788664572093,-13.09738837743314,4.341512723938706,-40.16376330184509,44.09435940127759,-25.543894561659155,39.59136099796657
16.399193,-42.96574157204428,29.270088798268436,-25.409157478566495,-3.553572266758354,-10.832097124478185,4.521816032693784,1.4433791362736108,-5.031310289977041,-15.448433713931514,-6.601968511235036,-3.1629174748472657,17.638029348007162,8.3993657321155,16.745054683922664,-10.23893272136328,5.116662162320354,-41.36589570008087,46.57565363828104,-24.650964541722416,38.70331493893075
16.428335,-40.80192429715721,28.03075483216843,-23.971075530564942,-1.5877578322350125,-10.332750884654171,3.4251867761332737,1.6675084146800858,-5.070903511075046,-16.29231172888907,-8.63574767619453,-2.4645581167362978,15.31380432633176,10.8330813632204,17.524627137874695,-8.332967312626007,4.999105811828848,-41.00327112292723,48.35808860096262,-22.344248164878774,40.51390394874977
16.456207,-40.586439000628374,28.791912140586962,-23.382173285237535,-1.6211648435686778,-10.388262368424495,4.025525859028814,1.6058069063418856,-4.77529599516048,-16.099138020244517,-6.9411765017167655,-4.646727743012521,12.77022056754942,10.659151634651346,18.162864718175108,-9.803653849160488,8.050516524621768,-42.24927234148175,48.072412447911844,-21.703636920254034,40.695183970288696
16.484675,-40.60654343901321,27.757948550969225,-24.31007433518446,-2.855796546399328,-11.256250297515663,4.590661840636507,1.8983010320971798,-5.27563651492892,-16.036628122809006,-4.7469939160879235,-3.513799491587905,11.245622397069313,7.972420131171969,18.12679545306679,-8.128822428986972,10.696344626100812,-44.8567769456839,47.256494266827104,-21.75993320324086,38.131875503367596
16.515518,-39.77953247232689,26.222750560301364,-23.949143649069097,-0.7400956026261994,-10.508617575393963,4.01882645923264,2.4643890530790764,-4.740497650108158,-16.53342824118477,-6.067068306185019,-3.9446592970110106,12.223598348245549,9.454484981072886,18.89862077393484,-5.482832992132931,12.708621055220858,-43.29493988895382,48.76719121423797,-23.618786706911497,37.7552121256109
16.542797,-38.801361500297375,23.874594855680588,-22.474440139317615,-2.2432667234684174,-11.542080247110936,3.2798582813435453,2.4966818089346177,-5.173478067254269,-16.295765664434207,-7.458914628593307,-3.1238235966494554,14.274432570861652,9.371811337915602,18.55189483456204,-4.545098802812549,10.85402865833547,-42.93127046369877,49.74285125284924,-23.198759184066276,37.57164276610143
16.569842,-37.953889667743894,23.990449222656224,-25.139327868933464,-3.3788443414250464,-11.652228409714775,3.5900747401446993,3.2024018744040905,-5.33889902273941,-16.190804423572583,-6.657838685871532,-4.640569462390362,14.873539688140031,8.656314495014914,17.26477190258066,-1.8418856570793565,11.575543498359133,-42.556886753319645,50.00222883846849,-23.794656956660603,35.012052549951164
16.599965,-39.832337453871716,21.452662097847004,-23.079198529805016,-0.4584017554825632,-11.651203006430585,5.165780952832891,3.2383527860577606,-5.029404925835942,-16.209177552295422,-7.448946049993188,-4.368042104076963,12.161487895928909,10.307072111717266,19.082065819555837,1.047464013887572,14.621926901578854,-43.45469660902102,49.3450898786512,-20.931288196527372,36.739373614538
16.6284,-41.9373317899085,18.626185226976745,-25.27824930709066,-2.5129608444860896,-10.838672376888978,2.5302713144657325,3.410874951192831,-5.591128513218035,-16.703064608247814,-5.903832149884161,-3.262574300294013,15.001731033435576,8.263949843687477,17.9239550606739,3.058047743981602,15.613385476658449,-42.93790102706514,50.35530749643592,-19.868008611603468,34.19740238722703
16.656647,-41.44154711870682,21.237941238634015,-25.394669708514126,-2.874000483535614,-12.436716453337153,4.690952876430222,3.570973421438392,-5.248310256840397,-16.250225716130615,-6.8485491424183795,-3.8807966157135536,18.058156089239517,8.165598109766345,18.9856883740091,0.39563812122547476,14.015122455045155,-41.17961917976915,49.73199273716666,-18.975409976275962,31.27402076711457
16.68644,-44.109550437572906,19.445754755325762,-23.153869791634662,-0.3430737318170021,-11.965625468256846,2.9700679503531378,3.7315261760405596,-5.0277698822576005,-16.001562569479912,-6.973926517723064,-4.6519594353948825,19.23090945500854,8.955214719518052,19.498321090293704,1.9585627208816216,11.645285305773925,-38.19476940389895,50.38079726872591,-15.877151612872757,29.233253979165045
16.714238,-46.13353482554534,18.61399859821332,-23.76015704592332,-3.17929759751122,-10.519866308909213,0.849839763472208,4.018351031627628,-5.452123220653312,-16.41317630741576,-6.94795417201613,-3.850140012142342,19.085327236821424,8.419049486908962,16.991196431550133,0.40531809518771394,13.572142706393954,-35.39427299501062,51.871406494448536,-17.03775990057638,26.704610203727754
16.743593,-43.162821808984226,20.719979833136286,-22.41518643478308,-3.4563916200668983,-10.658283137871159,-0.6144525913420295,4.001867774216032,-5.486218834062535,-16.42943851483832,-7.77280284428892,-4.564980030453741,18.75297861005636,7.088173848183541,18.692847039371323,3.2098781856478,12.50335956401461,-36.011728179817965,54.24164934745685,-18.73488176673096,23.85003418988093
16.771802,-45.17075031332416,19.833280485678518,-22.80937407132568,-1.2382611245927388,-11.85685787240607,-2.44587259153457,3.9767431304890617,-4.563499550852461,-16.8111063506029,-6.784251731235923,-3.7994230612464013,19.24457997650314,9.371119962753593,20.411866896867608,2.304656385389277,12.030693013703242,-34.952565464203474,55.112697950324545,-18.64749101084459,23.218193231817523
16.800249,-48.10717628794879,17.156641994365344,-22.85089888478592,-3.7257354595169323,-8.90855200838186,-2.419695028244672,3.993844705323567,-4.835280966105399,-16.403110553290414,-7.090041735791993,-4.030935807919969,18.514122508566636,8.605729949585715,22.753666559127613,0.8801986567294813,13.61752906185575,-36.578514807563444,56.705524229969676,-18.419516586523734,24.650375057425947
16.831185,-48.407201378030756,14.969410858120437,-25.938233560451966,-0.9976628546576537,-5.797410602981642,-5.4037489824411935,4.052004953130071,-5.7593406045459465,-16.515211156670254,-6.786095410857944,-4.646710652472983,17.63108449266583,8.187263494779312,20.31523514384467,2.24831935384324,13.498519922721872,-35.385081514252455,56.37534920336607,-21.053142911261126,22.176439493722608
16.857682,-49.98521440237119,17.38550346009857,-24.693243429336032,-3.8843312760935667,-4.989919368360313,-6.255337222225259,4.086102558086133,-4.670224686647537,-16.56686236932616,-7.016461155388306,-4.161863670368868,18.041686143297653,9.789475175277072,17.526707995270677,2.1476077220284346,16.17431653591765,-35.23305936275674,55.84971087874249,-21.99793445533859,19.247002470396254
16.887936,-50.3222887774118,14.792512245731682,-24.270202835856896,-1.90222950370646,-7.150877552111222,-5.018354018518473,4.091273331614044,-5.102424605560964,-16.415541872757686,-7.261450378299701,-4.018086454737995,18.095190738586655,8.311082691654947,16.86108327238407,1.2811271338134789,16.786502439790382,-34.438295100119596,53.08708631114258,-22.23109334356691,21.517435200325508
16.917236,-52.16710482195022,17.49333636889841,-21.700278408454512,-2.8756707302955435,-5.786098033786045,-2.8594528025912473,4.183470481837086,-7.169089416605184,-16.027281769036357,-7.270754615711086,-4.2000765361530465,18.827317779732034,7.86905015502666,18.315975485750823,1.9922510974575822,16.943164919985183,-35.871471726293386,55.52824328726236,-23.393855398487364,20.082751649292817
16.945589,-49.64381305435221,19.148284221229655,-19.53879958215094,-1.9547347586304018,-8.228242569293801,-4.946337689973369,4.13093528898668,-4.172674925320651,-16.675362951263367,-7.011964098461496,-3.539662606457019,18.65165453521918,7.926839780277858,17.776351156337018,2.1679936074470794,16.65331220587652,-37.38869265592834,56.17619007925262,-23.75576776877954,23.111191649805605
16.974212,-51.6803168235117,18.776568039077176,-21.19897984389963,-1.2108462294381148,-6.870728282653742,-5.093127156251059,4.152582934924771,-1.1524660477457094,-16.500275853373896,-6.98394219156644,-4.463821920507145,17.446315101653344,8.529205911450171,17.219977051100933,4.291463675476335,17.654069568665935,-36.32721174772136,59.184626372267154,-23.271567815244907,22.203817681557272
17.004025,-53.25099148167227,16.066461278918744,-21.194464108155408,-1.6944517537384258,-8.412236137087508,-4.438423916742071,4.195744993576039,-0.5402179964181338,-16.33065018320549,-7.427131280850844,-4.925258418518599,17.1999553010143,9.132735088616037,18.498638520062944,2.6136513346810206,17.100520211999083,-35.09992604034791,60.69149795453151,-24.614536890272348,20.13526888248932
17.033785,-54.51817761857787,17.305988885890308,-19.625075555087957,-1.0237142473522898,-9.614866476544643,-5.018794333736626,4.240329274066467,0.42880064876201496,-16.477999132879106,-7.448974938181127,-4.546504574455907,18.396949075864686,8.100162853190191,17.653677346016334,4.347404746505749,17.649282594490867,-35.6058830931764,63.804790368349636,-22.14970824379425,19.608135164816257
17.06323,-52.89803160788834,16.7937710199959,-21.88781816245555,-3.9122884771509208,-7.485655628938393,-4.958815155885876,4.249060345048169,-1.863927235163117,-16.422204499296406,-6.959749745793997,-3.8840795894722553,18.9306066319617,8.22149452354406,17.941765004800278,1.3671964040949427,17.628123785754102,-37.038769535912536,61.330612652172256,-23.191942690962215,19.612350209089943
17.091754,-51.62218159975585,15.392651066800235,-19.471635550930774,-1.2266145065811038,-8.099905510860005,-5.466240925700411,4.2713639309881675,-1.560350881619372,-16.538545078105738,-7.136814520197278,-4.382845938764243,21.836808764121454,8.74130484062081,17.968826555594017,3.632128924341443,16.548842598803585,-35.45883710633521,58.75700926913167,-25.28619421037469,17.497242162962955
17.120254,-52.52787286799489,17.513682179058133,-21.92115014396475,0.6943680152031199,-7.486361680380116,-4.644473584493145,4.286443058631634,-1.151608255571509,-16.551171215749918,-7.086483620454547,-4.5108528642939545,23.826851785149824,8.258894430281437,18.503962464295725,1.8408380803540214,17.571689963707744,-36.528351146493264,61.879847731564766,-22.290929887247415,16.05585810937489
17.151553,-53.98093596505932,17.42236075494462,-21.480016756502184,0.11320279850131112,-8.175095948554183,-4.5969221099195785,4.3047514616986575,-1.012330339266634,-16.612594188276212,-7.3332230907530365,-4.6029672692058305,24.90375054023251,8.06372315554205,17.879354276191147,2.28776283030682,16.881250182342153,-35.20326545699344,61.65627342744241,-23.886031558601985,18.998573749134994
17.178409,-51.77052843994806,18.686281736308445,-20.94075194540464,-0.761092808940207,-7.7874624787320865,-5.15982920211971,4.285626947954913,-1.2408483688129253,-16.74286922038178,-7.271431450353155,-4.661711967897735,24.231902287499423,8.627605403407157,16.939330042232577,2.365963371879443,17.429860275230503,-33.841725392600104,61.68295576709241,-21.91489392064785,16.595874585002814
17.218721,-51.66696627828896,17.48384308659734,-20.777432297483596,-0.7583805721634641,-6.579858755495569,-4.854443438764145,4.3074706433314,-1.9446212718195397,-16.772341223642222,-7.493867219695569,-3.929845350661723,23.917972967606293,9.150954189758677,17.056093269265546,2.2430356988169753,17.841089692475762,-36.00166903514011,63.416720716963255,-21.333882264853955,14.11701858725375
17.247008,-54.41776585317966,18.59628031924411,-21.568850444187234,0.004122704934769014,-8.352324249688758,-4.721866512367165,4.307314936620092,-2.318111907786502,-16.21003390481443,-7.286925204618064,-4.071540145428862,23.85264194088396,8.683644837224087,17.23602371670738,0.037485344319236086,18.2668841147525,-36.980041362498625,60.2766710458526,-18.89481249127401,14.268910902177588
17.275397,-57.01154754877818,21.375110990643037,-22.376687664456682,2.3112844732990707,-8.540741790621722,-4.466547960017993,4.333957628272319,-2.1433058853929894,-16.250848918592173,-7.046501640712303,-4.728442219447355,23.775808234292835,8.641567020480789,17.21691450859156,1.6987422949660052,18.56822204906443,-34.349512527820494,58.68348813082448,-18.481533618471776,11.313170131634907
17.306307,-56.30435536640818,21.33973992552593,-23.54036628004392,0.7630553351962054,-8.572129562912874,-4.69669661501777,4.345885651142766,-1.8042189425079886,-16.797011481015485,-7.315506211934041,-4.32975544570317,23.023833119887982,9.561079971669002,17.961676306941914,2.5382330247464293,17.386978202645366,-35.90650724761397,56.97138475572129,-16.12868149485557,9.063858882946178
17.333004,-57.19257083705489,24.024151202874325,-24.487172419448594,-0.634504769685279,-8.027632844186476,-5.169804239888298,4.362711014375955,-1.9772766960876897,-16.38411057283082,-7.633102087085355,-4.279381635629154,23.705302496570052,8.608605984518665,17.500394745526528,2.3314352834250744,17.58468114655886,-33.95659775444397,55.10155705411571,-19.04932571151289,8.274086534446683
17.363687,-58.805631396235064,21.46137824217118,-23.236614456986963,-0.7498872043966315,-7.660683616078488,-4.78357280262813,4.342364501981114,-1.7958808379098403,-16.175525797056974,-7.347485498828581,-5.336385699776516,22.74984817394427,8.341982800150413,17.78382510997001,2.7647217816026037,16.714651920709862,-31.069169796581424,56.35216141836827,-19.535311729447248,7.038797905252942
17.392975,-57.084186291907855,23.973140641345832,-25.78617248022687,1.9412878629611912,-8.802556432359795,-4.914108918152921,4.3457093285678,-1.3362044376342412,-16.21707530653272,-7.063240444470399,-4.869554383526846,23.09126652080359,8.278555862530432,18.878167279789537,2.204399696578398,18.71898478984994,-31.32572268370601,53.415727377381614,-19.59450829571841,4.442546846993523
17.421473,-56.47615416511269,25.3010645931861,-28.114102646706243,-0.7175607560144529,-7.763371266908747,-4.718750794385159,4.384360175225211,-1.857263277502899,-16.632731102188476,-7.43391471578572,-3.8123974083686187,23.589420817784166,9.052052779695805,18.033477748724714,2.6352621646582164,16.20303818416252,-29.319592881287186,51.992670357863574,-21.43024494921574,4.632252981676123
17.449736,-54.69947697336518,26.391307649746206,-27.073831602510666,-3.7647256628402186,-8.17916242933929,-4.906434507168689,4.346515832016729,-2.056501180550819,-16.39054159975208,-7.467080342349262,-3.858415679491486,24.166329963143866,7.5520746112927934,19.32931607025514,1.7643874732112554,16.75186349896018,-30.62477326416275,49.62721621262205,-18.675048169166075,6.046569834319574
17.479619,-57.06013323111714,24.12520954007193,-27.17152537294318,-0.6701875859522787,-8.937125571718422,-4.85334067432042,4.396916671098774,-1.710042249849001,-16.436990970436085,-7.468077043390372,-4.164816053170364,24.242524098725323,8.559989626074799,17.909016645739978,4.0851765435761225,18.0337036798848,-30.759981225793585,48.61464010184083,-21.1484337144043,5.391335693219008
17.510236,-58.88366668034472,26.98202152122541,-26.839465123565812,1.320899648682673,-8.183535704727763,-4.394532450631833,4.375171961289759,-1.888033881694879,-16.357364516028163,-7.146499664255583,-4.050929129485043,23.9298392691844,7.854015086622247,18.61714165083955,1.430507169892407,18.04077330561499,-29.848963977112223,50.652847780580665,-20.224795444910804,5.314539739863811
17.537327,-56.981353791370935,25.687252115516895,-27.24269818026467,1.5417097153344568,-7.830097449649517,-4.62698788583138,4.410161009651219,-1.7645875294291407,-16.225406191626295,-7.4255524321448645,-4.4259483926342105,24.17618009976495,8.370060200047948,18.154416326949573,1.3959627728791197,17.29554799726542,-29.743912016551544,49.29955639553771,-21.949902595289842,3.974637198387314
17.5644,-56.10037887020559,26.57372203057495,-27.093787040162727,0.7543104083571274,-7.707182093020395,-4.621168041514757,4.415581851978578,-2.007190399855194,-16.34635159228464,-7.616319422552307,-4.46739740418751,24.676714462910365,8.718618122455077,17.800445073205275,2.0770012389142716,17.86133833318377,-29.768711224255135,48.09917475934124,-24.717328925757034,4.6716307571708455
17.591332,-55.8549417094582,24.376005347000813,-27.174190538291167,0.5442717517101853,-7.389091908575393,-4.719861653847646,4.4150990243416715,-1.794764967463857,-16.36477334802388,-7.384773143675806,-3.8637013513710525,24.247909580794648,8.391074480551929,16.299476436511384,1.8633173881431324,17.204841297269894,-29.82350175879643,49.619223276878074,-26.611409323069733,2.549360140950982
17.62054,-56.96170368319091,24.978820878764335,-29.90248513948665,1.970442904384252,-8.000799275144567,-4.72824502270866,4.420233585674931,-1.7810120331971044,-16.46607221518789,-7.398546216217798,-4.142419103683668,24.13962304078108,8.289702711199872,17.317021204548407,1.8264677398291718,17.55368123202972,-30.916346748632613,47.795217944199514,-28.0479217493763,3.1621948213793063
17.646288,-59.812919630093866,26.81302713751801,-28.055219523049743,1.923617042462022,-7.82326006215775,-4.636091974944688,4.430541357659022,-1.8148171104785853,-16.56533023789994,-7.084961128185281,-4.467388603931639,24.107809297346716,7.952067023309562,17.840987533652626,2.3111125374865655,18.104053668718915,-31.46367408430813,49.25330839295802,-26.189362491656684,0.5120817202719739
17.672491,-58.09078987601724,25.45524982286539,-26.942569231203887,1.6868003156385056,-7.612518328602256,-4.726714314840365,4.4318355734101464,-1.8719342472416982,-16.44755327308384,-7.652571393969159,-4.024127086532756,24.08810844483792,8.321422300404024,17.530470561166787,1.457965360817082,18.09434766733572,-34.18287990210958,49.357728089117074,-24.387950247564426,-0.41559108234950415
17.698922,-60.05834455461045,24.321135752896325,-29.246553046826236,2.127012990444853,-7.605387802537703,-4.955148507609033,4.449343319724991,-1.5964803082211068,-16.518247173023088,-7.808888628709742,-4.318740905220436,24.13804218985498,9.014212701285476,16.640886944337808,2.222487979356035,17.833986437700535,-34.749823390528,46.90957265357063,-23.284658518063736,-1.1006304790228527
17.726983,-60.7366298840453,27.242384835678443,-26.33008951399526,3.1692728554036735,-7.696392550455657,-4.646619640101525,4.446600429847196,-1.8436955794856231,-16.686633572416607,-7.314354731553117,-4.425041058250108,24.14649979564868,8.189870976328098,17.747868479163984,2.644716916939358,17.69640512426643,-36.943725369841104,49.54865173243964,-24.79769149833717,1.0994423010938046
17.754032,-63.47087002554771,26.126639109164138,-25.766882667173743,1.0214344926473578,-7.326552553611702,-4.646619640101525,4.460557104878826,-1.7984927601027394,-16.604970825479068,-7.387807732435998,-4.26970135284229,23.844941569535543,8.716432924729972,18.05323536330365,2.4205602039549254,18.066456604666435,-37.31976485954929,47.98234101881254,-24.27209142947703,-1.9436056140943319
17.780499,-63.512550756669434,28.693451157873735,-26.635273043913788,1.1029389549064612,-8.118183070459668,-4.748221083187234,4.442993887754128,-1.7587962950586096,-16.541006156520847,-7.772210847947619,-3.4474534788292903,23.836501073074423,8.531687726885409,17.747477490684833,2.4050140652112253,17.74814451331643,-37.21921179524164,48.246409433439005,-24.281544867993397,-0.15746917945320416
17.809355,-62.47791466367056,25.742077513887267,-26.83772340127367,2.1724705613567012,-7.731855263127733,-4.563428034779326,4.434318212847277,-1.6089658231562571,-16.365451945244953,-7.792186703637308,-4.61154944077666,23.368600727346525,8.024929451276718,18.394502608500016,2.3157359445213483,17.727437296472477,-36.63830814522306,47.9222558912375,-21.721336880120543,-1.9808673923830191
17.834903,-60.16589966624145,27.023241199734777,-28.34349742047982,1.4848513685123066,-8.019390656958507,-4.493347749549091,4.440429939838507,-1.7750678044467816,-16.4433010380524,-7.164236827530243,-4.538580291662733,24.546998690739155,8.385996629758967,17.229945261282783,1.9529272204416526,18.40938824333673,-37.50230325244244,46.90435840717489,-23.524232779975957,-4.686073919310358
17.864615,-59.03215911621459,26.564786083441923,-27.333533280458923,1.8044100720739362,-8.066436114483919,-4.925650263880673,4.428061899356435,-1.6861460167112865,-16.313366709466443,-7.586944739323088,-4.545953107721697,25.04333376030949,8.311312628226776,17.4971121972991,-0.35648638894107976,17.918114344857088,-34.544210303633854,44.726069109047174,-25.83873154449453,-2.376925805741181
17.893334,-59.4703121926345,25.853044886877996,-26.921661902868696,1.2270155339305446,-7.856700535953814,-4.5980087894723365,4.409853733269236,-1.6312556240466038,-16.072290791694495,-7.9530578481436445,-3.4871698466158807,23.777753893522185,7.378625937417695,17.14900717351424,-3.4017160192833513,19.573295341649953,-35.741553087324085,44.03488575632159,-23.22854917521421,-3.0457127587215327
17.92159,-59.38846097227222,27.12378963877691,-26.992081402604654,3.212483643474014,-7.878055683558221,-4.708220331598726,4.413965566478844,-1.5720744454458233,-16.193834641201654,-7.412844029936757,-4.748850609935317,23.92711277494691,8.394413432099087,18.23122246975416,-3.7246480820778376,17.065274839304152,-34.22666904161913,41.713740333482576,-26.09034673850208,-1.8196960427153341
17.949586,-61.46003749115277,27.73718649166546,-27.229081425655377,6.220886255613173,-7.891688059155669,-4.75584601188744,4.411828010652303,-1.7586526635765787,-16.11575845219144,-7.091441589170762,-3.9829488632080277,24.242749620499417,6.898313336204483,19.734347838652386,-5.816175066082983,17.669780928192147,-31.264294395642857,38.77034628044363,-23.954986948487914,-2.0736865590455453
17.976114,-58.362956440605856,25.731492728464847,-27.906023729263445,7.90866051206097,-7.430721728516692,-4.922776487956597,4.417113724967095,-1.8312098595951458,-16.120238933836248,-7.218924945990914,-3.0863292883744275,25.414633762853068,8.065715403881763,17.29222035946447,-4.479836930015656,16.503123757225516,-33.79538023791042,36.80534934808844,-26.598514890576805,0.40127878678569096
18.002178,-60.579612397434076,25.313376052440212,-26.46759496153046,8.203346231680626,-8.018451393486501,-4.726769292446382,4.378766075283725,-1.7658779290205557,-15.781805132057244,-7.269999109272918,-4.571853861338073,25.36596957944108,7.2672653775053035,17.899139850962626,-4.627291280261119,19.385077669378077,-32.742434970392814,34.02157600825342,-24.93191979561922,1.9403319758979518
18.031406,-58.45717770161084,23.00602234313598,-25.809705968355193,7.784969645266816,-7.92284607529558,-4.684111123218271,4.37065914435345,-1.6204844249953079,-16.091457722902106,-6.70392985209608,-2.912548064520775,22.318491503148323,8.721153137019673,17.373445311200502,-5.139001147175518,16.42406113638117,-31.60904793253585,31.556540273246352,-26.83119856422053,1.2692254217749084
18.059725,-56.83514492571395,25.56316153839218,-27.126198073527714,7.6436280457809875,-7.938670496930894,-4.727713937696633,4.393261842418993,-2.037085375431851,-15.853042614257198,-6.778051931962823,-3.8574403255104293,24.30121955946988,9.086623369399929,14.980274618793892,-2.300026733230698,13.97883383737528,-31.651680553438705,29.205416372013058,-26.201568277407546,2.7752615288682954
18.086814,-58.69181735304295,27.197597591612688,-27.074648569857906,7.301425581041642,-8.035790031258584,-4.625612418077795,4.392620623620718,-1.6026408103786176,-16.152694461574264,-6.666888747795658,-2.3754737114247084,25.29343020496113,11.74328736237986,15.686772874460113,-3.644294036545654,15.119820609360618,-34.32126675792879,31.428882418534343,-23.536602392370238,4.047146885629344
18.113756,-57.85458248205172,26.854756363330576,-26.937760344984685,7.623198746280372,-7.833875738943563,-4.53514199795856,4.374384163903234,-1.558182471054429,-15.906915700723783,-6.91261622835707,-3.637308118814875,26.653351656000115,14.108470610744373,13.399249778863721,-3.748904441728621,12.562213207190657,-33.926023968832546,28.4137812169275,-25.25335094776792,4.427584707199293
18.142427,-59.40938873616108,26.22377450790264,-26.346836813847432,7.696427207629629,-8.212294148622998,-4.6252474704486755,4.339345490545803,-2.171333878244591,-15.653480379085549,-6.609062425163489,-3.7119515201894178,26.940857084415267,16.706591710375207,10.695191011632193,-1.2476281616069231,12.604411824994832,-33.18869343024349,26.455029015626298,-25.32127719821742,7.347222561680267
18.168563,-60.48412908659596,24.503626348886122,-26.45335893123547,7.805311793134871,-8.185864092817328,-4.701824044195182,4.3379179278140025,-1.5734120043023319,-15.883959554812542,-6.249152895793356,-1.1498259609694816,25.00864550447336,18.584169545073763,8.669066538436242,-2.3970321310364193,15.286803936313856,-35.330026722554365,25.735015625165904,-28.024392217627753,7.329611141003483
18.197661,-59.8457687226972,21.40532818165301,-26.652203190987173,8.457759968209771,-8.350557691452389,-4.988934686369573,4.33417525625586,-1.3357717437002123,-15.928744317063874,-6.138369172021555,-2.313541578671665,26.553881564459477,16.15344264989959,6.183196356029494,-0.7373767919024732,13.237467112743925,-33.51652915621911,25.906579002946515,-26.921067353025418,5.769406103790671
18.226722,-57.96203379528944,20.775758748174383,-26.733901321422856,7.82410731490078,-7.708819071054155,-4.694856938207588,4.338918269286782,-2.105116828571381,-15.544538205731664,-5.4471812926018615,-2.8835887018190425,26.946594135275564,15.64130973048372,6.3320453208970555,-2.7583765839863976,13.46802268294168,-33.27420732489144,24.683513676176794,-26.866903703621453,6.168751046919737
18.253353,-59.91884688497861,20.1947854413564,-26.613921054102256,7.805631324229604,-7.702800981711823,-4.785730838930974,4.335505234538667,-1.0848268969852308,-15.626208411996348,-5.914004543014441,-3.2241247979666943,25.37921841561323,15.727680379903733,7.478171535817594,-2.250468619672747,13.493233425355253,-33.04380649522246,22.23104186571751,-28.79573448102819,8.441343918614258
18.281209,-62.45514729032951,19.18554825948562,-26.258889551724195,8.775032478077597,-8.14098255408239,-4.652538913300969,4.288513770846711,-1.645041215207248,-15.742975396620723,-5.528465195778532,-3.62101908497871,26.21172268796174,13.942416734956455,5.933812913789894,-2.363276296797047,12.836546812935802,-32.50412050360438,19.320498202524394,-30.677465696863923,6.536664363400251
18.308865,-63.60709473459634,19.481686594400557,-26.70871500524826,7.6754043722939524,-7.700796115910444,-4.572841713518995,4.283892293163683,-4.11798017247788,-15.917061217135851,-5.580964625504411,-3.0457849946249143,26.240549166339935,16.954777759907586,4.049432004467516,-3.8893759878754532,14.967200709815312,-34.496533631321284,20.615127181903055,-28.052093174623327,8.565515603326682
18.334962,-65.92995451629149,19.539060529608193,-26.867868739285267,7.846610200181127,-8.089635661890883,-4.554307597716179,4.2753704110152455,-4.86147546905277,-15.80385331576619,-7.211080045492928,-3.394606750020576,27.303015239050843,16.43235957473304,7.128384022830565,-2.305329285056095,13.008604231889764,-36.85593295742606,18.973374139922043,-27.773274204380613,8.707881617975362
18.370847,-64.97491571453357,20.673903269948283,-26.65772118738578,7.621231895546904,-8.032171171222227,-5.018658364271191,4.261175035477438,-2.7971107701695823,-15.854398358850226,-6.550257374853356,-2.455288989456943,26.376334850649307,16.34155202324126,7.808785588924179,-3.830687881847853,12.51579398565104,-33.9471289563044,19.63825640350601,-26.60748592564102,8.963982650609754
18.397817,-64.85164395402177,22.456417898251065,-26.52109843940848,7.8294800315993,-8.076514610521093,-4.687007822034346,4.2368087599837185,-2.9549147288091624,-16.005740617335515,-5.885099973522862,-2.266669638209789,27.186807708120103,15.988412116022362,6.378196851116,-3.555717628630065,13.951556632838942,-33.31867779128573,21.146427000415915,-28.797183506018932,9.584305923267339
18.424399,-61.82939225424513,20.755407769384647,-27.803329021864958,7.563811958396018,-7.799211589418877,-4.856571200426051,4.246183990502285,-3.150661863714392,-15.509574317100359,-5.959019371168648,-2.977020339714442,25.6162966434212,16.170068183043476,7.689770694583879,-1.0593170940869312,15.357323649955008,-32.61665427638668,18.486958811205117,-26.180053112651038,7.301488716758625
18.453579,-64.12690216287966,19.56639719147024,-27.113020815247246,7.895926973498882,-8.32897727820939,-4.854834825306514,4.209632892537577,-3.261451145597801,-15.896730811950103,-4.425497061474111,-2.9973008927156695,25.7061989586303,17.1561811452955,7.077396056300762,-2.6960394381997093,12.47132075259916,-34.58948354380225,20.707075588516908,-25.57444638082517,7.225775528457449
18.479732,-63.27390406937692,19.976380054625682,-26.26429761264282,7.7238086065101985,-8.669872429870694,-4.8428523844798566,4.19015481474192,-3.539046410236499,-16.122658334908042,-6.237709206578817,-3.0272216965878176,26.6412659915435,16.495037049511126,7.539951540943008,-2.6998556008689203,13.145186332419405,-34.073369339460534,18.956885796987994,-27.32651920048558,4.313807481489317
18.505836,-64.83497633668533,20.239033071563878,-27.137875180558968,6.735399879482187,-7.813128110900022,-4.738742230589725,4.184939234971811,-4.414199102551143,-15.76396329439025,-5.816380644737011,-2.105831011020406,25.912096812903865,15.792548349101452,6.69096401111871,-2.6129723364695336,14.391258067045513,-32.607078598050045,16.981856838763523,-29.820411059715443,7.432745927753011
18.54346,-65.91200133460262,20.06018379115387,-27.519859581035693,6.94834758486865,-8.594007004437149,-4.98888957686702,4.159282118775795,-4.917633609388281,-15.577550417874878,-5.150349976463211,-2.2731937426883775,22.791936808841925,16.44610014264869,7.012093157368423,-1.446204386764294,13.273222148189104,-33.53663644731296,16.427230710429495,-27.536034001724648,6.97292654888115
18.570706,-67.18655619576904,19.958099572403402,-26.678849139098894,8.55292156611861,-8.523595399584272,-4.732770255780656,4.0883139577657515,-4.86043758934575,-15.319770032202657,-7.788729504226072,-2.518824466945099,20.14698385102823,17.11411360226301,6.462808133943222,-1.6259232936676886,10.627199178214454,-34.89974534180765,14.025048801148538,-25.86053224040764,5.750482950387878
18.599253,-64.67938209057034,19.887820767514608,-27.476022410671288,7.022038245395359,-8.543061503663711,-5.219004677131991,4.087471159953104,-4.681895197534833,-15.75372061946733,-5.2485094931601735,-2.39733368027463,19.436937791671483,16.787648041477254,7.11610511345252,-1.316586422206984,7.515213778423585,-33.42187391077391,12.77041419817364,-23.84466108124576,7.317456623367322
18.627589,-65.3771749866991,20.754294289354313,-28.123590998561667,7.7486627015188985,-8.429182371988961,-5.29484931141825,4.112309613534611,-3.932744049668959,-15.934533235094175,-5.853492862393195,-1.8054217489102948,19.747167470936855,16.825202856235073,6.699960252643526,-2.6489816630654333,7.501163184157274,-33.28726763824537,13.519082250397098,-21.95532402843489,6.969892696014764
18.661284,-64.62859231649873,19.744572976199613,-30.51154039198286,7.589388954456053,-8.41388446290394,-4.800156182107132,4.086668862344844,-4.333866188379916,-15.325319620067072,-6.171180977133982,-2.984111546808719,19.827523232259328,16.792347794131306,7.361939759770094,-2.388796736374448,6.275649748914165,-33.816012062298434,16.48093247802498,-22.112812919828013,9.056821687989608
18.700463,-66.48050373140725,18.570273392227893,-27.542940321468002,7.42786781508468,-8.274650017231187,-4.749969235110265,3.929875548735099,-4.406155979287632,-15.820135011119199,-5.749448593966297,-2.132357465448966,19.70130502774742,16.818467394328188,6.947551510102047,-1.564514047390449,6.621137943050084,-32.42517677698476,18.438999761087427,-19.16003427088956,6.861191528557339
18.72901,-69.3816547857308,19.29413357710353,-27.306116519467963,8.041786529442511,-8.525717427013042,-5.091417830739763,3.954037310905114,-4.587357630591761,-15.39381022026244,-5.6094765897304875,-2.339822840484803,19.398038729109725,16.198205450576037,8.019448184375097,0.2695149488962971,6.978333172867897,-34.04306991234628,18.9187727025981,-21.322022075746737,8.783726499138831
18.7574,-67.78187568260178,17.766381190981512,-28.169939096352838,7.073340131630814,-8.111655043313526,-4.934085601165689,3.969688677812068,-5.077974614759951,-15.292854242275984,-5.841679989535755,-2.483177388798203,19.702403703239607,16.606146233438242,7.563322966603105,-2.0545608518831644,7.253183553772167,-34.60503400463443,20.050520606800717,-21.701196276118154,7.249046783230055
18.788129,-65.0227691660635,19.7486905374356,-27.06589560488364,7.346545571878599,-8.50284178890728,-5.17543305229115,3.8975548673438483,-4.543929730650367,-15.47032119664322,-5.694370817004995,-2.565429570828331,19.77950638076852,16.583602393241314,7.191943199504417,-2.468416771704623,7.594750979082848,-34.17460656075312,19.21247291062648,-20.78692401048815,7.477406710439594
18.815464,-64.3749807240236,19.74170221710917,-27.900589613199518,6.787405398224812,-8.39384650587818,-5.242497746537641,3.8342932526973947,-4.832914363022927,-15.72477542698005,-5.202770178539539,-2.2591291943816434,19.791921053155995,16.247995490318626,7.5925481332080595,-2.430171615849265,6.9884611233331855,-34.039803449967515,18.540133004644083,-19.554900178994995,6.739266375772665
18.846128,-62.84183926108773,20.62648423514508,-27.362051178156854,6.7981891630883275,-8.466373387151364,-5.3970481878925165,3.763474928228217,-4.879569650626792,-15.005685493903586,-5.967582153654427,-2.489289726610608,19.734436363207685,16.796758307478605,6.906986248532296,-2.127573430388497,7.6394627671308015,-34.17797614780698,19.07275779289223,-21.074347048237644,6.351075167416266
18.876932,-65.4721119383741,19.945126367660777,-27.720924652585275,7.556926852286715,-7.987838355665029,-5.484030671617681,3.7506438105551996,-4.809062458865989,-15.466957293137577,-6.596125489153631,-2.12418002575704,20.33478664548487,17.37314972562611,6.923910108131677,-2.205249368184007,8.585010590392114,-34.67362968998584,18.95486284013025,-20.786626824172593,9.013281870009239
18.90534,-67.82929244985228,20.54641172718856,-27.29132402120751,6.860459429434889,-8.353986121747015,-5.432406170245553,3.545751693692211,-4.832463945018377,-15.367525577837183,-5.311738186308445,-2.6077435577839503,19.49468241692884,16.841264131771922,6.921316705525445,-2.2057912016940264,6.434658430142294,-33.05992587410284,19.106463529151537,-20.354417913172743,9.185998350618616
18.933563,-70.36181295953178,18.66459805236583,-27.583112664758072,7.265733827851196,-8.638865279130645,-5.39031543070476,3.3540454132628343,-4.702530900792301,-15.663464369715197,-5.6917967120575,-2.4138324258281547,19.602628410531814,16.98724388911244,6.325888917085903,-1.5895133796601306,7.379269728349021,-33.92140832437142,19.501097254625723,-20.631300376438485,7.000387032559601
18.963165,-72.51678046160059,20.505741657487413,-26.60497662958537,6.608047416580292,-7.82286213271297,-5.802284040922361,3.273016054996315,-4.942512591193017,-15.721727744991595,-5.670449094725107,-2.450895870086783,20.398504479833996,17.629290965143824,6.987702291232173,-2.8862027131770525,7.461752700011188,-33.4251307296998,19.45862615630101,-20.524796895908846,6.576747320981967
18.991826,-71.20148639836434,20.818177707643205,-28.141471305315093,7.366267585897456,-8.968503449632573,-4.9852718637227,2.699200260534427,-4.7491969397021,-15.426407503019128,-5.459891104944983,-2.6790318720561324,20.471652467160194,16.452924182090378,7.076973652937376,-2.1216946348754484,6.575332722829463,-33.18444467529764,19.339578418406266,-20.808607878784077,3.443729696701378
19.021781,-70.48281368740902,20.34418075632703,-27.316126847781867,6.658926970926979,-7.659914149347728,-5.580002984153041,2.865983668181451,-5.00849550530237,-15.48302254865762,-5.276109893387329,-2.326807469116268,19.86332024749982,16.500200733427985,6.724125826015467,-1.8830262650710359,6.521391137275748,-33.171262465934014,18.876115160488716,-21.180774941701173,5.129704536855223
19.050262,-72.49825576155993,22.550620571522245,-25.350536960824613,7.7341342371925,-8.543681778897927,-4.536727985318634,2.34310035720476,-5.066219842154774,-15.025832168940159,-6.561618969061346,-2.4415697650291617,20.755970706398102,16.260627896994627,7.347551985588123,-2.182275054056586,6.323115194811823,-34.422683828178116,20.585219737561815,-20.4271703098831,3.427108162769041
19.079583,-71.17218076398476,19.52320329861889,-27.01555318168146,7.762556380227225,-7.23452046369559,-6.610522054575485,2.1563019023707963,-5.308116617567978,-15.535647070752649,-4.979136933052226,-2.203240537458026,20.119963589973047,16.56857531385137,7.095622327050851,-2.2326264669805074,7.367987399628006,-33.80150213013361,21.242896674247174,-22.196768073905677,2.3397017529226356
19.109028,-70.99223811662985,20.33542446103271,-27.81252177892524,6.804752265640978,-7.305196580468631,-5.509856358114558,2.131418443342703,-5.221713291188374,-15.282001518732592,-4.83712082445153,-2.267491328560004,19.864134540775193,16.561255654355467,7.049848179542105,-2.500655927624401,6.763981146343676,-33.163430533182826,20.004272643083397,-19.471357182651776,-0.030437467575373862
19.136058,-72.57197985424659,19.16916315125329,-27.608170255408652,7.64306956508179,-7.95968421291221,-5.451673961296187,1.6319562813353028,-5.183356026960284,-15.641302222946837,-5.281619077093528,-2.190039298011286,19.333513313756104,16.443602519396777,7.176518022477045,-1.9984606895124473,7.725943576791242,-34.14422435738819,19.746175489689026,-18.59645507728459,2.663319464411618
19.165998,-70.23001948300725,20.83127973329361,-28.11093982209664,7.858195285765126,-9.164916814468127,-5.8272195663436905,1.6863738660027598,-5.091444179200071,-15.25176424059066,-5.153595823487273,-1.7032464262592795,19.190080464382255,16.98726553053964,6.914298722559407,-2.101293641434255,6.5383443386178195,-33.749684905482134,18.919657223775403,-20.683979606338287,1.227218880230284
19.195606,-71.84741679532974,19.775452450135237,-27.015524958607056,7.333919213032594,-8.449403079225132,-6.184944305793045,1.7072706177699752,-5.166904304206786,-15.178658867415345,-5.259944026037307,-1.9229658452409628,19.93449971068206,16.391139361238693,6.845276890231129,-2.1237667881696027,7.223827489666674,-32.96201529995664,20.12699228199586,-19.86593627507601,-0.02213015044162477
19.224185,-70.89004657861646,20.083089864794772,-27.300662995729333,7.383098193024928,-9.284161916898713,-4.702983005598642,1.6147765358208206,-5.026694090780939,-15.126798319148863,-5.0663480377976535,-2.810155552496768,20.632218018247354,16.72105622930641,7.013416157851329,-1.8967134843346007,6.912798940284007,-33.43067561632372,20.03845032044827,-21.050847047550473,1.5117790149042862
19.255274,-73.59767696696339,20.108214523722236,-30.317054948979944,8.061018313572664,-8.841369655297505,-6.925899032531532,1.580137674785869,-5.142690963823595,-14.975141700087795,-5.01969117896729,-2.5103912716118617,19.87904091974931,16.719890753866927,7.566174900008445,-1.707630743841764,7.048677678892165,-33.84662832051617,19.98936084250272,-23.155815225008542,0.9436472963664728
19.281889,-75.60709658523524,19.882764938764904,-33.04202832021669,6.614117304603172,-9.04391467856078,-7.080775051739226,1.4990744715806954,-5.0795935657897795,-14.962456935872227,-5.181448847485498,-2.111069433359914,19.708595706908568,16.73938108437787,7.172649500108028,-2.1272502285712998,7.6659485201058635,-34.00102843020763,18.371611543055568,-20.880815454603788,1.4171552727221746
19.311889,-73.46482553051816,19.13364692938703,-33.246085047743684,7.799608318639812,-9.778670940237163,-7.292857438673767,1.442638458446033,-5.147924487611441,-14.969733316868986,-5.24396529458999,-2.6990124507764763,20.00093474245115,16.962028494518794,8.229581615039514,-2.0927821929847727,7.48181045608353,-33.76491176299823,18.923203545999083,-17.89020167082996,-1.2827070388374147
19.340735,-70.87731594289411,18.567677220094115,-34.328976138022625,7.657187084640529,-9.869100605349258,-7.277136315952744,1.3108055197027983,-5.139875922326503,-14.833900509258054,-5.442677417786489,-2.307012841915931,19.872651087878342,16.98825007089053,7.530827542471936,-2.8209412069027575,6.656888004180633,-33.13641576558201,19.432492649420478,-20.83341727964703,1.051177106416361
19.369054,-72.03349100223596,20.216260167880936,-34.027709753967144,6.571666155480543,-9.600531572854736,-6.3660929180934005,1.3145279192282702,-5.176593213266951,-14.558935429768857,-5.402200676009536,-2.4805606578062065,19.965835451323866,16.623765022827506,8.364167084934802,-1.6555204435681827,6.944325698499055,-33.39892328092812,17.91734082330496,-21.368640771338157,3.985312428877453
19.397481,-74.62198252185235,19.64091083848375,-33.95770129984304,6.9276760947108045,-7.452832060169156,-6.998514336743263,1.2899164497699696,-5.225714616994371,-14.796962740873022,-5.188874345542789,-2.396201834640759,19.73033733212949,16.950640742435723,7.114331858964152,-1.9301215658405781,7.84907034775375,-33.2330415902611,19.39504300503317,-21.412253853232826,2.1626051665636914
19.42856,-76.91434932689694,18.352564897223047,-33.01511046857301,8.296110679743009,-9.405932557922169,-9.916952200171451,1.269730045663676,-5.212995407235139,-14.882508018926584,-5.436635231465642,-2.01062604113685,20.08203449044597,16.72129806525049,6.940814120736055,-2.191639215972071,7.472585333930262,-33.30738527823715,19.7079908448761,-20.746506368828328,0.8175591111862146
19.455774,-78.45468663551567,19.72059301795133,-31.926760898953074,6.570233339436519,-9.045524016107006,-7.969151197934812,1.227778159884182,-5.253824542002069,-14.953648610500887,-5.199865587018419,-2.6147798669646507,19.87084656717383,16.901996674359,8.068900932213232,-1.9509882074593494,7.3490212955020535,-33.48765492490556,18.789511843987594,-23.504132375267222,0.4418129230992173
19.485423,-75.79830358559703,18.08444074089968,-32.561081620372335,7.321468721234215,-8.737512279383736,-8.428306955003842,1.2101352130055472,-5.417435588170216,-14.070199988199393,-5.276777273976808,-2.4187184935876767,19.549135716857005,17.006885997160172,7.213962331538643,-2.224788932129134,7.248956006007148,-33.68277587538785,19.596779496954714,-22.438586144082123,-1.5943454800921089
19.514786,-77.29425647194992,18.871485881016525,-34.18613357827079,10.0789799109617,-9.133483267707277,-6.979526452270832,1.2342302451425333,-5.322341704000812,-14.526246770406326,-5.149212444901475,-2.0452071955530804,19.993989590645036,16.221651812438235,7.279572696778125,-2.0092234605125263,6.958057127311557,-33.22771054544713,19.44342892990434,-20.42040412254907,-0.5473346541720768
19.54331,-78.89043230249861,17.934969638293982,-33.11303678578255,8.759681755895594,-9.943528945014018,-6.922465617160528,1.1747854080295193,-5.1439401047053,-14.846815041805032,-5.183055044109594,-2.5088070628422385,19.875838188228563,16.905578512898774,7.293123895392408,-2.2465875536961697,7.774144674209772,-33.73060283812105,18.325566018779377,-21.327686051632657,-0.21127357510541317
19.572056,-78.89646525663923,21.018314550198898,-33.10719310030642,7.371779616266267,-9.508799557773038,-7.7907087415292775,1.1819801127263583,-5.194046284739127,-14.860697489530036,-5.216187726042644,-2.2640667170415263,19.916462660695487,16.647028395683925,7.385579725852516,-2.0098316393680737,7.381608522264756,-34.2482877074835,19.939503448629267,-22.075268055639377,1.1144176235912928
19.601507,-76.15458664426819,19.005565397927924,-32.27919388998895,8.25182397587532,-10.535149525647576,-7.521195466614383,1.1971700083797836,-5.323297931953498,-14.760563601003613,-5.1596421050359185,-2.1377332641257145,20.047912995293554,16.545086069304027,7.190122276993029,-2.088702472713908,7.011616779724115,-33.24845674544573,20.885307801077253,-20.333404414781434,0.9225307764260829
19.631696,-74.1563037862139,18.97997166706942,-34.09575494776142,7.726252777284947,-9.179557954904137,-7.766274593154023,1.1317922166132603,-5.296244054868874,-14.656127892863193,-5.382027275621386,-2.3872144507739934,19.940699272946613,16.8927325845323,7.224723050339225,-2.416754725320633,7.413062438827771,-33.37143683819796,18.028121995309583,-20.386469104528853,1.2462527352426793
19.660503,-71.6971819099948,17.81445949261116,-34.79163180922514,8.511925715420418,-9.891419816976518,-8.223558936571447,1.13899828530583,-5.31938304760889,-14.97376933637217,-5.348974839924086,-1.5879312573692022,20.125107698519844,16.546292308788665,6.974832708835539,-2.370327216249617,7.757376848136544,-34.13510195035023,18.992369561383423,-21.442414640463582,1.3611861944335653
19.688876,-73.3343803201512,18.482260066349983,-36.61759145367765,6.626889802020098,-9.24994445271525,-8.527621650176222,1.0909202653278478,-5.284218388578106,-14.82878305808515,-5.3991199825393785,-2.5092877566320504,20.080086054617325,16.601728241492694,7.4558999814705915,-2.1695536626142653,7.0188614697430625,-33.99407094934574,21.11349656679323,-21.04303213646096,0.9732144413929444
19.719174,-75.88329987637636,20.73948236573184,-34.30785211579026,7.7078233002939065,-10.706776868697819,-7.869989069019827,1.0898621785258886,-5.28537740628946,-14.905098697052047,-5.45888855266539,-1.9935969726458183,19.962442783685226,16.74912818934321,7.468189209977298,-2.6480410739493103,7.003128551036367,-33.09484783605385,19.61466093662959,-20.559561710756856,-2.164821228244561
19.747409,-75.90537063045495,21.53382684401169,-34.12898262833402,7.319338122485485,-10.372118859517395,-7.672696588313552,1.0810576654976014,-5.273010984282629,-14.586209740839042,-5.338941334740441,-2.2246984913651984,19.80117522635132,16.346778998717937,6.865414897766997,-2.089049645500878,7.587820361408456,-33.69873699546259,20.501279033967762,-22.028282745194044,0.484010510323417
19.784867,-78.51306832429339,23.736481114016687,-33.67223890224333,8.133023132606096,-9.819267599372665,-8.220252902012101,1.068130785017585,-5.1769884444969705,-14.717246391029912,-5.299479015902878,-2.12789606711408,19.61880305446834,16.534903989012143,7.3402784647378745,-2.616193028907896,7.0634317765356025,-34.28974744576741,20.18107588524621,-19.873828087688924,1.4138874128584564
19.813973,-77.91446176469155,23.74773517519129,-33.646749454161125,6.480287191045663,-10.270169397611879,-7.797988029661045,1.0366935706396216,-5.207344892567192,-15.074336120901187,-5.179097677468771,-2.081435274078046,19.651449384993928,16.733790913834344,7.207279213790733,-1.938539057849794,7.236131555892385,-33.80998115910888,19.070401012156704,-22.162202423689575,-0.5800151447691085
19.84175,-79.40391576035996,25.482940492417136,-36.00292382771049,6.418469679982107,-8.149324464931642,-8.617489168890199,1.0458137856983383,-5.194222960253481,-14.779213642024128,-5.168811832330604,-2.397477187625906,19.742643955769022,16.3256489004668,7.275959117234625,-2.086099010341323,6.786781548503818,-33.91226369652941,20.20082753061101,-20.552336102117746,1.722060299706454
19.870344,-77.62588066400619,27.46382947515454,-34.584968752164514,4.794414125286678,-11.163890199317171,-8.14114164574161,1.0241550454442343,-5.2361651110559615,-14.6092761458239,-5.0486757039146095,-2.393518417292053,19.734833488348638,16.42338170617641,7.023594654036281,-2.5749531950758837,6.797689890941384,-33.17385479210861,18.818662165461586,-20.98882172499814,0.9314214387569709
19.90169,-80.08640600160737,25.642185602915184,-35.34579846729904,5.840618622165228,-9.048352572889426,-8.100591757841107,1.0102412869801896,-5.339441067818491,-14.635409420715254,-5.34376364255398,-2.2751492529514694,19.707897418830996,16.733160382983414,7.007982390994606,-2.275374988522382,7.671167667387404,-31.693636472983243,19.926068352472107,-20.97729643574766,0.8225972881256886
19.92892,-77.6970092432844,26.732975087360984,-35.117389177065625,5.947273664216239,-9.69220098314837,-8.334940602123828,1.0075477444110552,-5.236237684782525,-14.729089349386552,-5.091969846922722,-2.0422781007963775,19.50541289403,16.31274356544548,6.9134901369409425,-1.58207917663547,7.205157346528572,-34.06126973841394,19.798000059153427,-21.88891614009037,1.1054373797653347
19.959135,-78.02329276520634,25.777742575688034,-35.615589291072425,5.994614001204202,-11.551087846998485,-8.139028822186532,1.0091150822110582,-5.342413718199101,-14.627972375186529,-5.172214627359965,-2.4093119833232914,19.943588731752754,16.860648060370345,7.429930075064793,-2.173997984151533,7.12772567169267,-34.04306944270488,19.193732303307165,-21.459371453027796,2.1735835342549694
19.988122,-79.0620975184329,25.84458575355402,-32.905497007066685,7.0039945290794,-10.864513845528645,-8.049583269849542,0.9870689848477775,-5.3327327240171485,-14.76377264196989,-5.153876580519386,-2.0359873091423673,19.878610505341296,16.385854884678633,6.921748802126394,-1.8498315141815163,7.247927572444724,-33.723759731094574,19.156962667801977,-21.416576126981155,0.9570475257933516
20.015167,-78.68227836371048,27.428454949355345,-33.688775263857494,10.039660762830543,-9.326196196333576,-7.890637444029813,0.9854147744646364,-5.268574783418137,-14.75016790109939,-5.292217273656647,-2.3624494830018854,19.754958121154036,16.924075650025962,6.991441479986104,-2.454321782902103,7.280109164537224,-33.81983272760549,19.478231165281375,-21.758738750538587,1.1576326876733545
20.041718,-77.3684706721549,24.304140865708842,-32.52046869263199,11.520074483185413,-11.16989919027845,-8.199659614373722,0.9827188898534479,-5.291631269328361,-14.642929063004615,-5.254418357939446,-2.2609011527544007,19.95903158713068,16.56561311381769,7.169330447156465,-2.413467516001446,6.41811164028878,-34.480896559373974,20.168967369093323,-20.625044411875958,1.0459773019902348
20.068592,-80.00280298094832,26.481698637132926,-31.94133182737597,9.170912964084959,-11.112322705176037,-8.034985646601632,0.9739233187831617,-5.269586772786996,-14.86644897991365,-5.069366111062432,-2.5616684804572927,20.00560840075561,16.803115603019666,7.215279328787886,-2.1501972639921854,7.064707212391091,-34.078396625413355,19.1266826315327,-19.24255237865452,0.3492868523450373
20.100699,-82.58140332487032,27.711562060561043,-33.661682401212545,7.4842261269103485,-9.984046783574978,-8.450099849481113,0.9769277887262111,-5.326493335985482,-14.801552275789517,-5.237554296089148,-2.2937433443927904,20.22601704126072,16.414233129172114,7.01288556840795,-2.0025689446308768,6.553893509315975,-33.21064621522283,19.724244680327054,-21.080119652040896,-1.7110218049520278
20.129063,-84.23321890134841,26.039497665523495,-33.928546373762316,4.990328921096116,-7.476183756069833,-8.432611803938316,0.945448495372527,-5.305198388380551,-14.940850055801906,-5.410642252680516,-2.3367056231253662,19.831054203441155,16.536682499368922,7.103712531916421,-2.3329586227948464,7.140607978340297,-33.07275164722535,19.934417286476098,-20.39629474151804,0.7647495569180103
20.157696,-84.05277070868433,24.767524961752716,-32.65093260428818,4.752504897668802,-9.212998992977138,-8.18295690835383,0.9451398136954392,-5.321685002120456,-14.651541150055248,-5.468506605188114,-2.3184027206812,20.09342826779131,16.792322238207518,7.019358498766116,-2.234468484969901,6.710665600872903,-34.015592537843034,19.30577580770346,-21.639764990618403,1.96104896911038
20.184511,-82.15675532707343,23.989814052989672,-29.836331325808843,2.4366863240695227,-11.290315766754768,-8.296816752644887,0.9285846478974839,-5.3967336456548525,-15.04226019179156,-5.272849708797908,-2.3852409152095504,20.164446956968938,16.579440729139854,6.944617336146886,-2.7225626561699374,7.5121651752889775,-33.44483629380848,19.965462777216917,-20.62023593368655,0.3043242718064079
20.213758,-83.30375715510371,23.35174489820012,-29.894816312190972,5.445607804537429,-10.35730908666007,-8.070440384996242,0.9385942820803402,-5.308450468215807,-14.661591758177469,-5.311844699959133,-2.315124019514324,19.74245754420271,16.276448305868794,7.3344663270547645,-2.116133587093846,7.617990455735187,-34.015176699191535,19.48989186436995,-21.678927911123544,-0.09837226913381955
20.240183,-84.84552707135613,25.145594073152527,-31.723769300625786,5.598894427769853,-10.985149244031557,-8.309168350365223,0.918083818514152,-5.298779631256647,-14.864787981487764,-5.287189208145038,-2.2830132345680703,19.842786353143765,16.389445957337475,6.854388308243939,-2.8242794450114603,6.461623399856493,-33.38637493312485,19.693949342231363,-21.396276178408883,1.272800359271953
20.26619,-86.29117166615423,24.770464879523704,-33.505258016552055,5.494556526735874,-11.567543825787723,-8.312760478825162,0.9216874521969941,-5.38002534347416,-14.828720355629965,-5.240585265094709,-2.5103180792480417,19.726499916687107,16.411332926033957,7.030577278413769,-2.2252614067356173,7.238697969934417,-34.3413794980193,19.325123861798843,-21.134581001951197,-1.6950842927207912
20.29548,-87.0924706298466,26.66971267866131,-32.56405544135232,6.339727369739907,-11.088403798820751,-8.167731272081806,0.945960946103346,-5.375157685983877,-14.73127827754094,-5.1907846362923555,-2.235551839697379,19.80585185898981,16.393009487296673,7.497711045519465,-2.139949263891236,6.670023695233835,-34.10678626288082,19.78879126776195,-22.24913045232663,1.0007181599696209
20.324333,-85.15049556942397,28.46145021654048,-34.800153243548046,4.460122033398558,-11.281000924465037,-8.164023273685357,0.9267526213783658,-5.385727543306684,-14.648262139294523,-5.178461617868325,-2.445009518906206,19.822392500138164,16.381514622078747,7.044726592724442,-2.0950055052902026,7.210317234603737,-34.325310494663405,19.83509919430919,-22.157331289638208,-1.9232994025602277
20.351526,-83.18753028768981,27.95677929678941,-33.61241280272145,5.687006937204256,-11.084281701367896,-8.36318952766297,0.9328312454207888,-5.4035915092950875,-14.598506732947163,-5.727482062233573,-2.2710650599239846,19.883989588672065,16.79314655776768,7.32979979875083,-1.9521645079248884,7.097509182015568,-33.828518719780206,19.9655543284035,-22.782597498936376,1.202792968951027
20.381051,-83.32784216484838,27.035000766615042,-35.00737523008365,4.062605731799541,-11.26144465631856,-8.447159118861881,0.944267808894702,-5.315858703593958,-14.82944764734825,-5.20554290154919,-2.4403072557240186,19.80117522635132,16.693964563221602,7.2734678778624655,-2.4973551326345578,6.123940750945205,-33.80746023186639,20.39862346403212,-23.16493260596769,1.2592203322066104
20.407451,-81.49076466368193,29.98527860061889,-34.03558976258702,4.94513790343708,-11.834506098412001,-8.22481523095079,0.9535456649231038,-5.295888314269557,-14.826164682306015,-5.308251837193388,-2.0127935485823607,19.749477742386325,16.39795798834851,7.346924120369634,-2.1117667243187532,7.253183553772167,-33.89096180100077,20.85066864472474,-21.500987112132584,-0.045074499054598795
20.433652,-79.888022499315,26.925936923698384,-31.617430607137987,4.65427159129138,-10.872454015171723,-8.439168833809044,0.9641096823585487,-5.297729605049866,-14.867610171273679,-5.218063559024181,-2.2586465619439777,20.00816965408226,16.39432146964458,7.0448982274741185,-2.2701550829718213,7.040378041815134,-33.93194340013448,19.623568683369918,-20.98837982233418,-1.8461550861765195
20.458916,-82.58164918744207,28.12038464072247,-31.518224136279258,6.267480245057345,-11.473726748692568,-7.914961795017947,0.9357893557406319,-5.26083576447126,-15.041718409129558,-5.5198819260942384,-2.1125743163769153,20.040164758602067,16.585976802081753,7.511404396465078,-2.18472058927452,7.230279667326099,-33.9995588798523,18.890593655504578,-21.105928358242437,-0.3075744944964945
20.48704,-81.88385838006687,29.73560719964496,-29.651248549063432,3.969900546696902,-10.710872628052773,-8.393973492983864,0.9784965469494439,-5.29205385763698,-14.671692848008746,-5.22100859531848,-2.095226038621383,20.03768673540047,16.511680910161395,7.2788999424764285,-2.1697223632019744,6.6606992284056155,-31.279708305121286,19.817134427498015,-20.199237740465648,-1.4229549126051453
20.514641,-83.69438940936006,28.033521496533115,-31.109197792994756,4.79499822645929,-11.230467017604964,-8.459667119576627,1.0072829672023262,-5.236512361436913,-14.610651000641345,-5.162734607563137,-2.214365208439892,19.92750773724367,16.52673350948504,7.122824046133057,-2.474067308862805,6.884772882475717,-33.3767249224007,18.307544855157904,-20.795352319929023,1.2930964979963453
20.549903,-83.54639858735135,28.6480532522113,-30.49474272806518,6.3522143427228865,-11.624729442559513,-8.34213660427665,0.996736413890324,-5.291469358258763,-15.134916346314824,-5.129007144307766,-1.9760856680573835,19.703765867990132,16.313613196726056,7.645410673471609,-1.3914941355448762,7.990959646973801,-34.48353141864277,19.495763274291324,-20.396982418431172,0.30989671161067256
20.577283,-85.45748900723115,29.021138706530436,-33.19399213431658,7.592525050213496,-10.56694557923119,-8.218929305613777,1.0075575907182936,-5.261726654995549,-14.853118324208769,-5.043304784219191,-2.307012841915931,19.949996116734276,16.252516551438244,7.265711721588939,-2.0237971998367,8.503915134073697,-33.05850566909418,16.670798649535197,-21.986049166654013,1.492840301337588
20.605784,-86.5173551589638,30.143973742555737,-30.591522748550815,4.481293709815359,-11.188897162703075,-8.016416948195909,1.0153740583678164,-5.271731892078394,-14.590269851618046,-4.748987491917468,-2.516187779303228,19.39767690355414,16.629581915059184,7.409966190494752,-1.8852420948071873,7.31905791863323,-34.42512901946695,14.080229050302455,-21.44023206676519,-0.3155262645376245
20.633489,-86.5779593187293,30.09249415727479,-30.044989319173105,2.926874029869682,-10.0506913987001,-8.432335877664924,1.0086682545471162,-5.255093146719976,-14.701635039304033,-5.350073609460413,-2.5830671623233203,19.61457136302416,16.896972729175644,7.118704358505388,-2.0856233538435243,6.309953242713509,-35.14266247404341,13.901321363282744,-24.528060975711497,0.8111894336518446
20.661747,-88.57920872052678,29.046974117241213,-31.95846649304057,4.4510896400477264,-11.557858000425068,-8.209869390905686,1.0097395536782732,-5.310008272625314,-14.859621543472633,-5.4089850158022,-2.925794542665302,20.08888556106551,16.3257957683856,7.663201006895601,-2.513294811382842,6.952251890296615,-33.58482230320737,13.124323111761367,-26.557510238642166,2.4041795626507767
20.690297,-86.104493765561,28.955421723505218,-31.457863348676383,5.064210816047076,-12.099983066591898,-8.050567983899267,1.056744013200517,-5.3293783607866,-14.578408024087283,-5.298062133608207,-1.5009982760206486,19.641682096537153,16.84882003173619,7.350488477819464,-2.194627235024733,7.299862986851226,-32.6159990620349,12.691529422195616,-29.274384744313235,2.5260853480990035
20.721079,-88.34906529336419,31.539592914392415,-29.879494510059377,3.3292216954350415,-11.055907902227913,-8.199069763006673,1.0284775241224655,-5.3163432884182384,-14.632553090509681,-4.602639470742588,-2.6969349949502703,19.541913909676374,16.483737978979825,6.371602947013371,-1.6127363355473325,7.199690197834656,-33.125636284736075,14.100850955327047,-27.262810071206047,1.3716530715175044
20.747805,-86.40658282968433,28.98723721183685,-29.02653450158021,4.51227594475297,-11.42259889400979,-8.206687236879834,1.0290952525522106,-5.157813235714144,-15.020173776591985,-4.805876216858305,-2.7729296057606665,18.537368188865116,17.319187209590325,5.73886035120771,-1.765114732317002,7.255631836516581,-33.95555129613757,13.61050790070864,-28.15017737576758,1.402675257968777
20.776315,-84.12635413245154,29.122317898285377,-30.82340329691275,4.691968770295656,-11.028837175584217,-8.121355724544086,1.0449894833459235,-5.330899443050777,-15.261146702788,-4.785856656312306,-2.479006170855747,20.320962266567268,16.165494239725525,8.232639057276709,-1.5763091865367598,7.4150517530709745,-37.09107382020646,15.034669703451188,-28.221022027488512,1.1581132462574957
20.804607,-84.26302362856877,28.934267427696962,-31.59987919012748,4.853003956426314,-11.659128351367517,-7.788338200336024,1.0500993377891534,-5.212824952241871,-14.363670286223991,-5.108140730311901,-1.823754000487926,19.557110172769374,16.35205919218331,7.177752313839838,-3.850011833297948,8.17845640846289,-39.8199055056487,17.741588960281906,-25.389535815762954,-1.292593424621136
20.833047,-86.7118226898805,26.71595493377636,-30.57357709845337,3.6801856512801607,-11.554315409152482,-8.405441426461394,1.0863265322959923,-5.348926720775852,-14.396932265491161,-5.131625224223961,-2.891973733390798,19.248781435632832,17.44433429191755,6.2221839822735205,-2.1474724063221093,10.131144361956041,-38.61973949431851,20.8308228613105,-23.742337754653004,0.20457189512333024
20.861361,-89.5636154999506,25.110565453339976,-31.20400783291983,3.814344781818523,-11.428997612019765,-8.207012529824928,1.06834470603022,-5.388574849503146,-14.709454074196806,-5.0643090105728605,-2.286740514287627,20.2220199916063,16.385289314181584,8.388593645370317,-2.6737521114237164,8.028530042348741,-36.035826522159034,20.205054442977847,-22.297137437200806,1.0710872945861043
20.891496,-92.48929154396265,22.19355437241511,-28.331943841931537,3.9036335517310117,-11.612435598657553,-8.521215988138811,1.125721900780469,-5.245227992684521,-15.264469402976134,-4.789910571473202,-1.3731889330400184,20.65212397979161,16.693479691847994,6.8058680864516266,-1.704825414354691,5.789818596176249,-33.81983272760549,20.805716705352822,-25.150429892058632,0.1375014879982585
20.921353,-93.91246480210904,24.239304446194662,-29.80799713526538,4.1039553973589324,-11.380359323687742,-8.145851579834886,1.0684347446994238,-5.157802483163513,-15.197150227039552,-4.455169163136342,-2.5261808975071265,20.041870397745015,14.89637282251306,7.256051558738816,-0.42889729133571597,6.406786981108084,-34.720743349592794,20.58042231463366,-28.057084674513504,1.744463370365475
20.950935,-96.09246347844676,22.60508050925664,-30.049579037441067,4.861016087008852,-10.620886378510216,-8.68354389636918,1.082133394401168,-5.164566848236858,-15.446172742760023,-5.324398923018185,-1.5845879107021816,21.4552565090049,15.189455315709074,6.836057163138309,-1.3571208945686626,8.882679523941766,-36.30502990562149,18.01918147053002,-27.798933290280218,3.848556114498402
20.978998,-99.03807116981847,19.471096684381553,-31.788531943962703,5.991490115908947,-11.729982387467969,-8.290022113746794,1.1321547235000533,-5.224575161373235,-15.133355224700885,-5.526032099191957,-2.370932255332466,21.20765163289939,16.832473536163565,4.8109676790525135,-2.182275054056586,8.58028711256675,-37.397536710556984,16.2863516663677,-28.648162858362568,5.802177368210663
21.007526,-100.23186257329226,17.251192813517633,-31.96831170499261,3.985794245832528,-11.465409392754756,-8.578126291051884,1.1255971833568015,-5.312434620062319,-14.703508618378892,-5.709575888691372,-2.5382142929409115,19.261724951671535,17.808765801325592,7.018580346165129,-2.4176004351122447,6.576419179059409,-37.35445560041838,14.349767985688565,-29.386664224836014,8.348765565179619
21.03623,-102.0323327316279,17.318458094180386,-30.022895530925787,2.9988387372027407,-11.11516047785772,-8.219635571242874,1.1266105523161825,-5.336272201205773,-14.958436244857683,-5.421509089689173,-2.4663595607912043,20.14706312353527,16.063247572861485,7.147425194741762,-1.6799538469555204,9.541383067192577,-38.08969971168761,17.161918951229218,-30.376198286865055,7.627875174204689
21.065036,-100.36494854271163,16.33972598661899,-27.643514841750694,5.6513496421359894,-11.978162789060937,-8.300104066634134,1.1235607058481043,-5.30769938536966,-14.955165067413112,-5.981202367915751,-2.1719927288687946,21.303683134723414,14.784688837395997,5.970914971529594,-2.6545923878651454,7.148227405412089,-39.45548097095791,14.995098668316473,-33.03905700692604,10.350008571551543
21.095664,-100.82777547681222,17.996033993020166,-24.691218967075486,4.3667276475922145,-11.540715042465772,-8.005486056985472,1.1979020715703077,-5.227966688784102,-14.823211174678686,-5.796300261576456,-1.0554649877362867,19.87328057535994,16.707300787401127,6.402489406892285,-3.9732762781361988,8.72193796570494,-39.94857335699069,12.86813823656475,-34.84696602084179,8.827664375347727
21.125961,-102.8525393660375,17.45132251023273,-25.597435663941276,6.006923377859775,-11.56355443886465,-8.320963964091558,1.1888396851819985,-5.242277524980479,-15.527338812023217,-5.674175171811325,-2.141363965608585,19.530067915135625,18.169791921056134,5.683862834907817,-5.881792998035655,6.697167528245219,-40.71299427914548,14.566528516742693,-32.5095774924506,11.4612992345806
21.154586,-100.90957903664327,16.84820595688329,-22.89914486676988,3.368146547401939,-11.066622293648933,-8.041116215333583,1.2092861292081734,-5.248441510241765,-15.056671461321798,-5.423112167257025,-2.2702336683689888,20.021401785549976,19.6272199352388,6.050273966828431,-8.96430063427303,8.332524253208032,-38.4651362197681,15.354207475775643,-30.012103872307776,9.949237797329854
21.184329,-102.0445622377642,17.22767228282119,-24.713602504201056,6.462800968742855,-11.48579142105666,-8.17158383679678,1.167949349094282,-5.196367890432457,-15.072075181066523,-5.71751812605861,-3.1905860819664555,19.793217287564584,16.77262285786111,3.4556661398798716,-8.805152683361381,7.327447465852252,-38.60334423520356,15.027277810723817,-30.73902181853388,10.51408394579003
21.21159,-99.70782094096161,16.78240964202154,-23.43002509773211,3.8777233458832256,-11.419043490755234,-8.619335998716991,1.2114590943983194,-5.125865580355862,-15.283886282689512,-5.523686862900901,-3.015430839117741,22.36047055351529,16.693336964832117,2.1639468726244853,-9.776972614333793,10.341323918828305,-40.143753487780835,15.285645847255628,-29.63020009830524,11.982999078170964
21.242546,-97.73329689450638,16.147430153655574,-23.876981919858842,3.8192431831811526,-12.363329511137257,-8.449738962043531,1.316846636114726,-5.298152173859635,-14.260590037907079,-6.013369947087742,-2.5662518192037074,20.50037794698404,18.13263974568075,0.19774237700026878,-11.254078895348112,11.356522559027741,-38.11743055679989,13.561425404388812,-30.19217484761844,12.148913351875743
21.272691,-97.91786118808994,17.035049081339775,-25.444447697842485,3.2052922116976372,-12.011989759848511,-7.5866464461129866,1.303870038763503,-5.077296185953241,-14.977779463993956,-6.720085770370121,-2.971209750972373,18.948638540825403,16.68178280383353,1.2178808807662544,-8.38925388331859,8.448119195621029,-37.313473967331696,16.50138031225125,-27.79483116647656,9.071730365470334
21.299817,-99.41211745155678,17.301143075962084,-23.969415114667378,2.3573631418728933,-11.745429800103103,-8.21758528514325,1.4199024324556193,-5.111072871060791,-15.766573962255187,-4.24467617350461,-3.5774645302826764,17.68426813296705,17.326779831983497,1.947709601572672,-7.880876862694508,8.4274440269676,-40.144643414809266,14.918473719337792,-24.982957796665556,11.036175393403687
21.326799,-100.34908691056779,15.900628792025206,-22.769277622788916,3.553550082851264,-12.527840878636743,-8.387690825232156,1.3582711559299503,-5.423719054636036,-14.942432620669464,-2.807781645794379,-2.629683630410396,15.76524258618679,17.092529349571787,0.9452731856925911,-5.238978548693067,9.199856082935927,-42.20046672141858,13.248257351689888,-24.328789170789573,9.83278224729834
21.358884,-102.08050059417302,18.78539531438484,-23.826950428633783,3.827932744868465,-11.242279151331465,-8.522589733509642,1.4451616557731728,-5.308446527370995,-14.8953509125859,-5.480959199289968,-1.238195516127992,15.207942624645622,18.978656127124843,1.9973741152196514,-7.624868450157177,11.314326907003641,-40.73679020685027,12.48623983053833,-25.372860646835832,8.254192630117128
21.38541,-99.57039405429651,18.758958945620478,-25.108572777566515,3.9529970639694203,-10.902675897917574,-8.264636016474594,1.5855588324886063,-5.2616945847059196,-14.372847149742233,-4.177628961348777,0.8245159924685209,14.583228186767327,20.762103629366322,0.8047041453296858,-8.055728366136446,9.930070842286252,-38.2676610788141,12.54522686411946,-26.427013513330838,5.691748333672655
21.419016,-97.60951839718645,19.8350600010284,-22.84221617930801,6.090159631450164,-11.300336063484988,-8.384066612609452,1.415511561474259,-5.389604431286881,-14.887466330319022,-6.476213131295256,-1.3768254414907757,12.115493323885168,22.483708932379404,3.67324394075757,-8.280635836859831,8.789176572008643,-37.962349417130476,14.78826818761654,-27.94300798350007,3.410014049024233
21.4458,-94.7384235515536,20.939053490961356,-24.01904374419142,6.011714291798609,-8.82339991313242,-8.048358390980633,1.6772838920301822,-4.958676607940553,-14.148278345050963,-5.29183480322612,1.7547635977814555,13.114778353005294,22.334822804474932,2.1349717717728316,-5.3284071375722215,7.900268688012876,-38.75820667915622,14.044013668598533,-30.565582980632353,0.5882661746704756
21.472389,-93.5487716856486,23.388714297829267,-22.77678482636562,3.8593150186419316,-10.945102634821255,-8.10545834727047,1.7570999857022471,-4.752790909900209,-15.51856789632734,-3.5544292104718958,2.668642692999269,13.465320140329677,24.572451964555462,1.0543372430474018,-2.522206390648532,7.784398684658143,-37.36504553446176,14.077827374769234,-28.52359681212822,2.1836972862513355
21.499764,-95.29087594341307,23.03993628416031,-23.636703799726376,3.1827319614678045,-11.610412370671765,-6.94224530996119,1.8981759613700768,-4.920792195823694,-15.873106751349793,-0.5592898699792791,2.45887512393962,13.618385074272064,23.498136199493903,3.072504742358839,-2.657988519908967,8.885525186097347,-39.75077834856684,14.949275435468042,-28.041201108600166,4.9247839436740435
21.526982,-97.28967767925681,21.808894362873115,-23.508444831505134,0.41429808126746864,-11.02269977361528,-8.03388363889937,2.2815140161774967,-4.681602827950077,-15.72191023752784,0.514226575780611,5.163887849070437,15.892368205321674,26.37100662816422,6.047267099718767,-2.1726736836521194,11.088191109920757,-38.75916024947394,15.389444778963677,-29.108647405571222,4.783830496310485
21.553021,-99.55971337997964,19.50567764801512,-22.895252659103786,3.521072619984978,-10.781795932230493,-7.8116489525566495,2.272155910037004,-4.852982736809157,-15.119839873625017,0.8707257224826399,2.0808763677099624,17.215937269009597,27.482023725453303,8.454627525330782,-2.190471965676452,13.168417314960868,-41.466493189600335,15.790224240489575,-30.594951357907668,4.060558440014182
21.58358,-101.04519094118216,18.291076895066084,-20.678638199779666,4.151183274140225,-11.724416690642313,-7.665716231094039,2.8531043341193807,-4.934587889269604,-15.30159573597642,0.3035166245733248,2.8453612918133575,19.624348050957916,26.54009536108387,10.959337071507193,0.3871300199294094,14.076996944097239,-43.07571807889515,16.53106012940657,-31.666595835366103,4.242543186112506
21.610315,-103.66794956670209,19.369756396924167,-20.067525901632003,4.83347427166512,-11.45737760419695,-7.030521842327535,2.7602446750798824,-3.883049198976703,-15.571568669363627,1.256664473809932,1.2973181956759194,22.116649372668583,28.779951502889414,12.241854709647628,3.0577358071106224,14.696474240668332,-41.25067902313879,13.808586371379853,-30.554045899157856,4.14427571552966
21.637168,-103.56959460199684,17.78197332755024,-18.58308474316533,4.1494453707031145,-11.775438843306572,-7.6710521292948854,3.260322056548677,-4.302263271319375,-15.197812546811244,0.3694526297543073,-1.2164570053843,22.431869689817823,26.67379395246202,12.992539549842316,0.29575552489291085,12.12696987527115,-41.62530614041206,14.36215365555763,-29.53539207575061,2.137207878469691
21.66633,-105.61293057472955,17.964949322704513,-19.069059941955786,4.6019255769460985,-12.540957895014545,-5.820403095379951,3.1936351946883113,-4.411477042271394,-16.45291510481855,-0.07602639715261539,-0.3710443430004731,21.35931832113654,27.767000769883083,11.758044094317121,-1.3325841822612525,11.596818897052538,-43.894157035046334,17.380890799145927,-26.891150969309006,0.6521796525970707
21.692746,-106.08819131094297,20.265696357196724,-17.74076644093259,5.497062655105889,-10.797581867495653,-7.577874622432446,3.5893207921621255,-4.571408975393822,-17.229414745453255,1.0350560376561089,2.174777136293262,24.099379467029415,25.427298696594683,10.845039388894763,-0.47458177195313345,13.33559065776528,-41.15813364844589,16.284871334463023,-26.94454728938808,3.055226974764272
21.718881,-109.10210921728228,18.305795061543158,-16.805408310712902,3.053109210871009,-10.587993099693342,-10.219009669614739,3.605854195877326,-4.060119455673193,-16.987827370852568,-0.22963977939376584,2.74203251991143,26.498404291019035,28.163617061535252,10.544712773322368,-1.0155113528894186,11.859521601524984,-42.20171896091601,15.880626498171514,-24.934476704680783,5.301680139231061
21.749819,-112.05530703089615,17.13787773247219,-17.70993988974248,0.28530552121657204,-8.928758761460866,-9.152858594028785,3.8667904966740965,-3.519308010893217,-15.988463091006114,-1.3561462538023943,1.308906200071376,24.789041199120323,27.108496179272066,13.300723518680321,-1.3963888235347077,9.683142150196614,-42.306474685436,15.461395122526731,-22.674422212320483,5.409398859155051
21.77665,-109.24230596106011,18.397254824119425,-18.810887541912972,-1.7088007218094508,-11.879951637506487,-9.850138987395777,3.8569195524678115,-3.530991476493642,-16.40944047205208,-0.5431306510835894,2.805238642252249,23.075533968941137,27.664975858487928,10.608487055419882,-2.122336740719944,12.714751573525733,-42.07621487293458,15.95654778987224,-25.284781935523405,4.081510475323364
21.803385,-110.02154694728414,15.91631862192089,-18.214641448906963,-3.6189375996581314,-14.84544218187738,-11.434921197133104,3.9511571648810335,-2.521724057243592,-16.070054463659755,-0.36225447235437824,2.4369347210013204,23.121317447953082,28.173577640146416,10.64008335823071,0.7286108612119673,10.96971190130228,-40.943612249260305,13.750517369922466,-27.867206640683257,3.7476222413292315
21.8305,-111.23012316969263,13.535420730668353,-17.50121159681634,-3.2427307800719207,-12.3184148852511,-13.529520484366579,3.9802443595085726,-2.708867159722883,-16.147478549638148,0.18369047487636417,3.0134042757529085,24.974038532899538,26.259707360912277,13.093903340255494,1.6501804932014346,9.391295546760743,-42.39903493643057,15.743842210067807,-28.952041590355105,1.068647531912436
21.859421,-110.78620276500274,16.500619246987338,-18.778550189974514,-5.683832627351893,-10.933484701709398,-11.236158228767126,3.9805599161035734,-3.090935357665866,-16.435058345594324,0.15749948002376157,1.6323515253280887,23.249286856668583,27.59378205507658,11.77667703122374,3.3979012256071046,10.476600990401266,-43.13568815830643,18.506989996353308,-29.822625356114578,2.5853644551766215
21.885317,-108.33145809457608,18.355244286341847,-18.894331981257,-2.5939180826792883,-7.961585520450875,-11.006412210405786,4.020916138070461,-2.8268262645036804,-16.035377431733657,-0.4452235033149372,1.1866721744467865,25.059438445371352,25.33118208435467,11.695919248678369,1.9388080909997834,7.705989862805033,-42.54845137301356,16.958123471779007,-28.767500512051292,4.948731929924024
21.914085,-105.27635778785191,17.79143255309786,-16.479882271772667,-5.5864006351135025,-7.101197048078954,-12.762963673615433,4.062646299488877,-2.861023625800432,-16.217101369123974,-0.7804817821630866,2.6066819990602355,23.985406929295237,25.293230093695435,12.133833571348042,0.9997404246110666,6.028292772650826,-41.46641364995651,19.97922700183837,-26.304987338846423,1.9105316776322447
21.942241,-106.06832318131315,15.122864548763946,-17.075830233912942,-6.415273707570011,-8.545844896952119,-10.407228651752963,4.040210618050567,-2.313793526984405,-16.660045109230158,-1.016887344186353,3.67023149090379,24.04700116507471,22.312525018057627,10.178399792347054,2.1807822487667456,4.309108244481027,-40.40067748211452,22.982704662728388,-27.93743255396365,0.41344322217022383
21.969058,-103.46193455557072,16.0598221339636,-15.229781407728604,-6.456296971501988,-10.362584913811785,-10.771518319026821,4.100011425697456,-2.5633944957412282,-16.07754113022541,-0.3037884145480798,2.7806046688984822,23.3305085301665,21.345070941884167,12.152850429562916,2.367990329792254,4.500789132678758,-41.38232987225788,23.354802717355,-30.95078358580065,0.07810361712084592
21.99597,-103.6202905966193,13.077507998865636,-17.86185977402715,-5.134874960056846,-10.536504764995454,-10.970184726214844,4.125911572484609,-2.5216177443657655,-16.597647125782544,-0.9705148322294178,2.3855925694203544,23.59421954247459,20.903155805353954,11.202704177748132,5.142197050668737,5.969034052936982,-42.56941256584779,23.33587665985082,-29.56321511579727,2.055097042800596
22.025158,-101.00266173904521,11.373465008873222,-15.983929180073547,-6.481995330708739,-13.24780600786097,-11.492389050052857,4.104498770285911,-2.4958469356937973,-16.283096613323274,-1.596556832613822,0.03570872224277001,23.69956790034894,21.025900257058026,12.026381376947525,5.294114801188096,3.7675647137753123,-42.03490491728379,20.292076133696618,-29.304103919138534,3.8527034136506475
22.051306,-101.78473384410938,13.2384691525404,-14.547134598424728,-5.215523159334111,-15.41750581065614,-11.158034392705321,4.138465427714586,-2.436901883200048,-16.042226091466738,-0.8656145153513218,1.3329706556536767,24.726077010022806,19.809271197520122,10.512717502109293,7.969884623928525,4.22754505227541,-40.48492849604531,20.319304873590585,-28.610364287412388,5.862239195225851
22.078636,-103.54294083812442,11.958871576080917,-16.28425090864366,-5.700443618108486,-15.028531888445874,-11.635061075818438,4.181915454197808,-2.5687805690880126,-15.998364124984526,-1.4783526513394338,1.9553586718186453,22.92521125745094,21.009785698352086,10.653941385690322,9.126776616923106,3.6344306177550934,-37.737339004496995,17.85047131427653,-28.267868710476794,6.413026967318052
22.106565,-103.61687169797658,12.933626710354739,-17.340992690602825,-5.242522251204012,-16.25510124188815,-11.846321768292508,4.173568324563868,-2.2979518793358698,-16.53466411750672,-0.9006340155060728,1.6515285508243915,23.79141081575851,20.858708320957906,11.414222658243506,6.714772179013427,1.1805344930924806,-36.92347603575685,20.64554894874801,-29.333986700574496,9.314602450739416
22.134144,-103.56411117325473,10.640731581629215,-14.961737033258007,-7.268299088132648,-15.09128179609498,-11.075011769301316,4.186616156256143,-2.463218368775098,-16.479584774200617,-0.5338192611722373,2.211544410312282,24.050898144999554,19.250281258875475,10.80132076926566,7.971965640316776,-0.5294635206734084,-34.70130492088173,20.990036358833237,-30.073377770191843,8.939109492617215
22.16463,-104.70600144011797,8.609786860240742,-14.207025422181035,-9.434588110545802,-15.135490736763506,-11.67790328441513,4.24741908777476,-2.535344335143433,-16.900537952242267,-1.028036822546345,2.975151182700101,24.296583300137037,21.08792800194065,10.565824050249558,7.133405573842575,-2.222595240806376,-35.89884359774736,23.869043093844482,-33.130890643427634,10.922983195722125
22.192446,-104.9609921274046,6.200275204028327,-14.557760232840188,-10.687912510678492,-14.516179628747956,-11.65403946725408,4.236735236914004,-2.1360496674367146,-16.25464411927625,-0.29658709192037475,1.364369703233073,25.917371384651545,20.658790732412598,10.790684095718783,8.489638867943789,-0.7089521141707121,-37.473476942226824,24.627673033232114,-32.49867287580396,13.058892329268778
22.222634,-105.55710368843266,7.251092880819544,-15.41680256686005,-11.461462318497368,-13.825011641619783,-11.455591267868956,4.265833544255602,-2.332650456325614,-16.143743421666723,-0.6962827263656557,1.2515393330292142,23.203622866773905,21.363261451242355,12.659725241345184,8.616420336875645,-2.4825650838396784,-36.312860290818165,24.614206497567306,-33.166040443893436,14.75766621268406
22.252599,-102.50423941871452,5.6390638644331865,-13.424163798135284,-10.70292989775178,-15.651194516409713,-11.724273829354157,4.249647243803674,-2.3152486573457525,-16.043221191953958,-0.6510174094635012,1.6806619482302132,24.965515875640428,19.04346526813709,10.426955131677932,7.951293986438034,-1.359186018300888,-35.17774645547034,25.773585494706758,-34.17833324244549,16.764391235650308
22.280474,-104.1377651389785,7.486570066981817,-14.500660258362142,-9.472681584799714,-14.433600758968408,-11.549442918850193,4.262617259992336,-2.1621021907056295,-16.250298892442892,-0.8512036534761913,1.740264930655649,24.04809249249071,20.600720663344234,10.45416469527595,7.187406294673654,1.752415699680198,-36.87095163380073,25.695046372477982,-35.393331794744164,14.674926344826982
22.309054,-104.68010052029473,5.575113214662859,-13.208425674411142,-10.269979876407927,-14.114311012351935,-11.707884608732105,4.271629109535023,-2.256489494024918,-16.92159335376088,-1.1343919099233133,2.6366216230151633,23.481947705336623,20.688659217065613,9.101912828144423,7.74212197295366,-1.001021818084547,-36.85167232517855,23.874797657795277,-36.101626982069426,16.072248077360914
22.339991,-106.40262807496943,6.768927201056426,-11.827953612803336,-13.009955864402855,-13.791934435760098,-11.318800432379406,4.298307867739061,-2.1756352982124407,-16.44117585510905,-0.5864480140175067,1.791921800637016,23.412470704993932,20.77486695678502,11.593668480435728,8.923762985637744,-1.5551908395573122,-37.64419143424615,21.950129086943775,-33.672173523492035,17.747474398729914
22.367092,-105.25650601363033,8.47997162285565,-9.159671948407336,-11.475415928851511,-13.800625686383512,-10.792981381611213,4.289323172063422,-2.1900838572736157,-16.373760961204123,-1.626680530389454,2.3784317317038233,23.95010986256628,20.854742526971197,10.918098386123955,8.326026560943427,-0.9922251005220645,-36.73942488683355,21.249604756687695,-31.075662585143775,17.6797728359388
22.397039,-104.15236554646611,5.622021026173344,-9.411348296233601,-9.719794943325837,-14.464213102090545,-11.130181549079133,4.327888501007881,-2.0084165403182546,-16.682193360901312,-1.1045039562667727,2.3049564873342745,23.180853405443177,20.40472270609779,10.681451383675363,7.861585066182128,-2.130710492321271,-35.421083694051994,22.923800071328657,-31.174643533968183,18.991996881328863
22.427145,-101.13475190177715,6.370532263286356,-7.7698935336015715,-10.79482541293247,-14.198384123044082,-11.428561359540792,4.301577076889891,-1.8116656382090803,-16.76933098043979,-1.3587292186540603,1.9907460003479638,23.840735897646926,20.08061918664105,9.696423967930533,6.861350500345204,-0.9302934151935965,-35.48995586332718,22.109983593877324,-28.140677567370883,22.12684948628901
22.454464,-101.97370585272517,5.7543890586011806,-5.9865989684617436,-10.156448455400083,-13.867515796638239,-11.411873110661388,4.314793625764884,-2.1279783792172227,-16.39193942035437,-1.4141403050297845,1.5220561906611,23.815725175362417,21.597853877859585,10.503206501256994,8.386203846816516,-1.5048139341270508,-36.974861842329304,22.654194257563656,-30.774820038835056,25.062004598309233
22.481422,-102.08363619736267,5.61684555950701,-9.100384256403846,-10.371384860244495,-13.476019517551437,-11.114755172151911,4.336195956022959,-1.9956610454116432,-16.71415946988645,-0.6510268638097462,1.6505687923391956,23.38985395271004,19.927866482461802,11.014508031894344,8.026089013395959,-1.6071273096169196,-39.36183433978175,22.889960156547094,-29.917779115914893,23.560950587139757
22.507707,-100.42207660452772,6.796583368383262,-8.677111035673803,-11.416021279362168,-14.365913580964612,-11.026759453244175,4.359508515692396,-1.8006934863592767,-16.890441527519076,-1.7465136179665746,1.8249827018088656,23.21002192734175,20.126456186409932,10.847799061842956,8.23071132614039,-1.4662693970583314,-40.446547930598555,24.320171403599396,-30.60101042922599,25.22470798188493
22.539073,-102.92794047444092,7.807537905573133,-8.231546469541646,-11.1997708011206,-14.622376128058841,-11.392695323726935,4.370017305348226,-1.8948858710098744,-16.765234179485695,-1.6443768728305663,1.5952613900200303,23.16020959500928,20.275519371044467,11.670911949965706,9.009204415556056,-2.1879432346759065,-42.13372862105558,22.444115041894403,-31.867394025684742,23.72219280371908
22.574363,-104.41729087635524,5.9506604808456665,-6.701305229422401,-11.362537457230982,-13.907285662087515,-11.114942490799228,4.355545309866278,-1.9291215465897433,-16.708935148870065,-1.4301590907031159,1.4000526259098323,23.566263465302846,20.309427533051064,11.178969123596552,8.241288573994922,-0.21156233522196172,-43.268759658481116,23.691022888531162,-33.826162060968485,25.088117093663406
22.601322,-102.54901169370588,6.869802946790822,-6.910846811649545,-11.149293631442346,-12.974706712226054,-11.296978708049625,4.372484483382394,-1.864451786118754,-17.01973541787272,-1.4384042104682668,1.7857373410239965,23.49808865841927,22.417310253890243,11.778030877426508,7.269649850390571,-1.9547444431820231,-42.522158044635994,25.137064874890427,-36.18468308444766,23.266291804253264
22.627781,-101.35987938653764,7.824146793858132,-5.005366237747449,-11.475688378251533,-14.3376857109576,-11.392419843700045,4.373542990530114,-1.8642821235757812,-16.863850863059437,-1.3031689346751663,2.0806627624081044,22.36684121047177,20.383694853322663,11.735356980780239,7.728646103837841,-0.6527198696939931,-42.71219919576419,24.517945958855126,-39.1687864781032,21.931292499761593
22.657154,-99.28471593963542,6.881100722011008,-2.4693573662296866,-12.402723895472546,-14.632654660311287,-11.065186014787418,4.385398916956195,-1.8759985237452954,-16.69322656852946,-1.5543568882804155,1.8074326730940948,23.259758274100108,21.172181648936835,10.706061845827042,8.484364414444897,-1.5815554191370842,-42.15680223992575,21.474636415431483,-40.26315135758384,21.05092776255237
22.682982,-98.0821879044705,4.4595278182744655,-1.9520148308926029,-11.263196274542358,-14.245729948315349,-11.382965692499852,4.397641662213566,-1.8586964728081343,-16.79819607557852,-1.5778107722771268,2.824100971222677,24.326664295538606,20.845432128179013,10.408178832026605,7.558934879664971,-1.7379898712669202,-44.03364198046771,18.536803999385715,-37.745398461722104,19.251710463082535
22.712305,-95.6505723653959,7.0966064359497,-1.7392924429375116,-11.969234717505191,-14.808435776073221,-10.996969581519402,4.412650058625591,-1.784073520611355,-17.179400054155476,-0.7838638928050594,1.6787581319627947,24.731183731704903,20.75009254020055,10.215677868954545,8.473584732166586,-2.094047698128302,-46.328030013725666,21.29961479395785,-36.427373084845875,17.51473110490407
22.740539,-96.51050675323383,6.96353516113068,-0.8632673540910248,-11.975195932909852,-14.421299413931859,-10.897650873511063,4.425990193201269,-1.7565072537019442,-16.882567049666854,-1.2176557228247353,1.6859083504309962,23.9385784685328,21.63357750952878,11.284578617980568,7.872303957475728,-2.038477871798001,-47.15658618018338,21.770018955093796,-38.893655824358575,17.665090946716123
22.76724,-98.27355569936424,6.257613994445797,-1.0444079820473413,-10.614129838031237,-14.231420994409284,-11.309096156198951,4.399592154954363,-1.7047554905014484,-16.708614922299162,-1.554175612295082,2.2914733375607317,22.757673688351094,20.179021380340366,10.54214693680635,7.941138479860637,-0.8624113370109483,-46.81644154827346,20.9647142243661,-37.95035336292214,17.06746023879299
22.795584,-100.20893985707616,4.667156390056076,-1.5051788878364012,-11.727526107203634,-14.244165010649867,-11.06162906676324,4.425160395504568,-1.7962630556336603,-16.823144121976714,-1.2085821787119118,1.8836881828438121,23.352312641454787,20.999172403522437,11.601606258976325,7.583112399880268,0.8225065517783086,-47.98215610023586,19.41517550638613,-37.5983873706716,17.052736169185195
22.824316,-98.07612970569345,7.347223030628245,-1.220279670403121,-11.400595497037491,-14.194967686385944,-11.215914295317125,4.413618911812986,-1.9632711964045277,-16.83083498549426,-1.3488983486794648,2.08032814735003,25.06349982179265,20.146450613263056,11.60336899809048,5.248583929775327,1.531740683069301,-49.35388734729243,19.056437276111026,-36.282732989778985,15.248029203891994
22.857082,-100.58916112298402,6.229820293083105,-2.5289526933976902,-11.344594341568524,-14.519206244909743,-11.072980978348463,4.413175829494818,-1.955924735148396,-16.935750215393558,-1.2599330452204511,2.1847829878193514,24.16221601407642,19.698396152961667,10.925319346387367,2.5095390286942503,-0.9631339904370227,-48.97178935510614,17.492917716969732,-33.869127133630606,15.618544527173738
22.883434,-98.13263872141563,4.813925010790377,-2.7275702878952757,-11.346689208722898,-13.842070061741493,-11.06660229379409,4.3910911485256685,-1.7722806859720412,-16.419835791886072,-0.8470073933213695,2.2491502995392674,24.487232135799797,21.997559934966077,10.02501757236399,1.796898272223712,-1.9040870617292192,-51.59328538572397,14.53718494348391,-36.398904661671416,17.160603615371233
22.909763,-96.99550885320643,2.012451657586496,-2.0592767994522783,-11.487618670004787,-14.492405373038878,-11.135614552772346,4.384465889727668,-1.9534878878525845,-16.862397210069574,-0.7937049920001851,2.350413199473647,23.612905660956432,21.49540969078932,8.975680622150325,2.5084429088719897,-2.5807405312110814,-52.67393383366043,16.96532635736236,-36.01956936599224,16.758119915431443
22.936802,-98.49502806486976,1.4925987617204475,-1.4838677638476692,-12.125922245842156,-14.424557126947011,-10.890950819197082,4.377905302264271,-1.5772573525128817,-16.542653501717908,-1.7680371537536763,2.416439954127072,24.225558828338574,19.85242446560013,6.088055956874301,4.516792143616289,-4.584909290555279,-55.51342151559093,19.15446873914161,-32.9252235595044,14.614060137741834
22.963875,-96.87030346778698,0.6008766584846897,-1.4783970720984816,-11.494886626145023,-14.115611321048311,-11.22132664626851,4.368693458289276,-1.9217196595374728,-16.566173478223707,-0.07378890860312044,0.19103049567784217,22.79527474284925,21.896078208010135,6.466268969867574,3.5092565435367744,-5.878302914829062,-56.397742355582864,19.755532133096803,-32.61131087250174,16.085752471706915
22.992966,-99.25618059890142,1.0645917029673007,-2.3228679777186563,-11.49487038275953,-14.07108272571118,-11.127487097890787,4.35962114784987,-1.8178385219855278,-16.62416534771876,-1.8430626594890434,1.3013877376830971,23.865263488454765,20.55698875424946,5.485945713747261,3.518917884846747,-6.052957413167823,-58.47403191205896,18.478899347809254,-32.8430756301942,16.867824606013624
23.018899,-100.27977832115981,1.8972163808532647,-2.6437317646018865,-11.301867906927392,-14.709932642786097,-11.04935324822829,4.35828887416723,-1.9449445050662888,-17.062039205310516,-0.8939838215238334,1.2930078333899186,25.975550090152627,22.12595755152092,7.212999784818948,5.318804121135379,-6.584792655072161,-55.73105203287571,19.41769714033532,-30.874080824811827,16.211901936410865
23.046933,-102.9767729186155,1.8076757330516817,-1.4884175231494234,-10.90908528517458,-14.657203497270212,-11.63867706935215,4.351608554910492,-2.0266813947887834,-16.76926225216086,-1.3855536814216705,-0.9523587548417594,26.930904154418148,23.005312244467504,9.538286728279349,2.8192388118793033,-6.684315555199904,-56.267789121499405,17.801659918327175,-32.49325973308616,13.254321066897441
23.075061,-102.93051163093823,1.8840138998164238,-1.8175345753100423,-11.19927325108154,-14.086707915551742,-11.236627211132129,4.34940659270206,-1.6631261052870712,-17.08747241296122,-0.6221899331929216,-2.1539287874228004,28.951621844143908,24.009048002000487,11.816465936988301,0.1166495329616539,-6.056776631562129,-57.063402671213964,20.43657829319344,-33.669391971575756,10.935934031433685
23.101734,-103.84320075167784,1.4052768022720667,-1.2222467060378808,-11.114345048189843,-14.564193828225337,-11.002603949984458,4.318346931321704,-2.3948605927107742,-16.006581398751283,-0.4990470702835681,-1.661802115981732,28.907561146970966,26.625975172891756,10.171000346167373,-2.324074579583049,-6.102373519057768,-59.321975377107286,21.620130865384315,-34.361013397932894,12.515342811168185
23.128603,-103.15462904269934,1.196997453941588,-1.6870363576058236,-10.615585331165232,-14.266774725137227,-11.354820800487023,4.303059962960447,-2.3116515394533192,-16.935784280817536,-1.6790000184240386,-0.7935253824489261,30.356811335600824,24.037190141816065,12.653435186360003,-1.5027134465481293,-6.16470955918508,-56.22079622568093,20.02219050150319,-31.28197230582109,9.828603930321682
23.157736,-102.9387695477443,0.08139366428772206,-0.9822313798681389,-10.874376751418675,-14.693825205658584,-10.85007111304756,4.2702708865201515,-2.5256464690999194,-16.796385810757112,-4.424477544057939,-2.7353456690980433,33.30094575248296,21.51271161906696,14.352621184538854,-2.756026403522806,-4.343252177676472,-54.11035737342165,21.366899681363687,-34.04639248541639,7.932380157820671
23.183803,-100.12856512358786,0.6369630984416828,-1.1259049211814047,-11.099968453641205,-14.097183412093795,-11.398920818606337,4.27214313963572,-2.5988676824225156,-16.431587127649884,-3.54750003883889,-1.4548526108710205,33.612843444230194,22.656762982397492,12.690477252270902,-1.0552071081177063,-4.799085065327009,-52.26287283589783,22.527323308083123,-36.95638406741882,9.751786686338882
23.210971,-98.46154117530992,0.8606752336625457,-1.4727841649574827,-11.013039527796506,-14.613219979121922,-11.20741193252831,4.2364433528526275,-2.742074928075691,-17.3262178160947,-3.352135491562869,-2.3364547153608153,33.260431360525914,22.884870259683254,12.18799001509903,-1.4569070835866365,-4.015085490777255,-53.312576595683986,19.58675773658801,-34.02896019716707,8.863891485290914
23.24081,-99.36281398841128,0.9293211197687531,-1.688291833210458,-10.83934229854535,-15.004348814442835,-11.33686180237412,4.2446615148696445,-2.2312592621104663,-16.724433467095395,-2.558870571008327,-1.1741871183383512,33.84936648158634,23.348559922724206,13.436544283808468,-1.7295729414068781,-4.422679731352184,-52.63105259815972,16.62177432425323,-35.0662625400256,9.7697230094942
23.269264,-101.97178078888685,1.1682559857333228,-1.8369824129543035,-11.057210275025472,-14.429286187038372,-11.531189947606128,4.246820745738727,-2.3202928434829495,-18.231011560651318,-1.7977574877571358,-1.7874614636556363,34.257419172711764,24.449072948616692,13.817318708757062,-3.5941482603761417,-5.898765342030221,-51.69015757929002,18.967882644133585,-34.18793789417045,12.888035751860606
23.297642,-101.37127532064964,1.090933493063535,-1.0105754552506871,-11.59145391780917,-14.833699444443226,-11.34000672096202,4.21250843645022,-2.1860937733361303,-17.835520149793737,-3.4520449209928983,-1.0386858733028943,33.38920511892183,23.09229286170568,16.28136928928769,-1.2953686440515126,-5.178175924754909,-51.588635637513775,19.112675026172088,-33.50540487297944,10.930573201786212
23.327932,-102.28844861623932,-0.11109919212875076,-2.1342146645452766,-11.477097058130626,-14.678432661337663,-11.184248935532063,4.227887408648371,-1.9786902203908485,-18.55239147558075,-3.9753085556177212,-0.8728011890487766,33.226070076455805,23.830447559573305,19.027061572266526,-0.033382685600211466,-5.697376439329079,-50.127751519368026,20.06239956431528,-34.90402459357017,13.49012752644634
23.355249,-103.10585653345042,0.6919850455135718,-2.3544889306716996,-11.107499424689198,-14.91861739303128,-11.387355775085545,4.206217544322055,-2.1560894695353885,-18.836759934928722,-3.1132140646171016,0.05497514014430447,33.38852657713252,24.0151922614627,20.443620848546026,-2.2666021314660902,-6.287851544677601,-52.6883507499897,20.25402137411324,-37.21595430337481,12.720732397337324
23.388567,-102.15140430727394,-1.6504646122939866,-2.0201557053969994,-11.335941486820454,-14.552222755193444,-11.586505478482692,4.183941730940347,-2.110459408615322,-17.35569761485741,-4.472760183651191,-0.874528240940483,32.36815647708494,24.03267741262048,19.995270462254286,-1.4145924751725598,-5.062743375093753,-52.127716129132416,19.715855642722815,-39.30491193507727,15.42985114850078
23.416622,-103.9447117963713,-0.08297744170900678,-1.1762048440700554,-11.36256044570529,-14.274996322342131,-11.366617308527822,4.198601730266173,-2.1725457598889455,-19.250657226680584,-5.766760119482166,-1.4306842181985027,32.447196416615114,22.983637484394634,19.700990316321946,-2.3841450341240478,-4.528750265966869,-53.138873344424844,19.893873479019085,-39.14631815158371,14.398010771559473
23.443313,-103.34787487230547,2.3401849478614136,-1.003856369193708,-11.695030968655399,-14.314072763450067,-11.592538769579912,4.16868380862804,-2.091122166013382,-18.604623303052797,-5.826423101285253,-1.4593569253767678,31.814496835323308,23.9923309484173,20.436834419157258,-2.271319196569737,-5.164416723115626,-51.911229344417066,19.82574829723629,-40.48354614151136,15.609602834394181
23.470461,-103.09595090764202,0.4395671960379746,-2.616423253122183,-11.144011008175895,-14.492042537558273,-11.542167475871468,4.1703998261305975,-2.192899184116873,-19.037453877854528,-4.640591891994209,-2.1457611145781668,32.71132384137256,23.23549635658685,20.789239689963345,-1.8168076072213906,-4.854362704466617,-53.59008781960654,18.475728058178895,-38.98682251964503,17.782265054876852
23.499101,-101.98326852927987,1.2940368021709279,-1.5385799502374409,-11.552056757478171,-14.836539171384214,-11.498343514170122,4.194353057785257,-1.9498944096815352,-18.874153891225088,-4.6095382920750225,-1.2007524836390273,33.392221325186334,22.399124002932677,20.111204675053703,-1.6310877693642807,-5.2738177207458,-51.89863794200018,17.78530016950553,-41.7281136076227,20.707917403697728
23.531689,-102.40772597369251,1.3399354343319034,-2.0245600720072514,-11.381984474382069,-14.428182377222344,-11.413091733539355,4.16484132486021,-2.1117883795795827,-18.91828972405693,-4.271732804777441,-1.275922899081999,32.13324068781054,23.275754311030195,20.830247979863383,-1.679716664734107,-5.805478154550447,-52.9185523263347,20.170177172100797,-41.839660043607445,18.897371667753063
23.561619,-102.68439467471369,1.5524713935732102,-1.398777143477473,-11.531356228275463,-14.632278761614053,-11.30996613845935,4.1799734745989205,-2.0785980496132463,-19.190681796153218,-6.833660688294447,-2.0389597706796683,33.023458522155934,23.119093641817308,19.17603405390572,-1.5800667286466157,-4.84231641225794,-52.19038112965731,20.812261062511748,-39.73806001526518,20.566696857947644
23.589981,-102.01106015338502,0.9846959568955691,-2.0915787692309524,-11.420390377193804,-14.628881205407477,-11.448743326433041,4.1735549671341685,-1.9774417208527355,-19.282099324889764,-5.132934790821273,-1.3547494143966796,33.26086754113718,22.88093869314951,20.822055124470925,-2.2813487802113186,-4.745247961614143,-51.85603363677967,19.58003082237484,-39.60486540348574,18.327896047355882
23.618352,-99.42430656751007,1.1352101193349788,-1.9958124091440874,-11.282787663750227,-14.570821546130206,-11.041857315694578,4.163302734125326,-1.9325847173482793,-19.703704088690504,-3.726538611916799,0.1578028097010561,31.916989186623457,23.51931441992038,20.653723464167648,-1.6528354985211304,-5.206990184065633,-51.69999357828042,20.045235607170177,-41.02410171658246,20.46743515645412
23.650323,-97.09800987747916,1.188183947119113,-1.7639455839008307,-11.32200490281167,-14.331385159925022,-11.224919224969081,4.151370551148689,-1.8876379593498005,-19.150456409854975,-5.3382691985573505,-0.933884851252571,33.48120407641325,23.387229138517682,19.531906005974612,-2.83367516999316,-4.934363106449332,-52.5616223260873,17.850282148293473,-39.326762984823446,20.52065068976225
23.681259,-95.45750593786467,2.0349089333004473,-1.5688044132890313,-11.52396481822439,-14.88054760618115,-11.300557178668832,4.093450592441383,-1.9668492348643343,-20.569153124160245,-5.055570182120733,1.3803381593244812,33.35514506724338,23.702819517019375,20.804397841413344,-1.9900669421050254,-3.318344830148152,-51.39791204753744,20.467324936906742,-39.49668814364642,18.28436631481657
23.710812,-96.18485538252736,0.6194369384552405,-1.5594527871570631,-11.464794841574893,-14.820682518992422,-11.65843259761017,4.079517120767021,-1.8938112775419167,-20.08930762737451,-4.920362029671237,-0.8707208024138091,33.10470386763242,23.798047740183108,20.71137173617884,-0.5558066886302446,-4.174519505485086,-53.52445714715777,18.561378433407196,-39.91308644574978,21.03666950597669
23.739198,-95.02575073398366,1.619615317694024,-1.716389797473075,-11.611349293172186,-14.794522661234161,-11.24700060049103,4.046981614323197,-1.680312049714859,-18.078831552447102,-4.190328366618391,-1.397490650239394,32.72048454952258,23.85644772164396,20.78524472628067,-1.3463438659640168,-4.768231713540438,-52.47297763009503,19.93454172015473,-39.20660821427272,22.97005242268697
23.767558,-96.28152212219463,1.3429851507975508,-2.4965013605356865,-10.83031012630095,-13.845593218286444,-11.552799046400438,3.979061705925494,-1.6855173191663584,-20.24648837259001,-4.61344120699699,-0.7643550074881432,33.19643223527626,23.267733664916165,19.905014903480787,-2.958302477414747,-4.552383392023212,-53.05606470890279,20.069243316423915,-38.84644850349156,21.769301928383335
23.795942,-98.10029227311233,2.2786791252542242,-1.510653197761768,-11.351231051761598,-14.258052993387537,-11.468288654223564,3.934039685115452,-1.8162426275439043,-23.169497863951403,-3.5895845054590843,-1.9396605919564547,32.99639339255233,23.623762723609474,20.410842548442915,-2.2985762442211777,-5.565470659135419,-51.45158965193701,20.336606010297796,-40.915002115913154,19.90808684250431
23.825749,-95.53298334517538,0.7910084153774392,-1.7798448358711456,-12.101262686563407,-14.842989689020621,-11.703891952996027,3.8837982080272946,-1.9018181637714295,-26.28931024958059,-3.9376089182002554,-0.44052777929720616,33.16997742523755,23.070651857057946,19.556675964489195,-2.019461804986692,-5.2604528277665175,-52.53574799817437,21.091927290494322,-43.38186315486261,17.653400792994578
23.852467,-96.04682391875667,1.0039156158665765,-2.077831834993848,-11.91679600627284,-14.70573981077041,-11.711313881078636,3.7960033466914562,-1.852073450548493,-26.657802315562765,-5.140517041919608,-1.9402086284860307,32.82111214661205,23.76456964918217,19.749764546771992,-1.3849787822276791,-5.2125523780777705,-52.10218163074283,20.400248191527513,-41.282708154211676,15.449988103112636
23.882647,-94.13508981240138,0.9045341433081161,-1.404287774664326,-11.500225995912437,-14.721060957101855,-11.955187575171129,3.777941757859936,-1.9612315410759098,-26.3604528019339,-6.006415322008871,-1.5052918673871605,32.546766460505005,23.608577736243515,19.263087337237824,-1.3983185530951305,-5.0959783049523155,-52.86806218949532,20.158925175047496,-39.81554070570192,12.403145443135406
23.911093,-94.21459738849825,1.8227574692725927,-2.8260265443495336,-11.575354866230338,-15.122919023285283,-11.903516057824877,3.645596936455521,-2.0138249322991135,-26.841344706321088,-4.8849295452236845,-1.7950111430203064,32.79023744905693,23.047271619274223,19.6783672345081,-2.541542440188007,-4.646352095006702,-52.65728440342159,20.193915205132985,-39.17295727945106,14.274456329885846
23.940122,-96.98688817256729,0.34112116274069565,-2.157670545665704,-12.703280910652271,-14.528830464415536,-11.501637064444388,3.726190021379491,-1.9041350320902486,-26.935502426980467,-5.862472993337591,-1.919574858950896,33.52659015887263,23.745732602093646,18.58845498668145,-2.4534221180311575,-5.563582191829175,-53.95141706056937,20.947624251752043,-37.11804437293918,12.546815463814939
23.968994,-96.84027073058675,-1.9364024293585356,-2.85334090742765,-11.743174628156021,-14.208092805453743,-12.041717571720564,3.4867030417812983,-1.9568589536891212,-26.892272538076597,-4.911187415508973,-1.3049548168257388,31.276544236543717,22.998552837735254,20.185496489176835,-2.17670022058236,-5.107292184171916,-51.95731795782751,20.26484996091569,-39.22392665726264,13.631063853367639
23.999152,-97.86822810051017,0.927162035877808,-2.3017346831821066,-11.485066343022805,-14.900799673666086,-11.396023418280345,3.3199466138158327,-2.064844038289082,-27.32455622737763,-5.7151739985625625,-1.7032464262592786,32.69246132862856,24.0392752780195,19.452113341026582,-0.711854253367056,-5.7309376844282705,-53.39946490786925,19.810604741489822,-36.65481505483185,13.425673128797524
24.028162,-96.75156796347919,1.8413325147886714,-2.785011092338251,-9.891394021162206,-15.52225770354702,-11.665936725490614,3.311532503609687,-1.914027192920469,-26.850003802422595,-4.938152965800189,-2.408716917105918,32.62491106769255,23.468423073352433,18.134602915461894,-2.5393486997243095,-4.571908329479646,-52.062391537374516,19.194031981123597,-38.82648078623005,13.967157125072113
24.056067,-97.97388254945461,1.0860928049671088,-1.0674567526287702,-11.146877890497528,-15.559001057347935,-11.960669576113515,3.018737212660856,-2.2327205039225064,-26.859624486237465,-5.556698485325989,-2.007889692122697,33.45224781829201,22.677250736646485,20.15627763115861,-2.226077527797704,-6.776070817932598,-51.944090871061285,17.92261810468674,-38.119482327884484,13.238988285258563
24.084691,-97.59667780638847,1.138378268791619,-2.4631213193359627,-11.11542168434626,-14.93004136608087,-12.126242136078517,2.957960684244754,-1.920191455189408,-26.22876479324716,-5.593201899361525,-2.099972910132185,32.40711089033103,23.01289120174225,20.37350044638607,-1.037040390012177,-4.773136027333976,-54.28308598810482,19.845250952276924,-35.91497615575528,13.602239347346684
24.115704,-95.23996174693441,1.3454032087389658,-2.488131421011716,-11.155171890764208,-14.181219161764972,-11.773989528487142,2.345098790706682,-1.9294794391487065,-26.56305802982684,-5.339647841279454,-1.832833497005226,32.78119197820244,22.999891413836128,19.31816695064959,-2.689919656160492,-6.064783863966033,-51.377069015919545,18.354984239819522,-38.22153261855108,13.475748479038765
24.143031,-97.36402012753888,1.1792200970952242,-2.0075042666535,-12.594309543017184,-15.229155632257804,-12.613959095411426,2.3321538092353036,-2.176244548930966,-26.3472244275007,-5.6778697021398905,-1.763997689943639,32.75100726765947,22.67041907414035,19.93807899828476,-1.2784347011652264,-4.9513546489803435,-51.60683307710576,18.93124575279678,-35.105108103327254,10.50389090525025
24.170531,-94.76801549129516,-0.02142811292982847,-4.2660982183917096,-11.908777802161769,-15.09258091043672,-11.747452336201038,2.011374562067666,-2.059983013524251,-26.325544018142086,-5.368956757251465,-2.266104449144263,32.84698682871757,23.55069749846929,19.918703779967558,-2.1992510305572734,-4.602390020843283,-52.13959159487829,21.320934197045325,-33.742261804730056,9.265679322738272
24.200349,-93.57178973564571,1.2034379046816468,-4.716617806514752,-11.86145391520307,-16.19855432999088,-12.222853548354019,1.9162259048376522,-2.2001801744209413,-26.26695015281027,-5.055208035827191,-1.6116851400526109,32.979209325659205,23.36090834072586,20.036612517968575,-2.268196504273241,-6.1688977642571645,-51.99524256789758,19.41006127727265,-33.354359513092675,6.9076842631754225
24.228871,-90.98955460339836,1.3519951073183303,-6.951685550621481,-12.754519721495768,-18.238358570656754,-12.445125893705725,1.8098942676115806,-2.1696723661146082,-26.336143226605017,-4.453289900888943,-1.8548456847104982,32.49734624204997,22.825033070601187,20.197212947971103,-2.1224051541132134,-4.688368412717036,-52.95350393640827,17.445546754818622,-34.16232074272922,6.3203359634903356
24.257173,-91.5542475051358,-1.4790951555212613,-9.264322661115786,-10.683597380251035,-15.30013603159694,-13.06540928822585,1.6521558024834537,-1.2675421162368317,-26.34427598497664,-4.941635290529085,-1.5116160001590209,32.64757581558652,23.04069495264835,20.168961025195312,-2.4542762450853512,-5.148623076228216,-52.32500996290877,20.035016787793293,-34.788204853150795,7.704792324725555
24.287534,-91.74503033743471,-4.600734030878462,-10.774611740331773,-12.274911744387266,-15.455587687506345,-13.506241189958972,1.5929153939305478,-1.708894538930575,-26.715491601699487,-5.237562819239486,-1.5547013880070122,32.30705435484102,23.806289108030818,20.05131816243408,-2.9079271073432835,-5.287439235508821,-52.677788340147444,20.10937956649083,-32.121082048145645,6.659771421425553
24.317646,-94.21410628761117,-7.042823398524587,-9.52489381486666,-12.536706153665095,-15.777459357943897,-12.260776047742487,1.4808530977987906,-0.6570785781050529,-26.14984844591467,-4.998883928302682,-1.72912869401637,32.52336501543536,22.964371354873236,20.316666868762532,-2.431498127578708,-5.023103582573256,-52.396531644205645,19.731849727765514,-35.13165849591733,8.411317767223746
24.347388,-95.62386054592078,-5.420710488696586,-8.902142267995824,-10.87716414013552,-15.520046089251936,-11.139828195009756,1.415481985707352,-1.6369273629998788,-26.755798523784833,-5.001954592945001,-1.9496094097396166,32.580352020805506,23.193311298371697,19.405101808032676,-2.0222398696650608,-5.766792685413071,-52.49123107009417,18.10969333363117,-32.83115247451703,7.537538080550765
24.375632,-95.08809001347005,-4.217468298882373,-8.495614829413014,-11.563712790717211,-15.879998822783474,-12.443908418898069,1.3959400639709545,-2.178882154907286,-26.15776213311231,-5.6989853078792585,-2.142571090822748,32.082113208336764,23.315969652095763,19.92145108404125,-2.560690422695115,-5.78711717832793,-51.91742170157344,18.92160150425374,-32.047434396649784,6.106365429547136
24.404183,-95.76693377085424,-6.11103922489483,-9.118586359306383,-13.182728073951834,-14.796073902825112,-13.388576933412557,1.3613424054184162,-1.3635143545625044,-26.67363151077606,-4.842466774940448,-1.4852322841613217,32.365335850003255,22.52589780724036,19.92434173934291,-2.348330109387902,-4.953143892627333,-51.79373425199065,18.163281641160463,-29.264508629873685,4.9570302847932695
24.432628,-96.30817776126948,-5.771395133477997,-8.796943307085204,-14.514269006190673,-14.83906574429745,-13.702857175938766,1.3660663753629216,-2.514472723716106,-26.663823787292102,-5.15280510913403,-2.4075964733329305,32.5918297713372,23.35621654368646,19.745424805918745,-2.2656042862885033,-6.343825343898241,-54.55012392802168,20.28749949146849,-29.31254644267195,3.2583625248752006
24.46249,-95.8423943467753,-3.7101871486466287,-6.3225122549737875,-12.340215757107767,-15.673226110645368,-12.770349623186592,1.3417508932909503,-3.289927991809736,-26.67108535810094,-5.040525823690743,-1.9368474745619921,31.96126741219428,23.029504006396497,20.494505132951577,-2.5389980664255023,-5.510037793143901,-53.07183973607649,19.327287941063112,-28.30469458641593,2.8676533604841388
24.490093,-92.74128749714866,-5.436748281873487,-3.6045027687592586,-12.21603185869008,-16.25297544831374,-12.735417192034802,1.3707525399729106,-2.8565632073983673,-26.953936276043326,-4.790403103476484,-1.8015706597995218,32.54301626288295,22.551014623344884,19.552171767017256,-2.994555205332635,-5.698255367878866,-51.47678953399909,18.50786130936287,-27.56631488434201,0.15762687187976582
24.519998,-94.15569473053685,-5.770198900892776,-4.052522029001173,-11.804501864114428,-15.842078698822833,-13.967587027074089,1.3430393930323454,-1.767625950154357,-26.786930700574835,-4.526272270166541,-1.9502178333649864,32.77538102231891,22.35713415731702,19.59277459049728,-2.0283992723777193,-5.071575581166908,-52.4538271397935,18.55123654065957,-27.762113507832858,-0.21538048180337477
24.5471,-92.12643403310977,-4.704102295369269,-4.252614638122584,-11.284531979783157,-17.960356521161412,-12.995568588004385,1.279008934557835,-1.0760345010744454,-26.97078610650622,-4.778852136810411,-2.36162984032187,32.43424133414178,23.388849647092066,19.58544028536248,-2.214659715467401,-5.310038799251113,-50.9294162422994,19.383421493180187,-26.658591136222217,-0.22001744275779944
24.580627,-93.49989201487813,-2.494991238124887,-2.602270389640921,-12.933854764893546,-16.2107709614964,-13.528866377073376,1.3082951677865522,-1.4498348021833034,-26.535966312532793,-5.0393302821554515,-1.9211513882691418,32.41480273434375,23.064217457866125,20.24258367371182,-2.2350484536590747,-6.110064449853286,-52.356001388116056,18.873450743886263,-27.838861153495937,1.5982806681526625
24.607105,-91.25795102614782,-5.094639438905345,-3.799937085109208,-11.667366078439336,-14.811740009347323,-13.794446786100057,1.2544979333405404,-0.890825160026641,-26.75180295115355,-4.734323530052352,-2.0668962855370405,32.570807311784584,23.731685119314363,20.288374083072444,-1.856633303394052,-5.544792323913306,-52.43820743835662,19.84797560644648,-26.870667204867882,0.06050871885622253
24.633313,-92.05560731731171,-5.714452252120204,-3.662956953692549,-11.634771167728184,-16.343865978797773,-13.697635754501446,1.2836717372436957,-1.032905488868848,-26.429681461544,-4.861674708236345,-1.6131805897726232,32.60547244352621,22.781849963914137,20.172945668076082,-2.0572692725040094,-4.787094552051645,-52.80229935368668,19.502804288389665,-26.782645254935083,1.5745393419846674
24.661573,-89.0587842752184,-3.20736625143921,-2.467081018185373,-12.80926237834596,-15.663233267692902,-13.932648018250058,1.2345016756465732,-0.6566487617675177,-26.423878260863898,-5.156271817029307,-1.5571799193248703,32.520714199640054,23.12196194088957,20.13161805345128,-1.5406476925342065,-5.185569428509951,-51.87512603006331,19.77000849495018,-24.47843354877992,-0.19979881635718966
24.690581,-90.94764318897612,-1.5605595322708854,-3.1665874472088023,-12.757035838163212,-15.80156536360889,-14.123836697946576,1.1642166459007943,-0.3640779994098215,-26.70535086805764,-4.966940298804197,-1.4083268917487661,32.400806191207316,23.096470857268027,19.881418655259207,-2.5034424210482653,-4.911066678625504,-51.33882696138952,20.031941576246805,-24.416267781316265,0.6088812568350913
24.717626,-88.99893999338306,-0.5784266512860212,-2.575886367369287,-11.513174520622297,-16.35144415289313,-13.808104064474513,1.1312527865337407,-0.37764406085259034,-26.459538282803862,-5.002744727318383,-2.1766338527268507,32.620466335635435,22.98314252432352,20.172079740649316,-2.4948852962234036,-5.865405204417988,-51.708819810493544,20.001708552080064,-21.977225654902142,1.2298051445102036
24.746603,-89.22216618668571,-0.7078246571196529,-2.9102814631353984,-12.005509293426826,-16.43317650558992,-13.360048194485628,1.137569236142639,-0.09751020393541558,-26.287435080711088,-5.081572634506716,-1.7694968323515077,32.660518709578135,23.601596195678614,20.192726788382586,-2.465174153891181,-5.6456225963082565,-52.235205814725006,19.15156255901402,-21.346722038336257,-0.514559310864534
24.778831,-89.83162735600737,0.1679000360393025,-5.360361597552975,-12.25602865587998,-15.878221389951113,-14.463674317681303,1.0809291885799535,-0.19850898248094792,-26.552657401086133,-5.166081387336128,-2.083564131884782,32.510815090708675,23.51579482165797,19.8988549334272,-2.581965109032969,-5.785093777743873,-51.60186310850784,20.06509433521459,-21.201706540910514,-0.9159793021630909
24.803943,-87.420121807682,2.2439545580447406,-8.38331674860029,-12.204972266082844,-17.16916609037491,-14.299476638083984,1.0925262259003412,-0.0744110222213807,-26.740544586190158,-4.828614391724792,-1.8501691960278803,32.625073155312435,22.948758204155407,19.689624504389243,-2.0406919019788003,-5.569134000794034,-51.544909369525435,18.516569696617367,-21.866939721873756,0.5882661746704765
24.835742,-89.6898564463597,3.97702253692077,-6.289194650515798,-9.478461410708938,-17.637445313953524,-14.100284668399656,1.064414073522423,-0.2041722798666962,-26.66822415190015,-4.863803559153977,-1.7922381458746777,32.73416493938306,23.07681546295358,19.6549025968692,-2.3737190719083188,-5.476636610109406,-52.58048311373959,19.86770927887909,-20.65835203560934,1.4464331510175463
24.862369,-90.53398462326068,6.847966141899704,-9.254672033176387,-6.640961475476176,-15.029675605386842,-14.012217224353623,1.0389480701538683,-0.03906711065522595,-26.419230394917523,-4.763826820283031,-2.1029120301719257,32.42994353542778,23.517962942979967,19.77752546164516,-2.1560762646174276,-5.777345790161996,-52.20086620534597,19.83647136845723,-20.284990068081733,1.3041996085398369
24.889046,-88.96802143692037,7.074193722557025,-6.672672320031101,-4.0269005591986105,-15.345468992834276,-14.096153847350358,1.0703167259173298,-0.06904910791364947,-26.502603661439426,-5.013315645305444,-1.9901044474424388,32.89624299536671,22.59678670819214,19.768864820078004,-1.4517631405016374,-5.07212309027366,-52.264111600863444,19.98976759211821,-21.08584709127586,-0.8807676325394206
24.916022,-90.3115461331426,7.80372895558217,-8.238569240259746,-5.881859393571804,-16.396557234531684,-14.150322050463433,1.0214658710405577,0.26326043555036216,-26.698937709475302,-4.869730455579548,-1.5300727688422135,32.602467869749354,23.23812412566724,19.645987813991923,-2.3647357569249854,-5.269883562015282,-52.77807139094565,20.45605339122441,-21.67803209204382,-0.5535806929563117
24.941999,-90.36739131671915,6.345616961565426,-8.598680365821366,-6.200734880659281,-16.481866270358623,-14.050535950900565,1.0102500142741264,0.16966094415430233,-26.132748115040602,-4.896359981038351,-1.9684429496998843,32.78584519204711,23.21162673510699,20.18310531763245,-1.8881116545748937,-5.4802692262798764,-52.42916068007989,20.01844736101846,-21.816324377337498,-0.20235741517926578
24.974133,-90.34755637218882,6.8267719913923015,-9.686040192148159,-6.080094693965406,-16.90762207590745,-14.214965505026715,0.9821907760811993,0.25238812570823493,-26.397001980816025,-5.173377731286609,-1.8517469564624731,32.96031046055428,22.95036635033337,19.87859333271572,-2.0500575485453876,-4.572163363994724,-52.83075339212054,18.856878393246852,-21.216530910673832,-0.8478421041062393
25.001684,-88.82262239415263,7.662886254971777,-9.6315092714946,-7.120569381021605,-15.76815380771075,-14.010159489387387,0.9959386732292947,0.2934631295409883,-26.164481204891203,-4.72284248341309,-2.091807868807151,32.413461538320135,23.280609024531188,19.795771692778825,-1.925086806285817,-5.570667063614091,-52.56194133572556,20.645158047422846,-21.896667340688694,-3.122131988155602
25.02863,-89.7368100424932,5.235704228299313,-6.666495211717476,-4.964586345762482,-17.133134213710097,-13.76725282588355,0.979498215736308,0.31051052778107996,-26.413095322944514,-5.211875118808169,-2.164844213494892,32.68519123782198,23.12702405784906,20.266591716814588,-2.022956103366086,-5.129978990750152,-52.50912238702872,22.07213625804853,-22.096256380532203,-3.738706239011444
25.055144,-90.68230050495542,5.283515508004218,-3.775303956413388,-7.324913931654074,-17.248855148405266,-13.687101032645328,0.9681973225560702,0.4233767086333351,-25.996815433858515,-4.652565053595136,-2.0567313070840383,32.31869462981376,22.755415433273903,19.707003024145067,-2.4138244269726505,-4.980307352264708,-52.61818731610775,25.16687884021582,-22.724510119060213,-6.095166468737961
25.081922,-87.86070065085683,3.3826211495903222,-3.535506651773236,-6.511227874987282,-15.72710552158437,-14.357492050891246,0.9815470618543473,0.31779698942097684,-26.245730758570883,-5.126286119439839,-1.626026377253722,32.34895391934353,22.78338604060757,19.78797063049925,-2.401437395137731,-5.015385402802788,-52.50396139426041,26.16099071054876,-21.56184808255677,-6.236963801147858
25.10811,-85.81149932609421,5.545783168810759,-2.790395703162514,-3.899882930372902,-16.63556922046746,-14.204041933661662,0.9794405156344805,0.47377505776602247,-26.525593982605493,-5.021904228403014,-2.0247674238932984,32.69428161468181,22.569196597388196,19.358909672870485,-2.674859855818053,-4.768726137491195,-52.91651460053531,25.825075361697614,-21.167341154848796,-4.726156267892776
25.136624,-87.92490234659562,8.674895981347532,-0.6841578119166151,-6.376922445973112,-17.207600880361145,-14.327060642755091,0.976712205774292,0.490263493644279,-26.653906724325015,-4.543813286478876,-2.466434778251634,32.302547637687354,22.3571607571032,19.94133993825705,-2.04763206922137,-5.554559080722057,-52.34701465232014,25.145959318270076,-20.061945840304787,-6.570972248190664
25.168445,-89.80518707089689,9.060575460517764,-2.386052760121703,-7.621005375123163,-17.69037105495737,-14.258040027427047,0.984113954714708,0.5376448607029098,-26.780638527704763,-5.002508994248651,-2.0236727542131736,32.5213572258643,22.589799778953886,19.721548554573502,-2.136232963976522,-5.6197075500354785,-52.01439319222687,25.843324028903808,-22.170154093110913,-6.324771030207006
25.194897,-89.35802881671226,11.73499022383517,-4.2367038321247374,-7.286836974743949,-16.839165754814687,-14.139681671361833,0.9549865849239573,0.6178417310451064,-26.610318163344775,-5.294165827736791,-2.1660777176045833,32.481609830749605,22.44054824261527,20.36339284318507,-2.2119025416920044,-6.232999694103721,-52.59330496197139,24.589591341083562,-20.260879445979555,-8.352258148029282
25.221838,-88.68165641229187,11.751092502036105,-3.6042940506483068,-9.097407909470725,-16.91292462485004,-14.503438209191687,0.9272120216142985,0.6105291836131439,-26.744140054216736,-4.44668670410833,-2.1794723380154735,32.244652280192796,22.853285615599685,19.389478129583914,-2.2770830402160147,-5.755029687881892,-52.87008062792223,25.315322676412844,-21.249035554777432,-6.070623078570613
25.248868,-91.13522851587591,14.50108347955486,-3.88639692625725,-7.599393111845455,-16.864610103133632,-14.431397845647965,0.9278193484384155,0.46002145672529776,-26.666249404920027,-4.895510867606146,-2.389682472371082,32.53346562202704,22.889757298926686,19.854712033752122,-2.240962831691284,-6.136980593471694,-52.93467318321931,26.113269760152296,-21.288304770785114,-7.961128901688825
25.274735,-89.87132176601921,15.97073429491637,-2.603440959173251,-5.775620182651587,-16.57082988270224,-14.236185375151603,0.9248318977250534,0.506820118701963,-26.574168768576733,-5.127218369648966,-2.284797298054449,32.644723830650314,22.42727360621145,19.646132817241565,-1.9860760082569646,-5.686824507745475,-52.65140083671972,26.363514377712683,-22.29585260392396,-11.015722641464595
25.306526,-90.21052835554552,17.975979637779083,-1.7390790311143143,-7.350748712663197,-16.72185730020645,-14.714095914148785,0.9260953354778199,0.542776527904176,-26.668411732605477,-5.005734490080535,-2.3378813476935534,32.85777826950052,22.76487106170074,19.492201938269172,-2.4140865066155652,-6.030906393512973,-52.07458221274028,26.85104604959592,-21.262227977689637,-12.401634623014871
25.332709,-91.20406909736451,18.752947184585302,-4.8026662246844785,-7.572908354201212,-17.10172132645807,-14.589917082840612,0.9314483295475657,0.6340024411719423,-26.52561745340807,-4.472952144764563,-2.4489445403858623,32.69045051754607,22.340769736284688,19.911498031362193,-2.009051833865188,-5.433232361781663,-53.182477859058714,26.12057049393162,-21.098683079340226,-12.913320057719226
25.35957,-91.13660129535309,20.488994701105206,-5.055752383566035,-8.005117750022837,-17.240952704734852,-14.240420015492095,0.9530702835900623,0.762828824935816,-26.855400609154074,-5.486271393751948,-1.8985516278654726,32.741022895645116,22.644656606711447,19.87270565059543,-2.360558964529691,-5.2190554686662765,-52.96925666518689,25.71546463707542,-19.59973851887,-11.321066225316319
25.386661,-90.46251638076902,19.117848668788724,-7.131881673487805,-6.40552845081666,-17.658828052043706,-14.331045509296398,0.9741048718476787,0.7361514718531306,-26.542238219407487,-4.846118301742824,-2.5842871453531675,32.24943118139958,23.24525528498629,20.3858977267001,-1.951029033258675,-5.408591459617426,-52.430762376876594,26.467426526364985,-18.34127723942453,-12.855055158262216
25.415337,-89.371419982103,20.44247208678875,-4.9878746189826915,-9.298224899180143,-16.83290249736152,-14.229186705686026,0.9841895960687611,0.8483783161454712,-26.62283842906694,-4.6603574906979555,-2.177949336831955,32.54378220913137,23.301708593197493,19.60657667049198,-1.6099347124868524,-6.132270724019587,-53.50805765719521,26.987755902632948,-18.163576228958114,-10.88786732475964
25.441337,-88.66853806115111,18.467299924083743,-1.858987639783842,-7.902892176830116,-17.119925874141046,-14.428209759547673,0.9903790230036422,0.6903876647923495,-26.56070427832512,-4.13889287156296,-1.83192161793723,32.75431314039541,22.689277299108493,19.529224409665606,-1.5834657710280484,-5.086601906174044,-53.02372657085909,27.98679643888238,-16.911742708651488,-12.891563929526285
25.467376,-89.34684653993516,21.499842494226534,-4.677216791174234,-7.899702125676512,-17.562185220873882,-14.367784978371155,1.0231755919700591,0.6576482495059705,-26.545803543300018,-4.619452358493687,-1.9508250152791957,32.73289697010272,23.44466468861412,19.67196643970723,-2.165893430617625,-4.697526936653379,-53.5028938595361,24.866226844244505,-18.038906757853464,-11.844371247664517
25.496016,-92.24028603356416,20.815925544419972,-4.752814540788291,-7.653146415255587,-17.36637814887988,-14.43637944150005,1.0314992463707466,0.5769489417406013,-26.700083741052445,-4.4638310941357515,-1.7870671798008402,33.33332953521733,23.09198794804763,20.288920039140745,-2.198097780678618,-5.470913429672226,-53.979898614807205,26.81646821018626,-20.61350818035807,-12.658867388856697
25.52503,-91.7671697523284,20.69716071551985,-5.238732005033709,-8.571446059808723,-17.21916937996219,-14.477643591247777,1.0538011844275204,0.6285269210545299,-26.54585425801734,-4.18784250079084,-1.8557757301468563,32.370403959313784,23.916527445986876,19.36359080204183,-2.070888574039237,-5.235963126559101,-52.00829824310766,25.55378172205905,-20.806537817096064,-11.827163151970383
25.555563,-93.82829775004323,17.968156226024224,-5.2875806649392585,-7.29532822892944,-17.28307214069254,-14.601461153694117,1.0183800306056485,0.7480327139568652,-26.39827124413824,-4.551740378437971,-2.265753886831548,32.37598573503519,23.066630516820105,21.089243470550596,-1.824550124163361,-5.033902069147868,-53.03981941276734,26.558371208013938,-21.312777313075987,-10.604282375977707
25.615032,-91.13162645813725,19.87755380216004,-6.041451066181318,-4.779720292854693,-17.737889575831414,-14.575093532858814,1.053100594758297,0.435807351403118,-26.294260731585013,-4.087256914937845,-1.934026191145781,32.94139888949709,23.031584128577368,20.129740747171905,-1.3270948094798687,-4.928468732585319,-50.99482595156461,25.996782616249465,-20.32459768294858,-10.344273379108747
25.651403,-94.20853586619482,20.23409518243357,-4.477929240635904,-1.6665581191690242,-17.497288259881945,-14.375430977798722,1.060140107640468,0.6819827122180568,-26.02043012358236,-4.055836812670764,-1.1453282710179455,32.59614439008588,22.959871716062718,20.284950084159917,-2.2488037390839497,-5.128930132242003,-51.898568161145334,25.946525458483688,-17.380647603384986,-7.53130798796775
25.69162,-95.04959437652936,17.333308279501814,-4.398497170809526,-1.2842946792505472,-16.616693041171317,-14.55851044539527,1.0485848357825305,0.5621258297546319,-26.09586648534522,-3.4593471835315697,-1.2092382147148568,33.155769687030315,23.561916746392303,20.574655672686696,-2.8352902434373815,-4.307155122127777,-53.5283116684532,24.769994831123086,-17.14796430098637,-5.942090426192913
25.73913,-95.38795167607333,15.467862505159365,-3.5906863859873397,-1.7383917512680238,-17.712662335210887,-14.458316547460381,1.089656403573026,0.7117194831813347,-25.721863801786814,-3.8178987624351217,-2.457850187526743,33.10016094555298,23.78703475661744,20.23205003376834,0.14846132636308715,-4.483764605910885,-51.90816341086213,22.925863150699612,-15.187892208842205,-7.435157151063515
25.766704,-98.45711976571566,13.461209734059516,-1.802741830931989,-2.3731688344210764,-18.03552749155082,-14.383350643551427,1.0943352912668034,0.7031503577320106,-25.790506752390087,-3.443366192927713,-2.0016650421539377,35.83757092202972,23.105135886470247,21.50120043548283,-1.8022926487194617,-4.9443753726877215,-52.5616223260873,20.958648327774434,-16.14395465539766,-4.759872166093969
25.800964,-96.79178155737395,16.14302294166601,1.2355259469268778,-2.1912762055089825,-17.582196724791412,-14.555664140517253,1.0707648466927917,0.8018590800665962,-25.732938360415034,-4.094008104623429,-0.8969666889795673,38.01936792256122,24.41999491459704,20.88629416799689,-0.9289290966863695,-4.019881401650894,-53.588870197766994,21.902026512439274,-14.055449085831345,-1.6816515853474974
25.827624,-99.6075902290808,15.763908417093479,1.7228024815739367,-2.3276504059839827,-16.66632873208613,-13.707355178600885,1.094552725469766,0.5109723786544504,-25.922858135485406,-3.274812880177235,-1.6149615543320228,39.79549368861075,24.036935462362433,20.219227999070853,-1.4678319195061764,-4.546131796189315,-52.14375623743926,19.458016328731397,-11.788803128197255,0.8195851312742215
25.853753,-99.50811237417504,13.056719671941233,1.652990212906206,-1.793006887968361,-16.416143116974755,-14.342328369068685,1.0868357160670528,0.13518814656662348,-25.739243230629544,-3.547186265010276,-0.5354680394907501,39.499738873855534,23.755696116437733,20.383828765895252,-1.133473158990365,-2.487235759826131,-51.76590718484873,17.6918333027171,-9.054559286545853,1.6563777879434787
25.88021,-101.77374620457906,14.944117051004607,0.7823481104526699,-2.4658038133009814,-16.836324303065016,-14.016877615447335,1.1322072821273528,0.6720563900521918,-25.536234674820488,-3.5262584521221823,-1.402728762760676,40.536629000994104,22.091613337883388,20.29223588634087,-1.3867158855629615,-4.04009674379779,-50.024793662593474,15.111811434166958,-8.168787787731237,-1.384221793140949
25.909501,-99.41240570520151,15.415446215872262,-1.2330518865222857,-2.3913373562143376,-17.074980445872242,-14.227167152611278,1.165026680031267,0.21595268759492464,-25.763625221072783,-3.8468594583721654,-1.585245904894709,40.43796386825208,24.436835803813597,20.77961949962478,-3.789677879070501,-3.0264037116849583,-47.05801763227637,17.555931050480616,-7.442723339819689,-4.402974282573696
25.936525,-97.22159285164021,17.043854018119283,-2.641112733607288,-2.5156362507555197,-16.32836282540544,-14.466558393235191,1.1930959185522514,0.29561436285323833,-25.544688250071463,-3.7419564580167815,-2.3498758982943513,40.43987713297704,23.323266936870652,20.617070474455,-1.0098282880807592,-2.658445162813862,-44.862645693848194,15.099814490187974,-5.951872447981403,-1.9768187104950563
25.963312,-97.61036944364275,16.221874150000158,0.029964085846330347,-3.9259022892048066,-16.200606191652717,-13.93809421320567,1.198738109511803,0.5703822915773612,-25.835423058098996,-3.1273400767332595,-1.0757807399040273,40.67773416009052,20.298676057987265,20.911278302112688,-1.2629705333686034,-5.728365249872702,-45.30132288036111,13.65024991989104,-6.014642848744056,-3.678092526701893
25.992074,-99.48472597917043,15.763221990180282,1.8035102698459171,-1.8155555815683437,-16.43317650558992,-13.830146312639004,1.257674790736268,0.31864015082747776,-25.602708406738305,-3.4130035800833958,-1.3095246852089484,40.16123612241648,18.248324664446148,21.15551697733571,-1.659095739996638,-3.3685529274246084,-45.151300960114924,12.868622262188309,-8.948704801755776,-3.9047319180756523
26.018109,-100.56386073435549,16.10228679265859,1.6835532131964819,-0.5090062362512277,-17.102306764530663,-14.202307023385291,1.2878284306297565,0.36371314204136884,-25.45649323850033,-3.866617931983851,0.9751906836546579,38.29192787868251,17.860244978955077,21.04622974037283,-1.3353078068749993,-4.303693149961676,-44.652325714905714,10.032312007684707,-8.840883322759787,-1.2454235964323814
26.046988,-98.36570307773727,18.39054327355311,1.4877264136529014,1.1648266082887884,-16.664575828434245,-13.96841063493014,1.2635471170799528,0.16763537797782252,-25.374082883964537,-3.837904746413018,-0.5393821084978931,39.12756676959654,17.203510765829428,21.456713564143634,-1.4131193455991673,-2.208131431203417,-44.4801215070182,12.223804689173724,-7.707184161363714,-1.574326491325213
26.075669,-100.4216310392899,15.592020279561343,-0.6900663697503855,-0.34195491962855307,-17.767052651936822,-14.255532972125039,1.2934692160286994,-0.22091570743536126,-25.69489458297761,-3.1668180150489924,-0.8027461151079944,39.88386702710775,18.100156114673418,22.493697845178826,-0.0571295421880462,-3.026966276799277,-45.28986588939697,13.34487215656605,-9.830458604770403,-0.03919042208256462
26.102437,-101.65899965934172,13.808899344048204,1.670321635448245,-2.4372602960297822,-16.53123922670918,-14.047195346234266,1.2786592999812638,-0.35905122312326493,-25.778513703209313,-3.5328377508437474,0.061155706758712104,40.16943987764476,17.72040937762687,19.775318831437357,1.680258784659548,-3.184639328859653,-43.96029778781913,16.419817378605444,-9.784941862586233,0.05476448963499332
26.129167,-103.93403023641271,12.31309501206452,0.8706668314565498,-4.200021848812122,-19.19188852151203,-13.285100102097918,1.3592194562830566,-0.1051672206833755,-25.87611205943817,-2.924959189167686,-0.030473920837267077,41.420344098473606,17.868223849752944,21.6295607153383,2.067377894085748,-3.815006891732763,-45.291755156539644,13.316569801479684,-11.11342040142382,-0.8125762765226213
26.158826,-100.90611302440122,15.005644971645618,1.2896040314780788,-3.445405192019716,-17.810437080596067,-13.998070683964619,1.4024260693008124,-0.4870487286484064,-25.612633370581722,-3.013678839497165,-0.6475207436890872,39.946666792355465,17.54095435666132,21.985795021640804,-0.11135117297538451,-5.720483698971556,-44.35752813473119,12.618967712380801,-10.940497141063558,-1.7652094330810646
26.184308,-101.63231256962798,12.273115204199716,1.6534071850065404,-1.9126843976716874,-16.920249558411776,-14.226560834501232,1.4446732871949814,-0.31061349113346703,-25.669152351470583,-2.8134351595952247,-0.8177456137376335,41.20243373818723,17.512740412143184,20.514097905753307,1.194136251615003,-6.585638966107539,-43.22922042410927,10.20531045787505,-8.514611159141756,-3.6285912583233535
26.212869,-99.6708532933786,9.444745507009177,0.9817005137312671,-1.576614957087646,-17.41062529658915,-13.134741858578124,1.4389596379445182,-0.40607404919867524,-25.95864189023226,-3.044162515997538,-0.1197205524639704,40.34915264175824,18.351591235995922,23.16422534648996,3.759973017633934,-9.648740944596803,-44.73506362013754,9.67458463233728,-5.617235393202285,-2.733786210702547
26.242401,-97.35699912207774,8.665801696554166,-0.8262193590277258,-3.1990340436876803,-17.71837568263479,-13.426919819456657,1.4945212926149274,-0.5055751601166035,-25.832275328381566,-3.1971087016949293,-0.14908617401321145,42.381352726466375,18.6691405155384,25.553840402121907,0.7550101645051752,-10.4214187730094,-42.23092913732072,9.03644270623851,-5.817249744096335,-5.787721617080043
26.269657,-95.23917423355395,9.696159571247817,1.4301395112178024,-0.9794291681260713,-17.732378244079143,-13.531469756966127,1.551860375164778,-0.8565805606065415,-25.872307561856815,-2.946577024561116,-1.0669128286819285,40.44789981711778,19.498447737351885,27.876549083670277,-0.7099880613354058,-10.884133339474857,-41.91224752480122,9.966307745798495,-8.712461808363894,-8.725692409788948
26.296712,-95.41437102328439,8.425622507024581,0.13324807003201453,-2.1583975027660416,-18.286977377922675,-12.780702034728465,1.5903794241642757,-0.8186721410279569,-25.804056728041473,-3.2102011985277183,-0.33196316541391857,40.3224991719303,18.146732608384294,25.350381670694595,0.011676289762737638,-9.962526282122827,-40.82180390558732,8.08624797521793,-9.896098887618987,-5.678080505923559
26.327763,-93.54633887656985,8.397760926123514,3.2453919771540876,-2.69953030306897,-16.25181239331411,-13.058941951676147,1.6879400021965365,-1.1042680956492121,-25.59665480444826,-2.955621201754506,-1.1307588148282866,39.500572483035796,19.869595970090206,28.279509431891675,1.9154337397028507,-9.225571694243484,-41.600127496547,6.781996980689937,-8.329677915425957,-4.9922018772705865
26.353904,-93.31699001038187,8.617819868447537,0.2831220679175378,0.17324367445385833,-15.922907863825934,-13.657228380631395,1.7970267163398903,-1.2230859362311797,-25.96765653806651,-2.956556881705386,0.09913131950585378,41.66938263174298,19.390760412620747,27.367043326638875,0.49393933604256607,-8.043526005395654,-39.46412205375132,8.318433034192264,-6.35873258759363,-3.3174561423646285
26.38196,-91.66905141364947,11.072417577170377,1.543998363678901,0.25248079083277103,-15.46279341685205,-13.283539083286236,1.877110440550494,-1.1259255228591252,-25.867735469581085,-2.7270040432286313,-0.771686527027545,40.40006855339155,19.225863540517672,29.208195077936157,1.0455712394386698,-10.02341292050012,-38.36030126777738,10.31714885362901,-4.366030721691793,-0.6485353708168584
26.41159,-89.46893464593904,13.724851251858633,1.058023502998862,-1.1401507783416294,-16.064140743672027,-13.392827120094815,2.1076382471420447,-1.139736193308431,-25.564400243592125,-2.783391468991723,0.08861937343010266,41.377509341299046,18.899831659347985,28.196151565759216,-0.7928750950845131,-12.584882282582496,-36.32918300726929,11.284009004507716,-6.1958920630102385,1.4523920443723506
26.4404,-90.15033523543993,12.09883431242976,1.7310051662497155,-1.5846434087066905,-16.781901719853824,-13.01703568863286,2.1087091954870054,-1.5502706481241002,-25.8583642198281,-2.96280454435539,0.21955372565377612,41.15445806497564,19.12949536547038,29.157239145242684,-3.2041445929150556,-14.638521053741567,-33.66177034078471,14.103836856078138,-7.316063169699631,3.0129765476305153
26.470152,-87.46701743206688,11.605460189746358,1.4598861202569282,-0.751953509484454,-17.820848542545423,-13.094844462981879,2.343695908888991,-1.4616835903404461,-25.828879212249948,-2.9272991473428034,1.3365633080887345,40.832992591382414,18.78839889772616,27.133955578830403,-5.34239622212387,-12.22007310396405,-30.92859573975807,11.046251840833866,-8.747205010434095,1.455166174705076
26.499035,-87.80080586244009,12.969515775688231,1.4463192205299107,-0.29789717658743614,-17.26126271285205,-13.957653987970462,2.428736859583269,-1.2036496395075613,-25.69184035353561,-2.698046391994343,0.4556849282132953,42.494451413065256,20.253572293236196,28.13926136175386,-4.046214799502323,-14.715632312368658,-31.277319271040746,9.731273003265606,-7.300830978550143,1.6837423742176822
26.527837,-90.68889062363738,10.441194294862393,1.6313083842247793,-1.484816846334891,-15.000676276568239,-13.11086705363229,2.7167530786677094,-1.107788589862244,-25.476820535350015,-2.4938158856483237,-0.7979871787450228,41.43885994854189,19.361003504602035,27.99334314093895,-5.455167908237707,-15.038229815756935,-31.640875216183773,12.150124495526946,-9.448395891998484,0.7038079011304194
26.557034,-91.62475163081155,10.818425228011536,0.08586947139242376,0.3658115072471634,-16.87897775943146,-13.091644116910674,2.851511605227049,-1.4582357561047474,-25.522404393649882,-2.287292518259596,0.8415778625114246,39.09254596348884,19.420563223731275,29.513680779255747,-6.7301835958583025,-13.223786815020102,-31.882642047698813,14.324499643914317,-11.685069878655003,-1.920910393195757
26.585477,-90.10938686129234,12.914132017199194,2.741771427074248,-1.683762268942526,-15.334932437455596,-13.026562250129937,3.0430545626067445,-1.4935775629667212,-25.771779144579316,-2.4794267183155574,0.6407965454227146,40.16390478131504,20.2625616442673,28.96321313594677,-5.294538051125956,-11.167368848352693,-34.10650628718803,11.306967191902343,-12.707027088824162,0.20413173007107918
26.613892,-91.4842023576357,12.45669200831318,1.1620901322616917,-0.7858805282439676,-16.258329798579094,-13.818140997300715,3.0942691384249854,-1.4042528450258787,-25.63875372926995,-3.1101092110625816,-0.7726488269456604,42.433668710805684,19.219489366432445,29.44730565818079,-4.124663634511828,-13.171244370369175,-31.78422989255838,13.1191417748339,-11.24258874873004,-0.5394066728781958
26.641562,-93.59866020987566,9.877937620406378,1.9292438289417164,-0.9465595840480042,-14.846562064416318,-11.940541531810936,3.2667637153736386,-1.4504389232390602,-25.52475634107717,-2.3864265885297775,0.990916127070837,42.39100194174385,21.403086862939446,29.811283962818294,-6.437929277213601,-16.240083805333434,-34.72387144874885,13.33091300317208,-11.805812061465689,-0.8199879432432684
26.671475,-95.36597106505857,10.943005677405157,-1.1715738112358667,-1.5318912449939996,-16.42358026261234,-12.327834215041886,3.5095535707892758,-1.525900220246743,-25.507867838011933,-2.607057721132642,2.8936720039605524,42.215068615941405,20.47427116228668,29.472337870604864,-6.332703151299811,-13.998004164049794,-35.89389984055866,10.964220095223913,-12.12564293215563,0.5695829980444521
26.710566,-92.88646284467808,11.121107670054691,-4.011830530386742,0.4582877528275265,-15.87269875961355,-11.934517138257311,3.7102042967619386,-1.221335058811239,-25.397863911127143,-2.275062161442101,0.480456675037785,41.437803719183464,18.62443454293451,28.94030580589525,-4.604455168992953,-15.090004180450848,-37.54121927414058,10.93430788222857,-12.584477191893903,-0.271875186269651
26.738937,-91.11476795716482,10.68363138508358,-3.8664250820055304,-0.5237344966112235,-15.082060932153276,-11.426663034705244,3.694688236378543,-1.3878613188642017,-25.605640174170905,-2.233980956780916,0.49861847839787377,41.70681392238275,19.816141576833548,27.444075060368192,-4.849200993733218,-16.650872159541173,-35.84545362377475,9.421691344359258,-11.22502917186917,-0.21724528881506613
26.767238,-93.53605587116975,13.497696041213835,-4.558298409948092,0.2616647439615031,-15.740626429047888,-12.56482380400957,3.6780196298079018,-1.3828835253640068,-25.315902269867077,-2.535840012702559,0.2041498427398228,41.54978856553605,19.528213404637835,29.449369162674298,-5.6441887331747225,-13.558053026896205,-35.5867657689153,10.347593967944633,-10.402069172787359,-0.7751938651689899
26.795709,-93.57734658554565,15.810817747965544,-4.24206023814186,0.5712056930966347,-15.468747662038844,-11.823167006802537,3.705502296494511,-1.6856084905665505,-25.294790199570283,-2.389123346212619,1.5682991138610458,42.394311905893794,20.319276523245495,29.50503554484307,-4.867952232644661,-16.645048654211738,-37.02265399763105,11.483245450589118,-8.621836104842732,-2.960034717662471
26.826049,-90.90396751208984,17.961029767915072,-7.107026060598274,-0.4215942376973613,-15.817111328194338,-12.240277390965716,3.850715229563244,-1.3584673520774677,-25.084891346744104,-2.4276775042024,1.3858981397589405,41.01108234547686,20.13910934579213,28.855809149382274,-5.492645200084738,-19.731274603082976,-35.453720378534165,9.592423763846096,-9.655701030252317,-3.5900916754165015
26.865931,-90.9274388657003,18.20461851937249,-9.405262255535478,-0.7201962059348544,-15.922054429406229,-12.272802902134321,3.8294802367317806,-1.5135729396656392,-25.080181682127833,-2.371466137959975,0.8925344325854996,41.96246563690152,19.992891247007115,29.075965810372754,-5.259372508583432,-21.914386689395155,-33.9827337255763,6.980692992310769,-11.594270085738785,-1.7307970704745197
26.894043,-89.60625462692795,18.277864265434186,-10.935105385720892,1.3256215697113614,-15.38498237195138,-11.736677241013272,3.947677160133602,-1.4787083936874967,-24.56592678036892,-2.3879465270369113,1.1259077656046952,41.791356196253446,20.295550684711827,29.34608821918484,-4.549603375087573,-20.83431982995318,-36.47331486192604,5.069784642260624,-14.62046180116464,-4.1763730476156695
26.920703,-90.4594204700162,18.362502952253983,-9.245843850047681,1.7211637700026823,-15.071299856360845,-11.402311031177566,3.9471056444766757,-1.5241861429724353,-24.86514662009548,-2.294091922531718,3.360601743624357,42.23348812115935,20.65060078960791,29.655167597926997,-4.208425919658896,-22.580750090054195,-36.356985218321455,2.6965677417724776,-11.717852293366896,-3.938435976119828
26.954446,-88.92670474507915,20.292467608201484,-9.24659019453894,0.3760650578486069,-15.78595446799276,-12.460088943118366,3.9822002878515517,-1.8194750729225393,-24.694196445469743,-2.4029985739566375,1.7263224912483304,42.37861290973428,19.872070904714345,30.174344696557025,-1.419524969944319,-21.034321340666096,-36.164597951558626,3.3057138838376634,-11.400809745972337,-1.2847412499300648
26.980281,-85.92356067427164,20.514698773143564,-11.18953432068827,-0.46301281440263675,-15.155209694690164,-12.264113556006519,4.038707267640109,-1.584324373934732,-24.51970435636588,-2.3102106876744983,1.577764348143636,40.99588229393508,19.8560870064838,29.76516703057278,1.0626730710664962,-19.934943713849197,-37.01031409105922,4.96249836822009,-9.599147717778685,-0.6670003517645029
27.006743,-86.71258822826815,18.77011609962882,-9.847598148092766,0.17979244084241386,-14.937691320954725,-12.138191457273114,4.036921084113463,-1.5284378037774888,-24.943003196691667,-2.2132150692975956,0.14648749093970295,42.17247936540042,18.720337760735063,29.61277934812622,1.3641366674501016,-20.259092511933332,-38.29890607754816,5.61933243641717,-12.336367790085427,-3.01952321926857
27.035018,-89.45693959914848,18.506515181824426,-10.060476755499204,1.9233890089078443,-14.803120349995813,-11.735964258484762,4.04806971905189,-1.6339020383677667,-24.99274798731369,-1.9528640209767323,1.7038986472680806,41.69623317123239,19.826496596443903,29.865591452919798,1.8483161033214293,-20.03991287502262,-40.996386842869335,3.8864599828068567,-9.457738000377695,-4.930367477972888
27.061624,-87.02500965977548,21.020280726879133,-9.833598758494988,-0.44007426821047724,-15.014565785569877,-12.222353344975614,4.049820846279438,-1.7185793527073074,-24.707889790252,-2.4356345129834125,1.2098513949215821,42.2585535613551,20.68664458734141,29.492876560046934,0.11914603160740841,-21.792438719184247,-41.7368893545404,4.287104309063886,-10.298086733250228,-4.964717409686125
27.089979,-85.4349142989252,19.436173561149996,-10.882360701699415,-0.5160653927759584,-14.92854982777461,-11.575152252207896,4.105209262033799,-1.6724527420596054,-24.985875810843613,-2.1757557795817037,1.3832140135378679,41.57685632834824,20.376842470831896,30.358491642010655,1.7103931152162715,-22.066632975160505,-43.35844336781424,5.092000785816154,-7.727272705111893,-7.8284203782905575
27.124587,-88.4910886033829,16.78455260114535,-9.683271556726407,0.10231089055521737,-15.676067707682158,-11.586458114604657,4.1503447579531265,-1.7007035213410056,-24.98108312345835,-2.1862515309061727,1.0647661016332306,41.815274160339925,20.402150375248223,29.877538424137832,2.4028528219103427,-21.964002888923112,-42.38628372204685,2.1873989816010657,-8.106926744653704,-8.402382876305381
27.151868,-87.63882730163365,19.349144045553423,-7.454759118415453,0.1321573396932458,-15.286567616569139,-11.68691927127104,4.125374115244638,-1.7497193320252138,-24.84925022966414,-2.368150997558947,1.302760013519577,41.72881379671962,21.313318537266333,29.795014120331988,1.2999540043009459,-24.72807323952009,-42.97474543872542,4.921601514081547,-7.489994091046867,-6.806263033535936
27.181614,-90.4490153328315,21.82903002040445,-9.70617788312061,-0.35509915715258394,-15.263089202124087,-11.364695589803315,4.17005592138258,-1.837954026991647,-24.80785422962307,-1.761157429659355,1.4819079725874038,42.05509289075104,19.25142656897944,29.584190237487245,0.9624022651387321,-26.497276165861763,-42.03982406689886,5.524051117902829,-8.444971459687974,-6.998780411332318
27.211946,-87.68856957660358,19.524805145847832,-8.794988718409448,-0.12888811056862343,-14.898458821033447,-11.271812659510957,4.165203363998498,-1.8628257657300178,-24.525990292262716,-1.9917668180349424,2.0404007007337484,41.64064793434496,19.925273080264365,30.1143811638826,-1.2299089790572126,-26.930361293925102,-42.847763068217716,4.3112942604846465,-5.617222983071224,-6.955045824715625
27.240525,-90.41424620593754,17.649066233174462,-8.61349473129472,0.8501435279191805,-15.769954290186508,-12.162081293638876,4.187708182225865,-1.6879868907229667,-24.990674793345555,-2.3884133268823016,1.280444314096564,42.59116201556486,19.928627616151655,29.80992396508357,1.2269447883401354,-26.045863172025143,-44.516661903844,1.9914585405629883,-4.346214832046473,-7.051443979405296
27.27173,-89.24312788193699,15.269128161664694,-7.753751723709139,-0.39509942637742623,-14.121269398413878,-11.484906329536809,4.190334564271732,-1.7396135925757559,-24.6074650465273,-2.2563268553563867,1.2716349804898694,42.55420006291389,19.57995249902102,30.16697365425987,2.0257756728585923,-23.42096887451615,-41.79657697332369,4.385469949043524,-4.392410700133509,-5.64997641533569
27.299176,-91.34638604871424,13.531012420450054,-9.190553482631822,0.22351972722736038,-14.679716339090431,-11.86906974300688,4.230912218963875,-1.6262147471897577,-24.72335068129152,-2.2072272013295393,1.3598200112826324,41.5756628690977,20.495957959374078,30.287713858317804,1.661231880466124,-20.714137412213283,-41.338788974726484,7.192582535098109,-6.1024462664695145,-3.687137023841753
27.329161,-89.76947527247601,13.508446041622332,-9.093641769527064,0.9254335984117401,-15.279384883629437,-11.499157782577598,4.242591475820394,-1.805393481840856,-24.655911198454046,-2.1441557708989776,1.312842842328642,42.08408778163893,21.10145039284394,31.06706105657894,0.9602353077569837,-20.775944339763857,-41.17875064902602,9.575708794268149,-4.254654293215053,-2.471710823789964
27.358956,-90.89374041861122,13.120808341527116,-8.130627560468135,1.5907992675745564,-15.729205375276473,-11.293173016591005,4.238713728462811,-1.6472432243776303,-24.71510116373937,-2.243307559723405,1.2081120731167327,41.8065936438338,20.48389382229778,29.483197368526042,1.3341360317334796,-20.158216160269067,-43.70442749471953,9.589844171730247,-3.9792113096502293,-2.4857483236858062
27.387456,-91.088073798561,14.506915120371943,-10.315639991481175,1.576257964081549,-14.768515870397794,-11.341169305918296,4.2772771085148555,-1.6382326055970828,-24.30966132049518,-2.2682662520029733,1.7530842259365436,41.79897021120312,19.93927108514915,29.934461423967345,2.1478964567508263,-20.977079530895306,-42.87482636263873,8.546617624777065,-1.6458483940214317,-4.8228418750052855
27.415972,-88.64362672902132,12.60545630306107,-8.168825847303612,0.4906853585690114,-13.990767455478146,-11.570998122988378,4.253470126958675,-1.67736204288665,-24.720075146628943,-2.141653005363634,1.483144597849299,42.21196323834029,20.286728326945994,29.771272918532887,0.6829676592963346,-21.230264939457157,-43.83055404779994,9.964936941644595,-4.458051168159606,-3.0994505479142753
27.44594,-85.928339050827,11.172846936578726,-8.14667458189251,-0.34700396251497545,-15.018471303713298,-11.467689487198038,4.27673272620034,-1.6346273219824263,-24.497301523815963,-2.074608117819912,0.748105757272134,42.29107835416275,19.29409996923221,29.235576893436836,1.374663651696034,-20.747920637841304,-43.774057040992155,10.381359461567804,-4.75548997609798,-4.492069805896955
27.472915,-82.85758673675305,11.1931815869371,-5.9656474340650405,2.1708616588528984,-14.571695477172787,-11.60582357362683,4.299238840784344,-1.649621819463047,-24.733752824971162,-1.3758486451228467,1.1552278643827338,41.779702402917565,20.662502053227644,29.028956794610533,1.4265056993370049,-20.97897211150805,-41.774319755502816,10.132662948757783,-5.656554394484345,-1.6544066363491687
27.505763,-81.07646602819227,13.08368543682241,-9.0195566144971,2.178332350607582,-14.2031036705326,-11.413244399772699,4.303766629947523,-1.6081154732392704,-24.42838685006069,-1.9731466251262966,1.5560733623371577,41.82620598035382,20.77356595013638,29.038073288923087,1.2474983229251193,-18.94170922249283,-44.10508176837757,10.61803751160712,-4.868987012477128,-1.4491052943754366
27.534019,-79.45683515308114,14.353401148619646,-9.541529391378107,1.4031290587258458,-14.495027723523418,-11.389774336366502,4.355356958352192,-1.5232295951314765,-24.476720625911973,-2.0901014436892407,1.6461614645471982,41.803045136483185,20.116442472743458,29.395578155262626,1.8029687546759248,-16.70280715842673,-42.87954357168649,10.46801186033456,-5.335653600486048,0.27005201068412077
27.562036,-81.51762055526049,14.501004390698892,-8.179815775860003,1.18468860242122,-14.54903801738185,-11.182816481638799,4.338636876241779,-1.620347539996796,-24.072168574718646,-1.6746839622213257,1.0863432169387237,41.71119205471998,20.129756305542163,28.83372687837657,2.3874194869168983,-14.48568923202576,-42.48199952489334,10.308408187351205,-6.455582334218007,1.7319299088949356
27.593268,-82.0030363836462,14.127269579023658,-6.020148771725512,0.13739459028117892,-14.126223927179332,-11.282780614141352,4.343228025709101,-1.6771511023145134,-24.208154628077878,-1.9828918700977303,1.1105404311409408,42.58456707165383,20.495057847557504,29.43938947828528,0.10074124259166499,-13.467182031986699,-41.0062633166437,9.457945409038114,-7.229149080938409,3.063735314982683
27.620424,-82.73868320023264,12.408009873578944,-8.137138389074849,2.89031986606532,-14.179033585714963,-11.346740984703823,4.350115185336856,-1.6444370669376434,-24.06870415617756,-2.017277436928595,1.84023854135833,41.584705535459584,20.25882872794223,29.910122610950687,1.7336838228914817,-14.952541130379142,-42.030258961494994,9.891566432875118,-9.761245253525935,3.517637972133111
27.651185,-84.63442178480643,12.901928040410994,-8.494938510087403,1.2519197987330901,-14.256968565946904,-11.32324819893735,4.381902270034669,-1.6531471861204166,-23.915828604070143,-2.0032170361315944,1.3070672123571536,42.49499069393935,20.817154950246348,29.303827327453398,0.060902774419164696,-14.11520428117543,-40.77294005280746,10.733799501214328,-7.872128151449392,1.8622213929136082
27.680411,-82.80726995256889,16.025099678771063,-7.743779177312863,0.25562491466955556,-14.423007728263311,-11.41970153960412,4.3929133334252075,-1.7022045230097889,-23.734265989645955,-1.9000276229105955,1.3250839279124373,42.28339957070498,20.604788266732367,29.39122989016643,-1.0127959592658695,-13.082428738880457,-42.65064044775583,12.585732702835406,-6.93725189480569,3.3532199950296215
27.709003,-85.79771464003089,18.382914753723362,-8.16102701118283,2.0643781787517317,-14.434056273125602,-11.294816279605495,4.392870587309582,-1.6853605238998908,-24.0264178399569,-1.8040316233404854,1.616677444988396,41.8663516220861,19.93167418326282,29.669705133171085,1.9514497419890586,-14.235351374664816,-41.77181468548237,11.83744655207308,-9.135326759941265,4.181585669724569
27.737605,-87.32157132089513,20.595899048229782,-9.38289832782974,0.7752859341579548,-14.32823386382292,-11.369936616905004,4.4055719080719005,-1.7111174845724546,-24.168771075020288,-1.7000500375375824,1.6667030401682037,42.07387146368991,20.347156097608885,29.715134872050697,2.08422054003361,-12.74886694894609,-42.83147047380494,9.527102001572082,-6.764894467839411,5.393026087874234
27.766855,-88.19078322270617,19.514227134193597,-8.017390665061463,2.2463920211981523,-14.396963710014226,-11.076720325808312,4.3976984147144655,-1.670430985032546,-23.83357110763001,-1.5673355266633653,1.2829277728951356,42.40284912929645,20.36719299095937,29.723089204040487,1.9699476150427788,-14.31294025485057,-42.64835682695466,6.491275526873025,-4.8067807779550025,5.351978204254632
27.796946,-90.68919712406237,20.431248785136887,-9.15978767122346,1.69100509065284,-13.760193523770392,-11.183960040705275,4.417867285982137,-1.6006695090917311,-23.921471019442205,-1.6917362638865667,1.3183098463785634,42.64432664852109,20.123965372701008,30.73036894510045,2.0617017355040725,-14.296693342405616,-42.90704926396121,4.153729406362688,-2.434595105614501,4.071333415053837
27.826781,-89.10054879588473,19.97671366819148,-6.754294528015631,1.44620920039405,-14.50630280866164,-11.148761219867174,4.400938050085112,-1.7239736672690007,-23.964048161689476,-1.7138901836543912,1.4319262463406015,42.82501652265347,20.58726344025428,30.131531180198397,1.0773161925350523,-14.836612481573782,-42.262965857517855,5.551314675302531,-4.502833718403494,1.7832781185597097
27.854662,-87.46107750119816,18.382019619609345,-8.101372653639952,0.09911178398017295,-14.456820874136412,-11.187766286496679,4.398012115528573,-1.749940778929933,-24.18477672007961,-1.633112324171354,1.7104045471801794,42.43243854034397,20.803446206563443,28.69946843409027,1.762136601064581,-14.168637939022005,-43.34812830902647,5.300500126721304,-4.587260453275533,0.42505566812334417
27.883181,-89.70063202566577,20.108214523722236,-8.672752841923158,0.9983665697604786,-14.211361119784241,-11.335012644776151,4.409218793455835,-1.6672153507918615,-24.36324133088016,-1.3902081774764115,1.2561729883063024,42.6356764557198,20.752036107206955,29.832225807393986,2.3632757576131866,-14.569580138850746,-40.76492417456686,3.392773129884208,-3.6674673449055826,-2.568011150598581
27.914127,-88.47774534215564,18.768888480471475,-7.6886803474909815,0.9145439904576461,-14.432363271778666,-11.265950506619067,4.391438479595451,-1.7982323539939151,-24.102174410225793,-1.2531776753946524,1.9068319778189615,42.416229020640856,21.14934713046614,29.775987995465954,2.12356406991727,-14.794253214989201,-39.33333309712844,6.47213623498178,-4.775947335125924,-4.271162280786257
27.940566,-91.41575108103706,20.90162900776124,-8.052362303140034,1.0824370765326865,-14.595439074531589,-11.25075517567965,4.378334485439586,-1.7771501267638685,-23.937548880402904,-1.806662994534983,1.7023081020588704,41.648478943815306,20.16658747972553,32.63420671788892,2.59531092825603,-12.929520504290148,-38.54035897182079,5.877321304091183,-2.5533506734897085,-7.11097366320872
27.970818,-89.07813096845781,18.532356575132116,-8.838802672503505,0.4409079150032251,-14.568219024119692,-11.205042672531018,4.395323387613744,-1.7140574628569356,-23.719354826709594,-1.7459149388896469,0.7157941006459473,43.08372638372146,21.091785709077982,31.29371400080097,3.2567860223452545,-15.295164452141535,-41.618201032503165,4.969661002340628,0.15536704087713488,-8.049708321358729
28.000863,-90.80177720573717,19.780794468834884,-8.571277366590508,1.7231734247894301,-14.492312388693582,-11.360767756942519,4.351603051311141,-1.6949716573630802,-24.357323887966267,-1.4826962171380536,0.9797859981434796,42.34957031936277,22.76912639835711,29.82176256594093,1.742223059763585,-14.334534219261165,-41.98417334444936,6.891645714372224,2.1519395921414115,-10.909373871055735
28.029078,-89.82517239493133,20.514278296492755,-8.089326577448293,1.2111990848784526,-14.36919271705665,-11.536893735728086,4.358140342995491,-1.6955814166171017,-24.193644672016728,-0.8323155266916423,1.247111781741741,42.58899204377266,19.69144344216737,28.986011963596084,1.887305670363016,-14.051034995036522,-42.235205948604325,7.03288194963451,4.0647971968837044,-9.347911042314
28.057842,-90.39295014197504,19.074383659941844,-9.235670761467727,1.3348692410677678,-14.18077993510983,-11.501408499262757,4.352690930214871,-1.7798617448336356,-24.469243084095936,-1.731587854080908,2.539201146087591,42.01148938086396,21.30381470483029,30.43008135565583,2.075162527578885,-14.557807653352867,-41.935469473261534,7.788221240983728,4.76665919131838,-9.321556273828651
28.087115,-89.70059309115385,19.683096129892057,-8.192276485064431,1.1936406914429765,-14.480079994932522,-11.447008758202442,4.3398389970408555,-1.6808727353802693,-24.665346021578944,-1.8445013420111847,1.7416646408915768,44.85008050850766,19.497668243966032,31.138783605596196,2.4742710284250204,-12.058930494123791,-38.97384807049052,9.178209815347145,2.1389494713268418,-8.267604370778315
28.117432,-90.85037006405163,21.613071428556687,-8.37794185916341,1.4120346197819742,-14.253411968794085,-11.402750737334074,4.339308424619728,-1.6185901466199728,-24.713911933680798,-2.4392600046583692,0.7432849100658534,42.21952788669821,18.73908946393712,30.01984241654964,2.787562168891065,-13.144818717483615,-39.261099076912075,11.940937260193516,2.4246372040804394,-9.99927138357825
28.147386,-91.05880692729741,18.924126138942007,-7.732558024543715,0.8901797921102239,-14.220412593695505,-11.214238218138902,4.331278031555852,-1.7939677632778412,-24.83402904192985,-0.9357255420693584,1.0804992609247603,42.78033677938823,16.62058552847533,29.98703569093396,4.343570289618547,-13.082024154049352,-38.09353464497846,14.586520367118014,1.7047880089543883,-10.38828432581852
28.176063,-93.45178037602162,19.69011457572094,-8.590733472428285,0.9943875824037653,-14.34969645263191,-11.3516187241057,4.304282948908753,-1.6492979679374753,-25.140754585541274,-1.3929660433940743,-0.34098798462326335,43.37061999058311,19.253119687356318,31.196886010562885,7.0612731928325845,-10.790269207211846,-40.08111511164637,15.008249374342974,-0.23206301315101002,-9.676706263335488
28.204558,-94.64729988727541,19.641200166998086,-8.427976573982939,1.0672306530164757,-14.390626570790305,-11.295136673953344,4.30930103485298,-1.7102011412073674,-24.827209627677,-2.2485515778995424,0.3738653524067223,45.173707085808054,21.959596103010064,32.515074881977114,5.088064983160859,-12.737238053894169,-42.329750795109994,15.326020187624286,1.5709461260629245,-10.467632726333287
28.234789,-96.34296575297003,19.7179707070043,-7.9058596797263725,0.6178683453141925,-14.965344777016718,-11.32644799940995,4.275335168867544,-1.712782189060524,-25.306070235814474,0.3394596536996852,-0.613950980421133,46.22681491931897,18.942862600870587,30.696340968210876,4.21546273074622,-12.79148754636126,-40.659589508987494,12.75950588528894,-0.526968981193159,-11.619058753230805
28.262102,-95.64305762943215,20.598010548621495,-8.805442652489145,1.3964898679220177,-14.428071067143453,-11.388043858794218,4.274434675162736,-1.8300853948145261,-25.127063005128107,-0.32427613722291565,-1.7075237371557876,48.87172293172826,16.771260307448234,32.421033068656996,7.211251299953837,-11.222249871442731,-43.23307870110255,13.107089918463512,-0.6420167428600101,-9.291754176124329
28.294536,-97.18224609213195,19.459425447990313,-8.2960035577152,0.9773658286323698,-14.297730735067901,-11.320865138622633,4.256926215854202,-1.6902830712113297,-25.177004468368782,1.6436690494151829,-0.5734403156027548,48.19961526087293,17.296746347603268,30.522805447094555,9.589627038140971,-12.023839466244198,-40.14675452339106,11.452954468912408,-2.1136581895025905,-8.349621050092917
28.323034,-94.53537779844494,21.432077440812538,-9.369904863286694,0.46719415206404946,-14.501597490743917,-11.413951368684096,4.241023123354962,-1.7433421508952391,-25.24957554577617,1.1994133121295127,-1.8680739228895624,45.436552846910885,16.260627896994627,27.93132879154739,9.724443942153622,-10.60981714860412,-41.41591165008021,13.997854760023165,-1.844818570841544,-9.74540893943447
28.351461,-95.92380589499848,20.581158460948185,-7.946101986821747,0.9722525336733798,-14.64330001841214,-11.535053861720938,4.22287986950699,-1.7372455443875525,-25.414565998651103,1.1273557080562495,0.8581929187942079,46.13250275704205,17.278714598343605,27.779865970193278,10.59945181495536,-9.670856370511048,-39.921263805404124,15.77327124973398,-4.378765956554573,-12.42860591065244
28.382752,-96.7152165993538,20.033216941387135,-7.728908149179409,0.7376085523175777,-14.683856736618383,-11.56791997381745,4.204112824416834,-1.6010470895124782,-25.657637207952995,1.6317742705554195,-1.2335408821509142,47.10642347307539,20.116539671046123,28.632159504957556,9.766923093904314,-7.424604988712169,-40.1277553032932,13.252781265508105,-2.113145411341109,-10.607590848614217
28.410062,-96.05135861428991,20.885240642041875,-8.395043216586396,1.1864302723523503,-14.668679529894959,-11.323728174060067,4.19365819462006,-1.7469995338581474,-25.550488117313833,-0.1342771359120315,-0.3947949890150732,45.46638487681439,23.105713258980142,31.494079012085724,9.253140588189211,-5.2979919076448985,-38.01938747229015,14.910361997420488,0.2002693971432195,-10.41385888728074
28.439942,-98.39635882142439,19.065165277641118,-8.56085780929181,1.7153450293460304,-14.701707464936145,-11.559915694687787,4.179159474794308,-1.67405859242895,-25.1746439206378,-1.5187326017708165,-2.5618350330566018,46.01313566977885,23.906964878425644,34.13613337559521,9.359834680273293,-5.45159065199022,-38.81371418192356,11.809687737007,-1.496064982853626,-11.428053721434152
28.469154,-96.33325983420342,20.264749368697156,-8.619190772430478,1.18734197221506,-14.415587863258708,-11.756175197590876,4.199199911565315,-1.7186837771054613,-25.347725600692744,1.3732163870015068,-3.216191872265674,44.18234447015842,22.72064570905709,33.11971525075036,10.515077782932982,-4.701456811422076,-39.725384482897404,9.416545701220858,0.476372636349336,-8.461631404646923
28.497518,-95.75033400689523,20.030696298827575,-8.44182165085162,1.0783813884395403,-14.461148338794663,-11.388743588537409,4.153038923090614,-1.6600570175912674,-24.943822571197224,1.1522084470853737,-1.5354558833552243,45.48660479682879,24.477620440060647,33.46915677365275,10.296959729656534,-5.2116034236672295,-40.21361218789546,7.500746662231554,-0.8628955668286029,-10.782914969208466
28.525989,-96.51238048482811,19.758613078893756,-7.814740658429508,0.3118567568123555,-14.786227598465338,-11.30129571738999,4.161446743722582,-1.7346500273694854,-25.372155852633092,1.0277470990658204,0.7500331740108528,44.46898896851842,22.739907497807998,32.70391365139323,9.729071823862338,-4.516900747660556,-41.707466864645745,6.651237006276961,-2.0169595355893306,-11.213645134004235
28.556534,-94.96861031492251,17.68789675202581,-7.780787569244253,1.1787774386976633,-14.426185987557908,-11.592452895838214,4.1645026039035145,-1.5466749332725793,-25.275642353691236,1.6431779420421777,3.7476237802692722,45.540013146760735,24.003269332355035,33.786818251043435,10.519968399583005,-4.353855827536246,-41.19333087806213,6.110678873000575,-2.2156990182889325,-9.772009351043657
28.58355,-92.30578252161718,20.676135527243968,-7.7434363541240625,1.4384116582988828,-14.735169483798547,-11.33310928517411,4.0873180601743675,-1.6970406575417705,-25.602699782647765,2.595672043310431,4.882835729546577,44.87814881352196,23.246329239884307,35.72310172067039,10.344038150801325,-4.664680338775574,-40.44945237787441,7.796321518504529,-3.656546622722621,-9.011503581736678
28.613185,-90.60485316709246,19.76297022615085,-8.543816484614046,2.011411147949831,-14.778034061512136,-11.67604586339638,4.137918718317929,-1.7277772273204433,-25.50744485864478,1.0876045668587784,4.444173731884821,45.32561655081207,23.37546110273894,33.03019725358088,10.578223714895204,-4.897400857129122,-40.57821589666044,8.811736236621343,-3.3171205497337426,-11.276044736405849
28.641727,-90.26490322304218,20.45266123698256,-8.297644830193335,0.8623183513143616,-14.474331276800395,-11.639307118812141,4.0896943666103045,-1.781932713297433,-25.581381642906855,1.1964546051734968,4.967844144570772,45.613902940542395,23.200440691837986,32.59438026572653,10.563070844152826,-5.163271166310343,-40.5553359926698,10.093310804405503,-1.8596298676390555,-13.09787245715477
28.668759,-90.14380355122545,20.124551202348954,-8.523838768626788,0.7401795563510692,-14.760956222932823,-11.650467229028296,4.1096493635701785,-1.4628903640589423,-25.398821753752763,1.6335728763847839,4.848198912089465,45.45373170737226,22.42624191522278,31.682425844583886,11.292126625109885,-4.772040080556201,-40.45645082072012,7.106305884733376,-1.1713178234195982,-12.78134934422832
28.695839,-91.72915053265166,20.05901920489341,-8.654217714993312,1.1502934548428094,-15.056135293549286,-11.612001052145452,4.042386749788024,-1.4902829245296685,-25.158453966652495,3.189442255073946,3.781543521840118,44.74427416710342,23.219466109956397,32.75729655825617,11.274735019222382,-4.969271138120182,-38.896710350575944,6.663352732700092,-3.1983697731992486,-11.433070958201055
28.726785,-92.55851757470643,19.881124955180407,-10.6201269783136,0.8744833073397388,-14.788320710511686,-11.774290818446,4.044369328776903,-1.6421701436818776,-25.42757899084583,0.369836281080495,4.4664655022554705,44.607022356032246,23.53227522441601,33.43467025922064,9.918195666322983,-6.04858328019408,-41.37511643908255,8.516230227874185,-3.254220787888493,-11.058865273833753
28.754604,-89.80518707089689,19.414820160590946,-8.550294892004077,1.5870954191699442,-14.569927488827142,-11.622650230946274,3.9718019645377116,-1.403114387155826,-25.771096768375916,0.6949371525425352,6.0325652172167334,45.17305243960398,22.63030595339624,31.436267255543026,10.760543835910232,-6.5328852901082115,-39.60955336794509,7.741233369058491,-5.117477033393579,-9.732731755948462
28.783101,-87.20967612559274,20.597559128277293,-8.796469947683669,1.161044412329254,-14.409749913296938,-11.636430575255178,4.063926650714379,-1.4389660495889856,-25.451187931153232,1.209599999452305,2.985367347616869,45.07242228866242,23.61974484660034,28.819505804779602,10.710562373509402,-5.2278916384322605,-40.07195645964577,7.906760415833466,-2.352240117441578,-9.214002381102556
28.80994,-90.12976402367646,18.130305148001497,-7.581754390397247,0.2162092558604135,-14.8235087195451,-11.613209193790716,4.073970152762332,-1.5158657563918438,-25.426651659664778,1.2902174302276141,4.180477109353548,44.90641908616739,23.98946718873768,30.699736179227546,10.984126388980897,-5.322787645926085,-41.87410246203608,6.879503537934061,-1.299787209638786,-7.36886798670852
28.841592,-90.60298615572903,19.930670549124528,-7.908454275721929,0.8832636149336507,-14.808731692712382,-11.666698980205725,3.856230087339299,-1.3941492237911879,-25.267647221645426,2.2181080219761298,4.41255451595476,45.210088609802305,26.378273012811988,32.76317531574778,10.70579971313509,-5.457210318936509,-40.094716237696545,6.049087119397436,-3.3322960794889065,-10.412960284609099
28.870519,-90.79868998718653,18.08907674290692,-8.232244046245507,0.6929996621259142,-15.13518985900218,-11.460798037768184,3.8698466018510804,-1.4598643760849397,-25.613402970815997,1.3932677584285076,4.635739582544556,45.974642730278795,23.466322140983124,31.52047570274063,10.635317743094054,-5.339780050628214,-39.47431532222026,6.524224628140313,-1.649269934559497,-7.9565663501518085
28.897846,-91.13825543861833,20.591439477097005,-8.52160157095794,0.3084250888644843,-14.64288842243554,-11.63043709656217,3.8064250413128415,-1.519115852392439,-25.506047386615297,0.9198824972808779,4.694067859650579,45.02887131503321,22.87883943550247,32.495810022253096,9.552404966729034,-4.687891325529819,-39.96163021391679,6.947819474883025,-3.509487702174372,-7.785042945493092
28.936606,-90.37809374184073,21.235630206700417,-7.835443233689045,1.260678147260046,-15.305681151688809,-12.059032826454647,3.5851498943332896,-1.410396841801475,-26.019454742931327,1.0961656625570413,4.205453373971576,44.97524771704865,23.47584565478771,32.53886107603117,10.876456671225567,-4.829134930339254,-39.88000268833419,7.70042326497973,-0.4563901425937656,-9.999139789139475
28.964658,-91.45564712284094,20.059940673908276,-8.668985348217936,1.2891387762512887,-15.478639358539665,-12.165784985647914,3.7006494143268434,-1.3341274322849397,-25.525116810362462,0.837478979545968,4.440205711309201,45.192130752694744,22.99949901899514,31.821251770616875,10.61682676218181,-5.866019516690759,-39.8086269659146,8.485128908624077,-2.6133451091294626,-10.710557685091517
28.993029,-89.8489582575564,20.342744970396588,-8.58410929383632,0.5782117386933051,-15.223469711942034,-11.85416206347179,3.641956661871274,-1.1616551984857475,-25.623790174537255,0.32228531370402624,4.5310956949373145,45.01281899551977,22.88158833492804,33.236498078126935,10.139474915980307,-5.738320442614502,-39.831842213251605,7.7228320243966095,-0.3027168399248972,-11.392353373959079
29.023802,-90.44590098948261,19.32206133313364,-8.870771318898298,1.1982960103016906,-14.93778018251957,-11.911696672214266,3.1995812022813825,-1.0359453982716822,-25.614397662213786,1.318389930008491,4.620207624012724,44.73583758021257,23.141359016549323,31.391252679837297,10.560805530533486,-5.141522328746653,-40.52091972059039,8.073076859306685,-1.0876407480908128,-9.463643792464005
29.050046,-89.89345719984652,20.56924869885209,-7.704088621917872,0.6801986061894875,-15.071404080885904,-11.822449027213114,3.2293061504529676,-1.2144224036070088,-25.39446548566572,1.3760392087943052,4.128729216287782,44.64580053375042,23.13038560558476,31.626016466283698,10.446487595384342,-5.181681681532388,-39.669975291116394,6.759439352337292,-1.6944433729786756,-7.064164181753261
29.080098,-90.89371447097705,20.44415870792839,-8.662424645494482,0.2952849139537104,-14.635614171509658,-11.885167111437266,2.7802136580192007,-1.1973225989875524,-25.90068917962638,1.1648228115310688,4.271560176734536,45.00650358370572,22.8499707393931,32.42476347000902,10.531096458745806,-5.725105466738329,-39.67225647008306,6.023762467118605,-2.6601821735658078,-8.907130450318116
29.110298,-90.04154571242114,20.135013110994922,-7.630577133173865,0.47789420723768145,-14.687754920491281,-12.391644784402457,2.4891218684267282,-1.0748645240262436,-25.718522345621597,1.2972739231363768,4.425726873341603,44.01942359125797,22.75930969681375,32.55064169320249,10.0558928394829,-4.857983857604472,-40.57510931685944,3.7143759424231697,-0.687237275733984,-10.400706959712018
29.138734,-91.83479107395544,19.92288207421154,-8.876788323383654,0.9624278333763534,-15.001612855262305,-12.117269594242325,2.117780789535347,-0.7588185050424764,-26.10975806377155,1.2885663853937421,3.9217409011309132,45.22072757921395,23.55240595439398,32.62187325278151,10.631813207412845,-6.017485380577131,-40.45820039739904,1.9334269652114036,2.4372895173452305,-13.348656667356304
29.167262,-90.35585852462883,20.09396678426616,-8.009807985480144,1.4358166507426178,-15.368962237697085,-12.206355799184472,2.0998467580480678,-0.9359324830114846,-26.16344228102214,1.2030991800704887,4.371387527716162,44.70346857747503,23.064609857465314,31.403332005613454,10.973282863614822,-5.987610370321722,-40.02105592806605,1.2340930317239498,3.467496851594551,-15.591442939379371
29.199037,-89.0860416535792,20.29907836749564,-9.512694391783572,-0.4933394676836708,-14.431146570941543,-12.117777480680525,1.6757862371764636,-0.6575962839140219,-26.068461357028276,1.210358609051206,4.076291042690789,45.63559513614216,22.73378812669464,32.293376822318415,10.372459349585977,-6.3071400198543985,-40.53501115705443,1.539755952740817,3.4767980607085622,-12.875445088468418
29.226593,-91.84227447398851,20.441997851592312,-8.764717122802686,1.9302053646489619,-14.741521519040491,-13.342024951631945,1.7385362026285334,-0.451400414407831,-26.16283119048194,1.3512702641755634,4.450724247820368,44.666501123458445,22.901026897350246,32.22498821671493,11.159441182158975,-6.244108349124665,-39.35082767853529,1.154197256987347,3.181225501788758,-10.42916273588948
29.258368,-94.31376440399272,19.817253637000498,-9.845274554417706,0.39443631098433396,-14.767913203082362,-12.207127447299747,1.5664192964740333,-0.2414514675841705,-26.236190080872277,1.1262684256226387,4.108982600552401,45.05178752873297,23.009750008523817,32.281750381461265,11.276477156860933,-5.321206904200758,-40.14059843385163,0.2789514553157458,3.192485697421972,-9.51987822792809
29.285867,-96.13841475044505,17.442523822212152,-8.207349475041505,0.41274830858325356,-14.737948497946478,-12.038850327710913,1.3110480006325305,-0.38384559737790036,-26.508530243316827,1.313903315921111,3.7080799812641203,45.01015390644796,23.107470145326463,32.20846760271166,10.268547836336944,-5.927521385645265,-39.490461743731046,0.8041191081518542,5.237125260555542,-10.523470510423698
29.31243,-96.3142943575202,18.820589741000184,-7.964353089802636,-0.25992991842747554,-15.029675605386842,-13.383168242664915,1.3254794791615692,-0.19158336316979993,-26.370041412116812,1.1076243339359708,4.0856344787437795,44.78749298420586,22.944759376449042,32.31572524469945,11.83633528780542,-5.550516327074123,-39.98086536577204,0.596318230754475,3.249760630166661,-8.83732849760079
29.339692,-96.57756544659526,20.12323322046947,-9.502115952996789,-0.5580274027903135,-14.94950333955547,-13.243275839931345,1.2771223309513329,-0.08837968099144088,-26.625648934380294,0.8811428371145631,3.912110375757171,45.05136114333345,23.187486076911682,32.34298673897182,9.49209166156774,-4.995640872397519,-40.09423335448177,1.5088438247132503,5.319310760281276,-9.148174314504207
29.366114,-97.64619078904819,19.913956680496383,-8.544311904704532,1.5730466568660362,-15.462476873502197,-13.348216844859374,1.3169914892472674,-0.29884367115165433,-26.556759371230235,1.2281176318888274,4.429898903546337,45.05899115812225,22.76304298245783,32.145569489616435,10.593289189016566,-4.940737557096809,-40.362506330466736,1.125117996553636,3.127594864071255,-7.96283057939168
29.39683,-96.45617471527018,17.65968388523768,-5.9835277193090395,0.13963139285341283,-16.40949461174081,-13.794189099143214,1.2165772255537017,0.03998549394097869,-26.607495157180786,0.9215623261110533,4.428707636173639,44.85592831050674,23.33112221140406,32.056443212393525,10.342769188945855,-5.223427605642343,-39.108313525665174,0.35332737479612014,3.6734025687470737,-10.569667664938228
29.42432,-99.18648821719692,20.469659518509815,-8.744994221555071,-0.8168160221867513,-16.541141732938616,-13.442412160334111,1.199375329323117,-0.05841905305471442,-26.5211761645698,0.961111531243948,4.0602330324504905,44.813495947208224,23.53307837369434,33.147778002307035,10.254161831000205,-5.4971924122591656,-39.3543164581656,1.5502974971749113,3.7140800571065395,-11.91707365333274
29.452385,-96.24075620967645,23.411476287297393,-9.11388440091326,0.9327603352362122,-16.173220334418765,-13.65632482385077,1.2199277908912134,0.0739789946518955,-26.56547413654238,1.3964416419895815,4.093044686243623,44.53538447836698,23.391308691666943,31.911918240554698,10.349760496321473,-4.69623421367773,-40.25670977456699,2.0709227568489443,4.612942313119796,-11.167653651419924
29.478982,-96.66674905514498,24.959750877487064,-7.521518136932517,3.7734811984372665,-15.491126995916204,-14.151856171252467,1.2451023906508398,0.19230080687903625,-26.489473264139484,0.7697663008124668,4.217274555625578,45.65420513563671,22.99023483039371,32.49651327950928,10.574418093845003,-5.111658965480128,-40.11855641094856,0.5617246141153062,4.646942995241578,-13.313845465724382
29.508974,-99.54411556987274,23.72212411962922,-8.76659374772891,6.7332740964076585,-17.156218532182304,-15.562558162542315,1.2059036254415456,0.16151588229286515,-26.379584048757238,0.9816317775102408,4.11800368701717,44.881305040282044,22.537825860842112,32.38575607882968,10.355533290783022,-5.37249284388127,-38.598126060208465,1.0299524920177026,4.6802532816042115,-11.672942643602255
29.534754,-102.1307695028866,24.31199193339245,-6.440359841856607,5.840442822142011,-15.460595212318738,-16.36089290302608,1.2025529927378384,0.03438820765835104,-26.55429166995588,0.9074470101054765,4.110126127076546,45.03858191914356,22.672939192186043,32.36173197068231,9.90532283029855,-5.276853286771524,-39.69509769342813,-1.6574480442652821,3.9160669400490318,-9.327299508980525
29.570532,-103.26862596058794,26.303953856009528,-6.945210564289379,2.876867903748031,-15.411135313831998,-14.506165675764784,1.1880020985125008,0.10737497030485035,-26.397327094032754,0.9639483532742454,4.023387385062577,45.22406366418045,22.973414153880135,32.247561144074965,10.596330936915926,-5.637260416924655,-38.62597502263588,0.5633704709393452,4.084468123981793,-8.166448878438402
29.598771,-104.61389494152938,23.91958320149268,-9.917723094061706,2.7883880240480545,-17.712436293108905,-14.000483538781562,1.1897309095182604,-0.01639110891884407,-26.480994405907218,1.1592615851407009,4.272722368617432,44.784903064995284,23.106877090968414,32.46716333043435,9.710042833959793,-5.550470849515118,-39.87041599180167,-0.013391076567198717,3.5988173250102613,-6.3463561714799255
29.625908,-103.35865195006465,22.574168624101745,-11.124652440056874,0.2786873470915836,-15.877678591330785,-13.691160663488429,1.1393265733861317,-0.024013001693214367,-26.664298302420324,0.7284930358616628,4.432810293164074,44.66562341250144,22.462178246474792,32.602415328033075,11.27353751369371,-5.294607902325858,-39.84845607846931,1.1591180674007378,3.253179004095986,-5.775790978803831
29.653001,-101.99094301985888,25.305806189329683,-8.882519037062764,-1.8969516471751093,-17.05270483699467,-14.051114276748514,1.1173108745190976,-0.02202487140341045,-26.58324820492447,0.9652310775767384,4.268183941693515,44.830169144322,23.070373002753655,32.14171213285558,9.825410281607994,-5.521666069534574,-39.78688076825166,0.9439521826630444,4.786721829043014,-4.740643477265955
29.679742,-103.8315518933327,25.306244380232283,-9.089477927671757,-1.9528385032544355,-17.00304919342096,-13.816878714286691,1.0912250845889193,0.15461919019271608,-26.555814640447224,1.0236531027398084,4.426531261554006,44.68394994269849,22.98648145144241,32.00199277366099,10.462021049265672,-5.6592600574605845,-40.215472828575635,0.8301993950781673,3.019701670329269,-5.141845364249289
29.707919,-104.49413537734615,27.01365441933976,-7.881363302360535,-0.27119833996177567,-16.842277712572336,-14.167735703128484,1.1183317344446868,-0.002868878015661908,-26.613739989580917,1.1491538554787726,4.305482505785141,44.824811470578375,22.855888016258028,32.16539430212808,10.447912408568394,-5.869203086113953,-39.89252374405745,-0.010542602334081965,5.556236113088302,-4.28309559931909
29.736801,-101.96466782238737,27.61576232843826,-9.802002556301828,0.8531322348259073,-16.342709612965947,-14.370259514872073,1.0786452549656949,0.22882669016254592,-26.64609129461577,0.9096271367623587,3.9837078029506903,44.712885768421195,22.761686374195797,32.66428951150396,10.817654199577916,-5.871690695537113,-39.97368734312833,0.02621663711131417,4.84049093850118,-6.731211181682071
29.768982,-103.91576529061433,26.326585149378232,-8.717828912318627,0.8799810697304795,-16.375837422717705,-13.97369263134089,1.1023876225048697,0.26725562885989035,-26.520915936356822,0.9281558656884876,3.6718821996004807,45.05956283309822,22.986890613958796,32.233928482059135,10.545375882690715,-5.753757191947568,-40.04409185015092,0.9729372965537711,4.841992566898089,-3.9402354190440265
29.796642,-104.49976633941421,24.802276435647787,-9.628941650894847,0.22866481085278847,-16.004679468601115,-14.533128849063745,1.0522103093551345,0.24157501796238587,-26.716884376561847,0.9411344080763299,3.8641623329012846,45.0170258688091,22.704753305447014,32.79145273199279,10.567613651563665,-5.737881276703207,-40.45957349988359,0.43786720159707154,4.212294289162646,-4.114412579030023
29.82481,-106.56976267947105,25.44970078125859,-9.261941540324163,-2.05482369601065,-16.49206972054713,-14.163396541772295,1.0647428428556682,0.4314161083863006,-26.608174399497408,0.815029963633208,4.0800239852493245,44.561129850421864,22.82484105113423,32.341061597510354,10.498259373900458,-5.689879773055105,-40.12557395454394,0.6983483884001864,2.5786152413212973,-4.59377964055343
29.852535,-106.96832632483395,24.488437368443158,-8.687792522028758,-0.6699121612497717,-16.732874278256972,-14.61583245456765,1.06138483140287,0.3140162928599319,-26.734575905485904,1.2719946974238503,4.021213264218214,44.62616403883464,22.65498350872857,32.25288201890775,10.496278660740693,-5.87087910688901,-39.628295850141185,1.041988289565598,3.48600915214728,-5.760533829749104
29.884016,-109.92641496842346,26.06845957188289,-8.71894946872194,2.0382229328421726,-17.114315594756825,-14.413196774584831,1.0529768392183039,0.42784834024594176,-26.813651705124634,0.9523177918717635,3.7776727252492828,44.79565675699643,23.1260571847685,32.17301574056531,10.300782096345882,-5.601175178341653,-39.23684655729324,-0.1834414337651783,3.4456765760188004,-4.91837889463098
29.916472,-109.92239349459919,25.220662357490507,-8.845469709141238,0.05245160811878618,-16.320888136794252,-14.241149524123815,1.0307360651075697,0.24767691258387597,-26.632087557148978,0.8578495011412622,4.044722457984453,44.992715345603074,22.501045896598686,31.981906443963286,9.940454349367858,-5.146207761134485,-39.96411133283104,1.4892259502680092,3.3476098329460684,-5.191791558501629
29.944448,-107.96024223119288,24.18629512648986,-9.38965462334381,0.33148329960500883,-14.976466273152683,-14.257896220946652,1.0272504261200783,0.010619101764077283,-26.619137234093724,0.8124381017351183,4.217162700878174,44.83578040915694,23.044767681695877,32.25966087007668,10.212536057272093,-5.906666029562088,-40.9950545745877,1.4049218946051005,3.313313950353102,-5.013679529646431
29.971576,-109.9351342483727,26.430893207609273,-12.32164225466086,-1.5088914456020293,-15.82460029538231,-14.109925897452662,0.9966853428795384,0.16054928037843483,-26.469850803422975,0.47794479466009615,4.027225251521906,45.1162018642043,22.79989790522728,32.549479534869846,9.669411306793798,-6.2635993672156465,-40.17890376303247,1.6492296397040267,3.8851071876145546,-5.834745981488875
29.998832,-110.04016424562121,25.498568341491758,-14.412320866144452,1.2786979419639513,-16.877468368991703,-14.221730314412405,1.0145208831472783,-0.10781648791681013,-26.526299776033753,0.8644410575760239,4.168635000504933,44.93823598871065,23.127588572522132,31.70095913452417,10.081176095520481,-5.545943337278142,-39.69025733025123,-0.3533921609841842,2.878137834266252,-5.301022886422089
30.030417,-109.02404583618002,23.65171210024394,-15.615576198434908,-0.5598088744816593,-15.582057431646223,-14.577967127792716,0.9980029320997219,-0.47612970210070893,-26.563243045039396,0.7957316907470872,4.11475201795564,45.21509991612825,22.957366459216736,32.35208093197926,10.003143521288763,-5.700373561193078,-40.29819744127576,0.5410339700813206,3.7958730850475177,-6.662939244117615
30.058945,-108.82859820611405,24.736363125214723,-15.144010464850384,0.4463679158288687,-16.29235635334553,-14.003787238597281,1.0022247537146065,-0.32047607878787243,-26.65950428030953,1.245892470157645,4.230870230485911,45.13574008033271,22.659691586603934,32.06612433408171,9.85423628179301,-5.314872513241729,-39.67466639680145,0.3695258091399413,5.7438411940697,-6.49629231092276
30.087085,-109.31544329966928,23.608049443923132,-15.558258424215403,-1.010816406129169,-17.641669239014924,-13.999190701960261,0.9724820187762683,-0.05234343666641081,-26.637222197371536,1.1844172646281823,4.252998487411058,44.53542717615632,22.694720315143506,32.142041718888876,10.009333001765174,-5.517095035150979,-40.272071342175785,1.333588410584638,3.178519927788308,-5.524957053303175
30.114286,-108.459644484721,23.75959162765272,-17.108246375109026,-0.21326834802614475,-16.318189940427374,-14.540206489329195,0.9415889600906275,0.3975235741805565,-26.76950996042153,1.068606375618981,3.953631356320996,44.684044453102345,22.57912372198904,32.92270444539472,10.45410649825503,-5.497032058717137,-39.601166508846894,0.19884106332422596,2.9340670520240053,-5.343939796819008
30.14138,-108.72313043535648,25.672130583092663,-15.0055646482798,-1.0356367399177049,-16.62743974819263,-14.129855239495669,0.9362241478855431,0.37737758540024197,-26.535098156309576,1.0038749370874591,4.216107487601907,44.69359847488746,23.06554909287937,32.131101296216464,10.284904199710647,-6.227084050074498,-39.86359596408743,2.150536082160829,3.107252440912059,-6.04864753322392
30.168292,-109.22308947008395,27.5489956403374,-15.443542408210238,-1.9987975977065726,-17.40046755846204,-14.424541067730365,0.9634893052964341,0.5783984758084117,-26.557076916504837,0.9378417826922949,4.448652607778665,44.660959457430664,22.607727333762405,31.925702401497578,9.882481926014425,-5.295594381733085,-40.358280656334394,-0.1539084722293984,4.12272987087642,-6.350113151464772
30.196396,-109.9045191032264,26.4621337860634,-14.960390365692627,-1.6273743076896852,-16.97875485040995,-14.288346798509389,0.9406072488352192,0.7967978788915034,-26.62412182535062,0.8214791256777091,3.8652184737875106,45.179016219777445,23.103819665297436,31.80722031366416,10.17059878651558,-5.294526672275736,-40.58612291810645,0.0894067364527105,4.595645055374406,-7.120407873955316
30.225797,-108.91150497850637,25.38891794202933,-16.263529198569902,-1.5324640465418606,-16.70053147543819,-14.591269974581087,0.9317039524582702,0.8411618118514833,-26.622153687158146,0.9673826078340967,4.058359968021534,44.84996612800552,22.566397816836012,32.02784216466613,9.571586469483027,-5.960534269187188,-40.83046315051787,0.9838309827713014,4.231184746229899,-8.036963521401804
30.254345,-110.05874107770485,26.349843582240442,-16.81683882757993,-1.2891502097742937,-17.288979597295743,-14.699125057626475,0.9186236852700647,0.8870674571332855,-26.601441058186115,0.9278097809043933,3.8178405566384392,44.668575471717,22.670627491934276,31.65674593130286,10.42833126348421,-5.622615418133737,-40.0436148891148,1.2442525414874754,3.3605999549402235,-6.366860517836701
30.281443,-110.0340179415475,24.255459473205725,-17.416201709843175,-3.5806912546142398,-17.506403436942506,-14.686447558245904,0.9041012377467116,0.6470553639916846,-27.177176220336605,0.763017434396502,3.9363521527329093,44.93282771399187,23.181057676612127,32.20576015740998,9.767922804367494,-5.554320562878486,-40.44308323335627,1.1615265199569464,4.676978348950898,-6.372034604514294
30.308555,-107.19369620113658,24.52065716963505,-17.283068519923404,-1.4952990292637791,-17.094633716479585,-14.476451198859927,0.9164803000588541,0.8525782528462725,-26.7732583012591,0.7407126611910886,3.848367003949424,45.145830732307346,23.011861966752885,32.062840876737795,10.025066200913628,-5.392923732824462,-40.58045191755405,1.1371690577947002,3.829774146985576,-5.74876849723715
30.337666,-109.34996980321442,24.205207184728927,-14.425498226827282,-1.0951868017887942,-16.887120411637046,-14.498344594779713,0.9340697718021251,0.8683557527448935,-26.353058143776536,0.7137499189128661,4.284586320617123,44.78817635259363,22.890912343593047,32.020456974692706,10.149175420004454,-5.932694026117639,-40.96088476684372,-0.4878209023346556,3.4699789284921385,-4.900600396868332
30.363572,-107.96962200472494,24.929294772709174,-11.756550649015463,-0.7770856350553458,-17.38280928969446,-14.5735956135417,0.9546917983253075,0.9994682297541257,-26.556880995378485,0.826216226193612,4.270897990798469,45.06652741419316,22.278014336468683,32.08700848497455,10.292914569153604,-5.094033948561137,-40.471692341470806,0.8394633606162718,3.2814713806962827,-6.301704763808948
30.3933,-109.70266226171285,24.38546630368633,-12.268541942191478,-1.83995898830482,-17.88068202459819,-14.099081067950241,0.9377433239148473,0.7725065976894302,-26.39479434182932,1.2349261763787873,4.0398287287608134,44.59251646647129,22.786129485165432,32.058623162202075,10.153273089066863,-5.102650814087106,-40.81146026432573,0.7697490164491523,4.725594597039609,-5.346566471449278
30.421706,-109.0101911980806,24.576667929806895,-9.516252620629944,-4.053855495571047,-17.854713483031624,-14.594771244122926,0.9517201382986277,0.5495393241987407,-26.5842539556621,1.3105576302281812,4.178314306381858,45.17515013219244,23.511600990200208,32.05151713722282,10.32915685080323,-5.663877830979023,-41.648256599896364,2.094615344254369,1.762461999755295,-5.804757075782174
30.449152,-105.96915807034,23.15756469858126,-10.527571252713566,-6.125144082103228,-17.682466296892166,-14.699247140765824,0.9486888333195066,0.3644628320523822,-26.21602977485647,1.2561654410942047,4.187705762812561,45.11005012752233,23.259769897516563,31.53104512095834,10.446780369219436,-5.323729089258007,-39.818376530511294,1.9068755689351944,2.215040646121367,-4.948013148467392
30.477679,-105.48183202489074,22.30478209758414,-9.363197203457222,-7.748488327736266,-17.76886965820259,-14.467728519877902,0.9559567461018251,0.36654973767104104,-26.70860606441472,1.4480323021439865,4.359007715289303,45.036327461745174,23.33252215889453,32.08836705988855,10.36455952770439,-4.787981617757134,-40.15316525268634,0.04636413493823687,5.065780454770002,-5.047885616554894
30.505724,-106.02049020392907,21.0822981497576,-12.178667398619897,-7.017868882418536,-17.824132529130786,-14.671905872302585,0.9477249417058203,0.27903362129842274,-27.166187622706488,0.9738331914335654,4.192262260945862,45.11574523390363,23.27901820008278,32.484276115258375,11.010149917003899,-5.249198778486295,-39.38432544175602,3.1358366804477984,2.096658501435195,-7.149871919746515
30.538881,-108.13748613334515,23.8424232450752,-11.320391543961732,-8.466843772912354,-18.085961032956764,-14.498625637407054,0.9835070007890372,0.8788933334331152,-27.011257769966672,1.0198136228169767,4.25761631762819,44.80993818927705,22.535301441795696,32.60939917107949,10.056457939005055,-5.282301616089487,-39.713860923503304,1.0675068625133,4.7358787967473805,-5.417077412464069
30.5775,-109.47994718689124,26.941022304038466,-10.988340771523122,-9.03986614805591,-17.368734068861343,-14.990690610498579,0.9676107118235566,0.9341354633071688,-27.331309122435776,0.7567724803198547,4.313972392238911,44.48356735093492,23.11831103307274,32.322408618133146,9.505487947011451,-5.146867758136176,-41.12641362088006,1.5169838879620228,4.374927884224308,-5.605441850907208
30.606037,-108.69540689270583,29.11094635197702,-12.097792793486924,-8.826428630046156,-17.634120372692866,-14.885528057299409,0.9771021380549567,0.6747462654120866,-27.025422269566537,-0.1509736456767311,4.305944501542127,44.57365719818618,23.303028665562397,32.16415158637894,9.768053832971638,-4.271338376895476,-41.002939266322386,0.8565864340891934,6.466650524899818,-5.359882582000566
30.634498,-111.67129958709162,27.347740638681024,-11.1277625847407,-10.917877457560207,-17.937285347282288,-14.569823865032431,0.9769852356536862,0.2590668371356622,-26.98737120485962,1.161692265507369,4.018188743453047,44.4648503193771,22.71625925810357,30.983435851212548,10.804089484027216,-4.857681815364219,-38.84959857356428,3.2016079190011273,9.328463208829302,-4.252194671509599
30.664763,-109.51501649080012,26.479231575342027,-11.922029877901698,-13.482243661450878,-17.506205383840868,-14.267129165376758,1.020302667376834,-0.014186795630237045,-26.276117769463347,1.0561509777083924,4.495336545961179,44.40171992883591,22.81289991618103,32.61760312575517,10.384464626900812,-5.754936989995656,-35.75638477805419,1.3566771044308195,11.531939872946039,-5.999687766324315
30.692238,-109.09299718571508,28.959647025241036,-13.644178557374056,-14.882106767076788,-16.928936838150065,-14.242329333231709,1.0590246531138288,-0.8529541074501235,-26.20488475856792,1.184103018729771,4.582002864199475,44.57522484406149,22.602839158748285,32.08546864037169,10.973311107167657,-4.742665931776326,-33.92651222961313,1.9729713673277518,12.191092777588292,-6.131716044128351


==> csv/lms/results_10mm/m0_i0_e1_t30_v0_u15_n20_s6_d80_r100_o640_w1_g0_a0_f0p000000_c0_l0_h0p000000_20240502_221735_real_data.csv <==
timestamp,w0,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19
0.201147,0.0050277709960937,-0.00762939453125,0.01025390625,-0.0129165649414062,0.01458740234375,-0.0100860595703125,-0.5632171630859375,-0.0266265869140625,0.0289764404296875,-0.0320205688476562,0.031585693359375,-0.0304031372070312,0.0271759033203125,-0.026092529296875,0.0223770141601562,-0.0197601318359375,0.0156707763671875,-0.012054443359375,0.0086898803710937,-0.00616455078125
0.22937,0.004119873046875,-0.0069961547851562,0.0095443725585937,-0.0120925903320312,0.0124359130859375,-0.0081634521484375,-0.56488037109375,-0.0248184204101562,0.0275115966796875,-0.0302352905273437,0.02886962890625,-0.0276718139648437,0.025421142578125,-0.0238037109375,0.0203704833984375,-0.0184097290039062,0.0143508911132812,-0.0099945068359375,0.0083694458007812,-0.0067138671875
0.256433,0.0041961669921875,-0.0060882568359375,0.0083999633789062,-0.0107192993164062,0.0117340087890625,-0.0062332153320312,-0.5681381225585938,-0.0234527587890625,0.025238037109375,-0.0287704467773437,0.0263137817382812,-0.025634765625,0.0243606567382812,-0.0229263305664062,0.0183181762695312,-0.0169906616210937,0.0129165649414062,-0.010223388671875,0.0076141357421875,-0.0050811767578125
0.283357,0.0044937133789062,-0.0048141479492187,0.007568359375,-0.010040283203125,0.0103912353515625,-0.0049591064453125,-0.570159912109375,-0.0216522216796875,0.0234375,-0.0267181396484375,0.0251235961914062,-0.0237274169921875,0.0216140747070312,-0.0210800170898437,0.0175323486328125,-0.0155868530273437,0.0123291015625,-0.0094451904296875,0.006591796875,-0.005096435546875
0.312126,0.0030288696289062,-0.005523681640625,0.007080078125,-0.0085525512695312,0.0092239379882812,-0.0036697387695312,-0.5726089477539062,-0.0207138061523437,0.0217056274414062,-0.0248031616210937,0.023284912109375,-0.0225601196289062,0.0197677612304687,-0.0199813842773437,0.0164413452148437,-0.0140228271484375,0.0113754272460937,-0.0081939697265625,0.0059967041015625,-0.0047683715820312
0.337846,0.0032882690429687,-0.0044021606445312,0.006378173828125,-0.0077743530273437,0.0073699951171875,-0.0022125244140625,-0.5739212036132812,-0.018798828125,0.0206451416015625,-0.0227508544921875,0.021697998046875,-0.0213775634765625,0.0188827514648437,-0.0179977416992187,0.0140304565429687,-0.0130157470703125,0.0112228393554687,-0.0076522827148437,0.006103515625,-0.00469970703125
0.366659,0.0032272338867187,-0.0039443969726562,0.0060272216796875,-0.0066070556640625,0.0067520141601562,-0.0016326904296875,-0.5761642456054688,-0.017852783203125,0.0191421508789062,-0.0221710205078125,0.0199661254882812,-0.0195465087890625,0.0174636840820312,-0.0175399780273437,0.0129928588867187,-0.0111236572265625,0.0098495483398437,-0.0075302124023437,0.0051422119140625,-0.0042266845703125
0.394363,0.0024032592773437,-0.0041656494140625,0.0042648315429687,-0.0061721801757812,0.0054397583007812,-0.0001983642578125,-0.5776824951171875,-0.0171279907226562,0.0181808471679687,-0.0209808349609375,0.019287109375,-0.0180435180664062,0.0160675048828125,-0.0151824951171875,0.0121002197265625,-0.0112228393554687,0.0088272094726562,-0.0064697265625,0.0043411254882812,-0.00384521484375
0.421578,0.0024948120117187,-0.0035476684570312,0.0038070678710937,-0.0049667358398437,0.004852294921875,0.0009307861328125,-0.5792694091796875,-0.01605224609375,0.016204833984375,-0.0192337036132812,0.0170974731445312,-0.0172958374023437,0.0158843994140625,-0.0146560668945312,0.0116500854492187,-0.0103607177734375,0.0080947875976562,-0.0059890747070312,0.0045547485351562,-0.0038223266601562
0.448626,0.002197265625,-0.0028533935546875,0.0043792724609375,-0.0048065185546875,0.0038604736328125,0.0023040771484375,-0.5820159912109375,-0.014984130859375,0.016143798828125,-0.0185623168945312,0.016448974609375,-0.0167617797851562,0.0139846801757812,-0.0137405395507812,0.0110549926757812,-0.0097122192382812,0.0077285766601562,-0.0057220458984375,0.0039825439453125,-0.00238037109375
0.477702,0.0016250610351562,-0.0029067993164062,0.00335693359375,-0.0043106079101562,0.0033645629882812,0.0023574829101562,-0.5832977294921875,-0.0142288208007812,0.0152435302734375,-0.01763916015625,0.0155105590820312,-0.015594482421875,0.0127182006835937,-0.0127716064453125,0.0097732543945312,-0.008636474609375,0.0070343017578125,-0.005096435546875,0.0040130615234375,-0.0036163330078125
0.503626,0.0019454956054687,-0.0024795532226562,0.0027999877929687,-0.0044326782226562,0.00201416015625,0.0036468505859375,-0.5850906372070312,-0.013763427734375,0.0144805908203125,-0.0168991088867187,0.0142593383789062,-0.0141067504882812,0.0125656127929687,-0.0118331909179687,0.009552001953125,-0.0091476440429687,0.0056228637695312,-0.0053863525390625,0.002777099609375,-0.0029983520507812
0.532385,0.0010833740234375,-0.0024261474609375,0.0031967163085937,-0.0030136108398437,0.002166748046875,0.0039901733398437,-0.5852890014648438,-0.0126113891601562,0.01324462890625,-0.0162429809570312,0.0139389038085937,-0.0131683349609375,0.010986328125,-0.011260986328125,0.0084152221679687,-0.0073318481445312,0.0049514770507812,-0.0042572021484375,0.0030593872070312,-0.0029983520507812
0.560528,0.0007705688476562,-0.0018310546875,0.0021286010742187,-0.0029144287109375,0.001953125,0.0048751831054687,-0.5876083374023438,-0.0126419067382812,0.0123825073242187,-0.0149917602539062,0.0130081176757812,-0.012054443359375,0.0109405517578125,-0.010498046875,0.00823974609375,-0.00738525390625,0.0051116943359375,-0.0038223266601562,0.0032806396484375,-0.0026397705078125
0.587559,0.0008010864257812,-0.0020751953125,0.0019912719726562,-0.002410888671875,0.0005569458007812,0.005645751953125,-0.5885772705078125,-0.0116424560546875,0.0123062133789062,-0.0143585205078125,0.0126113891601562,-0.01190185546875,0.01025390625,-0.010162353515625,0.0070343017578125,-0.0059661865234375,0.0051040649414062,-0.00384521484375,0.003021240234375,-0.0020599365234375
0.614366,0.0013580322265625,-0.0015106201171875,0.0014801025390625,-0.001983642578125,0.0003280639648437,0.0056915283203125,-0.5900955200195312,-0.0108718872070312,0.0115814208984375,-0.0134429931640625,0.0118484497070312,-0.0111846923828125,0.0093460083007812,-0.009918212890625,0.0072479248046875,-0.0062255859375,0.0042495727539062,-0.004180908203125,0.0022048950195312,-0.0026931762695312
0.644381,0.0009231567382812,-0.001983642578125,0.00177001953125,-0.0014190673828125,-0.0004806518554687,0.007232666015625,-0.5910568237304688,-0.0108108520507812,0.01104736328125,-0.0133514404296875,0.0112457275390625,-0.0110015869140625,0.0084915161132812,-0.0093765258789062,0.0067672729492187,-0.0064010620117187,0.0043258666992187,-0.0028915405273437,0.0028839111328125,-0.0024871826171875
0.670301,0.0005874633789062,-0.001190185546875,0.0011444091796875,-0.000335693359375,-0.0003585815429687,0.0066452026367187,-0.5923843383789062,-0.01068115234375,0.0110321044921875,-0.0127105712890625,0.010833740234375,-0.0100326538085937,0.008453369140625,-0.0089797973632812,0.0062713623046875,-0.0054168701171875,0.0037612915039062,-0.0031585693359375,0.0020523071289062,-0.002471923828125
0.69892,0.0008621215820312,-0.0012283325195312,0.0015869140625,-0.0010528564453125,-0.0008544921875,0.0075531005859375,-0.5934982299804688,-0.0102386474609375,0.010467529296875,-0.0120391845703125,0.0101318359375,-0.0094985961914062,0.0083236694335937,-0.008148193359375,0.0058670043945312,-0.005584716796875,0.0042648315429687,-0.0030899047851562,0.0020828247070312,-0.0020599365234375
0.726778,0.0002822875976562,-0.0003585815429687,0.0006942749023437,-0.0011749267578125,-0.0014877319335937,0.0081329345703125,-0.5935211181640625,-0.00970458984375,0.0095748901367187,-0.0117568969726562,0.0095138549804687,-0.0094757080078125,0.0072479248046875,-0.0084915161132812,0.0056381225585937,-0.0049514770507812,0.0032958984375,-0.002685546875,0.002197265625,-0.0020751953125
0.75347,0.0005569458007812,-0.0004348754882812,0.0004348754882812,-0.0006103515625,-0.0013580322265625,0.0085983276367187,-0.59576416015625,-0.0101318359375,0.0090179443359375,-0.0111465454101562,0.0094985961914062,-0.0091552734375,0.0076446533203125,-0.0073623657226562,0.0052490234375,-0.0047683715820312,0.0028228759765625,-0.0024642944335937,0.0018997192382812,-0.0016937255859375
0.780493,0.0006637573242187,-0.0002059936523437,-3.814697265625e-05,0.0002212524414062,-0.0016021728515625,0.0085067749023437,-0.59552001953125,-0.0091629028320312,0.0087966918945312,-0.0110397338867187,0.0087356567382812,-0.0087661743164062,0.0074005126953125,-0.0069961547851562,0.0044021606445312,-0.004638671875,0.0026016235351562,-0.0023040771484375,0.0015716552734375,-0.0020904541015625
0.81173,0.0001678466796875,-0.0008468627929687,-0.0001678466796875,-0.0001144409179687,-0.002471923828125,0.0084152221679687,-0.5974578857421875,-0.0090713500976562,0.0081787109375,-0.0113983154296875,0.0091629028320312,-0.0077667236328125,0.006622314453125,-0.0069046020507812,0.0041427612304687,-0.0039901733398437,0.0031661987304687,-0.0020980834960937,0.0019073486328125,-0.0012054443359375
0.837612,0.0003814697265625,-0.0007171630859375,-0.0003738403320312,0.0008087158203125,-0.0019683837890625,0.0098037719726562,-0.5973663330078125,-0.0094223022460937,0.0075836181640625,-0.0106582641601562,0.0078048706054687,-0.0080718994140625,0.006256103515625,-0.0070114135742187,0.00421142578125,-0.0041885375976562,0.0035324096679687,-0.0017776489257812,0.0012893676757812,-0.0014495849609375
0.866725,-0.0002059936523437,0.0001754760742187,-0.0003128051757812,0.0003204345703125,-0.0015869140625,0.0097274780273437,-0.5988998413085938,-0.008575439453125,0.007843017578125,-0.0098876953125,0.008148193359375,-0.007537841796875,0.0061187744140625,-0.006622314453125,0.0040206909179687,-0.00372314453125,0.0032806396484375,-0.0017242431640625,0.0013961791992187,-0.0016555786132812
0.894006,0.0005645751953125,-0.0005645751953125,-0.0004425048828125,0.0004196166992187,-0.0029830932617187,0.0095443725585937,-0.5996170043945312,-0.0088729858398437,0.0081405639648437,-0.0100555419921875,0.007415771484375,-0.0070571899414062,0.0056304931640625,-0.0064163208007812,0.0032806396484375,-0.003692626953125,0.0023956298828125,-0.0019607543945312,0.0009841918945312,-0.0012435913085937
0.920682,0.0004043579101562,0.0005111694335937,-0.0004043579101562,0.00054931640625,-0.0027923583984375,0.0098953247070312,-0.6000289916992188,-0.00799560546875,0.0072250366210937,-0.0104446411132812,0.007598876953125,-0.0072021484375,0.0050430297851562,-0.0062026977539062,0.003570556640625,-0.0034637451171875,0.0022048950195312,-0.0011138916015625,0.0015411376953125,-0.0011444091796875
0.947701,0.0002212524414062,-0.00042724609375,-0.0006561279296875,0.0006637573242187,-0.002960205078125,0.0101776123046875,-0.6012191772460938,-0.0084381103515625,0.00738525390625,-0.00970458984375,0.00701904296875,-0.0072174072265625,0.0052413940429687,-0.0057220458984375,0.0034866333007812,-0.0031585693359375,0.0021133422851562,-0.0016632080078125,0.001220703125,-0.0008697509765625
0.977059,0.00030517578125,0.000518798828125,-0.000335693359375,0.0015029907226562,-0.0037078857421875,0.0101165771484375,-0.6012344360351562,-0.0084457397460937,0.007232666015625,-0.009735107421875,0.0067520141601562,-0.0066986083984375,0.0050201416015625,-0.0054397583007812,0.0028457641601562,-0.003021240234375,0.0023040771484375,-0.0018539428710937,0.0011978149414062,-0.0012741088867187
1.002912,-0.0002288818359375,-0.0002059936523437,-0.0004959106445312,0.000762939453125,-0.0036163330078125,0.0104446411132812,-0.6030807495117188,-0.0085983276367187,0.0069732666015625,-0.0089569091796875,0.007293701171875,-0.0063934326171875,0.004608154296875,-0.0052947998046875,0.0033340454101562,-0.003326416015625,0.001739501953125,-0.0013046264648437,0.0008544921875,-0.001007080078125
1.032106,5.340576171875e-05,0.0001296997070312,-0.0008010864257812,0.0013351440429687,-0.0035629272460937,0.0104141235351562,-0.6029739379882812,-0.0083389282226562,0.0063247680664062,-0.0089950561523437,0.006256103515625,-0.006378173828125,0.0050506591796875,-0.0048141479492187,0.0034103393554687,-0.0027084350585937,0.0023956298828125,-0.0014572143554687,0.0011520385742187,-0.0009536743164062
1.059847,-0.0004043579101562,-0.0009384155273437,-0.0003585815429687,0.00164794921875,-0.0034637451171875,0.0108642578125,-0.6047286987304688,-0.0082550048828125,0.006500244140625,-0.008941650390625,0.00640869140625,-0.0064849853515625,0.0046463012695312,-0.00531005859375,0.002960205078125,-0.002899169921875,0.001800537109375,-0.0005645751953125,0.0012664794921875,-0.0007400512695312
1.087036,0.0006790161132812,0.0002593994140625,-0.0008621215820312,0.0018463134765625,-0.0031890869140625,0.0106658935546875,-0.6042556762695312,-0.00811767578125,0.0060501098632812,-0.0083389282226562,0.0055618286132812,-0.0062103271484375,0.00396728515625,-0.0052032470703125,0.0028228759765625,-0.0027389526367187,0.0019454956054687,-0.0012359619140625,0.0006866455078125,-0.00128173828125
1.114148,0.0,-4.57763671875e-05,-0.000701904296875,0.0023117065429687,-0.0036468505859375,0.0112762451171875,-0.6047515869140625,-0.0075912475585937,0.005767822265625,-0.0088348388671875,0.0063018798828125,-0.0055770874023437,0.0046310424804687,-0.0043487548828125,0.0028610229492187,-0.0021438598632812,0.0019454956054687,-0.001312255859375,0.0006103515625,-0.0012893676757812
1.143595,-0.0010986328125,0.0008468627929687,-0.0011138916015625,0.0020599365234375,-0.0034637451171875,0.0113296508789062,-0.6059722900390625,-0.0076141357421875,0.0061569213867187,-0.0087203979492187,0.0059967041015625,-0.0059814453125,0.0038070678710937,-0.0047454833984375,0.0018081665039062,-0.0023117065429687,0.0018539428710937,-0.0013885498046875,0.00067138671875,-0.0016860961914062
1.169463,-0.0005874633789062,0.0006332397460937,-0.0005874633789062,0.0020828247070312,-0.004302978515625,0.011566162109375,-0.6060562133789062,-0.007354736328125,0.0066909790039062,-0.0082015991210937,0.006256103515625,-0.0058517456054687,0.0039825439453125,-0.0042800903320312,0.0022659301757812,-0.0025177001953125,0.0009613037109375,-0.000946044921875,0.0002059936523437,-0.0016708374023437
1.198663,-0.0002212524414062,0.0006790161132812,-0.0006790161132812,0.0018081665039062,-0.0042190551757812,0.0117721557617187,-0.606048583984375,-0.0073471069335937,0.0055618286132812,-0.0081787109375,0.00604248046875,-0.0057525634765625,0.0041046142578125,-0.0043182373046875,0.001800537109375,-0.00274658203125,0.0008926391601562,-0.0008621215820312,-0.000244140625,-0.0010833740234375
1.227034,6.103515625e-05,0.0004119873046875,-0.0010910034179687,0.00189208984375,-0.0042953491210937,0.0116500854492187,-0.6069793701171875,-0.0076141357421875,0.005340576171875,-0.0079498291015625,0.0050048828125,-0.0054092407226562,0.0040130615234375,-0.0041046142578125,0.0026168823242187,-0.0021896362304687,0.0012054443359375,-0.0008926391601562,0.0006866455078125,-0.0012969970703125
1.254101,-0.00042724609375,0.0005264282226562,-0.0007247924804687,0.0027694702148437,-0.0045242309570312,0.0127716064453125,-0.60772705078125,-0.0074615478515625,0.0058135986328125,-0.0082168579101562,0.0057754516601562,-0.005462646484375,0.0034408569335937,-0.0047149658203125,0.002532958984375,-0.0017929077148437,0.0015182495117187,0.0001220703125,0.0006637573242187,-0.0006866455078125
1.280355,-0.0009002685546875,0.000335693359375,-0.0006866455078125,0.0016403198242187,-0.0043869018554687,0.0121307373046875,-0.6082077026367188,-0.007415771484375,0.0057144165039062,-0.007843017578125,0.0053176879882812,-0.0047836303710937,0.0037155151367187,-0.003662109375,0.00225830078125,-0.0016708374023437,0.0014877319335937,-0.0002517700195312,0.0009231567382812,-0.0011367797851562
1.308822,-0.0006637573242187,0.00042724609375,-0.0010452270507812,0.0015716552734375,-0.005035400390625,0.0122833251953125,-0.6087493896484375,-0.0078353881835937,0.005340576171875,-0.0076675415039062,0.0054779052734375,-0.0045394897460937,0.0035629272460937,-0.0041351318359375,0.0024871826171875,-0.0016555786132812,0.000823974609375,-0.0009765625,0.0010147094726562,-0.0005569458007812
1.334514,-0.0001220703125,0.0006103515625,-0.001617431640625,0.0025482177734375,-0.0040283203125,0.0127029418945312,-0.6086273193359375,-0.007293701171875,0.0053939819335937,-0.0073013305664062,0.0050048828125,-0.005035400390625,0.003448486328125,-0.0039138793945312,0.00225830078125,-0.00250244140625,0.0010833740234375,-6.866455078125e-05,0.0008316040039062,-0.0008621215820312
1.363692,-0.0001754760742187,0.0002059936523437,-0.00103759765625,0.0024337768554687,-0.005340576171875,0.0121612548828125,-0.6095352172851562,-0.007659912109375,0.0047760009765625,-0.007568359375,0.0047988891601562,-0.00543212890625,0.0037307739257812,-0.0037612915039062,0.0023422241210937,-0.0009231567382812,0.0010910034179687,-0.000579833984375,0.0008087158203125,-0.00067138671875
1.391728,-0.0004959106445312,0.0004348754882812,-0.0008087158203125,0.0028457641601562,-0.0050201416015625,0.0129013061523437,-0.6100234985351562,-0.0073318481445312,0.0048065185546875,-0.0077590942382812,0.0047683715820312,-0.0055770874023437,0.0033645629882812,-0.0037918090820312,0.001861572265625,-0.0019073486328125,0.0009765625,-0.0003280639648437,0.0007171630859375,-0.0003662109375
1.418818,-0.0006790161132812,0.00018310546875,-0.001495361328125,0.0018692016601562,-0.005157470703125,0.0121536254882812,-0.6100082397460938,-0.0076828002929687,0.0044784545898437,-0.0072402954101562,0.004913330078125,-0.0042648315429687,0.0030593872070312,-0.0040283203125,0.0016021728515625,-0.002349853515625,0.0005645751953125,-0.000152587890625,0.0008468627929687,-0.0006790161132812
1.445729,-0.000579833984375,0.0011062622070312,-0.0017471313476562,0.0030975341796875,-0.0046005249023437,0.0125350952148437,-0.61041259765625,-0.0073013305664062,0.0041122436523437,-0.0074234008789062,0.00482177734375,-0.0046005249023437,0.0035552978515625,-0.003997802734375,0.0019683837890625,-0.0022201538085937,0.0006256103515625,-0.0010986328125,0.0004653930664062,-0.0006790161132812
1.475386,-0.000579833984375,0.00115966796875,-0.00152587890625,0.00225830078125,-0.0048370361328125,0.0126190185546875,-0.611480712890625,-0.0078201293945312,0.00445556640625,-0.0073013305664062,0.0052719116210937,-0.0050277709960937,0.0029983520507812,-0.00341796875,0.0013275146484375,-0.0019378662109375,0.000946044921875,-0.0004653930664062,0.0009384155273437,-0.000762939453125
1.501494,-0.0008392333984375,0.0005035400390625,-0.0010299682617187,0.0029449462890625,-0.005401611328125,0.0129013061523437,-0.6114730834960938,-0.007110595703125,0.0045089721679687,-0.007171630859375,0.0058135986328125,-0.0043106079101562,0.0028610229492187,-0.0037155151367187,0.00164794921875,-0.00152587890625,0.0008010864257812,-0.0014419555664062,0.0004043579101562,-0.0018234252929687
1.533096,-0.0001449584960937,0.0003890991210937,-0.0009613037109375,0.00311279296875,-0.005340576171875,0.012603759765625,-0.612030029296875,-0.006927490234375,0.00439453125,-0.0075149536132812,0.0047378540039062,-0.00469970703125,0.0030746459960937,-0.0041046142578125,0.0022659301757812,-0.0016250610351562,0.0006103515625,-0.0005416870117187,0.0002670288085937,-0.0013885498046875
1.56167,-0.0007553100585937,0.000640869140625,-0.001953125,0.0027389526367187,-0.0048446655273437,0.0132827758789062,-0.6127243041992188,-0.0080184936523437,0.0044708251953125,-0.0072555541992187,0.00482177734375,-0.0046310424804687,0.0035400390625,-0.003662109375,0.0014190673828125,-0.00201416015625,0.0011138916015625,-0.0009613037109375,-0.0001144409179687,-0.0008621215820312
1.588663,-0.0007705688476562,0.0002899169921875,-0.0017852783203125,0.0030059814453125,-0.00537109375,0.0128021240234375,-0.6131591796875,-0.0069580078125,0.0052871704101562,-0.0068588256835937,0.0050582885742187,-0.0039901733398437,0.0033950805664062,-0.0040130615234375,0.0021286010742187,-0.0012435913085937,0.0009765625,-0.000457763671875,0.0013504028320312,-0.0008316040039062
1.617312,0.0003890991210937,0.00103759765625,-0.0022430419921875,0.0027313232421875,-0.0048828125,0.0127105712890625,-0.6134185791015625,-0.0072250366210937,0.0047378540039062,-0.007110595703125,0.0045013427734375,-0.0050430297851562,0.0031204223632812,-0.0037078857421875,0.001495361328125,-0.00152587890625,0.0004348754882812,-0.0002593994140625,0.0005035400390625,-0.0011367797851562
1.644486,-0.0005416870117187,0.0006179809570312,-0.0014266967773437,0.0024261474609375,-0.0055694580078125,0.013092041015625,-0.6140060424804688,-0.00714111328125,0.004669189453125,-0.0069046020507812,0.005157470703125,-0.0049362182617187,0.002899169921875,-0.0031890869140625,0.001708984375,-0.0015869140625,0.0010299682617187,-0.0004653930664062,0.000244140625,-0.0005874633789062
1.670378,0.0001449584960937,0.0010147094726562,-0.001983642578125,0.0028533935546875,-0.005523681640625,0.0126419067382812,-0.6149139404296875,-0.0067977905273437,0.00555419921875,-0.0070114135742187,0.0048599243164062,-0.0045166015625,0.003875732421875,-0.00396728515625,0.0009918212890625,-0.001220703125,0.000396728515625,-0.0004196166992187,0.0002822875976562,-0.000457763671875
1.700645,-0.0005416870117187,0.0008621215820312,-0.0016098022460937,0.0026473999023437,-0.005279541015625,0.0134124755859375,-0.6154022216796875,-0.0067977905273437,0.0049285888671875,-0.0069732666015625,0.0057907104492187,-0.0049819946289062,0.0029449462890625,-0.0037460327148437,0.0006790161132812,-0.0016708374023437,0.0008010864257812,-0.0001983642578125,6.103515625e-05,-0.0003280639648437
1.730465,-0.0008010864257812,0.000640869140625,-0.00128173828125,0.0032272338867187,-0.0052566528320312,0.0139236450195312,-0.6147079467773438,-0.0071945190429687,0.0049819946289062,-0.0077590942382812,0.004730224609375,-0.0046844482421875,0.0025253295898437,-0.0037689208984375,0.0012283325195312,-0.0017318725585937,6.103515625e-05,-0.0007095336914062,0.0001144409179687,-0.0009231567382812
1.757939,-0.0008621215820312,0.0001678466796875,-0.00164794921875,0.0029678344726562,-0.0054702758789062,0.0133895874023437,-0.6158065795898438,-0.0074539184570312,0.0046920776367187,-0.00665283203125,0.0050582885742187,-0.0037918090820312,0.0033645629882812,-0.0033950805664062,0.0016937255859375,-0.001739501953125,0.0010223388671875,0.0003128051757812,0.00054931640625,-0.001190185546875
1.791077,-0.0003890991210937,0.001434326171875,-0.0016860961914062,0.00311279296875,-0.00543212890625,0.013275146484375,-0.6162872314453125,-0.0066375732421875,0.0054855346679687,-0.0074920654296875,0.004608154296875,-0.0041427612304687,0.0031280517578125,-0.00347900390625,0.0014266967773437,-0.0019912719726562,0.000762939453125,-0.0005340576171875,0.0003128051757812,-0.000335693359375
1.817198,-0.000640869140625,0.0009231567382812,-0.0015106201171875,0.0028915405273437,-0.0050201416015625,0.0131683349609375,-0.6167068481445312,-0.0072860717773437,0.004791259765625,-0.0068206787109375,0.0049896240234375,-0.0044784545898437,0.0028839111328125,-0.003143310546875,0.0017929077148437,-0.0010833740234375,0.0008621215820312,-0.0006332397460937,0.0009078979492187,-0.0008392333984375
1.843398,-0.0007095336914062,0.0008087158203125,-0.0016937255859375,0.00311279296875,-0.0056915283203125,0.0140838623046875,-0.616302490234375,-0.0082168579101562,0.0059051513671875,-0.0069732666015625,0.004852294921875,-0.00390625,0.0026779174804687,-0.00372314453125,0.0011672973632812,-0.0013580322265625,0.0003662109375,-0.0003890991210937,0.0002822875976562,-0.0013885498046875
1.878744,-0.0003662109375,0.00079345703125,-0.0018539428710937,0.003936767578125,-0.0056610107421875,0.012786865234375,-0.6159820556640625,-0.0077590942382812,0.0051498413085937,-0.0066375732421875,0.0045700073242187,-0.0047683715820312,0.0032730102539062,-0.0033493041992187,0.0015945434570312,-0.0014572143554687,0.00079345703125,-2.288818359375e-05,-9.1552734375e-05,-0.0010986328125
1.905165,-0.0005416870117187,0.001312255859375,-0.0016021728515625,0.0024566650390625,-0.0051727294921875,0.0135574340820312,-0.6169509887695312,-0.0064926147460937,0.0058517456054687,-0.007354736328125,0.005035400390625,-0.0039520263671875,0.0037078857421875,-0.00347900390625,0.0010299682617187,-0.0011138916015625,0.000579833984375,-0.0007171630859375,0.0001907348632812,-0.0006103515625
1.932219,-0.0007553100585937,0.0010604858398437,-0.0020370483398437,0.0021743774414062,-0.0057907104492187,0.0127716064453125,-0.6171951293945312,-0.008331298828125,0.0050430297851562,-0.0065841674804687,0.004913330078125,-0.0045318603515625,0.002838134765625,-0.0029144287109375,0.00128173828125,-0.0015029907226562,0.0006790161132812,-0.0003890991210937,0.0007858276367187,-0.001251220703125
1.959931,-0.0003509521484375,0.00054931640625,-0.0024032592773437,0.00335693359375,-0.0059051513671875,0.0132904052734375,-0.6177825927734375,-0.0084457397460937,0.0050277709960937,-0.007171630859375,0.0052108764648437,-0.0045318603515625,0.0029830932617187,-0.0032730102539062,0.0013351440429687,-0.001495361328125,0.0007095336914062,-0.00054931640625,-7.62939453125e-05,-0.0012893676757812
1.985963,-1.52587890625e-05,0.0008468627929687,-0.0022125244140625,0.0032424926757812,-0.0058975219726562,0.0139923095703125,-0.617645263671875,-0.008056640625,0.0053863525390625,-0.007293701171875,0.0051116943359375,-0.0045318603515625,0.0027084350585937,-0.003204345703125,0.00128173828125,-0.0015335083007812,0.00048828125,-0.000274658203125,0.0004119873046875,-0.001007080078125
2.015589,-0.0004653930664062,0.0009689331054687,-0.0013580322265625,0.003265380859375,-0.0051956176757812,0.0133285522460937,-0.6187057495117188,-0.0075225830078125,0.0056533813476562,-0.0072708129882812,0.0047760009765625,-0.004638671875,0.002777099609375,-0.0039443969726562,0.0007553100585937,-0.0006484985351562,0.0008544921875,-0.000701904296875,0.0010452270507812,-0.0008926391601562
2.0438,-0.0005874633789062,0.0010910034179687,-0.001800537109375,0.0026168823242187,-0.0058670043945312,0.0140457153320312,-0.6189727783203125,-0.0076065063476562,0.0062332153320312,-0.0073089599609375,0.0046005249023437,-0.00469970703125,0.0023269653320312,-0.0042037963867187,0.0015029907226562,-0.0010986328125,0.0009307861328125,-0.0007171630859375,0.00018310546875,-0.0011062622070312
2.070775,-0.0009231567382812,0.0012588500976562,-0.001678466796875,0.0030517578125,-0.00567626953125,0.0138702392578125,-0.619110107421875,-0.007659912109375,0.0063400268554687,-0.0074081420898437,0.0050506591796875,-0.0047988891601562,0.0027694702148437,-0.00323486328125,0.001708984375,-0.00115966796875,0.0002593994140625,-0.000946044921875,-0.0001144409179687,-0.0009231567382812
2.097683,-0.0004196166992187,0.0009994506835937,-0.00225830078125,0.0029067993164062,-0.0060653686523437,0.013946533203125,-0.6185302734375,-0.0078582763671875,0.0060043334960937,-0.0068435668945312,0.0050811767578125,-0.0040283203125,0.0030288696289062,-0.0034637451171875,0.00152587890625,-0.00164794921875,0.0007247924804687,-0.0006484985351562,-0.0003814697265625,-0.0013580322265625
2.126961,-0.0008621215820312,0.001373291015625,-0.0017929077148437,0.0031051635742187,-0.0058746337890625,0.0137252807617187,-0.618927001953125,-0.0087509155273437,0.0056686401367187,-0.0075454711914062,0.0050048828125,-0.0040206909179687,0.0028915405273437,-0.003204345703125,0.0005874633789062,-0.0013504028320312,0.0009231567382812,-0.0001678466796875,0.0005111694335937,-0.001220703125
2.153088,-0.0003204345703125,0.0008392333984375,-0.0012435913085937,0.0031204223632812,-0.0053634643554687,0.013946533203125,-0.618896484375,-0.0086135864257812,0.0052032470703125,-0.0073699951171875,0.0042572021484375,-0.0047378540039062,0.0023956298828125,-0.0035171508789062,0.0010910034179687,-0.0011978149414062,0.0006866455078125,-0.0003585815429687,0.0002593994140625,-0.0013580322265625
2.190455,-0.0006942749023437,0.000823974609375,-0.0020599365234375,0.0030441284179687,-0.0054550170898437,0.0137786865234375,-0.6190948486328125,-0.0085372924804687,0.0055923461914062,-0.0074081420898437,0.0047225952148437,-0.0044631958007812,0.002685546875,-0.0033187866210937,0.0005569458007812,-0.0017852783203125,0.0006484985351562,-0.0008087158203125,0.0002365112304687,-0.0010986328125
2.218965,-0.0001296997070312,0.0012283325195312,-0.0019073486328125,0.0031356811523437,-0.0058517456054687,0.0132293701171875,-0.6191558837890625,-0.008026123046875,0.00506591796875,-0.0074539184570312,0.0045394897460937,-0.0045928955078125,0.003021240234375,-0.0037841796875,0.0010147094726562,-0.0016250610351562,0.0001144409179687,-0.0004425048828125,0.00054931640625,-0.0007171630859375
2.245965,-0.0008544921875,0.0005569458007812,-0.00152587890625,0.0033645629882812,-0.0055770874023437,0.0138702392578125,-0.6199874877929688,-0.0083236694335937,0.0054855346679687,-0.007354736328125,0.0048904418945312,-0.0046234130859375,0.0030899047851562,-0.0039291381835937,0.0008392333984375,-0.0014724731445312,0.0012664794921875,0.0003585815429687,0.0003662109375,-0.0005340576171875
2.273061,-0.0005111694335937,0.0006790161132812,-0.0015792846679687,0.0030899047851562,-0.005523681640625,0.0135421752929687,-0.6196517944335938,-0.008331298828125,0.005340576171875,-0.0073471069335937,0.0049285888671875,-0.00439453125,0.0031585693359375,-0.0036087036132812,0.0014495849609375,-0.00103759765625,0.0005035400390625,-0.0003585815429687,0.00042724609375,-0.0010757446289062
2.302511,-0.0008621215820312,0.0011367797851562,-0.0016021728515625,0.0029220581054687,-0.0054397583007812,0.01312255859375,-0.6194381713867188,-0.0081024169921875,0.00506591796875,-0.0071868896484375,0.0045089721679687,-0.0052032470703125,0.0035629272460937,-0.0033493041992187,0.0011138916015625,-0.00103759765625,0.0003204345703125,-0.0001907348632812,0.0002288818359375,-0.0009841918945312
2.328803,-0.0001296997070312,0.0004348754882812,-0.0017852783203125,0.0028152465820312,-0.0055694580078125,0.013397216796875,-0.61962890625,-0.0082778930664062,0.00445556640625,-0.0072555541992187,0.0048370361328125,-0.005126953125,0.0032730102539062,-0.0033950805664062,0.0009384155273437,-0.0014495849609375,0.000823974609375,-0.0006027221679687,0.0005416870117187,-0.00103759765625
2.354782,-0.000732421875,0.0006866455078125,-0.001708984375,0.0030364990234375,-0.0057296752929687,0.0135269165039062,-0.6195220947265625,-0.0090789794921875,0.0046844482421875,-0.007598876953125,0.004730224609375,-0.0045089721679687,0.0028228759765625,-0.0033493041992187,0.001220703125,-0.0014114379882812,0.0010452270507812,-0.0004196166992187,0.0003509521484375,-0.0005569458007812
2.3836,7.62939453125e-06,0.000701904296875,-0.0016403198242187,0.0031967163085937,-0.0054473876953125,0.013916015625,-0.6195526123046875,-0.0085678100585937,0.0047607421875,-0.0073013305664062,0.0049667358398437,-0.0048446655273437,0.0026473999023437,-0.0039138793945312,0.0009002685546875,-0.0019607543945312,0.00030517578125,-2.288818359375e-05,5.340576171875e-05,-0.000885009765625
2.410753,-0.0009307861328125,0.0004501342773437,-0.0018234252929687,0.0025100708007812,-0.0051651000976562,0.013458251953125,-0.6191558837890625,-0.00811767578125,0.0045089721679687,-0.0070877075195312,0.004608154296875,-0.0045013427734375,0.0029983520507812,-0.0029525756835937,0.0010910034179687,-0.0016555786132812,0.001220703125,-0.0009994506835937,0.0002059936523437,-0.000946044921875
2.43765,-0.0006942749023437,0.0008697509765625,-0.0018081665039062,0.0031509399414062,-0.0056533813476562,0.012481689453125,-0.6194076538085938,-0.0084609985351562,0.0047607421875,-0.0074539184570312,0.0045700073242187,-0.0040283203125,0.0029678344726562,-0.00341796875,0.0014266967773437,-0.0016555786132812,0.0006561279296875,-5.340576171875e-05,0.0003890991210937,-0.0008163452148437
2.4669,-0.0001144409179687,0.0010986328125,-0.0020370483398437,0.0028839111328125,-0.0053939819335937,0.0133056640625,-0.619720458984375,-0.0080032348632812,0.0043716430664062,-0.0073471069335937,0.0044708251953125,-0.0044097900390625,0.0027694702148437,-0.0037994384765625,0.001739501953125,-0.0020675659179687,0.0008468627929687,0.0002822875976562,0.0001373291015625,-0.0009307861328125
2.492743,-0.0003738403320312,0.0008544921875,-0.0020980834960937,0.0029678344726562,-0.0051116943359375,0.013275146484375,-0.6190948486328125,-0.0080413818359375,0.0039443969726562,-0.007232666015625,0.0044479370117187,-0.0049362182617187,0.0027694702148437,-0.0031585693359375,0.0008392333984375,-0.001861572265625,0.0002975463867187,-0.0002288818359375,0.000152587890625,-0.00091552734375
2.527919,-0.0006561279296875,0.0007705688476562,-0.0019912719726562,0.002716064453125,-0.0056533813476562,0.0130462646484375,-0.6192169189453125,-0.0079879760742187,0.00469970703125,-0.0067062377929687,0.004638671875,-0.0040359497070312,0.00244140625,-0.003662109375,0.0012359619140625,-0.0015029907226562,0.00067138671875,-0.0004348754882812,0.0002670288085937,-0.00067138671875
2.556431,-0.0006942749023437,0.001007080078125,-0.0020294189453125,0.0032958984375,-0.0059432983398437,0.0125961303710937,-0.6194534301757812,-0.0080490112304687,0.0042266845703125,-0.0074234008789062,0.0045700073242187,-0.0043182373046875,0.0026473999023437,-0.0034942626953125,0.0012283325195312,-0.0012054443359375,0.0007095336914062,-0.0003662109375,0.0005722045898437,-0.0003890991210937
2.583359,-0.0005950927734375,0.00048828125,-0.001953125,0.0033340454101562,-0.0060653686523437,0.013885498046875,-0.6195831298828125,-0.0085678100585937,0.0045623779296875,-0.0070724487304687,0.0050048828125,-0.0042877197265625,0.0026779174804687,-0.0034866333007812,0.0013275146484375,-0.0013427734375,0.0006256103515625,6.103515625e-05,0.0001373291015625,-0.000946044921875
2.610506,-0.001251220703125,0.0010147094726562,-0.0019302368164062,0.0031814575195312,-0.0054473876953125,0.0139541625976562,-0.6198654174804688,-0.0088424682617187,0.0037307739257812,-0.0071945190429687,0.0049362182617187,-0.00445556640625,0.002716064453125,-0.0032958984375,0.0010223388671875,-0.001617431640625,0.0002517700195312,-0.0011978149414062,0.0002593994140625,-0.0008926391601562
2.639744,-0.000823974609375,0.0009841918945312,-0.0021209716796875,0.003204345703125,-0.0057296752929687,0.0140304565429687,-0.6202468872070312,-0.0084381103515625,0.0053482055664062,-0.0072402954101562,0.0042343139648437,-0.004486083984375,0.0028076171875,-0.0035018920898437,0.0004959106445312,-0.0016098022460937,0.0008316040039062,-0.0005340576171875,0.0003814697265625,-0.0006942749023437
2.665797,-0.0008392333984375,0.0007400512695312,-0.0017166137695312,0.0033645629882812,-0.0060195922851562,0.0136337280273437,-0.6197891235351562,-0.008392333984375,0.0050048828125,-0.0063400268554687,0.0045013427734375,-0.0043258666992187,0.0024566650390625,-0.003997802734375,0.0013656616210937,-0.0014419555664062,0.0009918212890625,-0.0006942749023437,-2.288818359375e-05,-0.0012054443359375
2.700874,-0.0005874633789062,0.0010757446289062,-0.0014572143554687,0.0030059814453125,-0.0061264038085937,0.0134506225585937,-0.6201324462890625,-0.0074996948242187,0.0049285888671875,-0.0076904296875,0.0038833618164062,-0.004608154296875,0.0025787353515625,-0.003570556640625,0.0014495849609375,-0.000762939453125,0.0011520385742187,-0.00079345703125,0.0006027221679687,-0.0004425048828125
2.729697,-0.001129150390625,0.0007705688476562,-0.0023956298828125,0.0028152465820312,-0.00555419921875,0.0133514404296875,-0.619140625,-0.0078277587890625,0.0048904418945312,-0.0068588256835937,0.0047988891601562,-0.0039901733398437,0.002227783203125,-0.0031280517578125,0.00091552734375,-0.0017776489257812,0.0011138916015625,-0.0002670288085937,0.0002670288085937,-0.0011062622070312
2.757026,-0.0008163452148437,0.0010757446289062,-0.0023956298828125,0.00299072265625,-0.005218505859375,0.013580322265625,-0.6192245483398438,-0.007568359375,0.0045852661132812,-0.0072021484375,0.005035400390625,-0.0047454833984375,0.002044677734375,-0.0037612915039062,0.0010757446289062,-0.0013580322265625,0.0006790161132812,-0.0001296997070312,-9.918212890625e-05,-0.0008392333984375
2.78405,-0.0005874633789062,0.00103759765625,-0.0019149780273437,0.0029754638671875,-0.0054931640625,0.0134048461914062,-0.6192169189453125,-0.0076522827148437,0.0046234130859375,-0.007354736328125,0.004913330078125,-0.0040054321289062,0.0025100708007812,-0.0030517578125,0.0012741088867187,-0.0016403198242187,0.0002670288085937,-9.1552734375e-05,0.000640869140625,-0.0008392333984375
2.812854,0.0001068115234375,0.0008697509765625,-0.00164794921875,0.0035476684570312,-0.0057144165039062,0.0140380859375,-0.6193695068359375,-0.0077743530273437,0.0046920776367187,-0.0069580078125,0.0047607421875,-0.0043792724609375,0.0026321411132812,-0.003387451171875,0.0010452270507812,-0.0016860961914062,0.0005264282226562,0.0001678466796875,0.0001068115234375,-0.0010986328125
2.838875,-0.0003585815429687,0.0016326904296875,-0.00103759765625,0.003021240234375,-0.0059738159179687,0.0137786865234375,-0.6197280883789062,-0.0084381103515625,0.004486083984375,-0.0071334838867187,0.0038299560546875,-0.0047760009765625,0.0025558471679687,-0.0036392211914062,0.0010223388671875,-0.0014114379882812,0.0010604858398437,0.0001907348632812,0.0,-0.0013656616210937
2.86628,-0.00048828125,0.0012130737304687,-0.00164794921875,0.0033035278320312,-0.006072998046875,0.0134735107421875,-0.6185379028320312,-0.0080032348632812,0.0041275024414062,-0.0068206787109375,0.0047378540039062,-0.00390625,0.002777099609375,-0.003021240234375,0.00115966796875,-0.0013656616210937,0.0004806518554687,-0.0004425048828125,0.0006332397460937,-0.0012054443359375
2.8967,-0.00048828125,0.0013275146484375,-0.00177001953125,0.0023117065429687,-0.005645751953125,0.0143890380859375,-0.6190643310546875,-0.0074462890625,0.0042953491210937,-0.0067291259765625,0.004547119140625,-0.0042953491210937,0.0029525756835937,-0.0029296875,0.0016403198242187,-0.0012054443359375,0.0006942749023437,-0.00079345703125,0.0007781982421875,-0.0007858276367187
2.924786,-0.000518798828125,0.000762939453125,-0.0013351440429687,0.0030975341796875,-0.005645751953125,0.0129776000976562,-0.6189193725585938,-0.0075836181640625,0.0036849975585937,-0.0071563720703125,0.0047225952148437,-0.00439453125,0.0023345947265625,-0.0036849975585937,0.0008316040039062,-0.0012893676757812,0.0007705688476562,7.62939453125e-06,9.918212890625e-05,-0.000701904296875
2.955486,-0.0006179809570312,0.0011062622070312,-0.0015945434570312,0.0033187866210937,-0.0056304931640625,0.0134353637695312,-0.6189041137695312,-0.0082626342773437,0.004486083984375,-0.006866455078125,0.0042037963867187,-0.0042953491210937,0.0027008056640625,-0.00360107421875,0.00115966796875,-0.0010833740234375,0.000396728515625,0.0002212524414062,0.0003662109375,-0.0010986328125
2.981863,-0.0006179809570312,0.0009384155273437,-0.0015640258789062,0.0034713745117187,-0.0054550170898437,0.0137176513671875,-0.6191482543945312,-0.0080184936523437,0.0038986206054687,-0.0075912475585937,0.004608154296875,-0.0044631958007812,0.00274658203125,-0.00311279296875,0.0010910034179687,-0.001312255859375,0.0004806518554687,-0.0004043579101562,0.0002593994140625,-0.0011672973632812
3.012701,-0.0007400512695312,0.00091552734375,-0.0023727416992187,0.0032424926757812,-0.0058975219726562,0.0135650634765625,-0.619384765625,-0.0082931518554687,0.0046844482421875,-0.007354736328125,0.0047149658203125,-0.0046005249023437,0.0017013549804687,-0.003448486328125,0.0013046264648437,-0.0014801025390625,0.0007705688476562,-0.000396728515625,0.0001296997070312,-0.0008392333984375
3.042974,-0.0004653930664062,0.0008773803710937,-0.00164794921875,0.0034713745117187,-0.0063095092773437,0.0128631591796875,-0.6195755004882812,-0.0080490112304687,0.0048141479492187,-0.007476806640625,0.0046234130859375,-0.004241943359375,0.0024566650390625,-0.0032119750976562,0.0010528564453125,-0.0011215209960937,0.001434326171875,-3.814697265625e-05,-3.0517578125e-05,-0.0010223388671875
3.071358,-0.0006103515625,0.0009307861328125,-0.002410888671875,0.0029373168945312,-0.0060653686523437,0.0139846801757812,-0.6196212768554688,-0.008087158203125,0.0047225952148437,-0.00732421875,0.005218505859375,-0.00445556640625,0.0024642944335937,-0.0035018920898437,0.0012130737304687,-0.0016403198242187,0.0003280639648437,3.814697265625e-05,-0.0003204345703125,-0.0008087158203125
3.099672,-0.0006637573242187,0.001129150390625,-0.0016632080078125,0.0037689208984375,-0.0057144165039062,0.0134735107421875,-0.619384765625,-0.0082778930664062,0.0049667358398437,-0.007415771484375,0.0045700073242187,-0.00421142578125,0.0029449462890625,-0.002838134765625,0.000823974609375,-0.0012054443359375,0.0003662109375,-0.0004119873046875,0.0004425048828125,-0.0007781982421875
3.130051,-0.0005569458007812,0.0003280639648437,-0.0016403198242187,0.0029449462890625,-0.0057525634765625,0.0140457153320312,-0.6201400756835938,-0.0084152221679687,0.0058441162109375,-0.0067596435546875,0.0041961669921875,-0.0042800903320312,0.00213623046875,-0.0043716430664062,0.0009536743164062,-0.0016937255859375,0.0010299682617187,0.0003204345703125,0.000274658203125,-0.0007400512695312
3.157026,-0.0003662109375,0.001190185546875,-0.0018463134765625,0.00372314453125,-0.0059432983398437,0.0140762329101562,-0.6196136474609375,-0.0085067749023437,0.0053482055664062,-0.0072097778320312,0.0053329467773437,-0.0040512084960937,0.0025405883789062,-0.0030441284179687,0.0009384155273437,-0.0016860961914062,0.0006484985351562,-0.0002288818359375,9.1552734375e-05,-0.00054931640625
3.18983,-0.00048828125,0.0013198852539062,-0.0013275146484375,0.0027313232421875,-0.0063247680664062,0.0144500732421875,-0.6200790405273438,-0.008819580078125,0.005828857421875,-0.0065994262695312,0.0047531127929687,-0.004150390625,0.0024948120117187,-0.0034942626953125,0.0007476806640625,-0.0009994506835937,0.0004501342773437,-0.0006332397460937,0.000640869140625,-0.0012435913085937
3.217656,-0.0004501342773437,0.0006484985351562,-0.002166748046875,0.0030364990234375,-0.0059432983398437,0.0138397216796875,-0.6205520629882812,-0.0081710815429687,0.0054473876953125,-0.0072021484375,0.0046005249023437,-0.0046844482421875,0.0029144287109375,-0.0036773681640625,0.0007858276367187,-0.0009918212890625,-7.62939453125e-06,-0.0003280639648437,0.0009078979492187,-0.0004501342773437
3.246144,-0.0001068115234375,0.00091552734375,-0.0020294189453125,0.0036468505859375,-0.00604248046875,0.0142898559570312,-0.6206283569335938,-0.008697509765625,0.0054244995117187,-0.007415771484375,0.0047683715820312,-0.0044784545898437,0.0028076171875,-0.0031051635742187,0.0016403198242187,-0.001373291015625,0.0002899169921875,4.57763671875e-05,-3.0517578125e-05,-0.000885009765625
3.277036,-0.0010299682617187,0.0007095336914062,-0.0017318725585937,0.0032958984375,-0.0057907104492187,0.0144119262695312,-0.620208740234375,-0.0081787109375,0.0058670043945312,-0.0075302124023437,0.0047683715820312,-0.0041275024414062,0.0025253295898437,-0.0034027099609375,0.00091552734375,-0.0012664794921875,0.000762939453125,0.0001983642578125,0.00048828125,-0.0009765625
3.304362,-0.0007095336914062,0.0012283325195312,-0.0020904541015625,0.0032882690429687,-0.0056533813476562,0.0141525268554687,-0.61962890625,-0.0083465576171875,0.0061187744140625,-0.0072402954101562,0.0044631958007812,-0.0039138793945312,0.0023651123046875,-0.0031204223632812,0.0016555786132812,-0.0016250610351562,0.0002899169921875,0.0001220703125,0.0003433227539062,-0.0008087158203125
3.331941,-0.0007553100585937,0.0008544921875,-0.0020294189453125,0.0035400390625,-0.0061798095703125,0.014068603515625,-0.6200637817382812,-0.0079879760742187,0.0056304931640625,-0.0068359375,0.0051956176757812,-0.0045394897460937,0.0025863647460937,-0.0036544799804687,0.0012054443359375,-0.0011444091796875,0.00079345703125,-0.0007095336914062,0.0002517700195312,-0.000518798828125
3.36199,-0.0006790161132812,0.001739501953125,-0.0022735595703125,0.0028839111328125,-0.0058441162109375,0.0141448974609375,-0.6193771362304688,-0.0082321166992187,0.0059738159179687,-0.0075225830078125,0.004852294921875,-0.0043182373046875,0.0023345947265625,-0.0027694702148437,0.0011825561523437,-0.001617431640625,0.0001983642578125,-0.0002899169921875,0.0006484985351562,-0.0012130737304687
3.39043,-0.0010147094726562,0.00152587890625,-0.0015335083007812,0.0029525756835937,-0.0055923461914062,0.0141448974609375,-0.6190414428710938,-0.0075302124023437,0.005218505859375,-0.0074615478515625,0.0047073364257812,-0.0048904418945312,0.0030746459960937,-0.0033493041992187,0.000274658203125,-0.0013198852539062,0.0003509521484375,-0.00067138671875,0.000640869140625,-0.0014724731445312
3.41965,-0.000762939453125,0.0008087158203125,-0.0023269653320312,0.0033035278320312,-0.0061416625976562,0.0134658813476562,-0.6180572509765625,-0.0070343017578125,0.0050888061523437,-0.0069503784179687,0.0056381225585937,-0.0038909912109375,0.00274658203125,-0.0033798217773437,0.0008163452148437,-0.0015029907226562,0.001190185546875,-0.00054931640625,-3.814697265625e-05,-0.0003890991210937
3.448673,-0.0009231567382812,0.0015029907226562,-0.0014114379882812,0.0037155151367187,-0.006134033203125,0.013763427734375,-0.61663818359375,-0.0072021484375,0.0050735473632812,-0.0070724487304687,0.0046615600585937,-0.00433349609375,0.0022735595703125,-0.0026626586914062,0.0009918212890625,-0.0015106201171875,0.0005416870117187,-0.000946044921875,0.0005416870117187,-0.0011520385742187
3.478848,-0.0005416870117187,0.0015487670898437,-0.0016555786132812,0.0030441284179687,-0.0056610107421875,0.0129928588867187,-0.6171035766601562,-0.00714111328125,0.0047225952148437,-0.0075302124023437,0.0040664672851562,-0.0042495727539062,0.002593994140625,-0.0027542114257812,0.0012130737304687,-0.0009307861328125,0.0007553100585937,-8.392333984375e-05,0.0007553100585937,-0.000946044921875
3.508699,-0.00048828125,0.0006256103515625,-0.001861572265625,0.0027923583984375,-0.005523681640625,0.0137252807617187,-0.6165313720703125,-0.0064010620117187,0.004913330078125,-0.0071868896484375,0.0044403076171875,-0.0036163330078125,0.0031890869140625,-0.002899169921875,0.001220703125,-0.0010223388671875,0.0006256103515625,-0.0001907348632812,-0.0002212524414062,-0.0009384155273437
3.536877,-0.0005645751953125,0.00128173828125,-0.0019149780273437,0.0037002563476562,-0.0051803588867187,0.0136642456054687,-0.6159439086914062,-0.0065231323242187,0.0041732788085937,-0.007080078125,0.0042572021484375,-0.0040130615234375,0.00262451171875,-0.0028839111328125,0.0011672973632812,-0.0017318725585937,0.0004425048828125,-0.00042724609375,-1.52587890625e-05,-0.0009918212890625
3.56504,-0.0009536743164062,0.0003738403320312,-0.0026626586914062,0.0040817260742187,-0.0053863525390625,0.0136871337890625,-0.615814208984375,-0.0064773559570312,0.0046310424804687,-0.0069656372070312,0.004638671875,-0.0040512084960937,0.0028915405273437,-0.0029525756835937,0.0005111694335937,-0.0014572143554687,0.0004119873046875,0.0,0.0004730224609375,-0.0012130737304687
3.596385,-0.0005874633789062,0.00091552734375,-0.0015716552734375,0.0027923583984375,-0.0052642822265625,0.0135269165039062,-0.6153335571289062,-0.005218505859375,0.0041046142578125,-0.0066604614257812,0.0038604736328125,-0.0049285888671875,0.0019149780273437,-0.003570556640625,0.0013351440429687,-0.0014190673828125,0.0007095336914062,-0.0008087158203125,0.000152587890625,-0.0003204345703125
3.623054,-0.0011444091796875,0.0009994506835937,-0.0018539428710937,0.002716064453125,-0.005645751953125,0.0129241943359375,-0.615234375,-0.0054550170898437,0.0042724609375,-0.0068435668945312,0.0041351318359375,-0.0043106079101562,0.0022659301757812,-0.0035247802734375,0.0007095336914062,-0.0018310546875,0.00048828125,-0.0006484985351562,0.0001678466796875,-0.001007080078125
3.652783,-0.0009689331054687,0.0010223388671875,-0.0019607543945312,0.0035476684570312,-0.0056381225585937,0.013275146484375,-0.6152267456054688,-0.0053176879882812,0.0044708251953125,-0.0073394775390625,0.0048675537109375,-0.0043182373046875,0.0022964477539062,-0.0028152465820312,0.0005950927734375,-0.0016098022460937,0.0006561279296875,-6.866455078125e-05,0.0011215209960937,-0.0008087158203125
3.682892,-0.0008316040039062,0.0009994506835937,-0.0011825561523437,0.0027084350585937,-0.0060272216796875,0.0147018432617187,-0.6158294677734375,-0.0058059692382812,0.005462646484375,-0.0071563720703125,0.0042343139648437,-0.0041885375976562,0.0023193359375,-0.0033721923828125,0.00146484375,-0.0013809204101562,0.0006027221679687,-0.0002517700195312,-2.288818359375e-05,-0.0001907348632812
3.711547,7.62939453125e-05,0.001007080078125,-0.0017776489257812,0.0031814575195312,-0.0060958862304687,0.014434814453125,-0.6155776977539062,-0.0061874389648437,0.0057144165039062,-0.0062942504882812,0.0041351318359375,-0.0041046142578125,0.00262451171875,-0.0030899047851562,0.0010757446289062,-0.001312255859375,0.0004730224609375,-0.0007400512695312,0.0013198852539062,-0.0011444091796875
3.74109,-0.0012054443359375,0.0006637573242187,-0.0019454956054687,0.0029449462890625,-0.0053482055664062,0.0145339965820312,-0.614898681640625,-0.0050888061523437,0.005218505859375,-0.0068511962890625,0.0042190551757812,-0.0044403076171875,0.002685546875,-0.0031967163085937,0.0008468627929687,-0.0012969970703125,0.000885009765625,0.0001373291015625,0.0009536743164062,-0.0006866455078125
3.768994,-0.0011520385742187,0.0015640258789062,-0.00164794921875,0.0029678344726562,-0.0057525634765625,0.0137786865234375,-0.614410400390625,-0.0051345825195312,0.0053634643554687,-0.0068817138671875,0.0036697387695312,-0.004547119140625,0.0025634765625,-0.0032272338867187,0.0011749267578125,-0.0006256103515625,0.0006484985351562,-0.000457763671875,-0.0003128051757812,-0.0007247924804687
3.80025,-0.00091552734375,0.0019912719726562,-0.0020599365234375,0.0032958984375,-0.0053939819335937,0.0133819580078125,-0.6143569946289062,-0.004547119140625,0.0049972534179687,-0.0068893432617187,0.0045928955078125,-0.0046234130859375,0.0021133422851562,-0.0030517578125,0.00115966796875,-0.0011672973632812,9.918212890625e-05,-1.52587890625e-05,0.0003204345703125,-0.000152587890625
3.830052,-0.000701904296875,0.00042724609375,-0.001800537109375,0.0039138793945312,-0.0057601928710937,0.0132217407226562,-0.6138992309570312,-0.0051193237304687,0.004791259765625,-0.0068359375,0.0043258666992187,-0.003387451171875,0.00250244140625,-0.0026931762695312,0.0016250610351562,-0.0014724731445312,0.000335693359375,-9.1552734375e-05,-2.288818359375e-05,-0.0008773803710937
3.859308,-0.0006866455078125,0.001373291015625,-0.0020294189453125,0.0025711059570312,-0.005828857421875,0.0132904052734375,-0.6142959594726562,-0.0046920776367187,0.004852294921875,-0.0072708129882812,0.004302978515625,-0.0041656494140625,0.0020904541015625,-0.0029830932617187,0.0009231567382812,-0.0014190673828125,0.00054931640625,-0.0004501342773437,0.0005874633789062,-0.0011062622070312
3.88769,-0.0003509521484375,0.0012359619140625,-0.0018997192382812,0.0033416748046875,-0.00653076171875,0.0135650634765625,-0.6136398315429688,-0.0048370361328125,0.0048294067382812,-0.0074310302734375,0.0042877197265625,-0.003875732421875,0.0022964477539062,-0.0029144287109375,0.0010452270507812,-0.0018997192382812,0.001068115234375,-0.0006484985351562,0.0004501342773437,-0.0006790161132812
3.918457,-0.00091552734375,0.000701904296875,-0.0015487670898437,0.003082275390625,-0.006195068359375,0.013397216796875,-0.6126327514648438,-0.0049209594726562,0.0042800903320312,-0.0071182250976562,0.0041961669921875,-0.004119873046875,0.0024490356445312,-0.0034637451171875,0.0002899169921875,-0.0013656616210937,0.0004348754882812,-0.0002975463867187,0.0001449584960937,-0.0004196166992187
3.94577,-0.0007858276367187,0.0008926391601562,-0.0019454956054687,0.0034637451171875,-0.005615234375,0.01318359375,-0.6120834350585938,-0.0043106079101562,0.0040740966796875,-0.0070114135742187,0.0039596557617187,-0.0036773681640625,0.0025405883789062,-0.0030746459960937,0.0015182495117187,-0.00103759765625,0.0005645751953125,-9.918212890625e-05,0.0010147094726562,-0.000640869140625
3.978773,-0.0004425048828125,0.0002365112304687,-0.0019989013671875,0.0028305053710937,-0.005279541015625,0.0136947631835937,-0.611663818359375,-0.0039596557617187,0.0042877197265625,-0.007415771484375,0.0050125122070312,-0.003753662109375,0.0017929077148437,-0.0020751953125,0.0002822875976562,-0.0014877319335937,0.00048828125,-0.0001449584960937,0.0011520385742187,-0.0013504028320312
4.006949,-0.0010833740234375,0.0012741088867187,-0.0016708374023437,0.0029525756835937,-0.005645751953125,0.0133514404296875,-0.6118698120117188,-0.0053253173828125,0.004608154296875,-0.0070571899414062,0.0037460327148437,-0.0037994384765625,0.002166748046875,-0.00286865234375,0.0008010864257812,-0.0008010864257812,0.0001068115234375,0.0003662109375,0.00048828125,-0.000579833984375
4.03537,-0.000335693359375,0.001251220703125,-0.0016021728515625,0.0027389526367187,-0.0063629150390625,0.0131072998046875,-0.610595703125,-0.0047683715820312,0.0034332275390625,-0.007080078125,0.0038681030273437,-0.00421142578125,0.0022964477539062,-0.00262451171875,0.0005569458007812,-0.0008773803710937,0.000213623046875,-0.0005950927734375,7.62939453125e-06,-0.0009002685546875
4.063822,-0.001190185546875,0.0004043579101562,-0.00189208984375,0.0033035278320312,-0.0057296752929687,0.0138092041015625,-0.6097412109375,-0.0043563842773437,0.0046615600585937,-0.0066909790039062,0.0040740966796875,-0.0031204223632812,0.0017471313476562,-0.0029678344726562,0.0007476806640625,-0.001434326171875,0.0004043579101562,-0.0002822875976562,-0.0002593994140625,-0.0002593994140625
4.093309,-0.00128173828125,0.001434326171875,-0.0022735595703125,0.0029220581054687,-0.0057754516601562,0.0127182006835937,-0.6095428466796875,-0.0041580200195312,0.0039901733398437,-0.006622314453125,0.0040817260742187,-0.0037002563476562,0.0019760131835937,-0.0026473999023437,0.0006484985351562,-0.0006484985351562,9.918212890625e-05,-0.000640869140625,0.0004959106445312,-0.0007095336914062
4.123495,-0.0006332397460937,0.00146484375,-0.0018692016601562,0.002838134765625,-0.0061874389648437,0.0129013061523437,-0.6087646484375,-0.0040130615234375,0.0037155151367187,-0.0063018798828125,0.00372314453125,-0.003814697265625,0.0017929077148437,-0.0024032592773437,0.0012359619140625,-0.0011367797851562,0.00018310546875,-0.0001068115234375,-0.0003585815429687,-0.00128173828125
4.152669,-0.000518798828125,0.0008697509765625,-0.0021743774414062,0.0026931762695312,-0.0055923461914062,0.0136489868164062,-0.6085128784179688,-0.0045623779296875,0.0038909912109375,-0.0068588256835937,0.00335693359375,-0.0035171508789062,0.0016555786132812,-0.0024337768554687,0.000762939453125,-0.0008392333984375,6.103515625e-05,-6.866455078125e-05,0.0007781982421875,-0.0007095336914062
4.181213,-0.0007171630859375,0.0015869140625,-0.0021286010742187,0.0038299560546875,-0.0057144165039062,0.0140151977539062,-0.6076278686523438,-0.0048370361328125,0.0045547485351562,-0.0068435668945312,0.0039138793945312,-0.0033798217773437,0.0016937255859375,-0.0025253295898437,0.0009918212890625,-0.00079345703125,0.0001983642578125,0.0003280639648437,-0.0001602172851562,-0.000396728515625
4.211625,-0.0009765625,0.0006561279296875,-0.0018310546875,0.0031356811523437,-0.006195068359375,0.0136337280273437,-0.607330322265625,-0.004547119140625,0.0040359497070312,-0.0066299438476562,0.0036544799804687,-0.0038604736328125,0.002044677734375,-0.0027618408203125,0.0001678466796875,-0.0010147094726562,2.288818359375e-05,-0.000274658203125,-0.000274658203125,-0.000457763671875
4.239472,-0.0003280639648437,0.001739501953125,-0.0021438598632812,0.003173828125,-0.0061721801757812,0.012542724609375,-0.60693359375,-0.004058837890625,0.0040054321289062,-0.0065155029296875,0.0032424926757812,-0.0035018920898437,0.0018234252929687,-0.0029449462890625,0.0007400512695312,-0.0006332397460937,0.0003128051757812,-0.0004730224609375,0.0003585815429687,-0.0010528564453125
4.26687,-0.000823974609375,0.0011672973632812,-0.0018157958984375,0.0020751953125,-0.0062255859375,0.0132064819335937,-0.6070022583007812,-0.0035018920898437,0.0038681030273437,-0.0064620971679687,0.0043182373046875,-0.0038070678710937,0.0020294189453125,-0.0022048950195312,0.0007476806640625,-0.0007400512695312,0.0004425048828125,-0.000213623046875,-0.0004425048828125,-0.0005569458007812
4.306056,-0.0004043579101562,0.0012664794921875,-0.0018157958984375,0.0034103393554687,-0.0055465698242187,0.0131301879882812,-0.605804443359375,-0.0034255981445312,0.0036239624023437,-0.0068435668945312,0.0030746459960937,-0.0036392211914062,0.0018081665039062,-0.003143310546875,0.0004730224609375,-0.0007095336914062,0.0005950927734375,0.0006179809570312,9.918212890625e-05,-0.0006103515625
4.334449,-0.0007858276367187,0.000335693359375,-0.0015640258789062,0.0031356811523437,-0.0051956176757812,0.0135574340820312,-0.605224609375,-0.0036697387695312,0.0039901733398437,-0.0065460205078125,0.0025634765625,-0.0039901733398437,0.0023956298828125,-0.00244140625,0.0006256103515625,-0.0006484985351562,-9.1552734375e-05,-0.000518798828125,-0.0004501342773437,-0.00115966796875
4.365196,-0.000946044921875,0.0013275146484375,-0.0018157958984375,0.0029830932617187,-0.005889892578125,0.0126876831054687,-0.6048736572265625,-0.0033416748046875,0.0038299560546875,-0.0067520141601562,0.0033645629882812,-0.0033798217773437,0.0017471313476562,-0.0020828247070312,0.0014266967773437,-0.0013961791992187,0.0005722045898437,-0.0001144409179687,-6.103515625e-05,-0.00091552734375
4.39335,-0.000396728515625,0.0009689331054687,-0.00177001953125,0.0030136108398437,-0.0060272216796875,0.0132293701171875,-0.6046295166015625,-0.0043106079101562,0.003448486328125,-0.00665283203125,0.0038528442382812,-0.0039138793945312,0.0017166137695312,-0.0031051635742187,0.0003890991210937,-0.0007247924804687,-1.52587890625e-05,9.1552734375e-05,0.0006179809570312,-0.0010147094726562
4.420307,-0.0003662109375,0.0008697509765625,-0.0017929077148437,0.0028457641601562,-0.0056991577148437,0.0131378173828125,-0.6038436889648438,-0.003021240234375,0.0043792724609375,-0.0064468383789062,0.0036544799804687,-0.0036087036132812,0.0017242431640625,-0.0030975341796875,0.0003509521484375,-0.0010147094726562,-0.0002288818359375,-0.00048828125,-0.0001220703125,-0.0013656616210937
4.449958,-0.0005111694335937,0.0013885498046875,-0.0019149780273437,0.0025253295898437,-0.00604248046875,0.0132369995117187,-0.6037826538085938,-0.003021240234375,0.0036697387695312,-0.0069351196289062,0.0039596557617187,-0.00360107421875,0.0020980834960937,-0.0033798217773437,0.0003585815429687,-0.0012435913085937,0.0001144409179687,0.0002899169921875,-0.0002365112304687,-0.0013198852539062
4.479126,-0.0007781982421875,0.0012283325195312,-0.0016098022460937,0.0031204223632812,-0.0054397583007812,0.0129318237304687,-0.602630615234375,-0.0023651123046875,0.0031204223632812,-0.0066299438476562,0.0037689208984375,-0.0043716430664062,0.0015945434570312,-0.002685546875,0.0005645751953125,-0.0007553100585937,0.0005569458007812,-0.0001602172851562,-0.0003128051757812,-0.00091552734375
4.507581,-0.0005340576171875,0.0014419555664062,-0.0015945434570312,0.003204345703125,-0.0056686401367187,0.0129165649414062,-0.6017684936523438,-0.0026702880859375,0.0037689208984375,-0.006317138671875,0.0033645629882812,-0.004180908203125,0.0015945434570312,-0.0026016235351562,0.000152587890625,-0.0014877319335937,0.0001602172851562,0.0002212524414062,0.0003585815429687,-0.0006637573242187
4.536271,-0.00042724609375,0.0009994506835937,-0.0021133422851562,0.0024490356445312,-0.0055007934570312,0.0128250122070312,-0.60162353515625,-0.0024261474609375,0.00384521484375,-0.0061111450195312,0.003448486328125,-0.004119873046875,0.0017929077148437,-0.00250244140625,0.00018310546875,-0.0012588500976562,0.0003433227539062,-0.0003890991210937,-0.0001296997070312,-0.0012435913085937
4.565839,-0.0011138916015625,0.0006484985351562,-0.00152587890625,0.0028610229492187,-0.0058364868164062,0.0126800537109375,-0.6011886596679688,-0.002105712890625,0.0042495727539062,-0.0065383911132812,0.002960205078125,-0.0033035278320312,0.0023651123046875,-0.0029754638671875,0.000457763671875,-0.0012130737304687,3.814697265625e-05,6.103515625e-05,7.62939453125e-05,-0.0008773803710937
4.594565,-0.0004959106445312,0.0012435913085937,-0.0021438598632812,0.00286865234375,-0.0055923461914062,0.0123672485351562,-0.6004104614257812,-0.0015869140625,0.003997802734375,-0.0063247680664062,0.003570556640625,-0.0035247802734375,0.00244140625,-0.0025405883789062,0.0003890991210937,-0.0009841918945312,0.0006484985351562,6.103515625e-05,-0.000335693359375,-0.0006332397460937
4.623888,-0.0007781982421875,0.0009002685546875,-0.00140380859375,0.003662109375,-0.0053024291992187,0.0130844116210937,-0.599761962890625,-0.0023727416992187,0.0035400390625,-0.0066680908203125,0.0029983520507812,-0.0035476684570312,0.0013961791992187,-0.003387451171875,0.0004653930664062,-0.0009536743164062,0.0005569458007812,0.0002899169921875,-0.0002212524414062,-0.0005874633789062
4.65177,-0.0001602172851562,0.0004196166992187,-0.0021896362304687,0.0030441284179687,-0.0056533813476562,0.0130996704101562,-0.5991134643554688,-0.0017471313476562,0.0034408569335937,-0.0064620971679687,0.003021240234375,-0.0037765502929687,0.001800537109375,-0.0028533935546875,0.0008621215820312,-0.0009231567382812,0.0005035400390625,-0.000274658203125,0.0001678466796875,-0.0005264282226562
4.680033,-0.001007080078125,0.000946044921875,-0.0023651123046875,0.0034637451171875,-0.0051422119140625,0.0127487182617187,-0.598297119140625,-0.0019454956054687,0.0033340454101562,-0.0067214965820312,0.0030899047851562,-0.0031585693359375,0.0025482177734375,-0.0025711059570312,0.0007553100585937,-0.0008468627929687,0.00048828125,-2.288818359375e-05,-0.00018310546875,-0.0001754760742187
4.710394,-0.0002517700195312,0.0014190673828125,-0.0023574829101562,0.0030441284179687,-0.0058517456054687,0.0124359130859375,-0.5975570678710938,-0.00115966796875,0.0032272338867187,-0.0065231323242187,0.0032119750976562,-0.0035324096679687,0.0022659301757812,-0.002197265625,0.0007400512695312,-0.0009536743164062,-0.0001449584960937,-0.0005035400390625,-8.392333984375e-05,-0.000640869140625
4.737484,-0.0006637573242187,0.0009994506835937,-0.0017471313476562,0.002471923828125,-0.0049819946289062,0.0128173828125,-0.597564697265625,-0.001922607421875,0.0029449462890625,-0.0064544677734375,0.0028762817382812,-0.0035552978515625,0.0018768310546875,-0.0022811889648437,0.0004425048828125,-0.0007553100585937,7.62939453125e-05,-0.000457763671875,0.0002975463867187,-0.0008087158203125
4.773981,-0.000579833984375,0.0011749267578125,-0.0014877319335937,0.0027313232421875,-0.0055160522460937,0.013214111328125,-0.5962371826171875,-0.002166748046875,0.0030593872070312,-0.00616455078125,0.00323486328125,-0.0030593872070312,0.0017166137695312,-0.00274658203125,0.0007476806640625,-0.0007858276367187,0.0,-0.0005950927734375,-0.0004119873046875,-0.0009307861328125
4.803811,-1.52587890625e-05,0.0005722045898437,-0.001434326171875,0.0027084350585937,-0.0053482055664062,0.0131378173828125,-0.5966567993164062,-0.0022964477539062,0.0028457641601562,-0.0064544677734375,0.0030441284179687,-0.0032577514648437,0.0019378662109375,-0.0027389526367187,0.0004196166992187,-0.0006179809570312,0.000579833984375,-0.0003204345703125,8.392333984375e-05,-0.0008010864257812
4.832079,-0.0006637573242187,0.0011138916015625,-0.0018310546875,0.0026779174804687,-0.0057220458984375,0.0130844116210937,-0.5961685180664062,-0.002593994140625,0.0034103393554687,-0.0062179565429687,0.0032196044921875,-0.0034713745117187,0.00177001953125,-0.0024032592773437,0.0006484985351562,-0.0011215209960937,0.0004119873046875,0.0001144409179687,7.62939453125e-06,-0.0005569458007812
4.862105,-0.0006942749023437,0.001312255859375,-0.0015487670898437,0.0029373168945312,-0.0060577392578125,0.012420654296875,-0.5949935913085938,-0.00225830078125,0.002838134765625,-0.0062332153320312,0.0033340454101562,-0.0033187866210937,0.0014495849609375,-0.0026092529296875,0.00079345703125,-0.0009002685546875,-0.0005874633789062,-0.000335693359375,5.340576171875e-05,-0.0006637573242187
4.890381,-0.0008468627929687,0.0013198852539062,-0.0019683837890625,0.0033645629882812,-0.0049591064453125,0.0124893188476562,-0.594757080078125,-0.0013046264648437,0.0029449462890625,-0.0063629150390625,0.003082275390625,-0.0032119750976562,0.001861572265625,-0.0035324096679687,0.000457763671875,-0.0003890991210937,0.0002670288085937,-0.0005645751953125,-0.000732421875,-0.0008697509765625
4.921278,-0.0009536743164062,0.0006637573242187,-0.0022811889648437,0.00286865234375,-0.0055694580078125,0.0127105712890625,-0.5931930541992188,-0.0012435913085937,0.0032882690429687,-0.0062942504882812,0.0034332275390625,-0.0030288696289062,0.002044677734375,-0.0025558471679687,1.52587890625e-05,-0.0008773803710937,0.0003280639648437,0.0002059936523437,0.0005569458007812,-0.0003204345703125
4.950553,-0.0003890991210937,0.0006484985351562,-0.0019912719726562,0.0026626586914062,-0.00506591796875,0.0125808715820312,-0.5932540893554688,-0.0017013549804687,0.0033340454101562,-0.0052108764648437,0.0038986206054687,-0.0030288696289062,0.0018386840820312,-0.0022430419921875,0.0005569458007812,-0.0007476806640625,0.0004730224609375,-0.0002365112304687,0.0002822875976562,-0.0006027221679687
4.97919,-0.0003509521484375,0.0008087158203125,-0.0014419555664062,0.0034255981445312,-0.0054931640625,0.0127410888671875,-0.5922927856445312,-0.0010299682617187,0.0031356811523437,-0.0068435668945312,0.0035934448242187,-0.003326416015625,0.0012664794921875,-0.0024185180664062,0.0006103515625,-0.00067138671875,0.0001220703125,-0.000579833984375,-0.0004730224609375,-0.0002593994140625
5.007546,-0.0002670288085937,0.0007705688476562,-0.0013809204101562,0.0030975341796875,-0.005706787109375,0.0121307373046875,-0.5925445556640625,-0.0019454956054687,0.0032501220703125,-0.0058441162109375,0.0028152465820312,-0.0035552978515625,0.0024185180664062,-0.0020523071289062,0.0008316040039062,-0.0002212524414062,0.000274658203125,0.0004043579101562,7.62939453125e-06,-0.000732421875
5.038407,-0.000396728515625,0.0008468627929687,-0.0021591186523437,0.0033111572265625,-0.0049667358398437,0.0129623413085937,-0.5912017822265625,-0.0017318725585937,0.0034561157226562,-0.005584716796875,0.0036392211914062,-0.00347900390625,0.0017318725585937,-0.002410888671875,0.0004348754882812,-0.0006637573242187,-6.866455078125e-05,-0.0002975463867187,-0.0005035400390625,-0.0005874633789062
5.091817,-0.0004348754882812,0.000579833984375,-0.0023574829101562,0.0028457641601562,-0.0058822631835937,0.012359619140625,-0.5902862548828125,-0.001251220703125,0.0031814575195312,-0.0060882568359375,0.0028457641601562,-0.0031661987304687,0.0018463134765625,-0.0023727416992187,0.0005111694335937,-0.0009689331054687,-0.0002059936523437,-0.0002822875976562,0.0001373291015625,-0.000579833984375
5.119087,-0.000274658203125,0.0011215209960937,-0.0020675659179687,0.0029754638671875,-0.0053939819335937,0.0119094848632812,-0.5892562866210938,-0.000152587890625,0.0031814575195312,-0.0063018798828125,0.00323486328125,-0.00335693359375,0.00146484375,-0.0023193359375,0.0002212524414062,-0.001312255859375,0.0001220703125,-0.0001220703125,0.0001373291015625,-0.0009384155273437
5.170182,-0.0010986328125,0.0004959106445312,-0.0020675659179687,0.0029525756835937,-0.0058212280273437,0.0125503540039062,-0.5878524780273438,-0.0007095336914062,0.0031051635742187,-0.0059814453125,0.0034103393554687,-0.0032119750976562,0.0019683837890625,-0.0022430419921875,0.0006256103515625,-0.0005416870117187,9.1552734375e-05,-0.0001983642578125,-0.0003433227539062,-0.0001449584960937
5.208565,-0.0005722045898437,0.0013046264648437,-0.0017929077148437,0.0028076171875,-0.0052261352539062,0.0123672485351562,-0.5883941650390625,-0.0008468627929687,0.0033645629882812,-0.0060348510742187,0.0032272338867187,-0.0030059814453125,0.0016937255859375,-0.0024642944335937,0.00054931640625,-0.0007705688476562,0.0001754760742187,0.0001754760742187,-0.0002212524414062,-0.0008621215820312
5.263925,-4.57763671875e-05,0.0012893676757812,-0.0018157958984375,0.003204345703125,-0.005401611328125,0.011932373046875,-0.5892715454101562,-0.0012283325195312,0.0029220581054687,-0.0064620971679687,0.0037307739257812,-0.0037002563476562,0.0018157958984375,-0.0028610229492187,0.000701904296875,-0.0002517700195312,0.0002059936523437,0.0002822875976562,-0.0003509521484375,-0.0008163452148437
5.291545,-0.00103759765625,0.0006866455078125,-0.0015945434570312,0.0029449462890625,-0.004638671875,0.0117034912109375,-0.5906982421875,-0.0012359619140625,0.0042800903320312,-0.0057373046875,0.0037994384765625,-0.0037384033203125,0.001434326171875,-0.0022201538085937,0.0007476806640625,-0.0005645751953125,0.0004348754882812,-7.62939453125e-05,0.0003128051757812,-0.0007095336914062
5.318605,-0.0012359619140625,0.0013275146484375,-0.0018844604492187,0.0025482177734375,-0.0053787231445312,0.0116958618164062,-0.5904159545898438,-0.0018844604492187,0.0036773681640625,-0.0063552856445312,0.0033798217773437,-0.0027313232421875,0.0017318725585937,-0.00274658203125,0.0006866455078125,-0.0009384155273437,0.0004348754882812,0.0004196166992187,-9.1552734375e-05,-0.0010147094726562
5.345166,-0.000579833984375,0.0016555786132812,-0.0022125244140625,0.0023269653320312,-0.0043182373046875,0.0121688842773437,-0.5912704467773438,-0.0007705688476562,0.0037002563476562,-0.0068130493164062,0.0038681030273437,-0.0033416748046875,0.0022506713867187,-0.0024490356445312,0.000732421875,-0.0005416870117187,0.0005340576171875,0.000213623046875,-0.00018310546875,-0.0013351440429687
5.373476,-0.0009536743164062,0.0004653930664062,-0.0019683837890625,0.0025177001953125,-0.0049591064453125,0.0126953125,-0.5921478271484375,-0.0018310546875,0.0036544799804687,-0.006317138671875,0.0039749145507812,-0.0033187866210937,0.00189208984375,-0.0032577514648437,0.0007171630859375,-0.0013198852539062,0.0005874633789062,-0.0005722045898437,-0.00048828125,-0.000274658203125
5.402168,-0.0001449584960937,0.0005340576171875,-0.0016708374023437,0.0025634765625,-0.0055160522460937,0.0119857788085937,-0.5926055908203125,-0.0025405883789062,0.0028839111328125,-0.0066070556640625,0.0038833618164062,-0.0034408569335937,0.0024185180664062,-0.0024642944335937,0.0008697509765625,-0.0006484985351562,0.0008163452148437,-0.000518798828125,4.57763671875e-05,-0.0006484985351562
5.434717,7.62939453125e-06,0.00054931640625,-0.001678466796875,0.0028076171875,-0.0051422119140625,0.0124130249023437,-0.5928726196289062,-0.0017547607421875,0.0034255981445312,-0.0065536499023437,0.0033035278320312,-0.0045928955078125,0.0026779174804687,-0.0027313232421875,0.0003585815429687,-0.0010223388671875,-0.0001449584960937,-0.0002899169921875,-9.1552734375e-05,-0.0016250610351562
5.465072,-0.0007171630859375,0.001129150390625,-0.0015487670898437,0.0028076171875,-0.0048675537109375,0.0127105712890625,-0.5941085815429688,-0.0024948120117187,0.00433349609375,-0.0068130493164062,0.0038604736328125,-0.0032958984375,0.00225830078125,-0.0027542114257812,0.00091552734375,-0.0010757446289062,9.1552734375e-05,-0.0003814697265625,0.0001449584960937,-0.0005111694335937
5.495548,-0.000762939453125,0.0007171630859375,-0.0021820068359375,0.0023727416992187,-0.0056533813476562,0.012176513671875,-0.5940933227539062,-0.0021896362304687,0.0036697387695312,-0.0071640014648437,0.0036239624023437,-0.0038681030273437,0.0023193359375,-0.0028915405273437,0.0004959106445312,-0.0013427734375,0.0001754760742187,-0.000274658203125,0.0003814697265625,-0.001190185546875
5.522453,-0.0004196166992187,0.00048828125,-0.0013656616210937,0.002777099609375,-0.0048370361328125,0.0120773315429687,-0.5951995849609375,-0.001861572265625,0.0041732788085937,-0.0068511962890625,0.004058837890625,-0.0041427612304687,0.002166748046875,-0.0033798217773437,0.0009231567382812,-0.0006484985351562,0.0003433227539062,1.52587890625e-05,-0.0003509521484375,-0.0002212524414062
5.556514,-0.0007400512695312,0.0010833740234375,-0.001373291015625,0.0025787353515625,-0.0047149658203125,0.0122222900390625,-0.5960311889648438,-0.0021209716796875,0.003814697265625,-0.006622314453125,0.0043258666992187,-0.004058837890625,0.0019302368164062,-0.0035018920898437,0.0006027221679687,-0.0014724731445312,0.0004806518554687,-0.0008468627929687,0.0004119873046875,-0.0011215209960937
5.582181,-0.0005950927734375,0.0006637573242187,-0.0018386840820312,0.0028305053710937,-0.0049514770507812,0.011962890625,-0.5966110229492188,-0.0022964477539062,0.003570556640625,-0.0064239501953125,0.003936767578125,-0.0043258666992187,0.0026321411132812,-0.0037307739257812,0.0009078979492187,-0.0011215209960937,0.0005722045898437,-0.0004425048828125,-0.0002059936523437,-0.0008544921875
5.60907,-3.814697265625e-05,0.0002899169921875,-0.002105712890625,0.0031814575195312,-0.005340576171875,0.0127944946289062,-0.5968780517578125,-0.003173828125,0.0040969848632812,-0.0070114135742187,0.0037994384765625,-0.0034027099609375,0.0023574829101562,-0.0033721923828125,0.0015106201171875,-0.0012893676757812,0.0009002685546875,-0.0002365112304687,8.392333984375e-05,-0.0013198852539062
5.63724,0.0001068115234375,0.0011444091796875,-0.0016098022460937,0.0028533935546875,-0.0052261352539062,0.0119552612304687,-0.5974197387695312,-0.0024642944335937,0.0038070678710937,-0.0072402954101562,0.0043869018554687,-0.0037307739257812,0.0025253295898437,-0.003173828125,0.0006484985351562,-0.0012054443359375,0.0009231567382812,-0.0002517700195312,-5.340576171875e-05,-0.0006866455078125
5.664246,-7.62939453125e-05,0.0007171630859375,-0.002105712890625,0.0025405883789062,-0.004486083984375,0.0123443603515625,-0.5984039306640625,-0.00213623046875,0.0046310424804687,-0.0070037841796875,0.0039520263671875,-0.0045394897460937,0.0017471313476562,-0.0031356811523437,0.0013046264648437,-0.0016708374023437,0.0001602172851562,0.0001220703125,-0.000396728515625,-0.0007095336914062
5.692567,-0.000457763671875,0.0007095336914062,-0.0015792846679687,0.00299072265625,-0.004974365234375,0.0127182006835937,-0.5991592407226562,-0.0025482177734375,0.00396728515625,-0.00732421875,0.0044097900390625,-0.0046920776367187,0.0027999877929687,-0.003387451171875,0.00091552734375,-0.0008544921875,0.0009765625,2.288818359375e-05,-0.0001296997070312,-0.0008316040039062
5.721149,-0.0012130737304687,0.0013656616210937,-0.0014266967773437,0.0015640258789062,-0.0046005249023437,0.011993408203125,-0.600341796875,-0.0028533935546875,0.0045242309570312,-0.0068359375,0.0038681030273437,-0.0045394897460937,0.0026397705078125,-0.002777099609375,0.0012054443359375,-0.001220703125,6.866455078125e-05,-0.000762939453125,0.0005111694335937,-0.001129150390625
5.753877,-0.0002822875976562,0.0004730224609375,-0.0018692016601562,0.0029449462890625,-0.00494384765625,0.0120620727539062,-0.6000595092773438,-0.0025100708007812,0.0044097900390625,-0.0069580078125,0.0049209594726562,-0.0036468505859375,0.0029449462890625,-0.003387451171875,0.0001678466796875,-0.0014572143554687,0.0010223388671875,-2.288818359375e-05,0.0005035400390625,-0.000701904296875
5.782535,-0.000274658203125,0.0009307861328125,-0.0019378662109375,0.0029296875,-0.0058364868164062,0.0126419067382812,-0.600189208984375,-0.0038070678710937,0.0044479370117187,-0.0068893432617187,0.0046768188476562,-0.0039443969726562,0.0027236938476562,-0.0034103393554687,0.0012054443359375,-0.0013504028320312,4.57763671875e-05,-9.1552734375e-05,0.0003585815429687,-0.0009078979492187
5.813002,-0.0006179809570312,0.00054931640625,-0.0020217895507812,0.0027313232421875,-0.0053253173828125,0.012725830078125,-0.60137939453125,-0.0033111572265625,0.004730224609375,-0.0075607299804687,0.0041885375976562,-0.0041885375976562,0.0026626586914062,-0.00341796875,0.0011672973632812,-0.0007171630859375,0.0011367797851562,-0.0002822875976562,0.000152587890625,-0.00128173828125
5.841438,-0.000732421875,0.0012054443359375,-0.0015411376953125,0.0026092529296875,-0.004913330078125,0.0128326416015625,-0.6022109985351562,-0.0030670166015625,0.004486083984375,-0.0072708129882812,0.0044937133789062,-0.0045623779296875,0.0027923583984375,-0.0029525756835937,0.0011215209960937,-0.001556396484375,0.000762939453125,-0.0008010864257812,-0.0002288818359375,-0.00018310546875
5.870743,-0.0002899169921875,0.0008926391601562,-0.0014419555664062,0.003173828125,-0.0051193237304687,0.0127792358398437,-0.603057861328125,-0.003082275390625,0.0048141479492187,-0.0072555541992187,0.0048141479492187,-0.0040054321289062,0.0026931762695312,-0.0032806396484375,0.0014877319335937,-0.0019073486328125,0.00042724609375,0.0001296997070312,0.0005645751953125,-0.0014419555664062
5.899003,-9.1552734375e-05,0.0009536743164062,-0.001922607421875,0.0026931762695312,-0.0046844482421875,0.0121612548828125,-0.6029891967773438,-0.0035171508789062,0.0047454833984375,-0.0070953369140625,0.0041885375976562,-0.0039825439453125,0.002777099609375,-0.0030593872070312,0.001129150390625,-0.0015335083007812,0.0006027221679687,-0.0007476806640625,0.0003509521484375,-0.0010833740234375
5.929117,-0.0004959106445312,0.0005340576171875,-0.0014266967773437,0.0029754638671875,-0.0047149658203125,0.012725830078125,-0.6031723022460938,-0.003143310546875,0.0040359497070312,-0.006927490234375,0.0051193237304687,-0.00494384765625,0.0028533935546875,-0.0032196044921875,0.0010223388671875,-0.0012130737304687,0.0008773803710937,6.866455078125e-05,0.000244140625,-0.0004425048828125
5.958334,-0.0006561279296875,0.0004653930664062,-0.0015792846679687,0.0024948120117187,-0.0048675537109375,0.0125274658203125,-0.6045150756835938,-0.0037460327148437,0.00506591796875,-0.007049560546875,0.004150390625,-0.0042572021484375,0.0020523071289062,-0.0037002563476562,0.0013961791992187,-0.0011444091796875,0.000885009765625,-0.000335693359375,0.0002670288085937,-0.0007400512695312
5.986046,-0.0006561279296875,0.0006103515625,-0.0019454956054687,0.0025787353515625,-0.0050811767578125,0.0130996704101562,-0.6049880981445312,-0.004180908203125,0.0051651000976562,-0.0072097778320312,0.0046768188476562,-0.0045547485351562,0.0023040771484375,-0.0025711059570312,0.00115966796875,-0.001312255859375,0.0005340576171875,-0.00054931640625,0.0009994506835937,-0.0006561279296875
6.014681,-0.0003814697265625,0.0006942749023437,-0.0014724731445312,0.0029830932617187,-0.0052719116210937,0.012786865234375,-0.60528564453125,-0.003753662109375,0.0051956176757812,-0.0069732666015625,0.00439453125,-0.0045089721679687,0.002899169921875,-0.0029830932617187,0.00091552734375,-0.0017166137695312,0.0012588500976562,-0.0004196166992187,-0.000396728515625,-0.0009536743164062
6.04609,-0.00018310546875,0.0012435913085937,-0.0013275146484375,0.0024871826171875,-0.0053558349609375,0.0126953125,-0.6061935424804688,-0.0039825439453125,0.0052261352539062,-0.00738525390625,0.0041732788085937,-0.0037841796875,0.002410888671875,-0.0038070678710937,0.0015182495117187,-0.0017547607421875,0.0008697509765625,-0.0001373291015625,0.0001449584960937,-0.0006179809570312
6.072955,-0.0002517700195312,0.0004653930664062,-0.0014724731445312,0.001495361328125,-0.0058212280273437,0.0131378173828125,-0.6068496704101562,-0.0035552978515625,0.0048065185546875,-0.00799560546875,0.0045013427734375,-0.0045318603515625,0.00274658203125,-0.0032958984375,0.001556396484375,-0.0008926391601562,0.0006637573242187,-9.1552734375e-05,0.0004348754882812,-0.000579833984375
6.102809,-0.0005645751953125,0.0012130737304687,-0.0014419555664062,0.0029296875,-0.0051422119140625,0.01275634765625,-0.6067962646484375,-0.0040283203125,0.0043487548828125,-0.00677490234375,0.0049667358398437,-0.00482177734375,0.0029144287109375,-0.0042724609375,0.0008773803710937,-0.0008621215820312,0.000640869140625,-5.340576171875e-05,0.000274658203125,-0.000701904296875
6.132689,-9.918212890625e-05,0.0009078979492187,-0.0017547607421875,0.0025253295898437,-0.0052642822265625,0.0132293701171875,-0.6075592041015625,-0.0035476684570312,0.0045928955078125,-0.0075302124023437,0.0046234130859375,-0.0048294067382812,0.0031204223632812,-0.003875732421875,0.0016021728515625,-0.000823974609375,0.000762939453125,-0.0009384155273437,0.0001754760742187,-0.0008773803710937
6.161191,0.000213623046875,0.0012664794921875,-0.0017166137695312,0.0027236938476562,-0.0057296752929687,0.012664794921875,-0.6078567504882812,-0.0042572021484375,0.004364013671875,-0.007232666015625,0.0047836303710937,-0.0049362182617187,0.0032119750976562,-0.0033187866210937,0.0013046264648437,-0.00128173828125,0.0005950927734375,-0.000701904296875,6.103515625e-05,-0.0011520385742187
6.190213,-0.0006027221679687,0.0005416870117187,-0.0015792846679687,0.0030441284179687,-0.0055618286132812,0.0132980346679687,-0.6086196899414062,-0.00457763671875,0.0045166015625,-0.007781982421875,0.005645751953125,-0.0047988891601562,0.0027847290039062,-0.0036239624023437,0.0005264282226562,-0.001251220703125,0.00103759765625,-6.866455078125e-05,0.0004348754882812,-0.0008544921875
6.219006,7.62939453125e-06,0.0006103515625,-0.0015792846679687,0.0033187866210937,-0.0057144165039062,0.0128936767578125,-0.6082382202148438,-0.004302978515625,0.0045242309570312,-0.0076675415039062,0.0047607421875,-0.0044479370117187,0.0031204223632812,-0.003448486328125,0.0014572143554687,-0.0015029907226562,4.57763671875e-05,-0.00054931640625,-7.62939453125e-06,-0.0012283325195312
6.249967,-0.0005645751953125,0.0003814697265625,-0.0018310546875,0.0028228759765625,-0.005218505859375,0.0130538940429687,-0.6092758178710938,-0.0046463012695312,0.00518798828125,-0.0074234008789062,0.0048599243164062,-0.0044708251953125,0.0030670166015625,-0.0035552978515625,0.0010299682617187,-0.0006942749023437,0.0002059936523437,-0.0003433227539062,0.000640869140625,-0.0013961791992187
6.279146,7.62939453125e-05,0.0007553100585937,-0.0014419555664062,0.0030517578125,-0.0059967041015625,0.0129013061523437,-0.6098709106445312,-0.0046463012695312,0.0052337646484375,-0.0075759887695312,0.0045394897460937,-0.0044937133789062,0.0029983520507812,-0.0035476684570312,0.001190185546875,-0.00103759765625,0.0008468627929687,-0.0008697509765625,-0.0003814697265625,-0.0008163452148437
6.307031,0.0002365112304687,0.0004806518554687,-0.001129150390625,0.0029296875,-0.0056228637695312,0.0131149291992187,-0.6099395751953125,-0.0044326782226562,0.0046463012695312,-0.0068511962890625,0.0050582885742187,-0.0046005249023437,0.003021240234375,-0.0032501220703125,0.0017013549804687,-0.0018157958984375,0.00079345703125,-0.000244140625,-0.0002822875976562,-0.0007247924804687
6.334032,-0.0008621215820312,0.0013427734375,-0.0016403198242187,0.0023345947265625,-0.0051498413085937,0.0127410888671875,-0.6110000610351562,-0.0047073364257812,0.004425048828125,-0.0078201293945312,0.00408935546875,-0.004302978515625,0.0030670166015625,-0.0040359497070312,0.0012893676757812,-0.0013809204101562,0.0007705688476562,-0.0005340576171875,0.0004043579101562,-0.00042724609375
6.366319,-0.0001068115234375,0.0005340576171875,-0.0024185180664062,0.0030288696289062,-0.006134033203125,0.0132675170898437,-0.610382080078125,-0.00543212890625,0.0043258666992187,-0.0070877075195312,0.0046615600585937,-0.0045318603515625,0.0033798217773437,-0.0028457641601562,0.0012588500976562,-0.0015945434570312,0.0009307861328125,7.62939453125e-05,0.0011062622070312,-0.0012435913085937
6.392095,-0.0011215209960937,0.0013656616210937,-0.0020370483398437,0.0028839111328125,-0.0052261352539062,0.0131607055664062,-0.611328125,-0.0054473876953125,0.004364013671875,-0.006866455078125,0.0045013427734375,-0.005096435546875,0.0032501220703125,-0.004058837890625,0.0009613037109375,-0.0011138916015625,0.0009384155273437,0.0001373291015625,0.000274658203125,-0.0005035400390625
6.418106,-0.0009689331054687,0.0008392333984375,-0.0012588500976562,0.0028533935546875,-0.0049591064453125,0.0137176513671875,-0.6121292114257812,-0.0048446655273437,0.0048446655273437,-0.007354736328125,0.0045166015625,-0.00469970703125,0.0026779174804687,-0.0032730102539062,0.0012054443359375,-0.0018539428710937,0.0008087158203125,-0.0007705688476562,6.866455078125e-05,-0.0011672973632812
6.446636,-0.0006332397460937,0.0016403198242187,-0.0017242431640625,0.0027923583984375,-0.0064620971679687,0.0131607055664062,-0.6116714477539062,-0.0051116943359375,0.0050735473632812,-0.0073928833007812,0.0050582885742187,-0.0044631958007812,0.00323486328125,-0.0037841796875,0.0011062622070312,-0.0008163452148437,0.0001373291015625,-0.0003585815429687,0.0003204345703125,-0.0006179809570312
6.473604,-0.0010986328125,0.0012435913085937,-0.0013351440429687,0.0027999877929687,-0.0053787231445312,0.0136947631835937,-0.6126708984375,-0.0050277709960937,0.0046005249023437,-0.0077590942382812,0.0051956176757812,-0.0042037963867187,0.0027008056640625,-0.0031661987304687,0.0008926391601562,-0.001708984375,0.0002975463867187,-0.0009841918945312,0.0004653930664062,-0.0004730224609375
6.500621,-0.0001907348632812,0.0009002685546875,-0.0018157958984375,0.0024642944335937,-0.00567626953125,0.0132904052734375,-0.6129302978515625,-0.0053939819335937,0.0045318603515625,-0.0067825317382812,0.0045852661132812,-0.0042190551757812,0.0029296875,-0.0036163330078125,0.0018463134765625,-0.0014114379882812,0.0006103515625,-0.0006256103515625,0.0004501342773437,-0.000335693359375
6.530055,-0.0011520385742187,0.0006256103515625,-0.001708984375,0.0018692016601562,-0.0059127807617187,0.0135498046875,-0.6130905151367188,-0.00537109375,0.0056381225585937,-0.006591796875,0.0048370361328125,-0.0041732788085937,0.002532958984375,-0.0028533935546875,0.0017471313476562,-0.0015487670898437,0.0010147094726562,-0.0007400512695312,-0.00048828125,-0.0009536743164062
6.555863,-0.000152587890625,0.000946044921875,-0.0023269653320312,0.0032577514648437,-0.0054092407226562,0.01324462890625,-0.6131057739257812,-0.0055999755859375,0.0041427612304687,-0.0072860717773437,0.00469970703125,-0.0046920776367187,0.0031585693359375,-0.0033416748046875,0.0014190673828125,-0.0012664794921875,0.0004806518554687,-0.0001449584960937,0.0002670288085937,-0.00091552734375
6.585122,3.0517578125e-05,0.001129150390625,-0.0011749267578125,0.00286865234375,-0.005584716796875,0.013641357421875,-0.6141815185546875,-0.005889892578125,0.0047149658203125,-0.007537841796875,0.0049896240234375,-0.0041275024414062,0.0027084350585937,-0.003326416015625,0.0010910034179687,-0.0020294189453125,0.0005950927734375,-0.0002975463867187,0.0005111694335937,-0.0004959106445312
6.613314,-0.00018310546875,0.0004501342773437,-0.0015182495117187,0.0031585693359375,-0.0059890747070312,0.0137405395507812,-0.6145477294921875,-0.0054244995117187,0.0050735473632812,-0.0069808959960937,0.0051040649414062,-0.0043258666992187,0.0033950805664062,-0.0035247802734375,0.0007171630859375,-0.0015106201171875,0.001129150390625,-5.340576171875e-05,0.0001144409179687,-0.0013198852539062
6.640033,-0.0006103515625,0.0012588500976562,-0.002044677734375,0.002685546875,-0.0062942504882812,0.0135574340820312,-0.6143951416015625,-0.0058670043945312,0.0047607421875,-0.0075149536132812,0.004791259765625,-0.0046234130859375,0.0029830932617187,-0.0030059814453125,0.0015335083007812,-0.0017013549804687,0.0005950927734375,-0.0002899169921875,0.0003433227539062,-0.0011062622070312
6.667014,-0.0006179809570312,0.0011062622070312,-0.0014877319335937,0.0033721923828125,-0.004974365234375,0.013641357421875,-0.6147537231445312,-0.0052337646484375,0.0046157836914062,-0.0072860717773437,0.004730224609375,-0.0048141479492187,0.0030364990234375,-0.003662109375,0.0005722045898437,-0.0015106201171875,0.0008926391601562,-0.0005416870117187,0.0005569458007812,-0.0009613037109375
6.696379,-0.0009613037109375,0.0008468627929687,-0.0015869140625,0.0027618408203125,-0.0060501098632812,0.0128402709960937,-0.6148452758789062,-0.0057144165039062,0.0045318603515625,-0.00701904296875,0.0050582885742187,-0.0046615600585937,0.0030899047851562,-0.0028228759765625,0.001220703125,-0.0017013549804687,0.0007553100585937,-0.0006637573242187,-0.000640869140625,-0.0005111694335937
6.721832,-0.0007858276367187,0.0004196166992187,-0.0016860961914062,0.0026397705078125,-0.0056304931640625,0.01373291015625,-0.6149520874023438,-0.0056915283203125,0.0040817260742187,-0.0072784423828125,0.0047988891601562,-0.004302978515625,0.0034103393554687,-0.0037994384765625,0.0012283325195312,-0.001434326171875,0.000244140625,-0.000396728515625,0.00018310546875,-0.0016403198242187
6.751147,-0.0004730224609375,0.0009689331054687,-0.0017166137695312,0.002532958984375,-0.0057449340820312,0.0136947631835937,-0.6157302856445312,-0.005615234375,0.00494384765625,-0.007598876953125,0.0041351318359375,-0.004150390625,0.0029983520507812,-0.0041656494140625,0.0007400512695312,-0.0015411376953125,0.0003890991210937,-0.0004119873046875,0.000152587890625,-0.0009994506835937
6.778993,-0.0007400512695312,0.0013504028320312,-0.0019302368164062,0.0031204223632812,-0.00518798828125,0.0138778686523437,-0.6160202026367188,-0.0049514770507812,0.0045166015625,-0.0081100463867187,0.0047760009765625,-0.0041427612304687,0.0025177001953125,-0.003265380859375,0.0014419555664062,-0.0013961791992187,0.0004730224609375,-0.000457763671875,0.000152587890625,-0.000946044921875
6.806093,-0.0004196166992187,0.0006637573242187,-0.001708984375,0.0031204223632812,-0.0060195922851562,0.0137100219726562,-0.6164321899414062,-0.0049591064453125,0.0041427612304687,-0.00775146484375,0.0048828125,-0.0041275024414062,0.0030975341796875,-0.0034103393554687,0.0011825561523437,-0.00177001953125,0.0006790161132812,-0.0003585815429687,0.00067138671875,-0.000823974609375
6.833146,-0.0005569458007812,0.0012588500976562,-0.0015182495117187,0.0032806396484375,-0.0053787231445312,0.0133819580078125,-0.6169662475585938,-0.0055770874023437,0.0046844482421875,-0.006866455078125,0.0046920776367187,-0.0043869018554687,0.003021240234375,-0.003326416015625,0.0008010864257812,-0.0013656616210937,0.0002670288085937,-0.0010299682617187,0.000213623046875,-0.0008621215820312
6.860575,-0.0006103515625,0.001312255859375,-0.001678466796875,0.0034866333007812,-0.0053787231445312,0.0136032104492187,-0.6158828735351562,-0.0056381225585937,0.0046844482421875,-0.0062484741210937,0.0042037963867187,-0.0049972534179687,0.0023880004882812,-0.0037994384765625,0.000640869140625,-0.0014877319335937,0.0004959106445312,-0.000579833984375,0.0003890991210937,-0.0006942749023437
6.887934,-0.0007705688476562,0.0011138916015625,-0.001068115234375,0.0028152465820312,-0.0054397583007812,0.0139389038085937,-0.6167068481445312,-0.0052490234375,0.004302978515625,-0.0074081420898437,0.004180908203125,-0.0042266845703125,0.0029754638671875,-0.003265380859375,0.0012893676757812,-0.0010604858398437,0.0008087158203125,-0.0001983642578125,0.00042724609375,-0.0005340576171875
6.922608,-0.0002059936523437,0.0010910034179687,-0.00152587890625,0.0034942626953125,-0.0058517456054687,0.0136337280273437,-0.6168441772460938,-0.0055618286132812,0.0044326782226562,-0.0073165893554687,0.0047836303710937,-0.0040817260742187,0.0029220581054687,-0.00347900390625,0.0011978149414062,-0.0010757446289062,0.0004425048828125,-0.00079345703125,-0.0002059936523437,-0.0008392333984375
6.951427,-7.62939453125e-06,0.0006027221679687,-0.0012054443359375,0.0032196044921875,-0.0056838989257812,0.0127334594726562,-0.6172332763671875,-0.0050430297851562,0.0034637451171875,-0.0072174072265625,0.00494384765625,-0.0048141479492187,0.0028915405273437,-0.003021240234375,0.0006790161132812,-0.0012664794921875,0.0002365112304687,-0.0003509521484375,0.00042724609375,-0.000640869140625
6.978915,-0.0012435913085937,0.0002365112304687,-0.0020294189453125,0.002899169921875,-0.004974365234375,0.0140380859375,-0.6179428100585938,-0.0052947998046875,0.0045394897460937,-0.0067977905273437,0.0053863525390625,-0.004119873046875,0.0023880004882812,-0.0036468505859375,0.0013198852539062,-0.0010757446289062,0.0009841918945312,-0.0001144409179687,-0.0003433227539062,-0.001434326171875
7.007272,-0.00048828125,0.0009765625,-0.0013504028320312,0.0027542114257812,-0.0055770874023437,0.0139007568359375,-0.6181564331054688,-0.0052566528320312,0.0044021606445312,-0.0070571899414062,0.0050201416015625,-0.0046157836914062,0.0023117065429687,-0.0032119750976562,0.0013656616210937,-0.0009384155273437,0.0012130737304687,-0.0001907348632812,0.000762939453125,-0.0008087158203125
7.035054,-0.0008926391601562,0.0007858276367187,-0.0017013549804687,0.0029144287109375,-0.004913330078125,0.0140457153320312,-0.6179962158203125,-0.0055999755859375,0.0040435791015625,-0.0069580078125,0.0045928955078125,-0.0041961669921875,0.0027236938476562,-0.0029525756835937,0.0010833740234375,-0.0018310546875,0.0008926391601562,-0.0004959106445312,0.0004196166992187,-0.0007247924804687
7.068371,-0.0005264282226562,0.000640869140625,-0.001861572265625,0.0026702880859375,-0.005584716796875,0.0143508911132812,-0.6190261840820312,-0.0058822631835937,0.0044784545898437,-0.00726318359375,0.0046844482421875,-0.003814697265625,0.002838134765625,-0.0031890869140625,0.0007858276367187,-0.0017776489257812,0.0010528564453125,-8.392333984375e-05,0.0001068115234375,-0.0014114379882812
7.108898,-0.000885009765625,0.0017471313476562,-0.0014495849609375,0.0023574829101562,-0.0054244995117187,0.0141754150390625,-0.618927001953125,-0.0054855346679687,0.0045547485351562,-0.0073165893554687,0.005035400390625,-0.004241943359375,0.002593994140625,-0.0031280517578125,0.0012741088867187,-0.001495361328125,5.340576171875e-05,-0.0005340576171875,0.0002593994140625,-0.0012359619140625
7.137382,-0.0008392333984375,0.0009841918945312,-0.0018768310546875,0.0031051635742187,-0.00579833984375,0.0132064819335937,-0.6184005737304688,-0.0056686401367187,0.0037765502929687,-0.0068740844726562,0.0047683715820312,-0.005126953125,0.0027084350585937,-0.0030746459960937,0.0011978149414062,-0.0012969970703125,0.0003585815429687,-0.000823974609375,-0.0002212524414062,-0.0009841918945312
7.165767,-0.0011825561523437,0.0009002685546875,-0.002288818359375,0.0029678344726562,-0.0050811767578125,0.0136489868164062,-0.6183395385742188,-0.0050582885742187,0.0043106079101562,-0.0074844360351562,0.0050811767578125,-0.0044403076171875,0.002227783203125,-0.0033187866210937,0.0014266967773437,-0.0011367797851562,0.000244140625,-0.0002975463867187,0.0001449584960937,-0.001007080078125
7.193576,-0.0007171630859375,0.001129150390625,-0.0014266967773437,0.0033187866210937,-0.005279541015625,0.0136566162109375,-0.619293212890625,-0.005706787109375,0.0047988891601562,-0.00701904296875,0.0047988891601562,-0.0040969848632812,0.0024795532226562,-0.0039138793945312,0.0007400512695312,-0.0013809204101562,0.0012741088867187,-0.0002822875976562,-0.0002212524414062,-0.001068115234375
7.229157,-0.0003662109375,0.00103759765625,-0.0021286010742187,0.0024642944335937,-0.00555419921875,0.0135345458984375,-0.61907958984375,-0.0059432983398437,0.0041961669921875,-0.0066452026367187,0.0047836303710937,-0.0048446655273437,0.0029296875,-0.0036773681640625,0.0012435913085937,-0.0016021728515625,0.0003509521484375,-0.0003814697265625,0.0002059936523437,-0.0010299682617187
7.259161,-0.0001373291015625,0.0015335083007812,-0.0015945434570312,0.0026016235351562,-0.0063018798828125,0.0138320922851562,-0.6186599731445312,-0.0052566528320312,0.0045547485351562,-0.0075225830078125,0.0051422119140625,-0.0050430297851562,0.0023727416992187,-0.0029983520507812,0.001251220703125,-0.00091552734375,0.0007553100585937,-0.0007400512695312,0.0004196166992187,-0.0014495849609375
7.287609,-0.0004959106445312,0.001007080078125,-0.0019912719726562,0.0037384033203125,-0.0055389404296875,0.0136642456054687,-0.6189651489257812,-0.0058441162109375,0.00445556640625,-0.0073394775390625,0.0048294067382812,-0.0049896240234375,0.0027542114257812,-0.0032730102539062,0.0010757446289062,-0.0016098022460937,0.00042724609375,0.0003280639648437,0.0006332397460937,-0.0011138916015625
7.316024,-0.0009078979492187,0.0010147094726562,-0.0017471313476562,0.0034332275390625,-0.005340576171875,0.013214111328125,-0.619140625,-0.0061569213867187,0.0038909912109375,-0.0069351196289062,0.0047454833984375,-0.0047149658203125,0.002777099609375,-0.00347900390625,0.0012969970703125,-0.0012969970703125,0.0001602172851562,-0.0007781982421875,0.0006332397460937,-0.0011672973632812
7.347115,-0.001129150390625,0.0012283325195312,-0.0018310546875,0.0027542114257812,-0.0053176879882812,0.0131301879882812,-0.61920166015625,-0.0055923461914062,0.0041275024414062,-0.0074691772460937,0.0047607421875,-0.0043792724609375,0.0025787353515625,-0.0033798217773437,0.0012130737304687,-0.0012741088867187,0.001373291015625,0.0003128051757812,-0.000213623046875,-0.0012741088867187
7.374386,-0.0007476806640625,0.0005950927734375,-0.0018234252929687,0.00347900390625,-0.005859375,0.0139312744140625,-0.6191177368164062,-0.006439208984375,0.00421142578125,-0.0072021484375,0.0042648315429687,-0.0046768188476562,0.0031890869140625,-0.0035247802734375,0.0012664794921875,-0.0009994506835937,0.0008468627929687,-3.814697265625e-05,0.0003433227539062,-0.000701904296875
7.406546,-0.0002517700195312,0.0012130737304687,-0.0017242431640625,0.0030746459960937,-0.0058212280273437,0.0133819580078125,-0.6193008422851562,-0.00567626953125,0.0039596557617187,-0.0073394775390625,0.00445556640625,-0.0043869018554687,0.0023727416992187,-0.0038299560546875,0.0011978149414062,-0.0012283325195312,0.0006484985351562,-0.0001296997070312,0.0009536743164062,-0.00048828125
7.43464,-0.0010299682617187,0.0007247924804687,-0.0020523071289062,0.0025787353515625,-0.005584716796875,0.0133743286132812,-0.6191787719726562,-0.0060348510742187,0.004058837890625,-0.0066909790039062,0.0045394897460937,-0.004852294921875,0.002349853515625,-0.0029830932617187,0.0013656616210937,-0.0015182495117187,0.0007858276367187,0.0,-0.0001068115234375,-0.000732421875
7.463168,-0.0003128051757812,0.001312255859375,-0.0021209716796875,0.0037078857421875,-0.0058059692382812,0.0132217407226562,-0.6194000244140625,-0.0060195922851562,0.0040817260742187,-0.00665283203125,0.0044631958007812,-0.0044937133789062,0.0031051635742187,-0.00311279296875,0.0012969970703125,-0.0013580322265625,0.0010833740234375,-0.0005874633789062,0.0001068115234375,-0.0004043579101562
7.494342,-0.0007400512695312,0.0005340576171875,-0.0015640258789062,0.0032882690429687,-0.006103515625,0.0135879516601562,-0.6197357177734375,-0.0058670043945312,0.0045547485351562,-0.00714111328125,0.0050277709960937,-0.0039749145507812,0.0020904541015625,-0.002685546875,0.0014572143554687,-0.0016326904296875,0.0006942749023437,7.62939453125e-06,0.0003814697265625,-0.0010833740234375
7.521672,-0.0006256103515625,0.00091552734375,-0.0018081665039062,0.0024490356445312,-0.0057754516601562,0.0133056640625,-0.6196670532226562,-0.0053558349609375,0.0038070678710937,-0.0076751708984375,0.004486083984375,-0.0041580200195312,0.0028457641601562,-0.0031204223632812,0.0011367797851562,-0.0015182495117187,0.0003509521484375,-0.0004119873046875,-0.00048828125,-0.0012741088867187
7.551869,-0.0010299682617187,0.0012741088867187,-0.0020065307617187,0.0028915405273437,-0.0055084228515625,0.0133285522460937,-0.6195602416992188,-0.0059432983398437,0.0042495727539062,-0.007080078125,0.0044326782226562,-0.0045166015625,0.0022354125976562,-0.003173828125,0.001220703125,-0.001129150390625,0.0006179809570312,-0.0001754760742187,0.0003280639648437,-0.00128173828125
7.581769,-0.00079345703125,0.0012664794921875,-0.0017776489257812,0.0028915405273437,-0.0056686401367187,0.013397216796875,-0.6195602416992188,-0.005645751953125,0.0042495727539062,-0.0073318481445312,0.0044479370117187,-0.004180908203125,0.0027389526367187,-0.0041122436523437,0.0009078979492187,-0.0009765625,-9.918212890625e-05,-0.0004196166992187,-0.0001296997070312,-0.0009994506835937
7.610324,-0.0004959106445312,0.0006866455078125,-0.0022659301757812,0.0030059814453125,-0.0052413940429687,0.0137481689453125,-0.61871337890625,-0.0056686401367187,0.0043258666992187,-0.0064697265625,0.0044784545898437,-0.0047378540039062,0.0025711059570312,-0.0030975341796875,0.0004730224609375,-0.00146484375,0.0006484985351562,-0.0008316040039062,0.000579833984375,-0.001220703125
7.638815,-0.0001983642578125,0.000732421875,-0.0020828247070312,0.0030975341796875,-0.0060577392578125,0.0140609741210937,-0.618804931640625,-0.0060806274414062,0.0045013427734375,-0.0069656372070312,0.004608154296875,-0.00445556640625,0.0020828247070312,-0.0034408569335937,0.0010604858398437,-0.0014495849609375,7.62939453125e-05,-0.0006484985351562,0.000762939453125,-0.0013427734375
7.66899,-0.0008392333984375,0.0011978149414062,-0.0017013549804687,0.0029373168945312,-0.0057525634765625,0.0136260986328125,-0.6190338134765625,-0.0057220458984375,0.00439453125,-0.00738525390625,0.00360107421875,-0.0042724609375,0.0027008056640625,-0.0033645629882812,0.0017852783203125,-0.0013809204101562,0.0001373291015625,-0.0005569458007812,0.0008926391601562,-0.0014801025390625
7.6967,-0.0013580322265625,0.0009002685546875,-0.0019989013671875,0.0029525756835937,-0.0047607421875,0.013397216796875,-0.619140625,-0.0049667358398437,0.0043487548828125,-0.0069351196289062,0.0047531127929687,-0.0040130615234375,0.0029449462890625,-0.0031967163085937,0.0008010864257812,-0.0011215209960937,0.0011215209960937,-0.0003738403320312,3.0517578125e-05,-0.0011444091796875
7.736344,-0.0008010864257812,0.0005340576171875,-0.0018844604492187,0.0026626586914062,-0.0055770874023437,0.0138320922851562,-0.6199722290039062,-0.0061874389648437,0.00439453125,-0.0067596435546875,0.0042648315429687,-0.0043563842773437,0.0026016235351562,-0.0030593872070312,0.0016098022460937,-0.0012359619140625,0.0007705688476562,-0.0003280639648437,0.0001449584960937,-0.0010833740234375
7.76479,-0.0002899169921875,0.0009613037109375,-0.0019760131835937,0.0028457641601562,-0.00592041015625,0.0143356323242187,-0.6189422607421875,-0.00616455078125,0.0047378540039062,-0.0067214965820312,0.0045242309570312,-0.0044784545898437,0.0028762817382812,-0.0031661987304687,0.000457763671875,-0.0014572143554687,0.0004043579101562,-0.0004501342773437,-4.57763671875e-05,-0.0013885498046875
7.795678,-0.0006561279296875,0.00128173828125,-0.0018768310546875,0.0030441284179687,-0.0054855346679687,0.0134353637695312,-0.6194839477539062,-0.0054397583007812,0.00457763671875,-0.0066757202148437,0.00482177734375,-0.0046539306640625,0.0026473999023437,-0.0033798217773437,0.0013046264648437,-0.0009613037109375,0.0006561279296875,-0.0008087158203125,-0.0002822875976562,-0.0011520385742187
7.823655,-0.0002288818359375,0.0008316040039062,-0.0014114379882812,0.0031661987304687,-0.0053024291992187,0.0137863159179687,-0.6195297241210938,-0.005645751953125,0.0044097900390625,-0.0069580078125,0.0047454833984375,-0.0043792724609375,0.0026168823242187,-0.0034103393554687,0.0005035400390625,-0.0018768310546875,0.0006866455078125,-0.0004196166992187,0.0008163452148437,-0.000457763671875
7.851096,-0.0006256103515625,0.0006103515625,-0.0018386840820312,0.0034027099609375,-0.0056304931640625,0.0133743286132812,-0.618896484375,-0.006439208984375,0.0050201416015625,-0.00762939453125,0.0038299560546875,-0.0040969848632812,0.0023956298828125,-0.0029678344726562,0.0008392333984375,-0.0013504028320312,0.0008392333984375,0.0002212524414062,0.0007171630859375,-0.001708984375
7.882304,-0.0005264282226562,0.0007247924804687,-0.0012664794921875,0.0030517578125,-0.0053329467773437,0.014129638671875,-0.6193389892578125,-0.00537109375,0.00445556640625,-0.007598876953125,0.0042648315429687,-0.0041122436523437,0.0027694702148437,-0.0039138793945312,0.0009689331054687,-0.00201416015625,0.0006332397460937,-0.0002899169921875,8.392333984375e-05,-0.0013504028320312
7.910543,0.0,0.0007171630859375,-0.0019378662109375,0.0031051635742187,-0.005523681640625,0.01361083984375,-0.619384765625,-0.0059356689453125,0.0048065185546875,-0.00750732421875,0.0045394897460937,-0.00482177734375,0.0023422241210937,-0.0027313232421875,0.0011138916015625,-0.0011978149414062,0.000885009765625,-0.0008163452148437,0.0003662109375,-0.0012588500976562
7.937101,-0.0009384155273437,0.0014419555664062,-0.0024795532226562,0.0031585693359375,-0.0054168701171875,0.0132904052734375,-0.6195526123046875,-0.0062179565429687,0.0051422119140625,-0.0071258544921875,0.0049209594726562,-0.0045394897460937,0.0025253295898437,-0.0033798217773437,0.0011672973632812,-0.001373291015625,0.0004196166992187,-0.000396728515625,-7.62939453125e-06,-0.0012359619140625
7.964342,2.288818359375e-05,0.0004653930664062,-0.0015106201171875,0.002960205078125,-0.0061721801757812,0.0140304565429687,-0.6192550659179688,-0.005950927734375,0.0044631958007812,-0.007293701171875,0.0047454833984375,-0.0047531127929687,0.0029373168945312,-0.003204345703125,0.001129150390625,-0.0012435913085937,0.0005950927734375,-0.0011978149414062,0.00030517578125,-0.0010604858398437
7.996168,-0.0004119873046875,0.0006637573242187,-0.0015182495117187,0.0036239624023437,-0.0056228637695312,0.0136260986328125,-0.6195144653320312,-0.005828857421875,0.0049057006835937,-0.0073699951171875,0.0048446655273437,-0.0045166015625,0.0026092529296875,-0.003814697265625,0.0011444091796875,-0.001373291015625,0.0006103515625,0.0003890991210937,-0.0002517700195312,-0.0012359619140625
8.024657,-0.0008926391601562,0.0017623901367187,-0.0019149780273437,0.0023727416992187,-0.0056610107421875,0.0138320922851562,-0.6186370849609375,-0.0053863525390625,0.0048446655273437,-0.0073623657226562,0.00469970703125,-0.0042190551757812,0.0030899047851562,-0.0033721923828125,0.0014801025390625,-0.0007781982421875,0.0010299682617187,-0.0006256103515625,-0.0002059936523437,-0.0010528564453125
8.052914,-0.000885009765625,0.0008544921875,-0.0010223388671875,0.0026092529296875,-0.005706787109375,0.0136566162109375,-0.6200103759765625,-0.0057220458984375,0.0050277709960937,-0.0073394775390625,0.0041656494140625,-0.0044174194335937,0.0022125244140625,-0.0038223266601562,0.0013961791992187,-0.0013351440429687,-9.1552734375e-05,-0.000244140625,0.0004043579101562,-0.0011138916015625
8.080081,-0.001068115234375,0.000640869140625,-0.0017623901367187,0.0028152465820312,-0.0060043334960937,0.013458251953125,-0.6192169189453125,-0.0060272216796875,0.0048599243164062,-0.0071334838867187,0.0041580200195312,-0.0043792724609375,0.0024032592773437,-0.0032501220703125,0.000823974609375,-0.0013275146484375,0.0006561279296875,-0.0007476806640625,-3.0517578125e-05,-0.0010528564453125
8.107072,-0.000579833984375,0.0009536743164062,-0.0018310546875,0.0027618408203125,-0.0058746337890625,0.014129638671875,-0.6190643310546875,-0.0059738159179687,0.0048294067382812,-0.0076904296875,0.0039901733398437,-0.0046844482421875,0.0025634765625,-0.0033493041992187,0.000762939453125,-0.0009002685546875,4.57763671875e-05,-0.0003890991210937,0.0006027221679687,-0.0007476806640625
8.134225,-0.0010604858398437,0.0014190673828125,-0.0016555786132812,0.0031356811523437,-0.0053939819335937,0.0136260986328125,-0.6183319091796875,-0.0054168701171875,0.0040740966796875,-0.0075454711914062,0.0043258666992187,-0.0043792724609375,0.0028076171875,-0.0029525756835937,0.0011444091796875,-0.0012664794921875,0.0007553100585937,-0.0006866455078125,-0.0001602172851562,-0.0006332397460937
8.165276,-0.0004501342773437,0.0010223388671875,-0.0016021728515625,0.0030364990234375,-0.005950927734375,0.0135116577148437,-0.61871337890625,-0.0058135986328125,0.004730224609375,-0.0072174072265625,0.0043106079101562,-0.0040206909179687,0.0019378662109375,-0.0032958984375,0.0013427734375,-0.0012664794921875,0.0005569458007812,-0.0003890991210937,0.000274658203125,-0.0009689331054687
8.194065,-0.0008697509765625,0.0013885498046875,-0.0023574829101562,0.0031509399414062,-0.0055084228515625,0.0138092041015625,-0.618743896484375,-0.006072998046875,0.0047454833984375,-0.0073776245117187,0.0048370361328125,-0.0043869018554687,0.0022201538085937,-0.0028610229492187,0.0008392333984375,-0.0012664794921875,0.0005416870117187,-5.340576171875e-05,-0.0001373291015625,-0.0008773803710937
8.221227,-0.0001296997070312,0.0010757446289062,-0.0018386840820312,0.0031051635742187,-0.0062179565429687,0.0132293701171875,-0.6185989379882812,-0.005523681640625,0.0046005249023437,-0.0075149536132812,0.0044174194335937,-0.003875732421875,0.0029067993164062,-0.0022811889648437,0.001708984375,-0.0010223388671875,0.0001754760742187,0.0001373291015625,0.0009536743164062,-0.0009002685546875
8.248029,-0.0007705688476562,0.0007553100585937,-0.0017852783203125,0.0030517578125,-0.0062942504882812,0.0134506225585937,-0.6192626953125,-0.005706787109375,0.0048141479492187,-0.0068588256835937,0.0045394897460937,-0.0041427612304687,0.0026016235351562,-0.0035476684570312,0.0007553100585937,-0.0009307861328125,0.0007400512695312,0.0001983642578125,7.62939453125e-06,-0.0012969970703125
8.274974,-0.0011138916015625,0.0015792846679687,-0.0017929077148437,0.0032272338867187,-0.00634765625,0.0134353637695312,-0.6191177368164062,-0.0065765380859375,0.0042953491210937,-0.0067672729492187,0.0045013427734375,-0.0043716430664062,0.0025558471679687,-0.0025405883789062,0.0013046264648437,-0.0011138916015625,0.0008010864257812,7.62939453125e-05,0.00048828125,-0.0009994506835937
8.304525,-0.0001983642578125,0.0011749267578125,-0.0021743774414062,0.003753662109375,-0.0055770874023437,0.0136032104492187,-0.6186599731445312,-0.0055770874023437,0.00439453125,-0.0077743530273437,0.0044326782226562,-0.0038299560546875,0.0025253295898437,-0.0029449462890625,0.0010528564453125,-0.0013275146484375,0.0006027221679687,-0.0001907348632812,-0.0001907348632812,-0.000732421875
8.330228,-0.0015106201171875,0.0008697509765625,-0.0016326904296875,0.002593994140625,-0.005462646484375,0.0144119262695312,-0.6186752319335938,-0.0055007934570312,0.0045242309570312,-0.0073089599609375,0.0048294067382812,-0.00421142578125,0.0022811889648437,-0.0027999877929687,0.0010910034179687,-0.0015640258789062,0.0003585815429687,-0.00030517578125,0.0006561279296875,-0.0010452270507812
8.359556,-0.0009536743164062,0.0010528564453125,-0.0020828247070312,0.00341796875,-0.0058517456054687,0.0134506225585937,-0.6174850463867188,-0.0053024291992187,0.0041122436523437,-0.0076217651367187,0.0051116943359375,-0.0039138793945312,0.0017776489257812,-0.0023422241210937,0.0012969970703125,-0.0006103515625,0.0012054443359375,0.00030517578125,0.0004425048828125,-0.0008163452148437
8.386978,-8.392333984375e-05,0.0012359619140625,-0.0019989013671875,0.0033340454101562,-0.0055084228515625,0.0138168334960937,-0.61761474609375,-0.0051803588867187,0.0044631958007812,-0.0069808959960937,0.0041656494140625,-0.0040206909179687,0.002410888671875,-0.0033950805664062,0.0012969970703125,-0.0014801025390625,0.000213623046875,-0.0003433227539062,-0.0001220703125,-0.0009689331054687
8.414046,-0.0004501342773437,0.000640869140625,-0.0018692016601562,0.0037155151367187,-0.0059814453125,0.013519287109375,-0.6181716918945312,-0.0052490234375,0.0049285888671875,-0.0067825317382812,0.0043869018554687,-0.0045623779296875,0.0024642944335937,-0.0028152465820312,0.000732421875,-0.0011672973632812,0.00067138671875,-0.0006790161132812,0.0004730224609375,-0.0009613037109375
8.440713,-0.0003585815429687,0.0005722045898437,-0.0019607543945312,0.0030670166015625,-0.0058822631835937,0.014434814453125,-0.6172943115234375,-0.0050048828125,0.0049362182617187,-0.0070571899414062,0.0040435791015625,-0.004302978515625,0.0022430419921875,-0.0032806396484375,0.0009918212890625,-0.0011444091796875,0.0007705688476562,0.0001449584960937,-9.1552734375e-05,-0.0011520385742187
8.469865,-0.00018310546875,0.0013198852539062,-0.0016326904296875,0.0033187866210937,-0.00665283203125,0.01373291015625,-0.6174240112304688,-0.0047454833984375,0.004852294921875,-0.007293701171875,0.0046157836914062,-0.0036239624023437,0.0029678344726562,-0.0025634765625,0.001251220703125,-0.001129150390625,0.0004653930664062,-0.0005111694335937,-6.103515625e-05,-0.0013351440429687
8.49599,-0.0006790161132812,0.0007247924804687,-0.00225830078125,0.0035781860351562,-0.0054931640625,0.0139236450195312,-0.6168899536132812,-0.0051345825195312,0.0040206909179687,-0.0065460205078125,0.0046234130859375,-0.003997802734375,0.0029830932617187,-0.0029830932617187,0.0007476806640625,-0.0013504028320312,0.0005035400390625,-0.000274658203125,0.0003433227539062,-0.0005950927734375
8.52891,-0.0009765625,0.0006484985351562,-0.0021743774414062,0.003662109375,-0.005889892578125,0.0133590698242187,-0.616973876953125,-0.00457763671875,0.0049896240234375,-0.0068130493164062,0.0043411254882812,-0.0036468505859375,0.0021286010742187,-0.00390625,0.0009994506835937,-0.0007247924804687,7.62939453125e-06,-0.0006790161132812,0.00030517578125,-0.0013580322265625
8.557068,-0.0006179809570312,0.001068115234375,-0.0018768310546875,0.0036163330078125,-0.0061111450195312,0.0134353637695312,-0.6167221069335938,-0.00518798828125,0.004302978515625,-0.0071029663085937,0.0046920776367187,-0.0037155151367187,0.0022735595703125,-0.0023880004882812,0.0011062622070312,-0.0013580322265625,0.0011672973632812,0.0001144409179687,0.0006790161132812,-0.0013046264648437
8.584015,-0.0009689331054687,0.0007400512695312,-0.0022430419921875,0.003387451171875,-0.0059890747070312,0.0137939453125,-0.6165924072265625,-0.0057601928710937,0.0052871704101562,-0.007232666015625,0.0041351318359375,-0.0036849975585937,0.0027084350585937,-0.0023269653320312,0.0004653930664062,-0.0012664794921875,0.000640869140625,-0.0001373291015625,0.0005264282226562,-0.0013580322265625
8.610527,-0.0007553100585937,0.0012969970703125,-0.0018463134765625,0.0036697387695312,-0.0056076049804687,0.013885498046875,-0.6165542602539062,-0.0053329467773437,0.0049591064453125,-0.007171630859375,0.0041427612304687,-0.004058837890625,0.0020217895507812,-0.002960205078125,0.0007400512695312,-0.0011520385742187,0.0010528564453125,-0.0001373291015625,1.52587890625e-05,-0.0004806518554687
8.637329,-0.0011138916015625,0.0008468627929687,-0.0019454956054687,0.0037994384765625,-0.0057220458984375,0.01385498046875,-0.6160888671875,-0.0058517456054687,0.0046615600585937,-0.0065765380859375,0.0039520263671875,-0.0038604736328125,0.0026626586914062,-0.0034637451171875,0.0013351440429687,-0.0010528564453125,0.0003814697265625,-0.000244140625,0.0001449584960937,-0.0009689331054687
8.665319,-0.0003509521484375,0.001129150390625,-0.0022125244140625,0.0032577514648437,-0.0063705444335937,0.0136871337890625,-0.6157684326171875,-0.005584716796875,0.0047149658203125,-0.0065078735351562,0.0045013427734375,-0.0039596557617187,0.0023574829101562,-0.0028610229492187,0.001220703125,-0.0011672973632812,-8.392333984375e-05,0.0002365112304687,0.0005569458007812,-0.0011138916015625
8.695127,-0.0009002685546875,0.0007476806640625,-0.002166748046875,0.0031967163085937,-0.0049591064453125,0.0138015747070312,-0.6154022216796875,-0.0047225952148437,0.0044631958007812,-0.0063705444335937,0.00433349609375,-0.0042190551757812,0.001800537109375,-0.0029830932617187,0.0011749267578125,-0.0021133422851562,0.000244140625,2.288818359375e-05,0.0001373291015625,-0.00152587890625
8.723581,-0.0002593994140625,0.0009918212890625,-0.0020904541015625,0.0033645629882812,-0.00604248046875,0.0136184692382812,-0.61529541015625,-0.004730224609375,0.0041580200195312,-0.006561279296875,0.0046920776367187,-0.00396728515625,0.0034713745117187,-0.0029449462890625,0.001312255859375,-0.0009536743164062,0.0004730224609375,-0.00018310546875,0.0001220703125,-0.000762939453125
8.750653,-0.0001983642578125,0.001129150390625,-0.0019912719726562,0.0029373168945312,-0.0060272216796875,0.01361083984375,-0.6146926879882812,-0.0054244995117187,0.0040130615234375,-0.006683349609375,0.0045013427734375,-0.0037841796875,0.0027923583984375,-0.0032806396484375,0.0009231567382812,-0.0008163452148437,0.0003433227539062,-0.0004425048828125,0.0001220703125,-0.0008087158203125
8.777632,-0.001129150390625,0.00079345703125,-0.0016326904296875,0.0032424926757812,-0.0061111450195312,0.0135498046875,-0.6141357421875,-0.005035400390625,0.00408935546875,-0.0070037841796875,0.0044937133789062,-0.0046844482421875,0.0021820068359375,-0.0033493041992187,0.0005264282226562,-0.0009994506835937,0.0001754760742187,-0.0006484985351562,0.000457763671875,3.0517578125e-05
8.807081,-0.0007095336914062,0.0011978149414062,-0.0013809204101562,0.00323486328125,-0.0060653686523437,0.0139999389648437,-0.6144638061523438,-0.0057830810546875,0.0043869018554687,-0.0065383911132812,0.0047836303710937,-0.0033721923828125,0.0024337768554687,-0.0031051635742187,0.001373291015625,-0.0011749267578125,0.0009231567382812,-0.0003509521484375,8.392333984375e-05,-0.000885009765625
8.832902,-7.62939453125e-05,0.0011367797851562,-0.001861572265625,0.0031204223632812,-0.0062255859375,0.01348876953125,-0.6137619018554688,-0.0054473876953125,0.003875732421875,-0.0068893432617187,0.0045623779296875,-0.0040054321289062,0.0028076171875,-0.0031890869140625,0.0008316040039062,-0.00152587890625,0.0005645751953125,0.0,-0.0003128051757812,-0.0009536743164062
8.863425,-0.0008392333984375,0.0012741088867187,-0.0016250610351562,0.0030517578125,-0.0055465698242187,0.0134353637695312,-0.6136322021484375,-0.0045852661132812,0.00433349609375,-0.006805419921875,0.004486083984375,-0.0039520263671875,0.0027923583984375,-0.0030517578125,0.0012664794921875,-0.0013580322265625,-0.0001296997070312,-0.000396728515625,0.0003280639648437,-0.0009307861328125
8.891623,-0.0008621215820312,0.0007476806640625,-0.0015945434570312,0.0035552978515625,-0.0056381225585937,0.0139007568359375,-0.613128662109375,-0.0045928955078125,0.004974365234375,-0.0070648193359375,0.0045852661132812,-0.0043563842773437,0.0020065307617187,-0.0034942626953125,0.00042724609375,-0.000823974609375,0.0003585815429687,-0.0004348754882812,-4.57763671875e-05,-0.0013961791992187
8.918653,-0.0011978149414062,0.0006256103515625,-0.0020370483398437,0.00323486328125,-0.0059967041015625,0.0139999389648437,-0.6129837036132812,-0.0045318603515625,0.0042800903320312,-0.0071258544921875,0.0044097900390625,-0.0045852661132812,0.002685546875,-0.0031661987304687,0.001190185546875,-0.0009307861328125,0.0001983642578125,0.0002212524414062,-5.340576171875e-05,-0.0004425048828125
8.945122,-0.0003814697265625,0.0010833740234375,-0.0023880004882812,0.0031204223632812,-0.0062103271484375,0.013763427734375,-0.6123733520507812,-0.0048828125,0.0043487548828125,-0.0067520141601562,0.0042953491210937,-0.0037841796875,0.0025100708007812,-0.0031356811523437,0.00079345703125,-0.001434326171875,0.0004119873046875,9.1552734375e-05,0.0004348754882812,-0.0006637573242187
8.974536,-0.0003204345703125,0.0007476806640625,-0.0019912719726562,0.0034637451171875,-0.0060653686523437,0.0132598876953125,-0.6124114990234375,-0.00482177734375,0.0042648315429687,-0.0070419311523437,0.004486083984375,-0.0035781860351562,0.0019149780273437,-0.0029830932617187,0.0012130737304687,-0.0014114379882812,0.0011520385742187,-7.62939453125e-06,-0.00067138671875,-0.0006103515625
9.000341,-0.0006103515625,0.001617431640625,-0.0018997192382812,0.0033111572265625,-0.0055923461914062,0.0136184692382812,-0.6114501953125,-0.0040054321289062,0.0048065185546875,-0.006866455078125,0.0037307739257812,-0.0039215087890625,0.002288818359375,-0.003509521484375,0.000946044921875,-0.0009613037109375,0.0003662109375,0.0001220703125,6.103515625e-05,-0.0009765625
9.03972,-0.000274658203125,0.0013809204101562,-0.0024871826171875,0.0035247802734375,-0.006072998046875,0.0134811401367187,-0.611724853515625,-0.0042037963867187,0.0044479370117187,-0.0072784423828125,0.0044021606445312,-0.0036697387695312,0.0021591186523437,-0.00299072265625,0.0008468627929687,-0.0010910034179687,0.0002212524414062,-0.0001220703125,0.0008697509765625,-0.001068115234375
9.068795,-0.0006179809570312,0.001007080078125,-0.0018386840820312,0.0037841796875,-0.0056686401367187,0.0139846801757812,-0.6109848022460938,-0.0042648315429687,0.0042724609375,-0.0067062377929687,0.003997802734375,-0.0041885375976562,0.0023574829101562,-0.0029830932617187,0.0012054443359375,-0.0015945434570312,0.0006637573242187,-0.0003738403320312,-0.0001983642578125,-0.0011749267578125
9.095536,-0.0009689331054687,0.0007705688476562,-0.0018768310546875,0.003387451171875,-0.0056686401367187,0.0136184692382812,-0.6104583740234375,-0.00421142578125,0.0043258666992187,-0.00701904296875,0.0039596557617187,-0.0038909912109375,0.0024566650390625,-0.00311279296875,0.0008468627929687,-0.0014266967773437,0.0002822875976562,-0.000579833984375,0.0004119873046875,-0.0009765625
9.122538,-0.0009918212890625,0.0009307861328125,-0.0015869140625,0.0032424926757812,-0.0058135986328125,0.0132293701171875,-0.6098785400390625,-0.0040206909179687,0.00396728515625,-0.00689697265625,0.0043487548828125,-0.0045242309570312,0.00201416015625,-0.0030975341796875,0.0006256103515625,-0.0010299682617187,0.0004959106445312,-0.00048828125,0.0002975463867187,-0.0006942749023437
9.151472,-0.000213623046875,0.0011520385742187,-0.0023956298828125,0.0027618408203125,-0.0053329467773437,0.013336181640625,-0.6096878051757812,-0.003692626953125,0.0040435791015625,-0.0072860717773437,0.0040206909179687,-0.0042800903320312,0.00238037109375,-0.0030136108398437,0.0006027221679687,-0.0016937255859375,0.000244140625,0.000457763671875,0.0001983642578125,-0.000244140625
9.176979,-0.0003128051757812,0.001007080078125,-0.0020828247070312,0.0032958984375,-0.0058822631835937,0.0135116577148437,-0.6094284057617188,-0.0039215087890625,0.0044479370117187,-0.0068206787109375,0.0047454833984375,-0.00421142578125,0.0016403198242187,-0.0030441284179687,0.0003280639648437,-0.0010986328125,0.0004730224609375,-0.0002975463867187,-6.866455078125e-05,-0.000885009765625
9.204496,-0.0006484985351562,0.0011749267578125,-0.002166748046875,0.0029678344726562,-0.00579833984375,0.0139083862304687,-0.6082992553710938,-0.0036773681640625,0.0044326782226562,-0.0069580078125,0.0036163330078125,-0.0035400390625,0.0020370483398437,-0.0026779174804687,0.0012283325195312,-0.0009841918945312,0.000457763671875,-0.0003280639648437,0.0002288818359375,-0.0012435913085937
9.2319,-0.0008926391601562,0.0015029907226562,-0.002349853515625,0.0034103393554687,-0.0060958862304687,0.0132980346679687,-0.6090011596679688,-0.004669189453125,0.0044631958007812,-0.0066909790039062,0.0041427612304687,-0.0034637451171875,0.0027008056640625,-0.0026779174804687,0.0006866455078125,-0.00103759765625,0.0012893676757812,-0.0003280639648437,0.0002670288085937,-0.00042724609375
9.260511,-0.0007858276367187,0.00079345703125,-0.001556396484375,0.003387451171875,-0.005950927734375,0.01336669921875,-0.6078720092773438,-0.003387451171875,0.0042953491210937,-0.0062103271484375,0.0038375854492187,-0.0041732788085937,0.0029525756835937,-0.0028610229492187,0.0006332397460937,-0.001495361328125,0.0008010864257812,5.340576171875e-05,0.000244140625,-0.0009307861328125
9.288856,-0.0008468627929687,0.0009918212890625,-0.0021591186523437,0.0028762817382812,-0.0067291259765625,0.012969970703125,-0.6078338623046875,-0.0038833618164062,0.0047531127929687,-0.00689697265625,0.0042648315429687,-0.0039291381835937,0.0019607543945312,-0.0030059814453125,0.000579833984375,-0.0008926391601562,0.0005035400390625,0.0003814697265625,0.0001602172851562,-0.0003509521484375
9.319669,-0.0006866455078125,0.0018463134765625,-0.0020065307617187,0.0025863647460937,-0.0056304931640625,0.0130844116210937,-0.6071090698242188,-0.0031661987304687,0.00433349609375,-0.006866455078125,0.0036697387695312,-0.0036773681640625,0.0021820068359375,-0.0035171508789062,0.0005416870117187,-0.00054931640625,0.0005035400390625,-0.0003509521484375,0.000335693359375,-0.00146484375
9.346903,-0.0007858276367187,0.0015945434570312,-0.0020675659179687,0.00323486328125,-0.0052719116210937,0.0140228271484375,-0.6057968139648438,-0.0033340454101562,0.0042800903320312,-0.0069122314453125,0.0036544799804687,-0.0036239624023437,0.0017929077148437,-0.0036697387695312,0.0008544921875,-0.0006637573242187,0.0004730224609375,0.0001220703125,0.0001678466796875,-0.001007080078125
9.376226,-0.00128173828125,0.0008010864257812,-0.0015945434570312,0.00323486328125,-0.0059967041015625,0.01300048828125,-0.6065597534179688,-0.003448486328125,0.0040130615234375,-0.0070419311523437,0.0037918090820312,-0.0035476684570312,0.00238037109375,-0.003143310546875,0.000732421875,-0.0010833740234375,0.0007705688476562,-0.000244140625,-0.0006027221679687,-0.0009002685546875
9.404493,-0.0009307861328125,0.0013046264648437,-0.0018310546875,0.0030364990234375,-0.0062713623046875,0.012786865234375,-0.6051559448242188,-0.0027999877929687,0.0041580200195312,-0.006439208984375,0.0037689208984375,-0.0035247802734375,0.0024337768554687,-0.0027999877929687,0.0014114379882812,-0.00048828125,0.0002670288085937,7.62939453125e-05,0.0004653930664062,-0.0011749267578125
9.431534,-0.0001983642578125,0.0015335083007812,-0.00238037109375,0.0031661987304687,-0.0060348510742187,0.013519287109375,-0.6044769287109375,-0.0032196044921875,0.003814697265625,-0.0064468383789062,0.0036468505859375,-0.0045623779296875,0.0024566650390625,-0.0030593872070312,9.918212890625e-05,-0.0008544921875,0.0005264282226562,3.814697265625e-05,0.0003204345703125,-0.0013427734375
9.458698,0.0002059936523437,0.000518798828125,-0.002044677734375,0.0033721923828125,-0.0060501098632812,0.0134201049804687,-0.6036834716796875,-0.0031356811523437,0.0035324096679687,-0.0070343017578125,0.0040969848632812,-0.003509521484375,0.0025711059570312,-0.0026931762695312,0.0005569458007812,-0.0007553100585937,0.0002593994140625,4.57763671875e-05,-3.814697265625e-05,-0.00054931640625
9.484312,-0.0009078979492187,0.0012283325195312,-0.0016555786132812,0.0036697387695312,-0.0058059692382812,0.0132369995117187,-0.6034927368164062,-0.0023422241210937,0.00421142578125,-0.0069656372070312,0.0038909912109375,-0.0036392211914062,0.0018539428710937,-0.002685546875,0.0004959106445312,-0.0011520385742187,0.0006027221679687,-0.0001602172851562,-7.62939453125e-06,-0.0001907348632812
9.518529,-0.000701904296875,0.0016555786132812,-0.0019989013671875,0.0030975341796875,-0.0063705444335937,0.0130538940429687,-0.603912353515625,-0.0034103393554687,0.0047073364257812,-0.0068893432617187,0.0035858154296875,-0.0030441284179687,0.0020904541015625,-0.0030288696289062,0.0005264282226562,-0.0012054443359375,0.00030517578125,0.0004501342773437,-0.00030517578125,-0.0003585815429687
9.546795,-0.000640869140625,0.0014572143554687,-0.002716064453125,0.0029220581054687,-0.0056686401367187,0.0123291015625,-0.6026382446289062,-0.002593994140625,0.0033340454101562,-0.006866455078125,0.0039825439453125,-0.0035476684570312,0.0017166137695312,-0.0025787353515625,0.0009689331054687,-0.0006027221679687,0.0007095336914062,-0.00042724609375,-6.103515625e-05,-0.00030517578125
9.573799,-0.0012359619140625,0.0009078979492187,-0.0017471313476562,0.003021240234375,-0.0051422119140625,0.013153076171875,-0.6026992797851562,-0.0022354125976562,0.00360107421875,-0.0059738159179687,0.0043869018554687,-0.0037460327148437,0.0020599365234375,-0.0028152465820312,0.0004196166992187,-0.0013580322265625,0.00042724609375,-3.814697265625e-05,0.00030517578125,-0.0013046264648437
9.600367,-0.0005035400390625,0.001190185546875,-0.001953125,0.00408935546875,-0.0055465698242187,0.0131301879882812,-0.60205078125,-0.0023193359375,0.0042648315429687,-0.0064926147460937,0.0037155151367187,-0.0039520263671875,0.002105712890625,-0.0030975341796875,0.0008544921875,-0.0011978149414062,0.0002593994140625,0.0001907348632812,0.0003204345703125,-0.0008010864257812
9.629839,-0.0008926391601562,0.0010986328125,-0.0014266967773437,0.003814697265625,-0.0053863525390625,0.0130538940429687,-0.6016006469726562,-0.001922607421875,0.0046157836914062,-0.0065994262695312,0.0036087036132812,-0.0040435791015625,0.0018081665039062,-0.0029373168945312,0.000701904296875,-0.001434326171875,0.0001296997070312,7.62939453125e-05,3.814697265625e-05,-0.0005950927734375
9.65552,-0.000732421875,0.0008316040039062,-0.001708984375,0.0027847290039062,-0.0060501098632812,0.0132293701171875,-0.6007537841796875,-0.0014495849609375,0.0045394897460937,-0.0065689086914062,0.0035781860351562,-0.0037918090820312,0.0018539428710937,-0.0030899047851562,0.0004348754882812,-0.0005645751953125,0.0008087158203125,-0.0005035400390625,0.0007247924804687,-0.0006484985351562
9.691613,-0.0009841918945312,0.0010528564453125,-0.0013275146484375,0.002593994140625,-0.0049514770507812,0.0136489868164062,-0.6001510620117188,-0.0016021728515625,0.00433349609375,-0.0066757202148437,0.0038833618164062,-0.0029220581054687,0.0017776489257812,-0.0026321411132812,0.000885009765625,-0.0010910034179687,0.0004348754882812,0.0002822875976562,0.0003509521484375,-0.00103759765625
9.719728,-0.0006103515625,0.0007095336914062,-0.002227783203125,0.0030670166015625,-0.005523681640625,0.0131988525390625,-0.59991455078125,-0.0020599365234375,0.004241943359375,-0.00653076171875,0.0036849975585937,-0.0037612915039062,0.0020828247070312,-0.0027084350585937,0.00067138671875,-0.0010528564453125,-0.0002288818359375,-0.000396728515625,-0.0003280639648437,-0.00091552734375
9.746873,-0.0010604858398437,0.0010833740234375,-0.0019989013671875,0.0033493041992187,-0.0058517456054687,0.0133209228515625,-0.5981674194335938,-0.0017242431640625,0.0040054321289062,-0.0062408447265625,0.0037460327148437,-0.003143310546875,0.0022201538085937,-0.0025177001953125,8.392333984375e-05,-0.0015792846679687,0.000457763671875,-0.0001602172851562,-0.0001373291015625,-0.0013809204101562
9.787833,-0.000274658203125,0.0007705688476562,-0.0023040771484375,0.0034027099609375,-0.0055160522460937,0.0128326416015625,-0.5978240966796875,-0.0013504028320312,0.0041961669921875,-0.0064620971679687,0.0034942626953125,-0.0035552978515625,0.0013580322265625,-0.0027923583984375,0.0002593994140625,-0.001190185546875,0.000213623046875,9.1552734375e-05,-4.57763671875e-05,-0.0008010864257812
9.814956,-0.0005569458007812,0.001220703125,-0.0017242431640625,0.0028610229492187,-0.0055770874023437,0.0125503540039062,-0.5974502563476562,-0.0008468627929687,0.0041427612304687,-0.00628662109375,0.0038299560546875,-0.003509521484375,0.0012741088867187,-0.0022354125976562,0.0009994506835937,-0.0010604858398437,0.0001296997070312,-9.918212890625e-05,-0.0001983642578125,-0.0003814697265625
9.849257,-0.0005874633789062,0.0008163452148437,-0.0016021728515625,0.0030670166015625,-0.00579833984375,0.01275634765625,-0.5967636108398438,-0.0011520385742187,0.0042877197265625,-0.00579833984375,0.0035781860351562,-0.0033035278320312,0.0019683837890625,-0.0024490356445312,0.0007781982421875,-0.0007858276367187,0.0005569458007812,8.392333984375e-05,5.340576171875e-05,-0.0012435913085937
9.879169,-0.0005340576171875,0.000823974609375,-0.0017776489257812,0.003143310546875,-0.0058517456054687,0.0126495361328125,-0.5958404541015625,-0.0008621215820312,0.0038223266601562,-0.0058517456054687,0.0042877197265625,-0.0039520263671875,0.0016098022460937,-0.0019378662109375,0.0007858276367187,-0.0008621215820312,-0.0001754760742187,-0.0005416870117187,-3.0517578125e-05,-0.0011520385742187
9.907539,-0.0011138916015625,0.0007476806640625,-0.0015029907226562,0.0025863647460937,-0.0054397583007812,0.0130767822265625,-0.594940185546875,-0.00091552734375,0.0035400390625,-0.0068206787109375,0.0033645629882812,-0.0039749145507812,0.0010910034179687,-0.0022659301757812,0.0003890991210937,-0.0013656616210937,0.0005111694335937,0.0005264282226562,-0.0001144409179687,-0.0003509521484375
9.935966,-0.0004196166992187,0.0012664794921875,-0.001556396484375,0.0030593872070312,-0.0052566528320312,0.01263427734375,-0.5941390991210938,-0.0006256103515625,0.0039291381835937,-0.005767822265625,0.0037918090820312,-0.0039596557617187,0.001373291015625,-0.001861572265625,0.0004119873046875,-0.0007095336914062,0.000457763671875,2.288818359375e-05,9.1552734375e-05,-0.0006256103515625
9.96588,-0.0003433227539062,0.0012054443359375,-0.0020599365234375,0.0021896362304687,-0.0052032470703125,0.0129852294921875,-0.594207763671875,-0.0008163452148437,0.0044174194335937,-0.0065383911132812,0.0033416748046875,-0.0036163330078125,0.0018234252929687,-0.0023193359375,0.0005416870117187,-0.00048828125,0.0002670288085937,0.00042724609375,-0.0006637573242187,-0.0005340576171875
9.992853,-0.000579833984375,0.0010452270507812,-0.0018692016601562,0.0025405883789062,-0.0048980712890625,0.0121841430664062,-0.5929031372070312,-4.57763671875e-05,0.0039596557617187,-0.0065155029296875,0.0032424926757812,-0.0031890869140625,0.0012741088867187,-0.0026779174804687,3.814697265625e-05,-0.0008316040039062,-6.866455078125e-05,0.0002593994140625,0.0002593994140625,-0.0002212524414062
10.025774,-0.0009994506835937,0.000732421875,-0.001800537109375,0.0027694702148437,-0.0054244995117187,0.0121917724609375,-0.5920867919921875,-0.000457763671875,0.0040130615234375,-0.005523681640625,0.0029983520507812,-0.0033340454101562,0.0017471313476562,-0.0024795532226562,4.57763671875e-05,-0.0008163452148437,0.0003509521484375,5.340576171875e-05,0.0003585815429687,-0.00030517578125
10.053949,-0.0002288818359375,0.00048828125,-0.0021209716796875,0.0030517578125,-0.0054244995117187,0.012664794921875,-0.5909500122070312,0.0001754760742187,0.0034255981445312,-0.0058441162109375,0.0032958984375,-0.0036392211914062,0.00164794921875,-0.0021896362304687,0.0006866455078125,-0.0010223388671875,-0.000274658203125,0.0001678466796875,-3.0517578125e-05,-0.0006103515625
10.082019,-0.0002593994140625,0.0015640258789062,-0.0021133422851562,0.0029296875,-0.0047454833984375,0.0126419067382812,-0.5913772583007812,-0.000213623046875,0.0039749145507812,-0.0059890747070312,0.0028839111328125,-0.0033035278320312,0.0019149780273437,-0.0024642944335937,0.000213623046875,-0.0007858276367187,8.392333984375e-05,0.000213623046875,-0.0002365112304687,-0.0010604858398437
10.112794,-0.0006561279296875,0.0012054443359375,-0.0015869140625,0.0030059814453125,-0.0049896240234375,0.0126266479492187,-0.590057373046875,-0.0002059936523437,0.0035476684570312,-0.0055465698242187,0.0033340454101562,-0.0031890869140625,0.0018844604492187,-0.0026626586914062,0.0005569458007812,-0.0004730224609375,-1.52587890625e-05,0.0003585815429687,-0.0004348754882812,-0.00067138671875
10.140054,-0.000823974609375,0.0015869140625,-0.00177001953125,0.0029144287109375,-0.0054168701171875,0.0124435424804687,-0.5887222290039062,-0.0003280639648437,0.0033111572265625,-0.0059890747070312,0.0027923583984375,-0.0033798217773437,0.0016098022460937,-0.0017776489257812,0.0002670288085937,-0.0004119873046875,0.0002899169921875,0.000244140625,-3.0517578125e-05,-0.0009613037109375
10.170171,-0.0008926391601562,0.0012893676757812,-0.002227783203125,0.0030059814453125,-0.0048370361328125,0.0120391845703125,-0.5884933471679688,-7.62939453125e-06,0.0033950805664062,-0.0061416625976562,0.0033340454101562,-0.0027313232421875,0.0014801025390625,-0.0019073486328125,-5.340576171875e-05,-0.0007171630859375,0.0002059936523437,0.0002593994140625,-6.103515625e-05,-0.0004806518554687
10.20009,-0.0007476806640625,0.0012969970703125,-0.0018157958984375,0.0024871826171875,-0.005096435546875,0.011962890625,-0.5876083374023438,0.0009384155273437,0.0030746459960937,-0.0063018798828125,0.002777099609375,-0.00299072265625,0.0013427734375,-0.002532958984375,0.0001373291015625,-6.866455078125e-05,0.0007705688476562,4.57763671875e-05,-0.000396728515625,-0.0004043579101562
10.228584,-0.0004119873046875,0.0008773803710937,-0.001800537109375,0.002838134765625,-0.0052947998046875,0.0122528076171875,-0.58843994140625,3.0517578125e-05,0.0034561157226562,-0.00604248046875,0.0029983520507812,-0.0031280517578125,0.0016250610351562,-0.0025863647460937,-2.288818359375e-05,-0.0003814697265625,-0.0001754760742187,0.000152587890625,0.0001220703125,-0.000518798828125
10.256783,9.918212890625e-05,0.0009994506835937,-0.00225830078125,0.0023269653320312,-0.0057144165039062,0.01202392578125,-0.58831787109375,0.0007171630859375,0.0039901733398437,-0.0060882568359375,0.0029373168945312,-0.0028839111328125,0.0017547607421875,-0.0027694702148437,7.62939453125e-06,-0.0006866455078125,-0.0002822875976562,0.0001449584960937,-0.0001144409179687,-0.000457763671875
10.284213,-0.0006790161132812,0.000732421875,-0.0018310546875,0.003204345703125,-0.0052947998046875,0.0117568969726562,-0.5881500244140625,-0.000152587890625,0.0038299560546875,-0.0058822631835937,0.0031204223632812,-0.0027542114257812,0.00213623046875,-0.0023956298828125,-0.000244140625,-0.0005111694335937,0.0002517700195312,-0.0001068115234375,-0.0006179809570312,-0.00048828125
10.317652,-0.0002212524414062,0.0016403198242187,-0.001739501953125,0.0024795532226562,-0.0048904418945312,0.0123138427734375,-0.5891494750976562,-0.0001296997070312,0.0035476684570312,-0.0064163208007812,0.0034866333007812,-0.0033645629882812,0.0011444091796875,-0.0024185180664062,0.0007095336914062,-0.0005035400390625,0.0001907348632812,-0.000244140625,-4.57763671875e-05,0.0001144409179687
10.347504,-0.000244140625,0.0004425048828125,-0.0012054443359375,0.0030899047851562,-0.005401611328125,0.0116958618164062,-0.5899429321289062,0.0004730224609375,0.0037307739257812,-0.00592041015625,0.0038833618164062,-0.0031280517578125,0.002410888671875,-0.0020904541015625,0.0008010864257812,-0.0006561279296875,-4.57763671875e-05,-0.0003662109375,1.52587890625e-05,-0.0004348754882812
10.375998,-0.00018310546875,0.0011825561523437,-0.0015487670898437,0.0026397705078125,-0.0046463012695312,0.0118408203125,-0.5905227661132812,-0.0003738403320312,0.00433349609375,-0.0059890747070312,0.0033340454101562,-0.0035400390625,0.0015945434570312,-0.0026397705078125,0.000518798828125,-0.0009384155273437,0.0001296997070312,0.0008926391601562,6.866455078125e-05,-0.0008926391601562
10.404353,-0.0009918212890625,0.000885009765625,-0.00140380859375,0.0030059814453125,-0.00457763671875,0.0117034912109375,-0.5907669067382812,0.0001373291015625,0.0042724609375,-0.006439208984375,0.0037307739257812,-0.0031051635742187,0.0018463134765625,-0.00225830078125,0.0007400512695312,-0.000823974609375,0.0003280639648437,-0.0003509521484375,0.0003128051757812,-0.00030517578125
10.435505,-0.0003204345703125,0.0005340576171875,-0.0012893676757812,0.0024948120117187,-0.004913330078125,0.0116806030273437,-0.5923690795898438,-0.0004196166992187,0.0038375854492187,-0.0063400268554687,0.0041580200195312,-0.0035400390625,0.0021133422851562,-0.0027236938476562,0.00048828125,-0.001129150390625,0.0006103515625,-0.0003280639648437,-0.0001373291015625,-0.0004730224609375
10.46276,-0.0003585815429687,0.000823974609375,-0.0015182495117187,0.0026626586914062,-0.0050125122070312,0.0122909545898437,-0.5920028686523438,-0.0008544921875,0.0043792724609375,-0.0067520141601562,0.00390625,-0.0035018920898437,0.0022735595703125,-0.0023880004882812,0.0009231567382812,-0.0006179809570312,-0.0001144409179687,0.00030517578125,0.000640869140625,-0.000518798828125
10.492328,-0.0003509521484375,0.00079345703125,-0.0012359619140625,0.0023574829101562,-0.0053253173828125,0.0114059448242187,-0.5933761596679688,-0.0006484985351562,0.0049514770507812,-0.0062713623046875,0.0037689208984375,-0.003631591796875,0.0022430419921875,-0.0026626586914062,0.0009231567382812,-0.00128173828125,-3.0517578125e-05,0.0004653930664062,-0.0007553100585937,-0.0005645751953125
10.521923,-0.0007171630859375,0.0008087158203125,-0.0009078979492187,0.0026702880859375,-0.0048370361328125,0.0119781494140625,-0.5935287475585938,-0.0009841918945312,0.00408935546875,-0.0061492919921875,0.0039825439453125,-0.0038299560546875,0.0017242431640625,-0.0033493041992187,0.0004425048828125,-0.0014801025390625,0.0009307861328125,0.0002899169921875,-0.0002593994140625,-0.0008163452148437
10.549066,-0.000732421875,0.000396728515625,-0.0023117065429687,0.0022125244140625,-0.0050582885742187,0.0121231079101562,-0.5942535400390625,-0.00103759765625,0.0038604736328125,-0.0068130493164062,0.0039749145507812,-0.0041961669921875,0.0025558471679687,-0.0028533935546875,0.0010147094726562,-0.0006942749023437,0.00030517578125,0.0001983642578125,0.000244140625,-0.0010604858398437
10.576056,-0.000244140625,0.0008621215820312,-0.0015716552734375,0.0025863647460937,-0.0054244995117187,0.011810302734375,-0.5942916870117188,-0.0006332397460937,0.0041427612304687,-0.0065536499023437,0.00396728515625,-0.0033950805664062,0.0029754638671875,-0.003509521484375,0.00042724609375,-0.0008163452148437,0.0003585815429687,-0.00067138671875,0.00042724609375,-0.00079345703125
10.606663,-0.0005645751953125,0.0004959106445312,-0.0010452270507812,0.00262451171875,-0.0049285888671875,0.012298583984375,-0.595611572265625,-0.0016708374023437,0.0038833618164062,-0.0067367553710937,0.0033493041992187,-0.00421142578125,0.003204345703125,-0.0029220581054687,0.00054931640625,-0.00091552734375,0.0007095336914062,-0.000244140625,0.0004119873046875,-0.0006484985351562
10.632831,-0.0004653930664062,0.0009536743164062,-0.0017852783203125,0.0021514892578125,-0.0048141479492187,0.0116424560546875,-0.5955734252929688,-0.0015029907226562,0.0040740966796875,-0.0067062377929687,0.0037307739257812,-0.0035476684570312,0.0023269653320312,-0.0030059814453125,0.0008544921875,-0.0004348754882812,0.0006637573242187,-0.001007080078125,0.0004959106445312,-0.0004806518554687
10.65896,-0.0009994506835937,0.000732421875,-0.00115966796875,0.0029983520507812,-0.0049896240234375,0.0124359130859375,-0.5960464477539062,-0.0012054443359375,0.0047531127929687,-0.00689697265625,0.0035400390625,-0.003662109375,0.0024490356445312,-0.002716064453125,0.0009613037109375,-0.0007476806640625,0.0008163452148437,-0.0004959106445312,0.0002822875976562,-0.0011062622070312
10.688606,-0.000579833984375,0.0009002685546875,-0.0016860961914062,0.0024490356445312,-0.0046615600585937,0.0119400024414062,-0.5970611572265625,-0.00067138671875,0.0039825439453125,-0.0069122314453125,0.0045089721679687,-0.0043869018554687,0.0026931762695312,-0.0027389526367187,0.0010223388671875,-0.000823974609375,0.001129150390625,6.866455078125e-05,0.000213623046875,-0.0005569458007812
10.715715,-3.0517578125e-05,0.0007247924804687,-0.0020599365234375,0.002655029296875,-0.0052108764648437,0.0128173828125,-0.5971221923828125,-0.0018081665039062,0.004364013671875,-0.0065765380859375,0.0041046142578125,-0.0043182373046875,0.0027236938476562,-0.0023269653320312,0.0013275146484375,-0.0013961791992187,0.0010910034179687,-0.0010223388671875,-0.0003433227539062,-0.0006256103515625
10.742482,-0.0003204345703125,0.0005340576171875,-0.0018768310546875,0.0026626586914062,-0.004730224609375,0.0125503540039062,-0.5977249145507812,-0.002166748046875,0.0037689208984375,-0.0071868896484375,0.0040283203125,-0.0040740966796875,0.0027313232421875,-0.0029678344726562,0.0012893676757812,-0.000762939453125,0.0010452270507812,-0.0005416870117187,-0.0005035400390625,-0.0004425048828125
10.769653,-0.0004043579101562,0.0007095336914062,-0.0011367797851562,0.0026626586914062,-0.005035400390625,0.012176513671875,-0.5986328125,-0.0018310546875,0.0049514770507812,-0.0069198608398437,0.0045013427734375,-0.00390625,0.0020980834960937,-0.0033645629882812,0.0008010864257812,-0.001220703125,0.0002059936523437,-0.0001602172851562,0.0001907348632812,-0.0006027221679687
10.797323,-0.0005340576171875,0.0010833740234375,-0.0017318725585937,0.0021820068359375,-0.0052413940429687,0.0118179321289062,-0.599365234375,-0.0022964477539062,0.0049591064453125,-0.0069732666015625,0.003631591796875,-0.0041580200195312,0.0018768310546875,-0.0034942626953125,0.0013580322265625,-0.0014266967773437,0.0014114379882812,-7.62939453125e-06,-0.0001144409179687,-0.00067138671875
10.826098,-0.00048828125,0.0007171630859375,-0.0014114379882812,0.0020065307617187,-0.0049972534179687,0.0122299194335937,-0.5996551513671875,-0.0023422241210937,0.0045318603515625,-0.0072250366210937,0.0033721923828125,-0.004241943359375,0.002349853515625,-0.0034027099609375,0.0012741088867187,-0.0009536743164062,0.0005950927734375,-0.000396728515625,0.0003509521484375,-0.0011749267578125
10.854346,-0.0007781982421875,0.0007400512695312,-0.0013351440429687,0.0020904541015625,-0.0049362182617187,0.012054443359375,-0.600494384765625,-0.0023040771484375,0.004180908203125,-0.0066604614257812,0.00445556640625,-0.00421142578125,0.0026397705078125,-0.0033721923828125,0.0013961791992187,-0.0005416870117187,0.0002899169921875,-0.0001907348632812,0.0001983642578125,-0.0008316040039062
10.881459,-0.0004348754882812,0.0004653930664062,-0.0014190673828125,0.0027008056640625,-0.00457763671875,0.0123672485351562,-0.6005477905273438,-0.00250244140625,0.0041656494140625,-0.007171630859375,0.0038299560546875,-0.003875732421875,0.0025558471679687,-0.0037994384765625,0.001434326171875,-0.0014419555664062,-0.000213623046875,-0.0001754760742187,-0.0003738403320312,-0.0007171630859375
10.910984,-0.0001602172851562,0.000274658203125,-0.0016098022460937,0.0022811889648437,-0.0052871704101562,0.0125198364257812,-0.6012954711914062,-0.0026092529296875,0.0046463012695312,-0.0070343017578125,0.0045700073242187,-0.003570556640625,0.0025787353515625,-0.0037460327148437,0.0009231567382812,-0.00103759765625,0.000732421875,-0.0003738403320312,0.0001602172851562,-0.0009689331054687
10.937404,-0.0003204345703125,0.000823974609375,-0.0015945434570312,0.0027008056640625,-0.0046539306640625,0.0123138427734375,-0.6016387939453125,-0.00274658203125,0.0043411254882812,-0.006500244140625,0.0045166015625,-0.0045700073242187,0.00238037109375,-0.0032958984375,0.0008773803710937,-0.0011367797851562,0.0002975463867187,-0.0003890991210937,0.000762939453125,-0.0009613037109375
10.963538,-0.0001983642578125,0.00048828125,-0.0015716552734375,0.0025787353515625,-0.0051116943359375,0.01239013671875,-0.6021347045898438,-0.0026092529296875,0.0051422119140625,-0.0063629150390625,0.003997802734375,-0.0039291381835937,0.0020980834960937,-0.0037765502929687,0.0008926391601562,-0.001312255859375,0.00042724609375,-0.0005569458007812,-0.0001144409179687,-0.0013504028320312
10.992341,-0.0006637573242187,0.0007858276367187,-0.0017242431640625,0.0021591186523437,-0.0050048828125,0.0124969482421875,-0.60345458984375,-0.0029449462890625,0.0049514770507812,-0.00689697265625,0.0042724609375,-0.00396728515625,0.0025253295898437,-0.0032424926757812,0.0011444091796875,-0.0014572143554687,-0.000152587890625,-0.0002593994140625,7.62939453125e-05,-0.0007705688476562
11.020647,0.0001449584960937,0.0008010864257812,-0.00103759765625,0.0024642944335937,-0.0047378540039062,0.0131607055664062,-0.603057861328125,-0.0026321411132812,0.0049057006835937,-0.007080078125,0.0036697387695312,-0.0045700073242187,0.0023040771484375,-0.003082275390625,0.0013351440429687,-0.001800537109375,0.0006637573242187,-0.0007400512695312,0.0001678466796875,-0.0008621215820312
11.047723,-0.0002822875976562,0.0008087158203125,-0.0015029907226562,0.0022201538085937,-0.0042572021484375,0.0120849609375,-0.6045684814453125,-0.0032119750976562,0.0045013427734375,-0.0065231323242187,0.0046920776367187,-0.004180908203125,0.0024948120117187,-0.003326416015625,0.0006637573242187,-0.0013351440429687,0.000701904296875,-0.0006332397460937,0.0009918212890625,-0.0003738403320312
11.074341,-0.00079345703125,0.0005569458007812,-0.0013427734375,0.0028152465820312,-0.0050430297851562,0.0123443603515625,-0.6046905517578125,-0.0030288696289062,0.0047149658203125,-0.007415771484375,0.0042190551757812,-0.004730224609375,0.0021743774414062,-0.0035324096679687,0.0010986328125,-0.0006256103515625,0.000701904296875,-0.0006637573242187,0.0006637573242187,-0.000732421875
11.103816,-0.00128173828125,0.0012054443359375,-0.0017166137695312,0.00225830078125,-0.004791259765625,0.0125274658203125,-0.6054306030273438,-0.0031509399414062,0.0041961669921875,-0.0071640014648437,0.004180908203125,-0.0044937133789062,0.0027008056640625,-0.0035629272460937,0.0013961791992187,-0.00146484375,0.0007095336914062,-0.0010986328125,0.0004348754882812,-0.0006942749023437
11.129687,-9.1552734375e-05,0.000518798828125,-0.0019378662109375,0.0025787353515625,-0.0055694580078125,0.0126266479492187,-0.6050338745117188,-0.0033950805664062,0.0049514770507812,-0.0073928833007812,0.0040969848632812,-0.0038833618164062,0.0022430419921875,-0.00335693359375,0.0010833740234375,-0.001708984375,0.001220703125,-0.0010223388671875,0.0001068115234375,-0.0008163452148437
11.157694,0.000244140625,0.000732421875,-0.0011444091796875,0.0031051635742187,-0.005218505859375,0.0124969482421875,-0.6063232421875,-0.0031509399414062,0.005218505859375,-0.006988525390625,0.0044784545898437,-0.004486083984375,0.0020599365234375,-0.0035171508789062,0.0012283325195312,-0.0008621215820312,0.000518798828125,-0.00103759765625,0.0006484985351562,-0.001251220703125
11.186158,0.0002288818359375,0.0009307861328125,-0.001495361328125,0.0031967163085937,-0.0055923461914062,0.0128326416015625,-0.6056900024414062,-0.0029830932617187,0.0045089721679687,-0.007354736328125,0.0049667358398437,-0.0042266845703125,0.0022659301757812,-0.003387451171875,0.0007553100585937,-0.0013809204101562,0.0009078979492187,1.52587890625e-05,0.0007400512695312,-0.0007400512695312
11.213282,-0.0001678466796875,0.0004730224609375,-0.0019149780273437,0.002899169921875,-0.0052947998046875,0.0122146606445312,-0.6069793701171875,-0.0035858154296875,0.0039901733398437,-0.0074996948242187,0.0045700073242187,-0.0042800903320312,0.0025711059570312,-0.0031967163085937,0.000762939453125,-0.0013961791992187,0.0008087158203125,-0.0010452270507812,0.0003433227539062,-0.0012359619140625
11.240393,-0.0004959106445312,0.0003890991210937,-0.0013427734375,0.0029144287109375,-0.005462646484375,0.0128631591796875,-0.6069183349609375,-0.0035324096679687,0.0044479370117187,-0.0069808959960937,0.00396728515625,-0.004974365234375,0.0022125244140625,-0.0033721923828125,0.0013580322265625,-0.0018157958984375,0.0008697509765625,-0.0002288818359375,0.0003280639648437,-0.000946044921875
11.268846,-0.0003890991210937,0.0012664794921875,-0.0015869140625,0.0027008056640625,-0.0047836303710937,0.0128860473632812,-0.6071624755859375,-0.0035629272460937,0.0043792724609375,-0.0075454711914062,0.004302978515625,-0.0033721923828125,0.0027389526367187,-0.0035400390625,0.00128173828125,-0.0017013549804687,0.0008773803710937,7.62939453125e-06,0.0006103515625,-0.0012664794921875
11.294877,9.1552734375e-05,9.918212890625e-05,-0.0019378662109375,0.0036773681640625,-0.0053329467773437,0.0120162963867187,-0.608489990234375,-0.0037002563476562,0.0040512084960937,-0.0074920654296875,0.00457763671875,-0.0037307739257812,0.0023345947265625,-0.0032730102539062,0.0016403198242187,-0.0019149780273437,0.0006256103515625,-0.0003433227539062,0.000335693359375,-0.0013504028320312
11.326269,-0.0002212524414062,0.0008926391601562,-0.0012588500976562,0.0030136108398437,-0.0056991577148437,0.0131912231445312,-0.6080169677734375,-0.003692626953125,0.0049209594726562,-0.0066375732421875,0.0040817260742187,-0.004486083984375,0.0021209716796875,-0.0037612915039062,0.0016021728515625,-0.0017547607421875,0.0006790161132812,-0.0005340576171875,0.0001907348632812,-0.00103759765625
11.354478,-0.0005874633789062,0.0006866455078125,-0.0017242431640625,0.0025558471679687,-0.0057144165039062,0.01214599609375,-0.6085128784179688,-0.003936767578125,0.0047988891601562,-0.0066299438476562,0.0040283203125,-0.0041885375976562,0.0021514892578125,-0.0034637451171875,0.0013198852539062,-0.0010833740234375,0.0009078979492187,0.0,0.00048828125,-0.0006027221679687
11.382331,-0.0004425048828125,0.0007858276367187,-0.001678466796875,0.0027694702148437,-0.0059738159179687,0.0128860473632812,-0.6088714599609375,-0.003662109375,0.0043182373046875,-0.0071258544921875,0.0046768188476562,-0.0043182373046875,0.0024871826171875,-0.0028915405273437,0.0012893676757812,-0.0012359619140625,0.0007858276367187,-0.0009536743164062,-0.0001296997070312,-0.0001907348632812
11.409791,-0.0005722045898437,0.0014495849609375,-0.0017471313476562,0.0021896362304687,-0.0052261352539062,0.0118331909179687,-0.6099395751953125,-0.0033798217773437,0.004486083984375,-0.0074462890625,0.0041046142578125,-0.00372314453125,0.0021743774414062,-0.0027313232421875,0.0017318725585937,-0.0013427734375,0.0006103515625,-0.0011215209960937,0.000213623046875,-0.0006561279296875
11.438267,-0.000885009765625,0.0007781982421875,-0.0018234252929687,0.0018692016601562,-0.0053863525390625,0.01239013671875,-0.61029052734375,-0.0036163330078125,0.004302978515625,-0.0074844360351562,0.0044631958007812,-0.0035552978515625,0.00201416015625,-0.0033187866210937,0.001220703125,-0.0015869140625,0.00103759765625,-0.000152587890625,9.1552734375e-05,-0.0005264282226562
11.464254,-0.0001983642578125,0.0002822875976562,-0.0019302368164062,0.0031509399414062,-0.0050277709960937,0.0126724243164062,-0.60986328125,-0.0038223266601562,0.0044097900390625,-0.0071945190429687,0.0036849975585937,-0.0041122436523437,0.0025177001953125,-0.003173828125,0.0014190673828125,-0.0010299682617187,0.0003738403320312,-4.57763671875e-05,0.0002670288085937,-0.0006332397460937
11.49331,-0.0002822875976562,0.0009078979492187,-0.0023117065429687,0.0027084350585937,-0.0052261352539062,0.0131683349609375,-0.61102294921875,-0.0042800903320312,0.0046615600585937,-0.0070114135742187,0.00396728515625,-0.004241943359375,0.0022735595703125,-0.0031204223632812,0.0011520385742187,-0.0021133422851562,-0.0002059936523437,-0.0002670288085937,0.00091552734375,-0.0010223388671875
11.521677,-0.000274658203125,0.000518798828125,-0.0022048950195312,0.003387451171875,-0.0057525634765625,0.0133132934570312,-0.6113433837890625,-0.0046005249023437,0.0043182373046875,-0.00750732421875,0.0043106079101562,-0.0039138793945312,0.0025863647460937,-0.0028152465820312,0.0017623901367187,-0.001678466796875,0.00054931640625,-0.0009613037109375,-0.0001296997070312,-0.00067138671875
11.549179,-0.0007095336914062,0.0009384155273437,-0.0019149780273437,0.0031814575195312,-0.0050201416015625,0.0127792358398437,-0.6120834350585938,-0.0048446655273437,0.0041961669921875,-0.0068511962890625,0.0044326782226562,-0.003875732421875,0.0026702880859375,-0.0033645629882812,0.0010604858398437,-0.0015029907226562,0.0003433227539062,-3.0517578125e-05,0.0004425048828125,-0.0007476806640625
11.577525,-0.0006790161132812,0.0008697509765625,-0.0019378662109375,0.0025253295898437,-0.0045852661132812,0.013153076171875,-0.6119766235351562,-0.0044937133789062,0.0042800903320312,-0.0073623657226562,0.0037384033203125,-0.0041275024414062,0.0029830932617187,-0.0029449462890625,0.0009002685546875,-0.0019607543945312,-7.62939453125e-06,-6.866455078125e-05,-0.0003662109375,-0.0004653930664062
11.605053,-0.001068115234375,0.001220703125,-0.00128173828125,0.0024948120117187,-0.004730224609375,0.0126953125,-0.6125564575195312,-0.0039443969726562,0.00408935546875,-0.0071487426757812,0.0048294067382812,-0.00421142578125,0.0023956298828125,-0.0030975341796875,0.0009307861328125,-0.0010452270507812,0.00042724609375,-0.0001296997070312,4.57763671875e-05,-0.0005340576171875
11.641374,-0.0007171630859375,0.0011672973632812,-0.0019760131835937,0.0030899047851562,-0.0047454833984375,0.0127716064453125,-0.6125869750976562,-0.0042343139648437,0.0043258666992187,-0.0070648193359375,0.0038833618164062,-0.0040512084960937,0.0021896362304687,-0.0031661987304687,0.001220703125,-0.0010604858398437,0.0006561279296875,-0.0011215209960937,0.0002212524414062,-0.0006256103515625
11.671494,-0.0008316040039062,0.0010910034179687,-0.0016403198242187,0.0029144287109375,-0.0044937133789062,0.0128631591796875,-0.6131439208984375,-0.0037994384765625,0.0046310424804687,-0.0070571899414062,0.0038604736328125,-0.0044479370117187,0.0023651123046875,-0.00311279296875,0.0016403198242187,-0.001373291015625,-7.62939453125e-06,-5.340576171875e-05,0.0001678466796875,-0.0007095336914062
11.699887,-0.0004501342773437,0.0009002685546875,-0.0024871826171875,0.0026397705078125,-0.0055465698242187,0.0130538940429687,-0.6129913330078125,-0.0043563842773437,0.0043106079101562,-0.0071640014648437,0.003936767578125,-0.0038681030273437,0.0025711059570312,-0.0032501220703125,0.0011444091796875,-0.00140380859375,0.0003738403320312,-0.0008544921875,0.0003662109375,-0.0013656616210937
11.730608,-0.0006256103515625,0.000885009765625,-0.00189208984375,0.00225830078125,-0.0049972534179687,0.0131301879882812,-0.6129226684570312,-0.0042877197265625,0.0041732788085937,-0.0064773559570312,0.0039138793945312,-0.003936767578125,0.0026016235351562,-0.0035324096679687,0.0008316040039062,-0.001190185546875,0.0005722045898437,5.340576171875e-05,0.0004653930664062,-0.001434326171875
11.758912,-0.0004653930664062,0.0008926391601562,-0.0016632080078125,0.002960205078125,-0.0060348510742187,0.0128555297851562,-0.6140365600585938,-0.005157470703125,0.0044708251953125,-0.0065536499023437,0.0043716430664062,-0.0040435791015625,0.002227783203125,-0.002899169921875,0.0010833740234375,-0.0016021728515625,-0.000213623046875,-0.0003204345703125,0.0010147094726562,-0.0011062622070312
11.785885,-0.00054931640625,0.000823974609375,-0.0011672973632812,0.0030975341796875,-0.0055007934570312,0.0128936767578125,-0.61444091796875,-0.004608154296875,0.0042648315429687,-0.00653076171875,0.0043106079101562,-0.0041656494140625,0.0021820068359375,-0.0033035278320312,0.0012664794921875,-0.001800537109375,0.0007400512695312,-0.00018310546875,-0.0003738403320312,-0.00091552734375
11.819251,-0.0006866455078125,0.0012283325195312,-0.0014877319335937,0.0030975341796875,-0.0054092407226562,0.0133819580078125,-0.6146469116210938,-0.0050506591796875,0.0035781860351562,-0.0065689086914062,0.0043792724609375,-0.0044631958007812,0.0027542114257812,-0.0032577514648437,0.00140380859375,-0.0010299682617187,0.0001678466796875,-0.0006637573242187,0.0009689331054687,-0.00115966796875
11.847648,-0.0004653930664062,0.0007400512695312,-0.0013198852539062,0.0024795532226562,-0.005645751953125,0.013336181640625,-0.6150360107421875,-0.0045242309570312,0.0040206909179687,-0.0064773559570312,0.0044097900390625,-0.0042724609375,0.0029983520507812,-0.003082275390625,0.0015182495117187,-0.0011215209960937,0.000946044921875,-0.0004425048828125,0.0001220703125,-0.0013809204101562
11.875993,-0.0006484985351562,0.0004425048828125,-0.0019607543945312,0.0027542114257812,-0.0048065185546875,0.0134429931640625,-0.6142959594726562,-0.0046615600585937,0.0035858154296875,-0.0070419311523437,0.00421142578125,-0.0044937133789062,0.0020904541015625,-0.0032577514648437,0.00115966796875,-0.0016632080078125,0.0003280639648437,-0.0002670288085937,0.000152587890625,-0.0008773803710937
11.907483,-0.0009002685546875,0.00054931640625,-0.0015945434570312,0.0028533935546875,-0.0052947998046875,0.0136642456054687,-0.6151275634765625,-0.004974365234375,0.0038528442382812,-0.0074462890625,0.0040283203125,-0.0038833618164062,0.0026626586914062,-0.0035629272460937,0.0009307861328125,-0.0015411376953125,-8.392333984375e-05,-0.0006256103515625,0.0001373291015625,-0.000640869140625
11.934784,-0.000579833984375,0.0002899169921875,-0.0019378662109375,0.0029525756835937,-0.0051116943359375,0.0132522583007812,-0.6153106689453125,-0.00482177734375,0.0037612915039062,-0.0065155029296875,0.0040512084960937,-0.0042266845703125,0.0028305053710937,-0.0030364990234375,0.0008163452148437,-0.001617431640625,0.0012359619140625,-0.000274658203125,0.0005264282226562,-0.0007858276367187
11.964617,-0.0005950927734375,0.0016632080078125,-0.0012359619140625,0.0024948120117187,-0.0053024291992187,0.012664794921875,-0.615631103515625,-0.0041885375976562,0.0038375854492187,-0.0064239501953125,0.0042190551757812,-0.0041351318359375,0.0028533935546875,-0.0035552978515625,0.0008773803710937,-0.00140380859375,0.00067138671875,-0.000244140625,0.0007781982421875,-0.001068115234375
11.994736,-0.0008468627929687,0.0007858276367187,-0.0016708374023437,0.0027847290039062,-0.0051651000976562,0.012847900390625,-0.61572265625,-0.0052947998046875,0.0039825439453125,-0.0065155029296875,0.0037612915039062,-0.0039901733398437,0.0021896362304687,-0.0030136108398437,0.0016632080078125,-0.0015792846679687,0.0004959106445312,8.392333984375e-05,0.0002212524414062,-0.0005645751953125
12.02339,-0.0006179809570312,0.0012054443359375,-0.0020217895507812,0.0029525756835937,-0.0051727294921875,0.0123062133789062,-0.61602783203125,-0.0053863525390625,0.0034103393554687,-0.0069732666015625,0.004058837890625,-0.0039215087890625,0.0028915405273437,-0.0026473999023437,0.0016555786132812,-0.0016250610351562,0.000701904296875,-0.0004959106445312,-0.0001754760742187,-0.0009307861328125
12.052042,-0.0005264282226562,0.000762939453125,-0.0023117065429687,0.0027084350585937,-0.0048141479492187,0.0129852294921875,-0.6165237426757812,-0.0056228637695312,0.0034561157226562,-0.006500244140625,0.0045013427734375,-0.0040664672851562,0.00274658203125,-0.0030136108398437,0.001190185546875,-0.0011520385742187,0.0006103515625,-0.0009918212890625,-3.814697265625e-05,-0.00091552734375
12.081548,-0.00048828125,0.0008926391601562,-0.0012969970703125,0.0035247802734375,-0.0057296752929687,0.0131683349609375,-0.6165771484375,-0.00543212890625,0.0038604736328125,-0.0070343017578125,0.0044097900390625,-0.0044631958007812,0.0026321411132812,-0.0031967163085937,0.0012359619140625,-0.0010833740234375,0.000579833984375,-0.0002822875976562,2.288818359375e-05,-0.0007247924804687
12.121655,-0.0011138916015625,0.000701904296875,-0.0015106201171875,0.003143310546875,-0.0057754516601562,0.01300048828125,-0.6162338256835938,-0.0052108764648437,0.0038833618164062,-0.0064773559570312,0.0040130615234375,-0.0046844482421875,0.0025482177734375,-0.0030288696289062,0.0014724731445312,-0.00152587890625,0.0011672973632812,-8.392333984375e-05,0.0006179809570312,-0.0007705688476562
12.151969,-6.866455078125e-05,0.0013656616210937,-0.0017166137695312,0.0029678344726562,-0.004852294921875,0.0132675170898437,-0.6170654296875,-0.0050125122070312,0.00372314453125,-0.0069351196289062,0.004852294921875,-0.0044708251953125,0.0026626586914062,-0.00335693359375,0.001129150390625,-0.0005874633789062,0.0007553100585937,-0.0004348754882812,0.0001296997070312,-0.0011978149414062
12.180582,-0.0008621215820312,0.0012664794921875,-0.0020294189453125,0.0030441284179687,-0.0050201416015625,0.0126113891601562,-0.6164627075195312,-0.0053024291992187,0.003509521484375,-0.0069580078125,0.0040969848632812,-0.0045013427734375,0.0026473999023437,-0.0027999877929687,0.0008010864257812,-0.0013504028320312,0.0008544921875,-0.0001983642578125,0.0005569458007812,-0.0011672973632812
12.211582,-0.0006561279296875,0.000640869140625,-0.001495361328125,0.0030441284179687,-0.0052261352539062,0.013397216796875,-0.6176223754882812,-0.0054931640625,0.0037384033203125,-0.0069732666015625,0.0041885375976562,-0.0039825439453125,0.003143310546875,-0.0033645629882812,0.0012130737304687,-0.0011825561523437,0.0004806518554687,-0.0007781982421875,0.0006790161132812,-0.0005874633789062
12.238983,-0.0001602172851562,0.000213623046875,-0.001922607421875,0.0027618408203125,-0.0056991577148437,0.01336669921875,-0.617584228515625,-0.0053939819335937,0.0035400390625,-0.0070114135742187,0.00445556640625,-0.0046844482421875,0.001800537109375,-0.0036697387695312,0.0011367797851562,-0.0009078979492187,0.0009231567382812,0.0002975463867187,0.0004119873046875,-0.0010147094726562
12.266038,-0.0001449584960937,0.0013580322265625,-0.0022811889648437,0.0027313232421875,-0.005615234375,0.0133514404296875,-0.6170806884765625,-0.0052947998046875,0.0038223266601562,-0.0070419311523437,0.0043106079101562,-0.0043106079101562,0.0025787353515625,-0.0034942626953125,0.0007400512695312,-0.0009613037109375,0.0002822875976562,-0.000579833984375,-0.0003204345703125,-0.0015411376953125
12.296443,-0.0002059936523437,0.0011444091796875,-0.0017929077148437,0.0033340454101562,-0.0052719116210937,0.013153076171875,-0.617401123046875,-0.0054397583007812,0.0036544799804687,-0.0066375732421875,0.0043792724609375,-0.0046234130859375,0.0023345947265625,-0.0030975341796875,0.000396728515625,-0.001220703125,0.0013046264648437,-0.0008316040039062,0.0002822875976562,-0.0009613037109375
12.324378,-0.0006484985351562,0.001220703125,-0.0022659301757812,0.0030288696289062,-0.0052261352539062,0.0122528076171875,-0.6182403564453125,-0.0054397583007812,0.003936767578125,-0.0069961547851562,0.0040206909179687,-0.0048599243164062,0.0021820068359375,-0.0033798217773437,0.0008621215820312,-0.0010223388671875,0.00067138671875,-0.0005416870117187,0.0001373291015625,-0.0009384155273437
12.351451,-0.0006942749023437,0.0005950927734375,-0.0021743774414062,0.0035629272460937,-0.005340576171875,0.0129776000976562,-0.6180191040039062,-0.0052490234375,0.0037918090820312,-0.0076751708984375,0.0042800903320312,-0.00390625,0.002716064453125,-0.0032730102539062,0.0010910034179687,-0.001556396484375,0.0004043579101562,0.0001296997070312,-7.62939453125e-06,-0.0003585815429687
12.378553,-0.0002670288085937,0.0013275146484375,-0.0020828247070312,0.0028839111328125,-0.0055465698242187,0.0129852294921875,-0.6177520751953125,-0.0050735473632812,0.003936767578125,-0.0071640014648437,0.0040435791015625,-0.004486083984375,0.0026092529296875,-0.0029754638671875,0.0012664794921875,-0.0008087158203125,0.0009384155273437,-0.0004730224609375,-7.62939453125e-05,-0.0012435913085937
12.410462,0.0003128051757812,0.0009078979492187,-0.0024642944335937,0.002655029296875,-0.0059814453125,0.0132217407226562,-0.6184539794921875,-0.0059051513671875,0.0039443969726562,-0.0072174072265625,0.004302978515625,-0.0040206909179687,0.0025558471679687,-0.0037765502929687,0.0011825561523437,-0.0010147094726562,0.0006332397460937,0.00042724609375,0.000335693359375,-0.0012969970703125
12.437103,-0.0004653930664062,0.0008621215820312,-0.0016403198242187,0.0030059814453125,-0.00531005859375,0.0132293701171875,-0.6180343627929688,-0.0053558349609375,0.0042495727539062,-0.0069122314453125,0.0042572021484375,-0.0040130615234375,0.0026168823242187,-0.0032806396484375,0.0011138916015625,-0.0015869140625,0.0006561279296875,-0.0002593994140625,-0.0002059936523437,-0.0008621215820312
12.465364,-0.0003890991210937,0.0005722045898437,-0.0028076171875,0.0022659301757812,-0.0052032470703125,0.0133285522460937,-0.6179733276367188,-0.0054168701171875,0.0040435791015625,-0.0072479248046875,0.003997802734375,-0.004119873046875,0.002410888671875,-0.0035247802734375,0.0005340576171875,-0.0014724731445312,0.0002899169921875,-0.0001373291015625,0.0001144409179687,-0.0010986328125
12.49232,-0.0008621215820312,0.000885009765625,-0.0019760131835937,0.0034255981445312,-0.0052032470703125,0.0132827758789062,-0.6183090209960938,-0.005615234375,0.0036773681640625,-0.0071334838867187,0.0041961669921875,-0.0040664672851562,0.0019760131835937,-0.0038070678710937,0.0010910034179687,-0.0015945434570312,0.000335693359375,-0.0005950927734375,0.000396728515625,-0.0016098022460937
12.518993,-0.0004501342773437,0.0007553100585937,-0.0017318725585937,0.002685546875,-0.004913330078125,0.01312255859375,-0.618865966796875,-0.0049057006835937,0.0036163330078125,-0.006591796875,0.0050888061523437,-0.0045547485351562,0.0021209716796875,-0.0039138793945312,0.0006866455078125,-0.0015029907226562,0.0014266967773437,-0.0005340576171875,-0.0003280639648437,-0.000152587890625
12.546099,-0.0006332397460937,0.00115966796875,-0.0013198852539062,0.00274658203125,-0.005126953125,0.0132217407226562,-0.6185226440429688,-0.0052490234375,0.0038299560546875,-0.0067901611328125,0.00396728515625,-0.0047378540039062,0.0027542114257812,-0.0028457641601562,0.0013427734375,-0.0005722045898437,0.0009613037109375,-0.0006179809570312,0.0005722045898437,-0.0008163452148437
12.573951,-0.0011444091796875,0.001007080078125,-0.000885009765625,0.0028457641601562,-0.0047149658203125,0.012969970703125,-0.618499755859375,-0.0048904418945312,0.0034637451171875,-0.0072402954101562,0.0042953491210937,-0.0043563842773437,0.0029067993164062,-0.0029373168945312,0.0009689331054687,-0.0012054443359375,0.0002365112304687,-0.0002517700195312,0.0008697509765625,-0.001312255859375
12.602867,-0.000213623046875,0.0016403198242187,-0.001708984375,0.0031967163085937,-0.0051956176757812,0.0134658813476562,-0.6181793212890625,-0.0048751831054687,0.0036773681640625,-0.007537841796875,0.0039138793945312,-0.0046539306640625,0.0023880004882812,-0.0034866333007812,0.000823974609375,-0.00128173828125,0.0009918212890625,-0.0003814697265625,0.0001678466796875,-0.0018539428710937
12.630983,-0.000518798828125,0.00146484375,-0.0019073486328125,0.0031356811523437,-0.0052719116210937,0.01324462890625,-0.6178131103515625,-0.0052337646484375,0.0033187866210937,-0.0073089599609375,0.0041656494140625,-0.0042343139648437,0.0025177001953125,-0.0040512084960937,0.0003280639648437,-0.0009231567382812,0.0010147094726562,-0.000885009765625,0.0007476806640625,-0.0008544921875
12.657927,0.0004348754882812,0.0005722045898437,-0.002197265625,0.0033798217773437,-0.0059280395507812,0.0134658813476562,-0.6175460815429688,-0.0054702758789062,0.0037994384765625,-0.0074462890625,0.0041885375976562,-0.0042495727539062,0.0025177001953125,-0.0033493041992187,0.0011520385742187,-0.0014190673828125,7.62939453125e-06,-0.0006866455078125,0.0004501342773437,-0.0005111694335937
12.685044,-0.0008697509765625,0.0001907348632812,-0.0012969970703125,0.0031814575195312,-0.00543212890625,0.0129547119140625,-0.6181259155273438,-0.005828857421875,0.0030593872070312,-0.0073699951171875,0.0045547485351562,-0.0034408569335937,0.0022735595703125,-0.0034103393554687,0.001617431640625,-0.0013580322265625,0.0008163452148437,-0.000274658203125,-0.0001068115234375,-0.001251220703125
12.714332,-0.00054931640625,0.0010299682617187,-0.0016326904296875,0.0023956298828125,-0.00506591796875,0.0133438110351562,-0.6177444458007812,-0.0050811767578125,0.0030746459960937,-0.006683349609375,0.0046005249023437,-0.00433349609375,0.0024032592773437,-0.0036239624023437,0.0011444091796875,-0.001129150390625,0.0009536743164062,-8.392333984375e-05,0.001190185546875,-0.0008316040039062
12.740176,-1.52587890625e-05,0.0008697509765625,-0.00213623046875,0.0027999877929687,-0.0052947998046875,0.013427734375,-0.61785888671875,-0.00531005859375,0.002838134765625,-0.0071792602539062,0.0046005249023437,-0.0043182373046875,0.0032272338867187,-0.0032424926757812,0.0011672973632812,-0.0012130737304687,0.000457763671875,-0.0002593994140625,0.0004806518554687,-0.000701904296875
12.769056,-0.0007858276367187,0.0011444091796875,-0.000823974609375,0.0025100708007812,-0.0054397583007812,0.0126419067382812,-0.6180801391601562,-0.0054473876953125,0.0038528442382812,-0.0067672729492187,0.0040359497070312,-0.004302978515625,0.0023727416992187,-0.0036239624023437,0.001007080078125,-0.0013198852539062,0.0004653930664062,-0.0009307861328125,-0.0003433227539062,-0.0003738403320312
12.796302,2.288818359375e-05,0.000274658203125,-0.0015792846679687,0.0028762817382812,-0.0060653686523437,0.0129013061523437,-0.61767578125,-0.004425048828125,0.0040130615234375,-0.0071563720703125,0.0042037963867187,-0.0044631958007812,0.00244140625,-0.00347900390625,0.0016555786132812,-0.0014114379882812,0.0002899169921875,-0.0002212524414062,0.0002899169921875,-0.0008316040039062
12.82333,-0.0004348754882812,0.0007705688476562,-0.0020599365234375,0.0029296875,-0.0054931640625,0.0129241943359375,-0.6175460815429688,-0.0042648315429687,0.0038223266601562,-0.0068893432617187,0.00439453125,-0.0043258666992187,0.002471923828125,-0.0030746459960937,0.0015182495117187,-0.0013046264648437,0.0006179809570312,-0.000640869140625,0.000701904296875,-0.0011215209960937
12.850309,-0.0007781982421875,0.0011444091796875,-0.0013961791992187,0.0030364990234375,-0.0050888061523437,0.0136184692382812,-0.6177749633789062,-0.00482177734375,0.0039596557617187,-0.0067062377929687,0.0045318603515625,-0.0042266845703125,0.0027389526367187,-0.003509521484375,0.000579833984375,-0.0013961791992187,0.0006790161132812,-0.00067138671875,7.62939453125e-05,-0.0011749267578125
12.879659,-6.103515625e-05,0.0009994506835937,-0.00201416015625,0.0027542114257812,-0.0056076049804687,0.0130691528320312,-0.6177902221679688,-0.0047378540039062,0.00335693359375,-0.0065460205078125,0.0042724609375,-0.004791259765625,0.0028228759765625,-0.003814697265625,0.0011138916015625,-0.0010833740234375,0.0002975463867187,-0.0008926391601562,0.0003890991210937,-0.0010910034179687
12.905552,-0.0009536743164062,0.001129150390625,-0.0015182495117187,0.003631591796875,-0.0054550170898437,0.0132064819335937,-0.6169662475585938,-0.0043106079101562,0.0038070678710937,-0.0068817138671875,0.0043716430664062,-0.0049514770507812,0.0023651123046875,-0.0032577514648437,0.0010833740234375,-0.0016021728515625,0.0006637573242187,-0.0005722045898437,0.0004806518554687,-0.0009918212890625
12.934355,-0.000244140625,0.000396728515625,-0.001678466796875,0.0035171508789062,-0.0052566528320312,0.01251220703125,-0.6177520751953125,-0.0048141479492187,0.0037918090820312,-0.0072479248046875,0.003753662109375,-0.0039215087890625,0.0018692016601562,-0.00372314453125,0.0010223388671875,-0.0026168823242187,0.001007080078125,0.0002670288085937,0.0001296997070312,-0.0015106201171875
12.961804,-0.0002975463867187,0.0010528564453125,-0.001373291015625,0.0028305053710937,-0.0054397583007812,0.0133056640625,-0.6174240112304688,-0.0051803588867187,0.0035858154296875,-0.0069503784179687,0.00408935546875,-0.0042572021484375,0.0029525756835937,-0.0029296875,0.00079345703125,-0.0013351440429687,0.0007476806640625,-0.0010604858398437,-0.0001983642578125,-0.0012741088867187
12.988806,-0.0009231567382812,0.0012741088867187,-0.0018081665039062,0.0029678344726562,-0.0055618286132812,0.0132980346679687,-0.6178665161132812,-0.0048370361328125,0.004241943359375,-0.0063400268554687,0.0048675537109375,-0.0036239624023437,0.0029449462890625,-0.0034866333007812,0.00189208984375,-0.0012054443359375,0.00042724609375,-0.0006561279296875,0.0007781982421875,-0.0014419555664062
13.01569,-0.0004806518554687,0.001190185546875,-0.0015335083007812,0.0025558471679687,-0.0052642822265625,0.0131454467773437,-0.617706298828125,-0.0046157836914062,0.0041275024414062,-0.0060882568359375,0.0048904418945312,-0.004791259765625,0.0027313232421875,-0.002899169921875,0.0012283325195312,-0.0013961791992187,0.0002899169921875,-0.0003509521484375,0.000274658203125,-0.0004730224609375
13.044338,-0.00018310546875,0.0008392333984375,-0.00140380859375,0.0030288696289062,-0.0049057006835937,0.0136795043945312,-0.6171188354492188,-0.0049285888671875,0.0034103393554687,-0.006683349609375,0.0042648315429687,-0.0044937133789062,0.0023651123046875,-0.0034255981445312,0.0005874633789062,-0.0009918212890625,0.0007781982421875,-0.0009536743164062,0.000640869140625,-0.0011215209960937
13.070597,9.918212890625e-05,0.0013885498046875,-0.0013961791992187,0.0033798217773437,-0.0052490234375,0.0132064819335937,-0.6175994873046875,-0.0050277709960937,0.0038299560546875,-0.0068283081054687,0.0041885375976562,-0.00439453125,0.0022964477539062,-0.0032272338867187,0.0007858276367187,-0.0015411376953125,0.00115966796875,-0.0006332397460937,0.000396728515625,-0.0010986328125
13.108283,-0.0010604858398437,0.0002365112304687,-0.0022659301757812,0.002593994140625,-0.0052261352539062,0.0130691528320312,-0.6169586181640625,-0.0055770874023437,0.0038986206054687,-0.0063858032226562,0.0037460327148437,-0.0043869018554687,0.0017013549804687,-0.0031509399414062,0.0013961791992187,-0.001678466796875,0.0005264282226562,-0.0005569458007812,0.000457763671875,-0.000946044921875
13.136617,-0.0006484985351562,0.000823974609375,-0.0018844604492187,0.0028762817382812,-0.0051116943359375,0.013031005859375,-0.6167221069335938,-0.004974365234375,0.004241943359375,-0.0067672729492187,0.0038070678710937,-0.0038986206054687,0.002655029296875,-0.0035018920898437,0.0011672973632812,-0.0009765625,7.62939453125e-05,-0.00018310546875,0.0004119873046875,-0.0007553100585937
13.163198,-0.00054931640625,0.0011062622070312,-0.0019607543945312,0.0029983520507812,-0.0057144165039062,0.0131912231445312,-0.6171340942382812,-0.0052032470703125,0.0042037963867187,-0.0064620971679687,0.0044631958007812,-0.00396728515625,0.0026397705078125,-0.00347900390625,0.0015640258789062,-0.0014190673828125,0.0002059936523437,-0.0005874633789062,6.103515625e-05,-0.0017852783203125
13.189707,-0.0009841918945312,0.0008621215820312,-0.0017776489257812,0.002838134765625,-0.0055084228515625,0.013458251953125,-0.6172332763671875,-0.0051651000976562,0.003997802734375,-0.0068130493164062,0.0040817260742187,-0.0037918090820312,0.0025405883789062,-0.0032958984375,0.001373291015625,-0.0011367797851562,0.0009384155273437,-0.001190185546875,0.000274658203125,-0.0008926391601562
13.21903,-0.000244140625,0.0011749267578125,-0.0019149780273437,0.002716064453125,-0.0053634643554687,0.0132980346679687,-0.6167678833007812,-0.0048141479492187,0.0037612915039062,-0.0067138671875,0.0041732788085937,-0.0043487548828125,0.0022430419921875,-0.0029220581054687,0.0017166137695312,-0.0012893676757812,0.0007095336914062,0.0006027221679687,0.0005340576171875,-0.0012741088867187
13.244307,-0.000457763671875,0.0010833740234375,-0.001739501953125,0.0028610229492187,-0.00537109375,0.0131759643554687,-0.6171646118164062,-0.0045547485351562,0.0040283203125,-0.0061492919921875,0.003936767578125,-0.0042953491210937,0.0020523071289062,-0.0036697387695312,0.0012359619140625,-0.00128173828125,0.0007476806640625,-0.0001983642578125,0.0004425048828125,-0.0008010864257812
13.273014,-0.0003433227539062,0.0003585815429687,-0.0013580322265625,0.0028762817382812,-0.004913330078125,0.0126953125,-0.6172866821289062,-0.00408935546875,0.0035934448242187,-0.0069732666015625,0.004058837890625,-0.0037918090820312,0.0023727416992187,-0.0025558471679687,0.00115966796875,-0.0009384155273437,0.0003890991210937,-0.00042724609375,0.0003662109375,-0.0011367797851562
13.30115,-0.0005035400390625,0.0011138916015625,-0.0021209716796875,0.0032424926757812,-0.0047683715820312,0.0131759643554687,-0.6171340942382812,-0.00457763671875,0.0045700073242187,-0.006591796875,0.0037689208984375,-0.0038681030273437,0.0024337768554687,-0.003021240234375,0.0005950927734375,-0.0014724731445312,0.000396728515625,0.0001068115234375,0.0003204345703125,-0.0014419555664062
13.328238,-0.001007080078125,0.000732421875,-0.001556396484375,0.00341796875,-0.0050201416015625,0.0131149291992187,-0.6163253784179688,-0.004364013671875,0.0030364990234375,-0.006744384765625,0.00445556640625,-0.0032730102539062,0.0022506713867187,-0.0033798217773437,0.0010604858398437,-0.0009231567382812,0.0006332397460937,-0.0003814697265625,-0.0002059936523437,-0.001495361328125
13.356642,-0.0012359619140625,0.0011215209960937,-0.001617431640625,0.0031585693359375,-0.0053176879882812,0.0131149291992187,-0.6167373657226562,-0.0040206909179687,0.0027618408203125,-0.0069961547851562,0.0044784545898437,-0.0041885375976562,0.0026779174804687,-0.0029754638671875,0.0007705688476562,-0.001617431640625,0.000335693359375,-0.0004730224609375,-0.0004730224609375,-0.0011215209960937
13.384802,-0.0005340576171875,0.0010528564453125,-0.001739501953125,0.0023117065429687,-0.0056838989257812,0.0133132934570312,-0.6162567138671875,-0.0041351318359375,0.003143310546875,-0.0064163208007812,0.0049667358398437,-0.0041580200195312,0.0020980834960937,-0.00274658203125,0.0005416870117187,-0.0011444091796875,0.0003662109375,-0.0005340576171875,-0.0003509521484375,-0.00128173828125
13.417291,-0.0003280639648437,0.000518798828125,-0.0017471313476562,0.0035552978515625,-0.0062637329101562,0.0135955810546875,-0.6154937744140625,-0.0040740966796875,0.0035629272460937,-0.0062484741210937,0.0039901733398437,-0.0037918090820312,0.0026321411132812,-0.0029525756835937,0.0007400512695312,-0.0008316040039062,0.0006332397460937,-0.0005340576171875,0.0001907348632812,-0.0004806518554687
13.450009,-0.0004043579101562,0.0010223388671875,-0.0018081665039062,0.0031051635742187,-0.0054244995117187,0.0136032104492187,-0.6159896850585938,-0.0038833618164062,0.0033340454101562,-0.0061416625976562,0.0043487548828125,-0.0032272338867187,0.002685546875,-0.00341796875,0.0016021728515625,-0.0009613037109375,0.0003204345703125,0.000152587890625,0.0004043579101562,-0.0006256103515625
13.478445,-0.0006637573242187,0.000946044921875,-0.00128173828125,0.003082275390625,-0.00518798828125,0.0133209228515625,-0.61480712890625,-0.00360107421875,0.0028839111328125,-0.0062332153320312,0.0041732788085937,-0.003814697265625,0.0023040771484375,-0.0025558471679687,0.0009918212890625,-0.0009841918945312,0.0004959106445312,-0.0001754760742187,-0.00048828125,-0.0010757446289062
13.505072,-0.0004196166992187,0.0011825561523437,-0.0023956298828125,0.0029449462890625,-0.0053634643554687,0.013336181640625,-0.6154022216796875,-0.0033950805664062,0.0039825439453125,-0.0062408447265625,0.0043106079101562,-0.0038070678710937,0.0018692016601562,-0.0032501220703125,0.0011444091796875,-0.0010910034179687,0.0005264282226562,-0.0003280639648437,8.392333984375e-05,-0.000457763671875
13.537247,-0.0012054443359375,0.0011444091796875,-0.0022964477539062,0.0027847290039062,-0.0047378540039062,0.0136795043945312,-0.6151275634765625,-0.0044097900390625,0.0036392211914062,-0.0057601928710937,0.004486083984375,-0.0034561157226562,0.002349853515625,-0.0031356811523437,0.000396728515625,-0.001312255859375,0.0005035400390625,-0.0002822875976562,3.814697265625e-05,-0.0007476806640625
13.563192,-0.0010299682617187,0.00091552734375,-0.0022964477539062,0.0024795532226562,-0.0052719116210937,0.0131759643554687,-0.6152420043945312,-0.0040969848632812,0.0036163330078125,-0.0063705444335937,0.0038604736328125,-0.0032806396484375,0.0027923583984375,-0.0032806396484375,0.0008392333984375,-0.0008087158203125,0.0006256103515625,-3.0517578125e-05,-0.000213623046875,-0.0010147094726562
13.591313,-0.0006256103515625,0.0007171630859375,-0.0015029907226562,0.0034713745117187,-0.0053787231445312,0.0132675170898437,-0.61419677734375,-0.0041122436523437,0.0027236938476562,-0.006744384765625,0.0041275024414062,-0.003936767578125,0.0019073486328125,-0.00262451171875,0.0009307861328125,-0.0012741088867187,0.0006179809570312,-0.0003738403320312,-8.392333984375e-05,-0.00079345703125
13.620384,-0.0006256103515625,0.0007247924804687,-0.00213623046875,0.003204345703125,-0.0051116943359375,0.0134048461914062,-0.6139602661132812,-0.0043106079101562,0.0030593872070312,-0.0065841674804687,0.00396728515625,-0.0040435791015625,0.001678466796875,-0.0026931762695312,0.0011215209960937,-0.0015487670898437,0.0005111694335937,-6.866455078125e-05,0.0003738403320312,-0.0010604858398437
13.648776,-0.0002670288085937,0.0005035400390625,-0.0020980834960937,0.0030517578125,-0.0053863525390625,0.012664794921875,-0.6137924194335938,-0.0040435791015625,0.0030670166015625,-0.005950927734375,0.0038833618164062,-0.0044021606445312,0.0019607543945312,-0.0028152465820312,0.0006027221679687,-0.00128173828125,-3.814697265625e-05,2.288818359375e-05,-6.103515625e-05,-0.0015106201171875
13.677041,-3.0517578125e-05,0.0011749267578125,-0.0018997192382812,0.0027008056640625,-0.0047836303710937,0.01287841796875,-0.6132278442382812,-0.0039901733398437,0.002777099609375,-0.0060195922851562,0.0037384033203125,-0.0041961669921875,0.0024032592773437,-0.0025863647460937,-5.340576171875e-05,-0.001373291015625,0.000823974609375,-0.0001449584960937,0.0001678466796875,-0.0009994506835937
13.70804,-0.0007476806640625,0.0006179809570312,-0.0016250610351562,0.0026626586914062,-0.0052413940429687,0.0130081176757812,-0.6128463745117188,-0.003173828125,0.0029983520507812,-0.0062103271484375,0.0035934448242187,-0.0040206909179687,0.0024337768554687,-0.0028762817382812,0.0009231567382812,-0.0010223388671875,0.000732421875,4.57763671875e-05,7.62939453125e-06,-0.00103759765625
13.735515,-0.0007476806640625,0.0010223388671875,-0.0019912719726562,0.0024566650390625,-0.005859375,0.0127182006835937,-0.6124420166015625,-0.0037612915039062,0.0028839111328125,-0.0062942504882812,0.003662109375,-0.0041885375976562,0.0018997192382812,-0.0028457641601562,0.0009841918945312,-0.001068115234375,0.0005340576171875,1.52587890625e-05,8.392333984375e-05,-0.0011367797851562
13.76619,-0.0009841918945312,0.0004196166992187,-0.0024032592773437,0.0031356811523437,-0.0054244995117187,0.0124969482421875,-0.6120529174804688,-0.003814697265625,0.003082275390625,-0.0067672729492187,0.0034561157226562,-0.003509521484375,0.0019607543945312,-0.00274658203125,0.0009918212890625,-0.00128173828125,0.0008087158203125,0.0003585815429687,-0.0005645751953125,-0.0012893676757812
13.796525,-0.0007095336914062,0.0012283325195312,-0.0017318725585937,0.00250244140625,-0.0050048828125,0.0127716064453125,-0.612091064453125,-0.0033645629882812,0.0031890869140625,-0.0065689086914062,0.0036392211914062,-0.0037918090820312,0.001739501953125,-0.0030441284179687,0.00140380859375,-0.0006103515625,-0.000152587890625,-0.0007247924804687,-0.0002212524414062,-0.0004425048828125
13.823268,-0.0009384155273437,0.0013046264648437,-0.00164794921875,0.003204345703125,-0.0052337646484375,0.013458251953125,-0.6108856201171875,-0.0035247802734375,0.0027999877929687,-0.0065994262695312,0.0036773681640625,-0.0040435791015625,0.0019989013671875,-0.0032424926757812,0.0006103515625,-0.0008621215820312,0.0003814697265625,-3.0517578125e-05,9.918212890625e-05,-0.0007247924804687
13.856109,-0.0006484985351562,0.0011978149414062,-0.0017471313476562,0.0022735595703125,-0.0051116943359375,0.0128402709960937,-0.6113357543945312,-0.003509521484375,0.0026092529296875,-0.0059661865234375,0.0035629272460937,-0.0031280517578125,0.0025177001953125,-0.0027084350585937,0.0012359619140625,-0.0013046264648437,0.0007781982421875,-0.0003128051757812,-0.0003509521484375,-0.00103759765625
13.882763,-0.0007095336914062,0.001312255859375,-0.0018768310546875,0.0029754638671875,-0.0052642822265625,0.012664794921875,-0.6113510131835938,-0.0031051635742187,0.003326416015625,-0.0066680908203125,0.003814697265625,-0.0040435791015625,0.0023880004882812,-0.0026168823242187,0.0004501342773437,-0.00140380859375,0.000213623046875,-0.0001068115234375,-0.0001449584960937,-0.0009078979492187
13.911558,-0.0002670288085937,0.0009841918945312,-0.0018997192382812,0.0028839111328125,-0.00604248046875,0.0133209228515625,-0.6103897094726562,-0.003753662109375,0.0029220581054687,-0.0066070556640625,0.0035476684570312,-0.00396728515625,0.0020217895507812,-0.00286865234375,0.0003509521484375,-0.001434326171875,0.0002822875976562,-0.0007781982421875,-0.000335693359375,-0.00103759765625
13.938636,-0.0010223388671875,0.001129150390625,-0.0015182495117187,0.002471923828125,-0.0053787231445312,0.0126266479492187,-0.6100616455078125,-0.0033950805664062,0.0026931762695312,-0.0058975219726562,0.0037460327148437,-0.0039138793945312,0.0023956298828125,-0.0026397705078125,0.0010833740234375,-0.000762939453125,-0.0001678466796875,9.1552734375e-05,0.0003814697265625,-0.0006027221679687
13.965259,-0.0004730224609375,0.0010223388671875,-0.0018692016601562,0.0026168823242187,-0.0052490234375,0.01287841796875,-0.6097640991210938,-0.0028152465820312,0.002838134765625,-0.0062103271484375,0.0033416748046875,-0.0039520263671875,0.0022659301757812,-0.0029449462890625,0.0009918212890625,-0.000732421875,0.00091552734375,-0.0006637573242187,-0.00067138671875,-0.0004959106445312
13.992213,-0.000762939453125,0.0006332397460937,-0.0021133422851562,0.0026779174804687,-0.0053176879882812,0.0125198364257812,-0.609222412109375,-0.0037460327148437,0.0022506713867187,-0.0054550170898437,0.0038299560546875,-0.003753662109375,0.0023345947265625,-0.00164794921875,0.0004425048828125,-0.0009384155273437,0.0005722045898437,-0.0004043579101562,0.0005264282226562,-0.00042724609375
14.021788,-0.000732421875,0.00091552734375,-0.00201416015625,0.00341796875,-0.0055160522460937,0.0124053955078125,-0.6087722778320312,-0.0035552978515625,0.002471923828125,-0.0062179565429687,0.0037918090820312,-0.0031890869140625,0.00225830078125,-0.0022201538085937,0.0001907348632812,-0.0008392333984375,0.0002670288085937,0.0003662109375,-0.0001068115234375,-0.0009078979492187
14.047686,7.62939453125e-06,0.0013427734375,-0.00201416015625,0.0031356811523437,-0.005645751953125,0.0126953125,-0.6084823608398438,-0.0028533935546875,0.0032196044921875,-0.005615234375,0.0030288696289062,-0.0040283203125,0.0011215209960937,-0.0028915405273437,0.0006256103515625,-0.001068115234375,-0.0001983642578125,-0.0009002685546875,0.0001144409179687,-0.0009841918945312
14.0773,-0.0003738403320312,0.0011520385742187,-0.0017852783203125,0.0027999877929687,-0.0050277709960937,0.0133590698242187,-0.6081771850585938,-0.0025863647460937,0.002471923828125,-0.0058746337890625,0.0029754638671875,-0.0036849975585937,0.0021209716796875,-0.0028228759765625,0.0002365112304687,-0.0012054443359375,0.000518798828125,-0.000244140625,0.000396728515625,-0.0005722045898437
14.10563,-0.0008392333984375,0.0013046264648437,-0.0023956298828125,0.0028915405273437,-0.0051803588867187,0.0128326416015625,-0.607147216796875,-0.0027923583984375,0.0031661987304687,-0.005462646484375,0.0029830932617187,-0.0026626586914062,0.001983642578125,-0.0024566650390625,0.000823974609375,-0.000732421875,3.814697265625e-05,-0.0003662109375,0.0003509521484375,-0.0009994506835937
14.132467,-0.0006179809570312,0.0009994506835937,-0.0021286010742187,0.0030899047851562,-0.005340576171875,0.0131912231445312,-0.607421875,-0.0025634765625,0.0021820068359375,-0.0056304931640625,0.0035476684570312,-0.0028839111328125,0.00262451171875,-0.0025711059570312,0.00054931640625,-0.000823974609375,0.0006942749023437,6.866455078125e-05,-3.814697265625e-05,-0.0010986328125
14.159544,-0.0006179809570312,0.0007171630859375,-0.002197265625,0.0031585693359375,-0.00543212890625,0.012420654296875,-0.606689453125,-0.0021438598632812,0.0021820068359375,-0.0052108764648437,0.0035552978515625,-0.0033340454101562,0.0023040771484375,-0.0028152465820312,0.000244140625,-0.0013198852539062,0.0003433227539062,0.000274658203125,-5.340576171875e-05,-0.0006866455078125
14.189167,-0.0001678466796875,0.0006942749023437,-0.0017013549804687,0.003173828125,-0.0057830810546875,0.0124893188476562,-0.6065826416015625,-0.0020751953125,0.0025787353515625,-0.0058822631835937,0.0036468505859375,-0.0038375854492187,0.0015335083007812,-0.002288818359375,0.000152587890625,-0.0009689331054687,0.0001220703125,-0.00030517578125,0.0001678466796875,-0.0009994506835937
14.215027,-0.0009002685546875,0.0004119873046875,-0.0017852783203125,0.0026779174804687,-0.005706787109375,0.0126571655273437,-0.6056671142578125,-0.0021820068359375,0.0024948120117187,-0.0052337646484375,0.0028915405273437,-0.0032577514648437,0.001739501953125,-0.0027236938476562,0.0009918212890625,-0.001220703125,0.0005264282226562,0.0006027221679687,0.00048828125,-0.0007781982421875
14.244152,-0.0004425048828125,0.0014190673828125,-0.0017318725585937,0.0028228759765625,-0.0047988891601562,0.01251220703125,-0.60552978515625,-0.0019378662109375,0.0020904541015625,-0.004791259765625,0.0032958984375,-0.0039443969726562,0.0015640258789062,-0.0028305053710937,0.00030517578125,-0.0010910034179687,9.1552734375e-05,-0.0001983642578125,0.000396728515625,-0.0011520385742187
14.271544,-0.000335693359375,0.0015640258789062,-0.0019302368164062,0.0026931762695312,-0.0062026977539062,0.0122909545898437,-0.6045684814453125,-0.0014190673828125,0.0028076171875,-0.005096435546875,0.003143310546875,-0.0040054321289062,0.0018768310546875,-0.0026779174804687,0.000885009765625,-0.0004043579101562,2.288818359375e-05,0.0003585815429687,-9.918212890625e-05,-0.00067138671875
14.298612,-0.0010757446289062,0.0008926391601562,-0.0020599365234375,0.003173828125,-0.005340576171875,0.0124588012695312,-0.6044692993164062,-0.00238037109375,0.001495361328125,-0.006103515625,0.0033416748046875,-0.0032501220703125,0.0015029907226562,-0.00244140625,0.0010604858398437,-0.0006942749023437,0.0001907348632812,-0.000152587890625,-0.000213623046875,-0.0006561279296875
14.325129,-0.000823974609375,0.0012283325195312,-0.0020523071289062,0.0027236938476562,-0.0051422119140625,0.0131912231445312,-0.6032485961914062,-0.0021286010742187,0.0020904541015625,-0.0052871704101562,0.0030899047851562,-0.0029449462890625,0.0014877319335937,-0.0029449462890625,0.0006942749023437,-0.0008316040039062,0.0004348754882812,0.000396728515625,0.0001296997070312,-0.0017929077148437
14.35407,-0.00091552734375,0.0001678466796875,-0.00238037109375,0.0027313232421875,-0.0053558349609375,0.0122299194335937,-0.603240966796875,-0.0017013549804687,0.0013580322265625,-0.00506591796875,0.0029373168945312,-0.0035858154296875,0.0013046264648437,-0.0026931762695312,0.0013809204101562,-0.000946044921875,0.0001296997070312,0.0007476806640625,0.0002899169921875,-0.001251220703125
14.379343,-0.0001678466796875,0.0007705688476562,-0.0017242431640625,0.0028533935546875,-0.0056076049804687,0.0118789672851562,-0.6035385131835938,-0.0013427734375,0.0016021728515625,-0.0057525634765625,0.0032272338867187,-0.0026397705078125,0.0021896362304687,-0.0028076171875,-8.392333984375e-05,-0.0010147094726562,0.0005645751953125,-0.0005722045898437,-0.0001144409179687,-0.0005264282226562
14.407666,-0.0009689331054687,0.000823974609375,-0.0015411376953125,0.0036392211914062,-0.0057296752929687,0.01300048828125,-0.6020584106445312,-0.0016403198242187,0.0017547607421875,-0.0054244995117187,0.00286865234375,-0.0036849975585937,0.0024871826171875,-0.0028152465820312,7.62939453125e-05,-0.001068115234375,-9.918212890625e-05,0.0006256103515625,0.0002288818359375,-0.0003204345703125
14.436835,-0.0007171630859375,0.0009231567382812,-0.0021820068359375,0.0024490356445312,-0.0050888061523437,0.0125732421875,-0.6021804809570312,-0.0009994506835937,0.00177001953125,-0.0050506591796875,0.0030441284179687,-0.0029296875,0.0021438598632812,-0.0022201538085937,0.0001449584960937,-0.0014801025390625,0.00067138671875,-0.0002517700195312,0.0004119873046875,-0.0003280639648437
14.465095,-0.0006790161132812,0.0008926391601562,-0.001739501953125,0.0027618408203125,-0.0045928955078125,0.0124969482421875,-0.6016693115234375,-0.00091552734375,0.0012588500976562,-0.005279541015625,0.0030899047851562,-0.002960205078125,0.0013961791992187,-0.0024795532226562,0.00048828125,-0.0013580322265625,0.0004196166992187,-0.0003128051757812,-0.0001220703125,-0.0005874633789062
14.493448,-0.0006637573242187,0.0007781982421875,-0.0018463134765625,0.0025558471679687,-0.0049591064453125,0.0128402709960937,-0.6008148193359375,-0.0016860961914062,0.0024948120117187,-0.00506591796875,0.0030975341796875,-0.0022354125976562,0.0012283325195312,-0.001953125,0.0004730224609375,-0.000518798828125,-0.000152587890625,-0.0002593994140625,-0.0001373291015625,-0.001068115234375
14.521698,-0.000457763671875,0.0014572143554687,-0.0013580322265625,0.0033035278320312,-0.0056076049804687,0.0124588012695312,-0.599609375,-0.00152587890625,0.001739501953125,-0.0051345825195312,0.0028228759765625,-0.0030441284179687,0.0011138916015625,-0.0034637451171875,-4.57763671875e-05,-0.0005722045898437,-0.000579833984375,0.0001602172851562,-4.57763671875e-05,-0.000946044921875
14.549086,-0.0006866455078125,0.0012588500976562,-0.0017623901367187,0.0035018920898437,-0.0051345825195312,0.0130767822265625,-0.599578857421875,-0.0010147094726562,0.0025787353515625,-0.0053176879882812,0.0026092529296875,-0.003387451171875,0.001495361328125,-0.0025253295898437,0.0003662109375,-0.0009613037109375,-0.0006256103515625,0.000152587890625,-0.000274658203125,-0.000335693359375
14.585416,-0.0005111694335937,0.0009002685546875,-0.0021820068359375,0.0035324096679687,-0.0052566528320312,0.0125885009765625,-0.59869384765625,-0.0015335083007812,0.0010986328125,-0.0043487548828125,0.0025100708007812,-0.0030975341796875,0.0017776489257812,-0.002471923828125,0.0005569458007812,-0.0013656616210937,0.0006561279296875,0.0001373291015625,0.000457763671875,-0.0006866455078125
14.615975,-0.0005645751953125,0.0006256103515625,-0.001800537109375,0.0029678344726562,-0.0053863525390625,0.012420654296875,-0.5978469848632812,-0.0004730224609375,0.0017013549804687,-0.0048828125,0.002593994140625,-0.0031890869140625,0.0014877319335937,-0.0028762817382812,0.0003814697265625,-0.0009078979492187,-7.62939453125e-05,-0.0001602172851562,-0.0001754760742187,-0.0007553100585937
14.644868,-0.0005111694335937,0.0006332397460937,-0.0023727416992187,0.0029449462890625,-0.0052871704101562,0.0120010375976562,-0.597808837890625,-0.000762939453125,0.001983642578125,-0.00469970703125,0.0028457641601562,-0.0027999877929687,0.0011520385742187,-0.0026473999023437,0.0004196166992187,-0.0010299682617187,0.0003204345703125,-7.62939453125e-05,-0.0004043579101562,-0.0001144409179687
14.675832,-0.0009765625,0.0015029907226562,-0.0012130737304687,0.0027618408203125,-0.00537109375,0.0122299194335937,-0.5967788696289062,-3.814697265625e-05,0.0015106201171875,-0.0055770874023437,0.0031204223632812,-0.0025787353515625,0.0014724731445312,-0.0017776489257812,0.0002059936523437,-0.0008468627929687,4.57763671875e-05,-0.0003280639648437,0.0002975463867187,-0.00042724609375
14.703349,-0.0004501342773437,0.0014877319335937,-0.0016708374023437,0.0023956298828125,-0.0058822631835937,0.0124664306640625,-0.5966415405273438,-0.0006790161132812,0.0016708374023437,-0.0051956176757812,0.0028152465820312,-0.002288818359375,0.0018386840820312,-0.0019760131835937,0.000762939453125,-0.0007247924804687,0.0005340576171875,-6.866455078125e-05,-0.0001068115234375,-0.0009689331054687
14.730666,-0.0009307861328125,0.0016250610351562,-0.0022811889648437,0.0030136108398437,-0.0050125122070312,0.012054443359375,-0.5959320068359375,-0.0001754760742187,0.0015335083007812,-0.0059585571289062,0.0027847290039062,-0.0028457641601562,0.0009841918945312,-0.0015869140625,0.000396728515625,-0.0006332397460937,0.0007247924804687,0.0001144409179687,0.0,-0.0002593994140625
14.765635,-0.000579833984375,0.000579833984375,-0.0015487670898437,0.0030364990234375,-0.0052108764648437,0.0121078491210937,-0.5947036743164062,-4.57763671875e-05,0.0010986328125,-0.0049896240234375,0.002655029296875,-0.0031814575195312,0.0014572143554687,-0.002716064453125,0.0001296997070312,-0.0004653930664062,1.52587890625e-05,0.0,0.0,0.0001907348632812
14.793766,-0.0009078979492187,0.0010833740234375,-0.0018768310546875,0.00274658203125,-0.0049667358398437,0.0118942260742187,-0.594757080078125,0.0004348754882812,0.0015945434570312,-0.0052032470703125,0.003173828125,-0.0029830932617187,0.0017013549804687,-0.0025711059570312,0.0002593994140625,-0.00067138671875,-0.0005645751953125,-0.0001449584960937,-0.0007095336914062,-0.0006790161132812
14.820645,-0.0007171630859375,0.0009307861328125,-0.0021209716796875,0.0021438598632812,-0.0054779052734375,0.011566162109375,-0.5937728881835938,-0.0004959106445312,0.0009231567382812,-0.0051956176757812,0.0027618408203125,-0.0028610229492187,0.0011062622070312,-0.0019912719726562,0.0006103515625,-0.0005950927734375,0.0001983642578125,-7.62939453125e-05,2.288818359375e-05,-0.00048828125
14.847184,-0.0003585815429687,0.0004806518554687,-0.0019607543945312,0.0028305053710937,-0.0048904418945312,0.0114059448242187,-0.5937652587890625,-9.918212890625e-05,0.0013351440429687,-0.0057449340820312,0.002288818359375,-0.0034408569335937,0.000701904296875,-0.00225830078125,0.0002822875976562,-0.0002365112304687,0.00054931640625,0.0002899169921875,-0.0001678466796875,-0.00048828125
14.877131,-0.0004119873046875,0.0010986328125,-0.001220703125,0.0024948120117187,-0.0052337646484375,0.0115814208984375,-0.592498779296875,-0.000335693359375,0.0008316040039062,-0.0050048828125,0.0024337768554687,-0.0026473999023437,0.0009613037109375,-0.0021514892578125,0.0002288818359375,-0.0011672973632812,3.0517578125e-05,0.0001907348632812,-6.866455078125e-05,-0.0007705688476562
14.904431,-0.0006256103515625,0.0005111694335937,-0.0018386840820312,0.0029296875,-0.0048065185546875,0.011962890625,-0.5919342041015625,0.0003662109375,0.00128173828125,-0.0045089721679687,0.00286865234375,-0.0027694702148437,0.0017623901367187,-0.00244140625,6.103515625e-05,-0.00054931640625,0.00067138671875,0.0005416870117187,0.000244140625,-0.0004425048828125
14.933704,-0.000213623046875,0.0007781982421875,-0.0014801025390625,0.0025787353515625,-0.0051498413085937,0.0117111206054687,-0.5912933349609375,0.0,0.0002517700195312,-0.00531005859375,0.00238037109375,-0.0028839111328125,0.0010910034179687,-0.0023574829101562,-0.0004043579101562,-0.000885009765625,0.0001678466796875,-0.0001678466796875,0.000579833984375,-0.0007858276367187
14.960651,-0.0011215209960937,0.0010986328125,-0.001708984375,0.0035247802734375,-0.0049285888671875,0.0120925903320312,-0.5899276733398438,0.0008087158203125,0.0009384155273437,-0.00543212890625,0.0024185180664062,-0.0027618408203125,0.0016403198242187,-0.0022048950195312,0.0001373291015625,-0.0008697509765625,-0.0004348754882812,0.0004043579101562,-0.0005874633789062,-0.0011749267578125
14.987617,-0.000823974609375,0.0012359619140625,-0.0011062622070312,0.0026702880859375,-0.0048294067382812,0.0121231079101562,-0.590423583984375,0.0002899169921875,0.0009002685546875,-0.0049209594726562,0.00250244140625,-0.0030059814453125,0.0011062622070312,-0.0018463134765625,0.0006942749023437,-9.918212890625e-05,-0.0001296997070312,-2.288818359375e-05,-0.0001678466796875,-0.000823974609375
15.016591,-0.0006256103515625,0.00146484375,-0.002044677734375,0.0030441284179687,-0.0045700073242187,0.0114669799804687,-0.5890274047851562,0.0009307861328125,0.0003433227539062,-0.0046615600585937,0.0022735595703125,-0.0036087036132812,0.0015945434570312,-0.0024490356445312,0.0001068115234375,-0.0004959106445312,-0.00030517578125,0.0003204345703125,-0.000946044921875,-0.0001907348632812
15.042476,-0.0006790161132812,0.0005722045898437,-0.0021820068359375,0.002532958984375,-0.0045928955078125,0.0116653442382812,-0.5887298583984375,0.0005035400390625,0.0014877319335937,-0.0044937133789062,0.0025405883789062,-0.0024871826171875,0.0012435913085937,-0.0020294189453125,0.0004196166992187,-0.0004730224609375,-5.340576171875e-05,0.0005340576171875,-0.0001983642578125,-0.0006179809570312
15.071423,-0.001007080078125,0.0013961791992187,-0.0015335083007812,0.0022354125976562,-0.0050506591796875,0.010955810546875,-0.58782958984375,0.0008316040039062,0.0007095336914062,-0.0049819946289062,0.002044677734375,-0.0029067993164062,0.0009536743164062,-0.0017242431640625,-6.866455078125e-05,-0.0006637573242187,0.000579833984375,4.57763671875e-05,-0.0002517700195312,-0.0004653930664062
15.09974,-0.00103759765625,0.0007095336914062,-0.0011825561523437,0.0029144287109375,-0.0046005249023437,0.0118255615234375,-0.5874252319335938,0.0009002685546875,0.0013198852539062,-0.005340576171875,0.0022048950195312,-0.0024490356445312,0.0010223388671875,-0.002197265625,-7.62939453125e-05,-0.0007247924804687,-0.00042724609375,7.62939453125e-06,-9.918212890625e-05,-0.0006866455078125
15.126859,-0.0008163452148437,0.0006179809570312,-0.0015182495117187,0.0021133422851562,-0.0048980712890625,0.0118637084960937,-0.5861434936523438,0.0018081665039062,0.0009307861328125,-0.0046539306640625,0.0021438598632812,-0.0028152465820312,0.0009613037109375,-0.0021438598632812,0.0006942749023437,-0.0008544921875,7.62939453125e-06,0.0001144409179687,0.0005111694335937,-0.000640869140625
15.153848,-0.0005722045898437,0.0008087158203125,-0.0019912719726562,0.0029678344726562,-0.0050048828125,0.0115432739257812,-0.5853118896484375,0.0015029907226562,0.00128173828125,-0.0048904418945312,0.0018386840820312,-0.0027847290039062,0.0009994506835937,-0.00177001953125,9.1552734375e-05,-0.0007476806640625,0.0002517700195312,0.000152587890625,0.00018310546875,-0.0006256103515625
15.182844,-0.00030517578125,0.0010757446289062,-0.001983642578125,0.0025787353515625,-0.0044708251953125,0.011077880859375,-0.5847015380859375,0.0012130737304687,0.0004043579101562,-0.0041656494140625,0.0020294189453125,-0.0027389526367187,0.00128173828125,-0.0022201538085937,0.000213623046875,-0.00018310546875,0.0005035400390625,0.000640869140625,6.103515625e-05,-0.000518798828125
15.208871,-0.0008316040039062,0.0012054443359375,-0.0014190673828125,0.0020904541015625,-0.0051651000976562,0.0121002197265625,-0.5848312377929688,0.0008468627929687,0.0005722045898437,-0.0049819946289062,0.00213623046875,-0.0022964477539062,0.0013504028320312,-0.0020370483398437,0.0002899169921875,-0.0003128051757812,3.814697265625e-05,-0.0005722045898437,-0.00018310546875,-0.0004653930664062
15.248998,-0.0006942749023437,0.0012054443359375,-0.0013656616210937,0.0024795532226562,-0.0051956176757812,0.010986328125,-0.5847244262695312,0.0013809204101562,0.0017547607421875,-0.00384521484375,0.0024795532226562,-0.002685546875,0.0007247924804687,-0.0018081665039062,0.000274658203125,-0.0009689331054687,0.00018310546875,0.00042724609375,0.0001678466796875,-0.0007553100585937
15.276003,-9.1552734375e-05,0.000885009765625,-0.0012588500976562,0.0027542114257812,-0.0048446655273437,0.0112152099609375,-0.5852508544921875,0.001434326171875,0.0010986328125,-0.0047225952148437,0.002685546875,-0.0031356811523437,0.0006332397460937,-0.0021743774414062,-3.814697265625e-05,-0.00067138671875,-0.0002670288085937,0.000457763671875,0.0003433227539062,-0.0004425048828125
15.329366,-0.0004959106445312,0.0005950927734375,-0.00177001953125,0.002410888671875,-0.0044021606445312,0.010833740234375,-0.5859451293945312,0.000579833984375,0.0009536743164062,-0.0049209594726562,0.0022048950195312,-0.0026779174804687,0.0015716552734375,-0.001953125,-0.0002822875976562,-0.0002593994140625,-4.57763671875e-05,0.0001907348632812,-0.0006561279296875,-0.0007171630859375
15.369068,-0.000518798828125,0.0002670288085937,-0.0013046264648437,0.0019073486328125,-0.005035400390625,0.0113372802734375,-0.5878372192382812,0.0002899169921875,0.0018844604492187,-0.0052108764648437,0.002349853515625,-0.0028228759765625,0.0013504028320312,-0.0021514892578125,7.62939453125e-05,-0.0007247924804687,-0.0005569458007812,0.0001144409179687,-0.0002593994140625,-0.0001144409179687
15.411804,-0.0001449584960937,0.0009994506835937,-0.00152587890625,0.00274658203125,-0.0042648315429687,0.011749267578125,-0.5865707397460938,0.0006179809570312,0.001251220703125,-0.0047607421875,0.0027923583984375,-0.0028228759765625,0.0012588500976562,-0.0026779174804687,-0.0001449584960937,-0.0008468627929687,0.000335693359375,0.0008010864257812,0.0001144409179687,-0.000518798828125
15.453613,-0.0005035400390625,0.0006027221679687,-0.0013885498046875,0.002655029296875,-0.0048675537109375,0.0111465454101562,-0.588958740234375,-6.866455078125e-05,0.002227783203125,-0.0049896240234375,0.0022506713867187,-0.0032806396484375,0.0010604858398437,-0.0022811889648437,0.0001449584960937,-0.0007476806640625,0.0007705688476562,-4.57763671875e-05,-0.0001449584960937,-0.0004730224609375
15.504377,-0.0005035400390625,0.0007247924804687,-0.0013504028320312,0.002593994140625,-0.0045928955078125,0.0107421875,-0.5894851684570312,0.0004959106445312,0.001739501953125,-0.00537109375,0.0026168823242187,-0.0031509399414062,0.001953125,-0.0025634765625,0.0004425048828125,-0.0005340576171875,0.0007171630859375,0.0002975463867187,-0.00054931640625,-0.0010833740234375
15.532699,-0.0002975463867187,0.0008621215820312,-0.0017166137695312,0.0024642944335937,-0.004119873046875,0.0111160278320312,-0.5900039672851562,-3.814697265625e-05,0.0016860961914062,-0.0049362182617187,0.0029983520507812,-0.003082275390625,0.00189208984375,-0.0017471313476562,0.0010452270507812,-0.0010299682617187,-0.0003662109375,-3.0517578125e-05,-0.0001068115234375,-0.0006484985351562
15.560352,-0.0007400512695312,0.0009231567382812,-0.0013656616210937,0.0024261474609375,-0.0044174194335937,0.010284423828125,-0.5913238525390625,-0.0002288818359375,0.0014190673828125,-0.0052947998046875,0.0036239624023437,-0.003509521484375,0.0016632080078125,-0.0017929077148437,0.000213623046875,-0.0011138916015625,-8.392333984375e-05,-0.0006866455078125,3.814697265625e-05,-0.000244140625
15.598579,-0.000244140625,0.00091552734375,-0.00140380859375,0.002655029296875,-0.004302978515625,0.01141357421875,-0.591156005859375,-0.0004730224609375,0.00201416015625,-0.0049514770507812,0.0033035278320312,-0.0032272338867187,0.0019149780273437,-0.0033493041992187,8.392333984375e-05,-0.0008926391601562,-0.00030517578125,9.918212890625e-05,0.0003128051757812,-0.00030517578125
15.628764,-0.000457763671875,0.00140380859375,-0.00128173828125,0.0021133422851562,-0.0046463012695312,0.0110092163085937,-0.593475341796875,-0.0010223388671875,0.0025634765625,-0.0049057006835937,0.0027923583984375,-0.0036392211914062,0.0018386840820312,-0.002838134765625,0.0003280639648437,-0.0013504028320312,0.0007858276367187,-0.0001602172851562,-0.000335693359375,-0.0006179809570312
15.657088,-0.0001144409179687,0.0002975463867187,-0.0016098022460937,0.0025253295898437,-0.0053558349609375,0.0107269287109375,-0.5935211181640625,-0.0009078979492187,0.0019683837890625,-0.0058364868164062,0.0028152465820312,-0.0037307739257812,0.0019378662109375,-0.0024032592773437,0.0011978149414062,-0.00042724609375,0.0008010864257812,0.0004196166992187,0.0007400512695312,-0.0004501342773437
15.687696,-0.0003280639648437,0.00054931640625,-0.00146484375,0.0030975341796875,-0.0041122436523437,0.0111236572265625,-0.5936965942382812,-0.0005874633789062,0.0023574829101562,-0.0055160522460937,0.0030517578125,-0.0038833618164062,0.0019912719726562,-0.0023956298828125,0.0011062622070312,-0.0009841918945312,-3.0517578125e-05,-0.0004196166992187,-0.00042724609375,-0.0010757446289062
15.715386,-0.000152587890625,0.0005645751953125,-0.00164794921875,0.0021743774414062,-0.0045852661132812,0.0122604370117187,-0.59423828125,-0.0013885498046875,0.0028076171875,-0.0053329467773437,0.0033340454101562,-0.003509521484375,0.002685546875,-0.0029678344726562,0.0003204345703125,-0.0009689331054687,0.000213623046875,0.0002593994140625,-0.0001602172851562,-0.0002212524414062
15.742882,-0.00048828125,0.000701904296875,-0.0015106201171875,0.002777099609375,-0.0047454833984375,0.0113067626953125,-0.5947265625,-0.00128173828125,0.0023727416992187,-0.0058517456054687,0.0033035278320312,-0.00335693359375,0.0018157958984375,-0.0025863647460937,0.0008926391601562,-0.0003890991210937,0.0008926391601562,-0.000732421875,0.0002670288085937,-0.0005340576171875
15.77299,-0.0004730224609375,0.0005416870117187,-0.0013046264648437,0.002532958984375,-0.0045242309570312,0.0119552612304687,-0.5959548950195312,-0.0012359619140625,0.002838134765625,-0.0061264038085937,0.003265380859375,-0.0032882690429687,0.0022048950195312,-0.0033798217773437,0.00048828125,-0.0013351440429687,-0.0001220703125,-0.0002365112304687,-9.1552734375e-05,-0.000640869140625
15.801207,-0.0007171630859375,0.0006027221679687,-0.00152587890625,0.0018310546875,-0.0050888061523437,0.0116348266601562,-0.595428466796875,-0.001678466796875,0.0023651123046875,-0.0054092407226562,0.0035858154296875,-0.0037002563476562,0.0024032592773437,-0.0021438598632812,0.0009765625,-0.0016250610351562,0.000274658203125,3.0517578125e-05,0.0002975463867187,-0.0005340576171875
15.827873,-0.0007247924804687,0.00054931640625,-0.001617431640625,0.0023422241210937,-0.0046310424804687,0.0115509033203125,-0.596588134765625,-0.0018692016601562,0.00323486328125,-0.0060195922851562,0.002960205078125,-0.0032424926757812,0.0024795532226562,-0.0023880004882812,0.001220703125,-0.0011138916015625,-0.000244140625,-0.0002593994140625,-0.0001678466796875,-0.0008773803710937
15.86267,-0.000396728515625,0.0010833740234375,-0.0016250610351562,0.0024948120117187,-0.004425048828125,0.0113067626953125,-0.5969314575195312,-0.0013885498046875,0.0025558471679687,-0.0062332153320312,0.00341796875,-0.003662109375,0.0018310546875,-0.0030288696289062,0.0006256103515625,-0.0012054443359375,0.000885009765625,0.0002899169921875,-0.000213623046875,-0.0008926391601562
15.888615,-0.000213623046875,0.0008392333984375,-0.0016250610351562,0.0020294189453125,-0.0044174194335937,0.0117340087890625,-0.5990524291992188,-0.001983642578125,0.0032882690429687,-0.0061798095703125,0.00347900390625,-0.0040740966796875,0.0020217895507812,-0.0025711059570312,0.0008926391601562,-0.000732421875,0.0008544921875,0.000274658203125,6.103515625e-05,-0.0012130737304687
15.916799,-0.0004806518554687,0.0010452270507812,-0.001251220703125,0.0020828247070312,-0.0045013427734375,0.0113906860351562,-0.5992050170898438,-0.0022811889648437,0.0025863647460937,-0.0062637329101562,0.0037612915039062,-0.0028228759765625,0.00225830078125,-0.0028457641601562,0.0008697509765625,-0.0010528564453125,0.0004501342773437,1.52587890625e-05,6.866455078125e-05,-0.0005722045898437
15.943424,-3.814697265625e-05,0.0005645751953125,-0.0014572143554687,0.0028610229492187,-0.004913330078125,0.01171875,-0.5991058349609375,-0.0019683837890625,0.0026702880859375,-0.0059814453125,0.0035552978515625,-0.0038223266601562,0.0023345947265625,-0.003204345703125,0.00048828125,-0.0009918212890625,0.0005645751953125,-0.0008926391601562,-0.0003128051757812,-0.0002517700195312
15.970419,-0.0004119873046875,0.0008392333984375,-0.0016860961914062,0.00238037109375,-0.0048904418945312,0.0116348266601562,-0.599822998046875,-0.00201416015625,0.0024871826171875,-0.005828857421875,0.0038375854492187,-0.003875732421875,0.0021438598632812,-0.0024337768554687,0.000762939453125,-0.0016326904296875,0.0012435913085937,1.52587890625e-05,0.00030517578125,-0.0006027221679687
15.997092,-0.0003433227539062,0.0006103515625,-0.0020751953125,0.00250244140625,-0.004638671875,0.0116958618164062,-0.6006011962890625,-0.0019989013671875,0.0027694702148437,-0.006134033203125,0.00396728515625,-0.0038070678710937,0.0020217895507812,-0.002685546875,0.0012359619140625,-0.0013198852539062,0.0005645751953125,-0.0001602172851562,0.0004959106445312,-0.0004119873046875
16.026808,-0.0005111694335937,0.0007400512695312,-0.0016250610351562,0.0021896362304687,-0.0050125122070312,0.0122833251953125,-0.6008758544921875,-0.0027389526367187,0.0025787353515625,-0.0061264038085937,0.00396728515625,-0.003875732421875,0.0023422241210937,-0.003082275390625,0.0006484985351562,-0.0012741088867187,0.0004806518554687,-0.000732421875,-0.0008697509765625,-0.0006637573242187
16.052544,-0.0003509521484375,0.00067138671875,-0.0012283325195312,0.0024490356445312,-0.0042800903320312,0.012176513671875,-0.6014404296875,-0.00177001953125,0.0032730102539062,-0.006103515625,0.0035629272460937,-0.0032196044921875,0.0019989013671875,-0.0034103393554687,0.0011138916015625,-0.0014724731445312,0.0002288818359375,-0.0003890991210937,0.0002365112304687,-0.001556396484375
16.081551,-0.0004806518554687,0.000701904296875,-0.001617431640625,0.0021896362304687,-0.0056381225585937,0.0117568969726562,-0.6011505126953125,-0.0020523071289062,0.0030899047851562,-0.0057144165039062,0.00360107421875,-0.004486083984375,0.0022659301757812,-0.0027313232421875,0.0007095336914062,-0.0007858276367187,0.0009536743164062,-0.0003890991210937,9.918212890625e-05,-0.000579833984375
16.108995,-0.0004501342773437,0.0007858276367187,-0.0019683837890625,0.0023193359375,-0.0048370361328125,0.012420654296875,-0.6018753051757812,-0.002197265625,0.0035400390625,-0.0063934326171875,0.0031204223632812,-0.004608154296875,0.00250244140625,-0.002685546875,0.0010604858398437,-0.0009765625,0.0006103515625,6.103515625e-05,3.0517578125e-05,-0.0005645751953125
16.136044,-0.000701904296875,0.0007476806640625,-0.0009765625,0.0031661987304687,-0.0048294067382812,0.011810302734375,-0.6023406982421875,-0.0027313232421875,0.0026321411132812,-0.006011962890625,0.0041732788085937,-0.0037155151367187,0.0019454956054687,-0.0030364990234375,0.0007858276367187,-0.00146484375,0.0011749267578125,-0.0007095336914062,0.0003204345703125,-0.0005035400390625
16.164722,-0.0003280639648437,0.0004043579101562,-0.00079345703125,0.0031890869140625,-0.0047378540039062,0.0127182006835937,-0.6029891967773438,-0.0026702880859375,0.0026016235351562,-0.0068740844726562,0.0040512084960937,-0.0034103393554687,0.002105712890625,-0.0034332275390625,0.001190185546875,-0.001434326171875,0.0007171630859375,-0.0002670288085937,0.0001296997070312,-0.0004959106445312
16.193335,-0.00054931640625,0.0008316040039062,-0.0010604858398437,0.0027236938476562,-0.0048370361328125,0.011993408203125,-0.6037673950195312,-0.0030746459960937,0.0032958984375,-0.0059967041015625,0.0034713745117187,-0.0037307739257812,0.0027847290039062,-0.0036392211914062,0.001129150390625,-0.001068115234375,0.0012054443359375,0.0007095336914062,0.0005264282226562,-0.0007553100585937
16.225728,-0.0002822875976562,0.0010528564453125,-0.0016937255859375,0.0024185180664062,-0.0049057006835937,0.0119094848632812,-0.60418701171875,-0.0028076171875,0.0029449462890625,-0.0066986083984375,0.0042648315429687,-0.0044403076171875,0.002410888671875,-0.0030746459960937,0.000518798828125,-0.0008087158203125,0.0006637573242187,-0.0003204345703125,9.1552734375e-05,-0.0007476806640625
16.252547,-0.0011215209960937,0.000335693359375,-0.0013046264648437,0.0025405883789062,-0.0046844482421875,0.0118408203125,-0.6041336059570312,-0.0026321411132812,0.0028533935546875,-0.0065536499023437,0.0038299560546875,-0.0042877197265625,0.0023117065429687,-0.0027999877929687,0.000732421875,-0.0009765625,0.0010757446289062,-0.0005569458007812,-3.814697265625e-05,-0.0009765625
16.28274,-0.0005340576171875,0.0006942749023437,-0.0009918212890625,0.001953125,-0.0048141479492187,0.01239013671875,-0.60491943359375,-0.0032882690429687,0.002410888671875,-0.006591796875,0.0034103393554687,-0.004119873046875,0.003082275390625,-0.0032272338867187,0.0006790161132812,-0.0013809204101562,0.0005645751953125,0.0001220703125,0.0001907348632812,-0.00128173828125
16.311165,-0.0008621215820312,0.000396728515625,-0.0010452270507812,0.0033111572265625,-0.0040359497070312,0.0119171142578125,-0.605499267578125,-0.0029220581054687,0.0031280517578125,-0.006134033203125,0.004364013671875,-0.0032958984375,0.0023651123046875,-0.0032119750976562,0.0011138916015625,-0.0011444091796875,0.0009384155273437,-0.0006027221679687,0.0002975463867187,-0.0010604858398437
16.340202,-0.0003204345703125,0.000732421875,-0.0018768310546875,0.0024032592773437,-0.0047073364257812,0.0120010375976562,-0.6059188842773438,-0.003082275390625,0.00262451171875,-0.0067977905273437,0.00421142578125,-0.00421142578125,0.002105712890625,-0.0034713745117187,0.0006484985351562,-0.0010910034179687,0.0004119873046875,-0.0006103515625,-0.0001449584960937,-0.00079345703125
16.369022,-0.000396728515625,-3.0517578125e-05,-0.001556396484375,0.002349853515625,-0.005340576171875,0.0124053955078125,-0.6075057983398438,-0.0034866333007812,0.0032501220703125,-0.0065078735351562,0.0046539306640625,-0.0040664672851562,0.0020904541015625,-0.0031204223632812,0.0014801025390625,-0.0014419555664062,0.0002593994140625,0.00018310546875,0.0006256103515625,-0.0009994506835937
16.399193,-0.000274658203125,0.0004959106445312,-0.0010757446289062,0.002532958984375,-0.005218505859375,0.012420654296875,-0.6066665649414062,-0.002960205078125,0.0030136108398437,-0.0064620971679687,0.0034866333007812,-0.0042037963867187,0.0024566650390625,-0.003326416015625,0.0010986328125,-0.0011825561523437,0.0002975463867187,-0.000946044921875,0.0004653930664062,-0.0008087158203125
16.428335,-0.0009384155273437,0.0008010864257812,-0.0014114379882812,0.0026931762695312,-0.0055999755859375,0.0115966796875,-0.6078643798828125,-0.0030288696289062,0.002838134765625,-0.007080078125,0.0037078857421875,-0.0046234130859375,0.0024948120117187,-0.0031509399414062,0.0010299682617187,-0.0011215209960937,0.0002593994140625,-0.0004806518554687,-3.0517578125e-05,-0.0017242431640625
16.456207,-0.0007247924804687,0.0005569458007812,-0.0017547607421875,0.0027008056640625,-0.005340576171875,0.012176513671875,-0.607513427734375,-0.00384521484375,0.0029678344726562,-0.006103515625,0.0042572021484375,-0.0035858154296875,0.00250244140625,-0.0029220581054687,0.0006637573242187,-0.0014801025390625,0.0006332397460937,-0.0008544921875,-0.0003509521484375,-0.001495361328125
16.484675,-0.0018310546875,0.0004043579101562,-0.00146484375,0.0020904541015625,-0.0049667358398437,0.0125198364257812,-0.6084060668945312,-0.00244140625,0.0025177001953125,-0.0069503784179687,0.0037612915039062,-0.0041732788085937,0.0025253295898437,-0.00299072265625,0.0010528564453125,-0.00152587890625,0.0010528564453125,-0.0006484985351562,-0.000213623046875,-0.0003738403320312
16.515518,-0.0006561279296875,0.0009841918945312,-0.001495361328125,0.0027923583984375,-0.0054168701171875,0.012176513671875,-0.609100341796875,-0.0039138793945312,0.0029983520507812,-0.006378173828125,0.0037765502929687,-0.0039749145507812,0.0025100708007812,-0.0024642944335937,0.0015182495117187,-0.0011749267578125,0.0010299682617187,-0.0003585815429687,0.000274658203125,-0.0005950927734375
16.542797,-0.0002670288085937,0.0009765625,-0.0020523071289062,0.0022430419921875,-0.0048980712890625,0.0120468139648437,-0.6092071533203125,-0.0031814575195312,0.0028610229492187,-0.0068435668945312,0.0039749145507812,-0.00433349609375,0.0017776489257812,-0.00299072265625,0.0010833740234375,-0.00140380859375,0.0010223388671875,0.0,9.918212890625e-05,-9.1552734375e-05
16.569842,-0.00030517578125,0.0009613037109375,-0.0013809204101562,0.0023269653320312,-0.004608154296875,0.0122451782226562,-0.6094284057617188,-0.002899169921875,0.0025100708007812,-0.006134033203125,0.0042800903320312,-0.004547119140625,0.0020599365234375,-0.0032882690429687,0.0010604858398437,-0.0012130737304687,0.0007247924804687,7.62939453125e-06,0.000274658203125,-0.0011367797851562
16.599965,-0.0006790161132812,0.00018310546875,-0.0019302368164062,0.0027542114257812,-0.0047149658203125,0.0129013061523437,-0.6096954345703125,-0.0033645629882812,0.0026321411132812,-0.006591796875,0.0041427612304687,-0.0039901733398437,0.0023345947265625,-0.0028228759765625,0.00128173828125,-0.0015411376953125,0.0009841918945312,-0.0003585815429687,-5.340576171875e-05,-0.0006790161132812
16.6284,-0.0006942749023437,0.0013351440429687,-0.001556396484375,0.0022811889648437,-0.0052261352539062,0.01214599609375,-0.6100616455078125,-0.0025253295898437,0.0034103393554687,-0.006561279296875,0.0035247802734375,-0.0046615600585937,0.0021209716796875,-0.0028533935546875,0.0005111694335937,-0.0015029907226562,0.000823974609375,-1.52587890625e-05,0.0006484985351562,-0.0016021728515625
16.656647,-0.000579833984375,0.0006561279296875,-0.001556396484375,0.0022964477539062,-0.004913330078125,0.01263427734375,-0.6100387573242188,-0.0032882690429687,0.0033721923828125,-0.00653076171875,0.0032958984375,-0.0040435791015625,0.0023269653320312,-0.002655029296875,0.0017242431640625,-0.0013504028320312,0.0003662109375,-6.103515625e-05,0.0008163452148437,-0.0004425048828125
16.68644,-0.0002670288085937,0.0014114379882812,-0.0017471313476562,0.003326416015625,-0.004608154296875,0.0121002197265625,-0.6107101440429688,-0.003753662109375,0.0028610229492187,-0.006103515625,0.0042190551757812,-0.0039596557617187,0.0024185180664062,-0.00274658203125,0.0008392333984375,-0.0012054443359375,0.0010757446289062,-3.0517578125e-05,0.0,-0.0012054443359375
16.714238,-0.0006256103515625,0.0012130737304687,-0.001495361328125,0.0024795532226562,-0.0053787231445312,0.0129547119140625,-0.6103057861328125,-0.0036468505859375,0.0032424926757812,-0.0060958862304687,0.0034637451171875,-0.0037460327148437,0.0022811889648437,-0.0033721923828125,0.001495361328125,-0.0012359619140625,-3.814697265625e-05,-0.000396728515625,0.00018310546875,-0.0009078979492187
16.743593,-0.0003662109375,0.000762939453125,-0.0018692016601562,0.0021209716796875,-0.0052261352539062,0.0133819580078125,-0.6108245849609375,-0.0033416748046875,0.0031661987304687,-0.0069198608398437,0.0041656494140625,-0.003631591796875,0.0031051635742187,-0.0025711059570312,0.0003509521484375,-0.0006027221679687,0.0006332397460937,-0.0005645751953125,0.000823974609375,-0.0008468627929687
16.771802,-0.000213623046875,0.0010452270507812,-0.0018463134765625,0.0029678344726562,-0.0047836303710937,0.01251220703125,-0.6116790771484375,-0.004058837890625,0.003692626953125,-0.0061569213867187,0.0034027099609375,-0.0039901733398437,0.0019302368164062,-0.0032806396484375,0.0005569458007812,-0.00115966796875,0.0002288818359375,-0.0002975463867187,0.0003128051757812,-0.0010757446289062
16.800249,-0.000762939453125,0.0007400512695312,-0.0017623901367187,0.00225830078125,-0.0056076049804687,0.0123367309570312,-0.611907958984375,-0.0038909912109375,0.0027618408203125,-0.006500244140625,0.0039520263671875,-0.0033111572265625,0.0020828247070312,-0.0034561157226562,0.0013046264648437,-0.0012664794921875,0.0007781982421875,0.000213623046875,0.0005950927734375,-0.0003433227539062
16.831185,-0.000579833984375,0.0006256103515625,-0.001251220703125,0.0030441284179687,-0.00445556640625,0.013031005859375,-0.6125717163085938,-0.0037918090820312,0.0028305053710937,-0.0062713623046875,0.0042190551757812,-0.003997802734375,0.0024337768554687,-0.0032501220703125,0.0005340576171875,-0.0012130737304687,0.0003204345703125,-0.0001754760742187,-0.0002593994140625,-0.0010986328125
16.857682,-1.52587890625e-05,0.0008697509765625,-0.00128173828125,0.0025177001953125,-0.005096435546875,0.01324462890625,-0.6120681762695312,-0.003997802734375,0.003265380859375,-0.0060806274414062,0.0037307739257812,-0.0040512084960937,0.002227783203125,-0.0030899047851562,0.000823974609375,-0.001617431640625,0.0001983642578125,-0.00018310546875,-0.0004653930664062,-0.000701904296875
16.887936,-9.1552734375e-05,0.000518798828125,-0.0013656616210937,0.0024871826171875,-0.0049514770507812,0.0126724243164062,-0.61346435546875,-0.00384521484375,0.0031051635742187,-0.0063018798828125,0.0037460327148437,-0.003692626953125,0.00244140625,-0.0033798217773437,0.0013275146484375,-0.0018539428710937,0.0003204345703125,-0.000732421875,-0.0002670288085937,-0.0010604858398437
16.917236,-0.0007247924804687,0.0008926391601562,-0.0019302368164062,0.0024337768554687,-0.00469970703125,0.01251220703125,-0.6126480102539062,-0.0033798217773437,0.0030593872070312,-0.006591796875,0.003662109375,-0.0038604736328125,0.0025863647460937,-0.0031051635742187,0.0009841918945312,-0.0014877319335937,0.0004959106445312,3.0517578125e-05,0.000152587890625,-0.000885009765625
16.945589,-0.0002288818359375,0.0018310546875,-0.0013580322265625,0.0025100708007812,-0.0053176879882812,0.012725830078125,-0.6130905151367188,-0.004241943359375,0.0032196044921875,-0.0062179565429687,0.0037994384765625,-0.0035476684570312,0.002532958984375,-0.0030059814453125,0.000762939453125,-0.0017242431640625,0.0013427734375,-0.0001907348632812,0.00030517578125,-0.0010833740234375
16.974212,-0.0004653930664062,0.0016555786132812,-0.001861572265625,0.0029220581054687,-0.0047149658203125,0.0126876831054687,-0.6140213012695312,-0.0037002563476562,0.003265380859375,-0.0064010620117187,0.0041656494140625,-0.0042037963867187,0.0020828247070312,-0.003326416015625,0.00091552734375,-0.001068115234375,0.000823974609375,-0.0009078979492187,8.392333984375e-05,-0.0014266967773437
17.004025,-0.001007080078125,0.0006561279296875,-0.0020980834960937,0.0026702880859375,-0.0054244995117187,0.012451171875,-0.6136932373046875,-0.0035552978515625,0.0026931762695312,-0.006500244140625,0.0044708251953125,-0.0043869018554687,0.001739501953125,-0.0029754638671875,0.000762939453125,-0.0014114379882812,0.0006027221679687,-0.0007400512695312,0.000701904296875,-0.0007858276367187
17.033785,-0.0008163452148437,0.0008392333984375,-0.001220703125,0.0028533935546875,-0.0055007934570312,0.0128631591796875,-0.613616943359375,-0.003631591796875,0.0026092529296875,-0.006500244140625,0.0041122436523437,-0.0041656494140625,0.0024642944335937,-0.0029830932617187,0.001068115234375,-0.0010604858398437,0.0004653930664062,-0.0001602172851562,3.0517578125e-05,-0.00067138671875
17.06323,-0.000762939453125,0.000732421875,-0.0022964477539062,0.002166748046875,-0.005096435546875,0.0128707885742187,-0.6136703491210938,-0.0041580200195312,0.0028228759765625,-0.006011962890625,0.0035934448242187,-0.0038299560546875,0.0021896362304687,-0.0030517578125,0.0011978149414062,-0.0011825561523437,0.0008544921875,-0.0003509521484375,0.0001907348632812,-0.0008010864257812
17.091754,-0.000396728515625,6.103515625e-05,-0.0011062622070312,0.002838134765625,-0.0053329467773437,0.0131912231445312,-0.6139907836914062,-0.0039520263671875,0.002838134765625,-0.0059356689453125,0.0040740966796875,-0.0045623779296875,0.001922607421875,-0.0023269653320312,0.0007400512695312,-0.0016860961914062,0.0003738403320312,-0.0005569458007812,0.000762939453125,-0.0007247924804687
17.120254,-0.0008316040039062,0.0010223388671875,-0.0024032592773437,0.0030136108398437,-0.0049819946289062,0.0125503540039062,-0.6139602661132812,-0.00360107421875,0.0031890869140625,-0.0059890747070312,0.00408935546875,-0.0041046142578125,0.0023269653320312,-0.0025253295898437,0.0010147094726562,-0.0011825561523437,0.0008926391601562,-9.918212890625e-05,0.0001373291015625,-0.0013427734375
17.151553,-0.0008316040039062,0.0009078979492187,-0.0020980834960937,0.0031890869140625,-0.0053482055664062,0.0124893188476562,-0.6141281127929688,-0.0038681030273437,0.0027999877929687,-0.0061492919921875,0.0042266845703125,-0.0039443969726562,0.0024337768554687,-0.0028762817382812,0.0004501342773437,-0.0017776489257812,0.0004119873046875,-0.000244140625,0.0003662109375,-0.0002822875976562
17.178409,-0.0005111694335937,0.0010147094726562,-0.0018386840820312,0.003021240234375,-0.0051422119140625,0.0131149291992187,-0.6149215698242188,-0.0037460327148437,0.003265380859375,-0.0062103271484375,0.0042648315429687,-0.0037155151367187,0.0020599365234375,-0.0036697387695312,0.0008773803710937,-0.0013275146484375,0.0004653930664062,-7.62939453125e-05,-8.392333984375e-05,-0.0014266967773437
17.218721,-0.0004806518554687,0.0008773803710937,-0.0018844604492187,0.00299072265625,-0.0049285888671875,0.012847900390625,-0.614715576171875,-0.0043411254882812,0.0033340454101562,-0.0065155029296875,0.0037078857421875,-0.0039520263671875,0.0016250610351562,-0.00347900390625,0.0006256103515625,-0.001190185546875,0.0005569458007812,1.52587890625e-05,-0.0001373291015625,-0.0009002685546875
17.247008,-0.0008010864257812,0.0012741088867187,-0.0020980834960937,0.0029678344726562,-0.0055618286132812,0.0126495361328125,-0.6149673461914062,-0.0047378540039062,0.0029830932617187,-0.0063323974609375,0.0034332275390625,-0.0039520263671875,0.0017547607421875,-0.0033111572265625,0.0013275146484375,-0.0006942749023437,0.000885009765625,-0.0007095336914062,0.0003128051757812,-0.0009307861328125
17.275397,0.0001296997070312,0.000823974609375,-0.0019912719726562,0.002471923828125,-0.0054168701171875,0.01220703125,-0.615020751953125,-0.004608154296875,0.002716064453125,-0.0056533813476562,0.0043182373046875,-0.0040664672851562,0.00201416015625,-0.0033187866210937,0.0010147094726562,-0.0005950927734375,-3.814697265625e-05,-0.0006179809570312,0.0004425048828125,-0.000732421875
17.306307,-0.000274658203125,0.0007247924804687,-0.0016250610351562,0.003173828125,-0.0054931640625,0.0126266479492187,-0.6150970458984375,-0.0041732788085937,0.0035171508789062,-0.0064849853515625,0.0036544799804687,-0.0045394897460937,0.0020751953125,-0.0023345947265625,0.0010757446289062,-0.001312255859375,0.0005416870117187,1.52587890625e-05,-0.0002365112304687,-0.0009536743164062
17.333004,0.0001068115234375,0.0009384155273437,-0.0013275146484375,0.00311279296875,-0.0053558349609375,0.0134201049804687,-0.6150436401367188,-0.0045394897460937,0.0024795532226562,-0.0065460205078125,0.0038909912109375,-0.0042037963867187,0.0022735595703125,-0.00311279296875,0.000640869140625,-0.0011520385742187,0.0001678466796875,-0.0003433227539062,0.0007553100585937,-0.001007080078125
17.363687,-0.0008468627929687,0.0007171630859375,-0.0017318725585937,0.0030364990234375,-0.0049514770507812,0.0127487182617187,-0.61572265625,-0.0042648315429687,0.0021820068359375,-0.0062942504882812,0.0045700073242187,-0.0045623779296875,0.0019149780273437,-0.0028533935546875,0.0005645751953125,-0.0019989013671875,0.0009918212890625,0.00018310546875,0.0006561279296875,-0.0006942749023437
17.392975,9.1552734375e-05,0.0009689331054687,-0.0013580322265625,0.002593994140625,-0.0055160522460937,0.0129318237304687,-0.6158599853515625,-0.0036163330078125,0.0026779174804687,-0.0059661865234375,0.0043716430664062,-0.0047378540039062,0.0021743774414062,-0.0029449462890625,0.0003738403320312,-0.000885009765625,0.0009689331054687,-0.0009918212890625,0.0004119873046875,-0.0010986328125
17.421473,9.918212890625e-05,0.0014266967773437,-0.0020065307617187,0.0030059814453125,-0.0050888061523437,0.0126495361328125,-0.6153411865234375,-0.0043869018554687,0.0030136108398437,-0.0062255859375,0.0033493041992187,-0.0042648315429687,0.0019760131835937,-0.0029830932617187,0.0005645751953125,-0.0022506713867187,0.0001144409179687,-0.0004730224609375,-7.62939453125e-06,-0.0009689331054687
17.449736,-0.00054931640625,0.00091552734375,-0.0017471313476562,0.0022201538085937,-0.005584716796875,0.0129623413085937,-0.616485595703125,-0.0049896240234375,0.0026168823242187,-0.0063705444335937,0.00384521484375,-0.0040512084960937,0.002655029296875,-0.0028533935546875,0.0008392333984375,-0.0017929077148437,0.0008926391601562,7.62939453125e-06,0.0006256103515625,-0.000885009765625
17.479619,-0.000213623046875,0.0009994506835937,-0.001739501953125,0.0028915405273437,-0.005767822265625,0.0129241943359375,-0.6159744262695312,-0.0042724609375,0.0027999877929687,-0.0063629150390625,0.003692626953125,-0.0041046142578125,0.0023880004882812,-0.0028610229492187,0.0010910034179687,-0.0007858276367187,0.001312255859375,-0.0004196166992187,-8.392333984375e-05,-0.0005950927734375
17.510236,-0.0008010864257812,0.0007400512695312,-0.0016632080078125,0.0028076171875,-0.00555419921875,0.0119247436523437,-0.6164932250976562,-0.004669189453125,0.0023422241210937,-0.0060272216796875,0.0037460327148437,-0.0040283203125,0.002593994140625,-0.0028076171875,0.0012359619140625,-0.000762939453125,0.0006637573242187,-0.0002059936523437,0.0003128051757812,-0.0007095336914062
17.537327,-0.0001983642578125,0.0011215209960937,-0.0020217895507812,0.0027313232421875,-0.0051345825195312,0.0124969482421875,-0.6158599853515625,-0.0044708251953125,0.0021743774414062,-0.006317138671875,0.0041046142578125,-0.0036697387695312,0.0020370483398437,-0.0029830932617187,0.0012893676757812,-0.0013580322265625,0.000640869140625,-9.1552734375e-05,0.0,-0.0012588500976562
17.5644,-0.0003585815429687,0.0009231567382812,-0.0017547607421875,0.0034255981445312,-0.0050430297851562,0.012481689453125,-0.6161422729492188,-0.005157470703125,0.002655029296875,-0.0065765380859375,0.0038986206054687,-0.0033111572265625,0.0017471313476562,-0.0027618408203125,0.0010147094726562,-0.0011367797851562,0.0006027221679687,-0.0007247924804687,0.0008163452148437,-0.0009307861328125
17.591332,-0.00030517578125,0.0010452270507812,-0.0019149780273437,0.0033798217773437,-0.00469970703125,0.0126571655273437,-0.6159820556640625,-0.0045013427734375,0.0022048950195312,-0.0060882568359375,0.0037460327148437,-0.0037841796875,0.0019912719726562,-0.003631591796875,0.0009231567382812,-0.00146484375,0.0006561279296875,0.000213623046875,0.0003204345703125,-0.0012054443359375
17.62054,0.0002365112304687,0.0009765625,-0.0016021728515625,0.0024871826171875,-0.0053558349609375,0.0126800537109375,-0.6163711547851562,-0.0045547485351562,0.0020751953125,-0.0062484741210937,0.0035934448242187,-0.0037307739257812,0.0024566650390625,-0.003265380859375,0.0008163452148437,-0.0012054443359375,0.0014114379882812,-0.000732421875,-0.0001907348632812,-0.0011672973632812
17.646288,-0.0009384155273437,0.00079345703125,-0.0021743774414062,0.0026168823242187,-0.0051345825195312,0.0124893188476562,-0.6161651611328125,-0.00482177734375,0.0026016235351562,-0.0058975219726562,0.004058837890625,-0.0037078857421875,0.0025177001953125,-0.0027694702148437,0.00054931640625,-0.0011520385742187,0.00103759765625,-0.0001144409179687,0.00067138671875,-0.0003738403320312
17.672491,-0.0004959106445312,0.0010452270507812,-0.0017013549804687,0.00262451171875,-0.0049667358398437,0.0126800537109375,-0.6163711547851562,-0.0051116943359375,0.0024566650390625,-0.0066299438476562,0.0033950805664062,-0.003936767578125,0.0020523071289062,-0.0030593872070312,0.001220703125,-0.0006942749023437,0.000518798828125,-8.392333984375e-05,0.000579833984375,-0.00054931640625
17.698922,-0.0007095336914062,0.0010452270507812,-0.0017013549804687,0.0021591186523437,-0.0048675537109375,0.0132904052734375,-0.615966796875,-0.0040435791015625,0.0027236938476562,-0.006866455078125,0.0036087036132812,-0.0037078857421875,0.0023193359375,-0.0039596557617187,0.0009613037109375,-0.0010604858398437,-0.0003433227539062,-0.0004959106445312,0.00018310546875,-0.000640869140625
17.726983,-0.0006332397460937,0.0006942749023437,-0.00152587890625,0.002197265625,-0.0049972534179687,0.0124893188476562,-0.6164321899414062,-0.004852294921875,0.0027236938476562,-0.00579833984375,0.0038604736328125,-0.0039749145507812,0.002349853515625,-0.0030670166015625,0.000396728515625,-0.0010604858398437,0.0008773803710937,-7.62939453125e-05,0.0009231567382812,-0.0008010864257812
17.754032,-0.0002975463867187,0.001373291015625,-0.0012435913085937,0.0033645629882812,-0.0045928955078125,0.0124893188476562,-0.6157150268554688,-0.0047988891601562,0.0025863647460937,-0.0062713623046875,0.003692626953125,-0.003936767578125,0.0018844604492187,-0.0027694702148437,0.0005950927734375,-0.0010528564453125,0.0010757446289062,-0.00054931640625,0.0006561279296875,-0.0011062622070312
17.780499,-0.0002212524414062,0.000701904296875,-0.0015945434570312,0.0028762817382812,-0.0053787231445312,0.0127487182617187,-0.6163101196289062,-0.0046539306640625,0.0022354125976562,-0.0068283081054687,0.0038528442382812,-0.003936767578125,0.0020065307617187,-0.00274658203125,0.0005950927734375,-0.0011749267578125,0.0008468627929687,-0.0006027221679687,0.0005569458007812,-0.0006332397460937
17.809355,-0.0002288818359375,0.0008926391601562,-0.001708984375,0.0022430419921875,-0.005035400390625,0.0121994018554687,-0.61663818359375,-0.0041046142578125,0.0017929077148437,-0.0068435668945312,0.0042343139648437,-0.0045242309570312,0.0024337768554687,-0.0026473999023437,0.0002975463867187,-0.0012435913085937,0.0008392333984375,-0.0005264282226562,7.62939453125e-05,-0.000946044921875
17.834903,-0.0008087158203125,0.000732421875,-0.0020370483398437,0.0028152465820312,-0.00543212890625,0.0120773315429687,-0.6161651611328125,-0.0047760009765625,0.0022125244140625,-0.0065383911132812,0.0041275024414062,-0.0034713745117187,0.0023574829101562,-0.003326416015625,0.0007858276367187,-0.000732421875,0.0008392333984375,-0.000732421875,0.0002288818359375,-0.0009231567382812
17.864615,-0.0009307861328125,0.0009078979492187,-0.0018539428710937,0.0024337768554687,-0.0055007934570312,0.0132217407226562,-0.6164093017578125,-0.00433349609375,0.0024871826171875,-0.0064773559570312,0.0040283203125,-0.0034942626953125,0.002197265625,-0.0031509399414062,0.0017166137695312,-0.0009536743164062,0.000457763671875,-0.0002365112304687,0.0005950927734375,-0.0011672973632812
17.893334,-0.0007247924804687,0.00103759765625,-0.00177001953125,0.0032730102539062,-0.0051727294921875,0.0123443603515625,-0.6167144775390625,-0.0041885375976562,0.0021133422851562,-0.0070648193359375,0.0034408569335937,-0.0041046142578125,0.0030364990234375,-0.00335693359375,0.0005416870117187,-0.0009841918945312,0.000640869140625,9.918212890625e-05,2.288818359375e-05,-0.0015182495117187
17.92159,-0.0009841918945312,0.0006790161132812,-0.0019683837890625,0.0025100708007812,-0.0052032470703125,0.0126266479492187,-0.6164016723632812,-0.0039596557617187,0.0018157958984375,-0.006317138671875,0.0043182373046875,-0.0041732788085937,0.0023345947265625,-0.0032424926757812,0.0006332397460937,-0.0014877319335937,0.0003204345703125,-0.000518798828125,0.0003128051757812,-0.0010986328125
17.949586,-0.0004196166992187,0.0004501342773437,-0.0021820068359375,0.0028152465820312,-0.0052108764648437,0.0127716064453125,-0.6163330078125,-0.0043792724609375,0.0023956298828125,-0.0062026977539062,0.0034942626953125,-0.0036163330078125,0.0029144287109375,-0.00286865234375,0.0015182495117187,-0.0011138916015625,0.0013427734375,-0.000274658203125,0.0004119873046875,-0.0009689331054687
17.976114,-0.0005264282226562,0.0012741088867187,-0.0024337768554687,0.0026397705078125,-0.0046615600585937,0.0130767822265625,-0.615966796875,-0.0045166015625,0.002227783203125,-0.006622314453125,0.0035018920898437,-0.0037841796875,0.002410888671875,-0.0032730102539062,0.0009841918945312,-0.001708984375,0.0004348754882812,-0.0002899169921875,0.00030517578125,-0.0007400512695312
18.002178,-0.0006561279296875,0.0015945434570312,-0.0013656616210937,0.0024566650390625,-0.00537109375,0.0126724243164062,-0.6166610717773438,-0.0043869018554687,0.0012969970703125,-0.0068130493164062,0.0042343139648437,-0.0037078857421875,0.0029220581054687,-0.0030059814453125,0.0010833740234375,-0.0012969970703125,0.0007781982421875,-0.000640869140625,0.000762939453125,-0.0009613037109375
18.031406,-0.0006866455078125,0.0006332397460937,-0.0011520385742187,0.0028076171875,-0.0053024291992187,0.0125656127929687,-0.6165542602539062,-0.0040359497070312,0.0024261474609375,-0.0063018798828125,0.0037460327148437,-0.004486083984375,0.0016708374023437,-0.0032501220703125,0.0013351440429687,-0.0016708374023437,0.0011825561523437,0.0001754760742187,0.0001907348632812,-0.0008163452148437
18.059725,-0.0002517700195312,0.00140380859375,-0.0019149780273437,0.002899169921875,-0.0053176879882812,0.0126800537109375,-0.6157379150390625,-0.0047149658203125,0.0027618408203125,-0.0061874389648437,0.003265380859375,-0.0040130615234375,0.0020370483398437,-0.0034561157226562,0.0010452270507812,-0.0013275146484375,0.0008316040039062,-0.000457763671875,0.0004501342773437,-0.001251220703125
18.086814,-0.001007080078125,0.0007247924804687,-0.001922607421875,0.0033645629882812,-0.00543212890625,0.0124130249023437,-0.6153945922851562,-0.0040054321289062,0.0025482177734375,-0.0064010620117187,0.003875732421875,-0.0036773681640625,0.0027236938476562,-0.0037384033203125,0.0008926391601562,-0.0018463134765625,0.000396728515625,0.0003890991210937,0.000244140625,-0.0010910034179687
18.113756,-0.0003509521484375,0.000762939453125,-0.0018234252929687,0.0030364990234375,-0.0051498413085937,0.0120925903320312,-0.615875244140625,-0.003936767578125,0.0022964477539062,-0.0061874389648437,0.0041351318359375,-0.0042648315429687,0.0026016235351562,-0.0030517578125,0.00054931640625,-0.0007400512695312,0.0002822875976562,-0.0009613037109375,0.0007781982421875,-0.001007080078125
18.142427,-0.00091552734375,0.0010910034179687,-0.0011978149414062,0.0028228759765625,-0.0058135986328125,0.0124740600585937,-0.6161346435546875,-0.0043563842773437,0.0022430419921875,-0.0062026977539062,0.00360107421875,-0.0044021606445312,0.00225830078125,-0.0035324096679687,0.0012283325195312,-0.00103759765625,0.000518798828125,-0.0002593994140625,0.000946044921875,-0.0006179809570312
18.168563,-0.0006561279296875,0.0013275146484375,-0.0013809204101562,0.0027847290039062,-0.0056228637695312,0.0126113891601562,-0.6162643432617188,-0.0039596557617187,0.0026626586914062,-0.0054702758789062,0.0043716430664062,-0.0039596557617187,0.0028839111328125,-0.00347900390625,0.0008010864257812,-0.0013809204101562,0.0003433227539062,2.288818359375e-05,9.1552734375e-05,-0.0005264282226562
18.197661,-0.000701904296875,0.0001907348632812,-0.0015716552734375,0.0023040771484375,-0.0057296752929687,0.0132904052734375,-0.616119384765625,-0.0037307739257812,0.0026092529296875,-0.00634765625,0.0040435791015625,-0.0042343139648437,0.0023651123046875,-0.0030746459960937,0.0013351440429687,-0.0011520385742187,0.0005035400390625,0.0001220703125,0.0001449584960937,-0.000640869140625
18.226722,-0.0003280639648437,0.00079345703125,-0.00164794921875,0.0027236938476562,-0.0049819946289062,0.012603759765625,-0.6156463623046875,-0.0047760009765625,0.0018157958984375,-0.0066070556640625,0.00372314453125,-0.0043182373046875,0.0020599365234375,-0.0026168823242187,0.0005340576171875,-0.0008468627929687,0.0005569458007812,-0.0002899169921875,0.000213623046875,-0.0005950927734375
18.253353,-0.000640869140625,0.0008926391601562,-0.0015182495117187,0.00274658203125,-0.0048904418945312,0.0127487182617187,-0.615203857421875,-0.0037689208984375,0.0023956298828125,-0.0063323974609375,0.0035324096679687,-0.0039520263671875,0.0016937255859375,-0.0030288696289062,0.0009002685546875,-0.0010223388671875,0.000640869140625,-0.0005264282226562,-0.000274658203125,-0.0015182495117187
18.281209,-0.0002670288085937,0.0011672973632812,-0.0011749267578125,0.00213623046875,-0.005584716796875,0.0125045776367187,-0.6160964965820312,-0.0039749145507812,0.001800537109375,-0.0061721801757812,0.0037765502929687,-0.0037689208984375,0.0026702880859375,-0.003204345703125,0.0008697509765625,-0.0009384155273437,0.0010986328125,-4.57763671875e-05,0.0008773803710937,-0.00042724609375
18.308865,-1.52587890625e-05,0.0013275146484375,-0.0016250610351562,0.0028533935546875,-0.0049514770507812,0.0124053955078125,-0.6158065795898438,-0.0043869018554687,0.0019683837890625,-0.0065536499023437,0.0030441284179687,-0.0040817260742187,0.0023574829101562,-0.00341796875,0.0007553100585937,-0.0014419555664062,-7.62939453125e-06,-0.0004196166992187,-3.0517578125e-05,-0.0010604858398437
18.334962,-0.0007171630859375,0.0014114379882812,-0.0017623901367187,0.002716064453125,-0.005523681640625,0.012298583984375,-0.6155014038085938,-0.0038986206054687,0.0020065307617187,-0.0067825317382812,0.0035781860351562,-0.0046844482421875,0.0021514892578125,-0.0029220581054687,0.0006790161132812,-0.0006179809570312,0.0013046264648437,0.0002517700195312,-4.57763671875e-05,-0.001251220703125
18.370847,-0.0007858276367187,0.0007095336914062,-0.0015869140625,0.0029525756835937,-0.0054473876953125,0.0132369995117187,-0.6155776977539062,-0.0050735473632812,0.0032424926757812,-0.005523681640625,0.0037002563476562,-0.0040283203125,0.00225830078125,-0.0032272338867187,0.00054931640625,-0.0011672973632812,6.866455078125e-05,0.0001907348632812,0.0003204345703125,-0.001434326171875
18.397817,-0.0006256103515625,0.0006866455078125,-0.0013275146484375,0.0027313232421875,-0.0055084228515625,0.0125732421875,-0.6153488159179688,-0.0047454833984375,0.0023117065429687,-0.00616455078125,0.0036392211914062,-0.0044021606445312,0.00152587890625,-0.0027008056640625,0.0007781982421875,-0.0011825561523437,0.0006027221679687,-0.0009307861328125,-0.0005111694335937,-0.0013198852539062
18.424399,-0.0002670288085937,0.00079345703125,-0.0022964477539062,0.0029449462890625,-0.0050888061523437,0.0129241943359375,-0.6150131225585938,-0.0043487548828125,0.0025405883789062,-0.0058746337890625,0.0035247802734375,-0.0037155151367187,0.0018997192382812,-0.00311279296875,0.0011672973632812,-0.0014877319335937,0.0008697509765625,0.000518798828125,0.0005264282226562,-0.0007553100585937
18.453579,-0.0002899169921875,0.0015029907226562,-0.001861572265625,0.0026779174804687,-0.0056304931640625,0.0129776000976562,-0.61529541015625,-0.0049362182617187,0.0027008056640625,-0.0069732666015625,0.0027847290039062,-0.0031356811523437,0.0025100708007812,-0.0028457641601562,0.0009002685546875,-0.0008621215820312,3.0517578125e-05,-0.0006866455078125,0.0002899169921875,-0.0007171630859375
18.479732,-0.0002059936523437,0.0010147094726562,-0.0013961791992187,0.0028839111328125,-0.0065689086914062,0.0129547119140625,-0.6150970458984375,-0.0050735473632812,0.0025711059570312,-0.0061798095703125,0.0036468505859375,-0.0042343139648437,0.001861572265625,-0.0031356811523437,0.0008010864257812,-0.000579833984375,0.0003662109375,0.0001373291015625,-0.0003585815429687,-0.0009994506835937
18.505836,-0.0006561279296875,0.0009078979492187,-0.0019454956054687,0.0036544799804687,-0.0051116943359375,0.0126876831054687,-0.6149368286132812,-0.0041732788085937,0.0022201538085937,-0.0064620971679687,0.0040283203125,-0.00360107421875,0.0017547607421875,-0.002288818359375,0.0003433227539062,-0.0015335083007812,0.0008087158203125,-0.0004119873046875,0.000244140625,-0.0006942749023437
18.54346,-0.0010299682617187,0.001190185546875,-0.0019454956054687,0.0030517578125,-0.0055007934570312,0.0131149291992187,-0.61431884765625,-0.0037841796875,0.0019149780273437,-0.0068359375,0.0033721923828125,-0.0042953491210937,0.0019454956054687,-0.0025711059570312,0.0012588500976562,-0.0008010864257812,0.0004119873046875,-0.0006561279296875,-0.0004806518554687,-0.00048828125
18.570706,-0.0006027221679687,0.0012664794921875,-0.0016021728515625,0.0026321411132812,-0.00604248046875,0.012664794921875,-0.6150131225585938,-0.0038375854492187,0.0030975341796875,-0.006927490234375,0.0028305053710937,-0.0038986206054687,0.002471923828125,-0.0016326904296875,0.0011062622070312,-0.0014266967773437,-0.0002517700195312,-0.0002517700195312,0.0007858276367187,-0.0002899169921875
18.599253,-0.0006256103515625,0.0013046264648437,-0.0020370483398437,0.0032806396484375,-0.0059585571289062,0.0131301879882812,-0.6146469116210938,-0.0040054321289062,0.0025711059570312,-0.006622314453125,0.0037078857421875,-0.0032730102539062,0.0021438598632812,-0.002899169921875,0.001220703125,-0.0011367797851562,0.0004119873046875,-0.0002212524414062,0.0002975463867187,-0.0006790161132812
18.627589,-0.0012359619140625,0.0005950927734375,-0.0021820068359375,0.0027923583984375,-0.0059585571289062,0.0136795043945312,-0.6137313842773438,-0.0046463012695312,0.0019607543945312,-0.0065460205078125,0.0040664672851562,-0.0033798217773437,0.0022506713867187,-0.00250244140625,0.000457763671875,-0.0010223388671875,0.000518798828125,6.103515625e-05,-3.814697265625e-05,-0.000457763671875
18.661284,-0.0006027221679687,0.0010452270507812,-0.0013504028320312,0.0028839111328125,-0.0057601928710937,0.0127182006835937,-0.6138763427734375,-0.0044403076171875,0.0022430419921875,-0.0057601928710937,0.0031051635742187,-0.0033035278320312,0.0022659301757812,-0.0028152465820312,0.0008392333984375,-0.0010223388671875,0.0002670288085937,-0.0005340576171875,-0.0004119873046875,-0.001190185546875
18.700463,-0.0010757446289062,0.0010452270507812,-0.0021820068359375,0.0031814575195312,-0.00567626953125,0.0126953125,-0.6136474609375,-0.0043411254882812,0.0019454956054687,-0.0057601928710937,0.0037384033203125,-0.0035858154296875,0.0019989013671875,-0.0028610229492187,0.0011444091796875,-0.0004653930664062,0.00103759765625,0.0001754760742187,0.000640869140625,-0.0005645751953125
18.72901,-7.62939453125e-06,0.001495361328125,-0.0016937255859375,0.00250244140625,-0.00567626953125,0.0129852294921875,-0.613677978515625,-0.0041122436523437,0.0022048950195312,-0.006195068359375,0.0040817260742187,-0.0029830932617187,0.0013885498046875,-0.0034408569335937,0.0013046264648437,-0.0008697509765625,7.62939453125e-05,0.0005340576171875,-0.0002822875976562,-0.0014419555664062
18.7574,-0.000457763671875,0.0010299682617187,-0.0021438598632812,0.0029830932617187,-0.0055160522460937,0.0128173828125,-0.6125946044921875,-0.0032424926757812,0.0020294189453125,-0.0059127807617187,0.0032806396484375,-0.0039138793945312,0.0024948120117187,-0.0029373168945312,0.0007400512695312,-0.0009689331054687,-0.000244140625,-0.00030517578125,-0.000396728515625,-0.0005416870117187
18.788129,-0.00079345703125,0.001007080078125,-0.0020217895507812,0.0032196044921875,-0.0056991577148437,0.0132293701171875,-0.6123733520507812,-0.004150390625,0.0026626586914062,-0.006103515625,0.0033340454101562,-0.0036087036132812,0.0020065307617187,-0.002716064453125,0.0005950927734375,-0.001220703125,-8.392333984375e-05,0.0008316040039062,7.62939453125e-06,-0.0007705688476562
18.815464,-0.0005035400390625,0.0010833740234375,-0.0019149780273437,0.0037765502929687,-0.0056838989257812,0.0130996704101562,-0.6122589111328125,-0.003753662109375,0.0026473999023437,-0.0063629150390625,0.0037307739257812,-0.003448486328125,0.001495361328125,-0.0030288696289062,0.0004501342773437,-0.001068115234375,-0.0001068115234375,-0.000244140625,0.000335693359375,-0.0003738403320312
18.846128,-0.000396728515625,0.000732421875,-0.0020217895507812,0.0035476684570312,-0.0059280395507812,0.0134429931640625,-0.6122589111328125,-0.0036468505859375,0.0032501220703125,-0.005889892578125,0.0032577514648437,-0.0037307739257812,0.0024490356445312,-0.0025482177734375,0.000732421875,-0.001220703125,-0.0002059936523437,0.0,-7.62939453125e-06,-0.0003128051757812
18.876932,-0.0006561279296875,0.0010528564453125,-0.0027084350585937,0.0028457641601562,-0.005279541015625,0.0136566162109375,-0.6114959716796875,-0.0037689208984375,0.0030288696289062,-0.0052261352539062,0.0029754638671875,-0.004180908203125,0.0026397705078125,-0.0029830932617187,0.0004501342773437,-0.0018463134765625,-0.00042724609375,0.0007247924804687,-0.0001296997070312,-0.0017166137695312
18.90534,-0.00048828125,0.0007781982421875,-0.0021286010742187,0.0037307739257812,-0.0054550170898437,0.0136032104492187,-0.6113662719726562,-0.0036697387695312,0.0030517578125,-0.0064315795898437,0.0029678344726562,-0.00384521484375,0.0019683837890625,-0.002899169921875,0.0007247924804687,-0.0001373291015625,0.0005874633789062,-0.0001678466796875,0.000274658203125,-0.0011672973632812
18.933563,-0.00042724609375,0.0014419555664062,-0.0023956298828125,0.0032501220703125,-0.0061874389648437,0.0134811401367187,-0.61083984375,-0.0039749145507812,0.0031356811523437,-0.0062332153320312,0.002960205078125,-0.0035400390625,0.0023574829101562,-0.0023422241210937,0.0011215209960937,-0.0010299682617187,0.000213623046875,0.0003433227539062,0.0002365112304687,-0.0005722045898437
18.963165,-0.0009689331054687,0.000732421875,-0.001556396484375,0.0031661987304687,-0.0051422119140625,0.0135040283203125,-0.6107025146484375,-0.0034408569335937,0.0022659301757812,-0.0056686401367187,0.0030593872070312,-0.0042724609375,0.0029296875,-0.0022659301757812,0.0004959106445312,-0.0010299682617187,0.0003204345703125,-0.0001907348632812,0.0001907348632812,-0.0004959106445312
18.991826,-0.0007705688476562,0.0005569458007812,-0.0024871826171875,0.0030059814453125,-0.0060958862304687,0.0127944946289062,-0.609832763671875,-0.0038681030273437,0.0019378662109375,-0.0058059692382812,0.0033645629882812,-0.0043411254882812,0.0020370483398437,-0.0023727416992187,0.0007705688476562,-0.0003890991210937,0.0005035400390625,0.0002822875976562,-4.57763671875e-05,-0.0010223388671875
19.021781,-0.000396728515625,0.0008544921875,-0.0020599365234375,0.00323486328125,-0.0050735473632812,0.013153076171875,-0.610015869140625,-0.0032501220703125,0.0026626586914062,-0.0062103271484375,0.0037994384765625,-0.0037002563476562,0.001861572265625,-0.0020980834960937,0.0006484985351562,-0.001129150390625,0.000579833984375,0.0002822875976562,-9.918212890625e-05,-0.000701904296875
19.050262,-0.001129150390625,0.0002899169921875,-0.0010604858398437,0.0027542114257812,-0.0061798095703125,0.0125579833984375,-0.6095352172851562,-0.0029067993164062,0.0030059814453125,-0.0062789916992187,0.0024032592773437,-0.0046615600585937,0.0020828247070312,-0.0026931762695312,0.0005416870117187,-0.00067138671875,2.288818359375e-05,-0.0005035400390625,0.000244140625,-0.0012893676757812
19.079583,-0.0006484985351562,0.0014877319335937,-0.0019149780273437,0.0027618408203125,-0.0047683715820312,0.0129928588867187,-0.609466552734375,-0.0024490356445312,0.0029144287109375,-0.0064773559570312,0.0035629272460937,-0.003936767578125,0.0018768310546875,-0.0024566650390625,0.0002670288085937,-0.0011978149414062,-5.340576171875e-05,-0.00079345703125,-0.0001373291015625,-0.0011825561523437
19.109028,-0.0005416870117187,0.0009078979492187,-0.0022201538085937,0.0036544799804687,-0.005035400390625,0.0130462646484375,-0.6091461181640625,-0.002838134765625,0.0029373168945312,-0.0068435668945312,0.0035934448242187,-0.0035400390625,0.0017929077148437,-0.0024566650390625,0.0004653930664062,-0.0005264282226562,0.0004730224609375,-0.000244140625,0.0005111694335937,-0.0004806518554687
19.136058,-0.0015869140625,0.0018310546875,-0.0022811889648437,0.00286865234375,-0.0052261352539062,0.0129318237304687,-0.607635498046875,-0.0025405883789062,0.0028610229492187,-0.00634765625,0.0032730102539062,-0.0032806396484375,0.0018157958984375,-0.002685546875,0.0006332397460937,-0.001251220703125,-0.000579833984375,-0.000152587890625,0.0005950927734375,-0.0014266967773437
19.165998,-0.0002822875976562,0.0007095336914062,-0.0019989013671875,0.0027084350585937,-0.006134033203125,0.0130615234375,-0.6079559326171875,-0.0028610229492187,0.0029830932617187,-0.0062332153320312,0.0041427612304687,-0.0032501220703125,0.0022201538085937,-0.0021209716796875,0.000518798828125,-0.0001220703125,0.0002212524414062,0.00030517578125,0.00018310546875,-0.0008163452148437
19.195606,-0.0010452270507812,0.0008773803710937,-0.0017623901367187,0.00323486328125,-0.0056838989257812,0.0133514404296875,-0.608184814453125,-0.002593994140625,0.0032196044921875,-0.0063018798828125,0.0040283203125,-0.0036392211914062,0.0018692016601562,-0.0021286010742187,0.0005569458007812,-0.0009765625,0.00067138671875,-0.0001373291015625,0.0005416870117187,-0.0003204345703125
19.224185,-0.0006256103515625,0.0009384155273437,-0.0021286010742187,0.003021240234375,-0.0060653686523437,0.01263427734375,-0.6077041625976562,-0.003082275390625,0.0030899047851562,-0.0065765380859375,0.0025482177734375,-0.0045394897460937,0.0018310546875,-0.002044677734375,0.0008316040039062,-0.0008392333984375,0.0004425048828125,-0.000213623046875,-0.0001678466796875,-0.000885009765625
19.255274,-0.0006179809570312,0.0009918212890625,-0.001495361328125,0.0025863647460937,-0.0059738159179687,0.0131454467773437,-0.6074676513671875,-0.0026626586914062,0.0032577514648437,-0.0064315795898437,0.0030441284179687,-0.00360107421875,0.001953125,-0.0031509399414062,0.0010833740234375,-0.0002212524414062,3.814697265625e-05,-0.0001754760742187,0.000213623046875,-0.0008392333984375
19.281889,-0.0002212524414062,0.0012054443359375,-0.0016555786132812,0.00311279296875,-0.0057907104492187,0.0130386352539062,-0.6068191528320312,-0.0026168823242187,0.0033187866210937,-0.0064239501953125,0.003631591796875,-0.0033721923828125,0.0019760131835937,-0.0026931762695312,0.0005950927734375,-0.001220703125,-0.000213623046875,-4.57763671875e-05,8.392333984375e-05,-0.00079345703125
19.311889,-0.0005722045898437,0.0017547607421875,-0.0018463134765625,0.00274658203125,-0.0057754516601562,0.0129776000976562,-0.6063613891601562,-0.0026092529296875,0.0030517578125,-0.006195068359375,0.0030746459960937,-0.0036163330078125,0.0020980834960937,-0.0033645629882812,0.0003509521484375,-0.0011444091796875,0.0003204345703125,-3.814697265625e-05,0.0004959106445312,-0.0008468627929687
19.340735,-0.0005874633789062,0.0011749267578125,-0.0020523071289062,0.0027847290039062,-0.005767822265625,0.0128555297851562,-0.60498046875,-0.0024185180664062,0.0032196044921875,-0.0061798095703125,0.0031204223632812,-0.0035400390625,0.002166748046875,-0.003021240234375,0.0004501342773437,-0.0004425048828125,0.0005874633789062,0.000213623046875,0.0001068115234375,-0.0007095336914062
19.369054,-0.0007553100585937,0.0008697509765625,-0.0021820068359375,0.0029449462890625,-0.0054855346679687,0.0128021240234375,-0.604766845703125,-0.0020523071289062,0.003814697265625,-0.0057373046875,0.0028152465820312,-0.0036087036132812,0.0017013549804687,-0.0036849975585937,0.0010757446289062,-0.0004119873046875,0.0005035400390625,0.0001449584960937,-0.00054931640625,-0.001068115234375
19.397481,-0.0002517700195312,0.0013275146484375,-0.0017776489257812,0.0029144287109375,-0.0050277709960937,0.012969970703125,-0.6043243408203125,-0.0019760131835937,0.0032501220703125,-0.0062408447265625,0.0027008056640625,-0.0037765502929687,0.0021438598632812,-0.0023269653320312,0.0009002685546875,-0.0013656616210937,0.0005035400390625,-0.0001373291015625,-0.0005111694335937,-0.0011138916015625
19.42856,-0.0004959106445312,0.001495361328125,-0.0016250610351562,0.0024566650390625,-0.0054244995117187,0.0124359130859375,-0.6037673950195312,-0.002197265625,0.00323486328125,-0.0058517456054687,0.0035552978515625,-0.0038070678710937,0.001617431640625,-0.0021438598632812,0.0005569458007812,-0.00115966796875,0.0004959106445312,0.0001754760742187,0.0001373291015625,-0.000518798828125
19.455774,-0.0006179809570312,0.0011520385742187,-0.0009765625,0.00286865234375,-0.00604248046875,0.0125350952148437,-0.6030960083007812,-0.0016326904296875,0.0031585693359375,-0.0062942504882812,0.0024871826171875,-0.0031585693359375,0.002227783203125,-0.00360107421875,0.000732421875,-0.0009536743164062,0.0001754760742187,-3.814697265625e-05,0.0002365112304687,-0.000579833984375
19.485423,-0.0002593994140625,0.001129150390625,-0.0014801025390625,0.0029983520507812,-0.0058441162109375,0.0123825073242187,-0.60272216796875,-0.0009994506835937,0.0044631958007812,-0.0059967041015625,0.0027999877929687,-0.0029754638671875,0.0023040771484375,-0.0025482177734375,0.0006027221679687,-0.0008544921875,0.0004425048828125,0.0001907348632812,-7.62939453125e-05,-0.0009078979492187
19.514786,-0.0006103515625,0.0012359619140625,-0.0018386840820312,0.00250244140625,-0.0058975219726562,0.0132293701171875,-0.6026229858398438,-0.0014266967773437,0.0038375854492187,-0.0061416625976562,0.0034408569335937,-0.0037078857421875,0.0014266967773437,-0.0027084350585937,0.0006866455078125,-0.00030517578125,0.0003814697265625,7.62939453125e-06,0.0002517700195312,-0.0002975463867187
19.54331,-0.0009078979492187,0.0010528564453125,-0.001678466796875,0.0026016235351562,-0.0059890747070312,0.0133132934570312,-0.6013336181640625,-0.0018081665039062,0.0031890869140625,-0.006103515625,0.0028610229492187,-0.0037994384765625,0.0019149780273437,-0.0025863647460937,1.52587890625e-05,-0.0012741088867187,7.62939453125e-05,-0.0001068115234375,-1.52587890625e-05,-0.0006332397460937
19.572056,-0.0008392333984375,0.0006484985351562,-0.001678466796875,0.0030899047851562,-0.0058364868164062,0.0127105712890625,-0.6015090942382812,-0.0017013549804687,0.0030746459960937,-0.0059356689453125,0.0030975341796875,-0.0039138793945312,0.0017547607421875,-0.0028839111328125,0.0005569458007812,-0.000762939453125,-0.0003738403320312,-0.0002593994140625,-0.0001678466796875,-0.0006027221679687
19.601507,6.866455078125e-05,0.00103759765625,-0.0013046264648437,0.002655029296875,-0.0053482055664062,0.0129013061523437,-0.601104736328125,-0.000946044921875,0.0036392211914062,-0.006134033203125,0.0031051635742187,-0.0035552978515625,0.0016632080078125,-0.002349853515625,0.00067138671875,-0.00067138671875,0.00030517578125,-0.0004653930664062,0.000274658203125,-0.0003738403320312
19.631696,-0.0003433227539062,0.0014266967773437,-0.0022048950195312,0.0027542114257812,-0.005401611328125,0.0127487182617187,-0.5995941162109375,-0.0008087158203125,0.0034713745117187,-0.005828857421875,0.0025100708007812,-0.0033035278320312,0.0020751953125,-0.0028533935546875,0.0003738403320312,-0.0007553100585937,0.00030517578125,-0.0002899169921875,0.0002593994140625,-0.0007858276367187
19.660503,-0.0009918212890625,0.0009307861328125,-0.00238037109375,0.0024261474609375,-0.0054168701171875,0.0121688842773437,-0.599884033203125,-0.0004730224609375,0.002838134765625,-0.00592041015625,0.0042648315429687,-0.0038223266601562,0.001617431640625,-0.0023956298828125,0.00018310546875,-0.0012664794921875,-0.000244140625,7.62939453125e-06,-0.0005264282226562,-0.000823974609375
19.688876,-0.0005264282226562,0.0015869140625,-0.0013275146484375,0.0033950805664062,-0.0058441162109375,0.012237548828125,-0.5988311767578125,-0.0009689331054687,0.0031051635742187,-0.0057449340820312,0.0029220581054687,-0.0035934448242187,0.001708984375,-0.0028228759765625,0.0008544921875,-0.0008163452148437,5.340576171875e-05,-0.0005340576171875,-0.0002212524414062,-0.000640869140625
19.719174,-0.000396728515625,0.0007553100585937,-0.0024032592773437,0.0027999877929687,-0.0054168701171875,0.0126190185546875,-0.5982437133789062,-0.0006561279296875,0.002777099609375,-0.00555419921875,0.0033645629882812,-0.0037307739257812,0.001922607421875,-0.0028076171875,-2.288818359375e-05,-0.0006332397460937,0.0006256103515625,-9.1552734375e-05,0.0001220703125,-0.0010757446289062
19.747409,-4.57763671875e-05,0.0006790161132812,-0.001739501953125,0.00299072265625,-0.0057525634765625,0.0127944946289062,-0.5976638793945312,-0.000701904296875,0.0031890869140625,-0.0059585571289062,0.0032196044921875,-0.0033340454101562,0.0016250610351562,-0.0024566650390625,0.00048828125,-0.0011749267578125,5.340576171875e-05,-0.0004501342773437,-0.0002899169921875,8.392333984375e-05
19.784867,-0.001129150390625,0.00091552734375,-0.0021820068359375,0.002655029296875,-0.0052490234375,0.0121383666992187,-0.596771240234375,-0.0012359619140625,0.0031890869140625,-0.0056533813476562,0.003387451171875,-0.0028228759765625,0.0016860961914062,-0.0025711059570312,6.103515625e-05,-0.0007171630859375,-9.918212890625e-05,-0.0002212524414062,0.0003509521484375,-0.0008163452148437
19.813973,-0.0007171630859375,0.0009307861328125,-0.0018157958984375,0.0032119750976562,-0.005340576171875,0.0126876831054687,-0.595947265625,-0.0012283325195312,0.002685546875,-0.0060195922851562,0.0034103393554687,-0.0029296875,0.0019912719726562,-0.0023651123046875,0.000732421875,-0.000823974609375,-0.0001068115234375,0.0004119873046875,-0.0001296997070312,-0.0005264282226562
19.84175,-0.0006179809570312,0.0013198852539062,-0.0016632080078125,0.0031661987304687,-0.0052261352539062,0.0119094848632812,-0.5955657958984375,-0.0011138916015625,0.0034332275390625,-0.0060958862304687,0.0025558471679687,-0.0032424926757812,0.0012588500976562,-0.00238037109375,0.0007476806640625,-0.00048828125,-0.000244140625,-0.0002365112304687,0.0001754760742187,-0.0009994506835937
19.870344,-0.0008392333984375,0.0006103515625,-0.0023956298828125,0.0027236938476562,-0.0050582885742187,0.0123367309570312,-0.5949020385742188,-0.0008697509765625,0.003204345703125,-0.0062103271484375,0.0031204223632812,-0.0031509399414062,0.0010986328125,-0.0024871826171875,0.0002288818359375,-0.0005645751953125,0.0005035400390625,3.814697265625e-05,-2.288818359375e-05,-0.0006332397460937
19.90169,-0.000518798828125,0.0009613037109375,-0.00164794921875,0.0030136108398437,-0.0057601928710937,0.0122909545898437,-0.5941238403320312,-0.00030517578125,0.0034103393554687,-0.0057754516601562,0.0025711059570312,-0.0028305053710937,0.0016708374023437,-0.0026168823242187,0.0005569458007812,-0.001220703125,0.0008316040039062,-9.918212890625e-05,-0.0002059936523437,-0.0007705688476562
19.92892,-0.0009918212890625,0.0008316040039062,-0.0018844604492187,0.0033187866210937,-0.0054855346679687,0.0120697021484375,-0.5936203002929688,-0.0008163452148437,0.0034866333007812,-0.0060958862304687,0.003326416015625,-0.0027542114257812,0.0011444091796875,-0.0020980834960937,0.0011215209960937,-0.0006484985351562,-0.0002593994140625,-9.918212890625e-05,-0.000518798828125,-0.0004348754882812
19.959135,-0.0008392333984375,0.0012130737304687,-0.0017471313476562,0.003143310546875,-0.0049209594726562,0.0122451782226562,-0.593231201171875,-1.52587890625e-05,0.0031051635742187,-0.0061111450195312,0.002777099609375,-0.0033340454101562,0.0018539428710937,-0.0026168823242187,0.00030517578125,-0.0008773803710937,-9.918212890625e-05,0.0001373291015625,-0.00042724609375,-0.0009613037109375
19.988122,-0.0007247924804687,0.0011825561523437,-0.00152587890625,0.0031280517578125,-0.0052719116210937,0.0122756958007812,-0.5921401977539062,3.0517578125e-05,0.0028610229492187,-0.005828857421875,0.0034103393554687,-0.0033111572265625,0.0018234252929687,-0.0016250610351562,0.0007781982421875,-0.0008163452148437,0.0003128051757812,0.0005645751953125,0.0001296997070312,-0.0006637573242187
20.015167,-0.001251220703125,0.0004501342773437,-0.0019302368164062,0.00244140625,-0.0052947998046875,0.0125808715820312,-0.5918121337890625,-0.0004730224609375,0.003204345703125,-0.0053939819335937,0.003021240234375,-0.0030288696289062,0.0019912719726562,-0.0022201538085937,-0.0001144409179687,-0.000823974609375,0.000213623046875,5.340576171875e-05,-0.0001144409179687,-0.0007858276367187
20.041718,-0.000640869140625,0.0010452270507812,-0.0014724731445312,0.002899169921875,-0.0050582885742187,0.0121002197265625,-0.5909881591796875,0.0001678466796875,0.0032958984375,-0.005340576171875,0.0027084350585937,-0.003570556640625,0.0017471313476562,-0.0021286010742187,-0.0001602172851562,-0.000152587890625,0.0003280639648437,-0.0003128051757812,9.918212890625e-05,-0.0003890991210937
20.068592,-0.00054931640625,0.001129150390625,-0.0014190673828125,0.0022354125976562,-0.0051498413085937,0.01220703125,-0.59063720703125,-0.0003890991210937,0.0025482177734375,-0.006103515625,0.00201416015625,-0.0035171508789062,0.0018539428710937,-0.0021820068359375,0.0004119873046875,-0.0005035400390625,-0.0001220703125,3.0517578125e-05,0.0004425048828125,-0.0001678466796875
20.100699,-0.0004653930664062,0.0004959106445312,-0.0017547607421875,0.0029144287109375,-0.0056610107421875,0.0116195678710937,-0.5900344848632812,-0.000274658203125,0.0028152465820312,-0.0058746337890625,0.0025253295898437,-0.0039443969726562,0.00079345703125,-0.001983642578125,0.0004730224609375,2.288818359375e-05,0.0005340576171875,0.0006866455078125,-0.00054931640625,-0.00091552734375
20.129063,-0.00091552734375,0.000885009765625,-0.0018310546875,0.0028228759765625,-0.0050277709960937,0.0113983154296875,-0.5889892578125,-6.866455078125e-05,0.0025482177734375,-0.0052871704101562,0.002197265625,-0.003387451171875,0.0014724731445312,-0.0021286010742187,9.918212890625e-05,-0.0004806518554687,0.0006027221679687,0.0,0.0002593994140625,-0.0006027221679687
20.157696,-0.0006103515625,0.001312255859375,-0.0013656616210937,0.002716064453125,-0.0054397583007812,0.0118026733398437,-0.5881118774414062,0.0004119873046875,0.0030670166015625,-0.00482177734375,0.0024566650390625,-0.0037155151367187,0.0018463134765625,-0.002227783203125,0.0002517700195312,-0.0003204345703125,-0.0005722045898437,0.0005264282226562,-0.0004425048828125,-0.0011749267578125
20.184511,-3.814697265625e-05,0.0012359619140625,-0.0016250610351562,0.0019912719726562,-0.004913330078125,0.0120925903320312,-0.58740234375,0.0011444091796875,0.0021820068359375,-0.0056076049804687,0.0026626586914062,-0.0037384033203125,0.0011672973632812,-0.0023880004882812,-0.0009841918945312,-0.0009689331054687,0.0004043579101562,-9.1552734375e-05,5.340576171875e-05,-0.000244140625
20.213758,-0.0005569458007812,0.000732421875,-0.0016021728515625,0.0029220581054687,-0.0055389404296875,0.012237548828125,-0.58807373046875,0.0002899169921875,0.00323486328125,-0.0053939819335937,0.0026092529296875,-0.0033035278320312,0.001312255859375,-0.0024261474609375,0.0003585815429687,-0.0011520385742187,-0.00030517578125,0.0004730224609375,3.0517578125e-05,-0.0003890991210937
20.240183,-0.0008010864257812,0.0015182495117187,-0.0015182495117187,0.0029144287109375,-0.0051727294921875,0.0119705200195312,-0.5861968994140625,0.0005416870117187,0.0024795532226562,-0.0053863525390625,0.002899169921875,-0.0032806396484375,0.0012741088867187,-0.0018310546875,-0.000579833984375,-0.0004959106445312,0.0002059936523437,-0.0001068115234375,-2.288818359375e-05,-0.0008010864257812
20.26619,-0.0005264282226562,0.0012359619140625,-0.0019378662109375,0.0027847290039062,-0.0048675537109375,0.01177978515625,-0.5870437622070312,0.0008163452148437,0.0027389526367187,-0.0056533813476562,0.002532958984375,-0.0029983520507812,0.0013046264648437,-0.0022430419921875,0.0006256103515625,-0.0002822875976562,-4.57763671875e-05,0.0005874633789062,-0.0004119873046875,-0.00091552734375
20.29548,-0.0002593994140625,0.0008392333984375,-0.0013885498046875,0.0034027099609375,-0.0051040649414062,0.011962890625,-0.587738037109375,0.0003280639648437,0.0032196044921875,-0.0059051513671875,0.0026092529296875,-0.0030364990234375,0.0011062622070312,-0.0028076171875,0.0005111694335937,-0.0004959106445312,-0.0005264282226562,0.000274658203125,-0.0003738403320312,-0.0005340576171875
20.324333,-0.00091552734375,0.000640869140625,-0.0020751953125,0.0025863647460937,-0.0049285888671875,0.011993408203125,-0.5875091552734375,0.00079345703125,0.0033721923828125,-0.0057754516601562,0.0025177001953125,-0.003204345703125,0.0015106201171875,-0.0019760131835937,0.0006027221679687,-0.0004501342773437,0.0001983642578125,0.0001220703125,-0.000732421875,-0.0009765625
20.351526,-0.0004959106445312,0.0007400512695312,-0.0018463134765625,0.0031356811523437,-0.0050811767578125,0.0114974975585937,-0.5879974365234375,0.000244140625,0.0032882690429687,-0.0044174194335937,0.0029067993164062,-0.0032730102539062,0.0021820068359375,-0.0023727416992187,0.0006790161132812,-0.000457763671875,0.0003509521484375,0.000244140625,-0.0001449584960937,-0.000579833984375
20.381051,-0.0005645751953125,0.0007781982421875,-0.002105712890625,0.0022354125976562,-0.0049209594726562,0.0112762451171875,-0.5887832641601562,0.0002212524414062,0.0027618408203125,-0.0058135986328125,0.0027694702148437,-0.0033340454101562,0.0016326904296875,-0.0025405883789062,0.0001754760742187,-0.000640869140625,0.0001754760742187,-0.0003662109375,6.103515625e-05,-0.0006484985351562
20.407451,-0.000244140625,0.0008544921875,-0.0023117065429687,0.002838134765625,-0.0047836303710937,0.0118408203125,-0.5890579223632812,-0.0002822875976562,0.003143310546875,-0.0054473876953125,0.003814697265625,-0.002960205078125,0.0014724731445312,-0.0024337768554687,0.0003204345703125,-0.0009689331054687,-3.0517578125e-05,-0.0004196166992187,-0.0005111694335937,-0.0004501342773437
20.433652,-0.0005645751953125,0.0006256103515625,-0.0009765625,0.0026931762695312,-0.0053024291992187,0.0113754272460937,-0.5898361206054688,-0.0003585815429687,0.0027694702148437,-0.0060958862304687,0.002960205078125,-0.0035858154296875,0.002227783203125,-0.0022964477539062,0.0003128051757812,-0.000274658203125,-7.62939453125e-06,0.0001296997070312,-0.0003585815429687,-0.0009841918945312
20.458916,-0.0001144409179687,9.1552734375e-05,-0.0013809204101562,0.0031280517578125,-0.0048828125,0.0125045776367187,-0.589691162109375,-0.0008544921875,0.0028152465820312,-0.005523681640625,0.0033721923828125,-0.0037460327148437,0.0017623901367187,-0.0029525756835937,0.00054931640625,-0.000701904296875,-7.62939453125e-05,-0.0001373291015625,-0.0002059936523437,-0.0002899169921875
20.48704,-0.0001373291015625,0.0008163452148437,-0.0017776489257812,0.0021438598632812,-0.0054779052734375,0.0113677978515625,-0.5911712646484375,-0.000732421875,0.0031585693359375,-0.0056304931640625,0.003509521484375,-0.0038681030273437,0.0019149780273437,-0.0026779174804687,0.0003128051757812,-0.0001449584960937,0.0008087158203125,-0.0002365112304687,0.0003433227539062,-0.0008621215820312
20.514641,-0.00079345703125,-3.814697265625e-05,-0.0008773803710937,0.0027389526367187,-0.0048980712890625,0.0115509033203125,-0.5918960571289062,-0.0010833740234375,0.0033645629882812,-0.0062713623046875,0.0037689208984375,-0.0032882690429687,0.0017852783203125,-0.0026168823242187,0.0001144409179687,-0.0007400512695312,0.000274658203125,0.0003509521484375,9.1552734375e-05,-0.0008087158203125
20.549903,-0.0006561279296875,6.103515625e-05,-0.0013885498046875,0.003387451171875,-0.0046005249023437,0.0115127563476562,-0.5928192138671875,-0.0005569458007812,0.0028305053710937,-0.0062179565429687,0.0038070678710937,-0.0037155151367187,0.0018081665039062,-0.0030059814453125,0.0012741088867187,-0.0014114379882812,-0.0004043579101562,-2.288818359375e-05,0.0002670288085937,-0.0007095336914062
20.577283,-0.0006790161132812,0.000244140625,-0.0016708374023437,0.0027694702148437,-0.0055084228515625,0.0120849609375,-0.5930328369140625,-0.001007080078125,0.0036849975585937,-0.006561279296875,0.0031204223632812,-0.0038375854492187,0.0018844604492187,-0.002349853515625,0.000732421875,-0.0017852783203125,0.0006179809570312,-0.0006332397460937,-0.0002899169921875,-0.0008468627929687
20.605784,-0.0005035400390625,0.0010757446289062,-0.001190185546875,0.0025863647460937,-0.0048980712890625,0.012359619140625,-0.5934982299804688,-0.0008926391601562,0.003570556640625,-0.00689697265625,0.0034408569335937,-0.00335693359375,0.0019378662109375,-0.002777099609375,0.0008010864257812,-0.0009689331054687,0.0004119873046875,-0.0003585815429687,6.103515625e-05,-0.0006103515625
20.633489,-0.0004425048828125,0.0009613037109375,-0.0014572143554687,0.0016555786132812,-0.00531005859375,0.0113143920898437,-0.5942840576171875,-0.0014419555664062,0.0038375854492187,-0.00634765625,0.00299072265625,-0.0031204223632812,0.0020294189453125,-0.0023422241210937,0.001007080078125,-0.0011825561523437,0.0003662109375,-0.0002822875976562,0.0005569458007812,-0.0004196166992187
20.661747,-0.0003509521484375,0.0006027221679687,-0.0009078979492187,0.0024185180664062,-0.0046768188476562,0.012176513671875,-0.5942001342773438,-0.000885009765625,0.0036087036132812,-0.005828857421875,0.0037460327148437,-0.0039749145507812,0.0020751953125,-0.0030670166015625,0.000457763671875,-0.0009002685546875,0.0002593994140625,0.0002593994140625,0.0003128051757812,-0.0014724731445312
20.690297,-0.000732421875,0.0007247924804687,-0.0008544921875,0.0028076171875,-0.0037994384765625,0.0121917724609375,-0.5957717895507812,-0.0009231567382812,0.0035476684570312,-0.0064468383789062,0.0043487548828125,-0.003753662109375,0.0022430419921875,-0.002777099609375,0.0004653930664062,-0.0010833740234375,0.0008316040039062,0.0003662109375,-3.0517578125e-05,-0.0012664794921875
20.721079,9.1552734375e-05,0.0010910034179687,-0.0016021728515625,0.0022735595703125,-0.005096435546875,0.0119476318359375,-0.5955429077148438,-0.0012588500976562,0.0037384033203125,-0.0070953369140625,0.003753662109375,-0.0034713745117187,0.001922607421875,-0.0025711059570312,0.0010986328125,-0.0008392333984375,0.000640869140625,-0.0003738403320312,0.0001068115234375,-0.0008621215820312
20.747805,-0.0005111694335937,0.0005111694335937,-0.0018539428710937,0.0026931762695312,-0.0046920776367187,0.011810302734375,-0.596160888671875,-0.0019149780273437,0.0033187866210937,-0.006805419921875,0.0034103393554687,-0.003753662109375,0.0026092529296875,-0.0027313232421875,0.0009384155273437,-0.0011062622070312,0.000579833984375,9.1552734375e-05,-0.0002593994140625,-0.000823974609375
20.776315,-0.0006256103515625,0.0005950927734375,-0.0012588500976562,0.0026931762695312,-0.0051422119140625,0.0122833251953125,-0.596588134765625,-0.0015106201171875,0.003570556640625,-0.006866455078125,0.0029373168945312,-0.0041961669921875,0.0024185180664062,-0.0035018920898437,0.0011367797851562,-0.0013351440429687,0.0007781982421875,-0.0005264282226562,-0.0002288818359375,-0.0005722045898437
20.804607,-0.0008087158203125,0.0005035400390625,-0.00115966796875,0.0028610229492187,-0.0045166015625,0.012725830078125,-0.5971832275390625,-0.001922607421875,0.0041656494140625,-0.0067596435546875,0.00408935546875,-0.003326416015625,0.0019912719726562,-0.0026931762695312,0.0008392333984375,-0.0015792846679687,0.0005569458007812,-0.000244140625,0.0003204345703125,-0.0008621215820312
20.833047,-0.00042724609375,0.0008316040039062,-0.0014572143554687,0.0019073486328125,-0.004547119140625,0.0117568969726562,-0.5979156494140625,-0.0017318725585937,0.0040512084960937,-0.0065765380859375,0.0030746459960937,-0.0032882690429687,0.0029067993164062,-0.00244140625,0.00079345703125,-0.0014801025390625,0.0009536743164062,-0.0008392333984375,0.0004043579101562,-0.0003814697265625
20.861361,-0.0005264282226562,0.001129150390625,-0.0013427734375,0.002471923828125,-0.0048675537109375,0.0120315551757812,-0.5976486206054688,-0.0013580322265625,0.0035629272460937,-0.0066909790039062,0.0035324096679687,-0.0041351318359375,0.0023727416992187,-0.003631591796875,0.0007171630859375,-0.0013961791992187,0.0005874633789062,-0.0002059936523437,-5.340576171875e-05,-0.000701904296875
20.891496,-0.00054931640625,0.0003585815429687,-0.0017242431640625,0.0021514892578125,-0.004669189453125,0.0116958618164062,-0.5992813110351562,-0.0021591186523437,0.0032424926757812,-0.0068893432617187,0.0045318603515625,-0.0043487548828125,0.0023193359375,-0.0026168823242187,0.001068115234375,-0.0011520385742187,0.000213623046875,-0.0005264282226562,0.0008392333984375,0.0002670288085937
20.921353,-0.0001678466796875,0.0012588500976562,-0.0016250610351562,0.0022430419921875,-0.00482177734375,0.0122604370117187,-0.5981369018554688,-0.0023193359375,0.0028152465820312,-0.0073165893554687,0.0035629272460937,-0.003936767578125,0.0023574829101562,-0.002777099609375,0.0016098022460937,-0.0010223388671875,0.0001220703125,-0.0004653930664062,-0.0001754760742187,-0.0009384155273437
20.950935,-0.0006179809570312,1.52587890625e-05,-0.0015182495117187,0.0028457641601562,-0.00537109375,0.0115814208984375,-0.5992507934570312,-0.0026168823242187,0.0031967163085937,-0.0060958862304687,0.0042800903320312,-0.0044174194335937,0.002197265625,-0.0020675659179687,0.0012969970703125,-0.0019607543945312,0.000701904296875,1.52587890625e-05,-0.0004501342773437,-0.0011367797851562
20.978998,-0.0005035400390625,0.0009231567382812,-0.0013809204101562,0.0033416748046875,-0.0047531127929687,0.01202392578125,-0.599945068359375,-0.0020370483398437,0.003448486328125,-0.0065231323242187,0.0034866333007812,-0.0050277709960937,0.002227783203125,-0.003265380859375,0.0005416870117187,-0.0014419555664062,0.0010452270507812,-0.0004348754882812,-0.00030517578125,-0.0004730224609375
21.007526,-0.0004196166992187,0.000823974609375,-0.0011215209960937,0.0021820068359375,-0.0045089721679687,0.0115127563476562,-0.6005783081054688,-0.002288818359375,0.0036849975585937,-0.0062637329101562,0.0034332275390625,-0.0035324096679687,0.0029754638671875,-0.0027236938476562,0.0009765625,-0.0005950927734375,0.0011215209960937,-0.0004348754882812,6.866455078125e-05,-0.0012130737304687
21.03623,-0.0005035400390625,0.0008544921875,-0.001556396484375,0.0017471313476562,-0.0050430297851562,0.0119552612304687,-0.6005706787109375,-0.0019989013671875,0.0034255981445312,-0.0064544677734375,0.003448486328125,-0.0040740966796875,0.00225830078125,-0.0030593872070312,0.0010910034179687,-0.0014572143554687,0.000946044921875,-0.0004119873046875,0.0003890991210937,-0.0007171630859375
21.065036,0.0003433227539062,0.0004730224609375,-0.001861572265625,0.003021240234375,-0.004364013671875,0.0119857788085937,-0.6004180908203125,-0.0018768310546875,0.0033340454101562,-0.0061569213867187,0.003662109375,-0.0048065185546875,0.0023651123046875,-0.0030288696289062,0.00054931640625,-0.0011444091796875,0.0005722045898437,-0.000823974609375,0.0002288818359375,-0.0010147094726562
21.095664,-0.0002365112304687,0.0011215209960937,-0.001251220703125,0.002410888671875,-0.0046768188476562,0.0123367309570312,-0.6021957397460938,-0.0021514892578125,0.0035629272460937,-0.0063705444335937,0.0048675537109375,-0.0039825439453125,0.0023422241210937,-0.0030746459960937,0.0008010864257812,-0.0016098022460937,0.0004501342773437,6.866455078125e-05,3.0517578125e-05,-0.0010452270507812
21.125961,-0.0009002685546875,0.0008773803710937,-0.0010833740234375,0.0034866333007812,-0.0044174194335937,0.0120697021484375,-0.60223388671875,-0.002166748046875,0.0037765502929687,-0.0066757202148437,0.003570556640625,-0.0037155151367187,0.002899169921875,-0.003173828125,0.0016250610351562,-0.0006637573242187,0.0003433227539062,-0.0006256103515625,0.0005569458007812,-0.0008163452148437
21.154586,-0.000396728515625,0.0005950927734375,-0.0019454956054687,0.0017547607421875,-0.005126953125,0.0123062133789062,-0.6028976440429688,-0.002349853515625,0.0035171508789062,-0.0060653686523437,0.0041351318359375,-0.0039901733398437,0.0027542114257812,-0.0029373168945312,0.0007400512695312,-0.0016098022460937,0.001251220703125,-0.001068115234375,0.0002899169921875,-0.0014572143554687
21.184329,-0.0004959106445312,0.0008087158203125,-0.001434326171875,0.0028839111328125,-0.0046463012695312,0.0120468139648437,-0.6026992797851562,-0.0024185180664062,0.00347900390625,-0.00634765625,0.003631591796875,-0.0038986206054687,0.0023727416992187,-0.0037460327148437,0.0007553100585937,-0.0009765625,0.0011978149414062,-0.0006561279296875,0.0007705688476562,-0.00103759765625
21.21159,7.62939453125e-06,0.0006179809570312,-0.0017242431640625,0.0023574829101562,-0.0049819946289062,0.0118408203125,-0.6034774780273438,-0.002471923828125,0.0033187866210937,-0.0064849853515625,0.0037078857421875,-0.0045394897460937,0.0023040771484375,-0.003448486328125,0.0008316040039062,-0.0014419555664062,0.000457763671875,-0.0007247924804687,9.918212890625e-05,-0.0006332397460937
21.242546,-0.0006179809570312,0.000335693359375,-0.001495361328125,0.0019149780273437,-0.00482177734375,0.0118789672851562,-0.6049957275390625,-0.002288818359375,0.0042495727539062,-0.0064697265625,0.0040969848632812,-0.0043106079101562,0.0026931762695312,-0.0029296875,0.0011672973632812,-0.001190185546875,0.0008392333984375,0.0001068115234375,0.000457763671875,-0.0006027221679687
21.272691,-0.0010223388671875,0.0007095336914062,-0.0010223388671875,0.0021286010742187,-0.0045852661132812,0.012969970703125,-0.6048355102539062,-0.0028533935546875,0.0038909912109375,-0.0064926147460937,0.00390625,-0.0042190551757812,0.0022811889648437,-0.0030288696289062,0.0009689331054687,-0.0015792846679687,0.000823974609375,-0.0006179809570312,0.0001144409179687,-0.0011825561523437
21.299817,-0.0001449584960937,0.0008392333984375,-0.0015869140625,0.00250244140625,-0.0045623779296875,0.0121307373046875,-0.6061019897460938,-0.0028076171875,0.0036163330078125,-0.0072860717773437,0.003814697265625,-0.0041046142578125,0.0026168823242187,-0.0035400390625,0.0011215209960937,-0.0014419555664062,0.0003204345703125,-0.00048828125,0.0009918212890625,-0.000885009765625
21.326799,0.0002670288085937,0.0004119873046875,-0.00213623046875,0.00213623046875,-0.0048980712890625,0.0120620727539062,-0.605712890625,-0.002105712890625,0.0036697387695312,-0.0071182250976562,0.0039443969726562,-0.0047073364257812,0.0023880004882812,-0.0032424926757812,0.001220703125,-0.0016250610351562,0.0005722045898437,4.57763671875e-05,0.0003814697265625,-0.0013961791992187
21.358884,-0.0005111694335937,0.0011749267578125,-0.001495361328125,0.0022735595703125,-0.0049972534179687,0.0120849609375,-0.6064987182617188,-0.0025100708007812,0.0034942626953125,-0.0067596435546875,0.004425048828125,-0.0048065185546875,0.00286865234375,-0.0036163330078125,0.0012054443359375,-0.0011825561523437,-2.288818359375e-05,0.0003509521484375,0.000823974609375,-0.0009307861328125
21.38541,-0.0003662109375,0.0009918212890625,-0.0010528564453125,0.002044677734375,-0.0052566528320312,0.01220703125,-0.6074905395507812,-0.00238037109375,0.0042266845703125,-0.0071487426757812,0.00439453125,-0.004486083984375,0.0024185180664062,-0.0028915405273437,0.0010833740234375,-0.0014572143554687,0.0008926391601562,-0.0001296997070312,0.0003738403320312,-0.0002517700195312
21.419016,-0.0008163452148437,0.0009078979492187,-0.0019454956054687,0.0032119750976562,-0.0050048828125,0.0121383666992187,-0.6064910888671875,-0.0027389526367187,0.00390625,-0.006317138671875,0.0044479370117187,-0.004180908203125,0.0020065307617187,-0.0034866333007812,0.0010299682617187,-0.001800537109375,0.0008697509765625,-0.0009689331054687,-0.000244140625,-0.0013427734375
21.4458,-0.0001983642578125,0.0005874633789062,-0.0015411376953125,0.0030899047851562,-0.0052871704101562,0.0125198364257812,-0.607940673828125,-0.003662109375,0.004364013671875,-0.006683349609375,0.0041885375976562,-0.0036697387695312,0.0021820068359375,-0.00372314453125,0.00146484375,-0.0013809204101562,0.0008087158203125,-0.0003128051757812,0.000396728515625,-0.000457763671875
21.472389,-0.0003890991210937,0.000732421875,-0.0019683837890625,0.0024490356445312,-0.00518798828125,0.0123367309570312,-0.608245849609375,-0.0038681030273437,0.0031280517578125,-0.00726318359375,0.0040664672851562,-0.0035400390625,0.0028533935546875,-0.0030517578125,0.0008621215820312,-0.0013656616210937,0.0013351440429687,-0.0003585815429687,2.288818359375e-05,-0.00103759765625
21.499764,-0.0001983642578125,0.0006790161132812,-0.0015792846679687,0.0023651123046875,-0.0049514770507812,0.01300048828125,-0.60870361328125,-0.0034942626953125,0.003692626953125,-0.006744384765625,0.0039443969726562,-0.0040359497070312,0.0025558471679687,-0.0035324096679687,0.0010528564453125,-0.0014801025390625,0.0004730224609375,-0.0006561279296875,1.52587890625e-05,-0.000762939453125
21.526982,-0.0009841918945312,0.0001678466796875,-0.0016632080078125,0.0030593872070312,-0.0051498413085937,0.012542724609375,-0.6094512939453125,-0.0040054321289062,0.003387451171875,-0.0066909790039062,0.0045852661132812,-0.0047378540039062,0.0026168823242187,-0.00262451171875,0.0008316040039062,-0.0013198852539062,0.0008468627929687,-0.0005722045898437,-9.1552734375e-05,-0.000885009765625
21.553021,-0.0001296997070312,0.0009765625,-0.00201416015625,0.0025787353515625,-0.0052871704101562,0.0126571655273437,-0.6092453002929688,-0.0036773681640625,0.0036239624023437,-0.0067977905273437,0.0039215087890625,-0.0042953491210937,0.002227783203125,-0.0035400390625,0.0008468627929687,-0.000885009765625,0.000274658203125,-0.0009994506835937,0.0009384155273437,-0.0010452270507812
21.58358,0.0001220703125,0.0012741088867187,-0.0016860961914062,0.0023269653320312,-0.004669189453125,0.0128631591796875,-0.6099700927734375,-0.003631591796875,0.003692626953125,-0.0067214965820312,0.0038375854492187,-0.0038909912109375,0.0026779174804687,-0.0032882690429687,0.0012893676757812,-0.0013427734375,0.0008087158203125,-0.0005264282226562,0.0007095336914062,-0.0012741088867187
21.610315,-0.0007705688476562,0.001251220703125,-0.00152587890625,0.0027618408203125,-0.0048751831054687,0.0130233764648437,-0.6095123291015625,-0.0046768188476562,0.0031356811523437,-0.0068206787109375,0.004425048828125,-0.0047760009765625,0.0021209716796875,-0.0024948120117187,0.0007858276367187,-0.0016403198242187,0.0002288818359375,-0.0002517700195312,0.0005111694335937,-0.0011444091796875
21.637168,-0.0007476806640625,0.00091552734375,-0.0014572143554687,0.0024795532226562,-0.00457763671875,0.0128326416015625,-0.6100997924804688,-0.0043792724609375,0.00311279296875,-0.0059585571289062,0.0044174194335937,-0.004913330078125,0.0026168823242187,-0.0028915405273437,0.0012893676757812,-0.001007080078125,0.0003662109375,-0.0004119873046875,0.000213623046875,-0.0010299682617187
21.66633,-0.0003585815429687,0.0011978149414062,-0.0012359619140625,0.0026931762695312,-0.0050582885742187,0.0128555297851562,-0.6106491088867188,-0.0041351318359375,0.0036849975585937,-0.0062179565429687,0.0045242309570312,-0.0046310424804687,0.00250244140625,-0.002716064453125,0.0014266967773437,-0.0011062622070312,0.0007171630859375,-0.000335693359375,0.000213623046875,-0.0005645751953125
21.692746,-0.0004043579101562,0.0009078979492187,-0.0013046264648437,0.0030441284179687,-0.005218505859375,0.012786865234375,-0.612060546875,-0.0040435791015625,0.004364013671875,-0.0069351196289062,0.003997802734375,-0.0039596557617187,0.0027618408203125,-0.0033111572265625,0.0013504028320312,-0.00115966796875,0.0002517700195312,-0.0005874633789062,0.000213623046875,-0.0011978149414062
21.718881,-0.0007553100585937,0.0012130737304687,-0.001739501953125,0.0021820068359375,-0.0055160522460937,0.0123367309570312,-0.6118545532226562,-0.004302978515625,0.0041351318359375,-0.0064544677734375,0.004180908203125,-0.0041427612304687,0.001861572265625,-0.0034255981445312,0.0014114379882812,-0.000732421875,0.00048828125,-0.0011978149414062,0.000579833984375,-0.0006027221679687
21.749819,-0.0002212524414062,0.000762939453125,-0.0014724731445312,0.0030517578125,-0.0053329467773437,0.0123977661132812,-0.6119842529296875,-0.0041961669921875,0.003448486328125,-0.0069122314453125,0.0045623779296875,-0.0036773681640625,0.0025100708007812,-0.0028915405273437,0.0011978149414062,-0.0021591186523437,0.0006256103515625,-0.0004196166992187,-9.1552734375e-05,-0.000640869140625
21.77665,-0.000762939453125,0.0012893676757812,-0.001068115234375,0.0026931762695312,-0.0048675537109375,0.0125503540039062,-0.6123046875,-0.004913330078125,0.0038299560546875,-0.0062942504882812,0.0036773681640625,-0.004425048828125,0.002105712890625,-0.003387451171875,0.0009765625,-0.0010299682617187,0.000457763671875,-0.00067138671875,0.000518798828125,-0.0009613037109375
21.803385,-0.0010757446289062,8.392333984375e-05,-0.00140380859375,0.0018081665039062,-0.00567626953125,0.0127716064453125,-0.6121368408203125,-0.0046463012695312,0.0031051635742187,-0.0065460205078125,0.0039596557617187,-0.0044631958007812,0.0020904541015625,-0.0033950805664062,0.0016021728515625,-0.0013885498046875,2.288818359375e-05,-0.0001678466796875,-0.0003738403320312,-0.001190185546875
21.8305,-0.0006332397460937,0.0010833740234375,-0.0015487670898437,0.0020980834960937,-0.0045852661132812,0.012939453125,-0.6126022338867188,-0.0045928955078125,0.0035781860351562,-0.0063552856445312,0.0037460327148437,-0.00360107421875,0.0027923583984375,-0.0028076171875,0.0010757446289062,-0.0017471313476562,0.0006561279296875,-0.0007400512695312,-0.0001144409179687,-0.00067138671875
21.859421,-0.000701904296875,0.0007171630859375,-0.0014266967773437,0.00299072265625,-0.0052108764648437,0.0127639770507812,-0.6132431030273438,-0.004638671875,0.0034027099609375,-0.0066375732421875,0.0042877197265625,-0.0043411254882812,0.0022201538085937,-0.0028533935546875,0.0010223388671875,-0.0016632080078125,0.0010910034179687,-2.288818359375e-05,0.000244140625,-0.0009231567382812
21.885317,-0.0004959106445312,0.0013580322265625,-0.0012435913085937,0.0024490356445312,-0.0052337646484375,0.0126419067382812,-0.613555908203125,-0.0052108764648437,0.0029144287109375,-0.0061187744140625,0.0046463012695312,-0.0039443969726562,0.00311279296875,-0.0028533935546875,0.0009002685546875,-0.0012893676757812,0.0006790161132812,-0.0004653930664062,-0.00018310546875,-0.0008544921875
21.914085,-0.0004959106445312,0.0011062622070312,-0.0018997192382812,0.003021240234375,-0.0049285888671875,0.0136642456054687,-0.6136474609375,-0.0052413940429687,0.0033340454101562,-0.0066604614257812,0.0036468505859375,-0.0040512084960937,0.0033798217773437,-0.0031051635742187,0.0015182495117187,-0.00103759765625,0.0001373291015625,-0.000335693359375,0.0003204345703125,-0.001129150390625
21.942241,-0.0002517700195312,0.0003509521484375,-0.0017318725585937,0.003448486328125,-0.0052108764648437,0.0122909545898437,-0.614501953125,-0.004913330078125,0.0038604736328125,-0.0065155029296875,0.0041275024414062,-0.0040206909179687,0.0024490356445312,-0.0035324096679687,0.0008697509765625,-0.001556396484375,-0.0001220703125,-0.00048828125,-6.103515625e-05,-0.000762939453125
21.969058,-0.0009841918945312,0.0004653930664062,-0.0019607543945312,0.0029220581054687,-0.005523681640625,0.012359619140625,-0.613739013671875,-0.0047225952148437,0.0032119750976562,-0.0068740844726562,0.0040664672851562,-0.004486083984375,0.0022735595703125,-0.0029220581054687,0.0005950927734375,-0.0014801025390625,0.0005645751953125,-0.0004196166992187,0.000823974609375,-0.00048828125
21.99597,-0.0012664794921875,0.001708984375,-0.00140380859375,0.0028305053710937,-0.0052947998046875,0.0126113891601562,-0.614349365234375,-0.004913330078125,0.003814697265625,-0.0066146850585937,0.0036849975585937,-0.0042648315429687,0.0022354125976562,-0.00323486328125,0.0012359619140625,-0.00091552734375,0.0007400512695312,-0.00048828125,0.0001907348632812,-0.0012054443359375
22.025158,-0.0001983642578125,0.0009994506835937,-0.002044677734375,0.00323486328125,-0.0050125122070312,0.012969970703125,-0.6148147583007812,-0.004974365234375,0.0032424926757812,-0.0069732666015625,0.0045623779296875,-0.0042343139648437,0.0022048950195312,-0.003082275390625,0.001312255859375,-0.0020065307617187,0.00042724609375,-0.0003128051757812,0.0001296997070312,-0.0012588500976562
22.051306,-0.000396728515625,0.0011062622070312,-0.0018386840820312,0.0029373168945312,-0.0052871704101562,0.0128097534179687,-0.6146697998046875,-0.0056838989257812,0.0031661987304687,-0.0064926147460937,0.0043869018554687,-0.0037612915039062,0.002838134765625,-0.0035934448242187,0.0010604858398437,-0.0015640258789062,0.00030517578125,-0.000335693359375,0.0001068115234375,-0.000213623046875
22.078636,-0.000640869140625,0.0011749267578125,-0.0020980834960937,0.0034408569335937,-0.0055999755859375,0.0134735107421875,-0.614349365234375,-0.0049209594726562,0.0034561157226562,-0.0068893432617187,0.0042190551757812,-0.00482177734375,0.002044677734375,-0.0035476684570312,0.00067138671875,-0.0017013549804687,0.000732421875,-0.0003128051757812,-0.0001754760742187,-0.0006561279296875
22.106565,-0.0010833740234375,0.0011367797851562,-0.0015945434570312,0.0030593872070312,-0.0055618286132812,0.0136489868164062,-0.6155319213867188,-0.0051956176757812,0.0038375854492187,-0.0066757202148437,0.004241943359375,-0.0040664672851562,0.0023269653320312,-0.0030593872070312,0.0014877319335937,-0.001129150390625,0.001312255859375,-0.0004959106445312,-0.00018310546875,-0.001617431640625
22.134144,-0.000946044921875,0.0006332397460937,-0.0017776489257812,0.0028762817382812,-0.005584716796875,0.0127105712890625,-0.6156692504882812,-0.0054855346679687,0.0035324096679687,-0.0060348510742187,0.0041275024414062,-0.004058837890625,0.0028762817382812,-0.0033721923828125,0.0010147094726562,-0.0005569458007812,0.0002059936523437,-0.0006942749023437,0.0003433227539062,-0.0011138916015625
22.16463,-0.0007095336914062,0.0007705688476562,-0.0016555786132812,0.0026016235351562,-0.0059814453125,0.0136871337890625,-0.615142822265625,-0.0051727294921875,0.0039825439453125,-0.006195068359375,0.00360107421875,-0.00396728515625,0.0023193359375,-0.0035858154296875,0.0013885498046875,-0.0016860961914062,0.0005035400390625,-0.0001678466796875,0.0002059936523437,-0.0009231567382812
22.192446,-0.0005874633789062,0.00128173828125,-0.00177001953125,0.0025787353515625,-0.0054473876953125,0.012969970703125,-0.6158218383789062,-0.0050430297851562,0.0030059814453125,-0.006622314453125,0.004486083984375,-0.0039443969726562,0.002349853515625,-0.0034866333007812,0.0007476806640625,-0.0009841918945312,0.0013809204101562,-0.0001220703125,0.0003585815429687,-0.0004196166992187
22.222634,-0.0003814697265625,0.0009841918945312,-0.0022354125976562,0.003021240234375,-0.0049285888671875,0.013153076171875,-0.615447998046875,-0.0057144165039062,0.0031280517578125,-0.0062408447265625,0.0045089721679687,-0.0045852661132812,0.0017776489257812,-0.0028533935546875,0.000762939453125,-0.001678466796875,0.00079345703125,0.0001373291015625,9.918212890625e-05,-0.00115966796875
22.252599,-0.0008010864257812,0.001373291015625,-0.0013275146484375,0.0026016235351562,-0.0057907104492187,0.0131912231445312,-0.6163330078125,-0.0057525634765625,0.0037612915039062,-0.0061111450195312,0.0041885375976562,-0.003997802734375,0.0032806396484375,-0.0034713745117187,0.0010452270507812,-0.0012741088867187,4.57763671875e-05,0.0001754760742187,5.340576171875e-05,-0.0011215209960937
22.280474,-0.0008316040039062,0.0009689331054687,-0.0017242431640625,0.00189208984375,-0.0052566528320312,0.0131912231445312,-0.6165237426757812,-0.005096435546875,0.0034103393554687,-0.0067062377929687,0.0040664672851562,-0.0038909912109375,0.0024261474609375,-0.003662109375,0.00146484375,-0.0014266967773437,0.0008621215820312,-0.0001220703125,-0.000152587890625,-0.0010223388671875
22.309054,-0.00079345703125,0.0011825561523437,-0.0008926391601562,0.002593994140625,-0.0051498413085937,0.0136871337890625,-0.6166458129882812,-0.00567626953125,0.0039520263671875,-0.0066452026367187,0.003448486328125,-0.00433349609375,0.0024185180664062,-0.0033798217773437,0.0012054443359375,-0.0011138916015625,0.0008544921875,-0.000274658203125,0.000244140625,-0.0009613037109375
22.339991,-0.0001678466796875,0.0010986328125,-0.0013275146484375,0.0030288696289062,-0.0048599243164062,0.0132904052734375,-0.6164169311523438,-0.0052566528320312,0.0033721923828125,-0.0065155029296875,0.0041580200195312,-0.0045089721679687,0.0023040771484375,-0.0030136108398437,0.000640869140625,-0.0013504028320312,0.0011672973632812,-0.0008087158203125,0.0,-0.0008697509765625
22.367092,-0.0005035400390625,0.0003280639648437,-0.002777099609375,0.003143310546875,-0.0049057006835937,0.0123291015625,-0.6168746948242188,-0.0054168701171875,0.0035171508789062,-0.0070266723632812,0.0036697387695312,-0.0040130615234375,0.0023651123046875,-0.0033493041992187,0.0007247924804687,-0.0011138916015625,0.0010604858398437,-0.000732421875,0.0006103515625,-0.0006332397460937
22.397039,-0.000732421875,0.0009231567382812,-0.0023040771484375,0.0025558471679687,-0.0054397583007812,0.0129318237304687,-0.616424560546875,-0.0050506591796875,0.0034332275390625,-0.0063018798828125,0.0037689208984375,-0.0045700073242187,0.0026016235351562,-0.0035247802734375,0.0011367797851562,-0.0017013549804687,0.00030517578125,-0.0004348754882812,0.0009536743164062,-0.0005722045898437
22.427145,-0.0002365112304687,0.0011978149414062,-0.0015335083007812,0.0026321411132812,-0.0052108764648437,0.0134429931640625,-0.61737060546875,-0.0045852661132812,0.0034332275390625,-0.0067977905273437,0.0040512084960937,-0.0039901733398437,0.0028762817382812,-0.0040969848632812,0.0018768310546875,-0.00079345703125,0.0004653930664062,-0.0009994506835937,6.103515625e-05,-0.00128173828125
22.454464,-0.000396728515625,0.0012130737304687,-0.0011749267578125,0.0021820068359375,-0.0050811767578125,0.0131988525390625,-0.6176376342773438,-0.0052566528320312,0.0028839111328125,-0.0068206787109375,0.004364013671875,-0.004058837890625,0.0022506713867187,-0.0034942626953125,0.0008316040039062,-0.0013504028320312,0.0009689331054687,-0.000885009765625,0.0009841918945312,-0.0008316040039062
22.481422,-0.0005035400390625,0.0015335083007812,-0.002349853515625,0.0022201538085937,-0.0046310424804687,0.0128402709960937,-0.6170806884765625,-0.0049972534179687,0.0033416748046875,-0.005950927734375,0.0042572021484375,-0.004486083984375,0.0027236938476562,-0.003265380859375,0.0009994506835937,-0.0013809204101562,0.000640869140625,-0.0006027221679687,0.0002899169921875,-0.0009078979492187
22.507707,-0.0001068115234375,0.001190185546875,-0.0020980834960937,0.003082275390625,-0.0054702758789062,0.0127105712890625,-0.616943359375,-0.0046234130859375,0.003662109375,-0.0070419311523437,0.0039901733398437,-0.0044784545898437,0.0027618408203125,-0.0035400390625,0.0007400512695312,-0.0013046264648437,0.0004348754882812,-0.0002593994140625,0.000457763671875,-0.0007171630859375
22.539073,-0.0006484985351562,0.0008544921875,-0.0017166137695312,0.0027923583984375,-0.0056381225585937,0.0134963989257812,-0.6168746948242188,-0.0051803588867187,0.00323486328125,-0.0070114135742187,0.0042800903320312,-0.0046005249023437,0.0026626586914062,-0.002899169921875,0.0003128051757812,-0.0016098022460937,0.0004730224609375,-0.0006103515625,0.0005722045898437,-0.0008163452148437
22.574363,-0.0006790161132812,0.0012969970703125,-0.001220703125,0.003021240234375,-0.0049285888671875,0.0128707885742187,-0.61761474609375,-0.0048294067382812,0.0033493041992187,-0.0068206787109375,0.0044021606445312,-0.0042724609375,0.0026931762695312,-0.0030975341796875,0.0009765625,-0.0011444091796875,0.0012664794921875,-0.0002822875976562,0.0001296997070312,-0.000274658203125
22.601322,-0.00079345703125,0.0012283325195312,-0.0013961791992187,0.0027999877929687,-0.0049285888671875,0.0132980346679687,-0.6173782348632812,-0.0047836303710937,0.0038528442382812,-0.006744384765625,0.0040969848632812,-0.0043258666992187,0.0020675659179687,-0.002655029296875,0.0013275146484375,-0.0017776489257812,0.0006942749023437,0.0001602172851562,0.0002593994140625,-0.000946044921875
22.627781,-0.0002899169921875,0.0008468627929687,-0.001495361328125,0.0029449462890625,-0.0054397583007812,0.01361083984375,-0.617401123046875,-0.004852294921875,0.00360107421875,-0.0065536499023437,0.003631591796875,-0.0048828125,0.0026168823242187,-0.002685546875,0.001190185546875,-0.0011367797851562,0.0007553100585937,-0.0002212524414062,0.000335693359375,-0.001708984375
22.657154,-0.0003585815429687,0.0014877319335937,-0.00201416015625,0.0035018920898437,-0.005645751953125,0.0128021240234375,-0.6174774169921875,-0.0048446655273437,0.0033035278320312,-0.0069427490234375,0.0039825439453125,-0.0046005249023437,0.002410888671875,-0.003570556640625,0.000701904296875,-0.001373291015625,0.0005569458007812,-0.0005722045898437,-0.000244140625,-0.0010147094726562
22.682982,-0.001129150390625,0.0007400512695312,-0.001953125,0.0030136108398437,-0.0052642822265625,0.0135726928710937,-0.6174163818359375,-0.004913330078125,0.0032730102539062,-0.0069656372070312,0.0037307739257812,-0.0036697387695312,0.0022048950195312,-0.003692626953125,0.0013427734375,-0.0015182495117187,0.00115966796875,6.103515625e-05,0.000640869140625,-0.0006866455078125
22.712305,-0.0004653930664062,0.0009384155273437,-0.001708984375,0.0030593872070312,-0.0058212280273437,0.0126419067382812,-0.6172714233398438,-0.0047454833984375,0.0041275024414062,-0.006011962890625,0.0041961669921875,-0.003448486328125,0.0023651123046875,-0.0039596557617187,0.0007553100585937,-0.0014724731445312,0.00042724609375,-0.000640869140625,0.0003662109375,-0.0008087158203125
22.740539,-0.0008697509765625,0.0012054443359375,-0.0013046264648437,0.0031661987304687,-0.0055313110351562,0.012420654296875,-0.61700439453125,-0.00469970703125,0.003662109375,-0.0064010620117187,0.0042266845703125,-0.0039825439453125,0.0014572143554687,-0.0030517578125,0.0011367797851562,-0.0015945434570312,0.0005111694335937,-0.0008316040039062,0.0003433227539062,-0.0008926391601562
22.76724,-0.0005950927734375,0.0013885498046875,-0.0015029907226562,0.0022964477539062,-0.00531005859375,0.013519287109375,-0.61767578125,-0.0044937133789062,0.0030746459960937,-0.0069351196289062,0.0041046142578125,-0.0048828125,0.0026779174804687,-0.0036087036132812,0.0010986328125,-0.0006484985351562,7.62939453125e-05,-0.0005569458007812,0.0003814697265625,-0.0009689331054687
22.795584,3.0517578125e-05,0.000823974609375,-0.001556396484375,0.0032730102539062,-0.0052719116210937,0.0128250122070312,-0.616668701171875,-0.0047378540039062,0.0035781860351562,-0.0065994262695312,0.0039749145507812,-0.00439453125,0.0024261474609375,-0.0029296875,0.0012893676757812,-0.00115966796875,0.0003738403320312,-0.000244140625,0.0005264282226562,-0.001068115234375
22.824316,-0.0011367797851562,0.0012054443359375,-0.00140380859375,0.003204345703125,-0.0052566528320312,0.0130691528320312,-0.6170730590820312,-0.0051803588867187,0.0035018920898437,-0.006561279296875,0.0041351318359375,-0.003814697265625,0.0028762817382812,-0.002716064453125,0.0013275146484375,-0.0013656616210937,0.0008544921875,-0.0001144409179687,0.000335693359375,-0.001312255859375
22.857082,0.0001602172851562,0.0012435913085937,-0.0023269653320312,0.002899169921875,-0.005584716796875,0.0128631591796875,-0.6168670654296875,-0.0051116943359375,0.003662109375,-0.006744384765625,0.0039215087890625,-0.0040740966796875,0.0026321411132812,-0.003326416015625,0.0008087158203125,-0.001129150390625,0.0007171630859375,-0.0002593994140625,-0.0002059936523437,-0.0013580322265625
22.883434,-0.0008621215820312,0.00091552734375,-0.0023345947265625,0.00311279296875,-0.0046920776367187,0.0128250122070312,-0.6173095703125,-0.004730224609375,0.0034255981445312,-0.0066299438476562,0.0038681030273437,-0.0040740966796875,0.0022048950195312,-0.0035247802734375,0.0009307861328125,-0.0014419555664062,0.000701904296875,-0.0005874633789062,0.000335693359375,-0.0009613037109375
22.909763,-0.0009765625,0.0005111694335937,-0.00177001953125,0.0033035278320312,-0.0056915283203125,0.0131072998046875,-0.61761474609375,-0.0054168701171875,0.0038375854492187,-0.0062179565429687,0.0040054321289062,-0.0042648315429687,0.0019073486328125,-0.0035400390625,0.0008926391601562,-0.001495361328125,0.0004043579101562,-0.0004806518554687,0.0001754760742187,-0.00115966796875
22.936802,-0.000732421875,0.0008926391601562,-0.001495361328125,0.0033111572265625,-0.005828857421875,0.0123519897460937,-0.6173629760742188,-0.0039749145507812,0.0034866333007812,-0.007171630859375,0.0035858154296875,-0.0041046142578125,0.0031814575195312,-0.0029067993164062,0.0009536743164062,-0.0014495849609375,0.0009994506835937,1.52587890625e-05,0.0002975463867187,-0.001129150390625
22.963875,-0.0008773803710937,0.0014724731445312,-0.0015716552734375,0.0032806396484375,-0.0051422119140625,0.0131607055664062,-0.6172256469726562,-0.00494384765625,0.0035934448242187,-0.0059890747070312,0.0045013427734375,-0.0046920776367187,0.0022201538085937,-0.002777099609375,0.0009613037109375,-0.0010910034179687,0.0013961791992187,-0.0001449584960937,0.0003280639648437,-0.0012283325195312
22.992966,-0.0003662109375,0.0009765625,-0.0019989013671875,0.0030975341796875,-0.0050277709960937,0.0130615234375,-0.6173782348632812,-0.0046463012695312,0.003387451171875,-0.0070953369140625,0.004364013671875,-0.0041351318359375,0.0025482177734375,-0.0031280517578125,0.0008316040039062,-0.0008926391601562,0.000335693359375,-9.1552734375e-05,0.00030517578125,-0.0012054443359375
23.018899,-0.0002517700195312,0.0007171630859375,-0.0021133422851562,0.0030746459960937,-0.0059051513671875,0.0128021240234375,-0.6172866821289062,-0.0050125122070312,0.0041351318359375,-0.006500244140625,0.004425048828125,-0.0041580200195312,0.0017318725585937,-0.00299072265625,0.0013427734375,-0.0009689331054687,0.0009307861328125,-0.0001373291015625,0.0004119873046875,-0.0009307861328125
23.046933,-0.0007171630859375,0.0008010864257812,-0.0015182495117187,0.0026397705078125,-0.0056610107421875,0.0142059326171875,-0.6172714233398438,-0.0050582885742187,0.0037612915039062,-0.0068511962890625,0.0044174194335937,-0.004425048828125,0.0024642944335937,-0.0035324096679687,0.0005264282226562,-0.0010757446289062,0.0010223388671875,-0.0002670288085937,0.0005569458007812,-0.0007095336914062
23.075061,-0.000640869140625,0.0007247924804687,-0.0018463134765625,0.00299072265625,-0.0051116943359375,0.0132293701171875,-0.61688232421875,-0.004150390625,0.0041885375976562,-0.0062713623046875,0.0038070678710937,-0.00482177734375,0.0028915405273437,-0.0028915405273437,0.0013961791992187,-0.00128173828125,0.0009765625,-0.0003890991210937,7.62939453125e-06,-0.0009307861328125
23.101734,-0.0008621215820312,0.0009002685546875,-0.0012969970703125,0.0028457641601562,-0.0060043334960937,0.0126571655273437,-0.6172409057617188,-0.0053787231445312,0.0033340454101562,-0.006195068359375,0.0042495727539062,-0.0047073364257812,0.0026092529296875,-0.0034866333007812,0.0009689331054687,-0.0012588500976562,0.0001602172851562,-0.00091552734375,-6.866455078125e-05,-0.0005035400390625
23.128603,-0.0012130737304687,0.0010223388671875,-0.0017547607421875,0.00244140625,-0.0054092407226562,0.0134811401367187,-0.6176910400390625,-0.0053558349609375,0.0041580200195312,-0.0070343017578125,0.0045547485351562,-0.0041580200195312,0.0029525756835937,-0.0026473999023437,0.0011672973632812,-0.0003662109375,0.0009002685546875,3.814697265625e-05,0.000457763671875,-0.0012054443359375
23.157736,-0.0008544921875,0.0014114379882812,-0.0010528564453125,0.002655029296875,-0.0058746337890625,0.0122756958007812,-0.6179351806640625,-0.0053634643554687,0.00396728515625,-0.0070953369140625,0.0037841796875,-0.0045089721679687,0.0023193359375,-0.0033798217773437,0.0005569458007812,-0.0015487670898437,0.000457763671875,-0.0005950927734375,-0.0001068115234375,-0.0009307861328125
23.183803,3.814697265625e-05,0.001312255859375,-0.00140380859375,0.0028076171875,-0.0051116943359375,0.0137100219726562,-0.61767578125,-0.005126953125,0.0040435791015625,-0.0075531005859375,0.0043106079101562,-0.0044708251953125,0.0021438598632812,-0.002838134765625,0.0011978149414062,-0.0013427734375,0.0005874633789062,-0.00067138671875,0.0005645751953125,-0.0013504028320312
23.210971,-0.0006179809570312,0.0011062622070312,-0.0014877319335937,0.0027313232421875,-0.0058441162109375,0.01312255859375,-0.6180419921875,-0.0062789916992187,0.00439453125,-0.0078353881835937,0.0039291381835937,-0.0044326782226562,0.0023651123046875,-0.0027694702148437,0.001190185546875,-0.001495361328125,-9.1552734375e-05,7.62939453125e-05,-5.340576171875e-05,-0.001190185546875
23.24081,-0.0004730224609375,0.0012588500976562,-0.0017166137695312,0.0024490356445312,-0.0061187744140625,0.0133514404296875,-0.6178436279296875,-0.005340576171875,0.0040969848632812,-0.0070877075195312,0.0044784545898437,-0.0048828125,0.0025405883789062,-0.0031585693359375,0.0010299682617187,-0.00152587890625,0.0001068115234375,-0.0004959106445312,-3.0517578125e-05,-0.001007080078125
23.269264,-0.000457763671875,0.0013046264648437,-0.0019378662109375,0.0027618408203125,-0.0055007934570312,0.013916015625,-0.617523193359375,-0.005401611328125,0.0045928955078125,-0.007080078125,0.0041046142578125,-0.004791259765625,0.00286865234375,-0.0030746459960937,0.0006561279296875,-0.0009613037109375,0.0007247924804687,-0.0001678466796875,0.0001068115234375,-0.0003738403320312
23.297642,-0.0004043579101562,0.0013809204101562,-0.0011444091796875,0.003631591796875,-0.0061492919921875,0.0134735107421875,-0.6181793212890625,-0.0062026977539062,0.0046539306640625,-0.007232666015625,0.004638671875,-0.004486083984375,0.0024185180664062,-0.0035629272460937,0.0011672973632812,-0.0010757446289062,0.0008010864257812,0.0002517700195312,-0.0001678466796875,-0.00091552734375
23.327932,-0.0007095336914062,0.001373291015625,-0.0019912719726562,0.0032806396484375,-0.0064239501953125,0.0131454467773437,-0.6176681518554688,-0.0057220458984375,0.0053863525390625,-0.0072097778320312,0.0047531127929687,-0.0044479370117187,0.0026702880859375,-0.0025482177734375,0.001617431640625,-0.00048828125,0.0008621215820312,-0.000213623046875,-0.0002899169921875,-0.0004501342773437
23.355249,-0.0005645751953125,0.0013809204101562,-0.0025863647460937,0.0028610229492187,-0.0062637329101562,0.0136947631835937,-0.61785888671875,-0.0064620971679687,0.0048446655273437,-0.00732421875,0.0047454833984375,-0.0044403076171875,0.0029296875,-0.0032958984375,0.0005035400390625,-0.0008087158203125,0.000152587890625,-0.0002822875976562,0.0004501342773437,-0.0008926391601562
23.388567,-0.00054931640625,0.0008163452148437,-0.0019989013671875,0.0030670166015625,-0.0058670043945312,0.0138626098632812,-0.6177825927734375,-0.0061798095703125,0.0043869018554687,-0.007171630859375,0.0048599243164062,-0.0036773681640625,0.0027389526367187,-0.0031814575195312,0.0011978149414062,-0.0010528564453125,0.0006103515625,-9.918212890625e-05,0.0002212524414062,-0.0013961791992187
23.416622,-0.000701904296875,0.00146484375,-0.00128173828125,0.0030593872070312,-0.0053939819335937,0.013885498046875,-0.6166610717773438,-0.006500244140625,0.004913330078125,-0.0064773559570312,0.0044174194335937,-0.003448486328125,0.0025177001953125,-0.003173828125,0.0009307861328125,-0.001495361328125,6.866455078125e-05,3.814697265625e-05,0.0003128051757812,-0.0009689331054687
23.443313,-0.0012435913085937,0.000244140625,-0.00152587890625,0.0036544799804687,-0.0055694580078125,0.0142364501953125,-0.617218017578125,-0.0062713623046875,0.0057373046875,-0.0062942504882812,0.0044021606445312,-0.0039749145507812,0.0030364990234375,-0.0032958984375,0.0005874633789062,-0.00103759765625,0.0006332397460937,-5.340576171875e-05,-0.0003280639648437,-0.0015487670898437
23.470461,-0.000762939453125,0.0014877319335937,-0.0027542114257812,0.0028915405273437,-0.0057220458984375,0.0139389038085937,-0.6162796020507812,-0.0068206787109375,0.0050201416015625,-0.0070266723632812,0.0037612915039062,-0.0040206909179687,0.0021514892578125,-0.003448486328125,0.0010299682617187,-0.0012130737304687,0.00030517578125,-0.000152587890625,0.0004501342773437,-0.0007781982421875
23.499101,-0.0004119873046875,0.0011444091796875,-0.0015792846679687,0.0033798217773437,-0.0058212280273437,0.0138473510742187,-0.6161270141601562,-0.0058059692382812,0.0053634643554687,-0.0070266723632812,0.0046157836914062,-0.0047531127929687,0.001617431640625,-0.0031356811523437,0.0010910034179687,-0.00091552734375,0.0006332397460937,-0.0002670288085937,-0.0001373291015625,-0.001068115234375
23.531689,-0.0006790161132812,0.00091552734375,-0.0020217895507812,0.0031356811523437,-0.0056228637695312,0.0137252807617187,-0.6164474487304688,-0.00689697265625,0.0055007934570312,-0.0072174072265625,0.00445556640625,-0.0033187866210937,0.0022048950195312,-0.00347900390625,0.0010452270507812,-0.0007705688476562,0.0002975463867187,-0.0002975463867187,9.1552734375e-05,-0.0003814697265625
23.561619,-0.00067138671875,0.0008468627929687,-0.0014266967773437,0.003204345703125,-0.0062179565429687,0.0136260986328125,-0.615814208984375,-0.0070877075195312,0.005706787109375,-0.0068893432617187,0.0039901733398437,-0.004302978515625,0.0022201538085937,-0.002532958984375,0.0011367797851562,-0.001312255859375,0.0004348754882812,-0.0006332397460937,3.0517578125e-05,-0.0009536743164062
23.589981,-0.0004730224609375,0.0009384155273437,-0.0020751953125,0.00341796875,-0.0059356689453125,0.0135269165039062,-0.6156005859375,-0.006744384765625,0.0055465698242187,-0.0067901611328125,0.004486083984375,-0.0046539306640625,0.0020294189453125,-0.0034713745117187,0.0009765625,-0.0013580322265625,0.0006484985351562,2.288818359375e-05,0.000152587890625,-0.0001678466796875
23.618352,-0.000213623046875,0.0009078979492187,-0.0021896362304687,0.0032196044921875,-0.0058212280273437,0.0127792358398437,-0.6150970458984375,-0.0063400268554687,0.004730224609375,-0.0073089599609375,0.0044021606445312,-0.0035018920898437,0.0025558471679687,-0.0034027099609375,0.0010910034179687,-0.0012435913085937,0.0007476806640625,0.0002517700195312,6.103515625e-05,-0.0009231567382812
23.650323,-0.000823974609375,0.0009841918945312,-0.0017776489257812,0.003082275390625,-0.0056381225585937,0.0132369995117187,-0.6146240234375,-0.0059890747070312,0.0052108764648437,-0.0063018798828125,0.004913330078125,-0.0045166015625,0.0024185180664062,-0.0029983520507812,0.0005874633789062,-0.0013427734375,0.0005035400390625,-0.000244140625,0.0002212524414062,-0.0009765625
23.681259,-0.000335693359375,0.000518798828125,-0.001617431640625,0.0032272338867187,-0.0060501098632812,0.0134048461914062,-0.6155776977539062,-0.0059967041015625,0.004364013671875,-0.006591796875,0.0043487548828125,-0.004608154296875,0.0026473999023437,-0.0036163330078125,0.0008621215820312,-0.001739501953125,0.0008773803710937,-0.0003890991210937,8.392333984375e-05,-0.0006942749023437
23.710812,-0.0009307861328125,0.0015869140625,-0.0016098022460937,0.00311279296875,-0.0062789916992187,0.0142059326171875,-0.6145172119140625,-0.0056076049804687,0.0046615600585937,-0.0068359375,0.0049285888671875,-0.0043411254882812,0.0027084350585937,-0.00341796875,0.0017318725585937,-0.001800537109375,-0.0002212524414062,0.000152587890625,6.103515625e-05,-0.0011520385742187
23.739198,-0.0003509521484375,0.0008087158203125,-0.0017547607421875,0.0036392211914062,-0.0063858032226562,0.0131912231445312,-0.6143798828125,-0.0045013427734375,0.0047454833984375,-0.0071563720703125,0.0043563842773437,-0.0040359497070312,0.0027313232421875,-0.0035018920898437,0.0013504028320312,-0.0013046264648437,0.0004959106445312,-0.000213623046875,0.00030517578125,-0.0011672973632812
23.767558,-0.0007247924804687,0.0010223388671875,-0.0020065307617187,0.0025711059570312,-0.0048675537109375,0.0136184692382812,-0.6146697998046875,-0.0045318603515625,0.004547119140625,-0.0070724487304687,0.0047454833984375,-0.00445556640625,0.0022811889648437,-0.0032424926757812,0.0006027221679687,-0.0014419555664062,9.1552734375e-05,-0.0001220703125,0.0004043579101562,-0.0012893676757812
23.795942,-0.0009918212890625,0.0004501342773437,-0.0015869140625,0.0030136108398437,-0.0053558349609375,0.0136260986328125,-0.6147842407226562,-0.0050582885742187,0.0043106079101562,-0.0073471069335937,0.0038375854492187,-0.0042800903320312,0.0026626586914062,-0.0032730102539062,0.0009231567382812,-0.0011367797851562,0.000885009765625,-0.0003433227539062,8.392333984375e-05,-0.0007858276367187
23.825749,-0.0003128051757812,0.0013580322265625,-0.0017166137695312,0.0037155151367187,-0.005615234375,0.014129638671875,-0.6144256591796875,-0.00537109375,0.004669189453125,-0.0074462890625,0.0049209594726562,-0.0043563842773437,0.0022048950195312,-0.003021240234375,0.0005569458007812,-0.001129150390625,6.866455078125e-05,-0.0006790161132812,0.0003814697265625,-0.0006561279296875
23.852467,-0.000640869140625,0.0010604858398437,-0.0020523071289062,0.003143310546875,-0.0056838989257812,0.01318359375,-0.61376953125,-0.0049209594726562,0.0044021606445312,-0.006591796875,0.0038604736328125,-0.0041427612304687,0.00274658203125,-0.0031356811523437,0.0012130737304687,-0.00103759765625,0.0005111694335937,-0.0003738403320312,-0.0005645751953125,-0.0016098022460937
23.882647,-0.000457763671875,0.0014190673828125,-0.0014419555664062,0.0033721923828125,-0.0059585571289062,0.0134353637695312,-0.6135177612304688,-0.0054244995117187,0.0045394897460937,-0.0062408447265625,0.0043563842773437,-0.0040283203125,0.002655029296875,-0.0027389526367187,0.0011825561523437,-0.0011367797851562,0.0003890991210937,-0.0002365112304687,0.0001296997070312,-0.000457763671875
23.911093,-0.0003204345703125,0.0007476806640625,-0.0024185180664062,0.0035400390625,-0.0058212280273437,0.0136566162109375,-0.612579345703125,-0.0054244995117187,0.0042343139648437,-0.0068435668945312,0.0041656494140625,-0.0041046142578125,0.002044677734375,-0.0028610229492187,0.0006942749023437,-0.0014114379882812,0.0002899169921875,-0.000244140625,0.0002899169921875,-0.0009613037109375
23.940122,-0.0010910034179687,0.0015487670898437,-0.0017166137695312,0.0030899047851562,-0.005615234375,0.013214111328125,-0.6117401123046875,-0.0050277709960937,0.0042037963867187,-0.006195068359375,0.00384521484375,-0.0049819946289062,0.0027618408203125,-0.0023193359375,0.000518798828125,-0.001007080078125,6.103515625e-05,-0.0006790161132812,0.0005264282226562,-0.0006332397460937
23.968994,-0.0010528564453125,0.0008163452148437,-0.0021133422851562,0.0029373168945312,-0.0052413940429687,0.0133132934570312,-0.6127548217773438,-0.0051116943359375,0.0041656494140625,-0.0067214965820312,0.0043869018554687,-0.00372314453125,0.002197265625,-0.003143310546875,0.0004959106445312,-0.001129150390625,0.0006027221679687,-0.0003509521484375,0.0002670288085937,-0.0008087158203125
23.999152,-0.0011444091796875,0.0012664794921875,-0.0018463134765625,0.00323486328125,-0.005706787109375,0.0128326416015625,-0.6114730834960938,-0.0056228637695312,0.0034027099609375,-0.00592041015625,0.0041427612304687,-0.0038909912109375,0.002899169921875,-0.0026473999023437,0.0015487670898437,-0.000457763671875,0.00030517578125,0.0,0.0003433227539062,-0.00079345703125
24.028162,-0.0009384155273437,0.0006942749023437,-0.00225830078125,0.0026321411132812,-0.0059661865234375,0.013214111328125,-0.6114120483398438,-0.0049667358398437,0.004119873046875,-0.0068130493164062,0.003753662109375,-0.0039215087890625,0.0025100708007812,-0.003021240234375,0.000518798828125,-0.0015182495117187,0.0004959106445312,3.0517578125e-05,0.0004959106445312,-0.0007247924804687
24.056067,-0.0007781982421875,0.0013351440429687,-0.00152587890625,0.0027694702148437,-0.0059127807617187,0.0135879516601562,-0.6109771728515625,-0.0058441162109375,0.0040359497070312,-0.0059890747070312,0.0038528442382812,-0.0047073364257812,0.0019760131835937,-0.0030364990234375,0.0009765625,-0.001251220703125,0.0005340576171875,3.0517578125e-05,0.0003433227539062,-0.000396728515625
24.084691,-0.0006179809570312,0.0010833740234375,-0.002349853515625,0.0027542114257812,-0.0061264038085937,0.0135650634765625,-0.6103134155273438,-0.0048446655273437,0.0051040649414062,-0.0066452026367187,0.0036392211914062,-0.0035858154296875,0.0020370483398437,-0.00323486328125,0.0012588500976562,-0.0013504028320312,0.0004730224609375,-0.000274658203125,0.000244140625,-0.0003814697265625
24.115704,-0.0004043579101562,0.0009765625,-0.002288818359375,0.0028305053710937,-0.0052108764648437,0.013031005859375,-0.60992431640625,-0.00482177734375,0.0046539306640625,-0.0063552856445312,0.0039138793945312,-0.0040740966796875,0.002044677734375,-0.0024948120117187,0.0007781982421875,-0.0009002685546875,0.0009231567382812,-0.0001296997070312,0.000640869140625,-0.000762939453125
24.143031,-0.0008621215820312,0.0010604858398437,-0.0019760131835937,0.0029449462890625,-0.0057220458984375,0.0134048461914062,-0.6100997924804688,-0.0049362182617187,0.0051116943359375,-0.006011962890625,0.0039749145507812,-0.0040740966796875,0.0018539428710937,-0.002838134765625,0.0013504028320312,-0.0012588500976562,0.0007476806640625,0.0001144409179687,6.866455078125e-05,-0.0009918212890625
24.170531,-0.0003662109375,0.001495361328125,-0.0016403198242187,0.0030670166015625,-0.00592041015625,0.0132675170898437,-0.6091690063476562,-0.0050430297851562,0.0050582885742187,-0.00616455078125,0.00299072265625,-0.004150390625,0.0025863647460937,-0.0028839111328125,0.0009078979492187,-0.001434326171875,0.0004959106445312,-0.0006332397460937,-0.0004119873046875,-0.0009689331054687
24.200349,-0.0002593994140625,0.001007080078125,-0.001617431640625,0.00335693359375,-0.0055313110351562,0.0131759643554687,-0.6089019775390625,-0.0047149658203125,0.0049972534179687,-0.0063934326171875,0.0042572021484375,-0.0042724609375,0.0023727416992187,-0.002838134765625,0.000885009765625,-0.0001296997070312,0.0006256103515625,0.0001220703125,0.0001449584960937,-0.0004806518554687
24.228871,-0.00091552734375,0.0009689331054687,-0.00103759765625,0.003265380859375,-0.0050125122070312,0.0137786865234375,-0.6086807250976562,-0.0047454833984375,0.0051193237304687,-0.0071029663085937,0.0038223266601562,-0.00372314453125,0.0017471313476562,-0.0030899047851562,0.000732421875,-0.0013885498046875,0.0003585815429687,-0.0003585815429687,-0.0001754760742187,-0.000640869140625
24.257173,-0.0008773803710937,0.0008544921875,-0.002288818359375,0.002593994140625,-0.005462646484375,0.013153076171875,-0.6078872680664062,-0.0037307739257812,0.0051040649414062,-0.0067520141601562,0.0043792724609375,-0.0040130615234375,0.001983642578125,-0.0031585693359375,0.00018310546875,-0.0010757446289062,0.000274658203125,-0.0002212524414062,6.866455078125e-05,-0.0008392333984375
24.287534,-0.0008316040039062,0.00079345703125,-0.00164794921875,0.0033493041992187,-0.0056610107421875,0.0128097534179687,-0.6075439453125,-0.0040969848632812,0.0043411254882812,-0.0068206787109375,0.0043182373046875,-0.0033493041992187,0.002838134765625,-0.00286865234375,0.0004653930664062,-0.0008621215820312,0.0002059936523437,-0.00018310546875,0.0006942749023437,-0.000457763671875
24.317646,0.0001296997070312,0.001068115234375,-0.0019073486328125,0.0035171508789062,-0.0058670043945312,0.0137557983398437,-0.6066665649414062,-0.003387451171875,0.0056915283203125,-0.0065231323242187,0.0040664672851562,-0.0038299560546875,0.001678466796875,-0.0032196044921875,0.0006790161132812,-0.0010986328125,0.0004348754882812,-0.0001144409179687,-0.0001449584960937,-0.0011749267578125
24.347388,-0.0003204345703125,0.00128173828125,-0.0017013549804687,0.0026626586914062,-0.0059967041015625,0.0127182006835937,-0.606231689453125,-0.0040512084960937,0.0042800903320312,-0.0066909790039062,0.0038604736328125,-0.0038528442382812,0.0022659301757812,-0.0023574829101562,0.0006637573242187,-0.0003128051757812,0.000518798828125,-0.0002822875976562,0.0003814697265625,-0.0006866455078125
24.375632,-0.0004043579101562,0.0005722045898437,-0.0018768310546875,0.0033340454101562,-0.006195068359375,0.0130233764648437,-0.6060409545898438,-0.0045700073242187,0.00506591796875,-0.0062103271484375,0.0038681030273437,-0.0033493041992187,0.0022811889648437,-0.002716064453125,0.0006637573242187,-0.0005569458007812,0.0005874633789062,-3.0517578125e-05,0.0009231567382812,-0.0006637573242187
24.404183,-0.00048828125,0.0014572143554687,-0.0019378662109375,0.0030746459960937,-0.0053558349609375,0.0134658813476562,-0.6052093505859375,-0.0039138793945312,0.0044403076171875,-0.0066909790039062,0.0043487548828125,-0.00335693359375,0.0013275146484375,-0.0031204223632812,0.0004196166992187,-0.0011062622070312,0.000701904296875,-0.0001220703125,5.340576171875e-05,-0.0008392333984375
24.432628,-0.0006942749023437,0.0014495849609375,-0.0020523071289062,0.0026016235351562,-0.0055923461914062,0.0130691528320312,-0.6053695678710938,-0.0051727294921875,0.0044479370117187,-0.0064468383789062,0.0031967163085937,-0.0036849975585937,0.0023117065429687,-0.0025787353515625,0.0003585815429687,-0.000823974609375,0.0005340576171875,-0.0002593994140625,9.1552734375e-05,-0.0012130737304687
24.46249,-0.0005340576171875,0.000762939453125,-0.0015792846679687,0.0032119750976562,-0.0059661865234375,0.0136260986328125,-0.6048049926757812,-0.0052566528320312,0.0044326782226562,-0.0066375732421875,0.003753662109375,-0.0032882690429687,0.0020980834960937,-0.00335693359375,0.0001754760742187,-0.0007781982421875,-0.000244140625,7.62939453125e-06,9.1552734375e-05,-0.00115966796875
24.490093,-0.0005035400390625,0.0013504028320312,-0.00238037109375,0.00323486328125,-0.0055007934570312,0.0133438110351562,-0.60504150390625,-0.005584716796875,0.0037002563476562,-0.006805419921875,0.0039520263671875,-0.0036849975585937,0.0022735595703125,-0.0025863647460937,0.0007247924804687,-0.0007400512695312,0.0007858276367187,0.0001068115234375,-0.0002593994140625,-0.0005569458007812
24.519998,-0.0001144409179687,0.001434326171875,-0.0018310546875,0.0031509399414062,-0.0059814453125,0.0127410888671875,-0.60430908203125,-0.004180908203125,0.0041275024414062,-0.0073089599609375,0.0036163330078125,-0.0040435791015625,0.0018310546875,-0.0023422241210937,0.0006637573242187,-0.0011444091796875,0.0003128051757812,0.0002822875976562,-0.0002822875976562,-4.57763671875e-05
24.5471,-0.0007247924804687,0.0008316040039062,-0.0017166137695312,0.0028305053710937,-0.00494384765625,0.0133514404296875,-0.6034393310546875,-0.0037155151367187,0.0040206909179687,-0.0068283081054687,0.0028305053710937,-0.0037155151367187,0.0023574829101562,-0.0019912719726562,0.0009231567382812,-0.0007171630859375,0.0008697509765625,-5.340576171875e-05,0.0002670288085937,-0.0006103515625
24.580627,-0.0003433227539062,0.0006256103515625,-0.0019149780273437,0.0030441284179687,-0.005645751953125,0.0131683349609375,-0.6036911010742188,-0.0037918090820312,0.0048980712890625,-0.0064163208007812,0.0038681030273437,-0.0034942626953125,0.00189208984375,-0.0031204223632812,0.0004119873046875,-0.0006866455078125,0.0002365112304687,-0.0002822875976562,-0.0003280639648437,-0.0009307861328125
24.607105,-0.0012054443359375,0.0010147094726562,-0.00225830078125,0.0031051635742187,-0.0054168701171875,0.01324462890625,-0.602294921875,-0.0027008056640625,0.00421142578125,-0.0069046020507812,0.003448486328125,-0.0036697387695312,0.002716064453125,-0.0031890869140625,0.0008697509765625,-0.0007858276367187,0.0002822875976562,0.0,7.62939453125e-05,-0.0008697509765625
24.633313,-0.000732421875,0.0013275146484375,-0.002532958984375,0.0031814575195312,-0.0054931640625,0.0131683349609375,-0.6030197143554688,-0.0029754638671875,0.005126953125,-0.0066604614257812,0.004241943359375,-0.0037994384765625,0.00164794921875,-0.002960205078125,0.0007858276367187,-0.001312255859375,0.0002822875976562,9.1552734375e-05,0.0001983642578125,-0.0009078979492187
24.661573,-0.0004196166992187,0.0005874633789062,-0.0018692016601562,0.003875732421875,-0.0064697265625,0.0127944946289062,-0.6016616821289062,-0.0023574829101562,0.0052490234375,-0.0062789916992187,0.0043182373046875,-0.0036849975585937,0.0020217895507812,-0.0028762817382812,0.00115966796875,-0.0009765625,0.0006332397460937,6.866455078125e-05,0.00042724609375,-0.0005416870117187
24.690581,-0.001190185546875,0.0008392333984375,-0.002166748046875,0.0041275024414062,-0.005767822265625,0.0126571655273437,-0.6002426147460938,-0.0021438598632812,0.004364013671875,-0.006500244140625,0.0045700073242187,-0.0037078857421875,0.0020217895507812,-0.0025787353515625,0.0003585815429687,-0.0011367797851562,0.0011062622070312,-0.0002822875976562,0.0004501342773437,-0.0002365112304687
24.717626,-0.0003280639648437,0.0012435913085937,-0.002655029296875,0.0030059814453125,-0.0055694580078125,0.013031005859375,-0.5993499755859375,-0.002349853515625,0.004974365234375,-0.0063095092773437,0.00341796875,-0.003662109375,0.0018844604492187,-0.0030441284179687,0.0001602172851562,-0.0010147094726562,0.0008163452148437,-0.0003280639648437,5.340576171875e-05,-0.000762939453125
24.746603,-0.0004501342773437,0.0010757446289062,-0.0024032592773437,0.0030517578125,-0.0053787231445312,0.0136871337890625,-0.599365234375,-0.0021209716796875,0.0053787231445312,-0.0062103271484375,0.0039901733398437,-0.0037994384765625,0.0026473999023437,-0.0030593872070312,0.0005416870117187,-0.00054931640625,0.000457763671875,0.0001907348632812,-0.0003204345703125,-0.0002365112304687
24.778831,-0.000640869140625,0.001068115234375,-0.0015106201171875,0.0031890869140625,-0.005584716796875,0.0121917724609375,-0.5978317260742188,-0.0012054443359375,0.004791259765625,-0.0060348510742187,0.0035476684570312,-0.0035247802734375,0.002532958984375,-0.00274658203125,0.000640869140625,-0.0009536743164062,0.0008316040039062,-7.62939453125e-05,-8.392333984375e-05,-0.0005340576171875
24.803943,-0.0002899169921875,0.0006103515625,-0.0020217895507812,0.0032577514648437,-0.0052490234375,0.0124435424804687,-0.5972747802734375,-0.0008316040039062,0.0042572021484375,-0.0066909790039062,0.003692626953125,-0.0037918090820312,0.002044677734375,-0.0027542114257812,0.0006256103515625,-0.0007476806640625,0.0009689331054687,-0.0001220703125,-0.0004425048828125,-0.000457763671875
24.835742,-0.000640869140625,0.0006027221679687,-0.0013580322265625,0.0025482177734375,-0.0049591064453125,0.0126800537109375,-0.5968551635742188,-0.0006942749023437,0.0044708251953125,-0.0067062377929687,0.0039749145507812,-0.003814697265625,0.0018768310546875,-0.0023422241210937,0.0005874633789062,-0.0004653930664062,0.0001602172851562,-9.1552734375e-05,0.0001678466796875,-0.0008392333984375
24.862369,-0.0006942749023437,0.0010910034179687,-0.001983642578125,0.0031356811523437,-0.0054779052734375,0.0128631591796875,-0.5957412719726562,-0.0005340576171875,0.0050125122070312,-0.0068588256835937,0.0035629272460937,-0.0033111572265625,0.0025177001953125,-0.0021896362304687,0.0005340576171875,-0.0004653930664062,0.0004653930664062,-4.57763671875e-05,0.00030517578125,-0.0008316040039062
24.889046,-0.0004653930664062,0.0013580322265625,-0.0012435913085937,0.0026779174804687,-0.0057449340820312,0.0126800537109375,-0.59649658203125,-0.0008087158203125,0.0048675537109375,-0.0064620971679687,0.00360107421875,-0.004119873046875,0.001708984375,-0.0024490356445312,0.001220703125,-0.000946044921875,0.0002288818359375,-0.0002212524414062,-0.0002593994140625,-0.0007705688476562
24.916022,-0.0007705688476562,0.0008621215820312,-0.0018081665039062,0.0035934448242187,-0.0056915283203125,0.0126190185546875,-0.5948028564453125,-0.0008010864257812,0.0043792724609375,-0.0066757202148437,0.0043411254882812,-0.0036163330078125,0.0019683837890625,-0.0022506713867187,0.0004653930664062,-0.0009765625,9.1552734375e-05,-0.0003890991210937,7.62939453125e-06,-0.0005035400390625
24.941999,-0.0010604858398437,0.0009765625,-0.002197265625,0.0037384033203125,-0.0058822631835937,0.0127182006835937,-0.5949478149414062,-6.103515625e-05,0.005615234375,-0.00677490234375,0.003570556640625,-0.0039825439453125,0.002197265625,-0.0029296875,0.00091552734375,-0.00091552734375,0.0003204345703125,4.57763671875e-05,-0.000152587890625,-0.0004348754882812
24.974133,-0.0008621215820312,0.0010528564453125,-0.0022125244140625,0.0034561157226562,-0.0053482055664062,0.01251220703125,-0.5936737060546875,0.0004653930664062,0.00506591796875,-0.0063095092773437,0.0038299560546875,-0.0042572021484375,0.0018539428710937,-0.0025558471679687,0.00042724609375,-0.001495361328125,0.00030517578125,-6.103515625e-05,-0.000335693359375,-0.0007476806640625
25.001684,-0.000335693359375,0.0009384155273437,-0.0021209716796875,0.0028533935546875,-0.0057220458984375,0.0128250122070312,-0.5934906005859375,0.00054931640625,0.0056076049804687,-0.0069503784179687,0.0038528442382812,-0.003265380859375,0.0021743774414062,-0.0023956298828125,0.0006866455078125,-0.0009841918945312,2.288818359375e-05,-0.0004730224609375,-0.000823974609375,-0.0011825561523437
25.02863,-0.0006256103515625,0.0009765625,-0.0013504028320312,0.002777099609375,-0.0052566528320312,0.0131759643554687,-0.5923538208007812,0.001190185546875,0.0048675537109375,-0.0060043334960937,0.0035171508789062,-0.00384521484375,0.002227783203125,-0.0030670166015625,0.0006332397460937,-0.0009613037109375,0.0003128051757812,-0.0006332397460937,6.103515625e-05,-0.0010452270507812
25.055144,-0.0009231567382812,0.00128173828125,-0.0017623901367187,0.0028610229492187,-0.00518798828125,0.0133819580078125,-0.591705322265625,0.0009613037109375,0.0059738159179687,-0.0070724487304687,0.0033721923828125,-0.003082275390625,0.0017318725585937,-0.0026931762695312,0.0002670288085937,-0.0012741088867187,-4.57763671875e-05,0.0003585815429687,-7.62939453125e-06,-0.000213623046875
25.081922,-0.0001602172851562,0.0002822875976562,-0.00244140625,0.0030670166015625,-0.0057144165039062,0.0121994018554687,-0.5913238525390625,0.0013656616210937,0.0055999755859375,-0.0061798095703125,0.0042037963867187,-0.0034942626953125,0.001861572265625,-0.0024871826171875,0.0004806518554687,-0.0010604858398437,4.57763671875e-05,0.0002975463867187,4.57763671875e-05,-0.0001983642578125
25.10811,-0.0007400512695312,0.0012130737304687,-0.0019149780273437,0.0027008056640625,-0.00555419921875,0.012542724609375,-0.59014892578125,0.000946044921875,0.0048751831054687,-0.0063323974609375,0.0033493041992187,-0.0038223266601562,0.0018768310546875,-0.0020904541015625,0.0005645751953125,-0.0013427734375,0.000213623046875,0.0003128051757812,-6.866455078125e-05,-0.0009002685546875
25.136624,-0.0001602172851562,0.0004501342773437,-0.0014114379882812,0.003753662109375,-0.0052871704101562,0.0122528076171875,-0.5906448364257812,0.0003814697265625,0.0045318603515625,-0.0072555541992187,0.0032958984375,-0.0034713745117187,0.001373291015625,-0.0022354125976562,0.0006561279296875,-0.0007400512695312,0.00030517578125,0.0003738403320312,0.0003585815429687,-0.000579833984375
25.168445,-0.0006332397460937,0.0006332397460937,-0.0016937255859375,0.0028762817382812,-0.0048446655273437,0.012451171875,-0.5896987915039062,0.0002593994140625,0.0041046142578125,-0.0064239501953125,0.0035858154296875,-0.0034637451171875,0.0014495849609375,-0.0026397705078125,0.0006179809570312,-0.0004653930664062,0.0005264282226562,3.0517578125e-05,-0.0005340576171875,-0.0005950927734375
25.194897,-0.0004119873046875,0.001190185546875,-0.0017166137695312,0.0032730102539062,-0.00555419921875,0.01263427734375,-0.58880615234375,-0.000762939453125,0.0046768188476562,-0.0060195922851562,0.0031585693359375,-0.003326416015625,0.0016555786132812,-0.0031967163085937,0.0004119873046875,-0.0003585815429687,-7.62939453125e-05,4.57763671875e-05,0.000335693359375,-0.0009765625
25.221838,-0.0004959106445312,0.0012664794921875,-0.0022125244140625,0.0025558471679687,-0.005523681640625,0.0121383666992187,-0.5877914428710938,-0.0003204345703125,0.0042648315429687,-0.0073165893554687,0.0032424926757812,-0.0027694702148437,0.001434326171875,-0.002349853515625,0.0005874633789062,-0.0005111694335937,0.0002212524414062,0.0005416870117187,-0.0003585815429687,-0.0007553100585937
25.248868,-0.0009994506835937,0.0006179809570312,-0.002105712890625,0.0028228759765625,-0.005706787109375,0.0121231079101562,-0.5878219604492188,-3.814697265625e-05,0.0045166015625,-0.00665283203125,0.00299072265625,-0.0035476684570312,0.0019302368164062,-0.00238037109375,0.00042724609375,-0.0006103515625,0.0003128051757812,4.57763671875e-05,-0.0001296997070312,-0.0009307861328125
25.274735,-0.0005950927734375,0.0005569458007812,-0.0017623901367187,0.003082275390625,-0.0057525634765625,0.0124435424804687,-0.5873489379882812,7.62939453125e-06,0.00482177734375,-0.0063323974609375,0.0031585693359375,-0.0037689208984375,0.0016555786132812,-0.0026016235351562,0.0006027221679687,7.62939453125e-05,0.0003509521484375,-0.0001983642578125,-3.0517578125e-05,-0.0009002685546875
25.306526,-0.0005645751953125,0.0010910034179687,-0.00164794921875,0.0029067993164062,-0.005645751953125,0.011383056640625,-0.5876998901367188,0.0006027221679687,0.0044708251953125,-0.0065536499023437,0.003082275390625,-0.004119873046875,0.001708984375,-0.0023117065429687,0.00054931640625,-0.0006103515625,0.0004959106445312,-0.0004653930664062,0.0002059936523437,-0.0005264282226562
25.332709,-0.0009689331054687,0.0012969970703125,-0.0015716552734375,0.0027999877929687,-0.00531005859375,0.0118484497070312,-0.5878448486328125,0.0006866455078125,0.0048065185546875,-0.0071640014648437,0.0033493041992187,-0.0038299560546875,0.0014572143554687,-0.002685546875,0.000518798828125,-0.0009765625,0.0002822875976562,-0.0001068115234375,-7.62939453125e-05,-0.0002593994140625
25.35957,-0.0012283325195312,0.0008163452148437,-0.0015106201171875,0.0026473999023437,-0.0051956176757812,0.0124130249023437,-0.5888442993164062,-0.0004806518554687,0.0040054321289062,-0.0063400268554687,0.0036849975585937,-0.0038986206054687,0.001953125,-0.0027694702148437,0.000701904296875,-0.0009689331054687,-0.0001754760742187,-0.0001449584960937,0.0004348754882812,-0.0008163452148437
25.386661,-0.0007400512695312,0.001312255859375,-0.0015640258789062,0.0031356811523437,-0.0049209594726562,0.0122909545898437,-0.5896072387695312,-0.0003738403320312,0.004730224609375,-0.0068435668945312,0.0031585693359375,-0.0033035278320312,0.0022506713867187,-0.0032424926757812,0.00067138671875,-0.00054931640625,0.0002212524414062,-0.0003280639648437,0.00067138671875,-0.0002212524414062
25.415337,-0.000457763671875,0.0008316040039062,-0.0015182495117187,0.0024185180664062,-0.0055313110351562,0.0124130249023437,-0.5906600952148438,-0.000732421875,0.0045700073242187,-0.006988525390625,0.0037918090820312,-0.0037078857421875,0.002166748046875,-0.002593994140625,0.0011062622070312,-0.0005340576171875,0.0002365112304687,-0.0006637573242187,0.0003509521484375,-0.0009536743164062
25.441337,-0.0001449584960937,0.0012130737304687,-0.001739501953125,0.0026779174804687,-0.005401611328125,0.0120010375976562,-0.5908889770507812,0.0003890991210937,0.0047531127929687,-0.00762939453125,0.0039825439453125,-0.0040283203125,0.0019454956054687,-0.0020904541015625,0.001129150390625,-0.0011520385742187,3.0517578125e-05,-0.001007080078125,9.1552734375e-05,-0.0007781982421875
25.467376,-0.000457763671875,0.000762939453125,-0.0016403198242187,0.0026779174804687,-0.0048370361328125,0.012115478515625,-0.5924224853515625,-0.000701904296875,0.0049514770507812,-0.0070724487304687,0.0038528442382812,-0.00408935546875,0.0024642944335937,-0.0027847290039062,0.0005416870117187,-0.0013809204101562,0.0006103515625,0.0001144409179687,0.000640869140625,-0.0002288818359375
25.496016,-0.0005569458007812,0.0006256103515625,-0.0015945434570312,0.0028076171875,-0.0050735473632812,0.0120620727539062,-0.5926513671875,-0.0007858276367187,0.0043792724609375,-0.00738525390625,0.0039138793945312,-0.0046310424804687,0.0021820068359375,-0.00323486328125,0.00042724609375,-0.0009384155273437,0.00048828125,-0.000396728515625,0.0002288818359375,-0.0006027221679687
25.52503,-0.0013275146484375,0.0006561279296875,-0.0013275146484375,0.0025711059570312,-0.0052337646484375,0.0120468139648437,-0.593414306640625,-0.0014114379882812,0.0049209594726562,-0.0077667236328125,0.0039749145507812,-0.0037612915039062,0.0028915405273437,-0.0026168823242187,0.0007781982421875,-0.0009307861328125,0.0006027221679687,0.0,0.0001296997070312,-0.0005950927734375
25.555563,-0.0001068115234375,0.001068115234375,-0.0013580322265625,0.0032958984375,-0.0051651000976562,0.0120849609375,-0.5933609008789062,-0.0022506713867187,0.0053176879882812,-0.0070953369140625,0.0037612915039062,-0.0038528442382812,0.0020980834960937,-0.0037002563476562,0.0009689331054687,-0.001190185546875,9.918212890625e-05,-0.0002670288085937,-0.0002059936523437,-0.0009994506835937
25.615032,-0.001068115234375,0.0009613037109375,-0.00103759765625,0.00274658203125,-0.0047149658203125,0.0118637084960937,-0.5947036743164062,-0.0018844604492187,0.0053634643554687,-0.0073394775390625,0.00384521484375,-0.0042572021484375,0.00213623046875,-0.003204345703125,0.0012893676757812,-0.001129150390625,0.00115966796875,-4.57763671875e-05,0.0002593994140625,-0.0009613037109375
25.651403,3.814697265625e-05,0.0008926391601562,-0.00164794921875,0.0026016235351562,-0.0049362182617187,0.0121994018554687,-0.5952911376953125,-0.002166748046875,0.006103515625,-0.0076065063476562,0.0046768188476562,-0.0039749145507812,0.0020523071289062,-0.0031585693359375,0.0007781982421875,-0.0010299682617187,0.0006484985351562,7.62939453125e-05,0.0002975463867187,-0.0008773803710937
25.69162,-0.0003585815429687,0.0008621215820312,-0.0018539428710937,0.002777099609375,-0.0055160522460937,0.0120849609375,-0.5954437255859375,-0.0022430419921875,0.00579833984375,-0.0077362060546875,0.004547119140625,-0.00439453125,0.002593994140625,-0.0033493041992187,0.0001983642578125,-0.001708984375,0.0004959106445312,-0.0001449584960937,0.000244140625,-0.0005569458007812
25.73913,-0.0002899169921875,0.000457763671875,-0.0018692016601562,0.002593994140625,-0.0048141479492187,0.0123138427734375,-0.5970840454101562,-0.0027847290039062,0.0062103271484375,-0.0076370239257812,0.0038375854492187,-0.0044021606445312,0.00274658203125,-0.0031585693359375,0.001953125,-0.0015182495117187,0.0006256103515625,-0.0005416870117187,-0.0002059936523437,-0.0006942749023437
25.766704,-0.000732421875,0.0010147094726562,-0.0016555786132812,0.0024032592773437,-0.004669189453125,0.0121688842773437,-0.59796142578125,-0.0025482177734375,0.0065841674804687,-0.0078048706054687,0.0040283203125,-0.0043182373046875,0.0023040771484375,-0.004058837890625,0.0009918212890625,-0.0013198852539062,0.0005035400390625,-0.0006866455078125,-5.340576171875e-05,-0.000885009765625
25.800964,-0.0009536743164062,0.0004119873046875,-0.0014495849609375,0.0024490356445312,-0.0048599243164062,0.0121231079101562,-0.597900390625,-0.0021591186523437,0.006256103515625,-0.0073394775390625,0.0043411254882812,-0.0035018920898437,0.0032501220703125,-0.0034408569335937,0.0014724731445312,-0.0017852783203125,0.00042724609375,-0.0007476806640625,0.0002670288085937,-0.000946044921875
25.827624,-0.0001983642578125,0.0001754760742187,-0.0016937255859375,0.0024948120117187,-0.0054550170898437,0.0129241943359375,-0.598175048828125,-0.0027389526367187,0.0059661865234375,-0.0084152221679687,0.0042724609375,-0.0045700073242187,0.0028228759765625,-0.003204345703125,0.001190185546875,-0.0013961791992187,0.0004959106445312,-1.52587890625e-05,0.00042724609375,-0.0004348754882812
25.853753,-0.0002593994140625,0.0010528564453125,-0.00164794921875,0.0026016235351562,-0.005706787109375,0.012451171875,-0.5986251831054688,-0.002471923828125,0.005889892578125,-0.0078201293945312,0.0051651000976562,-0.0044784545898437,0.0027008056640625,-0.0032501220703125,0.0013198852539062,-0.0017013549804687,0.00067138671875,-0.0003509521484375,-3.0517578125e-05,-0.000946044921875
25.88021,-0.0003585815429687,0.0003890991210937,-0.0010757446289062,0.0022735595703125,-0.0053329467773437,0.0127182006835937,-0.5998458862304688,-0.0025711059570312,0.006500244140625,-0.007476806640625,0.0044631958007812,-0.0049057006835937,0.0023422241210937,-0.0032272338867187,0.0011825561523437,-0.0017623901367187,0.0009613037109375,-0.0004959106445312,0.0001068115234375,-0.0008010864257812
25.909501,-0.000396728515625,0.00042724609375,-0.001495361328125,0.0023345947265625,-0.0053634643554687,0.0125274658203125,-0.6008682250976562,-0.0024795532226562,0.0062103271484375,-0.0079116821289062,0.0042800903320312,-0.0051345825195312,0.0032272338867187,-0.00341796875,0.0009002685546875,-0.0018539428710937,0.0003890991210937,-0.0001983642578125,0.0004959106445312,-0.0009689331054687
25.936525,-0.000701904296875,0.0007781982421875,-0.0019149780273437,0.0022048950195312,-0.005706787109375,0.0121536254882812,-0.6012954711914062,-0.0027923583984375,0.0072021484375,-0.0075759887695312,0.0037384033203125,-0.0049591064453125,0.0024337768554687,-0.0035018920898437,0.0013046264648437,-0.00140380859375,0.0012435913085937,-0.0010299682617187,0.0007095336914062,-0.0010833740234375
25.963312,-0.0010528564453125,0.0005950927734375,-0.0009078979492187,0.0024871826171875,-0.005401611328125,0.0129318237304687,-0.601806640625,-0.0032730102539062,0.00616455078125,-0.0082244873046875,0.004791259765625,-0.004547119140625,0.00262451171875,-0.0035324096679687,0.0013427734375,-0.0009307861328125,0.0007171630859375,-0.000152587890625,0.000823974609375,-0.001129150390625
25.992074,-0.0002593994140625,0.00030517578125,-0.001678466796875,0.0026092529296875,-0.0053787231445312,0.0129013061523437,-0.6028289794921875,-0.002349853515625,0.0063858032226562,-0.00872802734375,0.0044403076171875,-0.0045318603515625,0.0031204223632812,-0.0034637451171875,0.0010986328125,-0.0018539428710937,0.00091552734375,-0.000274658203125,-0.0001678466796875,-0.001220703125
26.018109,-1.52587890625e-05,-0.0002059936523437,-0.0017166137695312,0.0029678344726562,-0.0053558349609375,0.0125656127929687,-0.6036834716796875,-0.0029449462890625,0.0071029663085937,-0.0079345703125,0.00445556640625,-0.0040435791015625,0.0028915405273437,-0.0038299560546875,0.0012969970703125,-0.0016098022460937,0.0011367797851562,-0.0004425048828125,-0.0001449584960937,-0.0006866455078125
26.046988,-0.0006790161132812,0.00128173828125,-0.0015716552734375,0.0027694702148437,-0.0056228637695312,0.0127639770507812,-0.603271484375,-0.0028533935546875,0.0065460205078125,-0.0076828002929687,0.0051956176757812,-0.0042266845703125,0.0025863647460937,-0.0040206909179687,0.0012359619140625,-0.0015411376953125,0.0009613037109375,-2.288818359375e-05,0.000335693359375,-0.0009078979492187
26.075669,3.0517578125e-05,0.0005645751953125,-0.001312255859375,0.0035858154296875,-0.0049972534179687,0.0125503540039062,-0.6039657592773438,-0.0026473999023437,0.0067825317382812,-0.00775146484375,0.0046310424804687,-0.0045089721679687,0.002777099609375,-0.003875732421875,0.0016860961914062,-0.001922607421875,0.0007095336914062,-9.918212890625e-05,-0.000274658203125,-0.0007705688476562
26.102437,-0.0002899169921875,0.0009536743164062,-0.0016555786132812,0.0023880004882812,-0.0054473876953125,0.0127639770507812,-0.6039276123046875,-0.00238037109375,0.0065994262695312,-0.0081329345703125,0.0050735473632812,-0.0047378540039062,0.0028152465820312,-0.0031661987304687,0.0010910034179687,-0.0016632080078125,0.000885009765625,-0.0009078979492187,0.0001983642578125,-0.0005874633789062
26.129167,-0.000823974609375,0.0012741088867187,-0.0011062622070312,0.0026321411132812,-0.0046844482421875,0.0134124755859375,-0.6049652099609375,-0.0026168823242187,0.006072998046875,-0.0082168579101562,0.004730224609375,-0.0050506591796875,0.0028610229492187,-0.0041351318359375,0.0010299682617187,-0.0017776489257812,0.0008316040039062,-9.918212890625e-05,0.0002975463867187,-0.0005264282226562
26.158826,-0.0004730224609375,0.0003662109375,-0.0015182495117187,0.0026092529296875,-0.00482177734375,0.0127639770507812,-0.6056671142578125,-0.0019607543945312,0.0064544677734375,-0.0084609985351562,0.0050277709960937,-0.0045166015625,0.0027236938476562,-0.003662109375,0.001556396484375,-0.0009384155273437,0.0011138916015625,-0.0001907348632812,0.0002212524414062,-0.0010299682617187
26.184308,-0.00030517578125,0.0009841918945312,-0.0016708374023437,0.0026397705078125,-0.0053558349609375,0.0125808715820312,-0.60614013671875,-0.0031356811523437,0.0062332153320312,-0.008331298828125,0.0048141479492187,-0.004364013671875,0.002685546875,-0.0033035278320312,0.0012435913085937,-0.001190185546875,0.0009841918945312,-0.0007705688476562,-0.0002365112304687,-0.0018768310546875
26.212869,6.866455078125e-05,0.0005111694335937,-0.0015182495117187,0.0027084350585937,-0.0050582885742187,0.0136032104492187,-0.6061935424804688,-0.0024032592773437,0.0058135986328125,-0.0081558227539062,0.0053558349609375,-0.0046463012695312,0.0027389526367187,-0.003387451171875,0.0006256103515625,-0.0021286010742187,0.0011367797851562,-0.0009689331054687,0.00054931640625,-0.0011138916015625
26.242401,-0.0010223388671875,0.0006179809570312,-0.0014419555664062,0.0024261474609375,-0.0049057006835937,0.0135421752929687,-0.6067428588867188,-0.0022125244140625,0.006103515625,-0.0092391967773437,0.0048904418945312,-0.0042877197265625,0.0033187866210937,-0.0029373168945312,0.0013351440429687,-0.0017776489257812,0.000579833984375,-0.0009078979492187,0.0006256103515625,-0.0004653930664062
26.269657,-0.0002593994140625,0.0006484985351562,-0.0015945434570312,0.0029449462890625,-0.0049667358398437,0.0131759643554687,-0.6072616577148438,-0.0024185180664062,0.0061111450195312,-0.0084381103515625,0.0045242309570312,-0.0046615600585937,0.003204345703125,-0.00372314453125,0.00164794921875,-0.001434326171875,0.0003509521484375,-0.0012893676757812,-0.0003433227539062,-0.0012130737304687
26.296712,-0.0004196166992187,0.0005264282226562,-0.0012893676757812,0.00238037109375,-0.0047531127929687,0.01336669921875,-0.6075592041015625,-0.0026321411132812,0.0059661865234375,-0.0082473754882812,0.004974365234375,-0.0044097900390625,0.002777099609375,-0.003204345703125,0.001739501953125,-0.0018386840820312,0.0001144409179687,-0.0004653930664062,-0.0002517700195312,-0.0005950927734375
26.327763,-0.0004348754882812,0.000701904296875,-0.0018539428710937,0.0022125244140625,-0.0052871704101562,0.0133743286132812,-0.6082077026367188,-0.0030899047851562,0.0065231323242187,-0.0085525512695312,0.0044403076171875,-0.0044021606445312,0.0027236938476562,-0.004364013671875,0.0010757446289062,-0.0015716552734375,0.0003509521484375,0.0001144409179687,0.0001678466796875,-0.0007553100585937
26.353904,-8.392333984375e-05,0.0005722045898437,-0.0013885498046875,0.003326416015625,-0.0055313110351562,0.0129470825195312,-0.6087570190429688,-0.0033798217773437,0.0059051513671875,-0.0081939697265625,0.005157470703125,-0.0050430297851562,0.0031356811523437,-0.0034332275390625,0.0017776489257812,-0.0014419555664062,0.0004959106445312,-0.000518798828125,0.0003890991210937,-0.0015640258789062
26.38196,-0.0006942749023437,0.0008697509765625,-0.0016098022460937,0.0028915405273437,-0.005462646484375,0.013336181640625,-0.6092681884765625,-0.0030670166015625,0.0061187744140625,-0.008453369140625,0.0049819946289062,-0.0047607421875,0.00341796875,-0.0035858154296875,0.0014724731445312,-0.0018692016601562,0.0011749267578125,-0.0006179809570312,0.0002059936523437,-0.0006484985351562
26.41159,-0.00048828125,0.0008468627929687,-0.0013580322265625,0.0029373168945312,-0.005340576171875,0.0134658813476562,-0.6099090576171875,-0.003021240234375,0.0060958862304687,-0.0081253051757812,0.0050888061523437,-0.0050125122070312,0.0031509399414062,-0.0039901733398437,0.0014801025390625,-0.0012283325195312,0.000732421875,-0.0003128051757812,0.0006561279296875,-0.0008697509765625
26.4404,-0.0006179809570312,0.0010910034179687,-0.0017471313476562,0.0027008056640625,-0.0054931640625,0.013092041015625,-0.6101837158203125,-0.00390625,0.006195068359375,-0.0084915161132812,0.005157470703125,-0.0047073364257812,0.0030364990234375,-0.003387451171875,0.0009078979492187,-0.00152587890625,0.000396728515625,-0.0003738403320312,0.00054931640625,-0.0016326904296875
26.470152,-5.340576171875e-05,0.00091552734375,-0.00152587890625,0.003173828125,-0.0049972534179687,0.013824462890625,-0.6105422973632812,-0.0037002563476562,0.00604248046875,-0.0086517333984375,0.0045547485351562,-0.0050506591796875,0.0032577514648437,-0.0034866333007812,0.0014801025390625,-0.0011444091796875,0.00091552734375,-0.0003662109375,-7.62939453125e-06,-0.0008697509765625
26.499035,-0.000152587890625,0.0014114379882812,-0.0015945434570312,0.00360107421875,-0.0051803588867187,0.0127029418945312,-0.6111526489257812,-0.0030364990234375,0.0064697265625,-0.0085678100585937,0.0049362182617187,-0.0042648315429687,0.0026321411132812,-0.0035781860351562,0.0009918212890625,-0.00152587890625,0.00091552734375,-0.0009994506835937,0.0007858276367187,-0.0009689331054687
26.527837,-0.001068115234375,0.0008087158203125,-0.0016860961914062,0.0027618408203125,-0.0054244995117187,0.0130386352539062,-0.6115493774414062,-0.0030670166015625,0.0056304931640625,-0.00830078125,0.0047607421875,-0.0046844482421875,0.0030517578125,-0.0037918090820312,0.0018692016601562,-0.0021438598632812,0.0007400512695312,-2.288818359375e-05,4.57763671875e-05,-0.0007247924804687
26.557034,-0.00079345703125,0.0007095336914062,-0.0015487670898437,0.0031509399414062,-0.005218505859375,0.0129776000976562,-0.6114120483398438,-0.0036239624023437,0.0060272216796875,-0.007476806640625,0.0045547485351562,-0.0042190551757812,0.0032196044921875,-0.0034866333007812,0.001556396484375,-0.001129150390625,0.0010757446289062,-0.0004730224609375,0.0006332397460937,-0.0010986328125
26.585477,-0.0009841918945312,0.0013656616210937,-0.0021209716796875,0.0026702880859375,-0.0056686401367187,0.0134506225585937,-0.6120986938476562,-0.003753662109375,0.0059738159179687,-0.0081634521484375,0.0049819946289062,-0.0044097900390625,0.0026931762695312,-0.0035858154296875,0.0018539428710937,-0.0013198852539062,0.0004196166992187,-0.0002899169921875,0.0006484985351562,-0.0005645751953125
26.613892,-0.0009536743164062,0.0014495849609375,-0.0013885498046875,0.0032119750976562,-0.0058822631835937,0.012725830078125,-0.6126937866210938,-0.0035171508789062,0.0057220458984375,-0.0084991455078125,0.004730224609375,-0.0042724609375,0.0029220581054687,-0.0036087036132812,0.0008163452148437,-0.0011672973632812,0.0011825561523437,-0.0001907348632812,0.0003280639648437,-0.0006561279296875
26.641562,-0.00030517578125,0.000274658203125,-0.0018157958984375,0.0030059814453125,-0.0056381225585937,0.013031005859375,-0.6129913330078125,-0.0036468505859375,0.006256103515625,-0.0079803466796875,0.0048599243164062,-0.0042877197265625,0.0023117065429687,-0.0032958984375,0.0014877319335937,-0.0017929077148437,0.0004959106445312,-9.918212890625e-05,0.0004653930664062,-0.0006103515625
26.671475,-0.0003509521484375,0.0008087158203125,-0.0014801025390625,0.0027313232421875,-0.0057601928710937,0.0139312744140625,-0.6125717163085938,-0.00384521484375,0.0059432983398437,-0.0084686279296875,0.0041656494140625,-0.0044174194335937,0.0025711059570312,-0.0034637451171875,0.00177001953125,-0.00128173828125,0.0005874633789062,-0.0004043579101562,0.0006179809570312,-0.0002365112304687
26.710566,-0.0004501342773437,0.0009536743164062,-0.0019073486328125,0.0030059814453125,-0.006011962890625,0.0134429931640625,-0.6125869750976562,-0.0029067993164062,0.0057525634765625,-0.00799560546875,0.0050735473632812,-0.0045394897460937,0.002838134765625,-0.0036392211914062,0.0010528564453125,-0.0016632080078125,0.0010757446289062,-0.000396728515625,0.0004043579101562,-0.0004501342773437
26.738937,-0.0012664794921875,0.0006866455078125,-0.0021514892578125,0.0033950805664062,-0.00579833984375,0.0131301879882812,-0.6135101318359375,-0.0033798217773437,0.0057449340820312,-0.00823974609375,0.0044937133789062,-0.0045852661132812,0.00323486328125,-0.0034866333007812,0.0012283325195312,-0.0017776489257812,0.00042724609375,-0.0011367797851562,0.0003509521484375,-5.340576171875e-05
26.767238,-9.1552734375e-05,0.0012741088867187,-0.001708984375,0.00311279296875,-0.0057220458984375,0.0136947631835937,-0.6148605346679688,-0.0033187866210937,0.006561279296875,-0.00799560546875,0.0049667358398437,-0.0051345825195312,0.0031585693359375,-0.0033645629882812,0.0015716552734375,-0.0012283325195312,0.00030517578125,-0.0007247924804687,-0.0001220703125,-0.0004501342773437
26.795709,6.103515625e-05,0.0006256103515625,-0.0017929077148437,0.0033645629882812,-0.0057830810546875,0.0135116577148437,-0.6146316528320312,-0.0043106079101562,0.0059661865234375,-0.0080184936523437,0.0042953491210937,-0.0042953491210937,0.0026092529296875,-0.0035247802734375,0.001251220703125,-0.0015640258789062,0.0012283325195312,-0.0002517700195312,0.0001754760742187,-0.0015182495117187
26.826049,-0.0008926391601562,0.0009841918945312,-0.00152587890625,0.0034561157226562,-0.0058212280273437,0.0137710571289062,-0.6144561767578125,-0.0032730102539062,0.00640869140625,-0.008148193359375,0.00445556640625,-0.0045547485351562,0.0027542114257812,-0.00390625,0.0015106201171875,-0.0009841918945312,0.0004196166992187,-0.0008621215820312,-0.0001907348632812,-0.001007080078125
26.865931,-0.000732421875,0.001068115234375,-0.0020904541015625,0.0028305053710937,-0.0052871704101562,0.01385498046875,-0.6154632568359375,-0.0037612915039062,0.0059356689453125,-0.0081939697265625,0.0051193237304687,-0.0043716430664062,0.002777099609375,-0.003509521484375,0.0016937255859375,-0.0017013549804687,0.0004806518554687,-0.0001678466796875,0.0004425048828125,-0.0009918212890625
26.894043,-0.000579833984375,0.00140380859375,-0.0016403198242187,0.0028228759765625,-0.0059127807617187,0.0131912231445312,-0.6145782470703125,-0.0035629272460937,0.0056381225585937,-0.008056640625,0.0046768188476562,-0.0044326782226562,0.0026702880859375,-0.0034103393554687,0.0011062622070312,-0.0016021728515625,0.00091552734375,-0.000244140625,3.814697265625e-05,-0.0009765625
26.920703,-0.0005264282226562,0.001007080078125,-0.0025558471679687,0.002685546875,-0.005340576171875,0.0132369995117187,-0.6151580810546875,-0.0037765502929687,0.0063400268554687,-0.0081710815429687,0.0041656494140625,-0.00439453125,0.0024032592773437,-0.0035476684570312,0.000762939453125,-0.0014114379882812,0.0009307861328125,-0.000640869140625,0.000457763671875,-0.0009765625
26.954446,-0.000274658203125,0.0009002685546875,-0.00213623046875,0.0032730102539062,-0.0057907104492187,0.0135116577148437,-0.6159286499023438,-0.0049591064453125,0.0064163208007812,-0.0077133178710937,0.0041656494140625,-0.0043106079101562,0.0029373168945312,-0.0029678344726562,0.001190185546875,-0.0017318725585937,0.00067138671875,-0.0004119873046875,0.0003128051757812,-0.0007171630859375
26.980281,-0.0005645751953125,0.000823974609375,-0.0015640258789062,0.0030746459960937,-0.00604248046875,0.0140380859375,-0.6154861450195312,-0.0040054321289062,0.0062332153320312,-0.0078353881835937,0.0042877197265625,-0.0046310424804687,0.0029449462890625,-0.0033416748046875,0.0015487670898437,-0.0012435913085937,0.0009918212890625,-0.000152587890625,7.62939453125e-06,-0.0006484985351562
27.006743,-0.0004043579101562,0.0012054443359375,-0.0022430419921875,0.003387451171875,-0.005645751953125,0.0133438110351562,-0.6160964965820312,-0.0037612915039062,0.005950927734375,-0.0078887939453125,0.0051345825195312,-0.0044708251953125,0.0029067993164062,-0.003509521484375,0.001312255859375,-0.0012588500976562,0.000732421875,0.0002899169921875,0.00030517578125,-0.0015106201171875
27.035018,-0.00048828125,0.001708984375,-0.0021133422851562,0.0026702880859375,-0.00567626953125,0.0133438110351562,-0.616180419921875,-0.0042266845703125,0.0064163208007812,-0.0074691772460937,0.0042037963867187,-0.0045852661132812,0.0031280517578125,-0.0032577514648437,0.0008697509765625,-0.0012283325195312,0.0002899169921875,-0.0005264282226562,-0.0003585815429687,-0.0008087158203125
27.061624,-0.0003204345703125,0.0006790161132812,-0.0021438598632812,0.00311279296875,-0.0061111450195312,0.0138778686523437,-0.6173095703125,-0.004669189453125,0.0064239501953125,-0.0078811645507812,0.0045394897460937,-0.0044403076171875,0.0024490356445312,-0.0034332275390625,0.0015182495117187,-0.00164794921875,0.0003890991210937,-0.0006484985351562,-0.0001678466796875,-0.000885009765625
27.089979,-0.0008392333984375,0.0012283325195312,-0.0016250610351562,0.0035552978515625,-0.0057220458984375,0.01373291015625,-0.6163406372070312,-0.004486083984375,0.00616455078125,-0.0074539184570312,0.0044174194335937,-0.0047607421875,0.0026473999023437,-0.0027847290039062,0.0010223388671875,-0.0022430419921875,0.0008697509765625,-0.00018310546875,0.0002822875976562,-0.0009002685546875
27.124587,-0.0003814697265625,0.0007095336914062,-0.0023345947265625,0.0031661987304687,-0.0065155029296875,0.0134735107421875,-0.616485595703125,-0.0045928955078125,0.0061569213867187,-0.0077133178710937,0.0048446655273437,-0.0047149658203125,0.0026016235351562,-0.00323486328125,0.0002288818359375,-0.0017471313476562,0.0006484985351562,-0.00054931640625,0.000213623046875,-0.0011062622070312
27.151868,9.1552734375e-05,0.0016632080078125,-0.0014801025390625,0.0033493041992187,-0.0062179565429687,0.013763427734375,-0.6169509887695312,-0.0049285888671875,0.0057525634765625,-0.008209228515625,0.0045166015625,-0.0046463012695312,0.0021896362304687,-0.0033187866210937,0.001251220703125,-0.0013580322265625,0.0010452270507812,-0.0001602172851562,0.00030517578125,-0.0004348754882812
27.181614,-0.0006942749023437,0.0001296997070312,-0.0022735595703125,0.003509521484375,-0.0060272216796875,0.0131759643554687,-0.6168060302734375,-0.0053253173828125,0.005950927734375,-0.0072021484375,0.0043716430664062,-0.0046005249023437,0.0026779174804687,-0.0034103393554687,0.0016403198242187,-0.0012893676757812,0.0004425048828125,-0.000213623046875,0.0001373291015625,-0.0007781982421875
27.211946,-6.103515625e-05,0.0012664794921875,-0.0021133422851562,0.0033493041992187,-0.0056533813476562,0.0130538940429687,-0.6176300048828125,-0.005645751953125,0.0054779052734375,-0.00750732421875,0.0041961669921875,-0.0045547485351562,0.0030746459960937,-0.0030136108398437,0.001190185546875,-0.0015411376953125,0.0007171630859375,-0.0006637573242187,0.0010833740234375,-0.0008621215820312
27.240525,-0.0009765625,0.0008773803710937,-0.0019683837890625,0.0033340454101562,-0.005828857421875,0.0141220092773437,-0.6175384521484375,-0.004638671875,0.0065994262695312,-0.0082855224609375,0.0046615600585937,-0.0042037963867187,0.002899169921875,-0.0032958984375,0.001190185546875,-0.0012969970703125,0.0010528564453125,-0.0004425048828125,3.0517578125e-05,-0.0006332397460937
27.27173,-0.0004501342773437,0.00067138671875,-0.0016098022460937,0.0033111572265625,-0.0051498413085937,0.0134353637695312,-0.6180038452148438,-0.0049896240234375,0.0060653686523437,-0.0079193115234375,0.0046310424804687,-0.0041427612304687,0.0029830932617187,-0.0031890869140625,0.0008392333984375,-0.001434326171875,0.0004425048828125,-0.0005111694335937,-1.52587890625e-05,-0.0006027221679687
27.299176,-0.000946044921875,0.0010910034179687,-0.0019454956054687,0.0033187866210937,-0.0056686401367187,0.01434326171875,-0.6173019409179688,-0.004241943359375,0.0065994262695312,-0.00799560546875,0.0044937133789062,-0.0052261352539062,0.002532958984375,-0.0031967163085937,0.001007080078125,-0.0015182495117187,0.0001754760742187,-0.0002059936523437,0.0010299682617187,-0.0011749267578125
27.329161,-0.0005950927734375,0.0010147094726562,-0.0020675659179687,0.0030899047851562,-0.0058975219726562,0.013824462890625,-0.6178741455078125,-0.0053176879882812,0.0060653686523437,-0.008209228515625,0.004638671875,-0.0047225952148437,0.0020828247070312,-0.0027847290039062,0.0017013549804687,-0.0015945434570312,-6.866455078125e-05,-0.0011672973632812,9.1552734375e-05,-0.001068115234375
27.358956,-0.0011215209960937,0.00128173828125,-0.0017929077148437,0.0027084350585937,-0.0060195922851562,0.013275146484375,-0.6180648803710938,-0.0043792724609375,0.0064468383789062,-0.00836181640625,0.0045928955078125,-0.0047073364257812,0.00250244140625,-0.0034637451171875,0.0012588500976562,-0.001068115234375,0.0008392333984375,-0.0007781982421875,-6.866455078125e-05,-0.0015487670898437
27.387456,-0.000579833984375,0.000732421875,-0.0020065307617187,0.0027084350585937,-0.0056076049804687,0.0134353637695312,-0.6175003051757812,-0.0043411254882812,0.0053024291992187,-0.008026123046875,0.0042190551757812,-0.0052719116210937,0.0031661987304687,-0.003143310546875,0.0007095336914062,-0.0015945434570312,0.0009307861328125,-0.00079345703125,0.000244140625,-0.0008697509765625
27.415972,-0.0001068115234375,0.0010604858398437,-0.0018234252929687,0.0030975341796875,-0.0049972534179687,0.01373291015625,-0.6183700561523438,-0.004608154296875,0.0062484741210937,-0.0078887939453125,0.0043792724609375,-0.0046310424804687,0.0026931762695312,-0.003326416015625,0.0016937255859375,-0.0015487670898437,0.00079345703125,-0.0008087158203125,0.00018310546875,-0.0013961791992187
27.44594,-0.0006942749023437,0.0008621215820312,-0.0018081665039062,0.002960205078125,-0.00555419921875,0.0136947631835937,-0.6181716918945312,-0.0043258666992187,0.0056610107421875,-0.007781982421875,0.0051345825195312,-0.00439453125,0.003021240234375,-0.0037765502929687,0.0013351440429687,-0.0015106201171875,0.0017318725585937,-0.0009002685546875,0.0002822875976562,-0.00103759765625
27.472915,-0.0003585815429687,0.000885009765625,-0.00115966796875,0.0021820068359375,-0.0054473876953125,0.0138397216796875,-0.6179962158203125,-0.0044708251953125,0.006103515625,-0.0066452026367187,0.0046920776367187,-0.00482177734375,0.0023345947265625,-0.0040512084960937,0.0012054443359375,-0.0016860961914062,0.0003585815429687,-0.0006179809570312,0.0008697509765625,-0.000946044921875
27.505763,-0.0003509521484375,0.001495361328125,-0.0019607543945312,0.00238037109375,-0.0052337646484375,0.013458251953125,-0.6182327270507812,-0.0041961669921875,0.0056610107421875,-0.007781982421875,0.0043106079101562,-0.0051345825195312,0.0023727416992187,-0.0040054321289062,0.0013046264648437,-0.0012588500976562,0.0009307861328125,-0.0006332397460937,0.0003128051757812,-0.0008468627929687
27.534019,-0.0007476806640625,0.0007858276367187,-0.0016708374023437,0.0029296875,-0.0054931640625,0.0134735107421875,-0.6171112060546875,-0.0035858154296875,0.00567626953125,-0.007781982421875,0.00421142578125,-0.0047531127929687,0.0030670166015625,-0.0035171508789062,0.0010223388671875,-0.0014572143554687,0.0009918212890625,-0.0006942749023437,0.0005569458007812,-0.0008163452148437
27.562036,-0.000152587890625,0.0007400512695312,-0.0016403198242187,0.0029678344726562,-0.0056610107421875,0.0130157470703125,-0.6183700561523438,-0.00433349609375,0.0051803588867187,-0.0071640014648437,0.004913330078125,-0.0049362182617187,0.0028533935546875,-0.004241943359375,0.00042724609375,-0.0015869140625,0.0006866455078125,-0.0008163452148437,0.00079345703125,-0.000946044921875
27.593268,-0.0003738403320312,0.0008468627929687,-0.0012283325195312,0.0033798217773437,-0.005157470703125,0.0134048461914062,-0.618316650390625,-0.00469970703125,0.00555419921875,-0.0078277587890625,0.0046920776367187,-0.0039825439453125,0.0025177001953125,-0.0037765502929687,0.0016632080078125,-0.00079345703125,0.0001754760742187,-0.0009994506835937,0.0004959106445312,-0.0013275146484375
27.620424,-0.00048828125,0.001068115234375,-0.001739501953125,0.0017547607421875,-0.0052413940429687,0.0137176513671875,-0.6185073852539062,-0.0044937133789062,0.00543212890625,-0.0078887939453125,0.0038909912109375,-0.00494384765625,0.0027999877929687,-0.0032196044921875,0.0010147094726562,-0.00164794921875,0.00048828125,-0.0005722045898437,-0.0001983642578125,-0.0016937255859375
27.651185,-0.000640869140625,0.0013427734375,-0.0018081665039062,0.0029067993164062,-0.00531005859375,0.013458251953125,-0.6176300048828125,-0.0045166015625,0.0050430297851562,-0.0077743530273437,0.0046920776367187,-0.0041351318359375,0.0024032592773437,-0.0037078857421875,0.0013809204101562,-0.0013504028320312,0.000396728515625,-0.0004959106445312,0.000244140625,-0.0010452270507812
27.680411,-0.0004196166992187,0.00030517578125,-0.0015869140625,0.0030059814453125,-0.0056076049804687,0.0137481689453125,-0.6176910400390625,-0.0048675537109375,0.0047454833984375,-0.0076217651367187,0.0045852661132812,-0.0044403076171875,0.002410888671875,-0.0034713745117187,0.0012130737304687,-0.0009078979492187,0.0008468627929687,-0.0002593994140625,0.0005340576171875,-0.00146484375
27.709003,-0.00079345703125,0.0011672973632812,-0.0017623901367187,0.0024795532226562,-0.0054855346679687,0.0134201049804687,-0.617889404296875,-0.0047760009765625,0.0055618286132812,-0.0073699951171875,0.0042343139648437,-0.0048675537109375,0.0029983520507812,-0.0033416748046875,0.0008087158203125,-0.00140380859375,0.000396728515625,-1.52587890625e-05,0.0001144409179687,-0.0010223388671875
27.737605,-0.0004348754882812,0.000823974609375,-0.0018386840820312,0.0033416748046875,-0.0053558349609375,0.0138168334960937,-0.617401123046875,-0.0048751831054687,0.0055923461914062,-0.0072708129882812,0.0042343139648437,-0.0045928955078125,0.0026626586914062,-0.0034408569335937,0.0005264282226562,-0.001190185546875,0.0008544921875,-0.0008773803710937,0.0003738403320312,-0.0005569458007812
27.766855,-0.0001449584960937,0.001373291015625,-0.0016860961914062,0.0023117065429687,-0.0055007934570312,0.01287841796875,-0.6182861328125,-0.00469970703125,0.0051727294921875,-0.0069503784179687,0.0047531127929687,-0.0042877197265625,0.0026397705078125,-0.00341796875,0.0009613037109375,-0.0015029907226562,0.0007400512695312,-7.62939453125e-06,0.000274658203125,-0.0008010864257812
27.796946,-0.0009307861328125,0.0008316040039062,-0.0021591186523437,0.0025863647460937,-0.004913330078125,0.0132217407226562,-0.6175613403320312,-0.004180908203125,0.0053558349609375,-0.0072021484375,0.0046310424804687,-0.0040740966796875,0.0028076171875,-0.0028839111328125,0.0005950927734375,-0.001495361328125,0.0011672973632812,-0.0007171630859375,6.103515625e-05,-0.001190185546875
27.826781,-0.0004043579101562,0.0009384155273437,-0.0011367797851562,0.0028305053710937,-0.0056991577148437,0.01312255859375,-0.6180191040039062,-0.0050277709960937,0.0053329467773437,-0.00726318359375,0.0045394897460937,-0.0037994384765625,0.0024337768554687,-0.0030899047851562,0.001678466796875,-0.00164794921875,0.0005340576171875,-0.0002212524414062,0.0001907348632812,-0.0010147094726562
27.854662,-0.0001983642578125,0.0010910034179687,-0.0017852783203125,0.0032577514648437,-0.005584716796875,0.0132293701171875,-0.6178131103515625,-0.0052337646484375,0.0056838989257812,-0.0070571899414062,0.0041275024414062,-0.0042648315429687,0.0022506713867187,-0.0035476684570312,0.0009536743164062,-0.0013885498046875,0.0012283325195312,9.1552734375e-05,0.0001907348632812,-0.0008010864257812
27.883181,-0.0005569458007812,0.0009918212890625,-0.0016860961914062,0.003143310546875,-0.0052566528320312,0.0136489868164062,-0.617401123046875,-0.004638671875,0.0059356689453125,-0.0067062377929687,0.00457763671875,-0.0040054321289062,0.0022506713867187,-0.0032958984375,0.0007781982421875,-0.00152587890625,2.288818359375e-05,-0.00054931640625,-4.57763671875e-05,-0.00091552734375
27.914127,-0.0004043579101562,0.0013885498046875,-0.00140380859375,0.003204345703125,-0.0055694580078125,0.0134506225585937,-0.6177597045898438,-0.0055465698242187,0.0053939819335937,-0.0065689086914062,0.0038375854492187,-0.0042724609375,0.0022964477539062,-0.0033035278320312,0.0010757446289062,-0.0019073486328125,0.0006332397460937,0.0001907348632812,0.0002593994140625,-0.0010452270507812
27.940566,-0.000701904296875,0.0006484985351562,-0.0018157958984375,0.0032577514648437,-0.0056304931640625,0.0134048461914062,-0.6180191040039062,-0.0054473876953125,0.0050582885742187,-0.0074005126953125,0.004150390625,-0.0046234130859375,0.002716064453125,-0.0032424926757812,0.0006027221679687,-0.000579833984375,0.0009231567382812,2.288818359375e-05,-0.0003128051757812,-0.0008392333984375
27.970818,-0.0002288818359375,0.001251220703125,-0.0024261474609375,0.0030517578125,-0.0057220458984375,0.0132369995117187,-0.6175003051757812,-0.0049057006835937,0.0046615600585937,-0.0071563720703125,0.0052261352539062,-0.00408935546875,0.0022201538085937,-0.0026779174804687,0.0007400512695312,-0.0016021728515625,0.0001449584960937,-0.000244140625,0.0005264282226562,-0.0009536743164062
28.000863,-0.0013198852539062,0.0010528564453125,-0.0020065307617187,0.00250244140625,-0.0055923461914062,0.0137939453125,-0.6183395385742188,-0.0047225952148437,0.0056915283203125,-0.0068817138671875,0.00469970703125,-0.0043258666992187,0.0022430419921875,-0.0033035278320312,0.0010528564453125,-0.0014877319335937,0.000457763671875,-1.52587890625e-05,3.814697265625e-05,-0.0009384155273437
28.029078,-0.0007858276367187,0.000762939453125,-0.0019378662109375,0.0030746459960937,-0.005584716796875,0.0139923095703125,-0.617889404296875,-0.004730224609375,0.0056304931640625,-0.0066757202148437,0.0044097900390625,-0.004119873046875,0.0027008056640625,-0.0036163330078125,0.0008316040039062,-0.0013504028320312,0.0006103515625,-0.000213623046875,-0.00018310546875,-0.0011749267578125
28.057842,-0.0010452270507812,0.0011749267578125,-0.002105712890625,0.0030899047851562,-0.0052337646484375,0.0139617919921875,-0.6178817749023438,-0.0051956176757812,0.0053634643554687,-0.0070419311523437,0.0039138793945312,-0.004486083984375,0.001983642578125,-0.0030059814453125,0.0009689331054687,-0.001739501953125,0.0005645751953125,-0.0003738403320312,0.0002975463867187,-0.0011062622070312
28.087115,-0.0005874633789062,0.0010452270507812,-0.0019149780273437,0.0030670166015625,-0.0055465698242187,0.013885498046875,-0.6178512573242188,-0.0045547485351562,0.0054855346679687,-0.00726318359375,0.0041580200195312,-0.0041122436523437,0.0030441284179687,-0.0029678344726562,0.0010452270507812,-0.0009078979492187,0.000701904296875,-0.0004196166992187,0.0001220703125,-0.0009765625
28.117432,-0.001190185546875,0.0005645751953125,-0.0023651123046875,0.0028762817382812,-0.005340576171875,0.0138168334960937,-0.6175003051757812,-0.0042266845703125,0.0058746337890625,-0.0071487426757812,0.0045700073242187,-0.004302978515625,0.0028228759765625,-0.0032424926757812,0.0003585815429687,-0.0009918212890625,0.0006637573242187,-0.0001296997070312,-0.00030517578125,-0.0010757446289062
28.147386,-0.0010223388671875,0.0009536743164062,-0.00152587890625,0.0034027099609375,-0.0053176879882812,0.0132827758789062,-0.6176910400390625,-0.0050430297851562,0.00555419921875,-0.0067291259765625,0.0047225952148437,-0.0040512084960937,0.0022735595703125,-0.0031967163085937,0.0009994506835937,-0.0009613037109375,0.0009613037109375,-0.000579833984375,0.0001678466796875,-0.0011367797851562
28.176063,-0.0003814697265625,0.0012130737304687,-0.001800537109375,0.0033950805664062,-0.0055618286132812,0.0137481689453125,-0.6176071166992188,-0.0043258666992187,0.0055160522460937,-0.006866455078125,0.0048904418945312,-0.0041351318359375,0.0027847290039062,-0.0030517578125,0.00140380859375,-0.001434326171875,0.00030517578125,-0.0006637573242187,0.0003280639648437,-0.0014495849609375
28.204558,-0.000457763671875,0.0013046264648437,-0.0023651123046875,0.0034713745117187,-0.0055160522460937,0.0134963989257812,-0.6173171997070312,-0.0046539306640625,0.0056228637695312,-0.0071487426757812,0.0047073364257812,-0.0041275024414062,0.0021896362304687,-0.0030441284179687,0.0012588500976562,-0.000823974609375,0.0006179809570312,-0.000518798828125,0.0002517700195312,-0.0009841918945312
28.234789,-0.00079345703125,0.0014572143554687,-0.0016937255859375,0.0036239624023437,-0.0062713623046875,0.013519287109375,-0.6175765991210938,-0.0046539306640625,0.0057296752929687,-0.0064239501953125,0.0049514770507812,-0.0045394897460937,0.0032196044921875,-0.0031890869140625,0.0008926391601562,-0.0009918212890625,0.000396728515625,6.103515625e-05,0.000518798828125,-0.000762939453125
28.262102,-0.0003738403320312,0.000701904296875,-0.001953125,0.0028915405273437,-0.0055313110351562,0.0138168334960937,-0.6178970336914062,-0.00518798828125,0.0054397583007812,-0.0066299438476562,0.0042648315429687,-0.0041885375976562,0.002227783203125,-0.0032424926757812,0.0012435913085937,-0.0013351440429687,0.000732421875,-7.62939453125e-06,0.0006942749023437,-0.0012893676757812
28.294536,-0.000701904296875,0.00152587890625,-0.00213623046875,0.0029525756835937,-0.0054168701171875,0.0135650634765625,-0.6177291870117188,-0.0045166015625,0.0057830810546875,-0.0070037841796875,0.0047988891601562,-0.0045928955078125,0.0026016235351562,-0.003204345703125,0.0008163452148437,-0.001007080078125,0.0002822875976562,-0.0001220703125,-7.62939453125e-06,-0.0010833740234375
28.323034,-0.0001754760742187,0.0007247924804687,-0.0023422241210937,0.0039825439453125,-0.0057907104492187,0.0137786865234375,-0.6173782348632812,-0.0048294067382812,0.0059432983398437,-0.0066452026367187,0.0041122436523437,-0.0042648315429687,0.0020828247070312,-0.0040359497070312,0.00079345703125,-0.0017776489257812,0.0005950927734375,-0.0003433227539062,0.0002059936523437,-0.0013046264648437
28.351461,-0.0006027221679687,0.0007247924804687,-0.0017623901367187,0.0032882690429687,-0.0058059692382812,0.0142059326171875,-0.61724853515625,-0.0047531127929687,0.0055084228515625,-0.0067291259765625,0.00439453125,-0.0045623779296875,0.002593994140625,-0.0034561157226562,0.0008697509765625,-0.0016326904296875,0.0005722045898437,-0.0006942749023437,0.0001602172851562,-0.0001754760742187
28.382752,-0.0010604858398437,0.0010452270507812,-0.0015182495117187,0.0035171508789062,-0.0058822631835937,0.01409912109375,-0.6175155639648438,-0.0040664672851562,0.0057296752929687,-0.006988525390625,0.0045928955078125,-0.0054931640625,0.0028228759765625,-0.0036239624023437,0.000732421875,-0.001068115234375,0.0001907348632812,0.000274658203125,-7.62939453125e-05,-0.0011825561523437
28.410062,-0.0006561279296875,0.0007171630859375,-0.0018768310546875,0.0029449462890625,-0.0060195922851562,0.013519287109375,-0.6171951293945312,-0.0046920776367187,0.00592041015625,-0.00665283203125,0.0046920776367187,-0.00421142578125,0.0023269653320312,-0.0027694702148437,0.000396728515625,-0.0010223388671875,0.0010147094726562,-0.0007247924804687,0.0003509521484375,-0.0009689331054687
28.439942,-0.0008468627929687,0.000946044921875,-0.0024871826171875,0.0025177001953125,-0.0058822631835937,0.0138320922851562,-0.6171493530273438,-0.0043411254882812,0.00640869140625,-0.0069503784179687,0.0035629272460937,-0.0044784545898437,0.0029678344726562,-0.0035934448242187,0.0005645751953125,-0.0010452270507812,0.0008163452148437,4.57763671875e-05,0.0002822875976562,-0.0006561279296875
28.469154,-0.0006103515625,0.0009765625,-0.0018844604492187,0.0031967163085937,-0.0056304931640625,0.0143966674804687,-0.616424560546875,-0.00457763671875,0.0055999755859375,-0.00677490234375,0.0041656494140625,-0.0042495727539062,0.0021133422851562,-0.0033950805664062,0.000946044921875,-0.001373291015625,0.00048828125,-0.0006637573242187,0.0005569458007812,-0.0011444091796875
28.497518,-0.0004959106445312,0.0011062622070312,-0.0022964477539062,0.0031280517578125,-0.0058059692382812,0.0134963989257812,-0.6168899536132812,-0.0043487548828125,0.00579833984375,-0.0067672729492187,0.0043106079101562,-0.0042495727539062,0.0030441284179687,-0.0035552978515625,0.000640869140625,-0.0012130737304687,-6.866455078125e-05,-0.000244140625,0.0004043579101562,-0.0009307861328125
28.525989,-0.00091552734375,0.0010452270507812,-0.0015945434570312,0.0034942626953125,-0.006011962890625,0.0133514404296875,-0.6164932250976562,-0.0044326782226562,0.006439208984375,-0.0067367553710937,0.0045089721679687,-0.003662109375,0.002197265625,-0.003204345703125,0.000701904296875,-0.0015716552734375,0.0003204345703125,0.0001602172851562,-3.0517578125e-05,-0.00079345703125
28.556534,7.62939453125e-06,0.0009384155273437,-0.001556396484375,0.003448486328125,-0.0055923461914062,0.014251708984375,-0.6156768798828125,-0.003875732421875,0.0056533813476562,-0.006988525390625,0.0040435791015625,-0.0042724609375,0.00274658203125,-0.0034103393554687,0.0009994506835937,-0.0016860961914062,-1.52587890625e-05,0.0003509521484375,-0.0003585815429687,-0.0013351440429687
28.58355,-0.00079345703125,0.0007781982421875,-0.0014877319335937,0.002838134765625,-0.0057907104492187,0.0135116577148437,-0.6163558959960938,-0.0043869018554687,0.0054244995117187,-0.0072402954101562,0.0045089721679687,-0.0038528442382812,0.0025558471679687,-0.00335693359375,0.0007858276367187,-0.0013885498046875,7.62939453125e-06,-0.0003204345703125,-5.340576171875e-05,-0.0011978149414062
28.613185,-0.0006561279296875,0.0012435913085937,-0.001922607421875,0.002410888671875,-0.0061798095703125,0.0138931274414062,-0.6153945922851562,-0.0045089721679687,0.005828857421875,-0.006561279296875,0.0041351318359375,-0.004150390625,0.0024337768554687,-0.0032958984375,0.0007553100585937,-0.0012588500976562,0.0002822875976562,-0.000762939453125,-0.0006790161132812,-0.0008010864257812
28.641727,-0.0013275146484375,0.0008163452148437,-0.0019607543945312,0.0036392211914062,-0.005523681640625,0.0138931274414062,-0.615478515625,-0.0046768188476562,0.0053558349609375,-0.0065765380859375,0.0045166015625,-0.004302978515625,0.002471923828125,-0.0030670166015625,0.00091552734375,-0.001068115234375,0.0003662109375,-0.0007247924804687,-6.866455078125e-05,-0.0006256103515625
28.668759,-0.000946044921875,0.0009994506835937,-0.0020675659179687,0.0031204223632812,-0.00579833984375,0.0139694213867187,-0.61480712890625,-0.0036163330078125,0.0059432983398437,-0.006988525390625,0.004425048828125,-0.0042037963867187,0.00201416015625,-0.0027999877929687,0.0013046264648437,-0.0013275146484375,0.00018310546875,0.0002517700195312,0.0004043579101562,-0.0003585815429687
28.695839,-0.0005874633789062,0.0010299682617187,-0.002288818359375,0.0032119750976562,-0.006195068359375,0.0139312744140625,-0.6151351928710938,-0.0036544799804687,0.0062103271484375,-0.0076522827148437,0.0037841796875,-0.00360107421875,0.0020980834960937,-0.00311279296875,0.0013885498046875,-0.0011138916015625,0.0009613037109375,-3.0517578125e-05,-0.0002365112304687,-0.0007705688476562
28.726785,-0.0005264282226562,0.0011520385742187,-0.0016937255859375,0.0035400390625,-0.0057830810546875,0.0141830444335937,-0.6141586303710938,-0.0041580200195312,0.0063095092773437,-0.0062942504882812,0.0040435791015625,-0.0039215087890625,0.0025482177734375,-0.003448486328125,0.000274658203125,-0.000518798828125,-6.866455078125e-05,-0.0005722045898437,-6.103515625e-05,-0.0008621215820312
28.754604,-0.0006332397460937,0.0011749267578125,-0.00225830078125,0.0026931762695312,-0.0055694580078125,0.0136566162109375,-0.614532470703125,-0.0035476684570312,0.005523681640625,-0.0068130493164062,0.0051803588867187,-0.0039138793945312,0.0018310546875,-0.0028076171875,0.0010223388671875,-0.00067138671875,0.0003128051757812,-0.0002899169921875,0.0003585815429687,-0.0011062622070312
28.783101,-0.00030517578125,0.0007705688476562,-0.002471923828125,0.0030517578125,-0.00555419921875,0.0139083862304687,-0.6133880615234375,-0.0035552978515625,0.0054855346679687,-0.0068130493164062,0.0037002563476562,-0.0037307739257812,0.0026321411132812,-0.0033798217773437,0.0009689331054687,-0.0009994506835937,0.000579833984375,-0.0004119873046875,-9.1552734375e-05,-0.0016098022460937
28.80994,-0.0009384155273437,0.0010528564453125,-0.0014419555664062,0.00347900390625,-0.0061416625976562,0.0135498046875,-0.61273193359375,-0.0038299560546875,0.0053329467773437,-0.0065765380859375,0.003814697265625,-0.0039749145507812,0.002685546875,-0.002899169921875,0.0011367797851562,-0.0010833740234375,0.0005722045898437,-0.0001068115234375,0.0004348754882812,-0.000823974609375
28.841592,-0.001556396484375,0.0012435913085937,-0.0016708374023437,0.0035629272460937,-0.0058822631835937,0.013336181640625,-0.6131820678710938,-0.003631591796875,0.0055618286132812,-0.0072250366210937,0.00408935546875,-0.0039443969726562,0.0026626586914062,-0.003143310546875,0.0010910034179687,-0.0009078979492187,2.288818359375e-05,0.0001220703125,-0.0003662109375,-0.0014114379882812
28.870519,-0.0006866455078125,0.0010757446289062,-0.0017471313476562,0.0036392211914062,-0.00634765625,0.0133819580078125,-0.6129913330078125,-0.00372314453125,0.0054702758789062,-0.0068511962890625,0.0042495727539062,-0.0044937133789062,0.0025711059570312,-0.0027542114257812,0.0008392333984375,-0.0010452270507812,0.0004806518554687,0.0003433227539062,0.0002059936523437,-0.0009384155273437
28.897846,-0.0009536743164062,0.00067138671875,-0.0020294189453125,0.0031204223632812,-0.005615234375,0.0134429931640625,-0.6131668090820312,-0.0038299560546875,0.0059127807617187,-0.0065689086914062,0.0042724609375,-0.0038299560546875,0.002349853515625,-0.0031509399414062,0.0005416870117187,-0.0013885498046875,0.0003433227539062,-0.0002212524414062,6.103515625e-05,-0.0008926391601562
28.936606,-0.0008926391601562,0.0005111694335937,-0.0016098022460937,0.0028839111328125,-0.0058975219726562,0.0139312744140625,-0.6121749877929688,-0.0035324096679687,0.005279541015625,-0.0066909790039062,0.0034942626953125,-0.0037078857421875,0.0025253295898437,-0.0029296875,0.001068115234375,-0.0013351440429687,0.0004196166992187,-0.0002899169921875,0.0003662109375,-0.00146484375
28.964658,-0.0006790161132812,0.000946044921875,-0.0023574829101562,0.0028228759765625,-0.0064315795898437,0.01348876953125,-0.6121368408203125,-0.0033187866210937,0.0060882568359375,-0.0063400268554687,0.0040283203125,-0.0037841796875,0.0022125244140625,-0.0030288696289062,0.0007705688476562,-0.001220703125,0.0004501342773437,-0.0006103515625,-0.0006027221679687,-0.0009078979492187
28.993029,-0.0008392333984375,0.0008773803710937,-0.0017776489257812,0.0036468505859375,-0.0062942504882812,0.0134353637695312,-0.6117172241210938,-0.0029754638671875,0.0059280395507812,-0.00634765625,0.0041656494140625,-0.0037994384765625,0.0020980834960937,-0.003448486328125,0.000823974609375,-0.0006942749023437,0.0004196166992187,-0.0003585815429687,0.0007247924804687,-0.0007400512695312
29.023802,-0.000732421875,0.0011520385742187,-0.0022506713867187,0.0029220581054687,-0.0058975219726562,0.013763427734375,-0.6118927001953125,-0.0029144287109375,0.0060806274414062,-0.006622314453125,0.004241943359375,-0.0037765502929687,0.002227783203125,-0.00274658203125,0.0008468627929687,-0.0010986328125,-8.392333984375e-05,-0.0004196166992187,0.0004653930664062,-0.0013580322265625
29.050046,-0.0006179809570312,0.000762939453125,-0.0015106201171875,0.0031356811523437,-0.0056915283203125,0.0137176513671875,-0.6110610961914062,-0.0030517578125,0.0057144165039062,-0.0068588256835937,0.00347900390625,-0.0034027099609375,0.0023574829101562,-0.0022354125976562,0.0009307861328125,-0.0009841918945312,0.0003280639648437,5.340576171875e-05,0.0001983642578125,-0.0007247924804687
29.080098,-0.000732421875,0.0008163452148437,-0.0018844604492187,0.0034408569335937,-0.0056076049804687,0.0136566162109375,-0.6104278564453125,-0.0031356811523437,0.0054855346679687,-0.0064620971679687,0.0037765502929687,-0.0039596557617187,0.0020980834960937,-0.002685546875,0.0009841918945312,-0.000823974609375,0.00048828125,0.0003585815429687,-0.0003814697265625,-0.0011444091796875
29.110298,-0.0009002685546875,0.0008926391601562,-0.0015945434570312,0.003875732421875,-0.0058135986328125,0.0140304565429687,-0.6098480224609375,-0.00286865234375,0.0058212280273437,-0.0065994262695312,0.0038604736328125,-0.0037078857421875,0.0019912719726562,-0.0028762817382812,0.000701904296875,-0.00128173828125,-0.0005264282226562,-0.0006484985351562,0.0005340576171875,-0.0010223388671875
29.138734,-0.0008468627929687,0.0011062622070312,-0.0026092529296875,0.0030136108398437,-0.0061492919921875,0.0134963989257812,-0.608917236328125,-0.0021820068359375,0.0052413940429687,-0.0066604614257812,0.003509521484375,-0.0040740966796875,0.0025863647460937,-0.0028533935546875,0.0009231567382812,-0.0009307861328125,-0.0002365112304687,-0.0005111694335937,-0.0001220703125,-0.0006484985351562
29.167262,-0.001007080078125,0.0011672973632812,-0.0016937255859375,0.00286865234375,-0.0054855346679687,0.0134735107421875,-0.6091690063476562,-0.0022506713867187,0.00543212890625,-0.0067367553710937,0.0037612915039062,-0.0035171508789062,0.0020294189453125,-0.002838134765625,0.001129150390625,-0.0005264282226562,-5.340576171875e-05,-0.0001068115234375,-0.0003433227539062,-0.0010833740234375
29.199037,-0.0003890991210937,0.00091552734375,-0.00238037109375,0.0030059814453125,-0.0054244995117187,0.013671875,-0.6079177856445312,-0.00238037109375,0.0056304931640625,-0.0063705444335937,0.0031967163085937,-0.0043563842773437,0.0021591186523437,-0.0024566650390625,0.0008392333984375,-0.00030517578125,-0.0002899169921875,-0.0003662109375,6.866455078125e-05,-0.000579833984375
29.226593,-0.000732421875,0.0008163452148437,-0.0024566650390625,0.0026092529296875,-0.00592041015625,0.0129165649414062,-0.6082687377929688,-0.0015716552734375,0.0055160522460937,-0.0066452026367187,0.0040206909179687,-0.003448486328125,0.0017852783203125,-0.0028076171875,0.0012359619140625,-0.0006561279296875,0.0005950927734375,-7.62939453125e-06,-0.0005874633789062,-0.0010299682617187
29.258368,-0.0003814697265625,0.001220703125,-0.0025711059570312,0.0031890869140625,-0.0052337646484375,0.0130691528320312,-0.6073760986328125,-0.0011825561523437,0.0057144165039062,-0.00640869140625,0.0035171508789062,-0.0035858154296875,0.00189208984375,-0.002716064453125,0.0013351440429687,-0.000946044921875,0.0001602172851562,0.00042724609375,-0.0002517700195312,-0.0010910034179687
29.285867,-0.0007400512695312,0.0009231567382812,-0.0017013549804687,0.00347900390625,-0.0054702758789062,0.0133743286132812,-0.6055221557617188,-0.0013961791992187,0.0049896240234375,-0.006744384765625,0.0031814575195312,-0.0035018920898437,0.0020523071289062,-0.0022125244140625,0.0004959106445312,-0.001007080078125,0.0005035400390625,0.000518798828125,0.0004653930664062,-0.001068115234375
29.31243,-0.000762939453125,0.0010604858398437,-0.0017013549804687,0.0029067993164062,-0.0054779052734375,0.0134963989257812,-0.6054611206054688,-0.000946044921875,0.0054092407226562,-0.00653076171875,0.0033340454101562,-0.0031585693359375,0.0016555786132812,-0.0027236938476562,0.0020370483398437,-0.0006942749023437,-0.0002212524414062,-0.0001068115234375,-0.000335693359375,-0.0011215209960937
29.339692,-0.0006027221679687,0.00103759765625,-0.0021896362304687,0.0028305053710937,-0.0054397583007812,0.0130538940429687,-0.6046142578125,-0.0007247924804687,0.0046005249023437,-0.0057754516601562,0.0034942626953125,-0.0034637451171875,0.002197265625,-0.0025253295898437,0.0006790161132812,-0.0009307861328125,1.52587890625e-05,-0.0003585815429687,0.0005874633789062,-0.0010604858398437
29.366114,-0.000946044921875,0.0010147094726562,-0.0018157958984375,0.0027084350585937,-0.005279541015625,0.013397216796875,-0.6049575805664062,-0.0014419555664062,0.0048980712890625,-0.006622314453125,0.0039291381835937,-0.0034332275390625,0.0015411376953125,-0.0022735595703125,0.0008163452148437,-0.0012054443359375,0.000244140625,-0.0001602172851562,-0.000640869140625,-0.0009536743164062
29.39683,-0.0010299682617187,0.001068115234375,-0.0014266967773437,0.0030975341796875,-0.0054702758789062,0.0128936767578125,-0.6034622192382812,-0.0004348754882812,0.0046310424804687,-0.0059738159179687,0.00384521484375,-0.0034561157226562,0.00213623046875,-0.002593994140625,0.000335693359375,-0.0008621215820312,0.0008087158203125,-0.0002288818359375,-0.0001678466796875,-0.0010986328125
29.42432,-0.0004043579101562,0.0008163452148437,-0.0021591186523437,0.0029525756835937,-0.005615234375,0.0130691528320312,-0.6029434204101562,-0.0006256103515625,0.004913330078125,-0.005950927734375,0.00311279296875,-0.0030136108398437,0.0025558471679687,-0.00341796875,0.0006027221679687,-0.000579833984375,0.0005722045898437,-0.0003662109375,-0.00042724609375,-0.0006027221679687
29.452385,-0.0006866455078125,0.000732421875,-0.0020751953125,0.0029144287109375,-0.0056304931640625,0.0131149291992187,-0.6031341552734375,-0.0009231567382812,0.00482177734375,-0.0066757202148437,0.0031585693359375,-0.0032806396484375,0.0023727416992187,-0.0022354125976562,0.0003128051757812,-0.0013885498046875,6.866455078125e-05,-0.0004730224609375,0.0001449584960937,-0.0008087158203125
29.478982,-0.000732421875,0.0012664794921875,-0.0015106201171875,0.0025863647460937,-0.0057449340820312,0.0126266479492187,-0.603118896484375,-0.0001373291015625,0.0051116943359375,-0.0054397583007812,0.0035781860351562,-0.0043716430664062,0.0018463134765625,-0.0027847290039062,0.0007171630859375,-0.001007080078125,0.0001907348632812,0.0001449584960937,0.000213623046875,-0.0005722045898437
29.508974,-0.0004348754882812,0.0009002685546875,-0.0019073486328125,0.0032806396484375,-0.0051956176757812,0.0123367309570312,-0.6027145385742188,-0.0002822875976562,0.0052261352539062,-0.0059585571289062,0.0033721923828125,-0.0033035278320312,0.0014114379882812,-0.0026168823242187,0.0003738403320312,-0.0010223388671875,0.0009002685546875,-0.0001678466796875,0.0002365112304687,-0.0008010864257812
29.534754,-0.0005340576171875,0.0011978149414062,-0.00146484375,0.00286865234375,-0.0059432983398437,0.0125961303710937,-0.6020050048828125,-0.0005264282226562,0.0049667358398437,-0.0060043334960937,0.0033721923828125,-0.0034561157226562,0.0015945434570312,-0.002471923828125,0.0003204345703125,-0.0008544921875,0.0002975463867187,-0.0003890991210937,-0.0003280639648437,-0.0012741088867187
29.570532,-0.0009994506835937,0.0009689331054687,-0.0014801025390625,0.0026779174804687,-0.0060577392578125,0.012237548828125,-0.601806640625,-3.0517578125e-05,0.0050506591796875,-0.00567626953125,0.0029067993164062,-0.0037689208984375,0.0017929077148437,-0.0024948120117187,0.0008544921875,-0.0003509521484375,0.0008926391601562,0.0001068115234375,-0.0004425048828125,-0.0010223388671875
29.598771,-0.0005416870117187,0.0009841918945312,-0.0021133422851562,0.0023345947265625,-0.0051040649414062,0.0128173828125,-0.6015625,1.52587890625e-05,0.0051040649414062,-0.0062713623046875,0.0032577514648437,-0.003204345703125,0.00201416015625,-0.0025177001953125,0.0003585815429687,-0.0003890991210937,0.000335693359375,1.52587890625e-05,-0.0003585815429687,-0.000701904296875
29.625908,-0.0014114379882812,0.0002365112304687,-0.0015411376953125,0.0037002563476562,-0.0053634643554687,0.01312255859375,-0.6001434326171875,-0.0006103515625,0.0044784545898437,-0.0052490234375,0.0035629272460937,-0.0035781860351562,0.0010910034179687,-0.00262451171875,0.0013656616210937,-0.000823974609375,-2.288818359375e-05,-9.918212890625e-05,2.288818359375e-05,-0.0006561279296875
29.653001,-0.0004653930664062,0.0015411376953125,-0.0020523071289062,0.0025787353515625,-0.0052871704101562,0.0127334594726562,-0.5998001098632812,3.814697265625e-05,0.0047454833984375,-0.006134033203125,0.0034561157226562,-0.003082275390625,0.0017471313476562,-0.0024032592773437,2.288818359375e-05,-0.0005722045898437,0.0003433227539062,-0.0002899169921875,0.0003128051757812,-0.0009002685546875
29.679742,-0.0014114379882812,0.0010604858398437,-0.0024337768554687,0.0026092529296875,-0.00531005859375,0.0128021240234375,-0.5990676879882812,0.0009613037109375,0.0047607421875,-0.0059585571289062,0.0037765502929687,-0.0030441284179687,0.001800537109375,-0.0026473999023437,0.00091552734375,-0.0009918212890625,-0.0001983642578125,0.0004730224609375,-0.0004730224609375,-0.000762939453125
29.707919,-0.0006484985351562,0.0007553100585937,-0.0016250610351562,0.0035018920898437,-0.005401611328125,0.0126113891601562,-0.5994415283203125,0.0001220703125,0.0045700073242187,-0.00628662109375,0.0034103393554687,-0.0031509399414062,0.0015640258789062,-0.0020751953125,0.0004196166992187,-0.0006637573242187,-3.0517578125e-05,0.0001220703125,0.0007095336914062,-0.0009536743164062
29.736801,-0.000457763671875,0.0006179809570312,-0.0022506713867187,0.00335693359375,-0.006011962890625,0.012359619140625,-0.5979385375976562,0.0002517700195312,0.0045166015625,-0.005889892578125,0.0029678344726562,-0.003173828125,0.0008544921875,-0.00274658203125,0.0009078979492187,-0.000396728515625,0.0004196166992187,0.0,0.000335693359375,-0.0006103515625
29.768982,-0.0006637573242187,0.001190185546875,-0.0020675659179687,0.0030136108398437,-0.0060043334960937,0.0128631591796875,-0.5982437133789062,0.000152587890625,0.0049972534179687,-0.0060043334960937,0.0025405883789062,-0.00341796875,0.0019149780273437,-0.0026016235351562,0.00048828125,-0.0006179809570312,0.0001068115234375,-0.0001602172851562,0.000335693359375,-0.001251220703125
29.796642,-0.0007171630859375,0.0011444091796875,-0.0023117065429687,0.0037307739257812,-0.0061264038085937,0.0122146606445312,-0.597076416015625,-0.0004119873046875,0.0043411254882812,-0.0061187744140625,0.0026779174804687,-0.0033416748046875,0.0013046264648437,-0.0030059814453125,0.00054931640625,-0.0009841918945312,-0.0001068115234375,0.0006027221679687,-9.1552734375e-05,-0.0011062622070312
29.82481,-0.000244140625,0.00128173828125,-0.0019073486328125,0.0024337768554687,-0.0055389404296875,0.0126113891601562,-0.59674072265625,-0.000335693359375,0.004638671875,-0.0057220458984375,0.003082275390625,-0.002471923828125,0.0015182495117187,-0.002349853515625,0.000701904296875,-0.0007400512695312,6.103515625e-05,0.0004043579101562,-0.0005416870117187,-0.0009384155273437
29.852535,-0.0001144409179687,0.001251220703125,-0.0018310546875,0.0030746459960937,-0.005462646484375,0.0119857788085937,-0.5966262817382812,-4.57763671875e-05,0.0042877197265625,-0.0062942504882812,0.0025787353515625,-0.002349853515625,0.002044677734375,-0.0025100708007812,0.0007247924804687,-0.0005035400390625,0.0003204345703125,-0.0001602172851562,-0.000457763671875,-0.0005722045898437
29.884016,-0.0013351440429687,0.0011520385742187,-0.0021133422851562,0.0026016235351562,-0.0052871704101562,0.0122604370117187,-0.5956344604492188,-8.392333984375e-05,0.003997802734375,-0.0061111450195312,0.0028915405273437,-0.0032272338867187,0.0017471313476562,-0.0018997192382812,0.0001296997070312,-0.0009689331054687,0.0006790161132812,0.00018310546875,-0.0003890991210937,-0.0007553100585937
29.916472,-0.00146484375,0.0010223388671875,-0.0018081665039062,0.0031661987304687,-0.0054550170898437,0.0125045776367187,-0.5949630737304688,-0.0004425048828125,0.004608154296875,-0.005645751953125,0.0028457641601562,-0.0033416748046875,0.0014572143554687,-0.0020904541015625,0.0002517700195312,-0.0010528564453125,3.0517578125e-05,-0.0003280639648437,-0.0005645751953125,-0.0008544921875
29.944448,-0.0004348754882812,0.000885009765625,-0.0020980834960937,0.0030899047851562,-0.0055313110351562,0.0124588012695312,-0.5947723388671875,-0.0007476806640625,0.0046005249023437,-0.0057373046875,0.0030670166015625,-0.0028228759765625,0.0018157958984375,-0.0021743774414062,0.000335693359375,-0.0004501342773437,0.000335693359375,-0.0002212524414062,-0.0009078979492187,-0.0007476806640625
29.971576,-0.001312255859375,0.0009689331054687,-0.0012588500976562,0.002716064453125,-0.0058441162109375,0.0126724243164062,-0.5942535400390625,-0.001861572265625,0.0049514770507812,-0.0045166015625,0.0032730102539062,-0.00335693359375,0.0012664794921875,-0.0026931762695312,-0.0001449584960937,-0.0011138916015625,-0.000213623046875,-0.0004119873046875,-0.0004730224609375,-0.0002365112304687
29.998832,-0.001312255859375,0.0011978149414062,-0.001800537109375,0.0028915405273437,-0.0053482055664062,0.0125503540039062,-0.5938796997070312,-0.0016632080078125,0.0048294067382812,-0.0054092407226562,0.0031051635742187,-0.003143310546875,0.00189208984375,-0.0021820068359375,-3.814697265625e-05,-0.0006332397460937,0.0003738403320312,6.866455078125e-05,-0.00067138671875,-0.000640869140625
30.030417,-0.00079345703125,0.000885009765625,-0.0022125244140625,0.0032196044921875,-0.0061111450195312,0.01220703125,-0.5931549072265625,-0.00238037109375,0.0047149658203125,-0.0051727294921875,0.0028152465820312,-0.00360107421875,0.0020599365234375,-0.0022811889648437,5.340576171875e-05,-0.0006561279296875,-0.0002288818359375,-0.0001983642578125,-0.0003585815429687,-0.0003585815429687
30.058945,-0.0005950927734375,0.0012893676757812,-0.0023574829101562,0.0031585693359375,-0.0055999755859375,0.0128631591796875,-0.5922775268554688,-0.002197265625,0.0045166015625,-0.006317138671875,0.0032424926757812,-0.0033798217773437,0.0014801025390625,-0.00213623046875,-7.62939453125e-05,-0.0010147094726562,0.0002975463867187,0.0004730224609375,0.0004348754882812,-0.0001068115234375
30.087085,-0.000885009765625,0.0008468627929687,-0.001983642578125,0.0030441284179687,-0.0050201416015625,0.0129165649414062,-0.5905227661132812,-0.0015487670898437,0.0046234130859375,-0.0058212280273437,0.0031890869140625,-0.003021240234375,0.0015029907226562,-0.0018539428710937,0.0001602172851562,-0.0009918212890625,-0.0001068115234375,-0.000152587890625,-0.0004425048828125,0.0001907348632812
30.114286,-0.0005416870117187,0.0008773803710937,-0.0017318725585937,0.0035858154296875,-0.0059585571289062,0.0120468139648437,-0.5900497436523438,-0.0016403198242187,0.0041732788085937,-0.0059814453125,0.0026321411132812,-0.0034866333007812,0.0007705688476562,-0.0032119750976562,0.0007095336914062,-0.0007476806640625,0.0003509521484375,0.0003509521484375,-0.0010757446289062,-0.0005874633789062
30.14138,-0.0006332397460937,0.0012588500976562,-0.002044677734375,0.0031661987304687,-0.0055084228515625,0.0126495361328125,-0.5893478393554688,-0.0015029907226562,0.0047607421875,-0.0056076049804687,0.0033035278320312,-0.0027847290039062,0.0019149780273437,-0.0020065307617187,0.000457763671875,-0.0004653930664062,0.0001602172851562,-0.0005264282226562,-0.0007781982421875,-0.0006103515625
30.168292,-0.0010757446289062,0.0006027221679687,-0.0019912719726562,0.002532958984375,-0.0051116943359375,0.0120162963867187,-0.5900726318359375,-0.0016021728515625,0.0046920776367187,-0.0054244995117187,0.0037918090820312,-0.0027389526367187,0.0012664794921875,-0.0020370483398437,0.0004119873046875,-0.0009536743164062,-0.00030517578125,-0.0001983642578125,4.57763671875e-05,-3.0517578125e-05
30.196396,-0.0009841918945312,0.00091552734375,-0.001678466796875,0.0026702880859375,-0.0054931640625,0.0123443603515625,-0.5882720947265625,-0.001678466796875,0.0045394897460937,-0.0051345825195312,0.0025863647460937,-0.0036087036132812,0.0019607543945312,-0.0017242431640625,0.0002899169921875,-0.0010299682617187,-0.0004043579101562,0.0004119873046875,0.0001602172851562,-0.0005035400390625
30.225797,-0.0006484985351562,0.0015106201171875,-0.0019607543945312,0.0027236938476562,-0.00555419921875,0.0117340087890625,-0.5873336791992188,-0.00177001953125,0.0045623779296875,-0.0051651000976562,0.0029678344726562,-0.0031356811523437,0.0017547607421875,-0.0015945434570312,5.340576171875e-05,-0.0002593994140625,0.000396728515625,-0.0001754760742187,-7.62939453125e-05,-0.0009689331054687
30.254345,-0.0007247924804687,0.0010452270507812,-0.0018386840820312,0.0027847290039062,-0.005157470703125,0.0112075805664062,-0.5871353149414062,-0.0011062622070312,0.0045928955078125,-0.0053634643554687,0.0027847290039062,-0.0027999877929687,0.001495361328125,-0.0019073486328125,0.0006256103515625,-0.0004501342773437,0.0001296997070312,-0.0001983642578125,-0.0003433227539062,-0.0002975463867187
30.281443,-0.0006942749023437,0.0013427734375,-0.0015792846679687,0.0020904541015625,-0.00494384765625,0.0114669799804687,-0.5862960815429688,-0.00048828125,0.0033798217773437,-0.0048446655273437,0.00311279296875,-0.0032882690429687,0.0020828247070312,-0.002410888671875,0.0001144409179687,-0.0005950927734375,-0.0004348754882812,-3.814697265625e-05,0.000244140625,-7.62939453125e-05
30.308555,-0.0002822875976562,0.0015411376953125,-0.001617431640625,0.0027618408203125,-0.0053939819335937,0.011871337890625,-0.5868988037109375,-0.00115966796875,0.0041961669921875,-0.0048065185546875,0.0030364990234375,-0.00384521484375,0.0016708374023437,-0.0020980834960937,-7.62939453125e-06,-0.0008468627929687,-7.62939453125e-06,-0.0002517700195312,-7.62939453125e-05,-0.0002975463867187
30.337666,-0.000946044921875,0.001007080078125,-0.001678466796875,0.0030670166015625,-0.0054473876953125,0.0117568969726562,-0.5878219604492188,-0.0017318725585937,0.0051040649414062,-0.0050125122070312,0.0033416748046875,-0.0031967163085937,0.0019378662109375,-0.002197265625,0.0003128051757812,-0.0006256103515625,-0.0001373291015625,0.0001907348632812,-0.0008087158203125,-0.000762939453125
30.363572,-0.0003662109375,0.0015335083007812,-0.0010757446289062,0.003143310546875,-0.0050125122070312,0.0118026733398437,-0.5883407592773438,-0.001953125,0.0047454833984375,-0.0056228637695312,0.0035629272460937,-0.0033798217773437,0.0008010864257812,-0.0018386840820312,0.0006561279296875,-0.0012054443359375,0.0003585815429687,-0.000213623046875,-0.0005264282226562,-0.0002059936523437
30.3933,-0.0011978149414062,0.0010986328125,-0.0011520385742187,0.0026702880859375,-0.0045852661132812,0.0127334594726562,-0.5879440307617188,-0.0006256103515625,0.0053024291992187,-0.0063018798828125,0.0033111572265625,-0.0031356811523437,0.001678466796875,-0.0022506713867187,0.0006103515625,-0.001129150390625,-0.000213623046875,-7.62939453125e-06,0.0002593994140625,-0.0004959106445312
30.421706,-0.0009231567382812,0.001129150390625,-0.0024337768554687,0.002685546875,-0.0044784545898437,0.011199951171875,-0.5889053344726562,-0.000213623046875,0.0046463012695312,-0.0065078735351562,0.0033340454101562,-0.00360107421875,0.0025558471679687,-0.0020904541015625,0.000396728515625,-0.00054931640625,0.0005035400390625,-0.0006942749023437,0.0002212524414062,-0.000152587890625
30.449152,-0.0002517700195312,0.0006866455078125,-0.0018844604492187,0.0030517578125,-0.0049819946289062,0.011505126953125,-0.5888137817382812,0.000732421875,0.0052566528320312,-0.00628662109375,0.0032882690429687,-0.0035629272460937,0.002105712890625,-0.0030670166015625,0.0006790161132812,-0.0009384155273437,0.0001983642578125,-0.0004501342773437,0.0001220703125,-0.0008773803710937
30.477679,-0.0004501342773437,0.0005340576171875,-0.00189208984375,0.0027389526367187,-0.0042800903320312,0.0117721557617187,-0.5897979736328125,7.62939453125e-06,0.0043563842773437,-0.0066909790039062,0.0038528442382812,-0.0034561157226562,0.0023422241210937,-0.0026092529296875,0.0002822875976562,-0.0013427734375,0.00030517578125,0.0003280639648437,0.0003738403320312,-0.000823974609375
30.505724,-0.0003433227539062,0.000579833984375,-0.0013427734375,0.0032577514648437,-0.00469970703125,0.0116043090820312,-0.5898284912109375,-0.001068115234375,0.003387451171875,-0.0056304931640625,0.0034561157226562,-0.0036697387695312,0.00238037109375,-0.0028915405273437,0.0011520385742187,-0.0005722045898437,0.0006103515625,-0.0007858276367187,7.62939453125e-05,-0.0005722045898437
30.538881,-0.0003814697265625,0.0009613037109375,-0.0013961791992187,0.0023727416992187,-0.004608154296875,0.0118484497070312,-0.5910415649414062,-0.0026702880859375,0.003387451171875,-0.0060577392578125,0.0037689208984375,-0.0030746459960937,0.0018081665039062,-0.0029067993164062,0.0001602172851562,-0.000946044921875,0.0004425048828125,-7.62939453125e-05,0.0002593994140625,-0.0007171630859375
30.5775,-0.0007095336914062,0.0007400512695312,-0.0016250610351562,0.0018463134765625,-0.005096435546875,0.01080322265625,-0.591033935546875,-0.0024871826171875,0.00274658203125,-0.0055694580078125,0.00372314453125,-0.0035858154296875,0.0022048950195312,-0.0027313232421875,0.0004730224609375,-0.0010452270507812,-3.0517578125e-05,-0.0003433227539062,1.52587890625e-05,-0.0006484985351562
30.606037,-0.0007476806640625,0.0006790161132812,-0.0013961791992187,0.0023422241210937,-0.0048904418945312,0.0114212036132812,-0.5920028686523438,-0.0019683837890625,0.0035934448242187,-0.0060348510742187,0.0039138793945312,-0.00341796875,0.0021286010742187,-0.0023269653320312,0.0006484985351562,-0.0016098022460937,0.00030517578125,-7.62939453125e-06,0.0004425048828125,-0.000732421875
30.634498,-0.0003814697265625,0.0007781982421875,-0.0015869140625,0.002685546875,-0.0046768188476562,0.0118179321289062,-0.5925140380859375,-0.0013809204101562,0.0037307739257812,-0.0063552856445312,0.0033493041992187,-0.00384521484375,0.0019454956054687,-0.0030059814453125,0.0008926391601562,-0.0012741088867187,0.0008468627929687,-0.0005950927734375,-0.0001144409179687,-0.0009613037109375
30.664763,-0.0006790161132812,0.001068115234375,-0.0009002685546875,0.0031661987304687,-0.0048751831054687,0.0124130249023437,-0.5947418212890625,-0.002593994140625,0.0054931640625,-0.0062026977539062,0.004058837890625,-0.00390625,0.0018539428710937,-0.0030899047851562,0.0009002685546875,-0.0009689331054687,0.0004959106445312,-0.0002517700195312,0.0004348754882812,-0.0006637573242187
30.692238,-0.0007247924804687,0.0005950927734375,-0.001495361328125,0.002288818359375,-0.005584716796875,0.0124740600585937,-0.5957565307617188,-0.0034332275390625,0.0059661865234375,-0.0065689086914062,0.0041961669921875,-0.003692626953125,0.0019378662109375,-0.00262451171875,0.0011215209960937,-0.0013504028320312,0.0001983642578125,-0.0004653930664062,0.00054931640625,-0.0004425048828125


==> csv/lms/results_200mm/m0_i0_e1_t30_v0_u15_n20_s6_d80_r100_o640_w1_g0_a0_f0p000000_c0_l0_h0p000000_20240502_233436_cancellation_data.csv <==
timestamp,cancellation,smoothed_cancellation
0.200786,36.19927710291469,40.63164708814157
0.230055,36.231328501666795,40.81474141920753
0.257244,37.20042863174736,40.89148068763905
0.283174,38.089839465115176,41.01021649808046
0.318129,38.78405355269986,41.07716876650488
0.34649,38.50376631669742,41.14429400484268
0.373671,39.75315368278042,41.252138161703435
0.400646,39.82614607019542,41.318480083540386
0.429705,41.00254104886342,41.34830722429322
0.45557,41.10013942175499,41.38058758695623
0.487488,41.73683022044876,41.41056220942902
0.516313,42.4831664034178,41.421812830498666
0.543295,43.38493270690868,41.41782484556997
0.570069,43.38493270690868,41.48677456345147
0.597277,44.312473239277665,41.517911808450414
0.623622,42.9106862076273,41.56473526495782
0.65238,43.555266099896485,41.60880440049419
0.678745,42.9106862076273,41.62996789727545
0.707814,44.110439378394794,41.835272343103846
0.734595,42.34952678783799,42.04959306504197
0.761709,43.38493270690868,42.23115984984622
0.791584,42.4831664034178,42.387314896554265
0.816518,42.62104924827413,42.52870061703428
0.846283,43.7325537695008,42.72088377863819
0.873825,42.9106862076273,42.824648893613286
0.900964,42.093985743114104,42.9415415152203
0.928018,42.21987701619431,43.01954187866708
0.957136,42.21987701619431,43.13045049906219
0.983127,41.73683022044876,43.16834351771207
1.016439,41.30217328263785,43.21483703128285
1.044341,43.555266099896485,43.23556579332531
1.071364,42.4831664034178,43.23556579332531
1.098177,43.063085873194666,43.2139313036287
1.127367,43.063085873194666,43.20972465882278
1.153669,42.34952678783799,43.20017501439794
1.179396,43.38493270690868,43.25264484209684
1.221473,43.7325537695008,43.2183661800749
1.248278,43.555266099896485,43.22218445480576
1.275368,43.555266099896485,43.23739745822096
1.302168,43.7325537695008,43.263162209749275
1.330245,45.23017697283412,43.24810325245899
1.367625,43.38493270690868,43.228975598278815
1.396059,43.91738782644093,43.21294247199911
1.422679,43.7325537695008,43.22800142928941
1.449845,44.9819411355838,43.261288734738386
1.479404,43.063085873194666,43.28989306413361
1.505358,44.110439378394794,43.3521947100191
1.533929,44.110439378394794,43.42163415250089
1.562153,43.38493270690868,43.431980487545026
1.589251,43.555266099896485,43.431980487545026
1.616361,42.763453639420234,43.486804923613285
1.646047,43.22102854502698,43.51672930947615
1.672078,44.74713017708857,43.50942813676975
1.698427,42.9106862076273,43.487602895094476
1.727834,42.4831664034178,43.455845623059425
1.756492,43.91738782644093,43.43742905470888
1.784583,43.38493270690868,43.419012486358326
1.812476,42.093985743114104,43.39988483217815
1.843887,43.063085873194666,43.38608349515686
1.874539,42.34952678783799,43.295391948913384
1.904488,42.62104924827413,43.258353703822905
1.932601,43.38493270690868,43.24373869740936
1.961034,43.22102854502698,43.20297655353258
1.992546,43.91738782644093,43.21703884572407
2.019614,43.7325537695008,43.211523087096815
2.050696,43.91738782644093,43.190794325054355
2.080959,42.4831664034178,43.20600732846957
2.109553,44.9819411355838,43.196457684044724
2.138985,44.110439378394794,43.2142142288301
2.17391,42.093985743114104,43.20970158106346
2.204937,42.62104924827413,43.191510415386496
2.233957,42.62104924827413,43.187303770580584
2.262,42.9106862076273,43.228281525524096
2.28914,42.9106862076273,43.22300055246867
2.316269,43.063085873194666,43.238213555883874
2.346897,44.74713017708857,43.20981794670219
2.38505,40.21072858838717,43.22388023889367
2.412382,42.62104924827413,43.25346326515283
2.440363,43.22102854502698,43.26173860684863
2.469401,43.555266099896485,43.26173860684863
2.496643,43.555266099896485,43.266421582902396
2.52247,43.91738782644093,43.25607524785827
2.549172,43.38493270690868,43.241460241444734
2.577651,43.91738782644093,43.20849069324414
2.604514,43.22102854502698,43.23912211314354
2.633017,43.38493270690868,43.171668059220394
2.661092,43.063085873194666,43.13318275239255
2.688597,44.110439378394794,43.16087132753771
2.728222,42.763453639420234,43.203425331255445
2.758263,43.91738782644093,43.240463576345924
2.786819,43.7325537695008,43.269226479740595
2.815324,43.91738782644093,43.35958932608938
2.846471,41.10013942175499,43.36878494990978
2.873468,43.555266099896485,43.33473169056143
2.90619,43.38493270690868,43.440636240220115
2.934433,42.9106862076273,43.48319024393784
2.96297,43.38493270690868,43.50308622340682
2.993505,43.38493270690868,43.543848367283594
3.021277,43.555266099896485,43.52122515412714
3.051691,43.22102854502698,43.52122515412714
3.081623,42.763453639420234,43.51202953030673
3.109483,43.555266099896485,43.28018426390825
3.138103,42.62104924827413,43.27567161614161
3.169287,42.763453639420234,43.27098864008785
3.196749,43.063085873194666,43.22366697569427
3.227457,44.110439378394794,43.0382945771599
3.257432,43.91738782644093,43.06598315230506
3.285187,43.91738782644093,43.05563681726094
3.311884,46.07338582983448,43.06643354894363
3.344246,43.38493270690868,43.04202492170802
3.370123,43.555266099896485,43.12803349189772
3.403759,43.91738782644093,43.123166823526645
3.431083,44.110439378394794,43.14966798159433
3.458917,43.91738782644093,43.137453130045486
3.48679,44.9819411355838,43.13277015399172
3.520263,42.763453639420234,43.13277015399173
3.547553,43.91738782644093,43.13783551598042
3.579489,43.063085873194666,43.152450522393956
3.60787,35.80280350249412,43.17020706717934
3.636261,43.063085873194666,43.15614477498786
3.665843,43.22102854502698,43.13419048063565
3.693804,41.4068276194195,43.178448183488726
3.726728,37.62240542969191,43.202856810724334
3.756782,43.7325537695008,43.1774450726281
3.785134,43.555266099896485,43.17744507262811
3.81383,44.110439378394794,43.172164099572676
3.845165,43.063085873194666,43.11056415661858
3.872253,44.110439378394794,43.125777160033785
3.912359,43.38493270690868,43.14741164973039
3.94087,44.312473239277665,43.137065314686254
3.969457,42.4831664034178,43.13706531468626
4.000679,43.22102854502698,43.131784341630826
4.02833,43.38493270690868,43.101368532798176
4.058657,43.7325537695008,43.12905710794333
4.088445,43.7325537695008,43.13457286657058
4.11676,43.38493270690868,43.14863515876207
4.145354,43.063085873194666,43.41089623399319
4.176872,41.85264894594691,43.42495852618468
4.204825,44.312473239277665,43.468561429957866
4.235034,43.91738782644093,43.55763396168809
4.265247,43.22102854502698,43.748778756247674
4.293793,43.91738782644093,43.75405972930311
4.322203,43.7325537695008,43.80191432567276
4.352735,43.91738782644093,43.79111759399007
4.38319,43.91738782644093,43.81024524817025
4.412536,44.312473239277665,43.81024524817025
4.440885,43.555266099896485,43.83097401021271
4.469392,44.110439378394794,43.8093395205161
4.500226,43.7325537695008,43.83997094041549
4.526745,43.91738782644093,43.89028272871712
4.557522,43.7325537695008,43.90549573213232
4.586816,44.110439378394794,43.92811894528878
4.614625,43.555266099896485,43.900430370143624
4.647607,44.9819411355838,43.92115913218609
4.675192,43.555266099896485,43.940286786366265
4.701026,44.74713017708857,43.96224108071848
4.726992,44.52436622997705,43.94060659102187
4.755545,44.312473239277665,43.97811485234738
4.782424,43.91738782644093,43.99801083181635
4.809193,45.23017697283412,43.99801083181635
4.838956,43.7325537695008,43.97888317763618
4.865265,43.7325537695008,43.99622541773721
4.894148,44.110439378394794,44.00751357238969
4.922378,44.110439378394794,43.981012414322
4.949191,43.555266099896485,44.00870098946716
4.976801,43.555266099896485,43.9787766036043
5.012417,44.9819411355838,43.9787766036043
5.039219,43.91738782644093,43.97349563054887
5.067131,44.52436622997705,43.97349563054887
5.096077,42.763453639420234,43.94357124468601
5.12446,44.110439378394794,43.94357124468601
5.152463,43.7325537695008,43.85756267449631
5.183619,42.62104924827413,43.834939461339836
5.210951,43.555266099896485,43.8225206916881
5.241059,45.23017697283412,43.794832116542935
5.270343,43.91738782644093,43.76833095847525
5.29832,43.91738782644093,43.739568055080575
5.329262,43.063085873194666,43.71334794840753
5.357781,44.52436622997705,43.72414468009022
5.385237,44.312473239277665,43.72414468009022
5.415069,43.38493270690868,43.70828258641885
5.443957,44.52436622997705,43.68755382437638
5.472431,43.063085873194666,43.68755382437638
5.500885,43.7325537695008,43.71524239952154
5.531263,43.7325537695008,43.684826590688886
5.560855,43.7325537695008,43.69611474534136
5.590219,43.063085873194666,43.69006065989281
5.618399,43.555266099896485,43.703134228624435
5.646792,41.97164117894398,43.721325394301395
5.677922,42.763453639420234,43.73212212598408
5.705353,44.312473239277665,43.73212212598408
5.735378,43.555266099896485,43.72257248155923
5.764747,43.38493270690868,43.66065559299811
5.793202,42.9106862076273,43.63189268960343
5.823732,44.312473239277665,43.594854444512954
5.852517,44.110439378394794,43.63055122640104
5.879697,43.7325537695008,43.607928013244575
5.909789,43.555266099896485,43.576743879123136
5.939427,43.38493270690868,43.57674387912313
5.968151,43.555266099896485,43.53063873562743
5.996596,44.52436622997705,43.56056312149028
6.026985,43.91738782644093,43.550631091130505
6.054412,44.312473239277665,43.550631091130505
6.085876,44.312473239277665,43.55591206418594
6.113705,43.22102854502698,43.59160884607403
6.142157,44.74713017708857,43.607470939745404
6.172579,44.110439378394794,43.71610272309157
6.199966,42.62104924827413,43.733859267876966
6.229804,43.22102854502698,43.70267513375551
6.259402,43.063085873194666,43.730363708900676
6.287645,42.9106862076273,43.72116808508027
6.316089,42.62104924827413,43.755446747102205
6.346883,44.312473239277665,43.74415859244972
6.374014,43.7325537695008,43.714234206586866
6.403861,43.22102854502698,43.71951517964229
6.433689,43.38493270690868,43.735377273313674
6.462159,42.9106862076273,43.767932516829916
6.490547,44.110439378394794,43.733482822199676
6.521108,43.38493270690868,43.73348282219967
6.547914,43.7325537695008,43.718269818784464
6.577681,43.91738782644093,43.68708568466302
6.606425,44.312473239277665,43.69950445431476
6.633624,44.110439378394794,43.670900124919534
6.660611,45.77375359606005,43.63684686557119
6.691575,43.38493270690868,43.59035335200042
6.717196,43.22102854502698,43.60298296985529
6.746627,44.52436622997705,43.62287894932427
6.776144,43.063085873194666,43.65280333518713
6.802748,44.110439378394794,43.67628526552637
6.859955,43.91738782644093,43.73703043492107
6.886523,43.063085873194666,43.56065901838258
6.911212,43.91738782644093,43.55559365639389
6.936947,44.110439378394794,43.53845139077237
6.962345,44.52436622997705,43.571006634288615
6.992032,42.34952678783799,43.58942320263916
7.023586,44.52436622997705,43.54686919892143
7.067037,43.38493270690868,43.56208220233664
7.096562,43.22102854502698,43.57287893401932
7.123515,44.74713017708857,43.55298295455035
7.149533,42.21987701619431,43.53641382684244
7.182702,43.555266099896485,43.53641382684244
7.211477,42.4831664034178,43.47302846980919
7.237978,43.063085873194666,43.45120322813392
7.266455,43.91738782644093,43.46581823454746
7.294955,44.110439378394794,43.43812965940231
7.326839,43.7325537695008,43.46253828663791
7.360631,44.74713017708857,43.480729452314876
7.390601,38.13947366043068,43.498071692415905
7.41834,43.555266099896485,43.426125414417676
7.451552,42.62104924827413,43.41577907937355
7.478182,44.52436622997705,43.39505031733109
7.503867,43.555266099896485,43.35781209776109
7.53166,42.62104924827413,43.40260812743546
7.559079,43.91738782644093,43.3965540419869
7.586308,44.110439378394794,43.37472880031164
7.614816,43.22102854502698,43.379411776365394
7.649694,43.7325537695008,43.314727097117654
7.67689,44.110439378394794,43.34801440256664
7.707325,43.555266099896485,43.34314773419556
7.737385,42.62104924827413,43.373779154094954
7.766011,43.7325537695008,43.39818778133056
7.794004,43.555266099896485,43.34968747246637
7.824292,43.91738782644093,43.34417171383912
7.853075,44.74713017708857,43.23256006528753
7.88967,44.52436622997705,43.167875386039796
7.917944,40.54496614325667,43.32261231288168
7.948737,43.555266099896485,43.32261231288168
7.976865,43.38493270690868,43.33975457850318
8.003991,43.22102854502698,43.333700493054636
8.033908,43.91738782644093,43.36775375240298
8.063549,44.312473239277665,43.38489601802449
8.091877,42.62104924827413,43.42240427935001
8.122625,43.38493270690868,43.40167551730755
8.151091,42.4831664034178,43.432859651429
8.178013,43.38493270690868,43.432859651429
8.212917,43.38493270690868,43.427343892801744
8.24081,43.555266099896485,43.443205986473124
8.269328,43.91738782644093,43.485759990190864
8.300329,42.21987701619431,43.50232911789877
8.327875,43.91738782644093,43.507394479887466
8.366029,39.82614607019542,43.50211350683203
8.395258,42.4831664034178,43.489694737180294
8.423779,43.555266099896485,43.46707152402383
8.454608,43.555266099896485,43.52638818416718
8.483127,43.22102854502698,43.52638818416718
8.510344,44.312473239277665,43.55288934223486
8.541622,44.74713017708857,43.56750434864841
8.571458,43.22102854502698,43.5522913452332
8.598703,45.23017697283412,43.49250288171653
8.625425,43.38493270690868,43.540829281459494
8.656162,44.312473239277665,43.51124625520033
8.682291,43.7325537695008,43.54694303708841
8.708414,43.91738782644093,43.533393137108945
8.73703,44.110439378394794,43.538259805480024
8.763824,44.110439378394794,43.54332516746872
8.790736,44.312473239277665,43.54884092609598
8.81936,43.7325537695008,43.59734123496017
8.84483,43.7325537695008,43.62104815926438
8.873705,44.312473239277665,43.73265980781597
8.900896,43.7325537695008,43.76329122771536
8.927985,42.62104924827413,43.77915332138673
8.955318,43.555266099896485,43.760736753036184
8.983822,44.312473239277665,43.78614849113241
9.010156,43.7325537695008,43.79220257658096
9.0362,43.38493270690868,43.779783806929224
9.065313,42.21987701619431,43.79439881334276
9.09384,44.312473239277665,43.768178706669715
9.12175,42.34952678783799,43.75462880669025
9.157875,43.7325537695008,43.74885641066502
9.185349,42.9106862076273,43.76542553837293
9.215686,43.555266099896485,43.77671369302542
9.24579,43.7325537695008,43.760851599354034
9.2739,44.110439378394794,43.74012283731157
9.302353,43.91738782644093,43.73435044128635
9.33372,44.74713017708857,43.74514717296904
9.360345,43.7325537695008,43.745147172969034
9.39726,43.555266099896485,43.70509611492188
9.428072,44.110439378394794,43.710377087977314
9.45661,42.9106862076273,43.737068998023666
9.487541,44.110439378394794,43.75293109169505
9.515164,44.52436622997705,43.736361963987136
9.542073,44.312473239277665,43.73129660199844
9.580671,43.7325537695008,43.757797760066126
9.609202,44.312473239277665,43.777535165535646
9.63751,42.9106862076273,43.74635103141419
9.668518,44.110439378394794,43.79666281971582
9.695298,44.312473239277665,43.79159745772712
9.726212,44.312473239277665,43.83164851577427
9.75674,43.555266099896485,43.8419948508184
9.785364,43.38493270690868,43.85856397852631
9.816336,44.110439378394794,43.87039046000009
9.8444,44.110439378394794,43.855177456584876
9.872198,43.7325537695008,43.836986290907916
9.904124,42.9106862076273,43.847783022590605
9.932388,43.91738782644093,43.847783022590605
9.960933,43.555266099896485,43.84226726396336
9.991971,44.110439378394794,43.876545925985276
10.01904,43.7325537695008,43.876545925985276
10.050126,43.555266099896485,43.859203685884246
10.080108,44.312473239277665,43.8652577713328
10.108268,42.9106862076273,43.87605450301548
10.136622,43.22102854502698,43.86476634836301
10.167855,44.110439378394794,43.87831624834247
10.195228,43.555266099896485,43.86751951665978
10.22542,44.312473239277665,43.836335382538344
10.255779,43.91738782644093,43.814700892841735
10.284019,44.312473239277665,43.78406947294234
10.315011,44.52436622997705,43.81057063101004
10.343124,43.38493270690868,43.78064624514717
10.374159,44.110439378394794,43.76984951346448
10.403964,44.110439378394794,43.74216093831932
10.43225,43.555266099896485,43.751027862245024
10.460652,43.91738782644093,43.75102786224503
10.491829,44.110439378394794,43.73696557005355
10.519237,44.110439378394794,43.736965570053556
10.548738,43.91738782644093,43.75353469776146
10.578099,44.52436622997705,43.76939679143285
10.606166,44.110439378394794,43.721070391689885
10.632772,43.91738782644093,43.75534905371181
10.659893,43.38493270690868,43.79258727328181
10.691733,43.7325537695008,43.77672517961043
10.728915,43.22102854502698,43.79835966930703
10.757211,43.555266099896485,43.81077843895878
10.785312,42.4831664034178,43.81077843895878
10.813801,44.312473239277665,43.77508165707069
10.847876,43.063085873194666,43.76325517559692
10.875477,43.7325537695008,43.77846817901212
10.905823,42.763453639420234,43.77295242038487
10.933924,43.22102854502698,43.75709032671349
10.962279,43.91738782644093,43.77872481641009
10.993152,43.063085873194666,43.80243174071431
11.020426,44.110439378394794,43.755938227143545
11.051784,44.312473239277665,43.72165956512161
11.081816,44.110439378394794,43.68869001692102
11.109602,42.62104924827413,43.67686353544724
11.138246,44.110439378394794,43.66100144177586
11.169762,44.52436622997705,43.63659281454025
11.196686,43.555266099896485,43.63190983848649
11.226504,44.312473239277665,43.6319098384865
11.257247,44.74713017708857,43.65732157658271
11.284698,43.91738782644093,43.64777193215787
11.31175,43.063085873194666,43.688749687101385
11.338649,44.110439378394794,43.65756555297994
11.364664,43.91738782644093,43.69326233486803
11.404747,43.91738782644093,43.66557375972287
11.431845,43.555266099896485,43.698543307923465
11.459557,44.312473239277665,43.735781527493465
11.488024,44.74713017708857,43.73050055443803
11.521684,42.4831664034178,43.75490918167364
11.552136,42.9106862076273,43.779809231879035
11.582303,42.763453639420234,43.79893688605922
11.61078,44.110439378394794,43.80470928208444
11.639349,43.555266099896485,43.84726328580217
11.66979,43.063085873194666,43.83646655411948
11.696866,43.22102854502698,43.79036141062378
11.727592,43.7325537695008,43.81804998576894
11.758009,44.110439378394794,43.818049985768944
11.786587,43.22102854502698,43.76993443422911
11.814971,43.91738782644093,43.7547214308139
11.84557,43.22102854502698,43.7639170546343
11.872949,44.312473239277665,43.73399266877144
11.907613,42.763453639420234,43.72364633372732
11.935824,43.91738782644093,43.69923770649171
11.964781,44.52436622997705,43.68082113814116
11.99488,43.7325537695008,43.63656343528809
12.021824,43.91738782644093,43.57988696278328
12.052992,44.9819411355838,43.62638047635405
12.083199,44.9819411355838,43.65514337974873
12.11098,44.312473239277665,43.69940108260179
12.139392,44.110439378394794,43.688604350919114
12.176421,43.7325537695008,43.69895068596324
12.203287,42.9106862076273,43.72335931319885
12.235411,44.52436622997705,43.7022775377243
12.263709,44.312473239277665,43.71307426940699
12.292246,43.063085873194666,43.68766253131076
12.323178,43.38493270690868,43.69234550736452
12.350642,43.38493270690868,43.66793688012892
12.381844,43.063085873194666,43.69912101425036
12.411951,43.555266099896485,43.69334861822514
12.440192,43.063085873194666,43.701909539190126
12.468268,42.9106862076273,43.70742529781737
12.499483,42.763453639420234,43.665674430480735
12.526837,42.763453639420234,43.665674430480735
12.563606,44.110439378394794,43.6603934574253
12.593712,43.91738782644093,43.6603934574253
12.62231,44.312473239277665,43.62997764859265
12.650833,43.7325537695008,43.5899265905455
12.681294,43.91738782644093,43.54343307697472
12.708258,43.91738782644093,43.54343307697472
12.738101,42.4831664034178,43.58348413502188
12.766542,44.110439378394794,43.55092889150564
12.794938,43.22102854502698,43.53964073685316
12.826181,43.38493270690868,43.57533751874124
12.85341,43.063085873194666,43.607892762257485
12.883794,44.312473239277665,43.61782479261726
12.912461,44.110439378394794,43.6223374403839
12.940961,43.063085873194666,43.61747077201282
12.969486,44.110439378394794,43.636598426193
12.999896,43.063085873194666,43.650148326172456
13.02729,43.7325537695008,43.67783690131762
13.063351,43.7325537695008,43.65870924713745
13.092866,44.9819411355838,43.637980485094985
13.119952,43.91738782644093,43.618084505626015
13.147029,42.9106862076273,43.61231210960079
13.178784,42.4831664034178,43.58055483756574
13.204467,43.7325537695008,43.57527386451031
13.233059,44.312473239277665,43.58656201916279
13.26185,43.38493270690868,43.638827928758786
13.28901,43.91738782644093,43.638827928758786
13.316053,44.312473239277665,43.66423966685501
13.345535,44.52436622997705,43.67945267027021
13.371383,43.7325537695008,43.69858032445038
13.39772,43.22102854502698,43.687292169797914
13.426364,43.38493270690868,43.63698038149629
13.453488,43.7325537695008,43.661389008731895
13.480017,43.38493270690868,43.645526915060515
13.509273,43.7325537695008,43.65472253888092
13.535554,42.093985743114104,43.66551927056361
13.561341,43.38493270690868,43.708308504944554
13.5934,43.22102854502698,43.64492314791131
13.619863,44.110439378394794,43.65043890653856
13.647241,42.62104924827413,43.65479318269763
13.676589,43.7325537695008,43.66280138944055
13.703566,44.312473239277665,43.65773602745186
13.729735,44.312473239277665,43.63610153775526
13.758878,44.110439378394794,43.63610153775526
13.786096,44.110439378394794,43.63610153775526
13.813281,43.91738782644093,43.61446704805866
13.841686,43.7325537695008,43.61446704805865
13.86999,43.91738782644093,43.57495199143971
13.902114,42.34952678783799,43.57043934367308
13.934142,43.91738782644093,43.58037137403285
13.962285,43.555266099896485,43.58037137403285
13.990853,43.38493270690868,43.59558437744806
14.021651,44.110439378394794,43.585652347088285
14.049063,45.23017697283412,43.622536546053844
14.079251,42.763453639420234,43.60898664607438
14.108997,44.110439378394794,43.613669622128135
14.136921,43.063085873194666,43.59294086008568
14.165381,42.763453639420234,43.56767745929067
14.196253,43.555266099896485,43.56767745929067
14.22365,43.555266099896485,43.57373154473922
14.253851,43.38493270690868,43.57978563018777
14.283178,43.91738782644093,43.56898889850508
14.311032,43.555266099896485,43.56898889850508
14.339502,44.52436622997705,43.58027705315757
14.370039,42.34952678783799,43.59107378484025
14.397433,43.063085873194666,43.591073784840255
14.427443,43.7325537695008,43.6471579691671
14.457201,43.7325537695008,43.664500209268134
14.484614,43.91738782644093,43.67484654431227
14.511671,43.38493270690868,43.68477857467204
14.53848,43.38493270690868,43.68477857467204
14.569081,42.9106862076273,43.64198934029108
14.602684,43.38493270690868,43.67495888849167
14.630861,43.38493270690868,43.66944312986442
14.65932,41.73683022044876,43.69385175710003
14.690162,43.7325537695008,43.71160830188542
14.717709,44.52436622997705,43.72747039555679
14.748667,44.52436622997705,43.72747039555679
14.777692,43.7325537695008,43.760025639073035
14.805868,44.110439378394794,43.760025639073035
14.832626,44.312473239277665,43.75515897070195
14.867506,44.110439378394794,43.74333248922817
14.893932,43.91738782644093,43.76371989166694
14.928006,44.312473239277665,43.81183544320676
14.957828,44.52436622997705,43.82263217488945
14.984525,43.91738782644093,43.827913147944884
15.011491,43.7325537695008,43.83920130259735
15.040099,44.110439378394794,43.83920130259735
15.066432,43.7325537695008,43.854414306012565
15.095801,43.91738782644093,43.858768582171635
15.123817,43.91738782644093,43.90439739441948
15.15074,43.91738782644093,43.93089855248718
15.177277,43.38493270690868,43.99320019837267
15.206387,44.110439378394794,44.00399693005535
15.232583,43.555266099896485,43.992170448581575
15.261616,44.52436622997705,43.95961520506534
15.28905,43.91738782644093,43.982238418221804
15.315846,43.38493270690868,43.971441686539116
15.342643,44.110439378394794,43.923115286796154
15.371534,43.063085873194666,43.948015337001564
15.398008,44.74713017708857,43.95930349165403
15.423769,44.110439378394794,43.95353109562881
15.452719,43.91738782644093,43.95353109562881
15.481808,44.312473239277665,43.94825012257338
15.508992,43.38493270690868,43.97087333572984
15.536016,43.91738782644093,43.970873335729834
15.565382,43.063085873194666,44.02118512403146
15.59129,44.9819411355838,44.026700882658716
15.620468,44.312473239277665,44.050407806962944
15.647826,43.91738782644093,44.02599917972733
15.676329,44.110439378394794,44.01244927974786
15.704594,44.110439378394794,43.84620453539367
15.733397,43.38493270690868,43.82358132223721
15.765144,44.52436622997705,43.79102607872096
15.795621,43.7325537695008,43.77113009925199
15.825259,42.62104924827413,43.77599676762308
15.85257,44.9819411355838,43.77048100899582
15.879206,44.312473239277665,43.784543301187306
15.906135,44.110439378394794,43.74562337346788
15.936372,44.52436622997705,43.740107614840625
15.962356,43.7325537695008,43.68451485348357
15.99119,44.52436622997705,43.66288036378697
16.018794,44.110439378394794,43.678093367202166
16.046721,45.49346636005761,43.65368473996656
16.075284,44.110439378394794,43.6954356073032
16.102286,44.74713017708857,43.66501979847055
16.13031,43.063085873194666,43.659247402445324
16.165245,42.9106862076273,43.6489010674012
16.194013,38.29187332599804,43.64338530877395
16.224821,42.763453639420234,43.64338530877395
16.252729,43.38493270690868,43.64825197714502
16.280063,43.22102854502698,43.61101375757502
16.30869,43.555266099896485,43.61629473063046
16.336594,43.91738782644093,43.653332975720936
16.365323,43.555266099896485,43.60770416347307
16.394805,43.38493270690868,43.60770416347308
16.423799,43.91738782644093,43.59690743179039
16.45471,41.97164117894398,43.51404039997253
16.484672,43.555266099896485,43.549737181860614
16.512471,43.91738782644093,43.53791070038683
16.540985,43.063085873194666,43.532394941759584
16.572186,44.52436622997705,43.4388638176492
16.599593,43.91738782644093,43.41813505560674
16.630271,44.110439378394794,43.26362353143844
16.66025,43.555266099896485,43.171139537067035
16.688551,43.91738782644093,43.158924685518194
16.718825,44.110439378394794,43.31965367124513
16.746572,43.555266099896485,43.34734224639029
16.77396,43.22102854502698,43.37384340445798
16.804427,43.91738782644093,43.41108162402797
16.834807,43.91738782644093,43.41614698601667
16.863351,43.38493270690868,43.39173835878106
16.893937,44.312473239277665,43.40208469382519
16.921594,43.7325537695008,43.422813455867654
16.952054,41.62402011635187,43.40760045245244
16.982066,44.9819411355838,43.44798021039429
17.010143,44.110439378394794,43.469614700090894
17.03731,43.91738782644093,43.454401696675696
17.083863,42.21987701619431,43.454401696675696
17.119514,43.38493270690868,43.442575215201906
17.171999,39.339226831198175,43.44809097382917
17.221521,39.82614607019542,43.42267923573294
17.263082,42.4831664034178,43.43302557077707
17.291509,43.91738782644093,43.43302557077707
17.318352,43.7325537695008,43.40310118491421
17.348291,44.312473239277665,43.424735674610815
17.378415,44.52436622997705,43.43428531903566
17.406752,43.7325537695008,43.429004345980225
17.435235,43.063085873194666,43.37341158462317
17.466515,43.91738782644093,43.347646833094856
17.494024,44.110439378394794,43.347646833094856
17.524983,43.38493270690868,43.33303182668132
17.554568,43.38493270690868,43.39327564534272
17.581962,44.312473239277665,43.352513501465936
17.608978,43.38493270690868,43.3140281946381
17.642723,43.063085873194666,43.31954395326535
17.668662,44.110439378394794,43.33507471392894
17.695768,44.110439378394794,43.34500674428872
17.72395,43.22102854502698,43.43483358920928
17.752534,43.91738782644093,43.51875666261571
17.780972,43.91738782644093,43.549388082515094
17.812109,43.063085873194666,43.54410710945967
17.839322,44.312473239277665,43.5493880825151
17.866577,43.555266099896485,43.52288692444741
17.894875,43.7325537695008,43.476781780951704
17.923363,41.97164117894398,43.46216677453817
17.951651,42.4831664034178,43.48129442871834
17.982413,44.312473239277665,43.49863666881937
18.009763,43.22102854502698,43.504409064844594
18.037441,43.7325537695008,43.4952134410242
18.065788,43.555266099896485,43.534133368743625
18.093356,42.763453639420234,43.528360972718396
18.119977,44.110439378394794,43.48458143669092
18.147086,42.763453639420234,43.50899006392653
18.178404,43.7325537695008,43.52081654540031
18.207843,42.4831664034178,43.49540480730408
18.236215,42.763453639420234,43.51001981371762
18.262656,43.555266099896485,43.47705026551703
18.289685,43.7325537695008,43.432254235842656
18.319366,43.91738782644093,43.48036978738248
18.345206,43.38493270690868,43.492788557034224
18.374532,42.9106862076273,43.508650650705604
18.402727,43.22102854502698,43.48096207556045
18.42946,43.7325537695008,43.54207059554475
18.456576,44.52436622997705,43.5542854470936
18.485782,44.312473239277665,43.53771631938568
18.511679,43.063085873194666,43.54239929543945
18.54101,44.74713017708857,43.5189173651002
18.56786,44.110439378394794,43.500500796749655
18.594523,41.85264894594691,43.509061717714644
18.62178,43.91738782644093,43.50354595908739
18.648762,44.52436622997705,43.43293035483564
18.677628,43.22102854502698,43.42299832447586
18.703539,43.7325537695008,43.46397607941938
18.730263,42.763453639420234,43.49694562761997
18.758038,42.34952678783799,43.5072919626641
18.784733,44.74713017708857,43.51257293571953
18.811711,44.74713017708857,43.5072919626641
18.839205,44.110439378394794,43.517223993023876
18.865195,42.763453639420234,43.557275051071024
18.891533,44.110439378394794,43.59451327064103
18.921564,42.9106862076273,43.58944790865234
18.949562,43.7325537695008,43.58339382320378
18.976562,43.38493270690868,43.577621427178556
19.003569,42.9106862076273,43.61331820906664
19.029873,42.9106862076273,43.60695352486346
19.061219,43.063085873194666,43.612725920888685
19.089968,43.91738782644093,43.65650545691616
19.118068,40.29190749060897,43.63209682968055
19.146797,43.38493270690868,43.599541586164314
19.176417,43.91738782644093,43.636779805734314
19.203803,43.91738782644093,43.66576770309397
19.233419,43.91738782644093,43.66169900620408
19.262946,43.91738782644093,43.69614870083432
19.290985,43.7325537695008,43.662095441485974
19.319644,43.7325537695008,43.62804218213763
19.350795,44.312473239277665,43.62252642351037
19.378087,44.52436622997705,43.661011730338224
19.40878,43.555266099896485,43.62252642351037
19.438095,44.312473239277665,43.646008353849616
19.465835,44.110439378394794,43.64600835384962
19.492704,44.312473239277665,43.66122135726482
19.524803,44.52436622997705,43.684703287604066
19.550688,44.312473239277665,43.693570211529774
19.581569,43.38493270690868,43.66947852990119
19.609169,43.063085873194666,43.68682077000222
19.636413,43.38493270690868,43.79040592245456
19.663428,44.52436622997705,43.816907080522256
19.692159,44.74713017708857,43.80656074547812
19.718172,42.62104924827413,43.830267669782344
19.745346,43.555266099896485,43.85397459408656
19.771471,43.555266099896485,43.87131683418759
19.797949,43.555266099896485,43.86138480382781
19.825231,43.91738782644093,43.856319441839126
19.851861,44.110439378394794,43.84503128718664
19.881225,42.763453639420234,43.82768904708561
19.907102,43.7325537695008,43.822822378714534
19.934352,43.7325537695008,43.80625325100662
19.963962,43.91738782644093,43.812025647031845
19.99174,43.7325537695008,43.83115330121203
20.018866,43.22102854502698,43.81381106111099
20.051724,42.21987701619431,43.81986514655954
20.077707,44.52436622997705,43.81986514655954
20.105023,43.91738782644093,43.81551087040048
20.134866,44.312473239277665,43.84201202846816
20.163513,43.555266099896485,43.869700603613325
20.191839,44.74713017708857,43.821585052073495
20.222471,44.74713017708857,43.82565374896338
20.249873,44.52436622997705,43.84728823865999
20.282317,43.38493270690868,43.852353600648684
20.310709,43.555266099896485,43.852353600648684
20.339365,43.91738782644093,43.85786935927593
20.370242,43.91738782644093,43.819384052448086
20.397735,43.38493270690868,43.86969584074972
20.428873,43.7325537695008,43.86969584074971
20.45911,44.312473239277665,43.886264968457624
20.487585,44.9819411355838,43.871051965042426
20.516057,43.91738782644093,43.90674874693051
20.545817,44.52436622997705,43.957060535232124
20.574066,43.38493270690868,44.00027987104088
20.604605,42.9106862076273,44.00664455524407
20.635121,44.312473239277665,44.01793270989655
20.662645,45.49346636005761,44.01216031387133
20.695328,43.063085873194666,44.01722567586002
20.722044,42.763453639420234,43.9935187515558
20.748269,44.312473239277665,43.969811827251576
20.778799,43.7325537695008,43.96375774180303
20.807772,43.555266099896485,43.96375774180303
20.834619,44.110439378394794,43.97961983547441
20.861765,42.763453639420234,43.87839826186949
20.891599,44.52436622997705,43.84963535847482
20.917088,43.7325537695008,43.864848361890026
20.946133,44.312473239277665,43.864848361890026
20.974478,43.38493270690868,43.843213872193424
21.00162,44.9819411355838,43.812798063360766
21.028739,44.9819411355838,43.80751709030533
21.057926,43.7325537695008,43.7901748502043
21.083888,44.74713017708857,43.77241830541892
21.113044,44.312473239277665,43.781285229344626
21.141127,44.110439378394794,43.75478407127694
21.168155,43.7325537695008,43.709753256030744
21.195247,43.91738782644093,43.728880910210925
21.222046,43.91738782644093,43.741954478942546
21.250704,44.312473239277665,43.74800856439109
21.276735,43.38493270690868,43.73339355797756
21.308123,44.110439378394794,43.72384391355272
21.33524,40.37463275026887,43.71304718187004
21.361918,42.9106862076273,43.740735757015194
21.389012,43.91738782644093,43.734681671566634
21.420804,43.7325537695008,43.72006666515309
21.446972,43.555266099896485,43.69356550708542
21.483773,43.91738782644093,43.70877851050062
21.510617,43.7325537695008,43.658466722198995
21.537916,43.91738782644093,43.645393153467374
21.565296,42.763453639420234,43.630778147053846
21.593707,43.22102854502698,43.6183593774021
21.619814,43.38493270690868,43.578308319354946
21.6508,43.91738782644093,43.59013480082872
21.67923,43.7325537695008,43.575519794415186
21.706369,43.22102854502698,43.53072376474082
21.733541,44.52436622997705,43.49368551965034
21.76285,43.22102854502698,43.44942781679726
21.788822,43.22102854502698,43.40904805885542
21.814806,43.7325537695008,43.35873627055379
21.840983,43.7325537695008,43.382317667140995
21.867911,44.312473239277665,43.370102815592155
21.895177,43.22102854502698,43.34569418835655
21.921971,43.38493270690868,43.34569418835655
21.950918,43.91738782644093,43.34569418835655
21.977202,43.22102854502698,43.345694188356546
22.004529,44.52436622997705,43.32656653417637
22.035049,43.22102854502698,43.32656653417637
22.063854,44.312473239277665,43.33077317898229
22.092301,42.9106862076273,43.340322823407135
22.122918,44.52436622997705,43.366823981474816
22.153782,43.22102854502698,43.35161097805961
22.189409,42.34952678783799,43.38059887541927
22.217426,42.62104924827413,43.41783709498926
22.244564,42.763453639420234,43.40049485488823
22.271843,41.97164117894398,43.431678989009676
22.303929,42.34952678783799,43.446293995423225
22.33656,41.19998163082099,43.4570907271059
22.364899,42.4831664034178,43.492787508993985
22.392218,43.063085873194666,43.50520627864573
22.420933,43.7325537695008,43.54880918241892
22.452851,43.555266099896485,43.581364425935156
22.480096,43.91738782644093,43.561468446466186
22.509987,43.063085873194666,43.53656839626079
22.540447,43.91738782644093,43.494817528924145
22.568106,42.9106862076273,43.494817528924145
22.595182,43.555266099896485,43.47824840121624
22.628585,44.312473239277665,43.50173033155548
22.654204,43.38493270690868,43.45141854325386
22.680513,44.74713017708857,43.45141854325385
22.709185,44.52436622997705,43.44771426406403
22.736225,43.91738782644093,43.44771426406403
22.763789,44.312473239277665,43.51819207359015
22.792692,43.7325537695008,43.55857183153199
22.818894,44.110439378394794,43.59808688815093
22.844695,44.9819411355838,43.66538073012452
22.871514,44.74713017708857,43.68194985783243
22.89957,44.74713017708857,43.68194985783243
22.926514,44.52436622997705,43.67688449584373
22.95429,43.22102854502698,43.67201782747266
22.982076,42.34952678783799,43.64325492407798
23.008437,43.063085873194666,43.634694003113
23.0359,43.22102854502698,43.65203624321403
23.066543,43.7325537695008,43.65203624321403
23.09505,43.7325537695008,43.66789833688541
23.125626,42.763453639420234,43.6513292091775
23.153112,43.22102854502698,43.677830367245186
23.183624,42.21987701619431,43.671465683041994
23.213006,42.62104924827413,43.634227463471994
23.240912,45.23017697283412,43.62388112842787
23.268028,43.38493270690868,43.5796234255748
23.295257,43.7325537695008,43.56049577139463
23.321225,43.555266099896485,43.5350840332984
23.354904,43.063085873194666,43.48025959723014
23.383606,43.063085873194666,43.48025959723014
23.41068,43.555266099896485,43.494060934251436
23.437268,43.38493270690868,43.46637235910628
23.466553,42.9106862076273,43.46637235910628
23.493191,42.763453639420234,43.53487531308487
23.519307,44.52436622997705,43.58969974915313
23.547991,42.9106862076273,43.59924939357798
23.576503,44.110439378394794,43.580121739397796
23.603604,43.7325537695008,43.56550673298426
23.630726,44.312473239277665,43.60976443583733
23.659747,44.52436622997705,43.60976443583733
23.685696,43.22102854502698,43.643051741286314
23.715054,43.555266099896485,43.643051741286314
23.743752,42.763453639420234,43.60026250690536
23.77083,43.063085873194666,43.61019453726514
23.797889,43.22102854502698,43.639182434624786
23.827372,43.063085873194666,43.6085510147254
23.853312,44.74713017708857,43.65030188206203
23.880203,45.23017697283412,43.63767226420716
23.909065,43.555266099896485,43.64801859925129
23.937539,43.22102854502698,43.64801859925129
23.966143,44.74713017708857,43.67150052959054
23.996981,44.9819411355838,43.694123742746996
24.024558,43.555266099896485,43.67678150264597
24.054665,43.063085873194666,43.69033140262543
24.085025,43.22102854502698,43.67953467094274
24.113761,44.312473239277665,43.66040701676257
24.142145,43.22102854502698,43.65463462073735
24.173092,43.38493270690868,43.61739640116734
24.200382,42.62104924827413,43.622079377221105
24.233467,43.7325537695008,43.64976795236627
24.261655,43.7325537695008,43.67239116552273
24.290192,44.74713017708857,43.676903813289364
24.320762,42.4831664034178,43.68645345771421
24.348385,44.52436622997705,43.70558111189438
24.379779,42.62104924827413,43.6992164276912
24.409529,43.91738782644093,43.64649516295047
24.438061,43.38493270690868,43.65156052493917
24.466547,43.7325537695008,43.62666047473376
24.497882,43.555266099896485,43.569984002228956
24.525116,43.91738782644093,43.54508395202356
24.562015,43.38493270690868,43.55543028706768
24.592344,43.7325537695008,43.55543028706768
24.621057,43.063085873194666,43.56497993149253
24.652169,44.110439378394794,43.55369177684005
24.67996,43.22102854502698,43.56830678325358
24.710261,43.38493270690868,43.59480794132127
24.739014,44.52436622997705,43.626565213356315
24.766986,43.555266099896485,43.643134341064226
24.795419,43.22102854502698,43.653931072746914
24.826625,43.555266099896485,43.60146124504802
24.854025,43.7325537695008,43.62254302052257
24.883757,44.52436622997705,43.589987777006336
24.912434,43.38493270690868,43.61667968705269
24.940845,43.7325537695008,43.601466683637476
24.969263,42.34952678783799,43.59227105981707
24.999811,42.763453639420234,43.57765605340353
25.026841,44.110439378394794,43.582721415392236
25.056271,43.91738782644093,43.59400957004471
25.086322,43.063085873194666,43.60394160040448
25.114618,43.555266099896485,43.62656481356095
25.143214,43.91738782644093,43.64062710575243
25.173708,43.7325537695008,43.64062710575243
25.20067,44.312473239277665,43.66603884384865
25.232249,43.7325537695008,43.70495877156808
25.260391,44.312473239277665,43.69890468611952
25.288986,44.110439378394794,43.69403801774845
25.319607,42.9106862076273,43.71393399721742
25.347129,43.22102854502698,43.73556848691402
25.373757,43.38493270690868,43.778357721294974
25.411046,43.555266099896485,43.76653123982119
25.439434,43.38493270690868,43.80545116754062
25.470435,43.063085873194666,43.816247899223306
25.499074,43.22102854502698,43.88475085320189
25.526411,43.7325537695008,43.88475085320189
25.556354,44.312473239277665,43.87923509457464
25.586385,43.7325537695008,43.90965090340729
25.61473,44.52436622997705,43.93957528927016
25.64542,43.555266099896485,43.94992162431428
25.673585,44.110439378394794,43.92115872091961
25.700897,44.110439378394794,43.92643969397504
25.734038,44.74713017708857,43.92066729794981
25.762207,44.312473239277665,43.943290511106284
25.790546,43.38493270690868,43.943290511106284
25.821215,43.91738782644093,43.961481676783244
25.848305,44.312473239277665,44.02066038901057
25.877801,45.23017697283412,44.0709721773122
25.9072,44.110439378394794,44.10989210503162
25.93562,44.74713017708857,44.100342460606775
25.963849,44.110439378394794,44.126843618674464
25.992685,44.74713017708857,44.15676800453733
26.022122,42.763453639420234,44.18795213865878
26.05192,43.91738782644093,44.22364892054685
26.08189,44.9819411355838,44.21236076589438
26.110224,44.110439378394794,44.234983979050845
26.138052,43.91738782644093,44.22892989360229
26.16879,42.9106862076273,44.269692037479075
26.195887,43.91738782644093,44.248963275436616
26.233803,44.110439378394794,44.23816654375393
26.262154,44.52436622997705,44.20411328440558
26.29044,44.312473239277665,44.20411328440558
26.321257,44.74713017708857,44.21404531476535
26.348584,44.9819411355838,44.198832311350145
26.379394,44.9819411355838,44.1676481772287
26.409225,44.74713017708857,44.08916216095966
26.437474,43.22102854502698,44.059237775096804
26.465928,44.312473239277665,44.00676794739791
26.496806,44.110439378394794,44.00676794739791
26.523946,44.312473239277665,43.95865239585808
26.553841,44.9819411355838,44.00291009871115
26.583833,43.91738782644093,43.987697095295935
26.612289,44.52436622997705,43.95728128646329
26.643384,44.312473239277665,43.95176552783604
26.671546,44.9819411355838,43.93655252442083
26.698331,43.38493270690868,43.936552524420826
26.736596,43.7325537695008,43.94206828304808
26.76501,43.555266099896485,43.947840679073316
26.793487,44.312473239277665,43.94178659362475
26.824058,43.7325537695008,43.89752889077169
26.851356,43.38493270690868,43.84941333923186
26.881897,43.22102854502698,43.79910155093023
26.911783,42.4831664034178,43.7923926664018
26.939796,43.063085873194666,43.76868574209758
26.970794,42.9106862076273,43.773368718151346
26.999454,44.110439378394794,43.74218458402989
27.026649,43.063085873194666,43.69963058031216
27.056597,44.312473239277665,43.659579522265005
27.08658,43.38493270690868,43.59212546834188
27.115152,43.91738782644093,43.58684449528645
27.144399,43.91738782644093,43.55915592014128
27.180731,43.38493270690868,43.51910486209413
27.211258,42.9106862076273,43.45571950506089
27.240517,44.110439378394794,43.44216960508141
27.268899,44.312473239277665,43.43710424309272
27.29729,44.312473239277665,43.42755459866788
27.337182,42.763453639420234,43.43997336831963
27.379515,43.063085873194666,43.40821609628457
27.409555,43.22102854502698,43.42894485832703
27.446145,44.74713017708857,43.44355986474057
27.487314,43.91738782644093,43.46464164021513
27.520023,43.38493270690868,43.48905026745073
27.549654,43.22102854502698,43.523328929472655
27.576807,42.62104924827413,43.507466835801274
27.602898,42.9106862076273,43.52659448998145
27.636363,42.62104924827413,43.50009333191377
27.665231,43.7325537695008,43.52082209395623
27.691847,43.555266099896485,43.50560909054102
27.718889,42.9106862076273,43.511124849168276
27.748046,42.763453639420234,43.51112484916827
27.773763,42.9106862076273,43.52467474914774
27.803162,43.555266099896485,43.490396087125816
27.831852,43.22102854502698,43.46389492905812
27.859,44.74713017708857,43.46389492905813
27.886036,42.62104924827413,43.48651814221459
27.912964,44.110439378394794,43.46613073977583
27.940784,43.7325537695008,43.470813715829586
27.970109,43.22102854502698,43.39500958914461
27.998583,43.91738782644093,43.379796585729395
28.025482,44.110439378394794,43.38466325410048
28.052485,43.555266099896485,43.394212898525325
28.081803,43.7325537695008,43.4312511436158
28.108366,43.38493270690868,43.47130220166296
28.134149,44.110439378394794,43.51962860140591
28.162768,43.38493270690868,43.50969657104614
28.19186,44.110439378394794,43.50014692662129
28.218899,43.38493270690868,43.50450120278036
28.245953,43.38493270690868,43.50870784758628
28.275087,42.9106862076273,43.53747075098096
28.300849,43.38493270690868,43.519054182630406
28.330334,44.312473239277665,43.56265708640359
28.359118,43.555266099896485,43.51454153486377
28.386181,42.34952678783799,43.54123344491013
28.412599,43.38493270690868,43.515821706813895
28.442527,42.093985743114104,43.510756344825204
28.468435,43.38493270690868,43.52030598925005
28.497515,43.555266099896485,43.48733644104946
28.526001,43.555266099896485,43.47653970936677
28.552762,43.91738782644093,43.453916496210304
28.579778,44.312473239277665,43.46471322789299
28.611966,44.312473239277665,43.46957989626407
28.638305,43.38493270690868,43.475352292289294
28.667811,43.22102854502698,43.44958754076099
28.696381,43.063085873194666,43.42885877871852
28.723187,42.9106862076273,43.46141402223477
28.749985,43.91738782644093,43.46141402223476
28.779217,42.9106862076273,43.47983059058531
28.806006,44.74713017708857,43.489762620945086
28.831674,43.063085873194666,43.48399022491986
28.860874,43.555266099896485,43.46992793272838
28.889852,43.22102854502698,43.52023972103
28.916526,43.555266099896485,43.52510638940109
28.943518,43.555266099896485,43.505473300152666
28.972591,42.763453639420234,43.53197445822036
28.998608,43.7325537695008,43.50134303832096
29.027022,42.763453639420234,43.466893343690714
29.055513,44.110439378394794,43.44248471645511
29.082013,43.555266099896485,43.41130058233366
29.109075,44.312473239277665,43.37560380044558
29.13876,42.4831664034178,43.3578472556602
29.164494,43.38493270690868,43.35333460789356
29.191161,44.52436622997705,43.37774323512917
29.216412,43.38493270690868,43.38661015905487
29.243955,43.555266099896485,43.381329185999434
29.271546,43.7325537695008,43.42138024404659
29.298194,44.110439378394794,43.39239234668694
29.327584,43.063085873194666,43.4223167325498
29.353563,44.110439378394794,43.43817882622118
29.379598,43.555266099896485,43.39577315980466
29.407149,41.4068276194195,43.39577315980466
29.434025,44.312473239277665,43.429826419152995
29.460968,42.4831664034178,43.43838734011799
29.490668,42.34952678783799,43.4549564678259
29.517108,43.063085873194666,43.51163294033071
29.543352,43.22102854502698,43.48622120223448
29.571343,43.063085873194666,43.50208329590587
29.599202,42.763453639420234,43.46638651401778
29.626791,43.063085873194666,43.5073642689613
29.65384,43.91738782644093,43.4981686451409
29.682736,43.22102854502698,43.456417777804255
29.708719,43.7325537695008,43.43459253612899
29.736421,44.312473239277665,43.43104331366524
29.763559,43.7325537695008,43.42190663318537
29.790204,44.110439378394794,43.40038998489758
29.818234,44.110439378394794,43.41127076269444
29.852549,41.73683022044876,43.387965142171105
29.879453,43.555266099896485,43.382196143628846
29.918515,44.74713017708857,43.45274501949347
29.946511,43.063085873194666,43.42090323357553
29.975285,44.312473239277665,43.45697003473545
30.006357,44.74713017708857,43.50126776461135
30.033597,43.22102854502698,43.519525343420376
30.06383,44.110439378394794,43.53250346508965
30.093916,43.063085873194666,43.553840628357605
30.122293,43.91738782644093,43.59147810402129
30.150749,43.063085873194666,43.61789771556262
30.181557,43.063085873194666,43.602135078147974
30.208336,42.62104924827413,43.623307663321356


==> csv/lms/results_200mm/m0_i0_e1_t30_v0_u15_n20_s6_d80_r100_o640_w1_g0_a0_f0p000000_c0_l0_h0p000000_20240502_233436_imag_data.csv <==
timestamp,w0,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19
0.200786,0.0055007934570312,-0.008026123046875,0.0078125,-0.0065383911132812,-0.002960205078125,0.0328903198242187,-0.872833251953125,-0.1323928833007812,0.083251953125,-0.0712356567382812,0.061676025390625,-0.0532608032226562,0.0468063354492187,-0.0394287109375,0.0329513549804687,-0.0262603759765625,0.0219345092773437,-0.0169906616210937,0.0105972290039062,-0.007965087890625
0.230055,0.0048599243164062,-0.0066604614257812,0.0070266723632812,-0.004180908203125,-0.0050735473632812,0.0358963012695312,-0.881866455078125,-0.1327896118164062,0.0803146362304687,-0.0688705444335937,0.0585708618164062,-0.0510711669921875,0.0447006225585937,-0.0380325317382812,0.0309829711914062,-0.025665283203125,0.0205459594726562,-0.0159072875976562,0.0104141235351562,-0.0075836181640625
0.257244,0.0048294067382812,-0.006195068359375,0.0054931640625,-0.0028457641601562,-0.0073928833007812,0.0378570556640625,-0.8892059326171875,-0.131378173828125,0.0771331787109375,-0.0663681030273437,0.0568389892578125,-0.049163818359375,0.0427932739257812,-0.036468505859375,0.0299606323242187,-0.0235137939453125,0.0189971923828125,-0.0146484375,0.0093154907226562,-0.0074691772460937
0.283174,0.003753662109375,-0.0052566528320312,0.0039596557617187,-0.001007080078125,-0.0090408325195312,0.0400161743164062,-0.89337158203125,-0.1308746337890625,0.0741653442382812,-0.0637283325195312,0.0539932250976562,-0.0469512939453125,0.0401992797851562,-0.034210205078125,0.0285720825195312,-0.0233306884765625,0.0179977416992187,-0.0138473510742187,0.0090255737304687,-0.0063247680664062
0.318129,0.0035934448242187,-0.0051803588867187,0.0025558471679687,0.0003204345703125,-0.010467529296875,0.0419082641601562,-0.8938369750976562,-0.1283340454101562,0.0704421997070312,-0.0614089965820312,0.0515594482421875,-0.044342041015625,0.0390625,-0.0329208374023437,0.02642822265625,-0.0209884643554687,0.0174407958984375,-0.0132827758789062,0.0083694458007812,-0.0065765380859375
0.34649,0.00238037109375,-0.003692626953125,0.0021514892578125,0.0008468627929687,-0.0120849609375,0.0429229736328125,-0.8911895751953125,-0.125335693359375,0.0668716430664062,-0.0580978393554687,0.048828125,-0.042236328125,0.0364456176757812,-0.03082275390625,0.0257415771484375,-0.0205078125,0.0160064697265625,-0.01263427734375,0.008636474609375,-0.00640869140625
0.373671,0.0026626586914062,-0.0029449462890625,0.000274658203125,0.0020294189453125,-0.0136032104492187,0.0433731079101562,-0.8864517211914062,-0.1222991943359375,0.0632095336914062,-0.0547256469726562,0.0466537475585937,-0.0398330688476562,0.0341262817382812,-0.0289764404296875,0.0237579345703125,-0.0188522338867187,0.0151748657226562,-0.0119781494140625,0.007537841796875,-0.006103515625
0.400646,0.0009307861328125,-0.00250244140625,-0.0002670288085937,0.0038070678710937,-0.0138473510742187,0.0446929931640625,-0.8796615600585938,-0.1181106567382812,0.059295654296875,-0.052886962890625,0.0441513061523437,-0.0377044677734375,0.0316238403320312,-0.0270156860351562,0.0225753784179687,-0.0178298950195312,0.0138778686523437,-0.0109100341796875,0.0076446533203125,-0.0056533813476562
0.429705,0.0009078979492187,-0.0016860961914062,-0.0010910034179687,0.0042343139648437,-0.0154037475585937,0.0446090698242187,-0.8704376220703125,-0.1138229370117187,0.0555267333984375,-0.0498046875,0.0412445068359375,-0.0355758666992187,0.030059814453125,-0.0254364013671875,0.0211105346679687,-0.0171279907226562,0.01312255859375,-0.01031494140625,0.00604248046875,-0.004241943359375
0.45557,0.0001068115234375,-0.000946044921875,-0.001373291015625,0.004974365234375,-0.015594482421875,0.04461669921875,-0.8584365844726562,-0.1088180541992187,0.0525970458984375,-0.0465087890625,0.0390625,-0.0327987670898437,0.027557373046875,-0.0239639282226562,0.01885986328125,-0.0152664184570312,0.0120391845703125,-0.00933837890625,0.005584716796875,-0.0052566528320312
0.487488,0.0005340576171875,-0.0005950927734375,-0.0032501220703125,0.0062789916992187,-0.0166778564453125,0.0447235107421875,-0.8434066772460938,-0.1035614013671875,0.0484848022460937,-0.0438919067382812,0.0362167358398437,-0.0302200317382812,0.0256423950195312,-0.02227783203125,0.0177230834960937,-0.01409912109375,0.0106735229492187,-0.0087356567382812,0.0059356689453125,-0.003814697265625
0.516313,0.0003128051757812,-0.0001754760742187,-0.0033798217773437,0.006988525390625,-0.0170822143554687,0.0437240600585937,-0.8289108276367188,-0.0978469848632812,0.0456161499023437,-0.0410232543945312,0.0330581665039062,-0.0282135009765625,0.0237655639648437,-0.02008056640625,0.01641845703125,-0.0127944946289062,0.00982666015625,-0.0086441040039062,0.00457763671875,-0.0035324096679687
0.543295,-0.0006332397460937,0.0006332397460937,-0.0033721923828125,0.006744384765625,-0.0173873901367187,0.0436477661132812,-0.81622314453125,-0.0928955078125,0.0432052612304687,-0.0384445190429687,0.0314102172851562,-0.0259323120117187,0.0216903686523437,-0.0178146362304687,0.0157318115234375,-0.0119476318359375,0.008941650390625,-0.0073623657226562,0.0045547485351562,-0.0036697387695312
0.570069,-0.000396728515625,0.0004959106445312,-0.0038299560546875,0.0069961547851562,-0.0180740356445312,0.0437469482421875,-0.802825927734375,-0.0872802734375,0.0413360595703125,-0.0369110107421875,0.02923583984375,-0.0243759155273437,0.019378662109375,-0.0172042846679687,0.013458251953125,-0.0112228393554687,0.0076980590820312,-0.0066146850585937,0.00335693359375,-0.003082275390625
0.597277,-0.0009231567382812,0.0009384155273437,-0.0036697387695312,0.0078582763671875,-0.0179061889648437,0.0428237915039062,-0.7922897338867188,-0.0835800170898437,0.0390853881835937,-0.0347137451171875,0.0273513793945312,-0.0229568481445312,0.0182342529296875,-0.0154800415039062,0.012725830078125,-0.0099029541015625,0.0073928833007812,-0.00640869140625,0.0026473999023437,-0.0032577514648437
0.623622,-0.0011520385742187,0.0007095336914062,-0.0035781860351562,0.0080337524414062,-0.0180892944335937,0.0425643920898437,-0.78326416015625,-0.079254150390625,0.0379104614257812,-0.03338623046875,0.0258407592773437,-0.0215606689453125,0.0164871215820312,-0.0143356323242187,0.012298583984375,-0.0091018676757812,0.0067291259765625,-0.0059432983398437,0.0027999877929687,-0.0023956298828125
0.65238,-0.0006866455078125,0.0015716552734375,-0.0043792724609375,0.0080718994140625,-0.0183792114257812,0.04217529296875,-0.7763442993164062,-0.0765762329101562,0.036773681640625,-0.0315017700195312,0.0242385864257812,-0.0206375122070312,0.0159912109375,-0.0140914916992187,0.0110855102539062,-0.0087051391601562,0.0062103271484375,-0.0051422119140625,0.0023269653320312,-0.0022659301757812
0.678745,-0.0006790161132812,0.0018997192382812,-0.0038375854492187,0.008453369140625,-0.0180587768554687,0.0423355102539062,-0.773345947265625,-0.073638916015625,0.0366287231445312,-0.0303115844726562,0.024688720703125,-0.0197906494140625,0.0158538818359375,-0.0130157470703125,0.0101470947265625,-0.0077743530273437,0.0053558349609375,-0.0048904418945312,0.0023727416992187,-0.0026702880859375
0.707814,-0.0013580322265625,0.0021438598632812,-0.0047454833984375,0.0079116821289062,-0.0184707641601562,0.04278564453125,-0.7723388671875,-0.0723495483398437,0.0370559692382812,-0.0299453735351562,0.0242080688476562,-0.0190277099609375,0.0154342651367187,-0.0127334594726562,0.0096817016601562,-0.0080795288085937,0.0053863525390625,-0.0040359497070312,0.0025100708007812,-0.0017929077148437
0.734595,-0.0011520385742187,0.0022048950195312,-0.00384521484375,0.0087432861328125,-0.0184783935546875,0.0434112548828125,-0.7755355834960938,-0.0722427368164062,0.0376434326171875,-0.030426025390625,0.0244064331054687,-0.0186538696289062,0.0153350830078125,-0.0120620727539062,0.0102310180664062,-0.0076065063476562,0.0056610107421875,-0.003692626953125,0.0019760131835937,-0.0011215209960937
0.761709,-0.0009078979492187,0.002105712890625,-0.0043487548828125,0.0085372924804687,-0.018310546875,0.04376220703125,-0.78143310546875,-0.0724563598632812,0.0396728515625,-0.0307769775390625,0.0245208740234375,-0.01861572265625,0.0143814086914062,-0.0123825073242187,0.0098419189453125,-0.007354736328125,0.0054473876953125,-0.0043182373046875,0.001129150390625,-0.0021743774414062
0.791584,-0.000823974609375,0.0023345947265625,-0.0038604736328125,0.008575439453125,-0.0184097290039062,0.0446243286132812,-0.7906494140625,-0.0731887817382812,0.04052734375,-0.0315933227539062,0.0251235961914062,-0.0193023681640625,0.0160064697265625,-0.0123214721679687,0.0095977783203125,-0.0071487426757812,0.0052108764648437,-0.0036849975585937,0.0017471313476562,-0.0017013549804687
0.816518,-0.0010604858398437,0.0015640258789062,-0.0042495727539062,0.0091018676757812,-0.0193405151367187,0.0463027954101562,-0.80084228515625,-0.0753326416015625,0.0429000854492187,-0.0321273803710937,0.0256118774414062,-0.0194931030273437,0.015899658203125,-0.0130233764648437,0.0096969604492187,-0.0077896118164062,0.0056533813476562,-0.0042724609375,0.0015792846679687,-0.0021209716796875
0.846283,-0.0010986328125,0.001800537109375,-0.0033340454101562,0.0093536376953125,-0.0201797485351562,0.046051025390625,-0.8147735595703125,-0.0771942138671875,0.0446319580078125,-0.0333938598632812,0.0265884399414062,-0.020782470703125,0.015899658203125,-0.0135879516601562,0.0103912353515625,-0.0082626342773437,0.006683349609375,-0.0039291381835937,0.001312255859375,-0.0017547607421875
0.873825,-0.0005416870117187,0.0017242431640625,-0.0041275024414062,0.0087738037109375,-0.020172119140625,0.0484848022460937,-0.8285903930664062,-0.0798416137695312,0.0464706420898437,-0.0346755981445312,0.02783203125,-0.0213775634765625,0.0168609619140625,-0.0140380859375,0.0114974975585937,-0.00836181640625,0.0061798095703125,-0.0034866333007812,0.0020065307617187,-0.0024566650390625
0.900964,-0.0008697509765625,0.0017318725585937,-0.004791259765625,0.009490966796875,-0.020965576171875,0.049072265625,-0.8427581787109375,-0.0830307006835937,0.0487518310546875,-0.0359420776367187,0.0282745361328125,-0.02227783203125,0.0179595947265625,-0.0148086547851562,0.0112457275390625,-0.00909423828125,0.0058975219726562,-0.0046005249023437,0.0023040771484375,-0.0022964477539062
0.928018,-0.0006484985351562,0.0017013549804687,-0.0044479370117187,0.0090484619140625,-0.0213165283203125,0.0499191284179687,-0.857391357421875,-0.0855560302734375,0.049652099609375,-0.0363693237304687,0.0295257568359375,-0.023681640625,0.0186691284179687,-0.0153427124023437,0.0124435424804687,-0.0093154907226562,0.0065155029296875,-0.00506591796875,0.0016021728515625,-0.0019073486328125
0.957136,-0.0005569458007812,0.002166748046875,-0.0042343139648437,0.0096817016601562,-0.0209808349609375,0.0517807006835937,-0.8724136352539062,-0.0891876220703125,0.0516891479492187,-0.0381927490234375,0.0302352905273437,-0.0234298706054687,0.0202865600585937,-0.015777587890625,0.0120468139648437,-0.0095901489257812,0.0076751708984375,-0.0048751831054687,0.0018844604492187,-0.0015792846679687
0.983127,-0.0003662109375,0.001495361328125,-0.0040435791015625,0.009490966796875,-0.0215988159179687,0.0530471801757812,-0.8846817016601562,-0.09228515625,0.0522689819335937,-0.0376434326171875,0.0313491821289062,-0.0255584716796875,0.019805908203125,-0.0155181884765625,0.0126800537109375,-0.0103302001953125,0.0074691772460937,-0.0047760009765625,0.0022735595703125,-0.0026626586914062
1.016439,-0.0002288818359375,0.0019607543945312,-0.0046615600585937,0.0100555419921875,-0.0220489501953125,0.0537338256835937,-0.8949356079101562,-0.0941009521484375,0.0517349243164062,-0.0397491455078125,0.031402587890625,-0.025360107421875,0.0202560424804687,-0.0166168212890625,0.0132064819335937,-0.0108184814453125,0.0080108642578125,-0.0051803588867187,0.0023574829101562,-0.001800537109375
1.044341,-0.0011978149414062,0.0012588500976562,-0.0043487548828125,0.0097885131835937,-0.0227432250976562,0.0543441772460937,-0.9047393798828124,-0.0965652465820312,0.0519561767578125,-0.0396804809570312,0.0320205688476562,-0.0252532958984375,0.0204696655273437,-0.0171661376953125,0.0138931274414062,-0.0100326538085937,0.0076980590820312,-0.0056381225585937,0.0023727416992187,-0.0020523071289062
1.071364,-0.0006027221679687,0.0022659301757812,-0.0053329467773437,0.009674072265625,-0.0224456787109375,0.054840087890625,-0.909942626953125,-0.09716796875,0.051788330078125,-0.0395278930664062,0.0317306518554687,-0.0253448486328125,0.0197525024414062,-0.017120361328125,0.01385498046875,-0.0109634399414062,0.0078048706054687,-0.00628662109375,0.0020751953125,-0.0021438598632812
1.098177,-0.0015106201171875,0.00201416015625,-0.0047149658203125,0.0104904174804687,-0.0225677490234375,0.0546340942382812,-0.9135055541992188,-0.0981674194335937,0.0498580932617187,-0.0396728515625,0.0308837890625,-0.025177001953125,0.0206832885742187,-0.017181396484375,0.0134658813476562,-0.0103607177734375,0.0080337524414062,-0.0055770874023437,0.0026473999023437,-0.00213623046875
1.127367,-0.0009918212890625,0.001983642578125,-0.0049209594726562,0.0112457275390625,-0.023406982421875,0.0551300048828125,-0.91241455078125,-0.0976715087890625,0.048919677734375,-0.0384521484375,0.030609130859375,-0.0242691040039062,0.019775390625,-0.0169219970703125,0.0134429931640625,-0.0103302001953125,0.0077285766601562,-0.00604248046875,0.0028457641601562,-0.0020370483398437
1.153669,-0.0015792846679687,0.0027008056640625,-0.0056533813476562,0.0105514526367187,-0.02337646484375,0.054351806640625,-0.909088134765625,-0.0952682495117187,0.0471572875976562,-0.0372848510742187,0.0292129516601562,-0.0245208740234375,0.0194091796875,-0.0161895751953125,0.013336181640625,-0.0106353759765625,0.0068206787109375,-0.0058059692382812,0.0027999877929687,-0.001983642578125
1.179396,-0.0019989013671875,0.0023345947265625,-0.0062789916992187,0.0118026733398437,-0.023529052734375,0.0546951293945312,-0.9031906127929688,-0.094207763671875,0.0448074340820312,-0.03668212890625,0.0287094116210937,-0.0233078002929687,0.019195556640625,-0.0155715942382812,0.0130233764648437,-0.00970458984375,0.0069122314453125,-0.0047149658203125,0.003021240234375,-0.0031280517578125
1.221473,-0.0016632080078125,0.002288818359375,-0.0061416625976562,0.0123519897460937,-0.0239639282226562,0.054229736328125,-0.8884735107421875,-0.090576171875,0.0417022705078125,-0.0346832275390625,0.0261611938476562,-0.0221786499023437,0.017669677734375,-0.0154190063476562,0.0113372802734375,-0.0087356567382812,0.0072174072265625,-0.004974365234375,0.00152587890625,-0.0021286010742187
1.248278,-0.0033721923828125,0.0024871826171875,-0.0066604614257812,0.0121994018554687,-0.02392578125,0.0539169311523437,-0.8761367797851562,-0.0869216918945312,0.0397796630859375,-0.0333251953125,0.0250930786132812,-0.0206680297851562,0.0168991088867187,-0.013580322265625,0.0111007690429687,-0.0084381103515625,0.0057601928710937,-0.0045700073242187,0.0023269653320312,-0.0021820068359375
1.275368,-0.0028305053710937,0.0040512084960937,-0.0071258544921875,0.0120697021484375,-0.0236587524414062,0.052581787109375,-0.8625564575195312,-0.0831375122070312,0.036163330078125,-0.031524658203125,0.0247421264648437,-0.0194244384765625,0.015533447265625,-0.0125045776367187,0.0101699829101562,-0.008148193359375,0.0052108764648437,-0.0044021606445312,0.0024642944335937,-0.0018386840820312
1.302168,-0.002288818359375,0.003387451171875,-0.0074844360351562,0.0121994018554687,-0.0235595703125,0.0526351928710937,-0.8483200073242188,-0.0792083740234375,0.0351486206054687,-0.0299606323242187,0.0233917236328125,-0.0177764892578125,0.0136795043945312,-0.0113983154296875,0.0098495483398437,-0.0070266723632812,0.0051498413085937,-0.00433349609375,0.001312255859375,-0.0019149780273437
1.330245,-0.0023117065429687,0.0041275024414062,-0.0076065063476562,0.0125656127929687,-0.0239334106445312,0.051544189453125,-0.83319091796875,-0.0758895874023437,0.0332489013671875,-0.0287704467773437,0.0211410522460937,-0.017181396484375,0.0131683349609375,-0.0102005004882812,0.0085830688476562,-0.0059280395507812,0.0045166015625,-0.0030517578125,0.0019912719726562,-0.0010986328125
1.367625,-0.0027008056640625,0.0044021606445312,-0.0088272094726562,0.0125274658203125,-0.0250778198242187,0.05084228515625,-0.814971923828125,-0.0706405639648437,0.0314407348632812,-0.0263671875,0.019775390625,-0.0166473388671875,0.0119171142578125,-0.0101776123046875,0.0077667236328125,-0.0056533813476562,0.0022048950195312,-0.0037155151367187,0.0012359619140625,-0.0013351440429687
1.396059,-0.003326416015625,0.0036239624023437,-0.0078964233398437,0.0126800537109375,-0.02447509765625,0.0507049560546875,-0.8030471801757812,-0.0676422119140625,0.0308380126953125,-0.02569580078125,0.0194320678710937,-0.0151824951171875,0.0102081298828125,-0.0086669921875,0.006591796875,-0.0051116943359375,0.00335693359375,-0.002777099609375,0.00042724609375,-0.001220703125
1.422679,-0.0032806396484375,0.0040817260742187,-0.0083160400390625,0.0128860473632812,-0.0237503051757812,0.0506744384765625,-0.7952346801757812,-0.0669326782226562,0.030426025390625,-0.0248336791992187,0.0181655883789062,-0.0142288208007812,0.0106735229492187,-0.0084304809570312,0.0063247680664062,-0.0043563842773437,0.0035934448242187,-0.0021133422851562,0.0004653930664062,-0.00091552734375
1.449845,-0.0032882690429687,0.0041656494140625,-0.007904052734375,0.0129165649414062,-0.0237274169921875,0.0496673583984375,-0.7887802124023438,-0.065277099609375,0.0298919677734375,-0.0250625610351562,0.0179367065429687,-0.0134048461914062,0.0100936889648437,-0.0080184936523437,0.0060272216796875,-0.0046005249023437,0.0025558471679687,-0.002227783203125,0.0003585815429687,-9.1552734375e-05
1.479404,-0.0033416748046875,0.0040740966796875,-0.0077133178710937,0.0132369995117187,-0.0243072509765625,0.0499649047851562,-0.7856597900390625,-0.0660171508789062,0.0311279296875,-0.0248565673828125,0.0177459716796875,-0.0135116577148437,0.0096206665039062,-0.0076751708984375,0.0060501098632812,-0.0039901733398437,0.0026702880859375,-0.00238037109375,-2.288818359375e-05,-3.814697265625e-05
1.505358,-0.002532958984375,0.004425048828125,-0.0073776245117187,0.0122833251953125,-0.024200439453125,0.049957275390625,-0.7862091064453125,-0.0665435791015625,0.032135009765625,-0.0246047973632812,0.01849365234375,-0.0137786865234375,0.0100173950195312,-0.0075912475585937,0.005950927734375,-0.0039138793945312,0.0028076171875,-0.002044677734375,-0.0007400512695312,-0.0007247924804687
1.533929,-0.002777099609375,0.0043869018554687,-0.0078201293945312,0.0126113891601562,-0.0239410400390625,0.05010986328125,-0.78997802734375,-0.0689239501953125,0.0335235595703125,-0.0258560180664062,0.0186538696289062,-0.01397705078125,0.0101852416992187,-0.0074920654296875,0.0061721801757812,-0.0046539306640625,0.002716064453125,-0.0020370483398437,-0.0002059936523437,7.62939453125e-06
1.562153,-0.0027008056640625,0.00439453125,-0.0066986083984375,0.0129241943359375,-0.0241241455078125,0.0507965087890625,-0.7975845336914062,-0.0717697143554687,0.0354995727539062,-0.02667236328125,0.0198287963867187,-0.0143966674804687,0.0108489990234375,-0.0085601806640625,0.0068511962890625,-0.0041427612304687,0.0033416748046875,-0.0015487670898437,-6.866455078125e-05,-0.0004730224609375
1.589251,-0.0024490356445312,0.0038223266601562,-0.00701904296875,0.0123062133789062,-0.0241928100585937,0.0515823364257812,-0.8071975708007812,-0.0750045776367187,0.0380096435546875,-0.0276870727539062,0.0211029052734375,-0.01531982421875,0.011566162109375,-0.0091705322265625,0.00732421875,-0.0043258666992187,0.0028762817382812,-0.002593994140625,0.0001220703125,-0.000213623046875
1.616361,-0.0027084350585937,0.0040817260742187,-0.0072555541992187,0.0121002197265625,-0.0247650146484375,0.0522079467773437,-0.817626953125,-0.077972412109375,0.04046630859375,-0.0297393798828125,0.0218963623046875,-0.0167007446289062,0.0122299194335937,-0.0102005004882812,0.0076751708984375,-0.00482177734375,0.0037002563476562,-0.0021820068359375,-0.0005035400390625,-0.0003433227539062
1.646047,-0.00244140625,0.0034408569335937,-0.006317138671875,0.012359619140625,-0.024505615234375,0.05328369140625,-0.8311920166015625,-0.0817108154296875,0.0430450439453125,-0.0309600830078125,0.0230331420898437,-0.0175628662109375,0.0138092041015625,-0.0109100341796875,0.0087203979492187,-0.005859375,0.0033798217773437,-0.002166748046875,2.288818359375e-05,-0.0011444091796875
1.672078,-0.0019149780273437,0.0030517578125,-0.0067062377929687,0.0127639770507812,-0.0242919921875,0.0542984008789062,-0.8446807861328125,-0.085540771484375,0.0458755493164062,-0.0320281982421875,0.0245285034179687,-0.0181350708007812,0.0148544311523437,-0.0115585327148437,0.0085067749023437,-0.0063247680664062,0.0043106079101562,-0.002777099609375,0.0010452270507812,-0.0008773803710937
1.698427,-0.0017166137695312,0.0031967163085937,-0.0068740844726562,0.0121841430664062,-0.0248489379882812,0.054901123046875,-0.8577728271484375,-0.0880050659179687,0.0473403930664062,-0.0345382690429687,0.025970458984375,-0.0194244384765625,0.0149002075195312,-0.0120391845703125,0.0100173950195312,-0.00677490234375,0.005340576171875,-0.003662109375,0.0004653930664062,-0.0008544921875
1.727834,-0.0017471313476562,0.0027084350585937,-0.006317138671875,0.0124359130859375,-0.0243606567382812,0.0558090209960937,-0.8729324340820312,-0.0915374755859375,0.0496063232421875,-0.0354232788085937,0.027099609375,-0.0203018188476562,0.0163040161132812,-0.0137252807617187,0.0099411010742187,-0.0073699951171875,0.0055694580078125,-0.0038070678710937,0.0010604858398437,-0.0017242431640625
1.756492,-0.00152587890625,0.0023727416992187,-0.0065689086914062,0.0128021240234375,-0.0250167846679687,0.056182861328125,-0.8849105834960938,-0.0936203002929687,0.05078125,-0.03643798828125,0.0283737182617187,-0.02203369140625,0.0175094604492187,-0.0140762329101562,0.010986328125,-0.008056640625,0.0056533813476562,-0.0032196044921875,0.0012283325195312,-0.0012588500976562
1.784583,-0.0012741088867187,0.0028533935546875,-0.0059127807617187,0.0118560791015625,-0.0244979858398437,0.0572052001953125,-0.8966064453125,-0.0965118408203125,0.0513992309570312,-0.0377426147460937,0.0292892456054687,-0.02252197265625,0.017852783203125,-0.0143356323242187,0.0107879638671875,-0.0084304809570312,0.00653076171875,-0.0043869018554687,0.0019149780273437,-0.0014190673828125
1.812476,-0.00177001953125,0.002197265625,-0.005279541015625,0.0119552612304687,-0.02490234375,0.0579605102539062,-0.9069900512695312,-0.098724365234375,0.0518722534179687,-0.0386810302734375,0.0296173095703125,-0.0233688354492187,0.0186080932617187,-0.0151901245117187,0.01226806640625,-0.009033203125,0.0063323974609375,-0.004150390625,0.0026626586914062,-0.0017852783203125
1.843887,-0.0014877319335937,0.0023040771484375,-0.0055923461914062,0.0121688842773437,-0.0249176025390625,0.0574188232421875,-0.9151458740234376,-0.0997848510742187,0.0522918701171875,-0.0389862060546875,0.0298919677734375,-0.0235366821289062,0.0192947387695312,-0.0153274536132812,0.0128021240234375,-0.0085067749023437,0.0067138671875,-0.0056228637695312,0.0014572143554687,-0.0021133422851562
1.874539,-0.0012893676757812,0.0032424926757812,-0.006317138671875,0.0121536254882812,-0.0252456665039062,0.0577316284179687,-0.9187469482421876,-0.1009445190429687,0.0508346557617187,-0.039398193359375,0.030426025390625,-0.023590087890625,0.0193939208984375,-0.0155105590820312,0.01226806640625,-0.0095443725585937,0.006744384765625,-0.0049285888671875,0.0021438598632812,-0.0018310546875
1.904488,-0.0019302368164062,0.002838134765625,-0.0062637329101562,0.0123672485351562,-0.0247802734375,0.0580062866210937,-0.921539306640625,-0.100799560546875,0.0503616333007812,-0.0387802124023437,0.0293731689453125,-0.0239944458007812,0.0189285278320312,-0.0157470703125,0.013214111328125,-0.0092391967773437,0.0077362060546875,-0.0053176879882812,0.0020599365234375,-0.001617431640625
1.932601,-0.001953125,0.0026779174804687,-0.0065383911132812,0.0120849609375,-0.0261001586914062,0.05841064453125,-0.921051025390625,-0.101287841796875,0.0499649047851562,-0.0393218994140625,0.029693603515625,-0.0228958129882812,0.0179824829101562,-0.0154800415039062,0.0125350952148437,-0.0098495483398437,0.0071334838867187,-0.0042266845703125,0.0018463134765625,-0.002044677734375
1.961034,-0.0016555786132812,0.0024795532226562,-0.0065078735351562,0.0127944946289062,-0.025634765625,0.0586166381835937,-0.9214324951171876,-0.1009292602539062,0.049346923828125,-0.0385589599609375,0.0290069580078125,-0.0230178833007812,0.0178146362304687,-0.0153961181640625,0.0128173828125,-0.009521484375,0.00689697265625,-0.005523681640625,0.0018844604492187,-0.0023117065429687
1.992546,-0.0017166137695312,0.0027923583984375,-0.0072250366210937,0.0125350952148437,-0.0257339477539062,0.0589447021484375,-0.9214401245117188,-0.1004409790039062,0.0488510131835937,-0.0382766723632812,0.0278549194335937,-0.0232772827148437,0.0183563232421875,-0.0150680541992187,0.0128326416015625,-0.009521484375,0.0069961547851562,-0.0047760009765625,0.001678466796875,-0.0015335083007812
2.019614,-0.0022659301757812,0.0028076171875,-0.0066909790039062,0.0125579833984375,-0.0259780883789062,0.0587158203125,-0.9214553833007812,-0.1001052856445312,0.0489730834960937,-0.037689208984375,0.02862548828125,-0.021820068359375,0.017791748046875,-0.014984130859375,0.0126113891601562,-0.0091400146484375,0.0062026977539062,-0.0048294067382812,0.001800537109375,-0.0021514892578125
2.050696,-0.0020599365234375,0.0031585693359375,-0.0065765380859375,0.0128326416015625,-0.0260238647460937,0.0592269897460937,-0.921630859375,-0.1002655029296875,0.0488357543945312,-0.0373992919921875,0.028076171875,-0.0219268798828125,0.0179595947265625,-0.0153579711914062,0.01153564453125,-0.0083389282226562,0.006317138671875,-0.0045166015625,0.002044677734375,-0.0019073486328125
2.080959,-0.00238037109375,0.0031661987304687,-0.0075149536132812,0.012725830078125,-0.0258026123046875,0.0587539672851562,-0.9220428466796876,-0.0990447998046875,0.0485076904296875,-0.0372467041015625,0.0273590087890625,-0.0229339599609375,0.0183486938476562,-0.0148086547851562,0.0112228393554687,-0.0082015991210937,0.0061798095703125,-0.004852294921875,0.0020751953125,-0.00164794921875
2.109553,-0.0012359619140625,0.0035781860351562,-0.00714111328125,0.0133056640625,-0.0272369384765625,0.0594329833984375,-0.9223251342773438,-0.0988845825195312,0.0491867065429687,-0.0374526977539062,0.0276718139648437,-0.0221710205078125,0.0174407958984375,-0.014923095703125,0.0120773315429687,-0.0084152221679687,0.005950927734375,-0.0044021606445312,0.0020828247070312,-0.0020370483398437
2.138985,-0.0022430419921875,0.004425048828125,-0.0074386596679687,0.0134658813476562,-0.0269775390625,0.0601882934570312,-0.9189224243164062,-0.0976638793945312,0.048431396484375,-0.0375900268554687,0.0278091430664062,-0.02215576171875,0.0173492431640625,-0.0141143798828125,0.0111236572265625,-0.0077972412109375,0.0064315795898437,-0.0046310424804687,0.0015029907226562,-0.0015792846679687
2.17391,-0.0025787353515625,0.004058837890625,-0.0082015991210937,0.0138626098632812,-0.0269317626953125,0.0595703125,-0.9127044677734376,-0.0956497192382812,0.048492431640625,-0.035858154296875,0.026885986328125,-0.0217208862304687,0.0161819458007812,-0.0134735107421875,0.0111007690429687,-0.0078125,0.0056381225585937,-0.004425048828125,0.0020065307617187,-0.00189208984375
2.204937,-0.0018997192382812,0.0043258666992187,-0.0091094970703125,0.0146484375,-0.0278244018554687,0.0596923828125,-0.9007644653320312,-0.0927658081054687,0.0476913452148437,-0.034759521484375,0.0259246826171875,-0.0201950073242187,0.0149765014648437,-0.0135421752929687,0.0105056762695312,-0.0078506469726562,0.0050125122070312,-0.00494384765625,0.0016708374023437,-0.0019302368164062
2.233957,-0.0026931762695312,0.0041656494140625,-0.0093612670898437,0.0152359008789062,-0.0281219482421875,0.0598068237304687,-0.8895645141601562,-0.0907669067382812,0.0465164184570312,-0.0344161987304687,0.024871826171875,-0.0192413330078125,0.0148849487304687,-0.012481689453125,0.0095291137695312,-0.0070037841796875,0.0048446655273437,-0.00408935546875,0.0015029907226562,-0.0018844604492187
2.262,-0.0025558471679687,0.004150390625,-0.0092620849609375,0.0148468017578125,-0.0282135009765625,0.0590362548828125,-0.8760986328125,-0.088531494140625,0.04498291015625,-0.031951904296875,0.0235595703125,-0.018035888671875,0.0132293701171875,-0.01239013671875,0.0091629028320312,-0.0061492919921875,0.0047683715820312,-0.0036163330078125,0.0010604858398437,-0.0014419555664062
2.28914,-0.003448486328125,0.0045089721679687,-0.009521484375,0.0151214599609375,-0.0273056030273437,0.0587997436523437,-0.8632278442382812,-0.0858612060546875,0.0426101684570312,-0.0311508178710937,0.022369384765625,-0.017791748046875,0.0131683349609375,-0.0106658935546875,0.0081710815429687,-0.0060958862304687,0.0035400390625,-0.003448486328125,0.0009536743164062,-0.0012741088867187
2.316269,-0.003143310546875,0.004730224609375,-0.009368896484375,0.0153427124023437,-0.0284881591796875,0.0586013793945312,-0.8488235473632812,-0.0834121704101562,0.041290283203125,-0.0299835205078125,0.0211257934570312,-0.0163192749023437,0.011627197265625,-0.0102615356445312,0.008148193359375,-0.0056610107421875,0.004150390625,-0.0028533935546875,0.0005340576171875,-0.0013885498046875
2.346897,-0.00396728515625,0.0046234130859375,-0.0097579956054687,0.0153579711914062,-0.0275726318359375,0.0572738647460937,-0.8343887329101562,-0.0804977416992187,0.0384674072265625,-0.0282821655273437,0.0196533203125,-0.0157546997070312,0.01141357421875,-0.0094680786132812,0.007415771484375,-0.0052642822265625,0.0029678344726562,-0.0027618408203125,0.000274658203125,-0.0008544921875
2.38505,-0.003692626953125,0.0049896240234375,-0.0104141235351562,0.0152435302734375,-0.0267486572265625,0.0559234619140625,-0.8219985961914062,-0.077911376953125,0.0364837646484375,-0.02655029296875,0.0197296142578125,-0.0138702392578125,0.0110092163085937,-0.00921630859375,0.0072555541992187,-0.004974365234375,0.0033340454101562,-0.0023117065429687,-0.0002899169921875,-0.0007553100585937
2.412382,-0.0037155151367187,0.0047073364257812,-0.0089950561523437,0.014801025390625,-0.026824951171875,0.0546188354492187,-0.806854248046875,-0.0745697021484375,0.0340957641601562,-0.0253677368164062,0.0186996459960937,-0.0131683349609375,0.0099716186523437,-0.0083236694335937,0.0066757202148437,-0.00421142578125,0.0030975341796875,-0.0018997192382812,-0.0002365112304687,-0.0002365112304687
2.440363,-0.0034713745117187,0.00469970703125,-0.00872802734375,0.0139999389648437,-0.0261001586914062,0.0532989501953125,-0.7977066040039062,-0.0721664428710937,0.0320892333984375,-0.0245590209960937,0.0181503295898437,-0.0131759643554687,0.0098800659179687,-0.0080490112304687,0.0063247680664062,-0.0041427612304687,0.0031204223632812,-0.0011215209960937,-0.0004730224609375,-0.000701904296875
2.469401,-0.003326416015625,0.0042343139648437,-0.0088882446289062,0.0135269165039062,-0.0249862670898437,0.052276611328125,-0.7911911010742188,-0.0687255859375,0.031463623046875,-0.0246734619140625,0.0184707641601562,-0.013336181640625,0.0100250244140625,-0.0074920654296875,0.0057830810546875,-0.0042266845703125,0.002777099609375,-0.0012435913085937,-0.000640869140625,-0.0001983642578125
2.496643,-0.0029373168945312,0.0039749145507812,-0.0080947875976562,0.0134963989257812,-0.024749755859375,0.0502853393554687,-0.7866744995117188,-0.06689453125,0.0309600830078125,-0.02447509765625,0.01788330078125,-0.0129852294921875,0.0097732543945312,-0.0081253051757812,0.0065460205078125,-0.00311279296875,0.0031890869140625,-0.002410888671875,-0.0006484985351562,-3.0517578125e-05
2.52247,-0.002685546875,0.003570556640625,-0.0076980590820312,0.0127105712890625,-0.0233993530273437,0.0499191284179687,-0.7876129150390625,-0.0667800903320312,0.0302581787109375,-0.0255050659179687,0.0178375244140625,-0.0135269165039062,0.009857177734375,-0.007598876953125,0.0064315795898437,-0.0042724609375,0.003326416015625,-0.0019378662109375,-0.00030517578125,-0.0010604858398437
2.549172,-0.0027008056640625,0.0035171508789062,-0.0067062377929687,0.011932373046875,-0.0228118896484375,0.0499343872070312,-0.7896957397460938,-0.0664825439453125,0.0308151245117187,-0.025726318359375,0.0189056396484375,-0.0129318237304687,0.0111770629882812,-0.0081100463867187,0.0061111450195312,-0.0045166015625,0.0032501220703125,-0.002197265625,0.0003128051757812,-0.000335693359375
2.577651,-0.0026092529296875,0.0034255981445312,-0.006683349609375,0.0121307373046875,-0.0227508544921875,0.0492477416992187,-0.7954788208007812,-0.0676803588867187,0.0313262939453125,-0.025482177734375,0.0191192626953125,-0.0143814086914062,0.0120315551757812,-0.0092239379882812,0.0076675415039062,-0.0047073364257812,0.00384521484375,-0.00250244140625,-0.0002288818359375,-0.0003585815429687
2.604514,-0.0015716552734375,0.0029525756835937,-0.0059356689453125,0.0113983154296875,-0.0223007202148437,0.0492630004882812,-0.80517578125,-0.070220947265625,0.03216552734375,-0.02716064453125,0.0198211669921875,-0.0155181884765625,0.0122909545898437,-0.009613037109375,0.00750732421875,-0.0052337646484375,0.0035552978515625,-0.0026016235351562,0.0004501342773437,-0.0006256103515625
2.633017,-0.002044677734375,0.0026016235351562,-0.0060653686523437,0.0106201171875,-0.02215576171875,0.0493927001953125,-0.8171615600585938,-0.0722808837890625,0.0339508056640625,-0.0286026000976562,0.0213088989257812,-0.0159835815429687,0.0125885009765625,-0.0105514526367187,0.0085525512695312,-0.0058975219726562,0.0040969848632812,-0.0029067993164062,0.0006866455078125,-0.0006103515625
2.661092,-0.0019454956054687,0.0029144287109375,-0.0057525634765625,0.0105438232421875,-0.02203369140625,0.050201416015625,-0.8310317993164062,-0.076873779296875,0.0360107421875,-0.02978515625,0.0229110717773437,-0.0166549682617187,0.0135116577148437,-0.0112228393554687,0.0092391967773437,-0.0061416625976562,0.0050125122070312,-0.0026931762695312,0.0014114379882812,-0.00103759765625
2.688597,-0.001434326171875,0.0029296875,-0.005218505859375,0.010894775390625,-0.0221710205078125,0.0514678955078125,-0.8461990356445312,-0.0815963745117187,0.0375900268554687,-0.031524658203125,0.0239105224609375,-0.0186080932617187,0.0150222778320312,-0.0117721557617187,0.0094070434570312,-0.0070343017578125,0.0044937133789062,-0.0038528442382812,0.0018386840820312,-0.0009689331054687
2.728222,-0.0013198852539062,0.0022735595703125,-0.0045166015625,0.0100555419921875,-0.0219345092773437,0.050750732421875,-0.8658981323242188,-0.0864639282226562,0.0399627685546875,-0.033050537109375,0.0252609252929687,-0.0196914672851562,0.0160598754882812,-0.013214111328125,0.0099716186523437,-0.0074844360351562,0.005645751953125,-0.003448486328125,0.0020217895507812,-0.0010528564453125
2.758263,-0.00079345703125,0.0018768310546875,-0.0055007934570312,0.0098419189453125,-0.0214767456054687,0.0526504516601562,-0.87939453125,-0.089080810546875,0.0408859252929687,-0.03448486328125,0.0266036987304687,-0.0212936401367187,0.016265869140625,-0.01422119140625,0.010528564453125,-0.008270263671875,0.0063095092773437,-0.004241943359375,0.0019454956054687,-0.00146484375
2.786819,-0.0011978149414062,0.002471923828125,-0.0052108764648437,0.010162353515625,-0.0217971801757812,0.05328369140625,-0.8900985717773438,-0.0913848876953125,0.042236328125,-0.0352096557617187,0.0274581909179687,-0.021392822265625,0.0174636840820312,-0.0140914916992187,0.0116653442382812,-0.008544921875,0.0062637329101562,-0.0042495727539062,0.002227783203125,-0.0019378662109375
2.815324,-0.001556396484375,0.0021438598632812,-0.00482177734375,0.0102157592773437,-0.0229110717773437,0.0534744262695312,-0.8990097045898438,-0.091705322265625,0.0431747436523437,-0.0363235473632812,0.0280227661132812,-0.0220870971679687,0.0176239013671875,-0.014373779296875,0.0121841430664062,-0.0088958740234375,0.0064315795898437,-0.0047531127929687,0.0018234252929687,-0.0020675659179687
2.846471,-0.001251220703125,0.0019989013671875,-0.0051345825195312,0.0105133056640625,-0.022735595703125,0.0535964965820312,-0.9044265747070312,-0.0908889770507812,0.0434722900390625,-0.0360565185546875,0.0278701782226562,-0.0229034423828125,0.0179214477539062,-0.014739990234375,0.0123519897460937,-0.0096359252929687,0.0070037841796875,-0.0049209594726562,0.002471923828125,-0.0020523071289062
2.873468,-0.000396728515625,0.0020980834960937,-0.005706787109375,0.0110015869140625,-0.0230636596679687,0.0545883178710937,-0.9072113037109376,-0.0902786254882812,0.0442352294921875,-0.0361404418945312,0.028472900390625,-0.0228805541992187,0.0176544189453125,-0.0148468017578125,0.0123214721679687,-0.00921630859375,0.0063934326171875,-0.005279541015625,0.0021286010742187,-0.0018234252929687
2.90619,-0.0013961791992187,0.0027618408203125,-0.0058822631835937,0.0107650756835937,-0.023345947265625,0.0546112060546875,-0.90765380859375,-0.0887832641601562,0.0445480346679687,-0.0359039306640625,0.0282516479492187,-0.0223312377929687,0.0176773071289062,-0.0145950317382812,0.0113601684570312,-0.0100631713867187,0.006591796875,-0.0046539306640625,0.0023040771484375,-0.002044677734375
2.934433,-0.0020751953125,0.0025787353515625,-0.0059661865234375,0.0113754272460937,-0.0236282348632812,0.055145263671875,-0.9035110473632812,-0.0883865356445312,0.044158935546875,-0.0352020263671875,0.0263824462890625,-0.0212478637695312,0.0179977416992187,-0.0142669677734375,0.0115280151367187,-0.0089645385742187,0.005706787109375,-0.004852294921875,0.0021438598632812,-0.0026473999023437
2.96297,-0.0019760131835937,0.0026626586914062,-0.006622314453125,0.011627197265625,-0.0240707397460937,0.0553359985351562,-0.8979034423828125,-0.0859451293945312,0.0436553955078125,-0.0341949462890625,0.025604248046875,-0.021820068359375,0.0162506103515625,-0.0137710571289062,0.0109634399414062,-0.0089035034179687,0.0059814453125,-0.0049667358398437,0.0018768310546875,-0.00262451171875
2.993505,-0.002105712890625,0.0031967163085937,-0.0071487426757812,0.012451171875,-0.0253448486328125,0.0552444458007812,-0.8886032104492188,-0.0847854614257812,0.0429534912109375,-0.0329742431640625,0.0255813598632812,-0.0204315185546875,0.0157852172851562,-0.0125350952148437,0.0102157592773437,-0.0077285766601562,0.0053634643554687,-0.004180908203125,0.0010452270507812,-0.001861572265625
3.021277,-0.0025405883789062,0.00372314453125,-0.0080108642578125,0.0127639770507812,-0.0254745483398437,0.0545501708984375,-0.8776168823242188,-0.082244873046875,0.040771484375,-0.0321044921875,0.0241012573242187,-0.0189971923828125,0.0137100219726562,-0.0124282836914062,0.0101394653320312,-0.008056640625,0.0052261352539062,-0.0043563842773437,0.0012435913085937,-0.0016708374023437
3.051691,-0.0030059814453125,0.0036087036132812,-0.0079727172851562,0.0130538940429687,-0.0249786376953125,0.0554275512695312,-0.866790771484375,-0.0798492431640625,0.0395431518554687,-0.0311508178710937,0.0226898193359375,-0.018280029296875,0.013916015625,-0.0120468139648437,0.0086669921875,-0.0065383911132812,0.0047836303710937,-0.0037002563476562,0.0007553100585937,-0.0014877319335937
3.081623,-0.0029373168945312,0.004241943359375,-0.0077896118164062,0.0133438110351562,-0.0258941650390625,0.0549468994140625,-0.8520965576171875,-0.077972412109375,0.03778076171875,-0.0288238525390625,0.02081298828125,-0.0173721313476562,0.0124053955078125,-0.0112686157226562,0.0079116821289062,-0.0066452026367187,0.0040283203125,-0.003753662109375,0.0006637573242187,-0.0013046264648437
3.109483,-0.0034027099609375,0.0043411254882812,-0.0083770751953125,0.0132904052734375,-0.0260848999023437,0.0539093017578125,-0.839080810546875,-0.0762939453125,0.035552978515625,-0.0274276733398437,0.0202178955078125,-0.0157699584960937,0.0114212036132812,-0.0096206665039062,0.0079193115234375,-0.0060043334960937,0.0030593872070312,-0.0026931762695312,0.0006561279296875,-0.0010452270507812
3.138103,-0.002655029296875,0.0042343139648437,-0.0092239379882812,0.0136795043945312,-0.0256118774414062,0.053466796875,-0.8253860473632812,-0.0743331909179687,0.0331039428710937,-0.0263748168945312,0.0192794799804687,-0.0151748657226562,0.0108108520507812,-0.008331298828125,0.0069122314453125,-0.0048980712890625,0.0032806396484375,-0.0024337768554687,0.0001907348632812,-0.0004959106445312
3.169287,-0.0033493041992187,0.003875732421875,-0.0087890625,0.0141143798828125,-0.0256500244140625,0.0529708862304687,-0.81304931640625,-0.0728378295898437,0.0324783325195312,-0.025054931640625,0.01849365234375,-0.0134963989257812,0.0099029541015625,-0.0079498291015625,0.0060272216796875,-0.0046005249023437,0.003326416015625,-0.0018463134765625,0.0003128051757812,-4.57763671875e-05
3.196749,-0.0031051635742187,0.0042953491210937,-0.0093765258789062,0.01373291015625,-0.0252914428710937,0.05169677734375,-0.8008193969726562,-0.0712051391601562,0.031036376953125,-0.024017333984375,0.0161056518554687,-0.0125732421875,0.0094223022460937,-0.0083389282226562,0.0055923461914062,-0.0040130615234375,0.002105712890625,-0.0017852783203125,-0.000152587890625,-0.0009231567382812
3.227457,-0.0035552978515625,0.0044403076171875,-0.0086593627929687,0.01385498046875,-0.0258560180664062,0.051239013671875,-0.79107666015625,-0.070892333984375,0.0293731689453125,-0.0232772827148437,0.016571044921875,-0.0122222900390625,0.0089645385742187,-0.0062713623046875,0.0057373046875,-0.0037307739257812,0.002105712890625,-0.0014266967773437,-0.0004806518554687,-0.0003662109375
3.257432,-0.003265380859375,0.0040664672851562,-0.0089797973632812,0.0137863159179687,-0.024505615234375,0.0500411987304687,-0.7850875854492188,-0.0707321166992187,0.0287857055664062,-0.0229415893554687,0.0160140991210937,-0.0124282836914062,0.0083847045898437,-0.0061416625976562,0.0051651000976562,-0.0023269653320312,0.00244140625,-0.0011749267578125,9.918212890625e-05,-0.0005645751953125
3.285187,-0.0031890869140625,0.0041732788085937,-0.0080337524414062,0.0129776000976562,-0.024017333984375,0.0505599975585937,-0.7819976806640625,-0.0707168579101562,0.0280914306640625,-0.0226593017578125,0.0167694091796875,-0.0116729736328125,0.0083236694335937,-0.0068359375,0.0055160522460937,-0.003082275390625,0.0018463134765625,-0.0011444091796875,-0.00054931640625,-0.0002670288085937
3.311884,-0.0023117065429687,0.0039215087890625,-0.0080108642578125,0.012969970703125,-0.0234451293945312,0.049774169921875,-0.78192138671875,-0.071807861328125,0.0277175903320312,-0.0229644775390625,0.0164718627929687,-0.0119781494140625,0.0087738037109375,-0.0071487426757812,0.0059661865234375,-0.0030059814453125,0.0019912719726562,-0.0011367797851562,0.0001602172851562,-1.52587890625e-05
3.344246,-0.0027008056640625,0.0040054321289062,-0.0077972412109375,0.0119400024414062,-0.0234375,0.0492172241210937,-0.7864608764648438,-0.07415771484375,0.02838134765625,-0.023040771484375,0.017730712890625,-0.0120468139648437,0.0095977783203125,-0.0072708129882812,0.0061416625976562,-0.0040283203125,0.0025405883789062,-0.0009994506835937,-0.00054931640625,-0.000152587890625
3.370123,-0.0024337768554687,0.0040206909179687,-0.006988525390625,0.0121536254882812,-0.02349853515625,0.049713134765625,-0.7933425903320312,-0.075897216796875,0.029022216796875,-0.0252685546875,0.018035888671875,-0.0134201049804687,0.010223388671875,-0.0085601806640625,0.00616455078125,-0.0038681030273437,0.00225830078125,-0.0021209716796875,-7.62939453125e-05,-0.0006637573242187
3.403759,-0.0019454956054687,0.0029373168945312,-0.0069580078125,0.0117034912109375,-0.0226593017578125,0.050201416015625,-0.8051910400390625,-0.0798263549804687,0.0303421020507812,-0.0267562866210937,0.0189132690429687,-0.015228271484375,0.011077880859375,-0.0092239379882812,0.0067901611328125,-0.0050811767578125,0.00335693359375,-0.0022201538085937,-6.866455078125e-05,0.0003814697265625
3.431083,-0.0027542114257812,0.0035247802734375,-0.006561279296875,0.0114059448242187,-0.022125244140625,0.0507736206054687,-0.8159713745117188,-0.0835494995117187,0.032318115234375,-0.0273971557617187,0.0206298828125,-0.0158462524414062,0.01220703125,-0.0097503662109375,0.0073318481445312,-0.0049591064453125,0.0037612915039062,-0.0026702880859375,0.000579833984375,-0.0003585815429687
3.458917,-0.0019073486328125,0.0033721923828125,-0.0062255859375,0.011566162109375,-0.02313232421875,0.0516128540039062,-0.8296737670898438,-0.0883331298828125,0.0338363647460937,-0.0293426513671875,0.0219955444335937,-0.0167312622070312,0.0133743286132812,-0.0109710693359375,0.0083084106445312,-0.0056838989257812,0.0045623779296875,-0.0028839111328125,0.000823974609375,-0.0003204345703125
3.48679,-0.0019912719726562,0.0029144287109375,-0.0056610107421875,0.0117568969726562,-0.0229415893554687,0.0521621704101562,-0.8442459106445312,-0.0921401977539062,0.0357284545898437,-0.030517578125,0.023406982421875,-0.0183029174804687,0.0142059326171875,-0.0117568969726562,0.0091476440429687,-0.0064468383789062,0.0048599243164062,-0.0032119750976562,0.0008926391601562,-0.0008926391601562
3.520263,-0.0007858276367187,0.0030746459960937,-0.0061874389648437,0.0112838745117187,-0.022674560546875,0.0548171997070312,-0.8606414794921875,-0.0966339111328125,0.0380172729492187,-0.0326309204101562,0.026092529296875,-0.0190353393554687,0.0141983032226562,-0.0137786865234375,0.0105209350585937,-0.0063934326171875,0.004791259765625,-0.0039825439453125,0.0009002685546875,-0.0001983642578125
3.547553,-0.0014724731445312,0.0032806396484375,-0.0061569213867187,0.0113449096679687,-0.0238189697265625,0.0539169311523437,-0.8737030029296875,-0.1000137329101562,0.0400848388671875,-0.0333404541015625,0.0261993408203125,-0.0211715698242187,0.015899658203125,-0.013031005859375,0.0100860595703125,-0.0079574584960937,0.005401611328125,-0.0040664672851562,0.0012969970703125,-0.00103759765625
3.579489,-0.0019302368164062,0.0026626586914062,-0.0057525634765625,0.0114593505859375,-0.023590087890625,0.0554656982421875,-0.8859176635742188,-0.10205078125,0.0416793823242187,-0.0357131958007812,0.0266876220703125,-0.021392822265625,0.0169448852539062,-0.0141220092773437,0.0107192993164062,-0.0084991455078125,0.0063858032226562,-0.003814697265625,0.0014801025390625,-0.0013351440429687
3.60787,-0.0015716552734375,0.0031661987304687,-0.0062789916992187,0.0116043090820312,-0.0244674682617187,0.0558929443359375,-0.8960418701171875,-0.1041793823242187,0.0425491333007812,-0.036102294921875,0.0280532836914062,-0.0226058959960937,0.0173797607421875,-0.0147323608398437,0.0115127563476562,-0.00897216796875,0.0056915283203125,-0.00439453125,0.0017547607421875,-0.0013351440429687
3.636261,-0.001556396484375,0.0026931762695312,-0.0063018798828125,0.0119476318359375,-0.0248336791992187,0.0570755004882812,-0.9030990600585938,-0.105712890625,0.043975830078125,-0.0359115600585937,0.0280990600585937,-0.0230560302734375,0.0175704956054687,-0.0153121948242187,0.0115737915039062,-0.0089874267578125,0.0063934326171875,-0.0048828125,0.0018081665039062,-0.0020980834960937
3.665843,-0.0024032592773437,0.0031356811523437,-0.0062942504882812,0.011932373046875,-0.0250625610351562,0.0575103759765625,-0.9087677001953124,-0.1053390502929687,0.0447463989257812,-0.0373077392578125,0.02850341796875,-0.0229263305664062,0.0182723999023437,-0.0151519775390625,0.0122604370117187,-0.0091629028320312,0.00628662109375,-0.0047836303710937,0.0018768310546875,-0.0018310546875
3.693804,-0.0013046264648437,0.0026016235351562,-0.0064926147460937,0.0124435424804687,-0.0256118774414062,0.05792236328125,-0.9102783203125,-0.1051559448242187,0.0440597534179687,-0.0373458862304687,0.028289794921875,-0.022796630859375,0.0177764892578125,-0.0149612426757812,0.012176513671875,-0.00909423828125,0.0064849853515625,-0.0055923461914062,0.0022125244140625,-0.00164794921875
3.726728,-0.0021743774414062,0.0029678344726562,-0.0065536499023437,0.0131149291992187,-0.02496337890625,0.05816650390625,-0.9096450805664062,-0.104095458984375,0.0436172485351562,-0.0369033813476562,0.028350830078125,-0.0228042602539062,0.0175628662109375,-0.0149765014648437,0.0120162963867187,-0.0087966918945312,0.0061111450195312,-0.0052719116210937,0.0021896362304687,-0.0015487670898437
3.756782,-0.0015411376953125,0.0039443969726562,-0.0070571899414062,0.0126876831054687,-0.0257110595703125,0.05889892578125,-0.9058685302734376,-0.1024169921875,0.0445175170898437,-0.0359268188476562,0.0274734497070312,-0.02227783203125,0.0166854858398437,-0.0142822265625,0.0110702514648437,-0.00897216796875,0.0066986083984375,-0.0048904418945312,0.00152587890625,-0.0021438598632812
3.785134,-0.0016098022460937,0.0032424926757812,-0.0075836181640625,0.0132980346679687,-0.0268478393554687,0.0578536987304687,-0.8992385864257812,-0.0999069213867187,0.0429229736328125,-0.0352020263671875,0.0268707275390625,-0.0215530395507812,0.0165176391601562,-0.0135650634765625,0.0112762451171875,-0.00830078125,0.0059356689453125,-0.003997802734375,0.0017013549804687,-0.0015182495117187
3.81383,-0.0025711059570312,0.0032424926757812,-0.007476806640625,0.0134429931640625,-0.0266494750976562,0.058746337890625,-0.8924179077148438,-0.097320556640625,0.0419769287109375,-0.03466796875,0.0260848999023437,-0.02069091796875,0.0158920288085937,-0.013458251953125,0.0106735229492187,-0.0082855224609375,0.0057373046875,-0.0043792724609375,0.0015487670898437,-0.001708984375
3.845165,-0.0028305053710937,0.003662109375,-0.0081939697265625,0.0134353637695312,-0.02679443359375,0.058349609375,-0.882232666015625,-0.09393310546875,0.04058837890625,-0.0340042114257812,0.0250778198242187,-0.019287109375,0.01556396484375,-0.0131301879882812,0.0099334716796875,-0.0080413818359375,0.005523681640625,-0.00396728515625,0.00140380859375,-0.0015487670898437
3.872253,-0.0030288696289062,0.0047149658203125,-0.0078582763671875,0.0139083862304687,-0.0269546508789062,0.0574722290039062,-0.8713760375976562,-0.091796875,0.0394821166992187,-0.0322265625,0.0236740112304687,-0.0193405151367187,0.01422119140625,-0.0121688842773437,0.0090408325195312,-0.0069046020507812,0.0048904418945312,-0.0040512084960937,0.0017242431640625,-0.0007781982421875
3.912359,-0.002716064453125,0.004425048828125,-0.0088958740234375,0.0144500732421875,-0.0271759033203125,0.05682373046875,-0.8559036254882812,-0.0876235961914062,0.0378952026367187,-0.0306472778320312,0.0221633911132812,-0.017852783203125,0.0127029418945312,-0.0120468139648437,0.008880615234375,-0.0067825317382812,0.004180908203125,-0.0032958984375,0.0006866455078125,-0.0015716552734375
3.94087,-0.0034255981445312,0.0044403076171875,-0.0086898803710937,0.0142135620117187,-0.0262069702148437,0.0559234619140625,-0.843963623046875,-0.0859832763671875,0.035614013671875,-0.0291213989257812,0.0214767456054687,-0.0174179077148437,0.0121688842773437,-0.0099945068359375,0.0086441040039062,-0.005767822265625,0.0037078857421875,-0.0028915405273437,0.0007553100585937,-0.0014724731445312
3.969457,-0.0031585693359375,0.0040283203125,-0.00830078125,0.014495849609375,-0.0261001586914062,0.0560836791992187,-0.8331832885742188,-0.0836029052734375,0.0347824096679687,-0.0284957885742187,0.0203475952148437,-0.0156326293945312,0.0124893188476562,-0.0093994140625,0.0079727172851562,-0.0050048828125,0.0037384033203125,-0.0030364990234375,-0.0001220703125,-0.0007553100585937
4.000679,-0.0033111572265625,0.0047988891601562,-0.0086517333984375,0.0141372680664062,-0.0255966186523437,0.0540695190429687,-0.8218765258789062,-0.0810699462890625,0.0327377319335937,-0.0269699096679687,0.01971435546875,-0.0157394409179687,0.0110092163085937,-0.0090560913085937,0.0064239501953125,-0.0048446655273437,0.003143310546875,-0.0029754638671875,0.0005645751953125,-0.0004501342773437
4.02833,-0.0025405883789062,0.0042037963867187,-0.0087203979492187,0.0144805908203125,-0.0250396728515625,0.05291748046875,-0.8138275146484375,-0.0798110961914062,0.0318069458007812,-0.0267791748046875,0.0185165405273437,-0.014801025390625,0.010223388671875,-0.008514404296875,0.0067596435546875,-0.00494384765625,0.0027923583984375,-0.0019302368164062,0.00054931640625,-0.000244140625
4.058657,-0.0032730102539062,0.0045166015625,-0.008758544921875,0.014068603515625,-0.025177001953125,0.0519180297851562,-0.8076705932617188,-0.0782012939453125,0.0307846069335937,-0.02642822265625,0.0187530517578125,-0.01409912109375,0.0102386474609375,-0.0082778930664062,0.0064239501953125,-0.0045318603515625,0.0030746459960937,-0.0021743774414062,0.0003433227539062,-0.0002975463867187
4.088445,-0.0035934448242187,0.0042953491210937,-0.0080642700195312,0.0130996704101562,-0.0244064331054687,0.05120849609375,-0.803955078125,-0.0768814086914062,0.0297698974609375,-0.0262985229492187,0.0184326171875,-0.015045166015625,0.010650634765625,-0.0080795288085937,0.0062332153320312,-0.0044479370117187,0.00274658203125,-0.002044677734375,9.918212890625e-05,-0.0003204345703125
4.11676,-0.0024566650390625,0.00408935546875,-0.0072402954101562,0.0135955810546875,-0.0241622924804687,0.0500030517578125,-0.8023147583007812,-0.0764694213867187,0.0297470092773437,-0.0257110595703125,0.019012451171875,-0.0140457153320312,0.0101699829101562,-0.0083541870117187,0.0062408447265625,-0.0049514770507812,0.003753662109375,-0.002532958984375,0.0002822875976562,-0.0003738403320312
4.145354,-0.0030593872070312,0.0027694702148437,-0.0072402954101562,0.0121688842773437,-0.0238571166992187,0.0510482788085937,-0.8033523559570312,-0.075439453125,0.030670166015625,-0.0263824462890625,0.0190505981445312,-0.014617919921875,0.0108489990234375,-0.008758544921875,0.0073394775390625,-0.0052337646484375,0.0033950805664062,-0.00128173828125,0.000640869140625,-3.814697265625e-05
4.176872,-0.0028457641601562,0.0033187866210937,-0.006561279296875,0.0115432739257812,-0.023040771484375,0.0504608154296875,-0.808319091796875,-0.0751571655273437,0.0309219360351562,-0.0275497436523437,0.0200271606445312,-0.0153045654296875,0.0117416381835937,-0.008697509765625,0.006988525390625,-0.0052337646484375,0.0040206909179687,-0.0028610229492187,0.0002365112304687,-0.0009613037109375
4.204825,-0.0019989013671875,0.0033798217773437,-0.00640869140625,0.0117416381835937,-0.0225982666015625,0.0498809814453125,-0.8152389526367188,-0.0766448974609375,0.0320587158203125,-0.028045654296875,0.0202255249023437,-0.0152053833007812,0.0123291015625,-0.0100784301757812,0.0078659057617187,-0.005615234375,0.0042572021484375,-0.0033111572265625,0.0006866455078125,-0.0001907348632812
4.235034,-0.0020828247070312,0.0027618408203125,-0.0061798095703125,0.0116653442382812,-0.02294921875,0.0500946044921875,-0.82342529296875,-0.078582763671875,0.0329971313476562,-0.0294113159179687,0.0214385986328125,-0.0166015625,0.0131301879882812,-0.0099258422851562,0.007598876953125,-0.0059280395507812,0.004241943359375,-0.0031585693359375,0.0008010864257812,-0.0007705688476562
4.265247,-0.0023193359375,0.0025100708007812,-0.0059890747070312,0.0106048583984375,-0.022308349609375,0.0502166748046875,-0.8334808349609375,-0.0795135498046875,0.0340194702148437,-0.0295944213867187,0.0225067138671875,-0.0176239013671875,0.01422119140625,-0.0110855102539062,0.0086288452148437,-0.0065994262695312,0.0043716430664062,-0.0031814575195312,0.0013351440429687,-0.0008926391601562
4.293793,-0.00164794921875,0.0035018920898437,-0.0057754516601562,0.0106964111328125,-0.0217514038085937,0.0506057739257812,-0.8443679809570312,-0.0822525024414062,0.0351791381835937,-0.0311355590820312,0.0241165161132812,-0.0182647705078125,0.0146255493164062,-0.0117111206054687,0.009521484375,-0.0068740844726562,0.004364013671875,-0.0032882690429687,0.00048828125,-0.0007705688476562
4.322203,-0.00164794921875,0.0028305053710937,-0.005523681640625,0.0106201171875,-0.0228652954101562,0.0512237548828125,-0.8541946411132812,-0.0842361450195312,0.0367355346679687,-0.032318115234375,0.0239410400390625,-0.0190353393554687,0.015594482421875,-0.0127410888671875,0.0098419189453125,-0.0078277587890625,0.0055389404296875,-0.0034561157226562,0.001556396484375,-0.001068115234375
4.352735,-0.00128173828125,0.003143310546875,-0.005584716796875,0.0109939575195312,-0.0222930908203125,0.0522232055664062,-0.8647079467773438,-0.0863189697265625,0.0382766723632812,-0.0332794189453125,0.0258560180664062,-0.0195388793945312,0.01593017578125,-0.0132827758789062,0.0108489990234375,-0.0073318481445312,0.0055389404296875,-0.0037841796875,0.0019454956054687,-0.0010910034179687
4.38319,-0.0019073486328125,0.0026931762695312,-0.006195068359375,0.0108642578125,-0.0225143432617187,0.0526962280273437,-0.872467041015625,-0.0877914428710937,0.0394515991210937,-0.0340194702148437,0.025665283203125,-0.0205612182617187,0.015899658203125,-0.0140533447265625,0.0107574462890625,-0.0082168579101562,0.0053939819335937,-0.0050430297851562,0.0019607543945312,-0.0016250610351562
4.412536,-0.001983642578125,0.0027618408203125,-0.0054168701171875,0.010650634765625,-0.0228958129882812,0.0539703369140625,-0.8804855346679688,-0.0899276733398437,0.0404815673828125,-0.0340499877929687,0.025909423828125,-0.0210952758789062,0.01751708984375,-0.0137710571289062,0.01116943359375,-0.0083465576171875,0.0065689086914062,-0.0038223266601562,0.001953125,-0.0020065307617187
4.440885,-0.0017776489257812,0.0029067993164062,-0.0064315795898437,0.0119476318359375,-0.0234222412109375,0.0539703369140625,-0.884521484375,-0.0915069580078125,0.0408096313476562,-0.0349578857421875,0.0261688232421875,-0.0213546752929687,0.0170135498046875,-0.0137786865234375,0.0111541748046875,-0.0085983276367187,0.0063247680664062,-0.0037155151367187,0.0023880004882812,-0.0013809204101562
4.469392,-0.001861572265625,0.0026779174804687,-0.0062408447265625,0.011322021484375,-0.0237350463867187,0.0543365478515625,-0.888214111328125,-0.091766357421875,0.0412521362304687,-0.0349960327148437,0.0262069702148437,-0.0214996337890625,0.0167160034179687,-0.013702392578125,0.0113372802734375,-0.0086441040039062,0.0058364868164062,-0.0045242309570312,0.0019454956054687,-0.00164794921875
4.500226,-0.0016098022460937,0.0030364990234375,-0.0062637329101562,0.011627197265625,-0.0238494873046875,0.0551681518554687,-0.8888092041015625,-0.0920181274414062,0.0409698486328125,-0.0346755981445312,0.0257568359375,-0.0214004516601562,0.0166397094726562,-0.0139236450195312,0.010955810546875,-0.0087966918945312,0.0058135986328125,-0.004302978515625,0.0017852783203125,-0.0015640258789062
4.526745,-0.0018692016601562,0.0031509399414062,-0.006072998046875,0.0122604370117187,-0.0236129760742187,0.0556488037109375,-0.8876876831054688,-0.0919036865234375,0.0407485961914062,-0.0346221923828125,0.0246353149414062,-0.02099609375,0.01617431640625,-0.013885498046875,0.011016845703125,-0.0078964233398437,0.0058441162109375,-0.0043411254882812,0.0022506713867187,-0.0019989013671875
4.557522,-0.00201416015625,0.0034027099609375,-0.006591796875,0.0128326416015625,-0.02435302734375,0.0553054809570312,-0.8860321044921875,-0.0909881591796875,0.040313720703125,-0.0336685180664062,0.0257339477539062,-0.0205078125,0.0160140991210937,-0.01324462890625,0.010498046875,-0.0083389282226562,0.0055007934570312,-0.0048599243164062,0.001434326171875,-0.0017623901367187
4.586816,-0.002166748046875,0.0030899047851562,-0.0066757202148437,0.0127792358398437,-0.0249481201171875,0.055511474609375,-0.8836746215820312,-0.0905914306640625,0.0401763916015625,-0.033538818359375,0.0250778198242187,-0.0199661254882812,0.0154800415039062,-0.0127716064453125,0.0106048583984375,-0.0079879760742187,0.0057373046875,-0.00408935546875,0.0017166137695312,-0.0015640258789062
4.614625,-0.00189208984375,0.0039291381835937,-0.0065383911132812,0.0121688842773437,-0.0251083374023437,0.0555572509765625,-0.8817901611328125,-0.0897598266601562,0.0393142700195312,-0.0331649780273437,0.0247726440429687,-0.0200424194335937,0.0156631469726562,-0.0125961303710937,0.0099868774414062,-0.007965087890625,0.0051956176757812,-0.004241943359375,0.0015335083007812,-0.0016937255859375
4.647607,-0.0023574829101562,0.0038223266601562,-0.0071868896484375,0.0120773315429687,-0.0249404907226562,0.05511474609375,-0.8816452026367188,-0.0894851684570312,0.0403823852539062,-0.0328826904296875,0.024322509765625,-0.0192718505859375,0.0155410766601562,-0.0129318237304687,0.0095901489257812,-0.0077438354492187,0.0062179565429687,-0.003662109375,0.0009765625,-0.0011138916015625
4.675192,-0.002410888671875,0.0037918090820312,-0.0065078735351562,0.0119857788085937,-0.0243377685546875,0.0559234619140625,-0.8811569213867188,-0.090118408203125,0.0392990112304687,-0.0328140258789062,0.0245590209960937,-0.0194778442382812,0.01458740234375,-0.0129623413085937,0.0097427368164062,-0.0073165893554687,0.005401611328125,-0.0039596557617187,0.0014266967773437,-0.0019302368164062
4.701026,-0.0024337768554687,0.0034866333007812,-0.007293701171875,0.0123519897460937,-0.0248641967773437,0.055816650390625,-0.8816680908203125,-0.08929443359375,0.0399856567382812,-0.033447265625,0.0242691040039062,-0.0196762084960937,0.0147705078125,-0.012908935546875,0.009796142578125,-0.0069503784179687,0.0048828125,-0.003936767578125,0.0010528564453125,-0.001434326171875
4.726992,-0.001983642578125,0.0028915405273437,-0.0069351196289062,0.0123519897460937,-0.0253753662109375,0.0556869506835937,-0.8835067749023438,-0.0891876220703125,0.0397415161132812,-0.0329666137695312,0.0251846313476562,-0.0192642211914062,0.0150604248046875,-0.01214599609375,0.0102386474609375,-0.0073089599609375,0.0051193237304687,-0.0039291381835937,0.0013351440429687,-0.00048828125
4.755545,-0.0019149780273437,0.0033340454101562,-0.007171630859375,0.0127029418945312,-0.0246963500976562,0.0557785034179687,-0.885650634765625,-0.0898895263671875,0.0400390625,-0.033416748046875,0.0244522094726562,-0.0194778442382812,0.0155258178710937,-0.0123825073242187,0.0091552734375,-0.0071945190429687,0.0052490234375,-0.0040664672851562,0.000518798828125,-0.0012359619140625
4.782424,-0.0017929077148437,0.0030059814453125,-0.0070877075195312,0.012603759765625,-0.0250473022460937,0.0563430786132812,-0.8879013061523438,-0.0902328491210937,0.040130615234375,-0.0336761474609375,0.0244827270507812,-0.0198822021484375,0.0148239135742187,-0.0124740600585937,0.0104522705078125,-0.007904052734375,0.0057754516601562,-0.00421142578125,0.0013885498046875,-0.001220703125
4.809193,-0.0021133422851562,0.0029754638671875,-0.0065536499023437,0.0124435424804687,-0.02471923828125,0.0558700561523437,-0.8897857666015625,-0.090728759765625,0.039398193359375,-0.0335311889648437,0.0250244140625,-0.0196075439453125,0.0146026611328125,-0.0129470825195312,0.0104522705078125,-0.007720947265625,0.0062332153320312,-0.003448486328125,0.0010910034179687,-0.001312255859375
4.838956,-0.001983642578125,0.003204345703125,-0.0073318481445312,0.0123291015625,-0.0247573852539062,0.0558624267578125,-0.890106201171875,-0.0904769897460937,0.03955078125,-0.033599853515625,0.0242156982421875,-0.0196151733398437,0.0153884887695312,-0.0120620727539062,0.0102310180664062,-0.007659912109375,0.00640869140625,-0.0039138793945312,0.0016250610351562,-0.0009994506835937
4.865265,-0.0018768310546875,0.0031585693359375,-0.007293701171875,0.0127639770507812,-0.0253524780273437,0.0560150146484375,-0.8880462646484375,-0.0900115966796875,0.0390472412109375,-0.0331954956054687,0.02392578125,-0.0196075439453125,0.01544189453125,-0.0129852294921875,0.0108184814453125,-0.0068511962890625,0.0046310424804687,-0.0039825439453125,0.0014801025390625,-0.0021743774414062
4.894148,-0.0019989013671875,0.0032730102539062,-0.007598876953125,0.012725830078125,-0.0246658325195312,0.0561141967773437,-0.8848953247070312,-0.0889663696289062,0.0384750366210937,-0.0323257446289062,0.0242080688476562,-0.0193099975585937,0.015228271484375,-0.0118560791015625,0.0097885131835937,-0.0075531005859375,0.0048751831054687,-0.0043258666992187,0.0013275146484375,-0.0015869140625
4.922378,-0.002960205078125,0.0031814575195312,-0.0073089599609375,0.0127410888671875,-0.0249710083007812,0.0555038452148437,-0.87994384765625,-0.0881500244140625,0.03729248046875,-0.0316848754882812,0.0235366821289062,-0.0185089111328125,0.0148239135742187,-0.0124359130859375,0.0102081298828125,-0.0074691772460937,0.0049591064453125,-0.0040206909179687,0.0014877319335937,-0.0011367797851562
4.949191,-0.0024490356445312,0.003814697265625,-0.0071792602539062,0.013031005859375,-0.025299072265625,0.0551986694335937,-0.8733139038085938,-0.0854949951171875,0.0364837646484375,-0.0311050415039062,0.0233230590820312,-0.0185699462890625,0.0150146484375,-0.0120925903320312,0.0093231201171875,-0.0072479248046875,0.0043258666992187,-0.0034866333007812,0.0014801025390625,-0.0010528564453125
4.976801,-0.0031051635742187,0.0033416748046875,-0.0078887939453125,0.01287841796875,-0.0248184204101562,0.0547409057617187,-0.8642807006835938,-0.0833358764648437,0.0355224609375,-0.0302047729492187,0.0225372314453125,-0.0176620483398437,0.0136566162109375,-0.01153564453125,0.0087509155273437,-0.0064773559570312,0.0044326782226562,-0.0034027099609375,0.0011138916015625,-0.0013198852539062
5.012417,-0.0026016235351562,0.0037155151367187,-0.0084762573242187,0.0126724243164062,-0.0257110595703125,0.0541839599609375,-0.85186767578125,-0.08062744140625,0.0338363647460937,-0.0290756225585937,0.0213088989257812,-0.0162734985351562,0.0131454467773437,-0.0101318359375,0.0091018676757812,-0.0069580078125,0.0039596557617187,-0.0031967163085937,0.0013198852539062,-0.0012741088867187
5.039219,-0.0026092529296875,0.0043487548828125,-0.0078506469726562,0.01312255859375,-0.0251007080078125,0.0535202026367187,-0.8415908813476562,-0.0783157348632812,0.0321807861328125,-0.0276336669921875,0.021026611328125,-0.0164871215820312,0.0122604370117187,-0.0098037719726562,0.0080718994140625,-0.005706787109375,0.0036468505859375,-0.0033035278320312,0.0008621215820312,-0.000640869140625
5.067131,-0.0028839111328125,0.0038833618164062,-0.0082626342773437,0.013397216796875,-0.0250473022460937,0.0529327392578125,-0.8325729370117188,-0.0770263671875,0.0313720703125,-0.027679443359375,0.0196304321289062,-0.0154647827148437,0.01153564453125,-0.0097198486328125,0.0075225830078125,-0.0052947998046875,0.003265380859375,-0.0030288696289062,0.0005569458007812,-0.00103759765625
5.096077,-0.0034866333007812,0.0039291381835937,-0.0079116821289062,0.0141372680664062,-0.024078369140625,0.0522384643554687,-0.8239059448242188,-0.0753173828125,0.0303802490234375,-0.0264816284179687,0.01904296875,-0.0152053833007812,0.0100631713867187,-0.00982666015625,0.0077667236328125,-0.0047988891601562,0.003082275390625,-0.0029296875,0.0001449584960937,-0.0007705688476562
5.12446,-0.0032196044921875,0.004547119140625,-0.0080795288085937,0.0128555297851562,-0.0247650146484375,0.05218505859375,-0.815399169921875,-0.0742416381835937,0.029693603515625,-0.0261993408203125,0.017791748046875,-0.0143890380859375,0.0099716186523437,-0.0084304809570312,0.007476806640625,-0.0051422119140625,0.0032119750976562,-0.0024337768554687,0.000640869140625,-0.0012359619140625
5.152463,-0.0033035278320312,0.0048675537109375,-0.0081787109375,0.012969970703125,-0.0249862670898437,0.0517578125,-0.8089752197265625,-0.074249267578125,0.0290679931640625,-0.0260391235351562,0.01751708984375,-0.0140914916992187,0.0102081298828125,-0.007232666015625,0.006134033203125,-0.0045623779296875,0.0033645629882812,-0.0020294189453125,0.0004653930664062,-0.0011444091796875
5.183619,-0.0033035278320312,0.0047378540039062,-0.007720947265625,0.013519287109375,-0.0241165161132812,0.0518112182617187,-0.805419921875,-0.0742263793945312,0.0289230346679687,-0.0254287719726562,0.0179443359375,-0.0136871337890625,0.010009765625,-0.0077743530273437,0.006256103515625,-0.0044937133789062,0.0026931762695312,-0.0019607543945312,-7.62939453125e-05,-0.0010604858398437
5.210951,-0.00299072265625,0.0047836303710937,-0.0076980590820312,0.013427734375,-0.0241851806640625,0.0515518188476562,-0.80267333984375,-0.0754165649414062,0.0288314819335937,-0.02581787109375,0.0180816650390625,-0.0130386352539062,0.0097732543945312,-0.0077362060546875,0.0061492919921875,-0.004730224609375,0.0023117065429687,-0.00189208984375,-0.0001678466796875,-0.0011825561523437
5.241059,-0.0027618408203125,0.0046615600585937,-0.0080184936523437,0.0131301879882812,-0.02484130859375,0.0516815185546875,-0.8049240112304688,-0.076507568359375,0.0308303833007812,-0.0262908935546875,0.0185012817382812,-0.0133514404296875,0.0097122192382812,-0.0085525512695312,0.0063323974609375,-0.0046539306640625,0.0024032592773437,-0.0020675659179687,-3.814697265625e-05,-0.0009536743164062
5.270343,-0.0023956298828125,0.0042648315429687,-0.0075607299804687,0.013153076171875,-0.0247039794921875,0.0517196655273437,-0.8087234497070312,-0.0793075561523437,0.0313568115234375,-0.0268936157226562,0.0189590454101562,-0.0136566162109375,0.010528564453125,-0.0088882446289062,0.006317138671875,-0.0035476684570312,0.0030517578125,-0.0023422241210937,0.0003738403320312,-0.0004425048828125
5.29832,-0.002471923828125,0.003997802734375,-0.0072250366210937,0.0132675170898437,-0.0252761840820312,0.0521316528320312,-0.81549072265625,-0.081329345703125,0.0340194702148437,-0.0285415649414062,0.0193405151367187,-0.0144805908203125,0.0106887817382812,-0.0085906982421875,0.0070037841796875,-0.0047225952148437,0.0035324096679687,-0.0017776489257812,-4.57763671875e-05,-0.0006332397460937
5.329262,-0.0018463134765625,0.0033493041992187,-0.00762939453125,0.012939453125,-0.0246353149414062,0.05316162109375,-0.8234939575195312,-0.0836334228515625,0.0346603393554687,-0.028778076171875,0.0205764770507812,-0.0161590576171875,0.0119476318359375,-0.0098037719726562,0.0073471069335937,-0.0048370361328125,0.003509521484375,-0.0020828247070312,0.0007705688476562,-0.0005569458007812
5.357781,-0.0017547607421875,0.0035781860351562,-0.0072174072265625,0.0127029418945312,-0.0251617431640625,0.0537109375,-0.8341751098632812,-0.0857772827148437,0.0367965698242187,-0.0306320190429687,0.0216217041015625,-0.0170822143554687,0.013092041015625,-0.0100326538085937,0.0076751708984375,-0.0058670043945312,0.0039215087890625,-0.00286865234375,0.0007400512695312,-0.0004959106445312
5.385237,-0.0023269653320312,0.0034255981445312,-0.0069580078125,0.0121078491210937,-0.025238037109375,0.0541305541992187,-0.845550537109375,-0.0884933471679687,0.0389785766601562,-0.0323715209960937,0.0226593017578125,-0.0177993774414062,0.0134735107421875,-0.010711669921875,0.0091018676757812,-0.0061416625976562,0.004119873046875,-0.002716064453125,0.0,-0.0008468627929687
5.415069,-0.0016250610351562,0.0026931762695312,-0.0068283081054687,0.0128250122070312,-0.0250778198242187,0.0555343627929687,-0.856781005859375,-0.0915451049804687,0.0398635864257812,-0.03369140625,0.0242385864257812,-0.0186843872070312,0.0146636962890625,-0.0118484497070312,0.0090866088867187,-0.007080078125,0.0040130615234375,-0.0035476684570312,0.0006027221679687,-0.0016021728515625
5.443957,-0.0012054443359375,0.003387451171875,-0.0064010620117187,0.0122528076171875,-0.0252227783203125,0.0556564331054687,-0.8688278198242188,-0.0938186645507812,0.041900634765625,-0.0342025756835937,0.0250930786132812,-0.020355224609375,0.0157394409179687,-0.0123062133789062,0.0101852416992187,-0.0067062377929687,0.0048828125,-0.0038909912109375,0.0008621215820312,-0.0009002685546875
5.472431,-0.0012435913085937,0.0027999877929687,-0.0064926147460937,0.0117645263671875,-0.0247573852539062,0.0568313598632812,-0.8796005249023438,-0.0952911376953125,0.0436248779296875,-0.0349807739257812,0.026641845703125,-0.0210113525390625,0.0160293579101562,-0.0132217407226562,0.0099029541015625,-0.0080108642578125,0.0057907104492187,-0.0040740966796875,0.0005722045898437,-0.0012435913085937
5.500885,-0.0011978149414062,0.0029220581054687,-0.00653076171875,0.01190185546875,-0.025146484375,0.0568313598632812,-0.8904800415039062,-0.0982284545898437,0.0445709228515625,-0.0368423461914062,0.0270538330078125,-0.0216522216796875,0.016845703125,-0.0135269165039062,0.01068115234375,-0.0082321166992187,0.0058059692382812,-0.0042953491210937,0.001495361328125,-0.001739501953125
5.531263,-0.001983642578125,0.0030059814453125,-0.0064773559570312,0.0121231079101562,-0.0248489379882812,0.0578384399414062,-0.89923095703125,-0.1007080078125,0.0459365844726562,-0.0367813110351562,0.027587890625,-0.02166748046875,0.0176544189453125,-0.0144805908203125,0.0113525390625,-0.0086746215820312,0.0061721801757812,-0.0041580200195312,0.0014419555664062,-0.0013809204101562
5.560855,-0.0018539428710937,0.002655029296875,-0.0068283081054687,0.0121307373046875,-0.0253753662109375,0.0578079223632812,-0.9055862426757812,-0.1025161743164062,0.0460357666015625,-0.0378875732421875,0.028167724609375,-0.0219345092773437,0.0180587768554687,-0.0139083862304687,0.0118331909179687,-0.0081100463867187,0.006195068359375,-0.004852294921875,0.0017013549804687,-0.0009231567382812
5.590219,-0.0018692016601562,0.0025405883789062,-0.0063552856445312,0.0123367309570312,-0.024993896484375,0.05877685546875,-0.910552978515625,-0.1037139892578125,0.0452423095703125,-0.0369415283203125,0.0279922485351562,-0.0225982666015625,0.018890380859375,-0.0144195556640625,0.0116043090820312,-0.009063720703125,0.0072021484375,-0.004913330078125,0.0015792846679687,-0.0019683837890625
5.618399,-0.001708984375,0.002410888671875,-0.0076751708984375,0.01312255859375,-0.0253143310546875,0.0584564208984375,-0.912872314453125,-0.1043167114257812,0.0450210571289062,-0.037261962890625,0.0278549194335937,-0.0227813720703125,0.0185470581054687,-0.0148391723632812,0.0116729736328125,-0.008544921875,0.0071868896484375,-0.00439453125,0.0018234252929687,-0.0018997192382812
5.646792,-0.0025253295898437,0.0032119750976562,-0.0072021484375,0.0124359130859375,-0.0260086059570312,0.0589599609375,-0.9118270874023438,-0.1043777465820312,0.0436325073242187,-0.0370330810546875,0.0270843505859375,-0.0233383178710937,0.0178909301757812,-0.0146331787109375,0.012237548828125,-0.0089569091796875,0.006439208984375,-0.0042953491210937,0.0016250610351562,-0.0018692016601562
5.677922,-0.0024185180664062,0.0028610229492187,-0.0078048706054687,0.0135574340820312,-0.0266265869140625,0.0582275390625,-0.9088592529296876,-0.1034317016601562,0.0434722900390625,-0.0360641479492187,0.0269851684570312,-0.0223770141601562,0.0170822143554687,-0.0151443481445312,0.0120162963867187,-0.00860595703125,0.0055923461914062,-0.0039596557617187,0.0019073486328125,-0.0015335083007812
5.705353,-0.0025634765625,0.0033035278320312,-0.0073394775390625,0.0129013061523437,-0.0261917114257812,0.0585403442382812,-0.9019317626953124,-0.1027297973632812,0.0427169799804687,-0.0350494384765625,0.0259017944335937,-0.0211944580078125,0.0165328979492187,-0.0134811401367187,0.0104598999023437,-0.0081558227539062,0.005950927734375,-0.004058837890625,0.0009841918945312,-0.0017013549804687
5.735378,-0.0032196044921875,0.0035629272460937,-0.008026123046875,0.0138397216796875,-0.0268478393554687,0.0576553344726562,-0.8930511474609375,-0.1000442504882812,0.0400161743164062,-0.0340499877929687,0.0250473022460937,-0.0204925537109375,0.0161666870117187,-0.01373291015625,0.0103607177734375,-0.0082015991210937,0.0057601928710937,-0.0043258666992187,0.0015869140625,-0.001861572265625
5.764747,-0.00299072265625,0.0041961669921875,-0.0082626342773437,0.0127029418945312,-0.025787353515625,0.0579681396484375,-0.8813934326171875,-0.0968093872070312,0.0383834838867187,-0.032806396484375,0.0239105224609375,-0.019683837890625,0.0150527954101562,-0.0123977661132812,0.0107803344726562,-0.0075759887695312,0.0047531127929687,-0.0035629272460937,0.0017623901367187,-0.0014419555664062
5.793202,-0.0025253295898437,0.0038681030273437,-0.0083236694335937,0.0138702392578125,-0.0263137817382812,0.0572967529296875,-0.8686370849609375,-0.0941009521484375,0.0360946655273437,-0.03155517578125,0.0226058959960937,-0.0188369750976562,0.0135498046875,-0.0120849609375,0.0098953247070312,-0.00750732421875,0.0045166015625,-0.0034637451171875,0.0011749267578125,-0.001861572265625
5.823732,-0.0031204223632812,0.0047760009765625,-0.0089111328125,0.0134201049804687,-0.026214599609375,0.0553741455078125,-0.8530044555664062,-0.08978271484375,0.03369140625,-0.0295944213867187,0.0215301513671875,-0.0176620483398437,0.0128555297851562,-0.0111770629882812,0.0084075927734375,-0.0060806274414062,0.004058837890625,-0.0037078857421875,0.0011825561523437,-0.0014572143554687
5.852517,-0.0036773681640625,0.0047378540039062,-0.0089645385742187,0.0139236450195312,-0.026092529296875,0.05438232421875,-0.8379440307617188,-0.0868988037109375,0.0319366455078125,-0.0276870727539062,0.0203399658203125,-0.0165557861328125,0.0122833251953125,-0.0097427368164062,0.0074386596679687,-0.0057296752929687,0.0042724609375,-0.0028457641601562,0.000823974609375,-0.0011978149414062
5.879697,-0.002960205078125,0.0049819946289062,-0.0086593627929687,0.013946533203125,-0.0253677368164062,0.0530471801757812,-0.8241043090820312,-0.08270263671875,0.0301589965820312,-0.0267486572265625,0.0198593139648437,-0.0147552490234375,0.0111160278320312,-0.0088882446289062,0.00701904296875,-0.0052719116210937,0.0031051635742187,-0.003082275390625,0.0012054443359375,-0.0017242431640625
5.909789,-0.0033111572265625,0.0050125122070312,-0.0086898803710937,0.013702392578125,-0.0249252319335937,0.0522232055664062,-0.8099594116210938,-0.0786819458007812,0.0292739868164062,-0.0261154174804687,0.0177459716796875,-0.0138702392578125,0.0106201171875,-0.008148193359375,0.0067138671875,-0.005157470703125,0.0028076171875,-0.0026473999023437,0.0006561279296875,-0.0012054443359375
5.939427,-0.0026016235351562,0.0039443969726562,-0.0087356567382812,0.0139083862304687,-0.0251235961914062,0.0509567260742187,-0.798828125,-0.0761566162109375,0.0283737182617187,-0.0249099731445312,0.0170669555664062,-0.0138702392578125,0.0097274780273437,-0.008056640625,0.005950927734375,-0.003875732421875,0.0028610229492187,-0.0025253295898437,-0.0003204345703125,-0.0009002685546875
5.968151,-0.0029678344726562,0.0041122436523437,-0.00811767578125,0.0133209228515625,-0.0247268676757812,0.05072021484375,-0.78948974609375,-0.0739517211914062,0.0281219482421875,-0.0239334106445312,0.01678466796875,-0.0129241943359375,0.0087051391601562,-0.0073089599609375,0.0057373046875,-0.0041580200195312,0.00299072265625,-0.002105712890625,0.0002288818359375,-0.0008544921875
5.996596,-0.0036163330078125,0.0052566528320312,-0.0080642700195312,0.0131149291992187,-0.024078369140625,0.0495223999023437,-0.7842178344726562,-0.072509765625,0.0280685424804687,-0.0241851806640625,0.01629638671875,-0.0128707885742187,0.0090179443359375,-0.0073165893554687,0.0056686401367187,-0.0040664672851562,0.0021514892578125,-0.0019073486328125,2.288818359375e-05,-0.0003509521484375
6.026985,-0.0028762817382812,0.0051040649414062,-0.0077590942382812,0.0129318237304687,-0.0239410400390625,0.0492324829101562,-0.7814865112304688,-0.0721588134765625,0.0284347534179687,-0.0240936279296875,0.0168685913085937,-0.0130157470703125,0.0086441040039062,-0.0069427490234375,0.0054550170898437,-0.0045394897460937,0.0020828247070312,-0.001739501953125,-0.0006332397460937,-0.0009231567382812
6.054412,-0.002960205078125,0.0039520263671875,-0.007720947265625,0.012847900390625,-0.0244827270507812,0.04888916015625,-0.7824478149414062,-0.0723342895507812,0.0293731689453125,-0.0251922607421875,0.0165328979492187,-0.01263427734375,0.008636474609375,-0.0081329345703125,0.005767822265625,-0.0034942626953125,0.0020828247070312,-0.0013656616210937,0.0005035400390625,-0.000396728515625
6.085876,-0.0023345947265625,0.003875732421875,-0.0073165893554687,0.0127487182617187,-0.023284912109375,0.0491104125976562,-0.786956787109375,-0.073028564453125,0.0304412841796875,-0.0252151489257812,0.016845703125,-0.0137557983398437,0.010223388671875,-0.00738525390625,0.0056915283203125,-0.00469970703125,0.0025863647460937,-0.0022964477539062,-0.0001068115234375,0.0002288818359375
6.113705,-0.0028152465820312,0.0038681030273437,-0.006866455078125,0.011810302734375,-0.023529052734375,0.0497283935546875,-0.7942581176757812,-0.0739593505859375,0.03289794921875,-0.0261611938476562,0.0188980102539062,-0.014373779296875,0.009735107421875,-0.00823974609375,0.0062484741210937,-0.004791259765625,0.0023040771484375,-0.0020370483398437,-0.0003128051757812,-0.00018310546875
6.142157,-0.002044677734375,0.0037307739257812,-0.0064773559570312,0.0116348266601562,-0.0230941772460937,0.0493240356445312,-0.8040695190429688,-0.075164794921875,0.034576416015625,-0.0277557373046875,0.0197601318359375,-0.0145797729492187,0.0113067626953125,-0.0086517333984375,0.0066604614257812,-0.0049362182617187,0.0034713745117187,-0.00238037109375,-8.392333984375e-05,-0.0009078979492187
6.172579,-0.0013809204101562,0.0033416748046875,-0.0063018798828125,0.01068115234375,-0.0225677490234375,0.0499343872070312,-0.817657470703125,-0.076690673828125,0.0361404418945312,-0.0291290283203125,0.0213165283203125,-0.0169754028320312,0.0127639770507812,-0.0097198486328125,0.00738525390625,-0.00543212890625,0.0038299560546875,-0.001861572265625,0.0003509521484375,-0.0005874633789062
6.199966,-0.0019378662109375,0.0030670166015625,-0.006439208984375,0.0109176635742187,-0.0218429565429687,0.0507736206054687,-0.8288421630859375,-0.07861328125,0.0383148193359375,-0.0297317504882812,0.02294921875,-0.0172805786132812,0.0136566162109375,-0.0110397338867187,0.0077285766601562,-0.0065231323242187,0.00390625,-0.0032806396484375,0.0012130737304687,-0.0005950927734375
6.229804,-0.0006866455078125,0.0026168823242187,-0.0056076049804687,0.0108261108398437,-0.0225143432617187,0.0506439208984375,-0.8425827026367188,-0.0809249877929687,0.0395889282226562,-0.0311050415039062,0.023773193359375,-0.0185546875,0.0151443481445312,-0.0117416381835937,0.009429931640625,-0.00634765625,0.0045852661132812,-0.0030975341796875,0.0015487670898437,-0.0005111694335937
6.259402,-0.000885009765625,0.0029144287109375,-0.00518798828125,0.0101242065429687,-0.0228042602539062,0.0518875122070312,-0.8580703735351562,-0.0819473266601562,0.0425033569335937,-0.03314208984375,0.025848388671875,-0.0195770263671875,0.0156784057617187,-0.013336181640625,0.0091400146484375,-0.0076675415039062,0.0052490234375,-0.00372314453125,0.0018310546875,-0.0012588500976562
6.287645,-0.001922607421875,0.0028762817382812,-0.0042877197265625,0.0101776123046875,-0.0223388671875,0.052276611328125,-0.8708648681640625,-0.0847930908203125,0.0431594848632812,-0.03369140625,0.0264892578125,-0.0205535888671875,0.016326904296875,-0.0141983032226562,0.0102310180664062,-0.0083999633789062,0.0059051513671875,-0.003875732421875,0.0018157958984375,-0.0012130737304687
6.316089,-0.0009384155273437,0.0023269653320312,-0.0052566528320312,0.0104522705078125,-0.0221328735351562,0.0529022216796875,-0.8833999633789062,-0.0870285034179687,0.04437255859375,-0.0350799560546875,0.0266647338867187,-0.0219039916992187,0.0176239013671875,-0.0145797729492187,0.0110626220703125,-0.0085830688476562,0.0062942504882812,-0.0040283203125,0.0020370483398437,-0.001373291015625
6.346883,-0.00115966796875,0.0017547607421875,-0.0049209594726562,0.0102157592773437,-0.022216796875,0.053924560546875,-0.8941497802734375,-0.0893783569335937,0.0445480346679687,-0.036102294921875,0.0277862548828125,-0.0223846435546875,0.01824951171875,-0.0148849487304687,0.0115509033203125,-0.009033203125,0.00634765625,-0.0043411254882812,0.00103759765625,-0.0015411376953125
6.374014,-0.0009536743164062,0.0018463134765625,-0.0050201416015625,0.0107803344726562,-0.022369384765625,0.0540390014648437,-0.9022369384765624,-0.0909347534179687,0.0446090698242187,-0.0359954833984375,0.0281982421875,-0.0230789184570312,0.017974853515625,-0.0154800415039062,0.0121002197265625,-0.0091171264648437,0.0070419311523437,-0.004974365234375,0.0019760131835937,-0.0019302368164062
6.403861,-0.0016021728515625,0.0010910034179687,-0.0053939819335937,0.0109939575195312,-0.0222930908203125,0.0545196533203125,-0.9084243774414062,-0.09246826171875,0.0450439453125,-0.0362014770507812,0.0283203125,-0.0223007202148437,0.018310546875,-0.0157852172851562,0.012420654296875,-0.0093612670898437,0.0068588256835937,-0.0049057006835937,0.0023040771484375,-0.0013961791992187
6.433689,-0.0013809204101562,0.00213623046875,-0.0060348510742187,0.0115890502929687,-0.0232467651367187,0.054656982421875,-0.9108428955078124,-0.0928878784179687,0.0454330444335937,-0.0355224609375,0.0275039672851562,-0.0232696533203125,0.0185089111328125,-0.0156631469726562,0.0130233764648437,-0.00921630859375,0.006744384765625,-0.0051193237304687,0.0017318725585937,-0.0015945434570312
6.462159,-0.0012741088867187,0.0025100708007812,-0.0064697265625,0.011199951171875,-0.0238876342773437,0.0550308227539062,-0.9107894897460938,-0.0936431884765625,0.0436553955078125,-0.035858154296875,0.0276947021484375,-0.0225067138671875,0.0187530517578125,-0.0147476196289062,0.0122451782226562,-0.0096282958984375,0.0070724487304687,-0.0042800903320312,0.0018768310546875,-0.0022125244140625
6.490547,-0.001983642578125,0.0031280517578125,-0.0062637329101562,0.01165771484375,-0.0239715576171875,0.054962158203125,-0.9066162109375,-0.092681884765625,0.0429534912109375,-0.0344085693359375,0.02679443359375,-0.0217666625976562,0.0181503295898437,-0.0141525268554687,0.012420654296875,-0.0089035034179687,0.0064697265625,-0.0050201416015625,0.002166748046875,-0.0017013549804687
6.521108,-0.0019683837890625,0.0026473999023437,-0.0072402954101562,0.0116653442382812,-0.0242691040039062,0.0547103881835937,-0.89874267578125,-0.0907058715820312,0.0408477783203125,-0.0338516235351562,0.025482177734375,-0.0209808349609375,0.0172882080078125,-0.014434814453125,0.01153564453125,-0.0090103149414062,0.0065078735351562,-0.0045928955078125,0.001251220703125,-0.0016555786132812
6.547914,-0.0024642944335937,0.0032730102539062,-0.0077590942382812,0.011932373046875,-0.0246429443359375,0.0552749633789062,-0.8901443481445312,-0.0892181396484375,0.0397796630859375,-0.0325851440429687,0.024871826171875,-0.0210189819335937,0.0153656005859375,-0.0128097534179687,0.0111312866210937,-0.0089111328125,0.0062255859375,-0.0044937133789062,0.001617431640625,-0.00201416015625
6.577681,-0.0029220581054687,0.0038223266601562,-0.0076828002929687,0.0127639770507812,-0.0252456665039062,0.0540008544921875,-0.8773956298828125,-0.0866241455078125,0.037261962890625,-0.031402587890625,0.0234222412109375,-0.0190505981445312,0.0151290893554687,-0.0126724243164062,0.0100936889648437,-0.0076370239257812,0.0053253173828125,-0.0046234130859375,0.0017242431640625,-0.0015792846679687
6.606425,-0.002716064453125,0.0039825439453125,-0.0074844360351562,0.0130462646484375,-0.0246353149414062,0.054840087890625,-0.8637313842773438,-0.0835800170898437,0.0351715087890625,-0.0302352905273437,0.0216293334960937,-0.0181655883789062,0.0137557983398437,-0.0114898681640625,0.0097274780273437,-0.006988525390625,0.0052413940429687,-0.0039520263671875,0.0012969970703125,-0.0017242431640625
6.633624,-0.0032272338867187,0.0031814575195312,-0.0081634521484375,0.0132827758789062,-0.02496337890625,0.0537185668945312,-0.8492660522460938,-0.0796890258789062,0.0335617065429687,-0.0286331176757812,0.0207138061523437,-0.017059326171875,0.012725830078125,-0.01092529296875,0.0080642700195312,-0.0069961547851562,0.004302978515625,-0.0037765502929687,0.0014572143554687,-0.0004425048828125
6.660611,-0.0028228759765625,0.0045166015625,-0.0084228515625,0.0132980346679687,-0.0250625610351562,0.0526885986328125,-0.8350753784179688,-0.0764846801757812,0.031280517578125,-0.0276107788085937,0.0197982788085937,-0.015869140625,0.0119171142578125,-0.0101776123046875,0.0076217651367187,-0.0058441162109375,0.0036392211914062,-0.0031509399414062,0.0007781982421875,-0.0012359619140625
6.691575,-0.0035629272460937,0.0050811767578125,-0.0084152221679687,0.0137710571289062,-0.0248184204101562,0.0524444580078125,-0.8219528198242188,-0.0735931396484375,0.0303726196289062,-0.02655029296875,0.0186920166015625,-0.0151901245117187,0.0113677978515625,-0.008636474609375,0.00714111328125,-0.005523681640625,0.00372314453125,-0.002716064453125,0.0002288818359375,-0.0006561279296875
6.717196,-0.0034637451171875,0.0047836303710937,-0.0089263916015625,0.0135269165039062,-0.0250320434570312,0.0524368286132812,-0.809234619140625,-0.0716629028320312,0.0288848876953125,-0.025238037109375,0.0181655883789062,-0.01422119140625,0.0099258422851562,-0.0080184936523437,0.0065765380859375,-0.00518798828125,0.0034103393554687,-0.00225830078125,-2.288818359375e-05,-0.000640869140625
6.746627,-0.0035629272460937,0.00518798828125,-0.0083999633789062,0.0136947631835937,-0.0251312255859375,0.0521163940429687,-0.7996063232421875,-0.07037353515625,0.0285110473632812,-0.024444580078125,0.0174484252929687,-0.0134124755859375,0.0095901489257812,-0.007476806640625,0.0059661865234375,-0.003814697265625,0.003082275390625,-0.0019912719726562,0.000396728515625,-0.0008316040039062
6.776144,-0.0034408569335937,0.0058670043945312,-0.00848388671875,0.0138473510742187,-0.025238037109375,0.0520782470703125,-0.7934722900390625,-0.0713043212890625,0.0288619995117187,-0.0245513916015625,0.0161285400390625,-0.0124664306640625,0.009185791015625,-0.0076675415039062,0.0053176879882812,-0.0038681030273437,0.002410888671875,-0.0019149780273437,0.0002059936523437,-0.0001678466796875
6.802748,-0.0036087036132812,0.004730224609375,-0.0087127685546875,0.0144271850585937,-0.0246353149414062,0.0522918701171875,-0.7906723022460938,-0.072357177734375,0.0290603637695312,-0.0249099731445312,0.0171585083007812,-0.0125961303710937,0.008819580078125,-0.0064697265625,0.0052261352539062,-0.0035324096679687,0.0025405883789062,-0.00201416015625,-0.00042724609375,-0.0002899169921875
6.859955,-0.00323486328125,0.004730224609375,-0.008453369140625,0.0138473510742187,-0.0257797241210937,0.0528030395507812,-0.7949600219726562,-0.07647705078125,0.0311965942382812,-0.0261077880859375,0.0167999267578125,-0.0127792358398437,0.0097274780273437,-0.0072097778320312,0.00518798828125,-0.0032882690429687,0.0016632080078125,-0.0015869140625,-0.00018310546875,-7.62939453125e-05
6.886523,-0.003082275390625,0.0041885375976562,-0.0086746215820312,0.0143814086914062,-0.025360107421875,0.0539321899414062,-0.8022232055664062,-0.0800094604492187,0.0331802368164062,-0.0272216796875,0.01849365234375,-0.0137252807617187,0.0097198486328125,-0.0073471069335937,0.0056686401367187,-0.0041122436523437,0.0020675659179687,-0.001495361328125,6.103515625e-05,-0.00042724609375
6.911212,-0.0027389526367187,0.00390625,-0.0081405639648437,0.013671875,-0.0253143310546875,0.0546722412109375,-0.8094711303710938,-0.0823974609375,0.0349884033203125,-0.0282974243164062,0.0198135375976562,-0.0145492553710937,0.0104751586914062,-0.0074844360351562,0.0066146850585937,-0.004364013671875,0.0027923583984375,-0.001556396484375,-0.000213623046875,-0.0001068115234375
6.936947,-0.0022125244140625,0.0038528442382812,-0.0076141357421875,0.01361083984375,-0.02606201171875,0.0540084838867187,-0.8185272216796875,-0.0848007202148437,0.0363845825195312,-0.0297698974609375,0.02117919921875,-0.0154876708984375,0.0114669799804687,-0.0086822509765625,0.0066452026367187,-0.0048675537109375,0.0031356811523437,-0.0020904541015625,0.0003738403320312,0.0001449584960937
6.962345,-0.002471923828125,0.0040817260742187,-0.0069427490234375,0.0131454467773437,-0.0252151489257812,0.0542984008789062,-0.8277740478515625,-0.0867538452148437,0.0387115478515625,-0.0304336547851562,0.0213241577148437,-0.0164566040039062,0.0121383666992187,-0.0099868774414062,0.0073165893554687,-0.0057220458984375,0.003692626953125,-0.002410888671875,-0.0002975463867187,-0.0014495849609375
6.992032,-0.0016632080078125,0.0039520263671875,-0.006561279296875,0.0129547119140625,-0.0249710083007812,0.0543899536132812,-0.8391265869140625,-0.087982177734375,0.0399169921875,-0.0324020385742187,0.0227127075195312,-0.0185394287109375,0.0136337280273437,-0.0107192993164062,0.0084762573242187,-0.005645751953125,0.0036468505859375,-0.002471923828125,0.0007476806640625,-0.0011215209960937
7.023586,-0.00189208984375,0.0038070678710937,-0.006256103515625,0.0124130249023437,-0.0240707397460937,0.0536880493164062,-0.8518524169921875,-0.0906982421875,0.0408554077148437,-0.0333175659179687,0.0242233276367187,-0.01800537109375,0.0148468017578125,-0.0116195678710937,0.0090179443359375,-0.0064773559570312,0.0047836303710937,-0.003082275390625,0.000701904296875,-0.0008163452148437
7.067037,-0.0013351440429687,0.0020980834960937,-0.0055313110351562,0.0115280151367187,-0.0242691040039062,0.0546340942382812,-0.8696746826171875,-0.092071533203125,0.043792724609375,-0.0352706909179687,0.0255966186523437,-0.0203857421875,0.0159759521484375,-0.013336181640625,0.0102691650390625,-0.0069808959960937,0.00494384765625,-0.0032272338867187,0.0010147094726562,-0.0012130737304687
7.096562,-0.00091552734375,0.0025405883789062,-0.0057144165039062,0.0107192993164062,-0.023101806640625,0.0540008544921875,-0.882354736328125,-0.0930633544921875,0.0441055297851562,-0.0358047485351562,0.0264129638671875,-0.0212249755859375,0.0169219970703125,-0.0139846801757812,0.0106735229492187,-0.0080184936523437,0.00543212890625,-0.0041122436523437,0.0017547607421875,-0.001251220703125
7.123515,-0.00103759765625,0.0021286010742187,-0.0048294067382812,0.0116043090820312,-0.02313232421875,0.05487060546875,-0.8932266235351562,-0.09393310546875,0.0456085205078125,-0.0368881225585937,0.027435302734375,-0.02178955078125,0.0173873901367187,-0.01409912109375,0.0113677978515625,-0.0082931518554687,0.0069656372070312,-0.0048751831054687,0.0014724731445312,-0.0017166137695312
7.149533,-0.0011825561523437,0.0018234252929687,-0.0054779052734375,0.01123046875,-0.023162841796875,0.0557479858398437,-0.9030532836914062,-0.095123291015625,0.0462265014648437,-0.0379486083984375,0.0283737182617187,-0.0233840942382812,0.018035888671875,-0.0148162841796875,0.0112152099609375,-0.0087127685546875,0.00640869140625,-0.0050277709960937,0.002044677734375,-0.0013656616210937
7.182702,-0.00091552734375,0.0018844604492187,-0.005340576171875,0.0109100341796875,-0.0242233276367187,0.0569992065429687,-0.9134140014648438,-0.0979232788085937,0.047271728515625,-0.0385055541992187,0.0290374755859375,-0.0229644775390625,0.01904296875,-0.0151901245117187,0.0124282836914062,-0.0093231201171875,0.0069503784179687,-0.004486083984375,0.0019989013671875,-0.0018844604492187
7.211477,-0.0012588500976562,0.0028228759765625,-0.0056381225585937,0.0116806030273437,-0.0244598388671875,0.0573577880859375,-0.918670654296875,-0.0988388061523437,0.047882080078125,-0.0383758544921875,0.0290603637695312,-0.0233154296875,0.0191421508789062,-0.0156326293945312,0.0125961303710937,-0.0095596313476562,0.0077056884765625,-0.0047073364257812,0.00225830078125,-0.0011825561523437
7.237978,-0.0009307861328125,0.0027847290039062,-0.0060653686523437,0.0114593505859375,-0.0248794555664062,0.0575408935546875,-0.9218292236328124,-0.0993881225585937,0.04766845703125,-0.0389175415039062,0.0287628173828125,-0.0229339599609375,0.018768310546875,-0.016143798828125,0.0126571655273437,-0.0103683471679687,0.0065460205078125,-0.004730224609375,0.002105712890625,-0.0020065307617187
7.266455,-0.0018463134765625,0.00250244140625,-0.0064468383789062,0.0113754272460937,-0.0251083374023437,0.0586395263671875,-0.9224624633789062,-0.0993728637695312,0.0467987060546875,-0.0383224487304687,0.0286483764648437,-0.02313232421875,0.019195556640625,-0.0157852172851562,0.012542724609375,-0.009552001953125,0.0070571899414062,-0.0046768188476562,0.0022125244140625,-0.0010604858398437
7.294955,-0.0019454956054687,0.0033416748046875,-0.0065765380859375,0.0117950439453125,-0.02508544921875,0.0577011108398437,-0.921844482421875,-0.0988006591796875,0.0468215942382812,-0.03778076171875,0.0281295776367187,-0.0231246948242187,0.0180511474609375,-0.0146484375,0.01275634765625,-0.0094528198242187,0.0067367553710937,-0.005157470703125,0.0021133422851562,-0.0014495849609375
7.326839,-0.0021438598632812,0.0026397705078125,-0.0067596435546875,0.0120162963867187,-0.0255889892578125,0.0580062866210937,-0.9209213256835938,-0.097259521484375,0.0457992553710937,-0.0371322631835937,0.028289794921875,-0.02294921875,0.0181427001953125,-0.0157623291015625,0.01177978515625,-0.0091018676757812,0.0066375732421875,-0.0045318603515625,0.0018844604492187,-0.0022201538085937
7.360631,-0.00225830078125,0.003082275390625,-0.0070571899414062,0.0127639770507812,-0.0259857177734375,0.057861328125,-0.9199752807617188,-0.0954971313476562,0.046600341796875,-0.036956787109375,0.0276336669921875,-0.0233078002929687,0.0178756713867187,-0.0153121948242187,0.0118026733398437,-0.0082473754882812,0.0067977905273437,-0.0051651000976562,0.0020675659179687,-0.0019683837890625
7.390601,-0.0018386840820312,0.002777099609375,-0.0074462890625,0.0124282836914062,-0.02606201171875,0.0579299926757812,-0.9185256958007812,-0.0945663452148437,0.0461578369140625,-0.036651611328125,0.027679443359375,-0.0222320556640625,0.0175399780273437,-0.0143966674804687,0.0115432739257812,-0.008697509765625,0.0066375732421875,-0.0043716430664062,0.0016632080078125,-0.0020599365234375
7.41834,-0.0025405883789062,0.0039901733398437,-0.0072784423828125,0.012603759765625,-0.0259475708007812,0.058135986328125,-0.9176864624023438,-0.09527587890625,0.046142578125,-0.0355453491210937,0.0269393920898437,-0.0219192504882812,0.0171127319335937,-0.0139007568359375,0.0114593505859375,-0.00909423828125,0.0062408447265625,-0.0047683715820312,0.001495361328125,-0.0020370483398437
7.451552,-0.0020751953125,0.004241943359375,-0.006927490234375,0.0128402709960937,-0.0264968872070312,0.0587234497070312,-0.9175643920898438,-0.0963821411132812,0.04693603515625,-0.03631591796875,0.0257797241210937,-0.02142333984375,0.016357421875,-0.0139617919921875,0.0111312866210937,-0.0080032348632812,0.0062026977539062,-0.0044326782226562,0.0020370483398437,-0.0013046264648437
7.478182,-0.0022735595703125,0.0038681030273437,-0.0073013305664062,0.013580322265625,-0.0275955200195312,0.059234619140625,-0.915313720703125,-0.0972747802734375,0.0474777221679687,-0.0352859497070312,0.0261688232421875,-0.0209121704101562,0.0157852172851562,-0.0130386352539062,0.0107192993164062,-0.0081787109375,0.0062408447265625,-0.0041656494140625,0.0014419555664062,-0.0019454956054687
7.503867,-0.0018844604492187,0.004364013671875,-0.0083770751953125,0.0145187377929687,-0.0272216796875,0.0602874755859375,-0.9110870361328124,-0.0974960327148437,0.0477142333984375,-0.0345687866210937,0.0253143310546875,-0.0208206176757812,0.0160598754882812,-0.013214111328125,0.0096969604492187,-0.0077438354492187,0.0051803588867187,-0.0043258666992187,0.001190185546875,-0.0017623901367187
7.53166,-0.0028457641601562,0.0037918090820312,-0.0090789794921875,0.0149078369140625,-0.0278549194335937,0.0602645874023437,-0.9033050537109376,-0.0955352783203125,0.0476760864257812,-0.03460693359375,0.0256729125976562,-0.01953125,0.0147628784179687,-0.0130767822265625,0.0097808837890625,-0.006866455078125,0.004364013671875,-0.003387451171875,0.0012588500976562,-0.001190185546875
7.559079,-0.0031814575195312,0.0044479370117187,-0.0090484619140625,0.0146026611328125,-0.028228759765625,0.0600204467773437,-0.89349365234375,-0.093536376953125,0.0462722778320312,-0.0331497192382812,0.024139404296875,-0.0194473266601562,0.0146255493164062,-0.0119171142578125,0.0090789794921875,-0.0068359375,0.0047531127929687,-0.0033187866210937,0.00128173828125,-0.0016860961914062
7.586308,-0.0035476684570312,0.0050811767578125,-0.0093765258789062,0.0157012939453125,-0.028961181640625,0.0594940185546875,-0.8809661865234375,-0.0913314819335937,0.044525146484375,-0.0327682495117187,0.0235443115234375,-0.0179901123046875,0.014068603515625,-0.0107421875,0.00848388671875,-0.0062789916992187,0.0047073364257812,-0.00286865234375,0.0012893676757812,-0.001373291015625
7.614816,-0.00396728515625,0.0050506591796875,-0.0094985961914062,0.0140228271484375,-0.0287704467773437,0.0594863891601562,-0.8679046630859375,-0.0879898071289062,0.0435333251953125,-0.0315322875976562,0.0229034423828125,-0.0168533325195312,0.0123291015625,-0.0100555419921875,0.0085296630859375,-0.0058975219726562,0.0038223266601562,-0.0028915405273437,0.0006179809570312,-0.0015106201171875
7.649694,-0.0035324096679687,0.0051498413085937,-0.0094680786132812,0.0157241821289062,-0.0287094116210937,0.0583343505859375,-0.850189208984375,-0.0845184326171875,0.041473388671875,-0.0289230346679687,0.0209884643554687,-0.0157852172851562,0.0118560791015625,-0.009857177734375,0.0077285766601562,-0.00537109375,0.0034942626953125,-0.0030670166015625,0.0003662109375,-0.0012435913085937
7.67689,-0.0044479370117187,0.0048675537109375,-0.0103378295898437,0.0152359008789062,-0.0279388427734375,0.0574798583984375,-0.836944580078125,-0.0810928344726562,0.0388412475585937,-0.02789306640625,0.0206756591796875,-0.0155258178710937,0.0109405517578125,-0.0090713500976562,0.0069046020507812,-0.0050888061523437,0.0030364990234375,-0.0023345947265625,0.0009002685546875,-0.00091552734375
7.707325,-0.0033493041992187,0.0049209594726562,-0.0101470947265625,0.0152969360351562,-0.0275726318359375,0.0559768676757812,-0.8226470947265625,-0.07781982421875,0.0365066528320312,-0.0265731811523437,0.0197906494140625,-0.01434326171875,0.0106201171875,-0.0081634521484375,0.00665283203125,-0.0046157836914062,0.002838134765625,-0.0024261474609375,-0.0001602172851562,-0.0004043579101562
7.737385,-0.0037612915039062,0.0045623779296875,-0.0096969604492187,0.0145797729492187,-0.0266647338867187,0.0548324584960937,-0.8100433349609375,-0.0743331909179687,0.03411865234375,-0.02490234375,0.0184402465820312,-0.0138015747070312,0.0105514526367187,-0.00823974609375,0.0062103271484375,-0.0041580200195312,0.0035171508789062,-0.00189208984375,0.0001296997070312,-0.0002670288085937
7.766011,-0.0035934448242187,0.0044326782226562,-0.0089340209960937,0.0143051147460937,-0.0256423950195312,0.0535125732421875,-0.8003387451171875,-0.071380615234375,0.0326309204101562,-0.0241241455078125,0.0176315307617187,-0.0130844116210937,0.0105133056640625,-0.0080642700195312,0.0060043334960937,-0.0042572021484375,0.0023117065429687,-0.002410888671875,-0.0001907348632812,-0.0005416870117187
7.794004,-0.0030441284179687,0.0041427612304687,-0.0089950561523437,0.0136489868164062,-0.0255966186523437,0.0526199340820312,-0.7931976318359375,-0.0695953369140625,0.031341552734375,-0.0241928100585937,0.0177078247070312,-0.0128097534179687,0.01007080078125,-0.0079727172851562,0.0054473876953125,-0.0041656494140625,0.0030593872070312,-0.0018081665039062,-0.0005340576171875,-0.0005416870117187
7.824292,-0.0036163330078125,0.0042266845703125,-0.0081100463867187,0.0130462646484375,-0.0242996215820312,0.0516738891601562,-0.7895355224609375,-0.0681686401367187,0.0306777954101562,-0.0239639282226562,0.0174636840820312,-0.0125274658203125,0.0098037719726562,-0.00811767578125,0.005706787109375,-0.0044784545898437,0.002288818359375,-0.0018997192382812,2.288818359375e-05,-0.0001754760742187
7.853075,-0.00274658203125,0.0035934448242187,-0.0078048706054687,0.0128707885742187,-0.0240631103515625,0.0510330200195312,-0.7885208129882812,-0.06781005859375,0.0300979614257812,-0.024322509765625,0.0181655883789062,-0.0125045776367187,0.010589599609375,-0.0078964233398437,0.006317138671875,-0.0040969848632812,0.002593994140625,-0.00238037109375,0.000335693359375,0.0001449584960937
7.88967,-0.001922607421875,0.0037918090820312,-0.0071258544921875,0.011932373046875,-0.023223876953125,0.0498275756835937,-0.7934494018554688,-0.0683364868164062,0.0302963256835937,-0.0243301391601562,0.0187149047851562,-0.0139312744140625,0.0105514526367187,-0.0086822509765625,0.0065841674804687,-0.0044937133789062,0.0034637451171875,-0.001739501953125,-0.000396728515625,-0.0011062622070312
7.917944,-0.0024032592773437,0.0037841796875,-0.0063400268554687,0.0117340087890625,-0.0229721069335937,0.04974365234375,-0.8009414672851562,-0.0703964233398437,0.030853271484375,-0.0259552001953125,0.0195770263671875,-0.0139846801757812,0.0115890502929687,-0.0087509155273437,0.00762939453125,-0.0048294067382812,0.0040664672851562,-0.0024032592773437,-0.0002212524414062,-0.000732421875
7.948737,-0.0022506713867187,0.0030517578125,-0.0060195922851562,0.0112457275390625,-0.022125244140625,0.0499114990234375,-0.811676025390625,-0.0727005004882812,0.0314559936523437,-0.0269927978515625,0.0205612182617187,-0.0157318115234375,0.012237548828125,-0.0098114013671875,0.0079116821289062,-0.0056228637695312,0.0039749145507812,-0.0025863647460937,0.0001373291015625,-0.0007553100585937
7.976865,-0.0016555786132812,0.0034332275390625,-0.005828857421875,0.0108871459960937,-0.022186279296875,0.0499038696289062,-0.82501220703125,-0.075958251953125,0.0327301025390625,-0.0285110473632812,0.0226058959960937,-0.016937255859375,0.0134353637695312,-0.010589599609375,0.0082244873046875,-0.0058822631835937,0.004364013671875,-0.0027618408203125,0.0009994506835937,-0.0005722045898437
8.003991,-0.0020065307617187,0.0027999877929687,-0.00567626953125,0.0107574462890625,-0.0220489501953125,0.0502777099609375,-0.8385772705078125,-0.0789566040039062,0.0353546142578125,-0.0299301147460937,0.0230865478515625,-0.0171051025390625,0.0142974853515625,-0.011474609375,0.0097808837890625,-0.0071563720703125,0.0046844482421875,-0.00335693359375,0.0010833740234375,-0.0010910034179687
8.033908,-0.001434326171875,0.0025634765625,-0.0044326782226562,0.0100555419921875,-0.0222091674804687,0.0511627197265625,-0.8545761108398438,-0.083160400390625,0.0382461547851562,-0.03076171875,0.0248260498046875,-0.0190277099609375,0.0153121948242187,-0.0123062133789062,0.00970458984375,-0.0071563720703125,0.00482177734375,-0.0031890869140625,0.0009689331054687,-0.0008087158203125
8.063549,-0.0010910034179687,0.0020599365234375,-0.0048904418945312,0.0099868774414062,-0.0215606689453125,0.0512771606445312,-0.86920166015625,-0.0849380493164062,0.039276123046875,-0.0330886840820312,0.026214599609375,-0.0199813842773437,0.0159530639648437,-0.0129547119140625,0.010162353515625,-0.0084304809570312,0.005218505859375,-0.0041885375976562,0.0012054443359375,-0.001556396484375
8.091877,-0.0012359619140625,0.0023574829101562,-0.0044021606445312,0.010589599609375,-0.0220947265625,0.0526275634765625,-0.8829193115234375,-0.08807373046875,0.0410919189453125,-0.0345001220703125,0.0272369384765625,-0.0208663940429687,0.0166778564453125,-0.0135574340820312,0.0114974975585937,-0.0087051391601562,0.0058135986328125,-0.0044708251953125,0.0018539428710937,-0.0011138916015625
8.122625,-0.0010604858398437,0.0018463134765625,-0.0048980712890625,0.00970458984375,-0.0227203369140625,0.0538253784179687,-0.894439697265625,-0.0900192260742187,0.042999267578125,-0.0351181030273437,0.0270919799804687,-0.0219345092773437,0.0174331665039062,-0.0141754150390625,0.01153564453125,-0.0089187622070312,0.0067901611328125,-0.0048294067382812,0.0015411376953125,-0.0022430419921875
8.151091,-0.0014190673828125,0.0020828247070312,-0.0045928955078125,0.0107955932617187,-0.0230865478515625,0.0537338256835937,-0.9040298461914062,-0.0916671752929687,0.0445404052734375,-0.035125732421875,0.0277557373046875,-0.0227508544921875,0.0177154541015625,-0.0147933959960937,0.0118484497070312,-0.0095138549804687,0.0061187744140625,-0.0041656494140625,0.0015106201171875,-0.00201416015625
8.178013,-0.0016403198242187,0.0023269653320312,-0.00494384765625,0.0111312866210937,-0.0233001708984375,0.05535888671875,-0.9099807739257812,-0.0912399291992187,0.0451889038085937,-0.0361557006835937,0.0283050537109375,-0.0231552124023437,0.0180892944335937,-0.0150833129882812,0.0124130249023437,-0.0090103149414062,0.0062255859375,-0.0051040649414062,0.00177001953125,-0.0021514892578125
8.212917,-0.00164794921875,0.003204345703125,-0.0054931640625,0.0116806030273437,-0.0241470336914062,0.0559844970703125,-0.9136199951171876,-0.0919342041015625,0.0462493896484375,-0.0366668701171875,0.0280303955078125,-0.0222854614257812,0.017120361328125,-0.015228271484375,0.012359619140625,-0.009979248046875,0.006439208984375,-0.0047073364257812,0.0019454956054687,-0.00189208984375
8.24081,-0.0016632080078125,0.0030059814453125,-0.0069351196289062,0.0111236572265625,-0.0246200561523437,0.05657958984375,-0.912689208984375,-0.091156005859375,0.0460357666015625,-0.036102294921875,0.02752685546875,-0.0233612060546875,0.0174331665039062,-0.0142135620117187,0.011566162109375,-0.008636474609375,0.0066680908203125,-0.0055007934570312,0.00189208984375,-0.0022430419921875
8.269328,-0.0019149780273437,0.0035934448242187,-0.0065536499023437,0.0125732421875,-0.0249481201171875,0.0569610595703125,-0.909912109375,-0.090087890625,0.0469284057617187,-0.0356597900390625,0.027130126953125,-0.022064208984375,0.017364501953125,-0.0142364501953125,0.0113601684570312,-0.0081100463867187,0.0059127807617187,-0.0043716430664062,0.0023880004882812,-0.0019989013671875
8.300329,-0.001708984375,0.0032196044921875,-0.0073623657226562,0.0125961303710937,-0.02581787109375,0.0574874877929687,-0.9028778076171876,-0.0881195068359375,0.0461654663085937,-0.0345840454101562,0.0264968872070312,-0.0217361450195312,0.0162353515625,-0.0138626098632812,0.010284423828125,-0.0087203979492187,0.0057220458984375,-0.0043869018554687,0.0020523071289062,-0.0020751953125
8.327875,-0.0021896362304687,0.0032577514648437,-0.0078582763671875,0.013641357421875,-0.0258636474609375,0.0571746826171875,-0.8936767578125,-0.0866317749023437,0.0445556640625,-0.0340805053710937,0.0255279541015625,-0.0202865600585937,0.0151519775390625,-0.0127716064453125,0.010223388671875,-0.0082015991210937,0.0055694580078125,-0.00408935546875,0.00128173828125,-0.0020980834960937
8.366029,-0.0028610229492187,0.003570556640625,-0.0081100463867187,0.0136795043945312,-0.0268020629882812,0.0569992065429687,-0.8838958740234375,-0.08514404296875,0.0436325073242187,-0.0325164794921875,0.0241928100585937,-0.0195236206054687,0.0142822265625,-0.0118789672851562,0.00909423828125,-0.0081863403320312,0.005462646484375,-0.0034942626953125,0.0013504028320312,-0.0011749267578125
8.395258,-0.0027618408203125,0.004638671875,-0.0089492797851562,0.0143966674804687,-0.0268707275390625,0.056884765625,-0.8660812377929688,-0.0814437866210937,0.0411453247070312,-0.0312347412109375,0.0227813720703125,-0.0169448852539062,0.0130615234375,-0.0111083984375,0.0086746215820312,-0.0070037841796875,0.0050582885742187,-0.0036697387695312,0.0010299682617187,-0.0015640258789062
8.423779,-0.003204345703125,0.0037765502929687,-0.0100784301757812,0.0151214599609375,-0.0268630981445312,0.05572509765625,-0.8503341674804688,-0.0783233642578125,0.0393829345703125,-0.0288314819335937,0.0210037231445312,-0.0163421630859375,0.0121383666992187,-0.0098800659179687,0.0083541870117187,-0.0058822631835937,0.0041046142578125,-0.003204345703125,0.00128173828125,-0.0012054443359375
8.454608,-0.0035400390625,0.0046005249023437,-0.009857177734375,0.014556884765625,-0.02703857421875,0.0549163818359375,-0.835784912109375,-0.0760498046875,0.0368804931640625,-0.0272140502929687,0.0199813842773437,-0.0155792236328125,0.010894775390625,-0.0094833374023437,0.0078277587890625,-0.0051193237304687,0.0036697387695312,-0.0023117065429687,0.0003204345703125,-0.0007247924804687
8.483127,-0.0035781860351562,0.00421142578125,-0.0091552734375,0.0139846801757812,-0.0273284912109375,0.0536270141601562,-0.8206634521484375,-0.0729217529296875,0.0354537963867187,-0.0252304077148437,0.0184173583984375,-0.0138702392578125,0.0106430053710937,-0.0082244873046875,0.006927490234375,-0.0046157836914062,0.0036163330078125,-0.0024871826171875,-0.0005264282226562,-0.0005111694335937
8.510344,-0.003326416015625,0.0047531127929687,-0.0092544555664062,0.0141754150390625,-0.02587890625,0.0528335571289062,-0.8078765869140625,-0.0718460083007812,0.0327301025390625,-0.024383544921875,0.0174407958984375,-0.0135498046875,0.0093002319335937,-0.0083084106445312,0.0058517456054687,-0.0037307739257812,0.0026397705078125,-0.00189208984375,6.866455078125e-05,-0.0005722045898437
8.541622,-0.003387451171875,0.0047149658203125,-0.0090789794921875,0.01385498046875,-0.0253219604492187,0.051422119140625,-0.7969131469726562,-0.0696487426757812,0.0307235717773437,-0.0234146118164062,0.0165176391601562,-0.012542724609375,0.009033203125,-0.0071792602539062,0.0055923461914062,-0.0037078857421875,0.0027923583984375,-0.0015106201171875,0.0003814697265625,-0.0005340576171875
8.571458,-0.003875732421875,0.00384521484375,-0.0084609985351562,0.0132675170898437,-0.0241928100585937,0.0507354736328125,-0.7885894775390625,-0.068450927734375,0.02935791015625,-0.0222625732421875,0.016448974609375,-0.0115585327148437,0.0082626342773437,-0.0074005126953125,0.0052261352539062,-0.0031890869140625,0.0023040771484375,-0.001556396484375,6.866455078125e-05,-0.0002517700195312
8.598703,-0.00299072265625,0.0044174194335937,-0.0081253051757812,0.0129928588867187,-0.0243911743164062,0.04888916015625,-0.7831268310546875,-0.0684051513671875,0.028076171875,-0.0221176147460937,0.0159759521484375,-0.0121078491210937,0.008544921875,-0.0065994262695312,0.0049819946289062,-0.00372314453125,0.002227783203125,-0.001434326171875,-0.0002517700195312,-0.000274658203125
8.625425,-0.003692626953125,0.0039215087890625,-0.008392333984375,0.0124282836914062,-0.023101806640625,0.04864501953125,-0.782073974609375,-0.0683059692382812,0.0279312133789062,-0.02276611328125,0.0162734985351562,-0.0116424560546875,0.00885009765625,-0.0068283081054687,0.0054779052734375,-0.0033111572265625,0.0020904541015625,-0.0018386840820312,-0.0001373291015625,-1.52587890625e-05
8.656162,-0.0034866333007812,0.0035400390625,-0.0077133178710937,0.0124282836914062,-0.023193359375,0.0493240356445312,-0.7833786010742188,-0.070831298828125,0.027130126953125,-0.0235137939453125,0.01654052734375,-0.0122604370117187,0.009063720703125,-0.0076370239257812,0.0057601928710937,-0.0036239624023437,0.0025787353515625,-0.0014266967773437,-0.0002212524414062,-0.0002822875976562
8.682291,-0.0028076171875,0.0038986206054687,-0.007293701171875,0.0119705200195312,-0.0233383178710937,0.0487289428710937,-0.7883453369140625,-0.0724563598632812,0.0277328491210937,-0.0243759155273437,0.0172195434570312,-0.0132064819335937,0.0094757080078125,-0.0075531005859375,0.0065841674804687,-0.0044097900390625,0.0031585693359375,-0.0016555786132812,9.1552734375e-05,0.0001754760742187
8.708414,-0.0023040771484375,0.0037918090820312,-0.0069961547851562,0.0116653442382812,-0.0227279663085937,0.048828125,-0.7955551147460938,-0.07537841796875,0.0288009643554687,-0.025543212890625,0.0179443359375,-0.0131149291992187,0.0107421875,-0.0082168579101562,0.0069198608398437,-0.0044021606445312,0.0033493041992187,-0.0018234252929687,0.0002517700195312,-0.00018310546875
8.73703,-0.0025177001953125,0.0031814575195312,-0.0068740844726562,0.0116806030273437,-0.0225448608398437,0.0496826171875,-0.805908203125,-0.0804367065429687,0.0296401977539062,-0.0263671875,0.0194244384765625,-0.0146255493164062,0.0114898681640625,-0.0087203979492187,0.0071563720703125,-0.0051803588867187,0.0031890869140625,-0.0021286010742187,7.62939453125e-05,0.0001983642578125
8.763824,-0.0018081665039062,0.0029983520507812,-0.005828857421875,0.0112152099609375,-0.0231094360351562,0.0500946044921875,-0.8181610107421875,-0.0836334228515625,0.0311431884765625,-0.0277557373046875,0.0201950073242187,-0.0159454345703125,0.0125732421875,-0.0100250244140625,0.007354736328125,-0.0054397583007812,0.0043182373046875,-0.0028839111328125,0.0005111694335937,-0.0006790161132812
8.790736,-0.0014801025390625,0.0031661987304687,-0.0058441162109375,0.0112380981445312,-0.0231704711914062,0.0513992309570312,-0.8310775756835938,-0.0867996215820312,0.0341033935546875,-0.0294570922851562,0.0222549438476562,-0.0173568725585937,0.0129928588867187,-0.0101776123046875,0.0083847045898437,-0.0065765380859375,0.0044403076171875,-0.0033950805664062,0.0006484985351562,-0.00067138671875
8.81936,-0.00177001953125,0.0030899047851562,-0.0057525634765625,0.0106964111328125,-0.0230178833007812,0.0518722534179687,-0.845367431640625,-0.09185791015625,0.0354461669921875,-0.0311126708984375,0.0233688354492187,-0.017242431640625,0.0146102905273437,-0.0117034912109375,0.0093765258789062,-0.00677490234375,0.004486083984375,-0.0031051635742187,0.0007781982421875,-0.0004425048828125
8.84483,-0.001556396484375,0.0031661987304687,-0.00531005859375,0.0114059448242187,-0.0227203369140625,0.0531005859375,-0.8582839965820312,-0.09503173828125,0.037933349609375,-0.0324020385742187,0.0250244140625,-0.0183334350585937,0.0153274536132812,-0.0119476318359375,0.0093994140625,-0.0069808959960937,0.0052947998046875,-0.0032730102539062,0.0008697509765625,-0.0020904541015625
8.873705,-0.0019454956054687,0.002593994140625,-0.0051345825195312,0.0116043090820312,-0.0235595703125,0.0545501708984375,-0.87274169921875,-0.0978775024414062,0.0408782958984375,-0.0342025756835937,0.0255813598632812,-0.0203399658203125,0.016082763671875,-0.0125808715820312,0.0104751586914062,-0.0081558227539062,0.0051345825195312,-0.0037612915039062,0.0010757446289062,-0.001220703125
8.900896,-0.00128173828125,0.0030059814453125,-0.0058822631835937,0.0107192993164062,-0.0237884521484375,0.054962158203125,-0.8839263916015625,-0.0998992919921875,0.042144775390625,-0.0348968505859375,0.0271453857421875,-0.0209274291992187,0.016357421875,-0.0139007568359375,0.0106658935546875,-0.0085601806640625,0.00604248046875,-0.0035934448242187,0.0016860961914062,-0.001495361328125
8.927985,-0.0010223388671875,0.0029296875,-0.006195068359375,0.0118865966796875,-0.0242233276367187,0.0560150146484375,-0.8935470581054688,-0.1021652221679687,0.043548583984375,-0.0360641479492187,0.0274124145507812,-0.0215911865234375,0.017425537109375,-0.0137786865234375,0.010986328125,-0.0085830688476562,0.0064544677734375,-0.0045089721679687,0.0017166137695312,-0.001800537109375
8.955318,-0.0018692016601562,0.003173828125,-0.0055160522460937,0.0125045776367187,-0.025390625,0.05767822265625,-0.9027023315429688,-0.1029129028320312,0.0452041625976562,-0.0369644165039062,0.028472900390625,-0.0229110717773437,0.0180282592773437,-0.0147781372070312,0.01153564453125,-0.0091094970703125,0.006011962890625,-0.0044021606445312,0.0017776489257812,-0.0016937255859375
8.983822,-0.0021896362304687,0.0021743774414062,-0.00628662109375,0.0121307373046875,-0.02447509765625,0.05816650390625,-0.909393310546875,-0.1029205322265625,0.0463790893554687,-0.037384033203125,0.0282440185546875,-0.0231857299804687,0.0184707641601562,-0.0145339965820312,0.0119552612304687,-0.009033203125,0.0070877075195312,-0.0051193237304687,0.0017776489257812,-0.0018386840820312
9.010156,-0.000701904296875,0.003082275390625,-0.0072402954101562,0.0122833251953125,-0.0263519287109375,0.0586318969726562,-0.912841796875,-0.1036224365234375,0.0478286743164062,-0.0376968383789062,0.0286865234375,-0.022918701171875,0.0181045532226562,-0.01507568359375,0.012298583984375,-0.0081710815429687,0.0068359375,-0.0046920776367187,0.0017852783203125,-0.0008010864257812
9.0362,-0.0015716552734375,0.0037155151367187,-0.0072784423828125,0.0130844116210937,-0.0263442993164062,0.0592498779296875,-0.91473388671875,-0.1043701171875,0.0474395751953125,-0.0384368896484375,0.0285797119140625,-0.0227813720703125,0.018280029296875,-0.0146713256835937,0.0114669799804687,-0.00921630859375,0.0065536499023437,-0.004180908203125,0.0021743774414062,-0.0018768310546875
9.065313,-0.0017547607421875,0.0036239624023437,-0.0077285766601562,0.0138931274414062,-0.0265350341796875,0.0589218139648437,-0.912384033203125,-0.1041412353515625,0.046539306640625,-0.0377426147460937,0.028350830078125,-0.0225601196289062,0.0176162719726562,-0.0148544311523437,0.010955810546875,-0.0084609985351562,0.0064239501953125,-0.0044021606445312,0.0022964477539062,-0.0019683837890625
9.09384,-0.0018997192382812,0.0028610229492187,-0.0077667236328125,0.013092041015625,-0.0276260375976562,0.0602798461914062,-0.9090957641601562,-0.10272216796875,0.0475540161132812,-0.0370254516601562,0.0278701782226562,-0.0224990844726562,0.0171279907226562,-0.0139617919921875,0.0111465454101562,-0.0080337524414062,0.0060882568359375,-0.004364013671875,0.0020370483398437,-0.00164794921875
9.12175,-0.002471923828125,0.0031814575195312,-0.0079498291015625,0.0143585205078125,-0.0277862548828125,0.0601882934570312,-0.9030227661132812,-0.101226806640625,0.0470428466796875,-0.0361328125,0.0278472900390625,-0.0217666625976562,0.0168685913085937,-0.0132064819335937,0.0107345581054687,-0.008056640625,0.0054855346679687,-0.0039901733398437,0.001312255859375,-0.0012741088867187
9.157875,-0.0023345947265625,0.003753662109375,-0.0092010498046875,0.0146942138671875,-0.0277862548828125,0.0595703125,-0.893096923828125,-0.0995407104492187,0.0455245971679687,-0.0347213745117187,0.0260467529296875,-0.0207366943359375,0.0153045654296875,-0.013458251953125,0.0100021362304687,-0.0078353881835937,0.0054702758789062,-0.0044631958007812,0.002532958984375,-0.0015716552734375
9.185349,-0.0023880004882812,0.0042724609375,-0.0086593627929687,0.0140380859375,-0.0274810791015625,0.0597610473632812,-0.8832931518554688,-0.0966110229492187,0.0442733764648437,-0.03424072265625,0.0251007080078125,-0.0202178955078125,0.0149078369140625,-0.0125045776367187,0.0097198486328125,-0.00677490234375,0.0047988891601562,-0.003997802734375,0.0014801025390625,-0.0016403198242187
9.215686,-0.0027618408203125,0.0045547485351562,-0.0086593627929687,0.0149688720703125,-0.02734375,0.0589599609375,-0.8719558715820312,-0.0932083129882812,0.0431060791015625,-0.0330657958984375,0.0241012573242187,-0.0188674926757812,0.0145416259765625,-0.0120697021484375,0.0091552734375,-0.00750732421875,0.0044097900390625,-0.0031356811523437,0.0010833740234375,-0.0012588500976562
9.24579,-0.0028533935546875,0.00518798828125,-0.0092315673828125,0.01470947265625,-0.026824951171875,0.057403564453125,-0.8587646484375,-0.0908355712890625,0.0400390625,-0.0319747924804687,0.0225601196289062,-0.0176467895507812,0.0134353637695312,-0.0106277465820312,0.0092239379882812,-0.0067825317382812,0.0042648315429687,-0.0032730102539062,0.0004730224609375,-0.0015487670898437
9.2739,-0.00286865234375,0.0048751831054687,-0.0087051391601562,0.0145111083984375,-0.027587890625,0.0573196411132812,-0.8464813232421875,-0.08831787109375,0.0389480590820312,-0.0300064086914062,0.0217208862304687,-0.0170135498046875,0.0127944946289062,-0.0109481811523437,0.0082321166992187,-0.0057907104492187,0.0035934448242187,-0.003570556640625,0.00030517578125,-0.0016632080078125
9.302353,-0.0033340454101562,0.0042266845703125,-0.0099945068359375,0.0146713256835937,-0.0264968872070312,0.0552978515625,-0.834503173828125,-0.0852203369140625,0.0372085571289062,-0.028961181640625,0.0211639404296875,-0.0152587890625,0.0122222900390625,-0.0099639892578125,0.0077590942382812,-0.0057144165039062,0.003875732421875,-0.0027923583984375,0.0010147094726562,-0.0008163452148437
9.33372,-0.003204345703125,0.0045547485351562,-0.0089492797851562,0.0140151977539062,-0.0259933471679687,0.053985595703125,-0.823516845703125,-0.0814971923828125,0.0347366333007812,-0.0278091430664062,0.0204315185546875,-0.0150222778320312,0.0119705200195312,-0.009429931640625,0.0078353881835937,-0.0056381225585937,0.0035324096679687,-0.0023651123046875,0.0011749267578125,-0.0008163452148437
9.360345,-0.0034103393554687,0.0043869018554687,-0.00848388671875,0.0134658813476562,-0.025177001953125,0.0538101196289062,-0.8152542114257812,-0.0796279907226562,0.0333633422851562,-0.027069091796875,0.0194015502929687,-0.014862060546875,0.0118331909179687,-0.0095443725585937,0.0073471069335937,-0.0044937133789062,0.003387451171875,-0.0029830932617187,0.0002670288085937,-0.0005111694335937
9.39726,-0.0026626586914062,0.004302978515625,-0.0079193115234375,0.0129776000976562,-0.0251007080078125,0.05181884765625,-0.807281494140625,-0.0770034790039062,0.0322494506835937,-0.026336669921875,0.019622802734375,-0.0139846801757812,0.0102157592773437,-0.0085525512695312,0.0071792602539062,-0.0047149658203125,0.0031356811523437,-0.0024566650390625,0.0003280639648437,-0.0004806518554687
9.428072,-0.0028076171875,0.004150390625,-0.0081558227539062,0.0134124755859375,-0.0246734619140625,0.0511550903320312,-0.8040847778320312,-0.0759429931640625,0.031890869140625,-0.0259017944335937,0.0188369750976562,-0.014190673828125,0.0119247436523437,-0.0081939697265625,0.0072250366210937,-0.0045928955078125,0.003143310546875,-0.00225830078125,0.0001907348632812,-0.0005645751953125
9.45661,-0.0022125244140625,0.003662109375,-0.0083770751953125,0.012054443359375,-0.0237045288085937,0.0504913330078125,-0.8024215698242188,-0.0741729736328125,0.0305328369140625,-0.025787353515625,0.0189437866210937,-0.0150375366210937,0.0111923217773437,-0.0086593627929687,0.0068740844726562,-0.0051193237304687,0.0036239624023437,-0.0025558471679687,0.0006256103515625,-7.62939453125e-06
9.487541,-0.0023422241210937,0.0034027099609375,-0.0073928833007812,0.0117416381835937,-0.022979736328125,0.049774169921875,-0.8064727783203125,-0.0740432739257812,0.0320663452148437,-0.0264968872070312,0.0193710327148437,-0.0144195556640625,0.0117340087890625,-0.0089950561523437,0.006622314453125,-0.0057525634765625,0.0033416748046875,-0.0022201538085937,-1.52587890625e-05,-0.0008468627929687
9.515164,-0.002288818359375,0.00323486328125,-0.007598876953125,0.0113067626953125,-0.022705078125,0.050079345703125,-0.811798095703125,-0.0752792358398437,0.0317764282226562,-0.0275497436523437,0.0201492309570312,-0.0152206420898437,0.0122222900390625,-0.00958251953125,0.0078048706054687,-0.0051116943359375,0.0037460327148437,-0.00286865234375,0.0006866455078125,-0.0010986328125
9.542073,-0.0017547607421875,0.003448486328125,-0.0063629150390625,0.0119476318359375,-0.0226669311523437,0.0494918823242187,-0.8178329467773438,-0.0758056640625,0.0331192016601562,-0.0279159545898437,0.0211334228515625,-0.015869140625,0.0122756958007812,-0.0105133056640625,0.0077743530273437,-0.0057754516601562,0.00390625,-0.0028152465820312,0.0004348754882812,-0.0009994506835937
9.580671,-0.002227783203125,0.0029678344726562,-0.006317138671875,0.0111312866210937,-0.0219955444335937,0.0504074096679687,-0.8302078247070312,-0.07843017578125,0.0343093872070312,-0.030181884765625,0.021881103515625,-0.0165863037109375,0.0135040283203125,-0.01141357421875,0.008544921875,-0.0065078735351562,0.0041275024414062,-0.0031661987304687,0.0002593994140625,-0.0008010864257812
9.609202,-0.0015335083007812,0.0028076171875,-0.0061721801757812,0.0106430053710937,-0.02252197265625,0.050506591796875,-0.8396835327148438,-0.0794754028320312,0.036041259765625,-0.0300827026367187,0.023162841796875,-0.0175323486328125,0.0140838623046875,-0.0117568969726562,0.0090408325195312,-0.006988525390625,0.0046005249023437,-0.0038223266601562,0.0009307861328125,-0.000213623046875
9.63751,-0.0015869140625,0.0024490356445312,-0.0055618286132812,0.0106964111328125,-0.0229644775390625,0.051513671875,-0.850982666015625,-0.0821075439453125,0.0378265380859375,-0.0320205688476562,0.0240402221679687,-0.0183334350585937,0.0151748657226562,-0.011871337890625,0.0098419189453125,-0.0070037841796875,0.0048141479492187,-0.0039138793945312,0.0007247924804687,-0.0009002685546875
9.668518,-0.0012664794921875,0.0028228759765625,-0.0055084228515625,0.0104751586914062,-0.0225296020507812,0.0526046752929687,-0.8621902465820312,-0.0846176147460937,0.0394134521484375,-0.033355712890625,0.0254135131835937,-0.0191268920898437,0.0152587890625,-0.0122604370117187,0.0095138549804687,-0.007904052734375,0.0056686401367187,-0.0039596557617187,0.00103759765625,-0.0008392333984375
9.695298,-0.0009078979492187,0.0031051635742187,-0.005767822265625,0.0112762451171875,-0.0229644775390625,0.0531234741210937,-0.8700942993164062,-0.08673095703125,0.0399322509765625,-0.0336151123046875,0.025970458984375,-0.020233154296875,0.0157623291015625,-0.0133514404296875,0.0103302001953125,-0.0083236694335937,0.0055007934570312,-0.00408935546875,0.0008621215820312,-0.0018234252929687
9.726212,-0.0014495849609375,0.0025711059570312,-0.0061416625976562,0.0114974975585937,-0.023406982421875,0.0540313720703125,-0.8793563842773438,-0.0889205932617187,0.0423507690429687,-0.0346603393554687,0.0259323120117187,-0.0210189819335937,0.0172119140625,-0.0134124755859375,0.010833740234375,-0.008087158203125,0.0052413940429687,-0.0042800903320312,0.0017166137695312,-0.0012359619140625
9.75674,-0.0009231567382812,0.003448486328125,-0.0063552856445312,0.0117263793945312,-0.0243759155273437,0.0544586181640625,-0.885589599609375,-0.0904541015625,0.0433425903320312,-0.0355911254882812,0.0264129638671875,-0.0215225219726562,0.016632080078125,-0.0132522583007812,0.0108413696289062,-0.0083236694335937,0.0068740844726562,-0.0038833618164062,0.0013885498046875,-0.0011978149414062
9.785364,-0.0017166137695312,0.0031204223632812,-0.006500244140625,0.0117111206054687,-0.0246353149414062,0.055328369140625,-0.8893508911132812,-0.0914688110351562,0.0434799194335937,-0.0354537963867187,0.0263290405273437,-0.0215682983398437,0.0170516967773437,-0.0137557983398437,0.0114593505859375,-0.0081558227539062,0.00616455078125,-0.0046005249023437,0.0014877319335937,-0.0018310546875
9.816336,-0.0019683837890625,0.002593994140625,-0.0067520141601562,0.0123291015625,-0.0246353149414062,0.0559539794921875,-0.8919143676757812,-0.0931320190429687,0.0439224243164062,-0.0355453491210937,0.0259857177734375,-0.0212173461914062,0.0168838500976562,-0.0133819580078125,0.01153564453125,-0.0083160400390625,0.0057220458984375,-0.004638671875,0.0019989013671875,-0.0019302368164062
9.8444,-0.0018539428710937,0.0038070678710937,-0.0067138671875,0.0125274658203125,-0.0247726440429687,0.0560379028320312,-0.8917312622070312,-0.0927352905273437,0.0440826416015625,-0.0348434448242187,0.0260391235351562,-0.0209503173828125,0.0169754028320312,-0.0135650634765625,0.0106353759765625,-0.0076828002929687,0.0064926147460937,-0.0045547485351562,0.0020751953125,-0.0022125244140625
9.872198,-0.00238037109375,0.0033645629882812,-0.007293701171875,0.0128326416015625,-0.0253677368164062,0.057037353515625,-0.8903884887695312,-0.0929946899414062,0.0438995361328125,-0.0347671508789062,0.0260543823242187,-0.0217742919921875,0.0162506103515625,-0.0130233764648437,0.0106124877929687,-0.0076751708984375,0.00555419921875,-0.0045928955078125,0.0015487670898437,-0.001495361328125
9.904124,-0.0019912719726562,0.0035934448242187,-0.0073699951171875,0.0123672485351562,-0.0248565673828125,0.0567169189453125,-0.8889389038085938,-0.0928573608398437,0.043914794921875,-0.0346755981445312,0.025970458984375,-0.019775390625,0.0158538818359375,-0.0130615234375,0.0103302001953125,-0.0077285766601562,0.005828857421875,-0.0037918090820312,0.001495361328125,-0.0009307861328125
9.932388,-0.0015411376953125,0.0038833618164062,-0.006866455078125,0.0134048461914062,-0.0259628295898437,0.0571670532226562,-0.8875656127929688,-0.0931777954101562,0.0438003540039062,-0.0346832275390625,0.025787353515625,-0.0200347900390625,0.0155410766601562,-0.0130157470703125,0.0101242065429687,-0.0070266723632812,0.0058212280273437,-0.0035552978515625,0.0011825561523437,-0.0010604858398437
9.960933,-0.0010299682617187,0.0034713745117187,-0.0071334838867187,0.0134658813476562,-0.0258255004882812,0.0571670532226562,-0.8861923217773438,-0.0918502807617187,0.04461669921875,-0.034423828125,0.025634765625,-0.0198593139648437,0.0158920288085937,-0.012176513671875,0.0096435546875,-0.0077362060546875,0.005767822265625,-0.003631591796875,0.0007095336914062,-0.0016250610351562
9.991971,-0.0024032592773437,0.0037994384765625,-0.0070037841796875,0.0133895874023437,-0.0257720947265625,0.0562820434570312,-0.8857192993164062,-0.091705322265625,0.0449371337890625,-0.034149169921875,0.0248947143554687,-0.01959228515625,0.0151596069335937,-0.0127639770507812,0.0097427368164062,-0.0073089599609375,0.005096435546875,-0.0040206909179687,0.0013275146484375,-0.001800537109375
10.01904,-0.001953125,0.0034027099609375,-0.0075912475585937,0.013427734375,-0.025543212890625,0.0567779541015625,-0.887451171875,-0.091583251953125,0.0449600219726562,-0.0333480834960937,0.0257949829101562,-0.0201797485351562,0.015533447265625,-0.0128173828125,0.0098953247070312,-0.0081100463867187,0.005279541015625,-0.0033416748046875,0.0013885498046875,-0.0009613037109375
10.050126,-0.0026702880859375,0.0031814575195312,-0.0073776245117187,0.0130691528320312,-0.025726318359375,0.0576629638671875,-0.888519287109375,-0.0922012329101562,0.0444107055664062,-0.0344390869140625,0.0258560180664062,-0.02020263671875,0.016448974609375,-0.0129547119140625,0.010040283203125,-0.0066909790039062,0.0048294067382812,-0.0041122436523437,0.0011825561523437,-0.0010223388671875
10.080108,-0.0019302368164062,0.0030517578125,-0.0070724487304687,0.0133132934570312,-0.025787353515625,0.0569839477539062,-0.8905258178710938,-0.0929107666015625,0.0446624755859375,-0.0343170166015625,0.0255813598632812,-0.0202102661132812,0.0152587890625,-0.0130691528320312,0.0105056762695312,-0.0073318481445312,0.0051956176757812,-0.0038223266601562,0.0016326904296875,-0.0015411376953125
10.108268,-0.00244140625,0.0026397705078125,-0.0070419311523437,0.012939453125,-0.0251998901367187,0.0577011108398437,-0.8923416137695312,-0.0934982299804687,0.0445632934570312,-0.034576416015625,0.0253067016601562,-0.0202789306640625,0.0158538818359375,-0.01263427734375,0.010040283203125,-0.0073699951171875,0.0056076049804687,-0.0037612915039062,0.0017471313476562,-0.0012130737304687
10.136622,-0.002044677734375,0.0031280517578125,-0.0064315795898437,0.012603759765625,-0.0253448486328125,0.0577163696289062,-0.8940200805664062,-0.09326171875,0.0443878173828125,-0.034393310546875,0.0255126953125,-0.0203933715820312,0.015960693359375,-0.0128326416015625,0.0108871459960937,-0.00799560546875,0.0054931640625,-0.0033798217773437,0.0011062622070312,-0.0012054443359375
10.167855,-0.0018844604492187,0.00311279296875,-0.0074081420898437,0.0130844116210937,-0.0254592895507812,0.0573348999023437,-0.8938140869140625,-0.093109130859375,0.043701171875,-0.0339508056640625,0.0257949829101562,-0.020172119140625,0.0157470703125,-0.013336181640625,0.0103607177734375,-0.00787353515625,0.005218505859375,-0.0038604736328125,0.0007781982421875,-0.0013809204101562
10.195228,-0.0024185180664062,0.0037689208984375,-0.0077285766601562,0.0124664306640625,-0.0254058837890625,0.0573577880859375,-0.8919448852539062,-0.0919036865234375,0.0427932739257812,-0.0341415405273437,0.025360107421875,-0.0197525024414062,0.0157623291015625,-0.0133590698242187,0.0102310180664062,-0.0079574584960937,0.005279541015625,-0.0040130615234375,0.0007095336914062,-0.0016098022460937
10.22542,-0.0018081665039062,0.0032730102539062,-0.0079574584960937,0.0135574340820312,-0.0255050659179687,0.0559768676757812,-0.8877639770507812,-0.0907135009765625,0.0407485961914062,-0.0331878662109375,0.0247573852539062,-0.0197830200195312,0.0158233642578125,-0.012542724609375,0.0103607177734375,-0.007904052734375,0.00518798828125,-0.0037155151367187,0.0019989013671875,-0.00164794921875
10.255779,-0.0029220581054687,0.0033493041992187,-0.0070343017578125,0.012420654296875,-0.0258026123046875,0.0553359985351562,-0.8820877075195312,-0.0886764526367187,0.0401382446289062,-0.0327682495117187,0.0238113403320312,-0.0186386108398437,0.0147857666015625,-0.0124893188476562,0.0105438232421875,-0.00701904296875,0.00531005859375,-0.0040817260742187,0.0019760131835937,-0.0016555786132812
10.284019,-0.0018997192382812,0.0038986206054687,-0.0076751708984375,0.0130386352539062,-0.0253982543945312,0.0550994873046875,-0.8741302490234375,-0.0861968994140625,0.0387420654296875,-0.0321044921875,0.0234146118164062,-0.0186080932617187,0.0142898559570312,-0.012237548828125,0.0096893310546875,-0.0074539184570312,0.0050506591796875,-0.003997802734375,0.0014190673828125,-0.0007095336914062
10.315011,-0.0035400390625,0.0035934448242187,-0.0081710815429687,0.013153076171875,-0.0248794555664062,0.0548629760742187,-0.8634796142578125,-0.0836868286132812,0.0368118286132812,-0.03033447265625,0.0228347778320312,-0.01763916015625,0.0143051147460937,-0.0118637084960937,0.009033203125,-0.0069427490234375,0.0046844482421875,-0.0037078857421875,0.0011215209960937,-0.001312255859375
10.343124,-0.0027847290039062,0.0045242309570312,-0.007720947265625,0.012603759765625,-0.024749755859375,0.0547409057617187,-0.8543014526367188,-0.08111572265625,0.0360794067382812,-0.029571533203125,0.0218353271484375,-0.0172576904296875,0.0136260986328125,-0.0106201171875,0.00836181640625,-0.006256103515625,0.0046768188476562,-0.0035629272460937,0.0015716552734375,-0.0013427734375
10.374159,-0.003631591796875,0.0041732788085937,-0.008392333984375,0.0127105712890625,-0.0249786376953125,0.0536956787109375,-0.8433761596679688,-0.078643798828125,0.0347671508789062,-0.028076171875,0.0217971801757812,-0.0157546997070312,0.0125732421875,-0.01025390625,0.0078353881835937,-0.0056228637695312,0.00469970703125,-0.0030441284179687,0.0012130737304687,-0.0011215209960937
10.403964,-0.0024566650390625,0.0042572021484375,-0.0085601806640625,0.012908935546875,-0.0250625610351562,0.0526657104492187,-0.8322219848632812,-0.0757369995117187,0.0332107543945312,-0.0273666381835937,0.0203399658203125,-0.0159072875976562,0.0113296508789062,-0.009796142578125,0.0077133178710937,-0.0057220458984375,0.003173828125,-0.0028305053710937,8.392333984375e-05,-0.0014266967773437
10.43225,-0.0030364990234375,0.0044326782226562,-0.0086212158203125,0.01336669921875,-0.0243759155273437,0.0524520874023437,-0.8225021362304688,-0.0752410888671875,0.0313491821289062,-0.0265350341796875,0.0190963745117187,-0.015106201171875,0.0110321044921875,-0.0086288452148437,0.0076904296875,-0.0051345825195312,0.0030441284179687,-0.0026168823242187,0.0003509521484375,-0.0013427734375
10.460652,-0.0030517578125,0.0041351318359375,-0.0087509155273437,0.0140304565429687,-0.0247650146484375,0.052276611328125,-0.8154296875,-0.0746307373046875,0.03143310546875,-0.02593994140625,0.0189590454101562,-0.014251708984375,0.0104141235351562,-0.0083770751953125,0.00616455078125,-0.0048828125,0.0037384033203125,-0.0025405883789062,0.0008316040039062,-0.00054931640625
10.491829,-0.0033187866210937,0.0046844482421875,-0.0085525512695312,0.0134811401367187,-0.0244827270507812,0.0523452758789062,-0.809722900390625,-0.0738296508789062,0.0310592651367187,-0.025360107421875,0.0182723999023437,-0.0139312744140625,0.0101394653320312,-0.00860595703125,0.0064620971679687,-0.00469970703125,0.002838134765625,-0.002685546875,0.0001754760742187,-0.0011062622070312
10.519237,-0.002899169921875,0.0043792724609375,-0.00799560546875,0.0131378173828125,-0.02545166015625,0.0521697998046875,-0.8070526123046875,-0.0752716064453125,0.031280517578125,-0.0257949829101562,0.0183868408203125,-0.0133438110351562,0.0097198486328125,-0.0079345703125,0.0057754516601562,-0.0047760009765625,0.0032119750976562,-0.0026016235351562,0.0004196166992187,-0.000732421875
10.548738,-0.0027618408203125,0.0051116943359375,-0.0077972412109375,0.0137786865234375,-0.025360107421875,0.0523605346679687,-0.8061599731445312,-0.0764694213867187,0.0323486328125,-0.0258941650390625,0.0181198120117187,-0.0141525268554687,0.0102767944335937,-0.0079574584960937,0.0061492919921875,-0.0042648315429687,0.0024871826171875,-0.0016403198242187,0.0005645751953125,-0.0004653930664062
10.578099,-0.0031204223632812,0.0045013427734375,-0.0077133178710937,0.01318359375,-0.0251235961914062,0.0528717041015625,-0.809112548828125,-0.077972412109375,0.0337905883789062,-0.0264511108398437,0.0197067260742187,-0.0143585205078125,0.0097885131835937,-0.0079803466796875,0.0063629150390625,-0.0040969848632812,0.0027389526367187,-0.001495361328125,-0.0001983642578125,-0.0006866455078125
10.606166,-0.0029144287109375,0.004638671875,-0.0079193115234375,0.0133819580078125,-0.02459716796875,0.0537109375,-0.8133392333984375,-0.0808792114257812,0.0349655151367187,-0.0273513793945312,0.0195465087890625,-0.014739990234375,0.011474609375,-0.00787353515625,0.006317138671875,-0.0046615600585937,0.0028152465820312,-0.0018310546875,4.57763671875e-05,-0.0003890991210937
10.632772,-0.0029296875,0.0045547485351562,-0.007843017578125,0.0137252807617187,-0.0249710083007812,0.053955078125,-0.8212814331054688,-0.0835037231445312,0.0373458862304687,-0.0280990600585937,0.0206985473632812,-0.0159912109375,0.0117721557617187,-0.0091323852539062,0.006195068359375,-0.0051345825195312,0.0029220581054687,-0.0017776489257812,0.0001068115234375,-0.0010528564453125
10.659893,-0.0015335083007812,0.0039825439453125,-0.0079803466796875,0.0135955810546875,-0.0260238647460937,0.05462646484375,-0.83050537109375,-0.0876541137695312,0.039306640625,-0.029327392578125,0.0211181640625,-0.016510009765625,0.012908935546875,-0.0098495483398437,0.0072097778320312,-0.0052261352539062,0.0025711059570312,-0.0020751953125,0.0006637573242187,-0.0006256103515625
10.691733,-0.0019149780273437,0.0030746459960937,-0.0070419311523437,0.013336181640625,-0.0253753662109375,0.0561752319335937,-0.8426513671875,-0.0910873413085937,0.0420761108398437,-0.031646728515625,0.0232391357421875,-0.0169143676757812,0.0126953125,-0.010009765625,0.0084609985351562,-0.005645751953125,0.0031280517578125,-0.0026321411132812,0.0003738403320312,-0.0006866455078125
10.728915,-0.002166748046875,0.0037918090820312,-0.0061798095703125,0.0124893188476562,-0.025848388671875,0.0570602416992187,-0.85736083984375,-0.0951461791992187,0.0447921752929687,-0.0334243774414062,0.02496337890625,-0.0180435180664062,0.0139694213867187,-0.011077880859375,0.0086898803710937,-0.0064315795898437,0.0046005249023437,-0.0027389526367187,0.000579833984375,-0.0004196166992187
10.757211,-0.0016632080078125,0.0037994384765625,-0.0071792602539062,0.0133056640625,-0.025970458984375,0.0578994750976562,-0.8690032958984375,-0.0980300903320312,0.04693603515625,-0.0340194702148437,0.0262908935546875,-0.0195388793945312,0.0153274536132812,-0.0128097534179687,0.0090789794921875,-0.0063247680664062,0.0053787231445312,-0.003021240234375,3.814697265625e-05,-0.0006179809570312
10.785312,-0.0017547607421875,0.0030136108398437,-0.006988525390625,0.0132675170898437,-0.0260543823242187,0.0582122802734375,-0.8797760009765625,-0.1008529663085937,0.0480575561523437,-0.035888671875,0.026519775390625,-0.0205001831054687,0.0165481567382812,-0.0129318237304687,0.0100326538085937,-0.0069503784179687,0.0051956176757812,-0.0031280517578125,0.0010757446289062,-0.0013656616210937
10.813801,-0.0009841918945312,0.002685546875,-0.0070114135742187,0.013092041015625,-0.0264129638671875,0.0596160888671875,-0.8905715942382812,-0.1022567749023437,0.0497894287109375,-0.0368270874023437,0.028045654296875,-0.021270751953125,0.0170974731445312,-0.0142745971679687,0.0110015869140625,-0.0077896118164062,0.0056991577148437,-0.003387451171875,0.00103759765625,-0.0016937255859375
10.847876,-0.0019760131835937,0.0025558471679687,-0.0067062377929687,0.0127029418945312,-0.0258941650390625,0.0590667724609375,-0.9016342163085938,-0.1047439575195312,0.0497894287109375,-0.0381088256835937,0.0290298461914062,-0.021820068359375,0.0175857543945312,-0.0144195556640625,0.0107574462890625,-0.0084152221679687,0.0060958862304687,-0.0040817260742187,0.0013351440429687,-0.0016021728515625
10.875477,-0.0016937255859375,0.00238037109375,-0.006988525390625,0.0128326416015625,-0.0263137817382812,0.0594711303710937,-0.9084548950195312,-0.1056365966796875,0.0499343872070312,-0.038543701171875,0.0291519165039062,-0.0225143432617187,0.0188064575195312,-0.01513671875,0.0120086669921875,-0.0087356567382812,0.0058517456054687,-0.0040283203125,0.0014572143554687,-0.0018157958984375
10.905823,-0.0021286010742187,0.0031204223632812,-0.0065383911132812,0.0123825073242187,-0.026123046875,0.0600051879882812,-0.91339111328125,-0.1055526733398437,0.050262451171875,-0.0387344360351562,0.02935791015625,-0.0235671997070312,0.01788330078125,-0.0155487060546875,0.0121841430664062,-0.0094680786132812,0.0070037841796875,-0.004913330078125,0.0012969970703125,-0.0013198852539062
10.933924,-0.0017242431640625,0.0029296875,-0.0065536499023437,0.0126419067382812,-0.0266571044921875,0.0599212646484375,-0.9168319702148438,-0.10650634765625,0.0499267578125,-0.0385208129882812,0.0295791625976562,-0.0232009887695312,0.01849365234375,-0.0152587890625,0.0118865966796875,-0.0097503662109375,0.0071182250976562,-0.0052871704101562,0.00189208984375,-0.00152587890625
10.962279,-0.0020828247070312,0.0029449462890625,-0.0075836181640625,0.0133285522460937,-0.0258712768554687,0.0602264404296875,-0.916595458984375,-0.1064529418945312,0.0489349365234375,-0.0381851196289062,0.0287246704101562,-0.0233154296875,0.018585205078125,-0.0159683227539062,0.0128555297851562,-0.0096435546875,0.0062713623046875,-0.0043869018554687,0.0009384155273437,-0.0021514892578125
10.993152,-0.0019607543945312,0.0025711059570312,-0.007659912109375,0.0133895874023437,-0.0262680053710937,0.0592498779296875,-0.9134140014648438,-0.1058120727539062,0.047119140625,-0.0372543334960937,0.0281600952148437,-0.0233154296875,0.0184249877929687,-0.0145187377929687,0.0124740600585937,-0.0092697143554687,0.0062408447265625,-0.0052566528320312,0.0013504028320312,-0.0013198852539062
11.020426,-0.0027847290039062,0.0032958984375,-0.0079574584960937,0.0129013061523437,-0.0267715454101562,0.0592880249023437,-0.9083480834960938,-0.1031951904296875,0.0460891723632812,-0.037017822265625,0.0279922485351562,-0.0226211547851562,0.0172958374023437,-0.0152664184570312,0.0120086669921875,-0.009429931640625,0.0060577392578125,-0.0041046142578125,0.0015106201171875,-0.0021743774414062
11.051784,-0.0025787353515625,0.0035476684570312,-0.0082626342773437,0.0127487182617187,-0.0268478393554687,0.0584640502929687,-0.8995361328125,-0.10076904296875,0.0439071655273437,-0.0358734130859375,0.0268173217773437,-0.0214614868164062,0.0170211791992187,-0.0145416259765625,0.0111007690429687,-0.0086441040039062,0.00634765625,-0.0046157836914062,0.0021209716796875,-0.0011749267578125
11.081816,-0.0025634765625,0.004119873046875,-0.0075531005859375,0.0138626098632812,-0.02667236328125,0.0577239990234375,-0.8878173828125,-0.0986099243164062,0.0410614013671875,-0.0338821411132812,0.0256423950195312,-0.0212326049804687,0.0159912109375,-0.0134429931640625,0.0110855102539062,-0.008544921875,0.005584716796875,-0.0041122436523437,0.0017852783203125,-0.001678466796875
11.109602,-0.00311279296875,0.0037002563476562,-0.0075759887695312,0.0136795043945312,-0.0261306762695312,0.0573043823242187,-0.8756332397460938,-0.0955047607421875,0.0392303466796875,-0.0328903198242187,0.0237808227539062,-0.0195159912109375,0.01531982421875,-0.0123138427734375,0.0099868774414062,-0.0084228515625,0.00506591796875,-0.0039138793945312,0.0013427734375,-0.0020828247070312
11.138246,-0.002471923828125,0.0040969848632812,-0.0081405639648437,0.0134048461914062,-0.0261077880859375,0.0561752319335937,-0.8621749877929688,-0.0929641723632812,0.0365447998046875,-0.0309829711914062,0.0228729248046875,-0.0175552368164062,0.0137786865234375,-0.0117874145507812,0.009613037109375,-0.007720947265625,0.0046310424804687,-0.0036392211914062,0.0015182495117187,-0.001678466796875
11.169762,-0.0030517578125,0.0042572021484375,-0.0087814331054687,0.013763427734375,-0.0257034301757812,0.0545730590820312,-0.8456497192382812,-0.089324951171875,0.0334854125976562,-0.0287857055664062,0.021697998046875,-0.016998291015625,0.0130844116210937,-0.010650634765625,0.0077438354492187,-0.0067520141601562,0.0042495727539062,-0.0030441284179687,0.0013961791992187,-0.00091552734375
11.196686,-0.0028533935546875,0.0042266845703125,-0.0086135864257812,0.0139312744140625,-0.0254287719726562,0.0536956787109375,-0.83160400390625,-0.0864944458007812,0.0321807861328125,-0.02789306640625,0.019134521484375,-0.015625,0.011566162109375,-0.009735107421875,0.0077362060546875,-0.0057449340820312,0.00372314453125,-0.0029525756835937,0.0011138916015625,-0.001251220703125
11.226504,-0.0028228759765625,0.00408935546875,-0.009002685546875,0.0139236450195312,-0.0252304077148437,0.0531768798828125,-0.8168182373046875,-0.0824508666992187,0.0306320190429687,-0.0259246826171875,0.0185928344726562,-0.0149993896484375,0.0100555419921875,-0.009246826171875,0.0070343017578125,-0.005035400390625,0.003448486328125,-0.002960205078125,0.0015640258789062,-0.0009994506835937
11.257247,-0.00323486328125,0.0048446655273437,-0.0087203979492187,0.013641357421875,-0.0253677368164062,0.0514450073242187,-0.804168701171875,-0.0784912109375,0.0294570922851562,-0.0257110595703125,0.0178298950195312,-0.0133590698242187,0.0098190307617187,-0.0078659057617187,0.0071792602539062,-0.0050201416015625,0.00286865234375,-0.0024261474609375,0.000213623046875,-0.00115966796875
11.284698,-0.0038528442382812,0.0044631958007812,-0.008148193359375,0.0130996704101562,-0.024169921875,0.0510177612304687,-0.7944717407226562,-0.0756988525390625,0.0287094116210937,-0.0236587524414062,0.0173568725585937,-0.012725830078125,0.0098876953125,-0.0072402954101562,0.0061416625976562,-0.004913330078125,0.0025787353515625,-0.002349853515625,0.0007858276367187,-0.0007400512695312
11.31175,-0.0025634765625,0.0048446655273437,-0.0080718994140625,0.0131683349609375,-0.0245819091796875,0.0497283935546875,-0.7881011962890625,-0.07427978515625,0.0286026000976562,-0.0241546630859375,0.0164260864257812,-0.0130157470703125,0.0092086791992187,-0.007965087890625,0.0058212280273437,-0.0034561157226562,0.0019607543945312,-0.0017929077148437,0.0001983642578125,-0.0009841918945312
11.338649,-0.0030364990234375,0.0042495727539062,-0.0080642700195312,0.0128936767578125,-0.0240325927734375,0.0497589111328125,-0.7838363647460938,-0.0729217529296875,0.0294876098632812,-0.0233688354492187,0.017059326171875,-0.0128707885742187,0.0089263916015625,-0.0071640014648437,0.0057754516601562,-0.0042724609375,0.0019454956054687,-0.00146484375,-0.00079345703125,-0.0008010864257812
11.364664,-0.0033493041992187,0.0041351318359375,-0.0076446533203125,0.0125274658203125,-0.023712158203125,0.0497970581054687,-0.783355712890625,-0.072723388671875,0.0293655395507812,-0.0238494873046875,0.0168609619140625,-0.013336181640625,0.0091400146484375,-0.0074081420898437,0.0057296752929687,-0.003570556640625,0.0025863647460937,-0.002349853515625,0.00018310546875,-0.00054931640625
11.404747,-0.0028228759765625,0.0041961669921875,-0.0073623657226562,0.0118560791015625,-0.0234222412109375,0.0497055053710937,-0.7871780395507812,-0.0734710693359375,0.0319061279296875,-0.0242767333984375,0.0176239013671875,-0.0130691528320312,0.0096359252929687,-0.0073165893554687,0.005401611328125,-0.0044784545898437,0.0026397705078125,-0.00152587890625,-0.00048828125,-0.00079345703125
11.431845,-0.002044677734375,0.0036087036132812,-0.0076980590820312,0.0120391845703125,-0.0232315063476562,0.0500869750976562,-0.7940521240234375,-0.0743560791015625,0.0341720581054687,-0.0261306762695312,0.01849365234375,-0.0140228271484375,0.0102767944335937,-0.0076675415039062,0.006011962890625,-0.0042495727539062,0.0025634765625,-0.0014266967773437,-0.0002822875976562,-0.0003280639648437
11.459557,-0.001953125,0.0037689208984375,-0.0070648193359375,0.0121917724609375,-0.0235061645507812,0.0507583618164062,-0.8037643432617188,-0.0767135620117187,0.03656005859375,-0.0276336669921875,0.019134521484375,-0.0146865844726562,0.0112686157226562,-0.0087814331054687,0.0067367553710937,-0.0047683715820312,0.0029220581054687,-0.00189208984375,-3.814697265625e-05,-0.0006179809570312
11.488024,-0.0017852783203125,0.0035552978515625,-0.00677490234375,0.0122604370117187,-0.0235824584960937,0.0514068603515625,-0.8153076171875,-0.0791473388671875,0.0381011962890625,-0.0286331176757812,0.021484375,-0.0161285400390625,0.0125808715820312,-0.009918212890625,0.006927490234375,-0.00543212890625,0.0035552978515625,-0.0019378662109375,-3.814697265625e-05,-0.00042724609375
11.521684,-0.0023345947265625,0.0032272338867187,-0.0069122314453125,0.0117950439453125,-0.023681640625,0.0520172119140625,-0.8286514282226562,-0.0818557739257812,0.0408172607421875,-0.030731201171875,0.0229873657226562,-0.0169525146484375,0.01318359375,-0.0107421875,0.0081253051757812,-0.0056838989257812,0.0041961669921875,-0.0027084350585937,0.0003585815429687,-0.0007705688476562
11.552136,-0.0015716552734375,0.0035018920898437,-0.005035400390625,0.0116500854492187,-0.023651123046875,0.0530929565429687,-0.8466644287109375,-0.0853958129882812,0.04388427734375,-0.03265380859375,0.0243148803710937,-0.019439697265625,0.0147705078125,-0.0110397338867187,0.008819580078125,-0.00628662109375,0.0045166015625,-0.00360107421875,0.0003433227539062,-0.0009689331054687
11.582303,-0.0013046264648437,0.0026397705078125,-0.005859375,0.0114212036132812,-0.0233078002929687,0.053924560546875,-0.8620529174804688,-0.0874786376953125,0.0464935302734375,-0.0343246459960937,0.0253219604492187,-0.019561767578125,0.0160980224609375,-0.0129623413085937,0.0095291137695312,-0.007232666015625,0.0056610107421875,-0.0032119750976562,0.0008010864257812,-0.001495361328125
11.61078,-0.0012664794921875,0.0028305053710937,-0.005828857421875,0.0115127563476562,-0.0241775512695312,0.054595947265625,-0.8758697509765625,-0.0908355712890625,0.0473175048828125,-0.0356903076171875,0.0275802612304687,-0.0206146240234375,0.016845703125,-0.0138092041015625,0.0108184814453125,-0.0076370239257812,0.0056228637695312,-0.002960205078125,0.0017242431640625,-0.0011062622070312
11.639349,-0.001617431640625,0.0025482177734375,-0.0055160522460937,0.0110397338867187,-0.0237960815429687,0.0552444458007812,-0.8883819580078125,-0.0920791625976562,0.0479736328125,-0.0372772216796875,0.0281448364257812,-0.0217208862304687,0.017852783203125,-0.013671875,0.0118026733398437,-0.008331298828125,0.0065231323242187,-0.0047073364257812,0.0018234252929687,-0.0008316040039062
11.66979,-0.0006332397460937,0.0024795532226562,-0.0057144165039062,0.0113754272460937,-0.0242538452148437,0.0554580688476562,-0.8993301391601562,-0.0946731567382812,0.0490341186523437,-0.0372314453125,0.0288238525390625,-0.02276611328125,0.0185623168945312,-0.0150146484375,0.01141357421875,-0.0091705322265625,0.0068130493164062,-0.0045394897460937,0.0015182495117187,-0.0020599365234375
11.696866,-0.0009689331054687,0.00238037109375,-0.0056533813476562,0.0109939575195312,-0.0236282348632812,0.0561676025390625,-0.9078369140625,-0.0951004028320312,0.0482940673828125,-0.037933349609375,0.0294647216796875,-0.0234146118164062,0.01934814453125,-0.0158233642578125,0.0127487182617187,-0.009033203125,0.0070724487304687,-0.004425048828125,0.0017623901367187,-0.00201416015625
11.727592,-0.0011444091796875,0.0018081665039062,-0.0060272216796875,0.0110626220703125,-0.0238494873046875,0.0555801391601562,-0.912841796875,-0.096221923828125,0.04736328125,-0.037445068359375,0.0297317504882812,-0.023406982421875,0.0194320678710937,-0.0157470703125,0.0130386352539062,-0.0093154907226562,0.0068893432617187,-0.0051498413085937,0.0019607543945312,-0.0017318725585937
11.758009,-0.0017852783203125,0.0023574829101562,-0.00592041015625,0.0113372802734375,-0.0238113403320312,0.056121826171875,-0.9155731201171876,-0.0952911376953125,0.0471572875976562,-0.037384033203125,0.02911376953125,-0.0241012573242187,0.0190658569335937,-0.0160903930664062,0.0125579833984375,-0.0101394653320312,0.0068283081054687,-0.0050048828125,0.0021286010742187,-0.0023117065429687
11.786587,-0.0017013549804687,0.0022811889648437,-0.0060653686523437,0.01226806640625,-0.0236358642578125,0.0561752319335937,-0.9146347045898438,-0.0949859619140625,0.0460586547851562,-0.0374603271484375,0.0286636352539062,-0.0237197875976562,0.0181884765625,-0.015960693359375,0.012237548828125,-0.0095062255859375,0.0071487426757812,-0.0053253173828125,0.0023117065429687,-0.0021286010742187
11.814971,-0.0020217895507812,0.0027008056640625,-0.0066909790039062,0.011260986328125,-0.02392578125,0.0557327270507812,-0.910858154296875,-0.0936431884765625,0.0440902709960937,-0.0359420776367187,0.0279769897460937,-0.0230178833007812,0.0184173583984375,-0.0148391723632812,0.0122833251953125,-0.0092544555664062,0.0070648193359375,-0.0046463012695312,0.0028457641601562,-0.0019302368164062
11.84557,-0.0025634765625,0.0029449462890625,-0.0061492919921875,0.011932373046875,-0.0245895385742187,0.0564117431640625,-0.9035797119140624,-0.0918426513671875,0.0424728393554687,-0.0346450805664062,0.0273056030273437,-0.0219879150390625,0.0180511474609375,-0.0144271850585937,0.0117874145507812,-0.0083465576171875,0.0077133178710937,-0.0049972534179687,0.0019454956054687,-0.0017013549804687
11.872949,-0.0028076171875,0.00341796875,-0.0070877075195312,0.0121078491210937,-0.0240325927734375,0.055755615234375,-0.8945541381835938,-0.089996337890625,0.0403366088867187,-0.0338592529296875,0.0255126953125,-0.021209716796875,0.016754150390625,-0.0137939453125,0.0110321044921875,-0.0086441040039062,0.0064239501953125,-0.004974365234375,0.0020599365234375,-0.0022811889648437
11.907613,-0.0031967163085937,0.0036697387695312,-0.0078887939453125,0.01251220703125,-0.024444580078125,0.0556793212890625,-0.8800125122070312,-0.0864486694335937,0.0383529663085937,-0.032257080078125,0.0242156982421875,-0.0198211669921875,0.0149993896484375,-0.0135879516601562,0.0108413696289062,-0.0080795288085937,0.0056610107421875,-0.0042572021484375,0.0020294189453125,-0.0013275146484375
11.935824,-0.0027618408203125,0.003692626953125,-0.00714111328125,0.01373291015625,-0.0246810913085937,0.05474853515625,-0.8657379150390625,-0.0831756591796875,0.0368576049804687,-0.0301895141601562,0.0224151611328125,-0.0178604125976562,0.0144882202148437,-0.0129776000976562,0.0102996826171875,-0.0070877075195312,0.0050201416015625,-0.0042953491210937,0.001495361328125,-0.0021743774414062
11.964781,-0.0030975341796875,0.0036468505859375,-0.007904052734375,0.0130767822265625,-0.0251922607421875,0.0549850463867187,-0.851959228515625,-0.081634521484375,0.0348892211914062,-0.0288162231445312,0.02154541015625,-0.0170364379882812,0.0131912231445312,-0.0109939575195312,0.0087890625,-0.00701904296875,0.0043563842773437,-0.00335693359375,0.00103759765625,-0.0012130737304687
11.99488,-0.0029830932617187,0.0044479370117187,-0.0090179443359375,0.0132217407226562,-0.0250015258789062,0.0539169311523437,-0.8347091674804688,-0.07720947265625,0.0322418212890625,-0.0278701782226562,0.0197219848632812,-0.0160751342773437,0.0122222900390625,-0.0100326538085937,0.0081558227539062,-0.0061492919921875,0.0036773681640625,-0.0033493041992187,0.0013961791992187,-0.0016555786132812
12.021824,-0.003509521484375,0.00457763671875,-0.0084991455078125,0.013671875,-0.0245208740234375,0.0523910522460937,-0.8211822509765625,-0.0752334594726562,0.0303878784179687,-0.026092529296875,0.0187225341796875,-0.0142440795898437,0.0110321044921875,-0.0097579956054687,0.007171630859375,-0.0059661865234375,0.0034027099609375,-0.0029678344726562,0.0005111694335937,-0.0015487670898437
12.052992,-0.0027618408203125,0.0040054321289062,-0.0085372924804687,0.0139541625976562,-0.0256576538085937,0.0518951416015625,-0.8089218139648438,-0.072845458984375,0.0292434692382812,-0.0256271362304687,0.0186080932617187,-0.0137405395507812,0.010498046875,-0.0086517333984375,0.006011962890625,-0.0045547485351562,0.00335693359375,-0.0029678344726562,0.00048828125,-0.0004730224609375
12.083199,-0.0037460327148437,0.0044479370117187,-0.0089950561523437,0.0134048461914062,-0.025390625,0.0526962280273437,-0.7989654541015625,-0.0713577270507812,0.0290145874023437,-0.025115966796875,0.017669677734375,-0.013427734375,0.0093460083007812,-0.0075531005859375,0.0063858032226562,-0.004486083984375,0.0029373168945312,-0.0023651123046875,0.0002365112304687,-0.0007247924804687
12.11098,-0.0033111572265625,0.005126953125,-0.0081558227539062,0.0140457153320312,-0.02496337890625,0.05169677734375,-0.7934188842773438,-0.070526123046875,0.0290145874023437,-0.0243606567382812,0.018096923828125,-0.0129852294921875,0.0097579956054687,-0.0076065063476562,0.00555419921875,-0.004058837890625,0.0025482177734375,-0.0018539428710937,-0.0003204345703125,-0.0008621215820312
12.139392,-0.0027847290039062,0.00457763671875,-0.0082855224609375,0.0135116577148437,-0.0256118774414062,0.0517501831054687,-0.79010009765625,-0.0706329345703125,0.02947998046875,-0.0246505737304687,0.0169754028320312,-0.01318359375,0.0096511840820312,-0.007720947265625,0.0060348510742187,-0.003692626953125,0.0024032592773437,-0.0016326904296875,0.0001983642578125,-6.103515625e-05
12.176421,-0.0027923583984375,0.0054168701171875,-0.007293701171875,0.0135498046875,-0.024993896484375,0.0521240234375,-0.7923812866210938,-0.0726242065429687,0.031402587890625,-0.0248260498046875,0.017852783203125,-0.0131454467773437,0.00933837890625,-0.008087158203125,0.0055389404296875,-0.0042495727539062,0.0021896362304687,-0.00164794921875,-0.00030517578125,-0.00030517578125
12.203287,-0.0026702880859375,0.0042953491210937,-0.0072250366210937,0.0135421752929687,-0.0256881713867187,0.0521469116210937,-0.7978057861328125,-0.0753021240234375,0.0332107543945312,-0.025909423828125,0.0185623168945312,-0.0145339965820312,0.0098876953125,-0.0076904296875,0.0058670043945312,-0.0039749145507812,0.0024642944335937,-0.001617431640625,-0.0002212524414062,2.288818359375e-05
12.235411,-0.0024566650390625,0.0048141479492187,-0.0078811645507812,0.0135269165039062,-0.02496337890625,0.0536117553710937,-0.8069305419921875,-0.0794754028320312,0.0354461669921875,-0.0279388427734375,0.0191650390625,-0.0150680541992187,0.0113677978515625,-0.0082550048828125,0.0057449340820312,-0.0040740966796875,0.0027542114257812,-0.0018081665039062,-0.0004653930664062,-0.0007095336914062
12.263709,-0.0025405883789062,0.0041275024414062,-0.0069122314453125,0.0135421752929687,-0.0258026123046875,0.05389404296875,-0.818115234375,-0.0832672119140625,0.0382156372070312,-0.0293731689453125,0.0208969116210937,-0.0153579711914062,0.0112762451171875,-0.0091629028320312,0.0072021484375,-0.0051345825195312,0.0032501220703125,-0.0016250610351562,-4.57763671875e-05,-0.0008773803710937
12.292246,-0.0023727416992187,0.0034866333007812,-0.0079574584960937,0.0131607055664062,-0.0255966186523437,0.0555572509765625,-0.8306198120117188,-0.0869064331054687,0.0408554077148437,-0.0312042236328125,0.0224609375,-0.0167312622070312,0.01275634765625,-0.0094375610351562,0.0076217651367187,-0.0051803588867187,0.00384521484375,-0.0019989013671875,0.0002212524414062,-0.0008087158203125
12.323178,-0.0021133422851562,0.0038681030273437,-0.0066375732421875,0.0122528076171875,-0.0258636474609375,0.0556869506835937,-0.8453140258789062,-0.0899658203125,0.0430145263671875,-0.0326690673828125,0.02392578125,-0.017852783203125,0.014129638671875,-0.0111465454101562,0.0082778930664062,-0.0060501098632812,0.0038909912109375,-0.002410888671875,0.0005874633789062,-0.0005645751953125
12.350642,-0.0020904541015625,0.0040740966796875,-0.0063400268554687,0.0129852294921875,-0.0258941650390625,0.0558013916015625,-0.8582611083984375,-0.091522216796875,0.0454635620117187,-0.0340499877929687,0.0252685546875,-0.0191726684570312,0.0150146484375,-0.0123825073242187,0.0091934204101562,-0.0067825317382812,0.0046005249023437,-0.0027847290039062,0.0008621215820312,-0.0008087158203125
12.381844,-0.0018997192382812,0.0037078857421875,-0.006591796875,0.0127792358398437,-0.0250625610351562,0.0565032958984375,-0.8730545043945312,-0.0939254760742187,0.0472946166992187,-0.0360946655273437,0.0262069702148437,-0.0209274291992187,0.016143798828125,-0.013671875,0.0092315673828125,-0.0072097778320312,0.0055389404296875,-0.0032806396484375,0.0011672973632812,-0.0012130737304687
12.411951,-0.0016098022460937,0.002166748046875,-0.005859375,0.0115966796875,-0.0251388549804687,0.0571212768554687,-0.886871337890625,-0.0956649780273437,0.048736572265625,-0.037261962890625,0.0278167724609375,-0.0221481323242187,0.0173797607421875,-0.0136260986328125,0.0107269287109375,-0.00775146484375,0.0056228637695312,-0.0037307739257812,0.0013580322265625,-0.0016250610351562
12.440192,-0.0005722045898437,0.0028076171875,-0.0064239501953125,0.011383056640625,-0.0246810913085937,0.0572357177734375,-0.8979949951171875,-0.09686279296875,0.048553466796875,-0.0389938354492187,0.028350830078125,-0.0225372314453125,0.0182723999023437,-0.014892578125,0.0120315551757812,-0.0082855224609375,0.005828857421875,-0.0051651000976562,0.00115966796875,-0.0018463134765625
12.468268,-0.0011367797851562,0.002166748046875,-0.0055160522460937,0.0120162963867187,-0.0253143310546875,0.0573577880859375,-0.9076766967773438,-0.0977630615234375,0.0498733520507812,-0.0391006469726562,0.0291900634765625,-0.0235366821289062,0.0188522338867187,-0.0150985717773437,0.0116653442382812,-0.0091552734375,0.0066146850585937,-0.0050811767578125,0.00177001953125,-0.0017242431640625
12.499483,-0.001495361328125,0.0021438598632812,-0.0065841674804687,0.0122756958007812,-0.0245742797851562,0.0576553344726562,-0.9148712158203124,-0.0982208251953125,0.0499649047851562,-0.03936767578125,0.029693603515625,-0.024017333984375,0.0188980102539062,-0.0162124633789062,0.0126724243164062,-0.0094528198242187,0.007110595703125,-0.004730224609375,0.001678466796875,-0.0010147094726562
12.526837,-0.0022506713867187,0.0023193359375,-0.006256103515625,0.0111923217773437,-0.0242233276367187,0.0579071044921875,-0.9197998046875,-0.0976486206054687,0.04864501953125,-0.0395965576171875,0.0307540893554687,-0.0238800048828125,0.01947021484375,-0.015716552734375,0.0134201049804687,-0.0092010498046875,0.0073394775390625,-0.00531005859375,0.00213623046875,-0.002105712890625
12.563606,-0.0019149780273437,0.0024490356445312,-0.0059661865234375,0.0119171142578125,-0.0252456665039062,0.0579299926757812,-0.9210891723632812,-0.097686767578125,0.0495681762695312,-0.0389480590820312,0.0295639038085937,-0.0239944458007812,0.0194625854492187,-0.0159988403320312,0.0133209228515625,-0.0095367431640625,0.00689697265625,-0.0046157836914062,0.0016632080078125,-0.0019989013671875
12.593712,-0.0013961791992187,0.00262451171875,-0.0062255859375,0.0121078491210937,-0.0249862670898437,0.0581512451171875,-0.9220352172851562,-0.09881591796875,0.0483322143554687,-0.038604736328125,0.0286788940429687,-0.023773193359375,0.0182571411132812,-0.0157623291015625,0.013031005859375,-0.0094375610351562,0.007110595703125,-0.0051040649414062,0.0022506713867187,-0.0018157958984375
12.62231,-0.0024948120117187,0.0031204223632812,-0.0065765380859375,0.0122909545898437,-0.0255584716796875,0.0576248168945312,-0.9209976196289062,-0.098114013671875,0.0472640991210937,-0.0374603271484375,0.0288162231445312,-0.0236129760742187,0.0184555053710937,-0.0154037475585937,0.0132369995117187,-0.0091781616210937,0.00677490234375,-0.0047836303710937,0.002410888671875,-0.0013351440429687
12.650833,-0.0019683837890625,0.0027999877929687,-0.0072555541992187,0.0119857788085937,-0.0251007080078125,0.0588455200195312,-0.9210968017578124,-0.0977020263671875,0.0472030639648437,-0.0377731323242187,0.0279083251953125,-0.023193359375,0.0184860229492187,-0.014923095703125,0.0126495361328125,-0.0094451904296875,0.00640869140625,-0.0049514770507812,0.0021820068359375,-0.0021209716796875
12.681294,-0.0012588500976562,0.0032501220703125,-0.006103515625,0.012847900390625,-0.0256195068359375,0.0589370727539062,-0.9214324951171876,-0.0972671508789062,0.0470733642578125,-0.03765869140625,0.0280075073242187,-0.0228958129882812,0.017730712890625,-0.01519775390625,0.0119094848632812,-0.0089492797851562,0.0063858032226562,-0.0050430297851562,0.002105712890625,-0.0010452270507812
12.708258,-0.0024032592773437,0.0033416748046875,-0.0062713623046875,0.0122222900390625,-0.025482177734375,0.0586929321289062,-0.9219970703125,-0.0975799560546875,0.0466232299804687,-0.0367660522460937,0.028076171875,-0.0223312377929687,0.0179443359375,-0.0149612426757812,0.011749267578125,-0.0089035034179687,0.0063629150390625,-0.0046615600585937,0.0018539428710937,-0.002349853515625
12.738101,-0.0021896362304687,0.0029983520507812,-0.0074081420898437,0.012664794921875,-0.0255050659179687,0.05938720703125,-0.9224777221679688,-0.0973968505859375,0.0471649169921875,-0.0371017456054687,0.0280532836914062,-0.022064208984375,0.0176162719726562,-0.0146636962890625,0.0116195678710937,-0.0095748901367187,0.005950927734375,-0.0041732788085937,0.0014190673828125,-0.0016021728515625
12.766542,-0.0023345947265625,0.0034637451171875,-0.0074539184570312,0.0129776000976562,-0.0262603759765625,0.0593032836914062,-0.9222335815429688,-0.0966110229492187,0.046966552734375,-0.0375518798828125,0.0270843505859375,-0.02252197265625,0.0174789428710937,-0.0139923095703125,0.0118637084960937,-0.0090560913085937,0.0059738159179687,-0.0044174194335937,0.0019378662109375,-0.0016555786132812
12.794938,-0.002044677734375,0.0035247802734375,-0.0078659057617187,0.0135269165039062,-0.0269088745117187,0.0599594116210937,-0.9202346801757812,-0.0960006713867187,0.0473251342773437,-0.0368728637695312,0.0276870727539062,-0.0220947265625,0.0173416137695312,-0.0144119262695312,0.010894775390625,-0.008575439453125,0.0061492919921875,-0.004119873046875,0.0013809204101562,-0.0018386840820312
12.826181,-0.0025558471679687,0.0030441284179687,-0.0077438354492187,0.0135726928710937,-0.0272979736328125,0.0601348876953125,-0.9144058227539062,-0.094970703125,0.0467300415039062,-0.0363616943359375,0.026824951171875,-0.0212631225585937,0.0165557861328125,-0.0134735107421875,0.0105056762695312,-0.0082244873046875,0.0058135986328125,-0.0043411254882812,0.0015640258789062,-0.0023651123046875
12.85341,-0.0031967163085937,0.0040054321289062,-0.0080490112304687,0.0140533447265625,-0.0272369384765625,0.0606002807617187,-0.9063339233398438,-0.0944671630859375,0.0460205078125,-0.0353164672851562,0.0256271362304687,-0.0207977294921875,0.01605224609375,-0.0127029418945312,0.010162353515625,-0.00750732421875,0.0055084228515625,-0.0041046142578125,0.001861572265625,-0.0019302368164062
12.883794,-0.002716064453125,0.0044631958007812,-0.0090179443359375,0.01507568359375,-0.028076171875,0.0611953735351562,-0.8956069946289062,-0.0938262939453125,0.0452194213867187,-0.03485107421875,0.0250701904296875,-0.0195541381835937,0.014801025390625,-0.0118942260742187,0.0094985961914062,-0.0074996948242187,0.0047073364257812,-0.0042953491210937,0.0016403198242187,-0.0013427734375
12.912461,-0.003387451171875,0.0048065185546875,-0.0096282958984375,0.015655517578125,-0.0292129516601562,0.0605316162109375,-0.8826141357421875,-0.0915374755859375,0.0446853637695312,-0.0331954956054687,0.0245208740234375,-0.0186767578125,0.01361083984375,-0.0115432739257812,0.0092697143554687,-0.006378173828125,0.00439453125,-0.0034255981445312,0.0004348754882812,-0.0014266967773437
12.940961,-0.0031051635742187,0.0055923461914062,-0.0095901489257812,0.015106201171875,-0.0284576416015625,0.0593490600585937,-0.8704376220703125,-0.0899124145507812,0.0423660278320312,-0.0315170288085937,0.022705078125,-0.0175704956054687,0.0131683349609375,-0.0104141235351562,0.008331298828125,-0.0064239501953125,0.0042266845703125,-0.0033798217773437,0.0002899169921875,-0.0013046264648437
12.969486,-0.0032424926757812,0.0050582885742187,-0.0096054077148437,0.0157470703125,-0.0286407470703125,0.0585479736328125,-0.8573226928710938,-0.0880966186523437,0.041046142578125,-0.0304031372070312,0.0213623046875,-0.0164871215820312,0.0119094848632812,-0.0102005004882812,0.007904052734375,-0.0058975219726562,0.0040512084960937,-0.0028076171875,0.0001296997070312,-0.001434326171875
12.999896,-0.0039520263671875,0.0053329467773437,-0.0098419189453125,0.01605224609375,-0.0285263061523437,0.0582275390625,-0.8422470092773438,-0.085174560546875,0.0391845703125,-0.0288467407226562,0.0197677612304687,-0.0155487060546875,0.0112838745117187,-0.0099334716796875,0.006988525390625,-0.005035400390625,0.0038604736328125,-0.0031356811523437,0.0003585815429687,-0.0010299682617187
13.02729,-0.00372314453125,0.005157470703125,-0.0098876953125,0.015625,-0.0286483764648437,0.0574569702148437,-0.829132080078125,-0.0831069946289062,0.0366744995117187,-0.0276947021484375,0.0194473266601562,-0.0151519775390625,0.011444091796875,-0.0085678100585937,0.0064697265625,-0.0040206909179687,0.0037002563476562,-0.0023880004882812,0.0001296997070312,-0.000640869140625
13.063351,-0.0036773681640625,0.004913330078125,-0.0098876953125,0.0155410766601562,-0.027923583984375,0.0556259155273437,-0.8139801025390625,-0.0799484252929687,0.034210205078125,-0.0259323120117187,0.0186233520507812,-0.0137863159179687,0.0100936889648437,-0.0079116821289062,0.006195068359375,-0.0040817260742187,0.0029296875,-0.0021209716796875,-1.52587890625e-05,-0.0011367797851562
13.092866,-0.0036468505859375,0.0046615600585937,-0.009857177734375,0.0143814086914062,-0.0263824462890625,0.0543212890625,-0.8036117553710938,-0.0767135620117187,0.032257080078125,-0.0255813598632812,0.0176773071289062,-0.0127182006835937,0.009552001953125,-0.0076217651367187,0.0067825317382812,-0.0039520263671875,0.002532958984375,-0.0027008056640625,-0.0004730224609375,-0.0007171630859375
13.119952,-0.0027694702148437,0.0044708251953125,-0.009033203125,0.0136871337890625,-0.0258407592773437,0.0530548095703125,-0.7968826293945312,-0.0744476318359375,0.03167724609375,-0.0243301391601562,0.0177993774414062,-0.0130081176757812,0.0092926025390625,-0.0082015991210937,0.00628662109375,-0.0039443969726562,0.0026702880859375,-0.0019683837890625,-0.0001296997070312,-0.0002288818359375
13.147029,-0.0036544799804687,0.0043411254882812,-0.0079498291015625,0.0137405395507812,-0.0250778198242187,0.0519866943359375,-0.7919235229492188,-0.071746826171875,0.0305862426757812,-0.0248489379882812,0.0177536010742187,-0.0133132934570312,0.0100555419921875,-0.0075912475585937,0.006683349609375,-0.0041275024414062,0.003173828125,-0.0015792846679687,-0.0001068115234375,0.0001449584960937
13.178784,-0.0029296875,0.0034713745117187,-0.0081024169921875,0.0130996704101562,-0.0241012573242187,0.0517959594726562,-0.790374755859375,-0.0712814331054687,0.0303955078125,-0.02496337890625,0.0176773071289062,-0.0127716064453125,0.0106277465820312,-0.00830078125,0.0060806274414062,-0.0043563842773437,0.0032882690429687,-0.0015335083007812,0.0004730224609375,-0.0005264282226562
13.204467,-0.0029220581054687,0.004180908203125,-0.0076065063476562,0.0128402709960937,-0.0232009887695312,0.05072021484375,-0.7923660278320312,-0.0714263916015625,0.029632568359375,-0.0257492065429687,0.0187911987304687,-0.0137557983398437,0.0102615356445312,-0.0082778930664062,0.0065689086914062,-0.0044021606445312,0.0034027099609375,-0.0016021728515625,0.0002975463867187,-0.000396728515625
13.233059,-0.0021286010742187,0.0033721923828125,-0.006805419921875,0.0122451782226562,-0.0232009887695312,0.0506820678710937,-0.7986526489257812,-0.0721206665039062,0.0309906005859375,-0.026702880859375,0.0191421508789062,-0.0134201049804687,0.0111236572265625,-0.009246826171875,0.00738525390625,-0.005096435546875,0.0039291381835937,-0.0020599365234375,2.288818359375e-05,0.0001754760742187
13.26185,-0.0024871826171875,0.0031051635742187,-0.0070648193359375,0.0115890502929687,-0.0226287841796875,0.050445556640625,-0.8083572387695312,-0.0743255615234375,0.0325851440429687,-0.0274581909179687,0.019775390625,-0.0148162841796875,0.0124282836914062,-0.0096511840820312,0.0079116821289062,-0.0048370361328125,0.003814697265625,-0.002105712890625,0.0003509521484375,-0.000274658203125
13.28901,-0.0018844604492187,0.0031356811523437,-0.0062103271484375,0.0117416381835937,-0.0227203369140625,0.0506439208984375,-0.819366455078125,-0.077789306640625,0.03338623046875,-0.0283660888671875,0.0212631225585937,-0.0156936645507812,0.0136566162109375,-0.0107040405273437,0.008026123046875,-0.0058059692382812,0.0038070678710937,-0.0030059814453125,0.000579833984375,-0.0001602172851562
13.316053,-0.002044677734375,0.0030136108398437,-0.006011962890625,0.0107040405273437,-0.02197265625,0.0506973266601562,-0.8328170776367188,-0.0810012817382812,0.0347061157226562,-0.030059814453125,0.0223312377929687,-0.017181396484375,0.013885498046875,-0.0111541748046875,0.0088043212890625,-0.0070877075195312,0.0043258666992187,-0.0031585693359375,0.001373291015625,-0.000762939453125
13.345535,-0.001251220703125,0.0033111572265625,-0.0058975219726562,0.0112686157226562,-0.0222320556640625,0.05157470703125,-0.8479690551757812,-0.0844573974609375,0.036712646484375,-0.03155517578125,0.0238876342773437,-0.0188522338867187,0.0154571533203125,-0.0123977661132812,0.0097732543945312,-0.0074462890625,0.0050888061523437,-0.0031890869140625,0.0007247924804687,-0.0013961791992187
13.371383,-0.0010223388671875,0.002655029296875,-0.0053939819335937,0.0106887817382812,-0.02252197265625,0.0522232055664062,-0.8624801635742188,-0.0871658325195312,0.0394973754882812,-0.0328598022460937,0.0249252319335937,-0.0194168090820312,0.01641845703125,-0.0132522583007812,0.0103683471679687,-0.0084762573242187,0.0051651000976562,-0.0039520263671875,0.001251220703125,-0.0011825561523437
13.39772,-0.0011978149414062,0.0030593872070312,-0.0050506591796875,0.0113449096679687,-0.022705078125,0.0518569946289062,-0.8758926391601562,-0.0905609130859375,0.0409774780273437,-0.0340347290039062,0.0263442993164062,-0.0204849243164062,0.017303466796875,-0.0135040283203125,0.0108718872070312,-0.0078201293945312,0.0059356689453125,-0.0037612915039062,0.00177001953125,-0.001617431640625
13.426364,-0.0004653930664062,0.0024871826171875,-0.004974365234375,0.011016845703125,-0.0229721069335937,0.052734375,-0.888458251953125,-0.0922317504882812,0.0420761108398437,-0.034698486328125,0.0274581909179687,-0.02203369140625,0.0179595947265625,-0.0144577026367187,0.0114059448242187,-0.0085372924804687,0.0063323974609375,-0.004638671875,0.0020294189453125,-0.0016860961914062
13.453488,-0.001373291015625,0.0022811889648437,-0.0053787231445312,0.0108642578125,-0.0236053466796875,0.0544052124023437,-0.8990554809570312,-0.0949630737304687,0.0447006225585937,-0.0353164672851562,0.0279464721679687,-0.022674560546875,0.0181884765625,-0.0148086547851562,0.0119476318359375,-0.0093841552734375,0.0063095092773437,-0.0051345825195312,0.0015411376953125,-0.001953125
13.480017,-0.0009078979492187,0.0022125244140625,-0.0050735473632812,0.0107345581054687,-0.023284912109375,0.0553970336914062,-0.907928466796875,-0.0952072143554687,0.0460586547851562,-0.0362777709960937,0.0288619995117187,-0.0235748291015625,0.0187149047851562,-0.015472412109375,0.0118942260742187,-0.0089950561523437,0.0060806274414062,-0.0045394897460937,0.0018081665039062,-0.0017318725585937
13.509273,-0.0018997192382812,0.0027618408203125,-0.006072998046875,0.0115737915039062,-0.0243988037109375,0.0564041137695312,-0.913360595703125,-0.09716796875,0.0472259521484375,-0.03692626953125,0.0288619995117187,-0.0233917236328125,0.0178070068359375,-0.0155029296875,0.0120620727539062,-0.0098800659179687,0.0067520141601562,-0.0049667358398437,0.0020217895507812,-0.00189208984375
13.535554,-0.0013656616210937,0.0020599365234375,-0.0071640014648437,0.0124969482421875,-0.024505615234375,0.0570755004882812,-0.916259765625,-0.0975723266601562,0.047576904296875,-0.0371856689453125,0.0286788940429687,-0.0230789184570312,0.0185317993164062,-0.0155715942382812,0.0126113891601562,-0.008941650390625,0.0064849853515625,-0.0044937133789062,0.0015640258789062,-0.0021743774414062
13.561341,-0.0016937255859375,0.0027008056640625,-0.0065231323242187,0.01177978515625,-0.0255889892578125,0.0576705932617187,-0.9167327880859376,-0.0969924926757812,0.04827880859375,-0.0363922119140625,0.027984619140625,-0.0233840942382812,0.017852783203125,-0.0151901245117187,0.0115127563476562,-0.0090408325195312,0.0064620971679687,-0.0049896240234375,0.0018463134765625,-0.0021514892578125
13.5934,-0.0018692016601562,0.003143310546875,-0.0071487426757812,0.0124588012695312,-0.0254898071289062,0.0575637817382812,-0.9141769409179688,-0.0963973999023437,0.048095703125,-0.03607177734375,0.0280685424804687,-0.0225372314453125,0.01788330078125,-0.014617919921875,0.0110092163085937,-0.0087738037109375,0.0055313110351562,-0.0044708251953125,0.0025787353515625,-0.0018463134765625
13.619863,-0.0018386840820312,0.0037918090820312,-0.0066986083984375,0.0129928588867187,-0.0262908935546875,0.05804443359375,-0.9081268310546876,-0.09478759765625,0.0482330322265625,-0.035552978515625,0.0271072387695312,-0.0219192504882812,0.01666259765625,-0.0137252807617187,0.0106353759765625,-0.0085906982421875,0.0054473876953125,-0.0048065185546875,0.0017929077148437,-0.0020599365234375
13.647241,-0.0020675659179687,0.003448486328125,-0.0078887939453125,0.0129241943359375,-0.0270156860351562,0.0575637817382812,-0.899749755859375,-0.09332275390625,0.0471343994140625,-0.0346450805664062,0.0254974365234375,-0.0208969116210937,0.0161361694335937,-0.0134124755859375,0.0107345581054687,-0.0080108642578125,0.0059432983398437,-0.0038299560546875,0.00140380859375,-0.00164794921875
13.676589,-0.0025405883789062,0.0038223266601562,-0.0086898803710937,0.0140151977539062,-0.0267105102539062,0.0575942993164062,-0.8879852294921875,-0.0911712646484375,0.044952392578125,-0.0334014892578125,0.02520751953125,-0.0199432373046875,0.0153732299804687,-0.01251220703125,0.0100479125976562,-0.0075302124023437,0.0048751831054687,-0.0046310424804687,0.001190185546875,-0.0018310546875
13.703566,-0.0024871826171875,0.0040512084960937,-0.0086898803710937,0.014495849609375,-0.0266647338867187,0.0569305419921875,-0.875762939453125,-0.0882492065429687,0.043975830078125,-0.032470703125,0.0238494873046875,-0.0188446044921875,0.013763427734375,-0.0118942260742187,0.0092391967773437,-0.0068740844726562,0.00433349609375,-0.003875732421875,0.0008773803710937,-0.001495361328125
13.729735,-0.002899169921875,0.004974365234375,-0.0089340209960937,0.0135955810546875,-0.0270462036132812,0.0562896728515625,-0.8629989624023438,-0.0860366821289062,0.0421676635742187,-0.0302505493164062,0.0217056274414062,-0.0181884765625,0.0130844116210937,-0.0107803344726562,0.0083084106445312,-0.0066070556640625,0.004302978515625,-0.0039443969726562,0.0011749267578125,-0.0008468627929687
13.758878,-0.0022048950195312,0.004241943359375,-0.0092239379882812,0.0145950317382812,-0.0272293090820312,0.0554428100585937,-0.84808349609375,-0.08258056640625,0.0407333374023437,-0.0276565551757812,0.0212173461914062,-0.0161972045898437,0.0124435424804687,-0.0103530883789062,0.007659912109375,-0.005615234375,0.0044479370117187,-0.0031051635742187,0.0001144409179687,-0.001556396484375
13.786096,-0.0030517578125,0.0045852661132812,-0.0090408325195312,0.0143661499023437,-0.0261688232421875,0.0550308227539062,-0.8351669311523438,-0.0808639526367187,0.0380096435546875,-0.027069091796875,0.0204086303710937,-0.0152511596679687,0.0109786987304687,-0.0093917846679687,0.0072708129882812,-0.0055160522460937,0.0035476684570312,-0.0021743774414062,0.0002212524414062,-0.001739501953125
13.813281,-0.0029296875,0.004608154296875,-0.0092010498046875,0.0137786865234375,-0.0256118774414062,0.053985595703125,-0.8203353881835938,-0.0774002075195312,0.0365066528320312,-0.025146484375,0.0180892944335937,-0.014556884765625,0.010986328125,-0.0088729858398437,0.0063095092773437,-0.0052490234375,0.0028305053710937,-0.0018539428710937,0.000152587890625,-0.0009307861328125
13.841686,-0.0036087036132812,0.004852294921875,-0.0089569091796875,0.0140304565429687,-0.025848388671875,0.0524215698242187,-0.8077774047851562,-0.0750350952148437,0.0341033935546875,-0.0249252319335937,0.0176162719726562,-0.0129165649414062,0.010284423828125,-0.0082015991210937,0.0064926147460937,-0.0044021606445312,0.0028915405273437,-0.0019683837890625,-0.0006179809570312,-2.288818359375e-05
13.86999,-0.0031509399414062,0.0045242309570312,-0.0088729858398437,0.013458251953125,-0.0250091552734375,0.051483154296875,-0.7973556518554688,-0.0731735229492187,0.0320968627929687,-0.0232696533203125,0.017120361328125,-0.0120925903320312,0.009735107421875,-0.0077743530273437,0.0062713623046875,-0.0042266845703125,0.0028533935546875,-0.0016098022460937,-7.62939453125e-06,-0.0004119873046875
13.902114,-0.0029830932617187,0.0046615600585937,-0.0081939697265625,0.0133514404296875,-0.0243759155273437,0.0508804321289062,-0.790191650390625,-0.0717239379882812,0.0309219360351562,-0.0229339599609375,0.0163116455078125,-0.0121994018554687,0.0093765258789062,-0.0070037841796875,0.0061492919921875,-0.0038986206054687,0.0021896362304687,-0.0017318725585937,0.0002212524414062,-0.0005874633789062
13.934142,-0.0028076171875,0.004180908203125,-0.00848388671875,0.0131759643554687,-0.0240554809570312,0.0494537353515625,-0.7844924926757812,-0.0709304809570312,0.02978515625,-0.022979736328125,0.0166702270507812,-0.0120391845703125,0.0086288452148437,-0.00677490234375,0.005523681640625,-0.0031356811523437,0.00262451171875,-0.0018997192382812,-0.000396728515625,-0.0005645751953125
13.962285,-0.0030059814453125,0.0033721923828125,-0.007904052734375,0.012725830078125,-0.023895263671875,0.0492401123046875,-0.7833633422851562,-0.0719528198242187,0.0292129516601562,-0.02313232421875,0.016510009765625,-0.0117645263671875,0.0097274780273437,-0.0076217651367187,0.0051116943359375,-0.0034713745117187,0.00225830078125,-0.0014419555664062,-0.0009384155273437,-0.000274658203125
13.990853,-0.0028152465820312,0.0039901733398437,-0.007232666015625,0.01226806640625,-0.0234909057617187,0.049468994140625,-0.7854843139648438,-0.0737075805664062,0.0298080444335937,-0.0240707397460937,0.0169754028320312,-0.0120849609375,0.009246826171875,-0.0074386596679687,0.0065383911132812,-0.0034713745117187,0.0022964477539062,-0.0007781982421875,0.0001296997070312,-0.0001983642578125
14.021651,-0.0027084350585937,0.0034332275390625,-0.0067062377929687,0.0118865966796875,-0.02288818359375,0.0496139526367187,-0.79241943359375,-0.0762405395507812,0.0302810668945312,-0.0248184204101562,0.0178909301757812,-0.013336181640625,0.0105209350585937,-0.0079879760742187,0.0056991577148437,-0.0036392211914062,0.0029144287109375,-0.0019302368164062,-0.000274658203125,0.0001296997070312
14.049063,-0.002777099609375,0.0038375854492187,-0.0069580078125,0.0119857788085937,-0.0228500366210937,0.0499420166015625,-0.8019256591796875,-0.0799636840820312,0.0309219360351562,-0.0261154174804687,0.0196609497070312,-0.0138320922851562,0.0111083984375,-0.0084991455078125,0.0068588256835937,-0.0044784545898437,0.0037612915039062,-0.0016708374023437,0.0002899169921875,-0.000335693359375
14.079251,-0.0018844604492187,0.0031814575195312,-0.0065841674804687,0.0118255615234375,-0.023284912109375,0.0509109497070312,-0.8122024536132812,-0.083892822265625,0.0326461791992187,-0.027801513671875,0.0202560424804687,-0.0154647827148437,0.0112991333007812,-0.0093841552734375,0.007049560546875,-0.0056991577148437,0.0031890869140625,-0.0019378662109375,0.000274658203125,-0.0005569458007812
14.108997,-0.0019378662109375,0.0027694702148437,-0.00579833984375,0.0117645263671875,-0.0236282348632812,0.0513839721679687,-0.8278732299804688,-0.0891189575195312,0.0350570678710937,-0.0298538208007812,0.0215835571289062,-0.0165634155273437,0.012939453125,-0.009735107421875,0.0082015991210937,-0.0056686401367187,0.0037307739257812,-0.0026473999023437,0.0002593994140625,-0.0007781982421875
14.136921,-0.0019073486328125,0.0030670166015625,-0.0062255859375,0.0112075805664062,-0.0231781005859375,0.0526046752929687,-0.8422317504882812,-0.0940780639648437,0.0367660522460937,-0.0307846069335937,0.0233154296875,-0.0179672241210937,0.01373291015625,-0.0111312866210937,0.0086822509765625,-0.0062255859375,0.0044708251953125,-0.0029525756835937,0.00091552734375,-0.0011825561523437
14.165381,-0.0014572143554687,0.002777099609375,-0.0062789916992187,0.0122604370117187,-0.0235595703125,0.0532302856445312,-0.8562469482421875,-0.097076416015625,0.0393829345703125,-0.0325469970703125,0.02447509765625,-0.0191268920898437,0.0145339965820312,-0.0122451782226562,0.0094070434570312,-0.00701904296875,0.0051422119140625,-0.0032577514648437,0.0006942749023437,-0.0008926391601562
14.196253,-0.0019607543945312,0.0031814575195312,-0.0058517456054687,0.0113067626953125,-0.0231399536132812,0.0550613403320312,-0.8717117309570312,-0.1009597778320312,0.0411224365234375,-0.0347061157226562,0.0263214111328125,-0.0199813842773437,0.0153121948242187,-0.0132293701171875,0.0099029541015625,-0.0078048706054687,0.0054855346679687,-0.0040283203125,0.0010757446289062,-0.0014190673828125
14.22365,-0.0021209716796875,0.0026473999023437,-0.005584716796875,0.0113067626953125,-0.0250778198242187,0.0556793212890625,-0.8847885131835938,-0.1043319702148437,0.0437469482421875,-0.0360183715820312,0.0265731811523437,-0.02105712890625,0.0168304443359375,-0.0139083862304687,0.010711669921875,-0.0077972412109375,0.0061264038085937,-0.0039596557617187,0.0016021728515625,-0.001617431640625
14.253851,-0.0013198852539062,0.0032882690429687,-0.0054244995117187,0.0121917724609375,-0.0250701904296875,0.0571365356445312,-0.8972702026367188,-0.1065673828125,0.045013427734375,-0.037200927734375,0.0284805297851562,-0.02215576171875,0.0182266235351562,-0.0140914916992187,0.011383056640625,-0.0090408325195312,0.0061798095703125,-0.0038299560546875,0.0014724731445312,-0.0015411376953125
14.283178,-0.0020980834960937,0.0032958984375,-0.0060577392578125,0.0120010375976562,-0.0254135131835937,0.0573806762695312,-0.9064712524414062,-0.107666015625,0.047119140625,-0.0376129150390625,0.0290145874023437,-0.0232086181640625,0.0183029174804687,-0.0146942138671875,0.01177978515625,-0.0091171264648437,0.00653076171875,-0.0047454833984375,0.0019760131835937,-0.0022659301757812
14.311032,-0.002044677734375,0.0030364990234375,-0.0062789916992187,0.0130081176757812,-0.0254898071289062,0.0594253540039062,-0.9121246337890624,-0.1088790893554687,0.0478897094726562,-0.0386581420898437,0.0292892456054687,-0.02325439453125,0.0186614990234375,-0.0151214599609375,0.0116729736328125,-0.00933837890625,0.0067367553710937,-0.0050125122070312,0.001922607421875,-0.0021133422851562
14.339502,-0.0013961791992187,0.0032958984375,-0.0064315795898437,0.0131072998046875,-0.0260086059570312,0.05950927734375,-0.9159317016601562,-0.1091842651367187,0.0493545532226562,-0.0386428833007812,0.0287857055664062,-0.0234375,0.0179367065429687,-0.0149612426757812,0.0122222900390625,-0.0092697143554687,0.0062408447265625,-0.0046157836914062,0.0024948120117187,-0.0021286010742187
14.370039,-0.0016937255859375,0.0035324096679687,-0.0072860717773437,0.0135116577148437,-0.0260696411132812,0.0601882934570312,-0.91693115234375,-0.1089935302734375,0.04998779296875,-0.0381698608398437,0.0286178588867187,-0.023651123046875,0.0177536010742187,-0.0153884887695312,0.0116729736328125,-0.0096817016601562,0.0067596435546875,-0.004119873046875,0.0015945434570312,-0.0015411376953125
14.397433,-0.0026779174804687,0.0035476684570312,-0.0072860717773437,0.0129928588867187,-0.0267410278320312,0.0607070922851562,-0.9147872924804688,-0.1075820922851562,0.049560546875,-0.0379867553710937,0.0286331176757812,-0.0230560302734375,0.0183334350585937,-0.0138702392578125,0.0113601684570312,-0.0095367431640625,0.0069503784179687,-0.0045242309570312,0.001800537109375,-0.0022048950195312
14.427443,-0.0023651123046875,0.0039749145507812,-0.0079345703125,0.0132217407226562,-0.0273666381835937,0.06072998046875,-0.9109344482421876,-0.1063232421875,0.04937744140625,-0.0374603271484375,0.0280914306640625,-0.022705078125,0.01739501953125,-0.0142974853515625,0.0112152099609375,-0.0087127685546875,0.0067062377929687,-0.0046844482421875,0.001617431640625,-0.001495361328125
14.457201,-0.0023040771484375,0.00384521484375,-0.0088119506835937,0.0140380859375,-0.0276031494140625,0.0607528686523437,-0.9021835327148438,-0.103485107421875,0.0487823486328125,-0.0368118286132812,0.0272216796875,-0.0215911865234375,0.0167007446289062,-0.0134124755859375,0.010894775390625,-0.0090255737304687,0.0053482055664062,-0.0045318603515625,0.0018310546875,-0.0023193359375
14.484614,-0.0026092529296875,0.0036239624023437,-0.008026123046875,0.0141067504882812,-0.027984619140625,0.0600357055664062,-0.8940811157226562,-0.1014251708984375,0.0470199584960937,-0.0352859497070312,0.0266876220703125,-0.0220565795898437,0.0164947509765625,-0.0129623413085937,0.0097198486328125,-0.0077743530273437,0.0049285888671875,-0.0040435791015625,0.0016632080078125,-0.001739501953125
14.511671,-0.0033721923828125,0.004730224609375,-0.0082473754882812,0.0137863159179687,-0.0273284912109375,0.0599212646484375,-0.8838043212890625,-0.0994110107421875,0.0462570190429687,-0.0345306396484375,0.0247955322265625,-0.0205535888671875,0.0145339965820312,-0.012725830078125,0.0099334716796875,-0.0070571899414062,0.0051345825195312,-0.0040206909179687,0.0011367797851562,-0.0015640258789062
14.53848,-0.0025482177734375,0.0048370361328125,-0.0081558227539062,0.0144882202148437,-0.0275497436523437,0.0602798461914062,-0.8731155395507812,-0.095977783203125,0.0445709228515625,-0.033416748046875,0.023895263671875,-0.0198898315429687,0.0145034790039062,-0.0123672485351562,0.008697509765625,-0.007415771484375,0.0050506591796875,-0.0037155151367187,0.0011444091796875,-0.001190185546875
14.569081,-0.0030670166015625,0.0041275024414062,-0.0090866088867187,0.0141372680664062,-0.0277557373046875,0.058197021484375,-0.8630218505859375,-0.0937576293945312,0.04290771484375,-0.0319900512695312,0.0228118896484375,-0.0188369750976562,0.0136260986328125,-0.0111312866210937,0.0091476440429687,-0.0068893432617187,0.004852294921875,-0.0033035278320312,0.0016250610351562,-0.0008773803710937
14.602684,-0.0035018920898437,0.004241943359375,-0.0087432861328125,0.0148162841796875,-0.0275115966796875,0.0570144653320312,-0.8473434448242188,-0.0901336669921875,0.0401763916015625,-0.02996826171875,0.0213699340820312,-0.0174560546875,0.0131072998046875,-0.010528564453125,0.0083847045898437,-0.0059432983398437,0.0041656494140625,-0.0029525756835937,0.001251220703125,-0.0012588500976562
14.630861,-0.0027847290039062,0.004364013671875,-0.0089263916015625,0.0148162841796875,-0.0269775390625,0.0559463500976562,-0.8342971801757812,-0.08709716796875,0.0387496948242187,-0.0293350219726562,0.0205917358398437,-0.0151519775390625,0.012115478515625,-0.0100479125976562,0.0078582763671875,-0.005767822265625,0.0035247802734375,-0.0030746459960937,0.0006637573242187,-0.0006027221679687
14.65932,-0.00299072265625,0.0043106079101562,-0.0087051391601562,0.01385498046875,-0.0259933471679687,0.0546035766601562,-0.8244705200195312,-0.0840225219726562,0.0363922119140625,-0.0274734497070312,0.0202178955078125,-0.0152206420898437,0.0113906860351562,-0.0096435546875,0.0071868896484375,-0.0057296752929687,0.0030975341796875,-0.002777099609375,0.0008010864257812,-0.0012054443359375
14.690162,-0.0031814575195312,0.00384521484375,-0.00848388671875,0.0141677856445312,-0.0260391235351562,0.0537796020507812,-0.815521240234375,-0.0811767578125,0.034942626953125,-0.0270919799804687,0.0199508666992187,-0.014190673828125,0.0117950439453125,-0.008819580078125,0.0073318481445312,-0.0049591064453125,0.0032730102539062,-0.0024795532226562,0.0002212524414062,-0.00067138671875
14.717709,-0.003021240234375,0.004302978515625,-0.0080490112304687,0.0129776000976562,-0.024444580078125,0.0527801513671875,-0.8095016479492188,-0.079071044921875,0.0331039428710937,-0.0264434814453125,0.0186004638671875,-0.0153579711914062,0.0110931396484375,-0.009124755859375,0.00665283203125,-0.00469970703125,0.0029373168945312,-0.0025863647460937,0.000701904296875,-0.0003585815429687
14.748667,-0.0026473999023437,0.0036544799804687,-0.0087432861328125,0.0130844116210937,-0.0247726440429687,0.0517044067382812,-0.8045883178710938,-0.077056884765625,0.0326461791992187,-0.0258407592773437,0.0188446044921875,-0.014495849609375,0.0111541748046875,-0.0088653564453125,0.006988525390625,-0.00506591796875,0.003448486328125,-0.0024948120117187,0.0008773803710937,-0.0008087158203125
14.777692,-0.0027999877929687,0.0036163330078125,-0.0075912475585937,0.01324462890625,-0.024200439453125,0.050445556640625,-0.8043441772460938,-0.0760726928710937,0.0322265625,-0.0266494750976562,0.01959228515625,-0.01422119140625,0.01104736328125,-0.0090103149414062,0.0073318481445312,-0.0047454833984375,0.0030136108398437,-0.0026397705078125,0.0002670288085937,-0.0002593994140625
14.805868,-0.0026168823242187,0.0033111572265625,-0.0077133178710937,0.0120925903320312,-0.0235977172851562,0.0504379272460937,-0.8058013916015625,-0.076568603515625,0.032379150390625,-0.0271072387695312,0.0193328857421875,-0.0143661499023437,0.01141357421875,-0.0091552734375,0.0067214965820312,-0.0055465698242187,0.002838134765625,-0.0024871826171875,0.001495361328125,-0.0002975463867187
14.832626,-0.00213623046875,0.003631591796875,-0.0073089599609375,0.0115127563476562,-0.0233612060546875,0.0507659912109375,-0.810272216796875,-0.0767974853515625,0.0326919555664062,-0.02783203125,0.0201950073242187,-0.0149612426757812,0.011932373046875,-0.0099945068359375,0.007965087890625,-0.0053024291992187,0.0038528442382812,-0.0022659301757812,0.0003204345703125,-0.0002517700195312
14.867506,-0.0023956298828125,0.00347900390625,-0.0065383911132812,0.0119094848632812,-0.0225067138671875,0.0505218505859375,-0.8180160522460938,-0.0777359008789062,0.0343093872070312,-0.0285110473632812,0.0211105346679687,-0.0163345336914062,0.0126190185546875,-0.0098342895507812,0.0077667236328125,-0.0055465698242187,0.0042266845703125,-0.0032119750976562,0.0007858276367187,-0.0002212524414062
14.893932,-0.0017166137695312,0.003448486328125,-0.006072998046875,0.0117416381835937,-0.0222702026367187,0.0506515502929687,-0.8259963989257812,-0.0790023803710937,0.0348663330078125,-0.0297393798828125,0.0220947265625,-0.0174102783203125,0.013153076171875,-0.0102691650390625,0.008148193359375,-0.0062332153320312,0.0042037963867187,-0.0034027099609375,0.0008773803710937,-0.0006637573242187
14.928006,-0.0020065307617187,0.0027084350585937,-0.0062942504882812,0.0109939575195312,-0.0223159790039062,0.0510025024414062,-0.8377914428710938,-0.0821609497070312,0.03619384765625,-0.0305862426757812,0.0235061645507812,-0.017333984375,0.0150070190429687,-0.0109176635742187,0.0094985961914062,-0.0061264038085937,0.0047149658203125,-0.0029144287109375,0.0009307861328125,-0.0011749267578125
14.957828,-0.0015869140625,0.0021591186523437,-0.0057525634765625,0.0108642578125,-0.0225448608398437,0.0517501831054687,-0.8494491577148438,-0.0841217041015625,0.037994384765625,-0.0325775146484375,0.0240020751953125,-0.01849365234375,0.0150299072265625,-0.011810302734375,0.0099868774414062,-0.0064697265625,0.0045700073242187,-0.0036849975585937,0.0017471313476562,-0.001495361328125
14.984525,-0.0016860961914062,0.00347900390625,-0.0062713623046875,0.0111618041992187,-0.0227890014648437,0.0525894165039062,-0.8589096069335938,-0.0863265991210937,0.0393600463867187,-0.033416748046875,0.0257720947265625,-0.0191268920898437,0.0157012939453125,-0.0125350952148437,0.0098648071289062,-0.0075607299804687,0.0053787231445312,-0.003997802734375,0.0014801025390625,-0.0010528564453125
15.011491,-0.001220703125,0.0024642944335937,-0.0062942504882812,0.0110244750976562,-0.0231094360351562,0.053131103515625,-0.8685302734375,-0.0885238647460937,0.0409698486328125,-0.0340118408203125,0.0257568359375,-0.0204238891601562,0.0153961181640625,-0.0130538940429687,0.0104141235351562,-0.00762939453125,0.0059051513671875,-0.0046463012695312,0.0015106201171875,-0.001556396484375
15.040099,-0.0013427734375,0.0025863647460937,-0.0055618286132812,0.01165771484375,-0.0236358642578125,0.0544052124023437,-0.8777542114257812,-0.0909347534179687,0.0424346923828125,-0.0354385375976562,0.0261306762695312,-0.02069091796875,0.0163726806640625,-0.01385498046875,0.0102615356445312,-0.008697509765625,0.0064010620117187,-0.003814697265625,0.001953125,-0.0011367797851562
15.066432,-0.0018386840820312,0.0021820068359375,-0.0058746337890625,0.0117034912109375,-0.0243148803710937,0.0546875,-0.8847198486328125,-0.0927658081054687,0.043701171875,-0.0352401733398437,0.0269393920898437,-0.0207672119140625,0.0171127319335937,-0.01361083984375,0.0114212036132812,-0.0085906982421875,0.0063400268554687,-0.004180908203125,0.0017776489257812,-0.00201416015625
15.095801,-0.0022964477539062,0.0029678344726562,-0.005584716796875,0.0115966796875,-0.0241241455078125,0.0566864013671875,-0.8904876708984375,-0.0950851440429687,0.0442733764648437,-0.0361099243164062,0.026641845703125,-0.0212936401367187,0.0171279907226562,-0.0145111083984375,0.0113601684570312,-0.0088119506835937,0.0060043334960937,-0.004302978515625,0.0013275146484375,-0.0019149780273437
15.123817,-0.0017242431640625,0.0026092529296875,-0.0056076049804687,0.0121612548828125,-0.0251922607421875,0.0568389892578125,-0.8937225341796875,-0.0956802368164062,0.044464111328125,-0.0362548828125,0.0275192260742187,-0.0212631225585937,0.0173492431640625,-0.01434326171875,0.0113449096679687,-0.0082550048828125,0.0056915283203125,-0.0047531127929687,0.001556396484375,-0.0021514892578125
15.15074,-0.0019149780273437,0.0026397705078125,-0.0071563720703125,0.0125274658203125,-0.0248336791992187,0.0570526123046875,-0.8961029052734375,-0.096099853515625,0.0455780029296875,-0.0367965698242187,0.0266494750976562,-0.021820068359375,0.0168075561523437,-0.01385498046875,0.011505126953125,-0.0085906982421875,0.0059127807617187,-0.0042877197265625,0.0015945434570312,-0.0019607543945312
15.177277,-0.0023651123046875,0.002655029296875,-0.0072250366210937,0.0131912231445312,-0.02545166015625,0.0573959350585937,-0.8944168090820312,-0.0958251953125,0.0451736450195312,-0.036376953125,0.0270004272460937,-0.02117919921875,0.016448974609375,-0.0134963989257812,0.011199951171875,-0.0083847045898437,0.0058517456054687,-0.0046463012695312,0.0014877319335937,-0.0016098022460937
15.206387,-0.0018386840820312,0.0036849975585937,-0.006805419921875,0.0131607055664062,-0.0259323120117187,0.0567855834960937,-0.8929214477539062,-0.0956268310546875,0.04498291015625,-0.0352096557617187,0.02655029296875,-0.0212326049804687,0.0159988403320312,-0.0143814086914062,0.010406494140625,-0.007904052734375,0.0055160522460937,-0.0042572021484375,0.0015792846679687,-0.0015792846679687
15.232583,-0.002197265625,0.0033645629882812,-0.00738525390625,0.0124664306640625,-0.0249557495117187,0.0571670532226562,-0.8901138305664062,-0.0940475463867187,0.0448684692382812,-0.0346755981445312,0.0259246826171875,-0.0205535888671875,0.0163650512695312,-0.01300048828125,0.0106658935546875,-0.008148193359375,0.0052032470703125,-0.0043258666992187,0.0010299682617187,-0.0011520385742187
15.261616,-0.0022354125976562,0.00335693359375,-0.0069122314453125,0.0120391845703125,-0.02557373046875,0.057220458984375,-0.8886489868164062,-0.0931396484375,0.0445098876953125,-0.0348739624023437,0.02545166015625,-0.0205764770507812,0.0164337158203125,-0.0130157470703125,0.0104293823242187,-0.0072402954101562,0.0051498413085937,-0.0040435791015625,0.0012969970703125,-0.0012054443359375
15.28905,-0.002349853515625,0.0026321411132812,-0.0066604614257812,0.0131454467773437,-0.0258941650390625,0.0563278198242187,-0.8868789672851562,-0.0923309326171875,0.0446014404296875,-0.0341873168945312,0.0252838134765625,-0.0197830200195312,0.0156402587890625,-0.0127716064453125,0.0101852416992187,-0.0075302124023437,0.0057907104492187,-0.0044021606445312,0.0013961791992187,-0.0012664794921875
15.315846,-0.0026931762695312,0.0031585693359375,-0.0068283081054687,0.0127105712890625,-0.0254669189453125,0.0568008422851562,-0.8864593505859375,-0.0921859741210937,0.0442428588867187,-0.033843994140625,0.0261001586914062,-0.0192794799804687,0.0157394409179687,-0.01239013671875,0.0095443725585937,-0.0076065063476562,0.00592041015625,-0.0039901733398437,0.0014419555664062,-0.0015411376953125
15.342643,-0.0021591186523437,0.0037155151367187,-0.0074081420898437,0.0129470825195312,-0.0258712768554687,0.0568008422851562,-0.8857879638671875,-0.0920333862304687,0.0437545776367187,-0.0339584350585937,0.0252532958984375,-0.0198822021484375,0.0153121948242187,-0.013092041015625,0.0104522705078125,-0.00775146484375,0.0050811767578125,-0.0039291381835937,0.00152587890625,-0.0015182495117187
15.371534,-0.002044677734375,0.0035247802734375,-0.0069808959960937,0.0123519897460937,-0.0261154174804687,0.0566253662109375,-0.8874588012695312,-0.0916900634765625,0.0446853637695312,-0.0340576171875,0.0246429443359375,-0.020263671875,0.0154647827148437,-0.0125503540039062,0.010223388671875,-0.00738525390625,0.0053329467773437,-0.0041885375976562,0.0014114379882812,-0.0014495849609375
15.398008,-0.0017929077148437,0.0029754638671875,-0.0073623657226562,0.0129547119140625,-0.0248260498046875,0.0572128295898437,-0.8896255493164062,-0.0921249389648437,0.0441513061523437,-0.034393310546875,0.0258331298828125,-0.0192031860351562,0.0161895751953125,-0.0126495361328125,0.0101318359375,-0.0071182250976562,0.0055160522460937,-0.0040130615234375,0.000732421875,-0.0014419555664062
15.423769,-0.0022735595703125,0.003662109375,-0.0069427490234375,0.0131759643554687,-0.024993896484375,0.05743408203125,-0.89105224609375,-0.0926742553710937,0.0436248779296875,-0.0344314575195312,0.0255508422851562,-0.0207595825195312,0.0159835815429687,-0.0130538940429687,0.009765625,-0.0078964233398437,0.00537109375,-0.0037155151367187,0.001678466796875,-0.0004043579101562
15.452719,-0.0024032592773437,0.0034255981445312,-0.00726318359375,0.0134124755859375,-0.0256271362304687,0.056365966796875,-0.8933944702148438,-0.09332275390625,0.0441513061523437,-0.0339279174804687,0.0263442993164062,-0.020172119140625,0.015869140625,-0.0132827758789062,0.0097808837890625,-0.0072479248046875,0.00531005859375,-0.0038375854492187,0.0011978149414062,-0.001617431640625
15.481808,-0.0024261474609375,0.0029525756835937,-0.0071334838867187,0.0126113891601562,-0.025604248046875,0.0578384399414062,-0.8939666748046875,-0.094146728515625,0.04327392578125,-0.03411865234375,0.02581787109375,-0.0202178955078125,0.0154800415039062,-0.0129776000976562,0.010223388671875,-0.00787353515625,0.0058441162109375,-0.004547119140625,0.0014266967773437,-0.0013427734375
15.508992,-0.0018997192382812,0.003173828125,-0.0071258544921875,0.012420654296875,-0.0257568359375,0.05712890625,-0.894317626953125,-0.093414306640625,0.04278564453125,-0.0336380004882812,0.0253448486328125,-0.0203399658203125,0.016387939453125,-0.0132064819335937,0.0107040405273437,-0.007965087890625,0.0056533813476562,-0.0035629272460937,0.0014724731445312,-0.0016632080078125
15.536016,-0.00250244140625,0.0034561157226562,-0.007537841796875,0.0127410888671875,-0.0255661010742187,0.0564498901367187,-0.8912887573242188,-0.0921478271484375,0.0415725708007812,-0.0334396362304687,0.02545166015625,-0.019866943359375,0.016204833984375,-0.0130157470703125,0.0098648071289062,-0.0079498291015625,0.005859375,-0.0040969848632812,0.0015106201171875,-0.0016937255859375
15.565382,-0.0023651123046875,0.00262451171875,-0.0074462890625,0.0128936767578125,-0.0251235961914062,0.05670166015625,-0.8861770629882812,-0.0896453857421875,0.0407028198242187,-0.0331573486328125,0.0253524780273437,-0.019622802734375,0.0150527954101562,-0.0131454467773437,0.0097503662109375,-0.0077896118164062,0.0053482055664062,-0.0041275024414062,0.0018386840820312,-0.0006103515625
15.59129,-0.0029754638671875,0.0034027099609375,-0.0074234008789062,0.013092041015625,-0.0253219604492187,0.0560455322265625,-0.8803024291992188,-0.0880355834960937,0.0398483276367187,-0.0323410034179687,0.0244293212890625,-0.019012451171875,0.0150146484375,-0.0127639770507812,0.0098190307617187,-0.0074386596679687,0.0047531127929687,-0.004302978515625,0.0021438598632812,-0.0013046264648437
15.620468,-0.0027313232421875,0.00372314453125,-0.0077972412109375,0.012847900390625,-0.0254058837890625,0.05499267578125,-0.8713912963867188,-0.0857696533203125,0.0382919311523437,-0.0308380126953125,0.02288818359375,-0.018463134765625,0.0147628784179687,-0.0120086669921875,0.0097122192382812,-0.0072860717773437,0.0047225952148437,-0.0036163330078125,0.0018768310546875,-0.0016021728515625
15.647826,-0.0024490356445312,0.0036697387695312,-0.0076217651367187,0.0135726928710937,-0.0249786376953125,0.054229736328125,-0.8622283935546875,-0.082427978515625,0.0373687744140625,-0.0296783447265625,0.0221786499023437,-0.01788330078125,0.0138015747070312,-0.011871337890625,0.00909423828125,-0.0069427490234375,0.0049514770507812,-0.0038604736328125,0.0012588500976562,-0.0016326904296875
15.676329,-0.0027542114257812,0.0037002563476562,-0.0077056884765625,0.01324462890625,-0.0250778198242187,0.0540618896484375,-0.85174560546875,-0.0802154541015625,0.0351791381835937,-0.0293121337890625,0.0214385986328125,-0.0166397094726562,0.01324462890625,-0.0109710693359375,0.0087203979492187,-0.0065460205078125,0.003997802734375,-0.0034103393554687,0.0004959106445312,-0.001434326171875
15.704594,-0.0030670166015625,0.004425048828125,-0.0078582763671875,0.0137481689453125,-0.0247955322265625,0.0534591674804687,-0.8411026000976562,-0.0777053833007812,0.03369140625,-0.0279464721679687,0.0206069946289062,-0.0165176391601562,0.0118331909179687,-0.0108566284179687,0.0081710815429687,-0.0059127807617187,0.0041885375976562,-0.0031814575195312,0.001373291015625,-0.0017471313476562
15.733397,-0.0022506713867187,0.0046234130859375,-0.0082473754882812,0.0131072998046875,-0.0247116088867187,0.0526657104492187,-0.8306427001953125,-0.074249267578125,0.0326919555664062,-0.0269012451171875,0.0201263427734375,-0.01617431640625,0.0117034912109375,-0.0097885131835937,0.0080718994140625,-0.00537109375,0.0032577514648437,-0.0029983520507812,0.0007705688476562,-0.0019683837890625
15.765144,-0.0033950805664062,0.0047225952148437,-0.0080795288085937,0.0135040283203125,-0.0244369506835937,0.052215576171875,-0.8193130493164062,-0.0723190307617187,0.031524658203125,-0.026031494140625,0.0191421508789062,-0.0149993896484375,0.0102081298828125,-0.009002685546875,0.0071258544921875,-0.0060577392578125,0.0033111572265625,-0.002655029296875,0.0004348754882812,-0.0018844604492187
15.795621,-0.003753662109375,0.0043792724609375,-0.0083389282226562,0.0132522583007812,-0.024322509765625,0.050933837890625,-0.8110733032226562,-0.0705108642578125,0.0307693481445312,-0.0253067016601562,0.0178070068359375,-0.0144195556640625,0.0103530883789062,-0.0079803466796875,0.0078353881835937,-0.0046844482421875,0.0029525756835937,-0.002288818359375,0.000946044921875,-0.0006179809570312
15.825259,-0.0031051635742187,0.0045852661132812,-0.0078353881835937,0.0131378173828125,-0.0247955322265625,0.0503387451171875,-0.8046493530273438,-0.070037841796875,0.0301971435546875,-0.0242843627929687,0.0179290771484375,-0.0138473510742187,0.0095977783203125,-0.008453369140625,0.0065841674804687,-0.0046844482421875,0.0027847290039062,-0.0021209716796875,0.0005111694335937,-0.0009307861328125
15.85257,-0.0031661987304687,0.00445556640625,-0.0080642700195312,0.013092041015625,-0.0241241455078125,0.0504531860351562,-0.8021316528320312,-0.0706787109375,0.03009033203125,-0.0244293212890625,0.0173873901367187,-0.0135955810546875,0.0102615356445312,-0.0083084106445312,0.0062789916992187,-0.004119873046875,0.0028610229492187,-0.00189208984375,0.0004348754882812,-0.0008163452148437
15.879206,-0.0029220581054687,0.004241943359375,-0.0074539184570312,0.01287841796875,-0.0239105224609375,0.051025390625,-0.8018798828125,-0.0716934204101562,0.0309600830078125,-0.0247421264648437,0.0182037353515625,-0.0132369995117187,0.0097198486328125,-0.00799560546875,0.005767822265625,-0.0050430297851562,0.00213623046875,-0.0020980834960937,-0.000213623046875,-0.0005111694335937
15.906135,-0.002593994140625,0.0040130615234375,-0.006988525390625,0.012420654296875,-0.0240402221679687,0.05145263671875,-0.8042984008789062,-0.0732345581054687,0.0320510864257812,-0.0250778198242187,0.018157958984375,-0.0140304565429687,0.0097198486328125,-0.0074691772460937,0.006317138671875,-0.004608154296875,0.0026702880859375,-0.0020370483398437,0.0003433227539062,-0.0007476806640625
15.936372,-0.0026702880859375,0.0040206909179687,-0.0070266723632812,0.0127639770507812,-0.0244064331054687,0.0519027709960937,-0.8098907470703125,-0.0763702392578125,0.0335922241210937,-0.0256423950195312,0.0194854736328125,-0.0142974853515625,0.0105133056640625,-0.0087203979492187,0.005584716796875,-0.0047836303710937,0.0029144287109375,-0.002197265625,0.0002899169921875,-2.288818359375e-05
15.962356,-0.0025787353515625,0.00384521484375,-0.0073776245117187,0.0133209228515625,-0.0251007080078125,0.0531158447265625,-0.8163986206054688,-0.0791397094726562,0.0365142822265625,-0.0271072387695312,0.0203323364257812,-0.01495361328125,0.0103912353515625,-0.0091629028320312,0.0070114135742187,-0.0047454833984375,0.0027236938476562,-0.002105712890625,0.0001907348632812,-8.392333984375e-05
15.99119,-0.0018997192382812,0.0037994384765625,-0.007415771484375,0.013153076171875,-0.0248565673828125,0.053955078125,-0.8255386352539062,-0.0820999145507812,0.0372772216796875,-0.0285415649414062,0.0212478637695312,-0.0163192749023437,0.0115280151367187,-0.0094146728515625,0.0073089599609375,-0.005645751953125,0.0035018920898437,-0.002166748046875,0.0005722045898437,-0.00030517578125
16.018794,-0.0017242431640625,0.0040435791015625,-0.00787353515625,0.0130691528320312,-0.0246963500976562,0.0547027587890625,-0.8363571166992188,-0.086181640625,0.0400619506835937,-0.0299911499023437,0.0219345092773437,-0.0167999267578125,0.011871337890625,-0.0105438232421875,0.0081100463867187,-0.0057601928710937,0.0037689208984375,-0.0026702880859375,0.0004501342773437,-0.0009613037109375
16.046721,-0.0021438598632812,0.0038375854492187,-0.0068588256835937,0.012542724609375,-0.0249099731445312,0.0554428100585937,-0.8483657836914062,-0.0894546508789062,0.0424346923828125,-0.0314865112304687,0.0226669311523437,-0.01800537109375,0.0140457153320312,-0.0109405517578125,0.0079803466796875,-0.0064544677734375,0.0038604736328125,-0.0025482177734375,0.0001449584960937,-0.0008773803710937
16.075284,-0.0018768310546875,0.00347900390625,-0.0067520141601562,0.012451171875,-0.0258255004882812,0.0561370849609375,-0.8598251342773438,-0.0927886962890625,0.0439300537109375,-0.0324554443359375,0.0250015258789062,-0.0187835693359375,0.0146255493164062,-0.0115966796875,0.0087356567382812,-0.0061416625976562,0.0043563842773437,-0.0028152465820312,-7.62939453125e-06,-0.000946044921875
16.102286,-0.0017623901367187,0.0034408569335937,-0.0065078735351562,0.0124053955078125,-0.0248565673828125,0.0564804077148437,-0.8715972900390625,-0.0950775146484375,0.0450363159179687,-0.034088134765625,0.02606201171875,-0.0198745727539062,0.0145492553710937,-0.0123672485351562,0.0093994140625,-0.0066452026367187,0.00482177734375,-0.0028457641601562,0.0008773803710937,-0.0008621215820312
16.13031,-0.0019073486328125,0.0030441284179687,-0.0069961547851562,0.01239013671875,-0.0255203247070312,0.057708740234375,-0.8824996948242188,-0.09832763671875,0.0467605590820312,-0.0346450805664062,0.0262985229492187,-0.0206375122070312,0.0165939331054687,-0.0131301879882812,0.0101699829101562,-0.0066375732421875,0.0051803588867187,-0.0037155151367187,0.0010223388671875,-0.0017471313476562
16.165245,-0.0019149780273437,0.0029449462890625,-0.0062026977539062,0.0125656127929687,-0.025421142578125,0.0584716796875,-0.8945999145507812,-0.1016921997070312,0.0476913452148437,-0.0362930297851562,0.02838134765625,-0.0212554931640625,0.0171737670898437,-0.0129013061523437,0.0109710693359375,-0.0078506469726562,0.00567626953125,-0.0039215087890625,0.0009689331054687,-0.0013580322265625
16.194013,-0.0010986328125,0.0028915405273437,-0.0075759887695312,0.0127029418945312,-0.0263442993164062,0.0590438842773437,-0.90289306640625,-0.1035308837890625,0.0493698120117187,-0.037078857421875,0.028106689453125,-0.0221481323242187,0.0176849365234375,-0.0141220092773437,0.0115280151367187,-0.0080642700195312,0.006622314453125,-0.0037384033203125,0.0016326904296875,-0.0015640258789062
16.224821,-0.001739501953125,0.0033035278320312,-0.00732421875,0.012542724609375,-0.0261383056640625,0.0591964721679687,-0.910064697265625,-0.1045608520507812,0.0498046875,-0.0380477905273437,0.0283203125,-0.0222702026367187,0.0174179077148437,-0.0148544311523437,0.011566162109375,-0.0089263916015625,0.006927490234375,-0.0044479370117187,0.002105712890625,-0.0017166137695312
16.252729,-0.0018692016601562,0.00250244140625,-0.0070419311523437,0.0124664306640625,-0.0253067016601562,0.059783935546875,-0.913482666015625,-0.1054840087890625,0.0489044189453125,-0.0374679565429687,0.0284500122070312,-0.0223007202148437,0.0177459716796875,-0.0152435302734375,0.0116729736328125,-0.00872802734375,0.006683349609375,-0.0043106079101562,0.0024871826171875,-0.0015335083007812
16.280063,-0.0018081665039062,0.0031661987304687,-0.0070724487304687,0.012725830078125,-0.02606201171875,0.0599594116210937,-0.9145660400390624,-0.1058120727539062,0.0485916137695312,-0.0374908447265625,0.0280227661132812,-0.0227203369140625,0.01837158203125,-0.014495849609375,0.0121078491210937,-0.009368896484375,0.0064239501953125,-0.0041046142578125,0.001800537109375,-0.0020217895507812
16.30869,-0.0020065307617187,0.003082275390625,-0.0071945190429687,0.0130081176757812,-0.0260848999023437,0.0590744018554687,-0.9126663208007812,-0.105926513671875,0.0469589233398437,-0.0363998413085937,0.0280685424804687,-0.021881103515625,0.017608642578125,-0.0149765014648437,0.0122451782226562,-0.009033203125,0.0062484741210937,-0.0050582885742187,0.0013885498046875,-0.0015716552734375
16.336594,-0.00238037109375,0.0028305053710937,-0.0072402954101562,0.0132217407226562,-0.0258407592773437,0.058746337890625,-0.9090423583984376,-0.1044235229492187,0.0455169677734375,-0.0357208251953125,0.0279312133789062,-0.0210113525390625,0.0178146362304687,-0.014434814453125,0.0123138427734375,-0.00830078125,0.0060882568359375,-0.0040206909179687,0.0018768310546875,-0.002166748046875
16.365323,-0.0022811889648437,0.0035629272460937,-0.00762939453125,0.01324462890625,-0.0266876220703125,0.0584182739257812,-0.9023666381835938,-0.1035537719726562,0.043701171875,-0.0350418090820312,0.0262451171875,-0.0210342407226562,0.017242431640625,-0.0138397216796875,0.0116348266601562,-0.0083541870117187,0.0062942504882812,-0.0044479370117187,0.001922607421875,-0.00189208984375
16.394805,-0.00286865234375,0.0033798217773437,-0.0079727172851562,0.0143661499023437,-0.0261077880859375,0.0575103759765625,-0.8927459716796875,-0.1009521484375,0.0414352416992187,-0.0332489013671875,0.0255355834960937,-0.020965576171875,0.016326904296875,-0.01336669921875,0.0109939575195312,-0.00823974609375,0.00579833984375,-0.0040512084960937,0.0017929077148437,-0.00164794921875
16.423799,-0.0027847290039062,0.0038681030273437,-0.0080337524414062,0.0129928588867187,-0.0259246826171875,0.05718994140625,-0.8802490234375,-0.0978927612304687,0.0395965576171875,-0.0323562622070312,0.0243377685546875,-0.0189743041992187,0.0146331787109375,-0.01275634765625,0.0108184814453125,-0.0073699951171875,0.0048675537109375,-0.0045700073242187,0.0019149780273437,-0.00115966796875
16.45471,-0.0025863647460937,0.0034942626953125,-0.0083541870117187,0.013671875,-0.0252609252929687,0.055999755859375,-0.868133544921875,-0.0950393676757812,0.0369110107421875,-0.030670166015625,0.0230331420898437,-0.0186309814453125,0.0138168334960937,-0.01214599609375,0.0095596313476562,-0.0070343017578125,0.0050201416015625,-0.0032958984375,0.0015716552734375,-0.001953125
16.484672,-0.0033111572265625,0.0038070678710937,-0.0081329345703125,0.014190673828125,-0.0257644653320312,0.0553207397460937,-0.8506698608398438,-0.0905990600585937,0.0349578857421875,-0.0284652709960937,0.0210113525390625,-0.01751708984375,0.0131912231445312,-0.0100021362304687,0.0089950561523437,-0.0070343017578125,0.0039215087890625,-0.0040054321289062,0.0018157958984375,-0.0014266967773437
16.512471,-0.0032730102539062,0.004486083984375,-0.0083465576171875,0.0137252807617187,-0.0247955322265625,0.0537338256835937,-0.836334228515625,-0.0865249633789062,0.0319137573242187,-0.0273208618164062,0.0203170776367187,-0.016143798828125,0.0117874145507812,-0.0103759765625,0.007781982421875,-0.0055618286132812,0.0041427612304687,-0.0034637451171875,0.0009994506835937,-0.00128173828125
16.540985,-0.003204345703125,0.0046920776367187,-0.0082168579101562,0.01361083984375,-0.0246429443359375,0.0524673461914062,-0.8219833374023438,-0.0828094482421875,0.031097412109375,-0.0257949829101562,0.0190353393554687,-0.0145416259765625,0.010589599609375,-0.0091705322265625,0.0071258544921875,-0.00543212890625,0.0037155151367187,-0.0032730102539062,0.000274658203125,-0.0010757446289062
16.572186,-0.003326416015625,0.0044708251953125,-0.0085525512695312,0.0132980346679687,-0.0244903564453125,0.0510940551757812,-0.8065872192382812,-0.0773849487304687,0.029022216796875,-0.0242233276367187,0.0176773071289062,-0.0139007568359375,0.0098953247070312,-0.0083465576171875,0.0065155029296875,-0.005279541015625,0.003326416015625,-0.0031280517578125,0.0006866455078125,-0.001373291015625
16.599593,-0.0033416748046875,0.004425048828125,-0.00762939453125,0.0131683349609375,-0.0240402221679687,0.0498733520507812,-0.795379638671875,-0.0741348266601562,0.0276031494140625,-0.0235748291015625,0.0171127319335937,-0.0134048461914062,0.0095977783203125,-0.0070877075195312,0.00634765625,-0.0048751831054687,0.0026092529296875,-0.0023345947265625,0.0007095336914062,-0.0004501342773437
16.630271,-0.003173828125,0.0050430297851562,-0.0081405639648437,0.0121307373046875,-0.0237960815429687,0.0490036010742187,-0.7852859497070312,-0.070556640625,0.0268630981445312,-0.0225448608398437,0.0165023803710937,-0.0132369995117187,0.008819580078125,-0.0074234008789062,0.0052642822265625,-0.0045547485351562,0.002838134765625,-0.0022201538085937,0.0001449584960937,-0.0007553100585937
16.66025,-0.002197265625,0.0040817260742187,-0.0077133178710937,0.0129318237304687,-0.0240249633789062,0.0482635498046875,-0.7795791625976562,-0.068572998046875,0.027587890625,-0.0225906372070312,0.0164337158203125,-0.0118331909179687,0.009185791015625,-0.0067977905273437,0.0056533813476562,-0.0043106079101562,0.0027008056640625,-0.0016708374023437,0.00054931640625,-0.0001907348632812
16.688551,-0.003265380859375,0.0035781860351562,-0.0072250366210937,0.0123062133789062,-0.0232086181640625,0.0474624633789062,-0.77752685546875,-0.0663070678710937,0.0281524658203125,-0.022491455078125,0.0165023803710937,-0.0127639770507812,0.0087661743164062,-0.0069580078125,0.0054702758789062,-0.0042343139648437,0.0020980834960937,-0.0015792846679687,0.0002593994140625,-0.001495361328125
16.718825,-0.0023651123046875,0.004150390625,-0.0068893432617187,0.0121002197265625,-0.0228500366210937,0.04791259765625,-0.7791900634765625,-0.0666580200195312,0.0293807983398437,-0.0226211547851562,0.017425537109375,-0.01251220703125,0.0094757080078125,-0.0074539184570312,0.005157470703125,-0.0041046142578125,0.0028228759765625,-0.0015869140625,-0.0003128051757812,-0.0010528564453125
16.746572,-0.002593994140625,0.0041580200195312,-0.0068893432617187,0.0113143920898437,-0.022247314453125,0.048370361328125,-0.783721923828125,-0.0672149658203125,0.0317230224609375,-0.0234603881835937,0.0179901123046875,-0.0133819580078125,0.009429931640625,-0.0070114135742187,0.006439208984375,-0.0042800903320312,0.0020523071289062,-0.0023117065429687,0.0002593994140625,6.103515625e-05
16.77396,-0.0021896362304687,0.0038223266601562,-0.0059661865234375,0.0118484497070312,-0.0224075317382812,0.04815673828125,-0.7914962768554688,-0.0680694580078125,0.0340423583984375,-0.0244598388671875,0.0185089111328125,-0.0144195556640625,0.0100555419921875,-0.008056640625,0.0064773559570312,-0.0046310424804687,0.0026931762695312,-0.002044677734375,-0.0004119873046875,-0.0009002685546875
16.804427,-0.0010986328125,0.0037765502929687,-0.0059814453125,0.0114288330078125,-0.0222625732421875,0.049102783203125,-0.8037948608398438,-0.07061767578125,0.03662109375,-0.026763916015625,0.0198593139648437,-0.0149002075195312,0.01116943359375,-0.0087509155273437,0.00689697265625,-0.00469970703125,0.003875732421875,-0.0015411376953125,0.00030517578125,-0.001190185546875
16.834807,-0.0016403198242187,0.0028533935546875,-0.00628662109375,0.0108718872070312,-0.022186279296875,0.0497665405273437,-0.8166961669921875,-0.0734405517578125,0.0389862060546875,-0.0274276733398437,0.0213546752929687,-0.016143798828125,0.0121383666992187,-0.0106582641601562,0.007568359375,-0.0054397583007812,0.0040817260742187,-0.0017623901367187,0.000213623046875,-0.000579833984375
16.863351,-0.0017318725585937,0.0033798217773437,-0.0061492919921875,0.011322021484375,-0.0225448608398437,0.0504608154296875,-0.8308258056640625,-0.0767898559570312,0.0409927368164062,-0.0290756225585937,0.0230255126953125,-0.01776123046875,0.0136184692382812,-0.0107421875,0.0083847045898437,-0.0055007934570312,0.004547119140625,-0.0028762817382812,0.000885009765625,-0.0008392333984375
16.893937,-0.001678466796875,0.0027542114257812,-0.006134033203125,0.0108261108398437,-0.0225982666015625,0.05133056640625,-0.8470535278320312,-0.0795440673828125,0.043609619140625,-0.030731201171875,0.023773193359375,-0.0193099975585937,0.014434814453125,-0.0118179321289062,0.0094680786132812,-0.0066452026367187,0.0051956176757812,-0.003448486328125,0.0005340576171875,-0.0010910034179687
16.921594,-0.001373291015625,0.0029678344726562,-0.005828857421875,0.01092529296875,-0.0226974487304687,0.0522308349609375,-0.861083984375,-0.0820999145507812,0.0450363159179687,-0.0325775146484375,0.0255889892578125,-0.0200119018554687,0.0158767700195312,-0.0125656127929687,0.0101318359375,-0.007232666015625,0.0049057006835937,-0.0033493041992187,0.001190185546875,-0.0009689331054687
16.952054,-0.0014266967773437,0.001953125,-0.0058670043945312,0.0110855102539062,-0.0233840942382812,0.0533294677734375,-0.874298095703125,-0.0855941772460937,0.0465469360351562,-0.033477783203125,0.0267410278320312,-0.0205764770507812,0.01641845703125,-0.013885498046875,0.0107192993164062,-0.007781982421875,0.0052871704101562,-0.0037689208984375,0.0009841918945312,-0.0016708374023437
16.982066,-0.00128173828125,0.0020294189453125,-0.0048904418945312,0.0110015869140625,-0.0224227905273437,0.0544281005859375,-0.8884124755859375,-0.0886917114257812,0.0483932495117187,-0.03472900390625,0.0274200439453125,-0.02130126953125,0.0176620483398437,-0.0140914916992187,0.0111541748046875,-0.008056640625,0.0058059692382812,-0.0043563842773437,0.0013504028320312,-0.0015335083007812
17.010143,-0.00115966796875,0.0018997192382812,-0.0056076049804687,0.0109405517578125,-0.0229873657226562,0.0548629760742187,-0.8977890014648438,-0.0908966064453125,0.048980712890625,-0.0347366333007812,0.0284576416015625,-0.0219192504882812,0.0177764892578125,-0.0145034790039062,0.0113983154296875,-0.008514404296875,0.0065078735351562,-0.0047378540039062,0.002349853515625,-0.0019912719726562
17.03731,-0.0012435913085937,0.0017166137695312,-0.0053329467773437,0.0110015869140625,-0.0239181518554687,0.055328369140625,-0.9059524536132812,-0.0924758911132812,0.0488967895507812,-0.0359039306640625,0.0283432006835937,-0.0223922729492187,0.0190353393554687,-0.0151901245117187,0.0116424560546875,-0.008880615234375,0.0068740844726562,-0.004791259765625,0.0017623901367187,-0.0017471313476562
17.083863,-0.0012054443359375,0.002166748046875,-0.0054779052734375,0.0105056762695312,-0.0235824584960937,0.05560302734375,-0.911834716796875,-0.092864990234375,0.0476837158203125,-0.0361251831054687,0.028961181640625,-0.02239990234375,0.01959228515625,-0.015655517578125,0.012176513671875,-0.0094833374023437,0.0069351196289062,-0.00482177734375,0.0018844604492187,-0.0015335083007812
17.119514,-0.002197265625,0.0014114379882812,-0.0064773559570312,0.0112457275390625,-0.0238494873046875,0.0556793212890625,-0.9110336303710938,-0.0935516357421875,0.046417236328125,-0.0362777709960937,0.0282745361328125,-0.0220947265625,0.0184707641601562,-0.0150527954101562,0.0121536254882812,-0.0093536376953125,0.007110595703125,-0.0050430297851562,0.0025482177734375,-0.0017242431640625
17.171999,-0.0023193359375,0.002227783203125,-0.0061721801757812,0.0111846923828125,-0.0239334106445312,0.055511474609375,-0.9059600830078124,-0.0913467407226562,0.0445175170898437,-0.034637451171875,0.0276870727539062,-0.0220489501953125,0.0176010131835937,-0.014923095703125,0.0128936767578125,-0.009185791015625,0.0058441162109375,-0.0050125122070312,0.0014801025390625,-0.0023345947265625
17.221521,-0.0024642944335937,0.0034332275390625,-0.00738525390625,0.0118484497070312,-0.0238723754882812,0.0542526245117187,-0.8884201049804688,-0.0867462158203125,0.0401611328125,-0.0321121215820312,0.02557373046875,-0.0203781127929687,0.0165939331054687,-0.0146102905273437,0.0119476318359375,-0.0088729858398437,0.005859375,-0.0050430297851562,0.001922607421875,-0.0021438598632812
17.263082,-0.0034866333007812,0.0034255981445312,-0.0076751708984375,0.0128250122070312,-0.0242691040039062,0.0534210205078125,-0.8639907836914062,-0.0822067260742187,0.0353622436523437,-0.02874755859375,0.0236129760742187,-0.0182952880859375,0.01470947265625,-0.0127410888671875,0.0102996826171875,-0.0077438354492187,0.006195068359375,-0.0044403076171875,0.0020751953125,-0.0017013549804687
17.291509,-0.0030975341796875,0.0038223266601562,-0.0074539184570312,0.012237548828125,-0.0243072509765625,0.0526580810546875,-0.8482666015625,-0.0781631469726562,0.0331268310546875,-0.028472900390625,0.0216903686523437,-0.0170516967773437,0.01312255859375,-0.0113906860351562,0.0088272094726562,-0.0072479248046875,0.0046615600585937,-0.0043563842773437,0.001373291015625,-0.0011672973632812
17.318352,-0.0026702880859375,0.0040206909179687,-0.007843017578125,0.01263427734375,-0.02435302734375,0.0519790649414062,-0.8343353271484375,-0.0745391845703125,0.0325088500976562,-0.0270004272460937,0.0209121704101562,-0.0159759521484375,0.0118942260742187,-0.0102920532226562,0.0086517333984375,-0.006195068359375,0.0036468505859375,-0.0033416748046875,0.0006484985351562,-0.0009994506835937
17.348291,-0.003326416015625,0.0042953491210937,-0.0084152221679687,0.013092041015625,-0.0243988037109375,0.0514755249023437,-0.8190536499023438,-0.0716018676757812,0.030487060546875,-0.0254898071289062,0.0192108154296875,-0.0152740478515625,0.0107955932617187,-0.0094985961914062,0.00732421875,-0.0063323974609375,0.0037155151367187,-0.0029983520507812,0.000518798828125,-0.0009994506835937
17.378415,-0.0031967163085937,0.0045242309570312,-0.00830078125,0.0128555297851562,-0.0236053466796875,0.0516281127929687,-0.8067779541015625,-0.0684051513671875,0.0292205810546875,-0.02520751953125,0.0184555053710937,-0.0137863159179687,0.010528564453125,-0.0083541870117187,0.0068283081054687,-0.0050201416015625,0.0031051635742187,-0.002685546875,0.0003738403320312,-0.0010528564453125
17.406752,-0.0024948120117187,0.0044403076171875,-0.0078506469726562,0.0128707885742187,-0.024871826171875,0.050384521484375,-0.7971878051757812,-0.0657501220703125,0.0293960571289062,-0.024688720703125,0.0178756713867187,-0.0128936767578125,0.0091323852539062,-0.0082473754882812,0.0067977905273437,-0.0045394897460937,0.0026321411132812,-0.0025558471679687,0.0007781982421875,-0.0005569458007812
17.435235,-0.0031814575195312,0.0048828125,-0.00823974609375,0.0126419067382812,-0.0244064331054687,0.05072021484375,-0.7898788452148438,-0.06561279296875,0.028961181640625,-0.0238189697265625,0.0175094604492187,-0.0126571655273437,0.009429931640625,-0.0074005126953125,0.0064163208007812,-0.003875732421875,0.0028915405273437,-0.0016860961914062,0.0001220703125,-0.000732421875
17.466515,-0.0027694702148437,0.0045623779296875,-0.0074310302734375,0.0132217407226562,-0.0243759155273437,0.0501937866210937,-0.7866439819335938,-0.0659332275390625,0.029205322265625,-0.0238113403320312,0.01715087890625,-0.0123062133789062,0.0089645385742187,-0.00799560546875,0.0059356689453125,-0.00384521484375,0.0023269653320312,-0.0021743774414062,-0.000518798828125,-0.0008468627929687
17.494024,-0.0030059814453125,0.00457763671875,-0.0078964233398437,0.013214111328125,-0.024505615234375,0.0504379272460937,-0.787078857421875,-0.0674057006835937,0.030517578125,-0.0235061645507812,0.0177154541015625,-0.0130233764648437,0.0089797973632812,-0.0069198608398437,0.0060272216796875,-0.004150390625,0.0027236938476562,-0.00189208984375,-0.0001449584960937,-0.0006179809570312
17.524983,-0.002593994140625,0.0044097900390625,-0.0080184936523437,0.0129241943359375,-0.0247802734375,0.0512542724609375,-0.7906570434570312,-0.0695266723632812,0.0325698852539062,-0.0244369506835937,0.0179901123046875,-0.0131759643554687,0.009674072265625,-0.0075607299804687,0.0057373046875,-0.0044784545898437,0.0023345947265625,-0.0018692016601562,-2.288818359375e-05,-0.0009307861328125
17.554568,-0.0029678344726562,0.0044403076171875,-0.0075454711914062,0.0125350952148437,-0.024261474609375,0.0517578125,-0.7986984252929688,-0.0719833374023437,0.0340805053710937,-0.0263290405273437,0.0190277099609375,-0.0142364501953125,0.0102920532226562,-0.0082168579101562,0.0064468383789062,-0.0041351318359375,0.002593994140625,-0.0020523071289062,-0.0003585815429687,2.288818359375e-05
17.581962,-0.0014801025390625,0.0041580200195312,-0.0076370239257812,0.0129852294921875,-0.02490234375,0.052520751953125,-0.8087539672851562,-0.0759124755859375,0.0360260009765625,-0.0275726318359375,0.0208816528320312,-0.0146408081054687,0.0112762451171875,-0.0084381103515625,0.0065155029296875,-0.0044708251953125,0.0034027099609375,-0.0019760131835937,-0.0002670288085937,-0.0003204345703125
17.608978,-0.0024185180664062,0.0036697387695312,-0.0075531005859375,0.0124435424804687,-0.0242843627929687,0.0530242919921875,-0.8198165893554688,-0.0796051025390625,0.0382537841796875,-0.0290603637695312,0.0209732055664062,-0.0157318115234375,0.0118408203125,-0.0096282958984375,0.006866455078125,-0.0050430297851562,0.0036544799804687,-0.0021133422851562,0.0006103515625,-0.00079345703125
17.642723,-0.0017242431640625,0.0031585693359375,-0.0062789916992187,0.0121688842773437,-0.0244216918945312,0.054046630859375,-0.8351898193359375,-0.0824203491210937,0.0417633056640625,-0.030303955078125,0.0228805541992187,-0.0164413452148437,0.0132217407226562,-0.0105361938476562,0.0087432861328125,-0.0054855346679687,0.004150390625,-0.0028076171875,-0.0001144409179687,-0.0008316040039062
17.668662,-0.001434326171875,0.003570556640625,-0.0065689086914062,0.0123672485351562,-0.0247039794921875,0.0538253784179687,-0.84814453125,-0.0857925415039062,0.0438232421875,-0.0320816040039062,0.0239944458007812,-0.0182571411132812,0.0141067504882812,-0.010955810546875,0.0082473754882812,-0.0066909790039062,0.004425048828125,-0.0026702880859375,0.0008697509765625,-0.0012359619140625
17.695768,-0.0012893676757812,0.0033340454101562,-0.0066986083984375,0.01214599609375,-0.0240478515625,0.0544204711914062,-0.8616409301757812,-0.0878677368164062,0.0464935302734375,-0.0334396362304687,0.0247268676757812,-0.0187759399414062,0.0152435302734375,-0.0120620727539062,0.0095596313476562,-0.0066986083984375,0.0048599243164062,-0.0035324096679687,0.0006179809570312,-0.001220703125
17.72395,-0.001983642578125,0.0026397705078125,-0.0064849853515625,0.0121917724609375,-0.02459716796875,0.054718017578125,-0.8732452392578125,-0.0895462036132812,0.0478134155273437,-0.0344009399414062,0.02630615234375,-0.0205612182617187,0.016021728515625,-0.0128097534179687,0.010284423828125,-0.006988525390625,0.0055923461914062,-0.0037307739257812,0.0012893676757812,-0.0010223388671875
17.752534,-0.0008621215820312,0.00311279296875,-0.0058517456054687,0.0129013061523437,-0.0239181518554687,0.0558395385742187,-0.8855972290039062,-0.0904617309570312,0.048828125,-0.036346435546875,0.02789306640625,-0.0213394165039062,0.017059326171875,-0.013641357421875,0.0104217529296875,-0.0080718994140625,0.006072998046875,-0.004241943359375,0.0012130737304687,-0.0015716552734375
17.780972,-0.000946044921875,0.002105712890625,-0.0059661865234375,0.011749267578125,-0.02459716796875,0.055511474609375,-0.896331787109375,-0.09228515625,0.0494384765625,-0.0366973876953125,0.0281448364257812,-0.0218734741210937,0.0180511474609375,-0.0145034790039062,0.01141357421875,-0.0086441040039062,0.0059967041015625,-0.004119873046875,0.001129150390625,-0.0009765625
17.812109,-0.0013198852539062,0.0021591186523437,-0.0055770874023437,0.0115737915039062,-0.0241928100585937,0.0559844970703125,-0.90545654296875,-0.0925979614257812,0.0493850708007812,-0.0366363525390625,0.0298919677734375,-0.02325439453125,0.0181198120117187,-0.0150299072265625,0.0120697021484375,-0.0091323852539062,0.0065841674804687,-0.0047988891601562,0.0021514892578125,-0.0017318725585937
17.839322,-0.0013351440429687,0.00213623046875,-0.0057296752929687,0.0113372802734375,-0.0242462158203125,0.0559768676757812,-0.91180419921875,-0.0931854248046875,0.049072265625,-0.0379714965820312,0.02935791015625,-0.02349853515625,0.019378662109375,-0.01507568359375,0.0121536254882812,-0.009185791015625,0.0072174072265625,-0.0045547485351562,0.0024871826171875,-0.0020370483398437
17.866577,-0.0018997192382812,0.0020294189453125,-0.0062332153320312,0.0117568969726562,-0.0239181518554687,0.0568466186523437,-0.9148788452148438,-0.0941696166992187,0.0489883422851562,-0.037322998046875,0.029296875,-0.0231246948242187,0.018768310546875,-0.0155868530273437,0.0126800537109375,-0.0094833374023437,0.0076370239257812,-0.0043716430664062,0.001983642578125,-0.0019683837890625
17.894875,-0.0018310546875,0.0022659301757812,-0.0061264038085937,0.0112380981445312,-0.0244522094726562,0.0563125610351562,-0.917083740234375,-0.0936965942382812,0.0485382080078125,-0.0374679565429687,0.0289840698242187,-0.0235061645507812,0.01922607421875,-0.0155487060546875,0.0118179321289062,-0.00958251953125,0.0070266723632812,-0.0044937133789062,0.0018310546875,-0.0021514892578125
17.923363,-0.0014266967773437,0.0026016235351562,-0.0058517456054687,0.0120162963867187,-0.0246429443359375,0.0567779541015625,-0.9165115356445312,-0.0929183959960937,0.0477981567382812,-0.0363540649414062,0.0289688110351562,-0.0233993530273437,0.018768310546875,-0.0148086547851562,0.0130538940429687,-0.0094451904296875,0.006805419921875,-0.0048675537109375,0.001861572265625,-0.0024032592773437
17.951651,-0.0023345947265625,0.0026473999023437,-0.0057296752929687,0.0117645263671875,-0.0250167846679687,0.05694580078125,-0.9175491333007812,-0.093536376953125,0.0468215942382812,-0.0372848510742187,0.0283126831054687,-0.023193359375,0.0178909301757812,-0.0157318115234375,0.0118026733398437,-0.009552001953125,0.0063552856445312,-0.0048294067382812,0.0019683837890625,-0.0013351440429687
17.982413,-0.0021133422851562,0.0024185180664062,-0.0065841674804687,0.0120010375976562,-0.0253829956054687,0.05712890625,-0.9176483154296876,-0.0933761596679687,0.0472564697265625,-0.036468505859375,0.0280914306640625,-0.0229415893554687,0.017852783203125,-0.0145263671875,0.012176513671875,-0.0091629028320312,0.0062179565429687,-0.004425048828125,0.0022430419921875,-0.0019760131835937
18.009763,-0.0028839111328125,0.0025634765625,-0.0066986083984375,0.0120162963867187,-0.0255203247070312,0.0572433471679687,-0.9168777465820312,-0.093109130859375,0.0472946166992187,-0.0361175537109375,0.0270614624023437,-0.0226516723632812,0.0177993774414062,-0.0149917602539062,0.012451171875,-0.0079803466796875,0.006378173828125,-0.0043792724609375,0.0015411376953125,-0.001922607421875
18.037441,-0.0023193359375,0.0027313232421875,-0.0070114135742187,0.0128860473632812,-0.0255508422851562,0.0577545166015625,-0.9186553955078124,-0.0935745239257812,0.0475006103515625,-0.0358200073242187,0.027435302734375,-0.0226593017578125,0.0177459716796875,-0.014129638671875,0.0113983154296875,-0.009033203125,0.0061874389648437,-0.0046844482421875,0.00213623046875,-0.0021820068359375
18.065788,-0.002349853515625,0.0033187866210937,-0.0065689086914062,0.0126724243164062,-0.025634765625,0.0585098266601562,-0.9196624755859376,-0.0936203002929687,0.0473556518554687,-0.0358123779296875,0.0274658203125,-0.0223007202148437,0.0181427001953125,-0.0145263671875,0.0115280151367187,-0.0081558227539062,0.0059280395507812,-0.0047683715820312,0.001861572265625,-0.0017547607421875
18.093356,-0.00244140625,0.0033493041992187,-0.0073623657226562,0.013275146484375,-0.0262069702148437,0.0584869384765625,-0.9198226928710938,-0.093994140625,0.0476226806640625,-0.0362319946289062,0.0275039672851562,-0.0217819213867187,0.0169296264648437,-0.0136566162109375,0.0116500854492187,-0.0086212158203125,0.005859375,-0.0044326782226562,0.00177001953125,-0.0013961791992187
18.119977,-0.0025863647460937,0.0033950805664062,-0.00738525390625,0.0130462646484375,-0.0264358520507812,0.0590896606445312,-0.9180374145507812,-0.09375,0.0473480224609375,-0.0363845825195312,0.02679443359375,-0.021392822265625,0.0164108276367187,-0.0138931274414062,0.010711669921875,-0.0085525512695312,0.0061187744140625,-0.0049209594726562,0.0009307861328125,-0.00177001953125
18.147086,-0.0026626586914062,0.0037078857421875,-0.0075607299804687,0.013336181640625,-0.0275421142578125,0.0596542358398437,-0.914337158203125,-0.092926025390625,0.0480270385742187,-0.03546142578125,0.026519775390625,-0.0210494995117187,0.0166397094726562,-0.0129547119140625,0.0106201171875,-0.0078048706054687,0.0059814453125,-0.0046234130859375,0.0014724731445312,-0.0013275146484375
18.178404,-0.0029754638671875,0.004241943359375,-0.0080642700195312,0.0140914916992187,-0.0272064208984375,0.0601272583007812,-0.90625,-0.091705322265625,0.04693603515625,-0.0348968505859375,0.0255203247070312,-0.0205612182617187,0.0157928466796875,-0.0131378173828125,0.0103988647460937,-0.0070953369140625,0.0052032470703125,-0.00433349609375,0.001190185546875,-0.0016021728515625
18.207843,-0.0033950805664062,0.0046768188476562,-0.0083999633789062,0.0149307250976562,-0.027740478515625,0.05963134765625,-0.8956298828125,-0.0897369384765625,0.0458526611328125,-0.0340957641601562,0.0245513916015625,-0.019927978515625,0.0154495239257812,-0.0120162963867187,0.0096893310546875,-0.0066757202148437,0.0054931640625,-0.003570556640625,0.0012741088867187,-0.0017547607421875
18.236215,-0.0029525756835937,0.0045089721679687,-0.00970458984375,0.015350341796875,-0.0277786254882812,0.0594711303710937,-0.8833236694335938,-0.0879135131835937,0.0454025268554687,-0.0314559936523437,0.0240097045898437,-0.0185012817382812,0.0134658813476562,-0.0120925903320312,0.009307861328125,-0.006622314453125,0.0041580200195312,-0.0032882690429687,0.0015869140625,-0.0012664794921875
18.262656,-0.0034027099609375,0.0044631958007812,-0.0096206665039062,0.015472412109375,-0.0285491943359375,0.0595169067382812,-0.871337890625,-0.0866012573242187,0.0433578491210937,-0.031402587890625,0.022308349609375,-0.0180435180664062,0.0129470825195312,-0.0107345581054687,0.008148193359375,-0.006256103515625,0.00396728515625,-0.0030746459960937,0.0011978149414062,-0.0009536743164062
18.289685,-0.00323486328125,0.0042648315429687,-0.0098342895507812,0.0154647827148437,-0.0280380249023437,0.0585098266601562,-0.8579483032226562,-0.0843429565429687,0.040435791015625,-0.029541015625,0.0215911865234375,-0.0164413452148437,0.0122909545898437,-0.01007080078125,0.0081100463867187,-0.0054473876953125,0.0040817260742187,-0.0030975341796875,0.000701904296875,-0.0008621215820312
18.319366,-0.00390625,0.0048599243164062,-0.0101394653320312,0.0143051147460937,-0.0277557373046875,0.0574111938476562,-0.8432846069335938,-0.080657958984375,0.0391006469726562,-0.0281524658203125,0.020416259765625,-0.01568603515625,0.0113677978515625,-0.0092620849609375,0.0074996948242187,-0.0051727294921875,0.003326416015625,-0.0026321411132812,0.0002212524414062,-0.0012664794921875
18.345206,-0.00360107421875,0.0042343139648437,-0.009674072265625,0.0140609741210937,-0.0274734497070312,0.0556564331054687,-0.82989501953125,-0.076507568359375,0.0367431640625,-0.0265960693359375,0.0202255249023437,-0.014556884765625,0.01068115234375,-0.0093154907226562,0.0069732666015625,-0.0051498413085937,0.0025482177734375,-0.0018844604492187,0.00030517578125,-0.0009841918945312
18.374532,-0.003173828125,0.0049285888671875,-0.009765625,0.0148544311523437,-0.0260848999023437,0.0546646118164062,-0.8160629272460938,-0.07305908203125,0.0353851318359375,-0.0252456665039062,0.0189132690429687,-0.013824462890625,0.01043701171875,-0.0086517333984375,0.0060806274414062,-0.0048828125,0.0024871826171875,-0.0025253295898437,0.0002365112304687,-0.0005722045898437
18.402727,-0.0038299560546875,0.0046768188476562,-0.0086593627929687,0.0143890380859375,-0.02587890625,0.0527114868164062,-0.803192138671875,-0.0689620971679687,0.03302001953125,-0.02398681640625,0.01806640625,-0.0136642456054687,0.009857177734375,-0.007781982421875,0.00634765625,-0.004241943359375,0.0026931762695312,-0.0022735595703125,-0.000274658203125,-0.0006561279296875
18.42946,-0.0030975341796875,0.0041427612304687,-0.008453369140625,0.0137939453125,-0.0249786376953125,0.0516738891601562,-0.7941513061523438,-0.0659332275390625,0.0316162109375,-0.0232620239257812,0.0172348022460937,-0.0124282836914062,0.0104217529296875,-0.0075531005859375,0.0066680908203125,-0.0042572021484375,0.0034866333007812,-0.0017776489257812,0.0001907348632812,-0.000274658203125
18.456576,-0.0031661987304687,0.003387451171875,-0.0079727172851562,0.01275634765625,-0.0248336791992187,0.0510406494140625,-0.7882461547851562,-0.0652084350585937,0.0296783447265625,-0.0228424072265625,0.0170516967773437,-0.0130844116210937,0.009735107421875,-0.0071563720703125,0.0065765380859375,-0.0040664672851562,0.0029678344726562,-0.0018539428710937,-0.0001602172851562,-0.0007781982421875
18.485782,-0.0023880004882812,0.0038604736328125,-0.0082626342773437,0.012847900390625,-0.023681640625,0.0499954223632812,-0.7845306396484375,-0.0643081665039062,0.0288848876953125,-0.023468017578125,0.0168838500976562,-0.0125732421875,0.0095596313476562,-0.007476806640625,0.0063858032226562,-0.0040359497070312,0.0026473999023437,-0.001983642578125,-0.0001373291015625,-0.0003585815429687
18.511679,-0.0026397705078125,0.0038299560546875,-0.0081558227539062,0.0126800537109375,-0.0233840942382812,0.0493545532226562,-0.78460693359375,-0.0647506713867187,0.02862548828125,-0.0236968994140625,0.0177688598632812,-0.0121841430664062,0.0098037719726562,-0.0080413818359375,0.006378173828125,-0.0039138793945312,0.003082275390625,-0.0021820068359375,-0.0001907348632812,-0.0003585815429687
18.54101,-0.0028457641601562,0.0040435791015625,-0.0072097778320312,0.0121002197265625,-0.0224685668945312,0.0491409301757812,-0.7881088256835938,-0.0663299560546875,0.0289535522460937,-0.0240020751953125,0.0177764892578125,-0.01263427734375,0.0103912353515625,-0.0080413818359375,0.0063934326171875,-0.0046310424804687,0.002777099609375,-0.0021820068359375,0.0004730224609375,0.0002670288085937
18.56786,-0.0024795532226562,0.0037841796875,-0.0073623657226562,0.0115203857421875,-0.0221786499023437,0.0485382080078125,-0.795928955078125,-0.0685653686523437,0.030242919921875,-0.0250701904296875,0.0185165405273437,-0.01409912109375,0.0107879638671875,-0.0086898803710937,0.006805419921875,-0.0051193237304687,0.00341796875,-0.0014572143554687,-0.00030517578125,-9.918212890625e-05
18.594523,-0.00201416015625,0.0028152465820312,-0.0064163208007812,0.0109329223632812,-0.0221023559570312,0.0490646362304687,-0.8049468994140625,-0.0701904296875,0.0313720703125,-0.0265426635742187,0.0195541381835937,-0.0148239135742187,0.0116653442382812,-0.0093307495117187,0.0070266723632812,-0.0053634643554687,0.0039520263671875,-0.0025863647460937,0.000213623046875,-0.000457763671875
18.62178,-0.00177001953125,0.0028457641601562,-0.0063095092773437,0.0110321044921875,-0.0213623046875,0.0484237670898437,-0.817291259765625,-0.072174072265625,0.0328292846679687,-0.027252197265625,0.021697998046875,-0.0153427124023437,0.0126571655273437,-0.0101165771484375,0.008575439453125,-0.0058746337890625,0.0036544799804687,-0.0025177001953125,0.0004959106445312,-0.0011520385742187
18.648762,-0.0018692016601562,0.0027084350585937,-0.0054702758789062,0.0100936889648437,-0.021331787109375,0.0498886108398437,-0.8300628662109375,-0.0748214721679687,0.0349273681640625,-0.0293960571289062,0.0223159790039062,-0.0166244506835937,0.0134124755859375,-0.011016845703125,0.009033203125,-0.0060882568359375,0.0046615600585937,-0.0029449462890625,0.0013275146484375,-0.00115966796875
18.677628,-0.0021514892578125,0.0020675659179687,-0.0048828125,0.0104293823242187,-0.0218276977539062,0.0496978759765625,-0.8455734252929688,-0.0786514282226562,0.0370254516601562,-0.0306167602539062,0.023681640625,-0.0184478759765625,0.01422119140625,-0.0121612548828125,0.0089645385742187,-0.00714111328125,0.0049057006835937,-0.0035858154296875,0.0006103515625,-0.0010528564453125
18.703539,-0.00128173828125,0.0028152465820312,-0.0046234130859375,0.0105361938476562,-0.0217819213867187,0.0515899658203125,-0.8598861694335938,-0.082550048828125,0.0379257202148437,-0.0324783325195312,0.0251007080078125,-0.01953125,0.0154342651367187,-0.0121307373046875,0.0102462768554687,-0.0074386596679687,0.0054092407226562,-0.003936767578125,0.001434326171875,-0.0013656616210937
18.730263,-0.0014114379882812,0.0030288696289062,-0.0051193237304687,0.0103073120117187,-0.0217971801757812,0.05230712890625,-0.8729248046875,-0.085205078125,0.03997802734375,-0.0331497192382812,0.0257720947265625,-0.0206298828125,0.016448974609375,-0.013671875,0.0101699829101562,-0.0081634521484375,0.0063095092773437,-0.0042800903320312,0.00103759765625,-0.0021438598632812
18.758038,-0.00115966796875,0.002532958984375,-0.005340576171875,0.0103759765625,-0.0227813720703125,0.052886962890625,-0.8863601684570312,-0.0880355834960937,0.0415573120117187,-0.0339889526367187,0.0273208618164062,-0.0214385986328125,0.0173797607421875,-0.0142593383789062,0.0117568969726562,-0.0090255737304687,0.0066299438476562,-0.0044097900390625,0.0016708374023437,-0.0018234252929687
18.784733,-0.0011138916015625,0.0030364990234375,-0.0049591064453125,0.01031494140625,-0.0226516723632812,0.0545425415039062,-0.8968582153320312,-0.0908355712890625,0.0440216064453125,-0.0352554321289062,0.027252197265625,-0.021942138671875,0.0176544189453125,-0.0143356323242187,0.0115509033203125,-0.0086746215820312,0.0061264038085937,-0.0050048828125,0.0023345947265625,-0.0020751953125
18.811711,-0.0015869140625,0.0025100708007812,-0.0055999755859375,0.0106964111328125,-0.0236282348632812,0.0540695190429687,-0.9056854248046876,-0.0921173095703125,0.0447921752929687,-0.0359954833984375,0.0281524658203125,-0.0230865478515625,0.01812744140625,-0.014373779296875,0.0123672485351562,-0.0094680786132812,0.0063705444335937,-0.0041961669921875,0.0017623901367187,-0.001708984375
18.839205,-0.0013656616210937,0.0028076171875,-0.00604248046875,0.0112152099609375,-0.0234603881835937,0.055877685546875,-0.9111175537109376,-0.0940017700195312,0.0463790893554687,-0.0362091064453125,0.0283279418945312,-0.0229034423828125,0.0180435180664062,-0.0145416259765625,0.0118789672851562,-0.0088577270507812,0.0066909790039062,-0.0045013427734375,0.0016632080078125,-0.0022506713867187
18.865195,-0.0013885498046875,0.0036163330078125,-0.006195068359375,0.01220703125,-0.0239791870117187,0.0562973022460937,-0.913970947265625,-0.094146728515625,0.0466384887695312,-0.0363693237304687,0.0286178588867187,-0.0225601196289062,0.0180511474609375,-0.0150222778320312,0.0116348266601562,-0.0090255737304687,0.0062713623046875,-0.0045623779296875,0.0018539428710937,-0.0017471313476562
18.891533,-0.001800537109375,0.0033416748046875,-0.0062637329101562,0.0116958618164062,-0.0246810913085937,0.0566177368164062,-0.9140396118164062,-0.0935440063476562,0.0473556518554687,-0.0354843139648437,0.0276641845703125,-0.0224838256835937,0.0173492431640625,-0.0147247314453125,0.0118255615234375,-0.0087890625,0.0061187744140625,-0.0049057006835937,0.0017776489257812,-0.0025177001953125
18.921564,-0.0021591186523437,0.0034332275390625,-0.0070343017578125,0.0120315551757812,-0.0252304077148437,0.0576553344726562,-0.9115524291992188,-0.0920333862304687,0.0479202270507812,-0.0355224609375,0.0276260375976562,-0.0220794677734375,0.0168533325195312,-0.0146484375,0.0112762451171875,-0.008575439453125,0.0062713623046875,-0.0040054321289062,0.0022125244140625,-0.0019989013671875
18.949562,-0.0023269653320312,0.00299072265625,-0.0076370239257812,0.012969970703125,-0.0258102416992187,0.0572128295898437,-0.90509033203125,-0.0898056030273437,0.0474395751953125,-0.0348892211914062,0.0265655517578125,-0.0215911865234375,0.0158462524414062,-0.0140457153320312,0.010711669921875,-0.0081558227539062,0.0060501098632812,-0.0045318603515625,0.0014266967773437,-0.0023956298828125
18.976562,-0.0016632080078125,0.0034637451171875,-0.0079574584960937,0.0137863159179687,-0.02593994140625,0.057342529296875,-0.8972702026367188,-0.0864486694335937,0.0472564697265625,-0.0340042114257812,0.0256729125976562,-0.0209503173828125,0.0161361694335937,-0.0132675170898437,0.0106124877929687,-0.0077896118164062,0.0055770874023437,-0.004486083984375,0.00164794921875,-0.0020599365234375
19.003569,-0.0031051635742187,0.004058837890625,-0.0083541870117187,0.013458251953125,-0.026214599609375,0.0566024780273437,-0.8877792358398438,-0.08404541015625,0.0464935302734375,-0.0325241088867187,0.0260543823242187,-0.0199203491210937,0.0148239135742187,-0.0123672485351562,0.0108261108398437,-0.0070877075195312,0.0053482055664062,-0.00335693359375,0.0009613037109375,-0.0015716552734375
19.029873,-0.002777099609375,0.00341796875,-0.0088043212890625,0.013824462890625,-0.0257492065429687,0.057037353515625,-0.8752517700195312,-0.0813140869140625,0.0452346801757812,-0.0311431884765625,0.0240936279296875,-0.0184555053710937,0.0146255493164062,-0.011932373046875,0.0092697143554687,-0.006988525390625,0.0043258666992187,-0.0032806396484375,0.0009384155273437,-0.0014801025390625
19.061219,-0.0030059814453125,0.0043487548828125,-0.0089263916015625,0.013397216796875,-0.0271453857421875,0.0560760498046875,-0.8601837158203125,-0.076416015625,0.04290771484375,-0.0302963256835937,0.0225448608398437,-0.01751708984375,0.0136260986328125,-0.0112762451171875,0.0089874267578125,-0.007049560546875,0.004119873046875,-0.0030441284179687,0.0008544921875,-0.0016021728515625
19.089968,-0.0032501220703125,0.0042572021484375,-0.0092391967773437,0.0142669677734375,-0.0263137817382812,0.0547561645507812,-0.845306396484375,-0.0732955932617187,0.0407028198242187,-0.0279693603515625,0.0212249755859375,-0.0166244506835937,0.0121231079101562,-0.0107192993164062,0.00823974609375,-0.0059738159179687,0.0039443969726562,-0.0026779174804687,0.0011749267578125,-0.0013580322265625
19.118068,-0.0033187866210937,0.0046463012695312,-0.0090560913085937,0.0137786865234375,-0.0252456665039062,0.0530242919921875,-0.830474853515625,-0.0686492919921875,0.03765869140625,-0.026611328125,0.0206298828125,-0.0153045654296875,0.0118255615234375,-0.0091400146484375,0.0073165893554687,-0.0051956176757812,0.0035476684570312,-0.0028152465820312,0.0011062622070312,-0.0010757446289062
19.146797,-0.003082275390625,0.0044097900390625,-0.008819580078125,0.01385498046875,-0.0257034301757812,0.0520858764648437,-0.8155593872070312,-0.0655441284179687,0.035247802734375,-0.0246658325195312,0.0188446044921875,-0.0153274536132812,0.0108566284179687,-0.0087051391601562,0.0064468383789062,-0.0044403076171875,0.0038223266601562,-0.00250244140625,0.0002288818359375,-0.0014190673828125
19.176417,-0.0033798217773437,0.0045547485351562,-0.008331298828125,0.0138015747070312,-0.0252304077148437,0.0512161254882812,-0.8018798828125,-0.0625076293945312,0.0323715209960937,-0.0237350463867187,0.0181198120117187,-0.0140533447265625,0.0098419189453125,-0.0078811645507812,0.0057754516601562,-0.0053482055664062,0.0025177001953125,-0.0022506713867187,-6.866455078125e-05,-0.0003662109375
19.203803,-0.0035018920898437,0.0039291381835937,-0.0083770751953125,0.0129165649414062,-0.0242843627929687,0.0497283935546875,-0.791168212890625,-0.061126708984375,0.03125,-0.0221786499023437,0.0168380737304687,-0.0120162963867187,0.009124755859375,-0.0071182250976562,0.0060882568359375,-0.0039138793945312,0.0022354125976562,-0.001800537109375,0.0002059936523437,2.288818359375e-05
19.233419,-0.0034103393554687,0.0048370361328125,-0.0082626342773437,0.0124969482421875,-0.0235137939453125,0.0486068725585937,-0.78326416015625,-0.0612945556640625,0.0297622680664062,-0.0211410522460937,0.015472412109375,-0.0115890502929687,0.0087814331054687,-0.0068283081054687,0.0054168701171875,-0.0034332275390625,0.0023880004882812,-0.00177001953125,-0.0004653930664062,-0.0006942749023437
19.262946,-0.0029449462890625,0.003662109375,-0.0083084106445312,0.0128707885742187,-0.0235748291015625,0.0491104125976562,-0.7787933349609375,-0.0628433227539062,0.0286788940429687,-0.0210342407226562,0.0158004760742187,-0.0115432739257812,0.0084381103515625,-0.0064773559570312,0.00482177734375,-0.0034255981445312,0.0025558471679687,-0.0022125244140625,-0.00079345703125,-4.57763671875e-05
19.290985,-0.0026321411132812,0.0038681030273437,-0.0068359375,0.0126190185546875,-0.0231857299804687,0.048614501953125,-0.7786941528320312,-0.0652084350585937,0.0281143188476562,-0.021270751953125,0.0157623291015625,-0.0110321044921875,0.0085830688476562,-0.0067520141601562,0.0048828125,-0.004058837890625,0.0024642944335937,-0.0011520385742187,-0.0001754760742187,0.0003509521484375
19.319644,-0.002532958984375,0.0037002563476562,-0.0077133178710937,0.0127029418945312,-0.0225372314453125,0.0479583740234375,-0.7813186645507812,-0.0677871704101562,0.0278167724609375,-0.021148681640625,0.0166397094726562,-0.0116806030273437,0.0090789794921875,-0.0075912475585937,0.0054244995117187,-0.0029220581054687,0.002288818359375,-0.0013275146484375,-0.0004959106445312,-0.000518798828125
19.350795,-0.0026016235351562,0.0035858154296875,-0.0063400268554687,0.0121841430664062,-0.022674560546875,0.0490493774414062,-0.7888107299804688,-0.0716934204101562,0.0281143188476562,-0.023345947265625,0.017303466796875,-0.01226806640625,0.0096282958984375,-0.0077667236328125,0.0058670043945312,-0.0035400390625,0.0027084350585937,-0.0016021728515625,-0.00042724609375,-0.0002059936523437
19.378087,-0.0024490356445312,0.0034408569335937,-0.0063018798828125,0.0119400024414062,-0.0226364135742187,0.049591064453125,-0.7984771728515625,-0.0761947631835937,0.029815673828125,-0.0239105224609375,0.0188980102539062,-0.0133895874023437,0.010223388671875,-0.0081329345703125,0.0064849853515625,-0.0041656494140625,0.0032730102539062,-0.0014190673828125,-0.0006484985351562,-0.0004806518554687
19.40878,-0.001983642578125,0.0027618408203125,-0.0063858032226562,0.0120468139648437,-0.0231552124023437,0.0504226684570312,-0.8107681274414062,-0.0814666748046875,0.0308685302734375,-0.02581787109375,0.0204620361328125,-0.0142593383789062,0.0112228393554687,-0.009033203125,0.0066986083984375,-0.004638671875,0.00396728515625,-0.0017242431640625,-0.0004653930664062,-0.0003509521484375
19.438095,-0.0023117065429687,0.003204345703125,-0.0061569213867187,0.011688232421875,-0.022705078125,0.0514068603515625,-0.8252182006835938,-0.0862045288085937,0.0321273803710937,-0.0279006958007812,0.0215301513671875,-0.0155715942382812,0.0129165649414062,-0.0098953247070312,0.0080108642578125,-0.0056991577148437,0.0033111572265625,-0.0025405883789062,-4.57763671875e-05,-8.392333984375e-05
19.465835,-0.0021591186523437,0.0034408569335937,-0.0065689086914062,0.0116348266601562,-0.0229034423828125,0.05230712890625,-0.8406448364257812,-0.0914993286132812,0.0347518920898437,-0.0294570922851562,0.0229339599609375,-0.0166854858398437,0.0140380859375,-0.0107879638671875,0.0079879760742187,-0.0060806274414062,0.0043792724609375,-0.0022659301757812,0.0007553100585937,-0.0009307861328125
19.492704,-0.0017013549804687,0.0033493041992187,-0.005767822265625,0.0115966796875,-0.023956298828125,0.0541534423828125,-0.8559341430664062,-0.09613037109375,0.0376968383789062,-0.0312347412109375,0.0246124267578125,-0.0181732177734375,0.0142135620117187,-0.0115432739257812,0.009246826171875,-0.0068740844726562,0.0044174194335937,-0.0033416748046875,0.001434326171875,-0.0008163452148437
19.524803,-0.0018844604492187,0.0031280517578125,-0.005859375,0.0114059448242187,-0.0243606567382812,0.0552139282226562,-0.8727798461914062,-0.1011734008789062,0.0406570434570312,-0.0325698852539062,0.0257339477539062,-0.0199050903320312,0.0155868530273437,-0.0125045776367187,0.0098800659179687,-0.0069732666015625,0.0051803588867187,-0.0035171508789062,0.0009384155273437,-0.0009841918945312
19.550688,-0.0018310546875,0.0028610229492187,-0.00579833984375,0.0120773315429687,-0.02490234375,0.0560760498046875,-0.8837966918945312,-0.1035690307617187,0.0422897338867187,-0.034515380859375,0.0265655517578125,-0.0205841064453125,0.01641845703125,-0.0130081176757812,0.0108261108398437,-0.0075302124023437,0.0055465698242187,-0.003875732421875,0.0008773803710937,-0.0012435913085937
19.581569,-0.0016098022460937,0.0030288696289062,-0.0055770874023437,0.0122756958007812,-0.02587890625,0.0572128295898437,-0.8943328857421875,-0.1057281494140625,0.0440521240234375,-0.035064697265625,0.0274734497070312,-0.0218276977539062,0.0175094604492187,-0.013702392578125,0.0110855102539062,-0.00823974609375,0.0057525634765625,-0.0039520263671875,0.0016860961914062,-0.0017242431640625
19.609169,-0.0011367797851562,0.003814697265625,-0.0065841674804687,0.01287841796875,-0.0247344970703125,0.0583114624023437,-0.9028778076171876,-0.1067276000976562,0.0458831787109375,-0.0363693237304687,0.0282058715820312,-0.0221023559570312,0.01751708984375,-0.0144195556640625,0.0114593505859375,-0.0080032348632812,0.00653076171875,-0.00384521484375,0.0023956298828125,-0.0022048950195312
19.636413,-0.00146484375,0.00341796875,-0.0065841674804687,0.0126800537109375,-0.0254669189453125,0.058380126953125,-0.9094619750976562,-0.10675048828125,0.0476760864257812,-0.0370559692382812,0.0284957885742187,-0.0233840942382812,0.0171051025390625,-0.0138015747070312,0.0119400024414062,-0.0089492797851562,0.0063934326171875,-0.0044326782226562,0.0015487670898437,-0.0013504028320312
19.663428,-0.0019073486328125,0.0034103393554687,-0.0069198608398437,0.0126495361328125,-0.0265121459960937,0.059417724609375,-0.912261962890625,-0.1079177856445312,0.048126220703125,-0.03680419921875,0.0286865234375,-0.02239990234375,0.018035888671875,-0.0142898559570312,0.0121612548828125,-0.0087738037109375,0.0060577392578125,-0.0042953491210937,0.0020370483398437,-0.0018157958984375
19.692159,-0.0019378662109375,0.0036239624023437,-0.0067901611328125,0.0134124755859375,-0.0264053344726562,0.0600357055664062,-0.9152069091796876,-0.107391357421875,0.0491943359375,-0.0373077392578125,0.0290145874023437,-0.02252197265625,0.0175933837890625,-0.0148239135742187,0.0113677978515625,-0.0088729858398437,0.0064010620117187,-0.0046234130859375,0.0019607543945312,-0.0015029907226562
19.718172,-0.0019760131835937,0.0036697387695312,-0.0074615478515625,0.0127334594726562,-0.027069091796875,0.0606842041015625,-0.9129638671875,-0.1060104370117187,0.0485000610351562,-0.0372848510742187,0.0285873413085937,-0.022674560546875,0.0172576904296875,-0.0144577026367187,0.011199951171875,-0.0089569091796875,0.0061416625976562,-0.0046615600585937,0.0021209716796875,-0.0021514892578125
19.745346,-0.0024490356445312,0.0041885375976562,-0.0076217651367187,0.0129013061523437,-0.0265121459960937,0.0602188110351562,-0.9101638793945312,-0.1042633056640625,0.0477218627929687,-0.0366744995117187,0.0280532836914062,-0.0224838256835937,0.0166244506835937,-0.0141983032226562,0.0116424560546875,-0.0084457397460937,0.0064010620117187,-0.0049896240234375,0.0015411376953125,-0.0019989013671875
19.771471,-0.002166748046875,0.0035324096679687,-0.0086441040039062,0.0137405395507812,-0.0274276733398437,0.0594482421875,-0.9025421142578124,-0.10028076171875,0.0480880737304687,-0.035858154296875,0.02679443359375,-0.0218048095703125,0.016937255859375,-0.01422119140625,0.0110092163085937,-0.0081787109375,0.0056304931640625,-0.0046539306640625,0.0017929077148437,-0.0020370483398437
19.797949,-0.0022354125976562,0.0034942626953125,-0.0081100463867187,0.0138473510742187,-0.0270309448242187,0.0592880249023437,-0.8948822021484375,-0.0968246459960937,0.04681396484375,-0.0350723266601562,0.026458740234375,-0.0216903686523437,0.0161972045898437,-0.0134963989257812,0.0104598999023437,-0.0082778930664062,0.005828857421875,-0.00445556640625,0.0013351440429687,-0.0012741088867187
19.825231,-0.0022354125976562,0.0042724609375,-0.0077590942382812,0.01422119140625,-0.026519775390625,0.0576858520507812,-0.8846054077148438,-0.0927810668945312,0.045654296875,-0.0336990356445312,0.0257186889648437,-0.0208053588867187,0.015106201171875,-0.01318359375,0.0094757080078125,-0.0070724487304687,0.0058670043945312,-0.0039825439453125,0.0013427734375,-0.00164794921875
19.851861,-0.0022354125976562,0.0037689208984375,-0.0079498291015625,0.013763427734375,-0.0265274047851562,0.0583267211914062,-0.874053955078125,-0.0905609130859375,0.0435256958007812,-0.03253173828125,0.0247421264648437,-0.0194625854492187,0.0150375366210937,-0.0129318237304687,0.0089950561523437,-0.007232666015625,0.0052871704101562,-0.0036773681640625,0.0009841918945312,-0.00128173828125
19.881225,-0.0026702880859375,0.0043182373046875,-0.0087814331054687,0.0139999389648437,-0.0262680053710937,0.0569305419921875,-0.863372802734375,-0.086883544921875,0.041961669921875,-0.0316543579101562,0.0241470336914062,-0.0187530517578125,0.0138778686523437,-0.0114669799804687,0.0088958740234375,-0.006866455078125,0.004974365234375,-0.003448486328125,0.0011749267578125,-0.0013504028320312
19.907102,-0.002716064453125,0.0042343139648437,-0.0084304809570312,0.0144500732421875,-0.02630615234375,0.0559158325195312,-0.8529052734375,-0.0846481323242187,0.0405960083007812,-0.0297164916992187,0.0231094360351562,-0.017608642578125,0.0131378173828125,-0.011138916015625,0.0092010498046875,-0.006378173828125,0.00494384765625,-0.0032730102539062,0.0004348754882812,-0.0013580322265625
19.934352,-0.0038604736328125,0.0041656494140625,-0.0085296630859375,0.0135040283203125,-0.02679443359375,0.0554428100585937,-0.841522216796875,-0.08233642578125,0.0384140014648437,-0.0278244018554687,0.0214614868164062,-0.0165786743164062,0.0133895874023437,-0.0104598999023437,0.00872802734375,-0.006744384765625,0.0044021606445312,-0.0031814575195312,0.000762939453125,-0.0005874633789062
19.963962,-0.0034866333007812,0.0042953491210937,-0.0088729858398437,0.0138778686523437,-0.0257415771484375,0.0537567138671875,-0.8299713134765625,-0.0800247192382812,0.0362091064453125,-0.0268173217773437,0.0207061767578125,-0.0155563354492187,0.0123519897460937,-0.0102462768554687,0.007232666015625,-0.0058364868164062,0.0034942626953125,-0.00286865234375,0.00054931640625,-0.0012283325195312
19.99174,-0.00335693359375,0.00384521484375,-0.0083160400390625,0.0136566162109375,-0.0255661010742187,0.0535125732421875,-0.819671630859375,-0.0778045654296875,0.0349044799804687,-0.0263824462890625,0.0200042724609375,-0.0150604248046875,0.0109939575195312,-0.0087814331054687,0.0078659057617187,-0.0050506591796875,0.0040435791015625,-0.0021896362304687,5.340576171875e-05,-0.0010986328125
20.018866,-0.0027618408203125,0.00408935546875,-0.0082015991210937,0.0133895874023437,-0.0243453979492187,0.0522537231445312,-0.8115234375,-0.076202392578125,0.0334625244140625,-0.0241165161132812,0.0189971923828125,-0.0145492553710937,0.0111541748046875,-0.008697509765625,0.007659912109375,-0.0044631958007812,0.0031661987304687,-0.0023956298828125,0.0005264282226562,-0.0006179809570312
20.051724,-0.0036239624023437,0.0038223266601562,-0.007110595703125,0.0139083862304687,-0.024688720703125,0.0497283935546875,-0.8051605224609375,-0.0742950439453125,0.0329742431640625,-0.0241775512695312,0.017822265625,-0.0139617919921875,0.0111923217773437,-0.0075912475585937,0.0070114135742187,-0.00482177734375,0.0029754638671875,-0.0018844604492187,0.0002365112304687,-0.000518798828125
20.077707,-0.002960205078125,0.0038299560546875,-0.008209228515625,0.0126419067382812,-0.0234451293945312,0.0501861572265625,-0.8021240234375,-0.0742034912109375,0.030670166015625,-0.0243988037109375,0.0187454223632812,-0.01422119140625,0.0103302001953125,-0.0084762573242187,0.0065994262695312,-0.0048599243164062,0.0025863647460937,-0.001708984375,0.0005950927734375,-0.0005874633789062
20.105023,-0.0023880004882812,0.0037002563476562,-0.0070571899414062,0.012115478515625,-0.0241012573242187,0.0500106811523437,-0.801513671875,-0.0741043090820312,0.0305252075195312,-0.0245132446289062,0.01873779296875,-0.0137786865234375,0.0111083984375,-0.0085372924804687,0.0069656372070312,-0.0047683715820312,0.0036087036132812,-0.0017471313476562,0.0002517700195312,-0.0006790161132812
20.134866,-0.0024642944335937,0.003509521484375,-0.0067520141601562,0.0120162963867187,-0.0230941772460937,0.0495071411132812,-0.803192138671875,-0.0747451782226562,0.0309371948242187,-0.0244598388671875,0.01873779296875,-0.0139389038085937,0.0108871459960937,-0.0093536376953125,0.0069961547851562,-0.0045928955078125,0.0038604736328125,-0.0023040771484375,-0.000274658203125,-0.0010910034179687
20.163513,-0.0020523071289062,0.0030441284179687,-0.0076828002929687,0.0114669799804687,-0.0222854614257812,0.0496826171875,-0.807647705078125,-0.0758819580078125,0.0310134887695312,-0.0256729125976562,0.0199813842773437,-0.0142364501953125,0.0118637084960937,-0.0092697143554687,0.0064163208007812,-0.0048599243164062,0.0034103393554687,-0.0024642944335937,-9.918212890625e-05,-0.0005645751953125
20.191839,-0.00189208984375,0.0032730102539062,-0.0066680908203125,0.0110549926757812,-0.0222625732421875,0.0495376586914062,-0.81561279296875,-0.077545166015625,0.0324325561523437,-0.0264511108398437,0.0208892822265625,-0.0150146484375,0.012237548828125,-0.0098342895507812,0.0072174072265625,-0.0055770874023437,0.003814697265625,-0.0024642944335937,-0.0002212524414062,-0.0005264282226562
20.222471,-0.0015487670898437,0.0027084350585937,-0.0067520141601562,0.0110702514648437,-0.0224685668945312,0.0503921508789062,-0.8246078491210938,-0.0790252685546875,0.0334320068359375,-0.0279922485351562,0.0217056274414062,-0.0160064697265625,0.0132598876953125,-0.0105667114257812,0.008209228515625,-0.0064010620117187,0.002899169921875,-0.0021438598632812,0.000823974609375,-0.0001678466796875
20.249873,-0.0019912719726562,0.0031585693359375,-0.0066757202148437,0.0106277465820312,-0.0233535766601562,0.0502395629882812,-0.8346786499023438,-0.0812835693359375,0.0352554321289062,-0.0289382934570312,0.0226669311523437,-0.0175247192382812,0.0135421752929687,-0.0107955932617187,0.0086135864257812,-0.0063400268554687,0.0041122436523437,-0.0028533935546875,0.0005569458007812,-0.0012359619140625
20.282317,-0.001922607421875,0.0027694702148437,-0.0056838989257812,0.011322021484375,-0.0227127075195312,0.0515289306640625,-0.8459320068359375,-0.0846099853515625,0.036895751953125,-0.0309524536132812,0.022918701171875,-0.0181350708007812,0.0141830444335937,-0.0117263793945312,0.0090103149414062,-0.0070114135742187,0.0046005249023437,-0.0030288696289062,0.000732421875,-0.0007705688476562
20.310709,-0.001861572265625,0.0037765502929687,-0.0063400268554687,0.0112762451171875,-0.0233535766601562,0.0526275634765625,-0.8577041625976562,-0.0870132446289062,0.039215087890625,-0.0318450927734375,0.0255508422851562,-0.0189056396484375,0.0152435302734375,-0.0120773315429687,0.0092239379882812,-0.0072250366210937,0.00445556640625,-0.003692626953125,0.0012359619140625,-0.0013198852539062
20.339365,-0.0016098022460937,0.0032424926757812,-0.0054473876953125,0.0110321044921875,-0.0233535766601562,0.0535659790039062,-0.8684158325195312,-0.0883712768554687,0.0403671264648437,-0.0337982177734375,0.0254135131835937,-0.0201568603515625,0.0157699584960937,-0.0123291015625,0.0107803344726562,-0.0073165893554687,0.0052337646484375,-0.0040969848632812,0.0014495849609375,-0.0011749267578125
20.370242,-0.0016555786132812,0.002593994140625,-0.00628662109375,0.0115509033203125,-0.023712158203125,0.0547256469726562,-0.8781280517578125,-0.091552734375,0.0430679321289062,-0.0343399047851562,0.0260391235351562,-0.0204849243164062,0.0163040161132812,-0.0130996704101562,0.0101470947265625,-0.007843017578125,0.006195068359375,-0.0038681030273437,0.0010147094726562,-0.0010910034179687
20.397735,-0.0014572143554687,0.0028305053710937,-0.0060195922851562,0.011505126953125,-0.0241622924804687,0.0555038452148437,-0.8846359252929688,-0.0927352905273437,0.043914794921875,-0.034698486328125,0.0267105102539062,-0.0210342407226562,0.0168914794921875,-0.0127716064453125,0.0112762451171875,-0.00836181640625,0.0057449340820312,-0.0041351318359375,0.0014266967773437,-0.00164794921875
20.428873,-0.0021209716796875,0.0027694702148437,-0.0063323974609375,0.0117034912109375,-0.02484130859375,0.055999755859375,-0.889801025390625,-0.0935821533203125,0.0447616577148437,-0.0347137451171875,0.0271530151367187,-0.021728515625,0.0169906616210937,-0.0134353637695312,0.011444091796875,-0.0077743530273437,0.0060882568359375,-0.0041427612304687,0.0014572143554687,-0.0018844604492187
20.45911,-0.0017013549804687,0.0028533935546875,-0.0062179565429687,0.0124740600585937,-0.0246658325195312,0.0565567016601562,-0.8922882080078125,-0.0947341918945312,0.0458908081054687,-0.0351715087890625,0.0268936157226562,-0.0209197998046875,0.0164260864257812,-0.013641357421875,0.01080322265625,-0.0078811645507812,0.0062255859375,-0.0040435791015625,0.001678466796875,-0.0019760131835937
20.487585,-0.0020828247070312,0.0034866333007812,-0.0064926147460937,0.0128555297851562,-0.0251541137695312,0.0568695068359375,-0.8927993774414062,-0.0940933227539062,0.0464401245117187,-0.0349044799804687,0.0262222290039062,-0.0211563110351562,0.0166778564453125,-0.0135421752929687,0.0107498168945312,-0.0084152221679687,0.0057907104492187,-0.0044174194335937,0.0018310546875,-0.0019454956054687
20.516057,-0.0021896362304687,0.0033187866210937,-0.0067138671875,0.0126953125,-0.02471923828125,0.0565719604492187,-0.8903961181640625,-0.0927810668945312,0.04608154296875,-0.0341033935546875,0.0265579223632812,-0.0203018188476562,0.0155410766601562,-0.0135116577148437,0.0106582641601562,-0.0085906982421875,0.0056610107421875,-0.0044403076171875,0.0020370483398437,-0.0014801025390625
20.545817,-0.0019912719726562,0.0035400390625,-0.007110595703125,0.0122146606445312,-0.0250625610351562,0.0561065673828125,-0.8873519897460938,-0.0909042358398437,0.0459976196289062,-0.033935546875,0.0255966186523437,-0.0202713012695312,0.015777587890625,-0.0132522583007812,0.0107345581054687,-0.0077667236328125,0.0054473876953125,-0.00439453125,0.0012054443359375,-0.0013656616210937
20.574066,-0.0024871826171875,0.0034255981445312,-0.0074920654296875,0.0126495361328125,-0.0250396728515625,0.055908203125,-0.884979248046875,-0.0901565551757812,0.0451889038085937,-0.033660888671875,0.0257415771484375,-0.0195999145507812,0.0157852172851562,-0.0129241943359375,0.010223388671875,-0.0087661743164062,0.0053787231445312,-0.0037689208984375,0.001373291015625,-0.001373291015625
20.604605,-0.0022506713867187,0.0028915405273437,-0.006866455078125,0.0131683349609375,-0.0253753662109375,0.0557785034179687,-0.8819580078125,-0.089447021484375,0.0446624755859375,-0.03271484375,0.0254287719726562,-0.01904296875,0.0164947509765625,-0.0128707885742187,0.0098800659179687,-0.0076828002929687,0.0053787231445312,-0.0043792724609375,0.0014419555664062,-0.0016937255859375
20.635121,-0.0022354125976562,0.0037078857421875,-0.007293701171875,0.01275634765625,-0.02484130859375,0.0558090209960937,-0.8819808959960938,-0.0894546508789062,0.0448760986328125,-0.0335540771484375,0.0245437622070312,-0.0194015502929687,0.0149765014648437,-0.012664794921875,0.0097427368164062,-0.0079116821289062,0.0054092407226562,-0.0043869018554687,0.0014419555664062,-0.001373291015625
20.662645,-0.002899169921875,0.0035781860351562,-0.0068588256835937,0.0133209228515625,-0.024688720703125,0.0554962158203125,-0.88189697265625,-0.0896148681640625,0.04443359375,-0.0328445434570312,0.0249481201171875,-0.0192794799804687,0.0152206420898437,-0.012054443359375,0.0096054077148437,-0.006866455078125,0.0054702758789062,-0.00360107421875,0.00164794921875,-0.0017547607421875
20.695328,-0.0017547607421875,0.0034713745117187,-0.0070037841796875,0.0125045776367187,-0.0242462158203125,0.0568466186523437,-0.8836669921875,-0.0903549194335937,0.0444869995117187,-0.0329360961914062,0.025054931640625,-0.0193862915039062,0.015045166015625,-0.0123672485351562,0.009429931640625,-0.0074615478515625,0.00494384765625,-0.0037307739257812,0.0009384155273437,-0.0012969970703125
20.722044,-0.002166748046875,0.00335693359375,-0.0068817138671875,0.0119094848632812,-0.0257644653320312,0.0559768676757812,-0.886260986328125,-0.0918502807617187,0.0441665649414062,-0.03289794921875,0.0251388549804687,-0.0191726684570312,0.0153732299804687,-0.0128326416015625,0.0098724365234375,-0.0068435668945312,0.0047531127929687,-0.0033798217773437,0.0012588500976562,-0.0012130737304687
20.748269,-0.0021133422851562,0.00341796875,-0.00732421875,0.0126495361328125,-0.0250167846679687,0.0569381713867187,-0.888031005859375,-0.0935440063476562,0.0446090698242187,-0.033172607421875,0.0248260498046875,-0.0191879272460937,0.015533447265625,-0.0120162963867187,0.009674072265625,-0.0076370239257812,0.0051498413085937,-0.0032806396484375,0.0010528564453125,-0.0016860961914062
20.778799,-0.0025100708007812,0.0029220581054687,-0.0074539184570312,0.012603759765625,-0.02532958984375,0.0570068359375,-0.8923873901367188,-0.0947113037109375,0.044891357421875,-0.0339889526367187,0.0253448486328125,-0.0197296142578125,0.015380859375,-0.012603759765625,0.0098953247070312,-0.0074462890625,0.0051345825195312,-0.0037155151367187,0.0015029907226562,-0.001251220703125
20.807772,-0.0021438598632812,0.003021240234375,-0.00726318359375,0.0134658813476562,-0.0251846313476562,0.057220458984375,-0.8934326171875,-0.095184326171875,0.044342041015625,-0.0336990356445312,0.0255889892578125,-0.0196304321289062,0.01629638671875,-0.0131072998046875,0.0096817016601562,-0.0074920654296875,0.0052337646484375,-0.003631591796875,0.0011215209960937,-0.0014801025390625
20.834619,-0.0021743774414062,0.0037689208984375,-0.0077590942382812,0.0125961303710937,-0.0255813598632812,0.0573806762695312,-0.8935012817382812,-0.0953140258789062,0.044219970703125,-0.0330657958984375,0.0257339477539062,-0.0191802978515625,0.015411376953125,-0.0132675170898437,0.0102386474609375,-0.0071487426757812,0.0057907104492187,-0.0035476684570312,0.0013809204101562,-0.001556396484375
20.861765,-0.0025787353515625,0.0027236938476562,-0.0079116821289062,0.0127639770507812,-0.0257949829101562,0.0576705932617187,-0.891448974609375,-0.0944442749023437,0.0432052612304687,-0.0331344604492187,0.0250320434570312,-0.0197982788085937,0.0157623291015625,-0.01275634765625,0.0107040405273437,-0.006927490234375,0.0054702758789062,-0.0039520263671875,0.0006256103515625,-0.0011520385742187
20.891599,-0.0024490356445312,0.0033950805664062,-0.007476806640625,0.0127182006835937,-0.0253677368164062,0.0566177368164062,-0.88665771484375,-0.09210205078125,0.04217529296875,-0.0323410034179687,0.0248641967773437,-0.019195556640625,0.01531982421875,-0.012359619140625,0.0106430053710937,-0.0068893432617187,0.0047454833984375,-0.0037612915039062,0.0014877319335937,-0.0016708374023437
20.917088,-0.002166748046875,0.0036239624023437,-0.0074844360351562,0.0130767822265625,-0.02569580078125,0.0565185546875,-0.8812789916992188,-0.0904083251953125,0.0412979125976562,-0.031982421875,0.02435302734375,-0.0186691284179687,0.0156631469726562,-0.0121078491210937,0.0098876953125,-0.0069656372070312,0.0045089721679687,-0.0040969848632812,0.0007858276367187,-0.0015029907226562
20.946133,-0.002288818359375,0.0034103393554687,-0.0079574584960937,0.012969970703125,-0.0253448486328125,0.0551986694335937,-0.872467041015625,-0.086822509765625,0.0389785766601562,-0.030609130859375,0.0233154296875,-0.01898193359375,0.0148696899414062,-0.0117874145507812,0.00927734375,-0.0072097778320312,0.0049819946289062,-0.004058837890625,0.001495361328125,-0.0016860961914062
20.974478,-0.0025177001953125,0.0035018920898437,-0.0076675415039062,0.01287841796875,-0.02545166015625,0.0545806884765625,-0.8628768920898438,-0.0841140747070312,0.0365829467773437,-0.0300369262695312,0.0231399536132812,-0.01806640625,0.01446533203125,-0.011138916015625,0.0094833374023437,-0.0070953369140625,0.0043106079101562,-0.0033798217773437,0.0012130737304687,-0.0010452270507812
21.00162,-0.0031280517578125,0.0045852661132812,-0.0079345703125,0.0131683349609375,-0.0251617431640625,0.0540618896484375,-0.8527908325195312,-0.0811004638671875,0.0358123779296875,-0.0294723510742187,0.0215911865234375,-0.017242431640625,0.0129165649414062,-0.0108413696289062,0.0093612670898437,-0.006591796875,0.0042343139648437,-0.0031967163085937,0.0009994506835937,-0.0012893676757812
21.028739,-0.0026168823242187,0.0042724609375,-0.0082244873046875,0.0127410888671875,-0.0248641967773437,0.0529632568359375,-0.8419876098632812,-0.0783767700195312,0.0338821411132812,-0.028045654296875,0.02069091796875,-0.0158233642578125,0.0125274658203125,-0.0105133056640625,0.0086822509765625,-0.0062026977539062,0.0037765502929687,-0.0034332275390625,0.0008316040039062,-0.001007080078125
21.057926,-0.00299072265625,0.00421142578125,-0.0079345703125,0.0133514404296875,-0.0249252319335937,0.0519027709960937,-0.8310470581054688,-0.0758819580078125,0.0323562622070312,-0.0268402099609375,0.020477294921875,-0.0156631469726562,0.0115737915039062,-0.0100936889648437,0.0071029663085937,-0.00592041015625,0.0036849975585937,-0.0029144287109375,0.0008316040039062,-0.0010910034179687
21.083888,-0.0030288696289062,0.0039901733398437,-0.0086441040039062,0.0130615234375,-0.0243759155273437,0.0515594482421875,-0.8210296630859375,-0.074462890625,0.0312576293945312,-0.02581787109375,0.018768310546875,-0.0152587890625,0.0109939575195312,-0.0084228515625,0.007415771484375,-0.0050811767578125,0.0035324096679687,-0.0024642944335937,0.0010223388671875,-0.0010147094726562
21.113044,-0.0027313232421875,0.0042877197265625,-0.0084381103515625,0.0131759643554687,-0.024322509765625,0.0504913330078125,-0.8127059936523438,-0.07293701171875,0.0298309326171875,-0.0250091552734375,0.0179672241210937,-0.014617919921875,0.0102615356445312,-0.008575439453125,0.0061569213867187,-0.0059432983398437,0.0028839111328125,-0.0020523071289062,0.0006027221679687,-0.0011367797851562
21.141127,-0.0026397705078125,0.00469970703125,-0.0079727172851562,0.0126190185546875,-0.0242385864257812,0.0505142211914062,-0.8053817749023438,-0.0723342895507812,0.0294570922851562,-0.02435302734375,0.0178070068359375,-0.0136566162109375,0.0100936889648437,-0.0080413818359375,0.0065765380859375,-0.0046234130859375,0.0024795532226562,-0.0019607543945312,0.0002593994140625,-0.0005111694335937
21.168155,-0.0029373168945312,0.00457763671875,-0.008056640625,0.012786865234375,-0.0239028930664062,0.0498580932617187,-0.8010711669921875,-0.0705795288085937,0.0297775268554687,-0.02392578125,0.01800537109375,-0.013275146484375,0.009979248046875,-0.0081558227539062,0.0056991577148437,-0.0043487548828125,0.0030593872070312,-0.0023345947265625,0.0005950927734375,-0.000732421875
21.195247,-0.0026016235351562,0.0044326782226562,-0.00811767578125,0.0126724243164062,-0.0234909057617187,0.0495147705078125,-0.7995986938476562,-0.0715484619140625,0.0298309326171875,-0.02386474609375,0.0178985595703125,-0.01318359375,0.0099716186523437,-0.0072021484375,0.0061721801757812,-0.0045852661132812,0.002593994140625,-0.0022964477539062,-3.0517578125e-05,-0.0009078979492187
21.222046,-0.0025482177734375,0.0042037963867187,-0.0073394775390625,0.0131988525390625,-0.0240478515625,0.0496749877929687,-0.7998275756835938,-0.0732269287109375,0.0304794311523437,-0.0240402221679687,0.0181503295898437,-0.0132904052734375,0.0102462768554687,-0.0077285766601562,0.0054473876953125,-0.0045013427734375,0.0028762817382812,-0.0015945434570312,0.0002975463867187,-9.1552734375e-05
21.250704,-0.001922607421875,0.0041351318359375,-0.0072479248046875,0.01287841796875,-0.0241622924804687,0.0504608154296875,-0.8034210205078125,-0.0744171142578125,0.03173828125,-0.0249481201171875,0.0186386108398437,-0.0145339965820312,0.0105361938476562,-0.0081939697265625,0.0065155029296875,-0.003997802734375,0.0023117065429687,-0.0016098022460937,3.0517578125e-05,4.57763671875e-05
21.276735,-0.001617431640625,0.0037765502929687,-0.0070877075195312,0.0127029418945312,-0.0236358642578125,0.0510025024414062,-0.809112548828125,-0.0755996704101562,0.0335922241210937,-0.0261611938476562,0.0187454223632812,-0.014312744140625,0.01104736328125,-0.0083770751953125,0.0066375732421875,-0.0055160522460937,0.00311279296875,-0.0025100708007812,7.62939453125e-06,-0.0003585815429687
21.308123,-0.0023040771484375,0.0040664672851562,-0.006927490234375,0.0120468139648437,-0.0236434936523437,0.0516891479492187,-0.8165969848632812,-0.0784378051757812,0.035552978515625,-0.026824951171875,0.0201492309570312,-0.0154876708984375,0.0113449096679687,-0.0085525512695312,0.0068130493164062,-0.005096435546875,0.0037460327148437,-0.0019607543945312,0.0001602172851562,-0.00048828125
21.33524,-0.0020675659179687,0.003509521484375,-0.0069503784179687,0.0119857788085937,-0.0239639282226562,0.0522003173828125,-0.8267288208007812,-0.0809173583984375,0.0373992919921875,-0.028350830078125,0.0212173461914062,-0.0161056518554687,0.0126266479492187,-0.0101470947265625,0.0072402954101562,-0.005645751953125,0.0038604736328125,-0.0020904541015625,3.814697265625e-05,-0.000885009765625
21.361918,-0.00177001953125,0.0034027099609375,-0.0069427490234375,0.0121307373046875,-0.0241165161132812,0.053131103515625,-0.8367843627929688,-0.0843429565429687,0.039886474609375,-0.029388427734375,0.0221328735351562,-0.0171966552734375,0.013092041015625,-0.0102996826171875,0.0073699951171875,-0.006011962890625,0.0042343139648437,-0.0033187866210937,0.000457763671875,-0.0008316040039062
21.389012,-0.0019149780273437,0.0035476684570312,-0.0068588256835937,0.01275634765625,-0.0245285034179687,0.0540924072265625,-0.8485794067382812,-0.08734130859375,0.0417709350585937,-0.0311203002929687,0.0229873657226562,-0.0183334350585937,0.0141220092773437,-0.0110702514648437,0.0087203979492187,-0.006866455078125,0.0044097900390625,-0.002899169921875,0.0006179809570312,-0.0009841918945312
21.420804,-0.002410888671875,0.0028305053710937,-0.0065765380859375,0.0120086669921875,-0.0247039794921875,0.0547561645507812,-0.86309814453125,-0.0911788940429687,0.0440292358398437,-0.0326995849609375,0.0245819091796875,-0.0190048217773437,0.0147171020507812,-0.012786865234375,0.0094680786132812,-0.0066757202148437,0.004669189453125,-0.0031051635742187,0.00067138671875,-0.0011062622070312
21.446972,-0.001953125,0.003082275390625,-0.0068511962890625,0.01251220703125,-0.02459716796875,0.0561904907226562,-0.87310791015625,-0.0947952270507812,0.0454254150390625,-0.0335617065429687,0.0253982543945312,-0.0194931030273437,0.0150299072265625,-0.0132293701171875,0.0099868774414062,-0.00701904296875,0.0053024291992187,-0.003265380859375,0.001556396484375,-0.0009307861328125
21.483773,-0.00164794921875,0.0028228759765625,-0.0063858032226562,0.01190185546875,-0.02520751953125,0.0572433471679687,-0.8872528076171875,-0.0980758666992187,0.0471878051757812,-0.0353927612304687,0.0272750854492187,-0.0203857421875,0.0164947509765625,-0.0142059326171875,0.0099105834960937,-0.0076370239257812,0.0058517456054687,-0.0033111572265625,0.0013809204101562,-0.0004730224609375
21.510617,-0.0017547607421875,0.0033340454101562,-0.0064849853515625,0.0125885009765625,-0.0253372192382812,0.0579681396484375,-0.8972396850585938,-0.1008224487304687,0.0486068725585937,-0.03619384765625,0.0281600952148437,-0.021697998046875,0.0168533325195312,-0.013427734375,0.0107650756835937,-0.008270263671875,0.0058822631835937,-0.0043869018554687,0.001434326171875,-0.0012283325195312
21.537916,-0.0017242431640625,0.0029449462890625,-0.0073089599609375,0.0123672485351562,-0.0255355834960937,0.0590286254882812,-0.90484619140625,-0.1037216186523437,0.0488128662109375,-0.03656005859375,0.0286788940429687,-0.0221023559570312,0.0176925659179687,-0.0139083862304687,0.0114669799804687,-0.0086212158203125,0.0056228637695312,-0.0043716430664062,0.0015335083007812,-0.0016555786132812
21.565296,-0.0021514892578125,0.00286865234375,-0.006561279296875,0.0132064819335937,-0.0256881713867187,0.0592498779296875,-0.9105682373046876,-0.1063690185546875,0.04876708984375,-0.0370025634765625,0.028076171875,-0.0217056274414062,0.0174713134765625,-0.01531982421875,0.0120086669921875,-0.0081787109375,0.0064620971679687,-0.0044708251953125,0.001495361328125,-0.001190185546875
21.593707,-0.0016098022460937,0.0026779174804687,-0.0072021484375,0.0129241943359375,-0.0258636474609375,0.06024169921875,-0.9137954711914062,-0.107452392578125,0.048614501953125,-0.037200927734375,0.0282211303710937,-0.02276611328125,0.017242431640625,-0.014434814453125,0.0117568969726562,-0.0092697143554687,0.0067825317382812,-0.004058837890625,0.0013885498046875,-0.0026092529296875
21.619814,-0.0018768310546875,0.0032272338867187,-0.0069198608398437,0.0142974853515625,-0.0263214111328125,0.0599212646484375,-0.91461181640625,-0.108734130859375,0.0488052368164062,-0.0364303588867187,0.0283737182617187,-0.022064208984375,0.017608642578125,-0.0149154663085937,0.0114669799804687,-0.0083541870117187,0.0064544677734375,-0.004486083984375,0.0008621215820312,-0.0015411376953125
21.6508,-0.0023269653320312,0.0028839111328125,-0.007720947265625,0.0131912231445312,-0.0268936157226562,0.059814453125,-0.9120254516601562,-0.1088333129882812,0.04693603515625,-0.0355224609375,0.0277557373046875,-0.0211944580078125,0.0177078247070312,-0.014892578125,0.0122528076171875,-0.0087127685546875,0.0061187744140625,-0.0043258666992187,0.0014572143554687,-0.001434326171875
21.67923,-0.0029144287109375,0.0037155151367187,-0.0086135864257812,0.01263427734375,-0.0266952514648437,0.0597381591796875,-0.90789794921875,-0.10791015625,0.0450363159179687,-0.0354156494140625,0.0273895263671875,-0.02142333984375,0.0170974731445312,-0.0143814086914062,0.0113677978515625,-0.0087051391601562,0.0058059692382812,-0.0046005249023437,0.0020294189453125,-0.001800537109375
21.706369,-0.0023651123046875,0.0038528442382812,-0.0084075927734375,0.0133132934570312,-0.0269012451171875,0.05902099609375,-0.900299072265625,-0.10565185546875,0.043701171875,-0.0345306396484375,0.0265121459960937,-0.0209197998046875,0.016204833984375,-0.013641357421875,0.0113601684570312,-0.00848388671875,0.0047988891601562,-0.004180908203125,0.0012969970703125,-0.00189208984375
21.733541,-0.0028762817382812,0.0037765502929687,-0.0086288452148437,0.0142974853515625,-0.0264358520507812,0.0584487915039062,-0.8898849487304688,-0.1035232543945312,0.0409698486328125,-0.0333480834960937,0.0255889892578125,-0.0197982788085937,0.0148239135742187,-0.0131683349609375,0.010406494140625,-0.0082550048828125,0.005615234375,-0.003753662109375,0.0020370483398437,-0.002105712890625
21.76285,-0.0031585693359375,0.0045013427734375,-0.0079803466796875,0.0139617919921875,-0.0258712768554687,0.0572738647460937,-0.878631591796875,-0.1006393432617187,0.0382003784179687,-0.0323410034179687,0.0241622924804687,-0.0187606811523437,0.0147018432617187,-0.0121612548828125,0.0098800659179687,-0.007293701171875,0.0048599243164062,-0.0042343139648437,0.0017471313476562,-0.0014419555664062
21.788822,-0.0029525756835937,0.0047683715820312,-0.0092544555664062,0.013671875,-0.0257186889648437,0.0564193725585937,-0.8650970458984375,-0.0971527099609375,0.0373687744140625,-0.0300827026367187,0.0229110717773437,-0.0175933837890625,0.0138320922851562,-0.0114212036132812,0.0091476440429687,-0.0074386596679687,0.00457763671875,-0.0032119750976562,0.0014114379882812,-0.0016326904296875
21.814806,-0.003173828125,0.0039901733398437,-0.0087051391601562,0.0142898559570312,-0.0259017944335937,0.05523681640625,-0.8519973754882812,-0.0934600830078125,0.0347824096679687,-0.029541015625,0.02191162109375,-0.0168304443359375,0.0125503540039062,-0.0105438232421875,0.0087127685546875,-0.0063018798828125,0.0043563842773437,-0.00335693359375,0.0011062622070312,-0.0011215209960937
21.840983,-0.0033340454101562,0.0046310424804687,-0.0083847045898437,0.0141525268554687,-0.0262374877929687,0.0549087524414062,-0.8373336791992188,-0.0899200439453125,0.0332260131835937,-0.02813720703125,0.0206146240234375,-0.0155715942382812,0.01202392578125,-0.0096588134765625,0.0083084106445312,-0.0059814453125,0.003173828125,-0.0030517578125,0.0010910034179687,-0.000885009765625
21.867911,-0.002899169921875,0.0042572021484375,-0.0081253051757812,0.0138168334960937,-0.0251693725585937,0.052703857421875,-0.8234405517578125,-0.0847396850585937,0.0305099487304687,-0.0265045166015625,0.0193862915039062,-0.014923095703125,0.0113525390625,-0.0091400146484375,0.0075149536132812,-0.0051345825195312,0.0035018920898437,-0.003082275390625,0.0003662109375,-0.0011367797851562
21.895177,-0.00262451171875,0.0037155151367187,-0.008575439453125,0.013641357421875,-0.0253372192382812,0.0515670776367187,-0.8105087280273438,-0.08160400390625,0.0299453735351562,-0.0257492065429687,0.0179901123046875,-0.0136260986328125,0.0104217529296875,-0.0083847045898437,0.006622314453125,-0.004974365234375,0.0029678344726562,-0.0024871826171875,0.0003204345703125,-0.0008544921875
21.921971,-0.0032577514648437,0.0045242309570312,-0.0081939697265625,0.0135269165039062,-0.0242538452148437,0.0506362915039062,-0.7981643676757812,-0.077789306640625,0.0279769897460937,-0.0247039794921875,0.0172882080078125,-0.0132675170898437,0.0094451904296875,-0.0080795288085937,0.0062484741210937,-0.0039825439453125,0.0027923583984375,-0.0020980834960937,0.000457763671875,-0.00115966796875
21.950918,-0.00286865234375,0.0045013427734375,-0.008544921875,0.0127792358398437,-0.0238418579101562,0.049530029296875,-0.7875595092773438,-0.0731735229492187,0.0277481079101562,-0.0230484008789062,0.0170745849609375,-0.0127334594726562,0.0092086791992187,-0.0079803466796875,0.005645751953125,-0.0040283203125,0.0023880004882812,-0.0017852783203125,0.0005111694335937,-0.00091552734375
21.977202,-0.0026397705078125,0.00457763671875,-0.0075225830078125,0.0136337280273437,-0.0231552124023437,0.0487747192382812,-0.7809829711914062,-0.07110595703125,0.0275421142578125,-0.0231704711914062,0.0167312622070312,-0.0118179321289062,0.0084915161132812,-0.0072479248046875,0.00531005859375,-0.0039291381835937,0.0027389526367187,-0.0020217895507812,-0.000152587890625,-0.0009231567382812
22.004529,-0.0028762817382812,0.00390625,-0.0074310302734375,0.0123977661132812,-0.0233993530273437,0.0479278564453125,-0.7766036987304688,-0.068572998046875,0.0275421142578125,-0.02301025390625,0.0164947509765625,-0.0121078491210937,0.0087509155273437,-0.006927490234375,0.0049896240234375,-0.0039901733398437,0.002532958984375,-0.0018539428710937,0.0001373291015625,-0.0007476806640625
22.035049,-0.0013809204101562,0.0042724609375,-0.0072021484375,0.0121536254882812,-0.0230178833007812,0.0473251342773437,-0.7767562866210938,-0.0667495727539062,0.0282821655273437,-0.0235137939453125,0.0167999267578125,-0.01300048828125,0.0087051391601562,-0.0070343017578125,0.005523681640625,-0.00335693359375,0.0020065307617187,-0.0021820068359375,0.0004501342773437,-0.0007171630859375
22.063854,-0.0024566650390625,0.003814697265625,-0.006744384765625,0.0118026733398437,-0.022125244140625,0.0470733642578125,-0.7793807983398438,-0.0661849975585937,0.0299148559570312,-0.0235824584960937,0.0172653198242187,-0.012725830078125,0.0094833374023437,-0.0078582763671875,0.00634765625,-0.0040283203125,0.0019454956054687,-0.0022430419921875,0.00030517578125,-0.0005340576171875
22.092301,-0.0019149780273437,0.0042190551757812,-0.0064163208007812,0.0114517211914062,-0.0220718383789062,0.0473251342773437,-0.7858200073242188,-0.0675048828125,0.0315780639648437,-0.0252304077148437,0.0176925659179687,-0.0135421752929687,0.0099716186523437,-0.0078887939453125,0.00616455078125,-0.004119873046875,0.002899169921875,-0.0014419555664062,0.0005340576171875,-0.0003662109375
22.122918,-0.0017776489257812,0.0037384033203125,-0.0058059692382812,0.0108489990234375,-0.0214996337890625,0.0473480224609375,-0.7961196899414062,-0.0680999755859375,0.033660888671875,-0.0257415771484375,0.0195846557617187,-0.0150299072265625,0.0106735229492187,-0.0085525512695312,0.0065460205078125,-0.0048675537109375,0.0028762817382812,-0.002197265625,0.0003662109375,-0.0006332397460937
22.153782,-0.0018234252929687,0.0023880004882812,-0.0055923461914062,0.0111007690429687,-0.0225677490234375,0.0481033325195312,-0.8076324462890625,-0.0713348388671875,0.036590576171875,-0.027435302734375,0.02001953125,-0.014862060546875,0.0119247436523437,-0.0089645385742187,0.0076446533203125,-0.0054092407226562,0.0035324096679687,-0.0023117065429687,-7.62939453125e-05,-0.0007476806640625
22.189409,-0.0005569458007812,0.0030517578125,-0.0054244995117187,0.0104751586914062,-0.0220260620117187,0.04925537109375,-0.82586669921875,-0.074493408203125,0.0396804809570312,-0.0290298461914062,0.0224838256835937,-0.0169296264648437,0.0130081176757812,-0.0107269287109375,0.0076828002929687,-0.0060043334960937,0.0042037963867187,-0.0027236938476562,0.0009613037109375,-0.0013580322265625
22.217426,-0.0014114379882812,0.0026702880859375,-0.0056228637695312,0.0108413696289062,-0.0218429565429687,0.0502548217773437,-0.841094970703125,-0.0774688720703125,0.0418701171875,-0.0309829711914062,0.0237045288085937,-0.0186920166015625,0.0142059326171875,-0.0114517211914062,0.0093612670898437,-0.00604248046875,0.0044631958007812,-0.0030441284179687,0.0010986328125,-0.0014419555664062
22.244564,-0.0016250610351562,0.0030364990234375,-0.0058517456054687,0.0110931396484375,-0.02239990234375,0.0513839721679687,-0.8558425903320312,-0.0813369750976562,0.0443954467773437,-0.03167724609375,0.0253448486328125,-0.0192108154296875,0.0152816772460937,-0.0122146606445312,0.0101852416992187,-0.0068817138671875,0.0044174194335937,-0.0037918090820312,0.0008010864257812,-0.001556396484375
22.271843,-0.0015869140625,0.0023193359375,-0.0052642822265625,0.0103912353515625,-0.0226898193359375,0.0525131225585937,-0.8700408935546875,-0.0838775634765625,0.0458908081054687,-0.0338287353515625,0.0262832641601562,-0.0200424194335937,0.0165939331054687,-0.0127792358398437,0.010467529296875,-0.007415771484375,0.0056304931640625,-0.0035247802734375,0.0014724731445312,-0.0011825561523437
22.303929,-0.0016098022460937,0.0017623901367187,-0.0053634643554687,0.011077880859375,-0.0227584838867187,0.0531005859375,-0.884796142578125,-0.087615966796875,0.0477371215820312,-0.0344696044921875,0.0269851684570312,-0.0213623046875,0.0171737670898437,-0.014312744140625,0.010894775390625,-0.0079116821289062,0.00665283203125,-0.0041046142578125,0.00128173828125,-0.0012359619140625
22.33656,-0.00115966796875,0.0020599365234375,-0.0054779052734375,0.0107269287109375,-0.023162841796875,0.0547256469726562,-0.89453125,-0.09075927734375,0.0483016967773437,-0.0355453491210937,0.0277023315429687,-0.0217437744140625,0.0175933837890625,-0.0149307250976562,0.01104736328125,-0.0084991455078125,0.0060272216796875,-0.0047683715820312,0.0020675659179687,-0.0017318725585937
22.364899,-0.0015411376953125,0.0025787353515625,-0.0049285888671875,0.0104446411132812,-0.0236434936523437,0.0553665161132812,-0.9052886962890624,-0.0938491821289062,0.0487060546875,-0.0365753173828125,0.0285568237304687,-0.0220565795898437,0.017730712890625,-0.0150833129882812,0.0119171142578125,-0.0091781616210937,0.006988525390625,-0.0048828125,0.002044677734375,-0.0010910034179687
22.392218,-0.0017852783203125,0.0023422241210937,-0.0061416625976562,0.0109634399414062,-0.0236663818359375,0.0552291870117187,-0.9108963012695312,-0.0957794189453125,0.0483016967773437,-0.0367279052734375,0.029449462890625,-0.023040771484375,0.018341064453125,-0.0141677856445312,0.0124969482421875,-0.0092926025390625,0.0056686401367187,-0.0045852661132812,0.0026016235351562,-0.00201416015625
22.420933,-0.0016326904296875,0.0031356811523437,-0.00628662109375,0.0110626220703125,-0.0240097045898437,0.0550003051757812,-0.9134979248046876,-0.0971145629882812,0.047271728515625,-0.0363006591796875,0.02838134765625,-0.0228195190429687,0.017913818359375,-0.015045166015625,0.012420654296875,-0.0095291137695312,0.0070266723632812,-0.0056076049804687,0.0016937255859375,-0.0015792846679687
22.452851,-0.0014572143554687,0.0029449462890625,-0.0065383911132812,0.011627197265625,-0.0241928100585937,0.0568389892578125,-0.9124221801757812,-0.0972137451171875,0.0457000732421875,-0.0367355346679687,0.0283126831054687,-0.0224075317382812,0.0179290771484375,-0.0148086547851562,0.01275634765625,-0.0093994140625,0.0063018798828125,-0.0044937133789062,0.0021514892578125,-0.0018692016601562
22.480096,-0.001861572265625,0.0027618408203125,-0.0074844360351562,0.0117263793945312,-0.0245819091796875,0.0555648803710937,-0.9080429077148438,-0.0956573486328125,0.0440444946289062,-0.0349807739257812,0.0274581909179687,-0.0219573974609375,0.01763916015625,-0.0146331787109375,0.0121383666992187,-0.0087814331054687,0.0066146850585937,-0.0043792724609375,0.0020675659179687,-0.00225830078125
22.509987,-0.0024948120117187,0.0036392211914062,-0.0067977905273437,0.0119857788085937,-0.024261474609375,0.0556640625,-0.9009170532226562,-0.0941162109375,0.0418472290039062,-0.034393310546875,0.02618408203125,-0.0215225219726562,0.0168075561523437,-0.013824462890625,0.0111923217773437,-0.0085678100585937,0.0063934326171875,-0.004425048828125,0.0021133422851562,-0.0016403198242187
22.540447,-0.0023956298828125,0.0038604736328125,-0.0074005126953125,0.0123367309570312,-0.0248794555664062,0.05517578125,-0.8896408081054688,-0.0915603637695312,0.0389938354492187,-0.0329437255859375,0.0252532958984375,-0.0201339721679687,0.0164337158203125,-0.0136947631835937,0.0112457275390625,-0.0082626342773437,0.0055084228515625,-0.0049285888671875,0.001495361328125,-0.0016860961914062
22.568106,-0.0027999877929687,0.0029220581054687,-0.0072860717773437,0.0128250122070312,-0.0246963500976562,0.0545883178710937,-0.8767242431640625,-0.0882797241210937,0.0369873046875,-0.0308609008789062,0.02459716796875,-0.019012451171875,0.0151824951171875,-0.0123672485351562,0.010009765625,-0.0076217651367187,0.0055694580078125,-0.0042877197265625,0.0017318725585937,-0.001861572265625
22.595182,-0.0027008056640625,0.0039215087890625,-0.0075759887695312,0.0129165649414062,-0.0244369506835937,0.053619384765625,-0.8636550903320312,-0.084869384765625,0.0350265502929687,-0.0302734375,0.0227584838867187,-0.0175399780273437,0.014068603515625,-0.012298583984375,0.00958251953125,-0.0066680908203125,0.0049362182617187,-0.0038223266601562,0.0011062622070312,-0.0022964477539062
22.628585,-0.0033111572265625,0.0036087036132812,-0.0080337524414062,0.0129013061523437,-0.0250930786132812,0.052581787109375,-0.844818115234375,-0.0804214477539062,0.0322113037109375,-0.0277481079101562,0.020965576171875,-0.0163650512695312,0.0128250122070312,-0.010284423828125,0.0083999633789062,-0.0069351196289062,0.0044708251953125,-0.00360107421875,0.001739501953125,-0.001434326171875
22.654204,-0.0030746459960937,0.0044403076171875,-0.0081100463867187,0.01300048828125,-0.0243377685546875,0.0520858764648437,-0.8308181762695312,-0.077301025390625,0.0305252075195312,-0.02667236328125,0.0199050903320312,-0.0158157348632812,0.0119781494140625,-0.00909423828125,0.0078201293945312,-0.0062179565429687,0.0039825439453125,-0.0025787353515625,0.0008392333984375,-0.0009384155273437
22.680513,-0.00286865234375,0.0043106079101562,-0.0079269409179687,0.01336669921875,-0.0238494873046875,0.0514984130859375,-0.8177871704101562,-0.074310302734375,0.0287322998046875,-0.0255661010742187,0.0191879272460937,-0.0140762329101562,0.0100784301757812,-0.0094680786132812,0.0071945190429687,-0.0053787231445312,0.0033111572265625,-0.003021240234375,0.0005950927734375,-0.0010452270507812
22.709185,-0.0032806396484375,0.0041122436523437,-0.0081024169921875,0.0138320922851562,-0.0241851806640625,0.0511245727539062,-0.8055038452148438,-0.0722503662109375,0.0281982421875,-0.0245819091796875,0.0177383422851562,-0.0132980346679687,0.0097579956054687,-0.0086669921875,0.006439208984375,-0.0049514770507812,0.0028839111328125,-0.0025558471679687,7.62939453125e-06,-0.0011978149414062
22.736225,-0.0029754638671875,0.0052642822265625,-0.0083541870117187,0.0129928588867187,-0.0246810913085937,0.0505523681640625,-0.7954864501953125,-0.0697784423828125,0.0276336669921875,-0.0246429443359375,0.017181396484375,-0.0131149291992187,0.0093002319335937,-0.0076980590820312,0.0055694580078125,-0.004119873046875,0.0024490356445312,-0.002288818359375,0.0005569458007812,-0.00054931640625
22.763789,-0.0032882690429687,0.0044326782226562,-0.008514404296875,0.0132827758789062,-0.0244216918945312,0.0500869750976562,-0.7887802124023438,-0.0690994262695312,0.0275726318359375,-0.0228958129882812,0.0168380737304687,-0.0121002197265625,0.0087432861328125,-0.007232666015625,0.00579833984375,-0.004302978515625,0.0023651123046875,-0.0019760131835937,0.0012741088867187,-0.0012893676757812
22.792692,-0.0028915405273437,0.0043411254882812,-0.0082473754882812,0.0137252807617187,-0.0239486694335937,0.0500335693359375,-0.7843856811523438,-0.0685806274414062,0.0283966064453125,-0.02288818359375,0.0165786743164062,-0.0119552612304687,0.009033203125,-0.0071792602539062,0.0052032470703125,-0.0039596557617187,0.00238037109375,-0.0013961791992187,-0.0001449584960937,-0.0008392333984375
22.818894,-0.0033340454101562,0.004425048828125,-0.0082778930664062,0.0127105712890625,-0.023773193359375,0.0497970581054687,-0.7844772338867188,-0.0689544677734375,0.0286026000976562,-0.0235977172851562,0.0165786743164062,-0.012725830078125,0.0082321166992187,-0.0074920654296875,0.005615234375,-0.0042800903320312,0.0018844604492187,-0.00115966796875,-0.0006332397460937,-0.001220703125
22.844695,-0.0024948120117187,0.004302978515625,-0.0074539184570312,0.0129470825195312,-0.0242919921875,0.0499801635742187,-0.7869644165039062,-0.07025146484375,0.0300140380859375,-0.0236740112304687,0.0173721313476562,-0.01324462890625,0.010040283203125,-0.0069351196289062,0.0057220458984375,-0.00396728515625,0.00189208984375,-0.0014572143554687,-0.0002288818359375,-0.000396728515625
22.871514,-0.0028839111328125,0.0046157836914062,-0.0067291259765625,0.0128173828125,-0.0235824584960937,0.0495452880859375,-0.7925643920898438,-0.0723724365234375,0.0322799682617187,-0.0243148803710937,0.018402099609375,-0.0134658813476562,0.0096511840820312,-0.0074005126953125,0.0055389404296875,-0.0039749145507812,0.0023574829101562,-0.00146484375,-0.0005722045898437,-0.0006179809570312
22.89957,-0.0025711059570312,0.0039596557617187,-0.0072784423828125,0.0128097534179687,-0.0230636596679687,0.0511550903320312,-0.8001174926757812,-0.0744247436523437,0.0342025756835937,-0.0257720947265625,0.0188827514648437,-0.0143280029296875,0.010711669921875,-0.0078125,0.0062332153320312,-0.0049362182617187,0.002410888671875,-0.0020065307617187,-6.866455078125e-05,-0.0003280639648437
22.926514,-0.00250244140625,0.003936767578125,-0.0068893432617187,0.0122146606445312,-0.0234146118164062,0.0511245727539062,-0.8108596801757812,-0.076568603515625,0.036590576171875,-0.027435302734375,0.020416259765625,-0.0147552490234375,0.0109939575195312,-0.0091094970703125,0.00714111328125,-0.0047607421875,0.0037155151367187,-0.0019989013671875,4.57763671875e-05,-0.0009307861328125
22.95429,-0.0020904541015625,0.0032882690429687,-0.0070648193359375,0.0121231079101562,-0.0234909057617187,0.05218505859375,-0.8222579956054688,-0.0797271728515625,0.0375137329101562,-0.0288314819335937,0.0216827392578125,-0.0158462524414062,0.0131683349609375,-0.0101852416992187,0.0072555541992187,-0.005645751953125,0.0035247802734375,-0.0018157958984375,0.0006179809570312,-0.00091552734375
22.982076,-0.0019989013671875,0.0031204223632812,-0.00653076171875,0.011749267578125,-0.0242996215820312,0.0528717041015625,-0.8371200561523438,-0.0829315185546875,0.041107177734375,-0.0307846069335937,0.0230255126953125,-0.0171356201171875,0.01348876953125,-0.0107269287109375,0.0087127685546875,-0.0061569213867187,0.004150390625,-0.0023727416992187,0.000396728515625,-0.000732421875
23.008437,-0.0020523071289062,0.00299072265625,-0.0061111450195312,0.0117874145507812,-0.0240554809570312,0.0535812377929687,-0.8497390747070312,-0.0849227905273437,0.0429763793945312,-0.0320358276367187,0.024627685546875,-0.0185012817382812,0.0144424438476562,-0.0113143920898437,0.008697509765625,-0.0068359375,0.0046844482421875,-0.0031051635742187,0.0003890991210937,-0.0009613037109375
23.0359,-0.0011062622070312,0.0025787353515625,-0.006256103515625,0.01190185546875,-0.0234146118164062,0.0542984008789062,-0.8635025024414062,-0.0876312255859375,0.0454254150390625,-0.0334243774414062,0.0255584716796875,-0.0191268920898437,0.015228271484375,-0.012298583984375,0.0098342895507812,-0.0066909790039062,0.0049819946289062,-0.003387451171875,0.0015029907226562,-0.001129150390625
23.066543,-0.00140380859375,0.0029449462890625,-0.0059432983398437,0.0115814208984375,-0.0235595703125,0.0550308227539062,-0.8781814575195312,-0.0906524658203125,0.047607421875,-0.034515380859375,0.0272293090820312,-0.020782470703125,0.0160675048828125,-0.0132904052734375,0.0098342895507812,-0.0074615478515625,0.0057296752929687,-0.0034408569335937,0.0008316040039062,-0.0013351440429687
23.09505,-0.0019683837890625,0.00274658203125,-0.0060806274414062,0.0113983154296875,-0.024566650390625,0.055694580078125,-0.8909225463867188,-0.09405517578125,0.0490493774414062,-0.0355758666992187,0.0272750854492187,-0.0215835571289062,0.0169906616210937,-0.014190673828125,0.0114212036132812,-0.008026123046875,0.0059356689453125,-0.0040054321289062,0.0012893676757812,-0.0014724731445312
23.125626,-0.000518798828125,0.0019149780273437,-0.00518798828125,0.0120620727539062,-0.02484130859375,0.0571365356445312,-0.90325927734375,-0.0966110229492187,0.0493621826171875,-0.0374298095703125,0.0286178588867187,-0.0226364135742187,0.0179214477539062,-0.0146255493164062,0.010955810546875,-0.0084991455078125,0.0063095092773437,-0.0048675537109375,0.00177001953125,-0.0015869140625
23.153112,-0.00103759765625,0.0022735595703125,-0.0061111450195312,0.011322021484375,-0.0238876342773437,0.0573043823242187,-0.91156005859375,-0.0980606079101562,0.0500335693359375,-0.0375595092773437,0.0288238525390625,-0.0228271484375,0.0183563232421875,-0.01580810546875,0.0114517211914062,-0.0091781616210937,0.0068740844726562,-0.0037612915039062,0.0021591186523437,-0.0015029907226562
23.183624,-0.0014495849609375,0.0037002563476562,-0.0061492919921875,0.0123443603515625,-0.0245742797851562,0.0581130981445312,-0.9173660278320312,-0.1000595092773437,0.05035400390625,-0.0377197265625,0.0291976928710937,-0.02325439453125,0.0182571411132812,-0.01568603515625,0.012115478515625,-0.0092086791992187,0.0070114135742187,-0.0048751831054687,0.002410888671875,-0.001251220703125
23.213006,-0.0021286010742187,0.0027084350585937,-0.006500244140625,0.011962890625,-0.0252227783203125,0.0587005615234375,-0.9201126098632812,-0.1019058227539062,0.0490264892578125,-0.037841796875,0.0289688110351562,-0.0230789184570312,0.0189666748046875,-0.0156021118164062,0.0120468139648437,-0.0092849731445312,0.006591796875,-0.0040969848632812,0.0021820068359375,-0.0019607543945312
23.240912,-0.002349853515625,0.0025177001953125,-0.0066986083984375,0.012664794921875,-0.0256805419921875,0.058135986328125,-0.921051025390625,-0.1020050048828125,0.048736572265625,-0.03729248046875,0.0286178588867187,-0.0232925415039062,0.018524169921875,-0.0150833129882812,0.0121917724609375,-0.0092620849609375,0.0063323974609375,-0.0050888061523437,0.0023117065429687,-0.001983642578125
23.268028,-0.0019454956054687,0.0034408569335937,-0.0067672729492187,0.0124740600585937,-0.0254440307617187,0.0584716796875,-0.9213790893554688,-0.1015472412109375,0.0479049682617187,-0.0376205444335937,0.0281219482421875,-0.0225448608398437,0.0177993774414062,-0.01568603515625,0.012451171875,-0.0094070434570312,0.006683349609375,-0.00592041015625,0.0020217895507812,-0.0012664794921875
23.295257,-0.001556396484375,0.0029067993164062,-0.0067977905273437,0.0126800537109375,-0.026092529296875,0.0589141845703125,-0.9209213256835938,-0.1015853881835937,0.0483856201171875,-0.0372543334960937,0.027618408203125,-0.0226821899414062,0.0182952880859375,-0.0145492553710937,0.0117568969726562,-0.0088424682617187,0.0062179565429687,-0.0044021606445312,0.0022735595703125,-0.0017852783203125
23.321225,-0.0015411376953125,0.003021240234375,-0.0074615478515625,0.0130538940429687,-0.026031494140625,0.058746337890625,-0.9210357666015624,-0.1018218994140625,0.0472335815429687,-0.0362548828125,0.0277023315429687,-0.0230636596679687,0.0179214477539062,-0.0149078369140625,0.01171875,-0.0087509155273437,0.0060348510742187,-0.0047988891601562,0.0021514892578125,-0.001434326171875
23.354904,-0.0016021728515625,0.0033798217773437,-0.0074081420898437,0.0122756958007812,-0.0264129638671875,0.0586624145507812,-0.9213790893554688,-0.1019668579101562,0.0480728149414062,-0.0355987548828125,0.0275802612304687,-0.022186279296875,0.0171585083007812,-0.0146865844726562,0.0113601684570312,-0.0092086791992187,0.0057830810546875,-0.0050048828125,0.001922607421875,-0.0018997192382812
23.383606,-0.001922607421875,0.0039291381835937,-0.0077362060546875,0.0128250122070312,-0.0268630981445312,0.058563232421875,-0.921417236328125,-0.1004638671875,0.0476913452148437,-0.0361709594726562,0.0275115966796875,-0.0229721069335937,0.0175018310546875,-0.0147171020507812,0.0111236572265625,-0.0083999633789062,0.00616455078125,-0.0047607421875,0.0018157958984375,-0.002166748046875
23.41068,-0.001861572265625,0.0034713745117187,-0.0071334838867187,0.0129776000976562,-0.026092529296875,0.0592041015625,-0.9215850830078124,-0.0998001098632812,0.0478057861328125,-0.0359725952148437,0.0271987915039062,-0.0225753784179687,0.0174789428710937,-0.0144119262695312,0.011016845703125,-0.0083770751953125,0.0059051513671875,-0.00494384765625,0.0017166137695312,-0.0023651123046875
23.437268,-0.00189208984375,0.0030975341796875,-0.008056640625,0.0137710571289062,-0.0262374877929687,0.0604095458984375,-0.9201507568359376,-0.0994338989257812,0.048431396484375,-0.03564453125,0.0273666381835937,-0.0219955444335937,0.0167922973632812,-0.014251708984375,0.0106048583984375,-0.0088348388671875,0.0055389404296875,-0.0044403076171875,0.0021286010742187,-0.0012283325195312
23.466553,-0.0017547607421875,0.0033645629882812,-0.0079879760742187,0.0132522583007812,-0.026824951171875,0.0595245361328125,-0.916290283203125,-0.0967254638671875,0.0475616455078125,-0.0359268188476562,0.0264511108398437,-0.0219650268554687,0.0165328979492187,-0.0137939453125,0.0106277465820312,-0.0081405639648437,0.0059738159179687,-0.004547119140625,0.0010604858398437,-0.001953125
23.493191,-0.002044677734375,0.00390625,-0.0085296630859375,0.0134735107421875,-0.0273666381835937,0.0594253540039062,-0.9074859619140624,-0.0941696166992187,0.0467071533203125,-0.033843994140625,0.0261993408203125,-0.0211639404296875,0.0161819458007812,-0.0132827758789062,0.0112075805664062,-0.0076446533203125,0.0051040649414062,-0.00396728515625,0.001708984375,-0.001983642578125
23.519307,-0.0025558471679687,0.003997802734375,-0.0082626342773437,0.0142059326171875,-0.027099609375,0.0596389770507812,-0.8983230590820312,-0.0916976928710937,0.0464324951171875,-0.033111572265625,0.0254135131835937,-0.02032470703125,0.0153350830078125,-0.0123825073242187,0.010345458984375,-0.0069808959960937,0.0043411254882812,-0.0044479370117187,0.0019760131835937,-0.0023117065429687
23.547991,-0.0030593872070312,0.0039901733398437,-0.0085372924804687,0.014739990234375,-0.0276107788085937,0.0578460693359375,-0.8867874145507812,-0.0889739990234375,0.04412841796875,-0.0319595336914062,0.0248870849609375,-0.018890380859375,0.0149307250976562,-0.0119247436523437,0.0099411010742187,-0.006927490234375,0.0042572021484375,-0.0034713745117187,0.001922607421875,-0.0018234252929687
23.576503,-0.0033416748046875,0.0046920776367187,-0.0091781616210937,0.0144577026367187,-0.0277633666992187,0.0578994750976562,-0.8736419677734375,-0.0856094360351562,0.0431442260742187,-0.0307540893554687,0.0228652954101562,-0.0182266235351562,0.0140304565429687,-0.0121307373046875,0.0088653564453125,-0.0064468383789062,0.0046768188476562,-0.0034027099609375,0.0006179809570312,-0.001861572265625
23.603604,-0.0025253295898437,0.004852294921875,-0.0087432861328125,0.0143966674804687,-0.0277633666992187,0.0569229125976562,-0.8603286743164062,-0.082916259765625,0.0409011840820312,-0.0292434692382812,0.0216064453125,-0.0175552368164062,0.0132675170898437,-0.0107650756835937,0.00830078125,-0.0060272216796875,0.0035018920898437,-0.003814697265625,0.00103759765625,-0.0012893676757812
23.630726,-0.003082275390625,0.0044631958007812,-0.0088729858398437,0.0146255493164062,-0.0268630981445312,0.0564041137695312,-0.846221923828125,-0.0790557861328125,0.03924560546875,-0.02740478515625,0.02081298828125,-0.0163421630859375,0.0118637084960937,-0.0108261108398437,0.0078125,-0.0056228637695312,0.0036163330078125,-0.003021240234375,0.0007171630859375,-0.0007476806640625
23.659747,-0.0039215087890625,0.0046920776367187,-0.0090408325195312,0.0147171020507812,-0.02716064453125,0.0550079345703125,-0.8318252563476562,-0.0767288208007812,0.0364151000976562,-0.0269012451171875,0.0201034545898437,-0.0145797729492187,0.0118408203125,-0.0082626342773437,0.007232666015625,-0.0053634643554687,0.00299072265625,-0.0027008056640625,-9.1552734375e-05,-0.0008087158203125
23.685696,-0.004180908203125,0.004364013671875,-0.00970458984375,0.01458740234375,-0.0263671875,0.0548858642578125,-0.8199615478515625,-0.0747604370117187,0.0352096557617187,-0.0256729125976562,0.019012451171875,-0.0142669677734375,0.0103073120117187,-0.00830078125,0.0069961547851562,-0.004547119140625,0.0028915405273437,-0.00213623046875,0.00067138671875,-0.0010910034179687
23.715054,-0.0040054321289062,0.004730224609375,-0.0089340209960937,0.0142669677734375,-0.0261917114257812,0.0527191162109375,-0.807220458984375,-0.07183837890625,0.0328292846679687,-0.0237350463867187,0.018310546875,-0.0134963989257812,0.0099105834960937,-0.0077056884765625,0.0061569213867187,-0.0043487548828125,0.0026397705078125,-0.00189208984375,0.0001983642578125,-0.0006790161132812
23.743752,-0.003082275390625,0.0047683715820312,-0.0085678100585937,0.0129013061523437,-0.0248794555664062,0.0528411865234375,-0.7978668212890625,-0.0706329345703125,0.0316009521484375,-0.023590087890625,0.0166702270507812,-0.01318359375,0.0098190307617187,-0.0075225830078125,0.0057830810546875,-0.003814697265625,0.0010528564453125,-0.00128173828125,-0.000457763671875,-0.0007476806640625
23.77083,-0.00347900390625,0.0040740966796875,-0.008392333984375,0.0134811401367187,-0.024810791015625,0.0519638061523437,-0.7901535034179688,-0.0698699951171875,0.029998779296875,-0.0222015380859375,0.0172195434570312,-0.0121307373046875,0.0095367431640625,-0.007232666015625,0.0052261352539062,-0.0038070678710937,0.0025253295898437,-0.0019454956054687,0.0001068115234375,-0.0009384155273437
23.797889,-0.002960205078125,0.0045318603515625,-0.0078582763671875,0.0137176513671875,-0.0237274169921875,0.0505752563476562,-0.7855453491210938,-0.0684051513671875,0.028533935546875,-0.0234222412109375,0.0174026489257812,-0.0124435424804687,0.0089111328125,-0.006866455078125,0.0051116943359375,-0.0033950805664062,0.0021743774414062,-0.0019607543945312,-0.0005264282226562,-0.0008087158203125
23.827372,-0.0030899047851562,0.003692626953125,-0.0080947875976562,0.0126571655273437,-0.023712158203125,0.050079345703125,-0.7846450805664062,-0.0681838989257812,0.028045654296875,-0.023345947265625,0.0174331665039062,-0.0124588012695312,0.00897216796875,-0.0074310302734375,0.0058822631835937,-0.0037841796875,0.0030593872070312,-0.0019989013671875,-0.0006790161132812,-6.103515625e-05
23.853312,-0.003082275390625,0.0037002563476562,-0.0075302124023437,0.01300048828125,-0.0232162475585937,0.049560546875,-0.7862091064453125,-0.06903076171875,0.0285263061523437,-0.0240936279296875,0.0178451538085937,-0.0132598876953125,0.0093231201171875,-0.0076522827148437,0.0059280395507812,-0.00396728515625,0.0024642944335937,-0.0015716552734375,-3.814697265625e-05,-0.00030517578125
23.880203,-0.002899169921875,0.0037918090820312,-0.00677490234375,0.0121688842773437,-0.0229034423828125,0.0492324829101562,-0.791778564453125,-0.0702743530273437,0.0290908813476562,-0.0255126953125,0.0184326171875,-0.0128707885742187,0.0108718872070312,-0.0083999633789062,0.0066299438476562,-0.00421142578125,0.0027313232421875,-0.00177001953125,-0.0002975463867187,-0.0001068115234375
23.909065,-0.0018386840820312,0.0032806396484375,-0.0067367553710937,0.0116653442382812,-0.0224380493164062,0.0491790771484375,-0.8001556396484375,-0.0720291137695312,0.0300521850585937,-0.0258026123046875,0.0198135375976562,-0.0142822265625,0.011627197265625,-0.009033203125,0.007171630859375,-0.0047378540039062,0.0028610229492187,-0.0016021728515625,-0.0003128051757812,-0.00079345703125
23.937539,-0.0024261474609375,0.003204345703125,-0.0062713623046875,0.0121307373046875,-0.0226211547851562,0.049835205078125,-0.811798095703125,-0.075714111328125,0.0318832397460937,-0.0273208618164062,0.020599365234375,-0.015350341796875,0.0117340087890625,-0.01007080078125,0.0073394775390625,-0.0060806274414062,0.0038070678710937,-0.0017852783203125,0.0009231567382812,8.392333984375e-05
23.966143,-0.0022125244140625,0.0031356811523437,-0.0060272216796875,0.011199951171875,-0.02197265625,0.0502777099609375,-0.82568359375,-0.0792465209960937,0.0329742431640625,-0.0289764404296875,0.022491455078125,-0.0166015625,0.0129547119140625,-0.0102615356445312,0.0081939697265625,-0.00616455078125,0.0040664672851562,-0.0021209716796875,0.0003585815429687,-0.0005264282226562
23.996981,-0.0016403198242187,0.003082275390625,-0.00592041015625,0.01092529296875,-0.0218429565429687,0.0502090454101562,-0.8419647216796875,-0.0824737548828125,0.0354766845703125,-0.0304718017578125,0.0237503051757812,-0.0176010131835937,0.0145416259765625,-0.0113754272460937,0.0091552734375,-0.0066757202148437,0.0045928955078125,-0.0028915405273437,0.0005645751953125,-0.0009536743164062
24.024558,-0.0019149780273437,0.0024948120117187,-0.0048980712890625,0.0107269287109375,-0.02252197265625,0.0516891479492187,-0.8564453125,-0.087158203125,0.0381622314453125,-0.0314254760742187,0.02459716796875,-0.0188827514648437,0.0152359008789062,-0.012542724609375,0.0096511840820312,-0.0071792602539062,0.00543212890625,-0.0027618408203125,0.0015335083007812,-0.0008392333984375
24.054665,-0.0012588500976562,0.00238037109375,-0.0058975219726562,0.01031494140625,-0.0228652954101562,0.0523223876953125,-0.8724899291992188,-0.0910186767578125,0.0400390625,-0.0333328247070312,0.0264358520507812,-0.020751953125,0.0156631469726562,-0.01324462890625,0.0102005004882812,-0.0079345703125,0.0054855346679687,-0.003387451171875,0.0009689331054687,-0.0011978149414062
24.085025,-0.0013885498046875,0.0031967163085937,-0.0053329467773437,0.0105361938476562,-0.0225067138671875,0.053375244140625,-0.8871536254882812,-0.0939559936523437,0.04241943359375,-0.0349960327148437,0.027496337890625,-0.0208816528320312,0.01702880859375,-0.0132675170898437,0.0105667114257812,-0.0082778930664062,0.0061416625976562,-0.0045928955078125,0.0014266967773437,-0.0015716552734375
24.113761,-0.00146484375,0.0030975341796875,-0.0047149658203125,0.0108566284179687,-0.0232086181640625,0.0540695190429687,-0.8985671997070312,-0.0947418212890625,0.0441513061523437,-0.0364227294921875,0.0275650024414062,-0.0221023559570312,0.0176010131835937,-0.0140457153320312,0.0116653442382812,-0.0087890625,0.0065231323242187,-0.0045394897460937,0.001068115234375,-0.0020980834960937
24.142145,-0.0014724731445312,0.0027313232421875,-0.0059280395507812,0.0110549926757812,-0.0240707397460937,0.0556869506835937,-0.9068984985351562,-0.096282958984375,0.045867919921875,-0.0364532470703125,0.0290985107421875,-0.0229034423828125,0.0182876586914062,-0.0146560668945312,0.0119247436523437,-0.0093612670898437,0.00592041015625,-0.0039749145507812,0.0016555786132812,-0.001953125
24.173092,-0.0017242431640625,0.0030441284179687,-0.0057373046875,0.0115737915039062,-0.0246124267578125,0.0564651489257812,-0.9122848510742188,-0.0974578857421875,0.0465850830078125,-0.0369033813476562,0.0285720825195312,-0.0227203369140625,0.0180587768554687,-0.0154266357421875,0.011627197265625,-0.0094985961914062,0.006439208984375,-0.0049591064453125,0.0023193359375,-0.0018234252929687
24.200382,-0.0015335083007812,0.0026168823242187,-0.00555419921875,0.0120086669921875,-0.024627685546875,0.0561904907226562,-0.9144439697265624,-0.0969009399414062,0.0471954345703125,-0.03656005859375,0.0285186767578125,-0.022674560546875,0.01806640625,-0.01483154296875,0.0112152099609375,-0.0087432861328125,0.0069961547851562,-0.0052719116210937,0.0015716552734375,-0.0014877319335937
24.233467,-0.0012435913085937,0.0032501220703125,-0.0065536499023437,0.0121536254882812,-0.0249099731445312,0.0565185546875,-0.912628173828125,-0.0948638916015625,0.047393798828125,-0.035369873046875,0.0285568237304687,-0.022796630859375,0.0174636840820312,-0.0142364501953125,0.0108795166015625,-0.0093612670898437,0.0064163208007812,-0.0056381225585937,0.0018157958984375,-0.0015792846679687
24.261655,-0.00189208984375,0.00347900390625,-0.0077056884765625,0.0122756958007812,-0.0246124267578125,0.056793212890625,-0.90777587890625,-0.0923843383789062,0.0471572875976562,-0.0349884033203125,0.0272445678710937,-0.0217742919921875,0.0171127319335937,-0.0141754150390625,0.01141357421875,-0.0090560913085937,0.005645751953125,-0.00531005859375,0.0019607543945312,-0.001861572265625
24.290192,-0.0021438598632812,0.00384521484375,-0.0076980590820312,0.0134048461914062,-0.0251235961914062,0.05682373046875,-0.9001388549804688,-0.0896148681640625,0.0468673706054687,-0.0344314575195312,0.026580810546875,-0.0210800170898437,0.0163040161132812,-0.0134735107421875,0.01080322265625,-0.0085220336914062,0.00567626953125,-0.0047836303710937,0.0019454956054687,-0.0026092529296875
24.320762,-0.0030364990234375,0.0039901733398437,-0.0078887939453125,0.0136489868164062,-0.0257720947265625,0.0564041137695312,-0.8884048461914062,-0.0859298706054687,0.0454864501953125,-0.0334243774414062,0.025177001953125,-0.0200881958007812,0.015411376953125,-0.0134811401367187,0.01043701171875,-0.0081100463867187,0.005340576171875,-0.0048751831054687,0.001312255859375,-0.0015335083007812
24.348385,-0.0023345947265625,0.0042343139648437,-0.008056640625,0.0129318237304687,-0.0254592895507812,0.0556716918945312,-0.875885009765625,-0.0828475952148437,0.0435333251953125,-0.0317916870117187,0.023651123046875,-0.0190200805664062,0.0147476196289062,-0.0118331909179687,0.00970458984375,-0.0078659057617187,0.0048751831054687,-0.0030364990234375,0.00164794921875,-0.0019149780273437
24.379779,-0.0028076171875,0.0039520263671875,-0.0086822509765625,0.013885498046875,-0.0250244140625,0.0545501708984375,-0.8605880737304688,-0.0784378051757812,0.0412979125976562,-0.0296096801757812,0.0220718383789062,-0.0177993774414062,0.0134353637695312,-0.01177978515625,0.008880615234375,-0.0062789916992187,0.0048294067382812,-0.0044174194335937,0.0016098022460937,-0.0019378662109375
24.409529,-0.0033416748046875,0.003814697265625,-0.0085906982421875,0.013824462890625,-0.0259017944335937,0.05352783203125,-0.8453369140625,-0.0742111206054687,0.0394439697265625,-0.0279617309570312,0.0211944580078125,-0.0166168212890625,0.0124282836914062,-0.0105438232421875,0.0086288452148437,-0.0065231323242187,0.0043869018554687,-0.0031356811523437,0.0007553100585937,-0.0015792846679687
24.438061,-0.0027389526367187,0.003936767578125,-0.0088272094726562,0.0132675170898437,-0.0257110595703125,0.0530471801757812,-0.8307723999023438,-0.0719757080078125,0.0374832153320312,-0.0260543823242187,0.0198822021484375,-0.0152664184570312,0.01153564453125,-0.0101165771484375,0.0069580078125,-0.0046234130859375,0.003662109375,-0.0027618408203125,-0.000152587890625,-0.001312255859375
24.466547,-0.0032882690429687,0.0041732788085937,-0.0083160400390625,0.0133590698242187,-0.0245208740234375,0.0514450073242187,-0.8163833618164062,-0.0685348510742187,0.034942626953125,-0.0244827270507812,0.01849365234375,-0.01416015625,0.0103530883789062,-0.00872802734375,0.00689697265625,-0.0048370361328125,0.00286865234375,-0.0022125244140625,0.0003890991210937,-0.00164794921875
24.497882,-0.0029144287109375,0.0044403076171875,-0.0081100463867187,0.013519287109375,-0.0251007080078125,0.0505752563476562,-0.8020401000976562,-0.0658721923828125,0.0329971313476562,-0.0232467651367187,0.0169754028320312,-0.0134124755859375,0.0096511840820312,-0.0079116821289062,0.0058441162109375,-0.0043869018554687,0.0031661987304687,-0.001922607421875,-0.0001220703125,-0.0008468627929687
24.525116,-0.003448486328125,0.00384521484375,-0.0083847045898437,0.0135879516601562,-0.023956298828125,0.0498275756835937,-0.7921676635742188,-0.0652923583984375,0.0307464599609375,-0.0221328735351562,0.016448974609375,-0.0123672485351562,0.0097503662109375,-0.0072784423828125,0.00567626953125,-0.0040359497070312,0.0025177001953125,-0.0016555786132812,0.0002059936523437,-0.0009307861328125
24.562015,-0.0037994384765625,0.0036239624023437,-0.0080032348632812,0.012786865234375,-0.02325439453125,0.049346923828125,-0.7822952270507812,-0.0648880004882812,0.0286636352539062,-0.0215530395507812,0.0155410766601562,-0.0117950439453125,0.0087509155273437,-0.0062637329101562,0.0051803588867187,-0.0036849975585937,0.0024795532226562,-0.0008316040039062,0.000152587890625,-0.0003585815429687
24.592344,-0.002593994140625,0.0041046142578125,-0.007659912109375,0.0123291015625,-0.0236129760742187,0.0483169555664062,-0.7782745361328125,-0.0658493041992187,0.027313232421875,-0.0218429565429687,0.015106201171875,-0.0113906860351562,0.0084381103515625,-0.0062408447265625,0.005157470703125,-0.0034332275390625,0.0022354125976562,-0.0015106201171875,-0.0005035400390625,-0.00018310546875
24.621057,-0.0029144287109375,0.0032196044921875,-0.0080184936523437,0.0126190185546875,-0.0231170654296875,0.0477752685546875,-0.7777023315429688,-0.0676727294921875,0.0272598266601562,-0.021453857421875,0.0157928466796875,-0.0109939575195312,0.0088653564453125,-0.0065689086914062,0.0058975219726562,-0.0027618408203125,0.0017929077148437,-0.0011367797851562,-0.0003738403320312,-0.0005035400390625
24.652169,-0.0027542114257812,0.0033798217773437,-0.0069732666015625,0.0119705200195312,-0.0228958129882812,0.0485687255859375,-0.781463623046875,-0.0702285766601562,0.0272750854492187,-0.0220184326171875,0.01654052734375,-0.0113449096679687,0.0092926025390625,-0.0072021484375,0.0055313110351562,-0.0032806396484375,0.0025253295898437,-0.0018081665039062,-0.0005264282226562,0.0002517700195312
24.67996,-0.0025177001953125,0.0035018920898437,-0.0071640014648437,0.0126266479492187,-0.0225067138671875,0.04888916015625,-0.7884445190429688,-0.0748291015625,0.0278472900390625,-0.0239639282226562,0.0167770385742187,-0.0122299194335937,0.0100479125976562,-0.0072097778320312,0.0055923461914062,-0.0037918090820312,0.00286865234375,-0.0009994506835937,0.000244140625,-0.0006332397460937
24.710261,-0.0024642944335937,0.0038299560546875,-0.0075912475585937,0.0112686157226562,-0.0234375,0.0490264892578125,-0.7980575561523438,-0.0784225463867187,0.0300674438476562,-0.025146484375,0.0181045532226562,-0.01336669921875,0.0098037719726562,-0.0086898803710937,0.0061187744140625,-0.0039901733398437,0.0028152465820312,-0.0017242431640625,-0.0003509521484375,-0.0003662109375
24.739014,-0.0023040771484375,0.0031204223632812,-0.0069351196289062,0.0119400024414062,-0.0221786499023437,0.0506134033203125,-0.8108291625976562,-0.0835189819335937,0.0316543579101562,-0.02655029296875,0.01953125,-0.0140609741210937,0.0115814208984375,-0.0089950561523437,0.0070266723632812,-0.00445556640625,0.0033035278320312,-0.0017929077148437,0.0002899169921875,-0.0004348754882812
24.766986,-0.0023345947265625,0.0028610229492187,-0.0067977905273437,0.01116943359375,-0.023468017578125,0.0512313842773437,-0.8244857788085938,-0.0881423950195312,0.0334091186523437,-0.0279998779296875,0.0217819213867187,-0.0154495239257812,0.0129928588867187,-0.0097503662109375,0.007232666015625,-0.005126953125,0.0036849975585937,-0.0020751953125,0.0002593994140625,-0.000701904296875
24.795419,-0.0021591186523437,0.004058837890625,-0.0058746337890625,0.0108871459960937,-0.0233383178710937,0.0522842407226562,-0.8401336669921875,-0.0922698974609375,0.0365524291992187,-0.030059814453125,0.0226974487304687,-0.0166549682617187,0.01348876953125,-0.01080322265625,0.0082015991210937,-0.0057525634765625,0.0044479370117187,-0.0026321411132812,0.0009384155273437,-0.0005874633789062
24.826625,-0.0014877319335937,0.0026626586914062,-0.0058059692382812,0.0112075805664062,-0.0235061645507812,0.0538787841796875,-0.8566360473632812,-0.0968475341796875,0.0387496948242187,-0.0319442749023437,0.024383544921875,-0.0184707641601562,0.0147323608398437,-0.011871337890625,0.0086517333984375,-0.0069656372070312,0.0045623779296875,-0.0034637451171875,0.0007400512695312,-0.0008773803710937
24.854025,-0.00201416015625,0.0031967163085937,-0.0058135986328125,0.0114517211914062,-0.02447509765625,0.0548095703125,-0.8708038330078125,-0.1015548706054687,0.0409088134765625,-0.03350830078125,0.0263214111328125,-0.0193328857421875,0.0152664184570312,-0.0125808715820312,0.0093231201171875,-0.0072860717773437,0.0052642822265625,-0.0032806396484375,0.0018310546875,-0.0009078979492187
24.883757,-0.0019378662109375,0.002685546875,-0.006195068359375,0.0116043090820312,-0.024505615234375,0.0560302734375,-0.8835601806640625,-0.1045074462890625,0.0429153442382812,-0.035003662109375,0.0272140502929687,-0.0209121704101562,0.015869140625,-0.0133514404296875,0.01025390625,-0.008209228515625,0.0047607421875,-0.003692626953125,0.001068115234375,-0.00079345703125
24.912434,-0.0017623901367187,0.0031280517578125,-0.0060806274414062,0.0122146606445312,-0.0250167846679687,0.0567855834960937,-0.8951034545898438,-0.1072540283203125,0.0450820922851562,-0.0358505249023437,0.0269241333007812,-0.0215682983398437,0.0172271728515625,-0.013916015625,0.0108489990234375,-0.008148193359375,0.0064315795898437,-0.0047378540039062,0.0014419555664062,-0.0016021728515625
24.940845,-0.0015487670898437,0.00341796875,-0.0063858032226562,0.0124282836914062,-0.0251541137695312,0.05780029296875,-0.90386962890625,-0.108489990234375,0.0460205078125,-0.0370635986328125,0.0287551879882812,-0.022430419921875,0.0171737670898437,-0.0146484375,0.0117034912109375,-0.0083160400390625,0.0061798095703125,-0.0049285888671875,0.002044677734375,-0.0018768310546875
24.969263,-0.0023651123046875,0.003448486328125,-0.0066986083984375,0.01220703125,-0.0259780883789062,0.0589141845703125,-0.9096908569335938,-0.1099853515625,0.0471115112304687,-0.0379257202148437,0.0283126831054687,-0.0225753784179687,0.0181121826171875,-0.014862060546875,0.01171875,-0.0094528198242187,0.0060272216796875,-0.0046234130859375,0.0016250610351562,-0.0018997192382812
24.999811,-0.0019912719726562,0.00335693359375,-0.0072708129882812,0.01263427734375,-0.02569580078125,0.0589141845703125,-0.913543701171875,-0.1094818115234375,0.048492431640625,-0.0372238159179687,0.02899169921875,-0.0230712890625,0.0178985595703125,-0.0149307250976562,0.011260986328125,-0.0095748901367187,0.0062484741210937,-0.0049896240234375,0.0018463134765625,-0.0015640258789062
25.026841,-0.00189208984375,0.002838134765625,-0.0067367553710937,0.0127792358398437,-0.0261993408203125,0.0598220825195312,-0.914031982421875,-0.108123779296875,0.0482330322265625,-0.0380477905273437,0.0292282104492187,-0.022552490234375,0.0180130004882812,-0.0145721435546875,0.0119552612304687,-0.0089874267578125,0.0065841674804687,-0.004547119140625,0.0016937255859375,-0.0024948120117187
25.056271,-0.0022659301757812,0.0037841796875,-0.0069427490234375,0.0125274658203125,-0.0274429321289062,0.0598068237304687,-0.9106674194335938,-0.1061477661132812,0.048431396484375,-0.037445068359375,0.0290298461914062,-0.022918701171875,0.017242431640625,-0.014007568359375,0.011962890625,-0.0084304809570312,0.006072998046875,-0.004608154296875,0.0018157958984375,-0.0021820068359375
25.086322,-0.0023651123046875,0.0036849975585937,-0.0077667236328125,0.0136642456054687,-0.0266036987304687,0.0598907470703125,-0.9052200317382812,-0.1037521362304687,0.0477447509765625,-0.0362930297851562,0.027679443359375,-0.022125244140625,0.017333984375,-0.0141754150390625,0.010223388671875,-0.0086746215820312,0.006439208984375,-0.0046920776367187,0.0016632080078125,-0.0016021728515625
25.114618,-0.0023956298828125,0.00396728515625,-0.007232666015625,0.0137557983398437,-0.0271835327148437,0.0591201782226562,-0.898712158203125,-0.1010284423828125,0.047088623046875,-0.035858154296875,0.0267410278320312,-0.0218048095703125,0.0166549682617187,-0.0131683349609375,0.0111770629882812,-0.0084228515625,0.00518798828125,-0.003997802734375,0.0013809204101562,-0.001922607421875
25.143214,-0.002655029296875,0.0044708251953125,-0.0078964233398437,0.013214111328125,-0.0265350341796875,0.058349609375,-0.8890838623046875,-0.0963058471679687,0.0456008911132812,-0.0348129272460937,0.0263900756835937,-0.020721435546875,0.0154800415039062,-0.0130157470703125,0.0099945068359375,-0.007965087890625,0.0062179565429687,-0.00408935546875,0.0015029907226562,-0.00140380859375
25.173708,-0.0027923583984375,0.0035018920898437,-0.008880615234375,0.0136871337890625,-0.026763916015625,0.0577011108398437,-0.877105712890625,-0.0926895141601562,0.04400634765625,-0.0335464477539062,0.0248565673828125,-0.019287109375,0.0143814086914062,-0.0130538940429687,0.0099334716796875,-0.0074310302734375,0.0053558349609375,-0.00390625,0.0019378662109375,-0.001373291015625
25.20067,-0.0032196044921875,0.004364013671875,-0.008575439453125,0.0134124755859375,-0.026275634765625,0.056640625,-0.866058349609375,-0.0886993408203125,0.0420303344726562,-0.0318832397460937,0.0243148803710937,-0.018310546875,0.0140380859375,-0.0120010375976562,0.0098648071289062,-0.0070266723632812,0.004974365234375,-0.0036468505859375,0.001251220703125,-0.0013427734375
25.232249,-0.0023269653320312,0.0042037963867187,-0.0085296630859375,0.0139083862304687,-0.0264892578125,0.0552902221679687,-0.8523330688476562,-0.0850296020507812,0.0398025512695312,-0.0302810668945312,0.0229873657226562,-0.0175094604492187,0.0134658813476562,-0.0108489990234375,0.0089187622070312,-0.0065078735351562,0.004638671875,-0.0033111572265625,0.0013504028320312,-0.0016403198242187
25.260391,-0.0034103393554687,0.00396728515625,-0.0085220336914062,0.0135574340820312,-0.0259552001953125,0.0543365478515625,-0.8402786254882812,-0.0818252563476562,0.0380020141601562,-0.02886962890625,0.02166748046875,-0.0169906616210937,0.0121994018554687,-0.0103683471679687,0.0078125,-0.0063018798828125,0.00408935546875,-0.0031661987304687,0.0013580322265625,-0.00103759765625
25.288986,-0.00286865234375,0.0045242309570312,-0.0084457397460937,0.0131759643554687,-0.0259475708007812,0.0531463623046875,-0.8284835815429688,-0.0784454345703125,0.0360336303710937,-0.0272903442382812,0.0201339721679687,-0.0156631469726562,0.012115478515625,-0.0099945068359375,0.0081787109375,-0.0060882568359375,0.00421142578125,-0.0028839111328125,0.00054931640625,-0.000885009765625
25.319607,-0.0032958984375,0.0041122436523437,-0.0084381103515625,0.0131301879882812,-0.02484130859375,0.0522613525390625,-0.8172683715820312,-0.07574462890625,0.0340652465820312,-0.0263214111328125,0.0197525024414062,-0.0149002075195312,0.0115814208984375,-0.0091552734375,0.0073471069335937,-0.0048980712890625,0.0032272338867187,-0.0033798217773437,0.0007476806640625,-0.0010147094726562
25.347129,-0.00262451171875,0.0036468505859375,-0.0084991455078125,0.0134429931640625,-0.024810791015625,0.0515670776367187,-0.8086929321289062,-0.0739669799804687,0.03387451171875,-0.0247726440429687,0.0187911987304687,-0.014068603515625,0.0113143920898437,-0.0090408325195312,0.0068893432617187,-0.0051040649414062,0.0035781860351562,-0.0023193359375,-0.0002365112304687,-0.0006027221679687
25.373757,-0.0030593872070312,0.00360107421875,-0.008148193359375,0.012847900390625,-0.02423095703125,0.0499801635742187,-0.8037796020507812,-0.0724945068359375,0.0319137573242187,-0.0254135131835937,0.0190200805664062,-0.0141830444335937,0.0106048583984375,-0.008544921875,0.0063323974609375,-0.004638671875,0.00347900390625,-0.0018692016601562,5.340576171875e-05,-0.0004501342773437
25.411046,-0.0029754638671875,0.0036849975585937,-0.007904052734375,0.0123977661132812,-0.0238571166992187,0.050048828125,-0.7995834350585938,-0.0716552734375,0.0313568115234375,-0.0249252319335937,0.0185928344726562,-0.0134201049804687,0.0109939575195312,-0.0079803466796875,0.0069808959960937,-0.00439453125,0.0031280517578125,-0.0022201538085937,-3.0517578125e-05,-0.0007095336914062
25.439434,-0.0031051635742187,0.0035858154296875,-0.0075912475585937,0.0114974975585937,-0.0226211547851562,0.0491714477539062,-0.7994308471679688,-0.0709457397460937,0.0311737060546875,-0.0247344970703125,0.0192031860351562,-0.01336669921875,0.0108261108398437,-0.0083236694335937,0.0063934326171875,-0.0043258666992187,0.0030136108398437,-0.0025558471679687,0.000335693359375,-0.0006484985351562
25.470435,-0.0023040771484375,0.003570556640625,-0.0071182250976562,0.012420654296875,-0.0227127075195312,0.049560546875,-0.8006134033203125,-0.0719451904296875,0.031280517578125,-0.0251693725585937,0.01934814453125,-0.0135650634765625,0.0106582641601562,-0.0090484619140625,0.0069427490234375,-0.00482177734375,0.0030059814453125,-0.0024871826171875,0.000213623046875,-0.001251220703125
25.499074,-0.002105712890625,0.0033111572265625,-0.0065841674804687,0.01129150390625,-0.0223846435546875,0.0485076904296875,-0.80596923828125,-0.0713653564453125,0.03216552734375,-0.0254440307617187,0.0200424194335937,-0.014556884765625,0.0114288330078125,-0.0094223022460937,0.00787353515625,-0.0050735473632812,0.0031967163085937,-0.0019607543945312,-7.62939453125e-05,-0.0009078979492187
25.526411,-0.0021209716796875,0.0028533935546875,-0.0062332153320312,0.0113449096679687,-0.0224380493164062,0.0489578247070312,-0.8135604858398438,-0.0737380981445312,0.0334243774414062,-0.0270309448242187,0.0207443237304687,-0.0150222778320312,0.011810302734375,-0.0097503662109375,0.0081100463867187,-0.0047073364257812,0.003570556640625,-0.0022354125976562,0.0008544921875,-0.0009841918945312
25.556354,-0.0020065307617187,0.0025634765625,-0.0060653686523437,0.0112228393554687,-0.0218887329101562,0.0488204956054687,-0.82275390625,-0.0748977661132812,0.034454345703125,-0.0278549194335937,0.0215301513671875,-0.0156326293945312,0.0131759643554687,-0.01068115234375,0.0077743530273437,-0.0054855346679687,0.0039291381835937,-0.0032501220703125,0.0005722045898437,-0.0005569458007812
25.586385,-0.001922607421875,0.0026321411132812,-0.0056076049804687,0.010772705078125,-0.0221786499023437,0.0492630004882812,-0.8342666625976562,-0.0777816772460937,0.0356521606445312,-0.029144287109375,0.0232391357421875,-0.0165786743164062,0.0139999389648437,-0.01043701171875,0.0087432861328125,-0.006072998046875,0.00457763671875,-0.0029373168945312,0.0004501342773437,-0.00115966796875
25.61473,-0.0020751953125,0.00299072265625,-0.0056686401367187,0.0104827880859375,-0.0222549438476562,0.0512161254882812,-0.8444442749023438,-0.0799789428710937,0.03717041015625,-0.0302581787109375,0.0237350463867187,-0.0172576904296875,0.0149765014648437,-0.0117721557617187,0.0095672607421875,-0.0069198608398437,0.0049362182617187,-0.0033645629882812,0.0012435913085937,-0.0007553100585937
25.64542,-0.001556396484375,0.002593994140625,-0.0061264038085937,0.0109710693359375,-0.0223464965820312,0.05133056640625,-0.8558502197265625,-0.0821075439453125,0.03887939453125,-0.031890869140625,0.0246963500976562,-0.0189971923828125,0.0149993896484375,-0.0131454467773437,0.0094223022460937,-0.0065383911132812,0.0057449340820312,-0.0034866333007812,0.0015869140625,-0.0014572143554687
25.673585,-0.0015335083007812,0.0025558471679687,-0.0053787231445312,0.0106277465820312,-0.0227737426757812,0.052947998046875,-0.8664169311523438,-0.0840682983398437,0.0412750244140625,-0.0334320068359375,0.0264511108398437,-0.0191726684570312,0.0157012939453125,-0.0125579833984375,0.0103607177734375,-0.0082931518554687,0.00579833984375,-0.0032882690429687,0.0020065307617187,-0.0010986328125
25.700897,-0.0010833740234375,0.0022430419921875,-0.0052261352539062,0.0115966796875,-0.0234832763671875,0.0535659790039062,-0.8744125366210938,-0.0860671997070312,0.0426101684570312,-0.0338821411132812,0.02581787109375,-0.0205230712890625,0.0160903930664062,-0.0138168334960937,0.0108261108398437,-0.0080108642578125,0.0058364868164062,-0.0040969848632812,0.0013046264648437,-0.0013961791992187
25.734038,-0.0018997192382812,0.003021240234375,-0.0056838989257812,0.0121841430664062,-0.0230865478515625,0.0540618896484375,-0.8818588256835938,-0.0870437622070312,0.0435791015625,-0.0343475341796875,0.02667236328125,-0.021392822265625,0.0164413452148437,-0.014007568359375,0.01055908203125,-0.0082473754882812,0.0060501098632812,-0.0046005249023437,0.0010604858398437,-0.0010452270507812
25.762207,-0.0017013549804687,0.0027389526367187,-0.0062179565429687,0.011383056640625,-0.0241775512695312,0.0553207397460937,-0.8874893188476562,-0.0886688232421875,0.0452804565429687,-0.0338973999023437,0.0273361206054687,-0.0218505859375,0.0170059204101562,-0.013763427734375,0.010955810546875,-0.0085067749023437,0.0061111450195312,-0.0041656494140625,0.00164794921875,-0.001922607421875
25.790546,-0.00201416015625,0.0020980834960937,-0.0059585571289062,0.0120925903320312,-0.0239105224609375,0.0557022094726562,-0.8899078369140625,-0.088775634765625,0.0456771850585937,-0.034698486328125,0.02667236328125,-0.0213623046875,0.0165252685546875,-0.0140228271484375,0.011871337890625,-0.0082550048828125,0.0065460205078125,-0.0044479370117187,0.0016098022460937,-0.0013275146484375
25.821215,-0.0018768310546875,0.0030364990234375,-0.0067291259765625,0.0117950439453125,-0.0246124267578125,0.0558242797851562,-0.8908843994140625,-0.0884323120117187,0.046051025390625,-0.0344314575195312,0.0268630981445312,-0.021575927734375,0.016815185546875,-0.0132904052734375,0.0113525390625,-0.0084457397460937,0.0065536499023437,-0.0048370361328125,0.001708984375,-0.0017547607421875
25.848305,-0.0018997192382812,0.0028762817382812,-0.0056991577148437,0.012725830078125,-0.0241012573242187,0.0564498901367187,-0.8895416259765625,-0.0879669189453125,0.0460052490234375,-0.0343704223632812,0.0261993408203125,-0.020782470703125,0.0166778564453125,-0.0135498046875,0.0106048583984375,-0.0081710815429687,0.0057907104492187,-0.0040206909179687,0.0019378662109375,-0.0015716552734375
25.877801,-0.002685546875,0.0037155151367187,-0.006683349609375,0.0118255615234375,-0.0243911743164062,0.0556869506835937,-0.8868408203125,-0.087432861328125,0.0460128784179687,-0.0337905883789062,0.0260467529296875,-0.0201263427734375,0.015777587890625,-0.013275146484375,0.0104904174804687,-0.0081405639648437,0.005340576171875,-0.0039520263671875,0.0016632080078125,-0.001678466796875
25.9072,-0.0021896362304687,0.0030364990234375,-0.0066146850585937,0.012054443359375,-0.02471923828125,0.0568695068359375,-0.8843612670898438,-0.0864028930664062,0.0454483032226562,-0.0335922241210937,0.0257110595703125,-0.0203170776367187,0.0159378051757812,-0.0125274658203125,0.0105819702148437,-0.0076751708984375,0.0050277709960937,-0.0038528442382812,0.001861572265625,-0.0012969970703125
25.93562,-0.0018768310546875,0.0035400390625,-0.0070571899414062,0.0120468139648437,-0.024383544921875,0.0559234619140625,-0.8828659057617188,-0.0854873657226562,0.045013427734375,-0.0326614379882812,0.02532958984375,-0.0197219848632812,0.0158309936523437,-0.0122146606445312,0.0100250244140625,-0.0075302124023437,0.0059356689453125,-0.0047378540039062,0.0017166137695312,-0.0014877319335937
25.963849,-0.0025558471679687,0.0024261474609375,-0.0073318481445312,0.0129928588867187,-0.0248641967773437,0.0557098388671875,-0.8822708129882812,-0.085601806640625,0.0440521240234375,-0.0330810546875,0.025360107421875,-0.0194015502929687,0.0157699584960937,-0.0126266479492187,0.0099258422851562,-0.00726318359375,0.0050888061523437,-0.003753662109375,0.0017471313476562,-0.001800537109375
25.992685,-0.00177001953125,0.00323486328125,-0.0072097778320312,0.0130996704101562,-0.0250473022460937,0.0563278198242187,-0.8824234008789062,-0.0854644775390625,0.0448150634765625,-0.0325393676757812,0.025421142578125,-0.0198287963867187,0.0156478881835937,-0.011962890625,0.010101318359375,-0.0074234008789062,0.0054779052734375,-0.0036239624023437,0.0005416870117187,-0.0010833740234375
26.022122,-0.0017547607421875,0.0037460327148437,-0.0074462890625,0.0126113891601562,-0.0255279541015625,0.0563888549804687,-0.8836593627929688,-0.0855865478515625,0.0451126098632812,-0.0329513549804687,0.02569580078125,-0.0190658569335937,0.01580810546875,-0.0126571655273437,0.01025390625,-0.0071792602539062,0.0049591064453125,-0.00408935546875,0.0012130737304687,-0.0010910034179687
26.05192,-0.0021133422851562,0.0032119750976562,-0.0075836181640625,0.0127792358398437,-0.0254364013671875,0.0563278198242187,-0.8856201171875,-0.0866012573242187,0.044647216796875,-0.0331039428710937,0.0255889892578125,-0.01959228515625,0.0150985717773437,-0.0125808715820312,0.0098342895507812,-0.00732421875,0.0054244995117187,-0.003814697265625,0.0013427734375,-0.0018081665039062
26.08189,-0.001617431640625,0.0033111572265625,-0.0068893432617187,0.0129776000976562,-0.0257415771484375,0.0567550659179687,-0.888763427734375,-0.0879974365234375,0.0453567504882812,-0.0335159301757812,0.0244674682617187,-0.019561767578125,0.0158309936523437,-0.0128021240234375,0.0100860595703125,-0.0076904296875,0.00531005859375,-0.0037841796875,0.0017471313476562,-0.00140380859375
26.110224,-0.00244140625,0.0025482177734375,-0.0074081420898437,0.0123214721679687,-0.0258407592773437,0.057464599609375,-0.8908767700195312,-0.0889663696289062,0.0449676513671875,-0.033599853515625,0.0258102416992187,-0.01983642578125,0.0157546997070312,-0.0131912231445312,0.009521484375,-0.0080184936523437,0.0046310424804687,-0.0038299560546875,0.0013885498046875,-0.0014190673828125
26.138052,-0.002044677734375,0.0035629272460937,-0.0067672729492187,0.0124359130859375,-0.0256576538085937,0.056854248046875,-0.893890380859375,-0.0893096923828125,0.0444793701171875,-0.0342254638671875,0.02593994140625,-0.0197525024414062,0.01617431640625,-0.013214111328125,0.0103912353515625,-0.0078277587890625,0.0051040649414062,-0.004119873046875,0.0016632080078125,-0.00115966796875
26.16879,-0.002471923828125,0.0034027099609375,-0.0082168579101562,0.0124282836914062,-0.02557373046875,0.0571136474609375,-0.892578125,-0.0896835327148437,0.043975830078125,-0.0341033935546875,0.0250244140625,-0.0199813842773437,0.0161361694335937,-0.0130386352539062,0.0107498168945312,-0.0074005126953125,0.005218505859375,-0.0043487548828125,0.0013961791992187,-0.0009613037109375
26.195887,-0.002105712890625,0.0032882690429687,-0.0073699951171875,0.0129470825195312,-0.0257568359375,0.0568084716796875,-0.8906326293945312,-0.0893325805664062,0.0429153442382812,-0.0333938598632812,0.02508544921875,-0.0200119018554687,0.0160064697265625,-0.0126113891601562,0.0100173950195312,-0.008331298828125,0.005615234375,-0.0042037963867187,0.0014572143554687,-0.0009689331054687
26.233803,-0.0020217895507812,0.0036544799804687,-0.0081253051757812,0.0128631591796875,-0.0257644653320312,0.0567474365234375,-0.8845291137695312,-0.0877838134765625,0.04132080078125,-0.032440185546875,0.0248031616210937,-0.0198745727539062,0.0152740478515625,-0.0130157470703125,0.0099411010742187,-0.0077133178710937,0.0046844482421875,-0.0039138793945312,0.001678466796875,-0.0015869140625
26.262154,-0.0034942626953125,0.0031890869140625,-0.008453369140625,0.0131301879882812,-0.0249786376953125,0.0565719604492187,-0.8773040771484375,-0.0857925415039062,0.039642333984375,-0.0324859619140625,0.0243682861328125,-0.0187454223632812,0.01495361328125,-0.0120697021484375,0.0097885131835937,-0.007171630859375,0.0052642822265625,-0.003692626953125,0.001312255859375,-0.0018157958984375
26.29044,-0.0034103393554687,0.0035858154296875,-0.00787353515625,0.0125579833984375,-0.0254287719726562,0.0553665161132812,-0.8685226440429688,-0.0843048095703125,0.0380859375,-0.0305404663085937,0.0231781005859375,-0.0179061889648437,0.0144500732421875,-0.011322021484375,0.0089797973632812,-0.0071868896484375,0.0048065185546875,-0.003814697265625,0.0012969970703125,-0.0018234252929687
26.321257,-0.00274658203125,0.00390625,-0.0082626342773437,0.0132064819335937,-0.025543212890625,0.0540313720703125,-0.8569564819335938,-0.0809249877929687,0.0364532470703125,-0.029296875,0.0217971801757812,-0.01727294921875,0.013580322265625,-0.0115203857421875,0.008514404296875,-0.0062942504882812,0.0045547485351562,-0.0037384033203125,0.0012359619140625,-0.0008392333984375
26.348584,-0.0029983520507812,0.0039749145507812,-0.0081329345703125,0.0130081176757812,-0.0251693725585937,0.054046630859375,-0.8454132080078125,-0.078826904296875,0.0349578857421875,-0.02813720703125,0.0208892822265625,-0.0159683227539062,0.01300048828125,-0.010345458984375,0.0078353881835937,-0.0062103271484375,0.0042648315429687,-0.0028915405273437,0.0010757446289062,-0.00128173828125
26.379394,-0.0028228759765625,0.0042343139648437,-0.0084304809570312,0.0130233764648437,-0.0255813598632812,0.0524749755859375,-0.83428955078125,-0.0755767822265625,0.0332794189453125,-0.0270309448242187,0.0199813842773437,-0.0154495239257812,0.011688232421875,-0.0102157592773437,0.007781982421875,-0.0059661865234375,0.00341796875,-0.0035171508789062,0.0013580322265625,-0.0006790161132812
26.409225,-0.0030288696289062,0.0044097900390625,-0.008209228515625,0.0130233764648437,-0.0247573852539062,0.0520858764648437,-0.8238906860351562,-0.07415771484375,0.03106689453125,-0.0257110595703125,0.0198287963867187,-0.0151901245117187,0.0105972290039062,-0.00897216796875,0.007598876953125,-0.0056381225585937,0.0027923583984375,-0.002838134765625,0.0004119873046875,-0.0012588500976562
26.437474,-0.0027923583984375,0.004547119140625,-0.00823974609375,0.0128555297851562,-0.0247650146484375,0.0516128540039062,-0.815032958984375,-0.0732040405273437,0.03057861328125,-0.0250015258789062,0.0183486938476562,-0.0144119262695312,0.0102310180664062,-0.0082550048828125,0.0064010620117187,-0.0051345825195312,0.0029449462890625,-0.0026321411132812,0.0004425048828125,-0.0004501342773437
26.465928,-0.0037765502929687,0.0046920776367187,-0.0076751708984375,0.0134811401367187,-0.0242996215820312,0.051300048828125,-0.8084793090820312,-0.0727691650390625,0.0292205810546875,-0.0245361328125,0.0179367065429687,-0.0142288208007812,0.0101547241210937,-0.0084609985351562,0.0061264038085937,-0.0043563842773437,0.0026779174804687,-0.0021209716796875,0.0006637573242187,-0.0007247924804687
26.496806,-0.0028152465820312,0.0045013427734375,-0.0081558227539062,0.013092041015625,-0.0246810913085937,0.0516738891601562,-0.80303955078125,-0.0726699829101562,0.0294189453125,-0.0242385864257812,0.0175933837890625,-0.013031005859375,0.0097808837890625,-0.0073318481445312,0.0067062377929687,-0.0048904418945312,0.0027313232421875,-0.0020294189453125,0.0001602172851562,-0.0008316040039062
26.523946,-0.0030059814453125,0.0043869018554687,-0.0080337524414062,0.0132293701171875,-0.0244140625,0.051513671875,-0.80157470703125,-0.0733795166015625,0.0290451049804687,-0.0245208740234375,0.0181121826171875,-0.0141143798828125,0.0094833374023437,-0.0079345703125,0.006072998046875,-0.0039291381835937,0.00274658203125,-0.0023880004882812,-0.00030517578125,-0.000579833984375
26.553841,-0.0029754638671875,0.0042037963867187,-0.0079879760742187,0.0138397216796875,-0.0239105224609375,0.0502395629882812,-0.8019943237304688,-0.07415771484375,0.0302581787109375,-0.0241012573242187,0.017913818359375,-0.0137405395507812,0.010223388671875,-0.0077056884765625,0.0059432983398437,-0.0043411254882812,0.0031967163085937,-0.00115966796875,-0.0001296997070312,-0.0002593994140625
26.583833,-0.00244140625,0.0043716430664062,-0.0073776245117187,0.0127716064453125,-0.0245742797851562,0.0511322021484375,-0.8061065673828125,-0.0751419067382812,0.0316162109375,-0.0254364013671875,0.01873779296875,-0.0135726928710937,0.010101318359375,-0.00811767578125,0.006622314453125,-0.004241943359375,0.003662109375,-0.0020980834960937,-0.0001602172851562,-0.0004806518554687
26.612289,-0.0024795532226562,0.0043258666992187,-0.007720947265625,0.0130615234375,-0.0236053466796875,0.0518951416015625,-0.8121490478515625,-0.0773086547851562,0.03240966796875,-0.0261611938476562,0.0194320678710937,-0.0150222778320312,0.0113677978515625,-0.0081787109375,0.0067367553710937,-0.0044784545898437,0.003204345703125,-0.0021514892578125,-0.0003662109375,-0.0004730224609375
26.643384,-0.0023880004882812,0.004364013671875,-0.0069580078125,0.0116500854492187,-0.0239715576171875,0.0521087646484375,-0.82147216796875,-0.0789947509765625,0.0353546142578125,-0.0272979736328125,0.0204925537109375,-0.0154876708984375,0.0112075805664062,-0.0087738037109375,0.0069808959960937,-0.005096435546875,0.0036544799804687,-0.002166748046875,0.0002212524414062,-0.00067138671875
26.671546,-0.0016326904296875,0.0040435791015625,-0.0070037841796875,0.0122604370117187,-0.023712158203125,0.0527877807617187,-0.8310089111328125,-0.0811920166015625,0.03729248046875,-0.0284423828125,0.0214080810546875,-0.0167312622070312,0.0119476318359375,-0.0101089477539062,0.0075302124023437,-0.0052871704101562,0.0034103393554687,-0.0025482177734375,0.0003738403320312,-0.0007095336914062
26.698331,-0.001800537109375,0.0035171508789062,-0.006866455078125,0.012115478515625,-0.0240554809570312,0.0540084838867187,-0.8408737182617188,-0.0817031860351562,0.0391998291015625,-0.03045654296875,0.0224380493164062,-0.0172348022460937,0.0130538940429687,-0.011016845703125,0.0088577270507812,-0.0058517456054687,0.004180908203125,-0.0032730102539062,0.0001983642578125,-0.0009841918945312
26.736596,-0.0017852783203125,0.0031204223632812,-0.0057373046875,0.0119247436523437,-0.02392578125,0.0549774169921875,-0.8571701049804688,-0.0853347778320312,0.041473388671875,-0.0320358276367187,0.024200439453125,-0.0191116333007812,0.01416015625,-0.01202392578125,0.0090103149414062,-0.0069732666015625,0.0052490234375,-0.003265380859375,0.0007553100585937,-0.000762939453125
26.76501,-0.001434326171875,0.0027618408203125,-0.0060958862304687,0.0128402709960937,-0.0245285034179687,0.0562973022460937,-0.8690872192382812,-0.0885848999023437,0.043365478515625,-0.0338363647460937,0.02569580078125,-0.019317626953125,0.015716552734375,-0.0125732421875,0.0101776123046875,-0.00738525390625,0.0049057006835937,-0.0031356811523437,0.0005645751953125,-0.0011062622070312
26.793487,-0.001312255859375,0.002410888671875,-0.0064620971679687,0.0115432739257812,-0.0247573852539062,0.0563430786132812,-0.88018798828125,-0.09002685546875,0.0450592041015625,-0.033905029296875,0.0267868041992187,-0.020477294921875,0.01611328125,-0.0134963989257812,0.01019287109375,-0.0078506469726562,0.0053558349609375,-0.0038681030273437,0.0013580322265625,-0.0016937255859375
26.824058,-0.0009918212890625,0.003265380859375,-0.0059890747070312,0.0117034912109375,-0.0249862670898437,0.0571060180664062,-0.8912277221679688,-0.092742919921875,0.0464248657226562,-0.0352630615234375,0.0272750854492187,-0.0215682983398437,0.0167160034179687,-0.0135040283203125,0.0111846923828125,-0.0086135864257812,0.0055618286132812,-0.0042572021484375,0.0013961791992187,-0.0011749267578125
26.851356,-0.001312255859375,0.002471923828125,-0.0067138671875,0.0118789672851562,-0.0257644653320312,0.0576858520507812,-0.8990097045898438,-0.094146728515625,0.0476226806640625,-0.0356979370117187,0.028472900390625,-0.0217056274414062,0.0173110961914062,-0.014678955078125,0.01214599609375,-0.0084152221679687,0.0052413940429687,-0.0041122436523437,0.0020675659179687,-0.001434326171875
26.881897,-0.00189208984375,0.0028305053710937,-0.0063095092773437,0.0126953125,-0.0249557495117187,0.0581283569335937,-0.9069290161132812,-0.096343994140625,0.048126220703125,-0.0371932983398437,0.0284042358398437,-0.022003173828125,0.0181121826171875,-0.0148391723632812,0.012054443359375,-0.0083847045898437,0.006195068359375,-0.00469970703125,0.0018157958984375,-0.0011215209960937
26.911783,-0.00177001953125,0.0029678344726562,-0.0062408447265625,0.0128021240234375,-0.0263214111328125,0.0578842163085937,-0.9113006591796876,-0.0983810424804687,0.0478668212890625,-0.0365524291992187,0.0287017822265625,-0.0231552124023437,0.0177459716796875,-0.014617919921875,0.0122833251953125,-0.0087356567382812,0.0066986083984375,-0.00433349609375,0.0013809204101562,-0.001373291015625
26.939796,-0.0022430419921875,0.0027084350585937,-0.0060195922851562,0.0125732421875,-0.0268936157226562,0.0587921142578125,-0.9140243530273438,-0.0994033813476562,0.0479736328125,-0.0369491577148437,0.0280303955078125,-0.0221786499023437,0.018157958984375,-0.0148773193359375,0.0122299194335937,-0.0093612670898437,0.006500244140625,-0.0042800903320312,0.00140380859375,-0.0014724731445312
26.970794,-0.0018997192382812,0.0027313232421875,-0.0072708129882812,0.0131301879882812,-0.0257644653320312,0.0595016479492187,-0.9127120971679688,-0.099945068359375,0.0469284057617187,-0.0357513427734375,0.0284271240234375,-0.0222015380859375,0.0175628662109375,-0.0147476196289062,0.0113372802734375,-0.0087509155273437,0.0063323974609375,-0.00408935546875,0.0022048950195312,-0.0020599365234375
26.999454,-0.0025177001953125,0.0033340454101562,-0.007598876953125,0.0137176513671875,-0.025848388671875,0.0590057373046875,-0.9079132080078124,-0.0995254516601562,0.0449295043945312,-0.0356292724609375,0.0275955200195312,-0.0218124389648437,0.0169601440429687,-0.0141525268554687,0.0118331909179687,-0.0081863403320312,0.006103515625,-0.00433349609375,0.001617431640625,-0.0009689331054687
27.026649,-0.0021743774414062,0.003997802734375,-0.0083465576171875,0.0134963989257812,-0.02606201171875,0.0590133666992187,-0.9013595581054688,-0.098358154296875,0.0440750122070312,-0.03350830078125,0.0263748168945312,-0.0207290649414062,0.016693115234375,-0.0141677856445312,0.01141357421875,-0.0081939697265625,0.0062408447265625,-0.0046768188476562,0.0017318725585937,-0.0022354125976562
27.056597,-0.00274658203125,0.0037765502929687,-0.00848388671875,0.01324462890625,-0.0259933471679687,0.0580215454101562,-0.8912200927734375,-0.0966262817382812,0.0413894653320312,-0.0326004028320312,0.0245513916015625,-0.0204925537109375,0.0155258178710937,-0.0128707885742187,0.0104751586914062,-0.007965087890625,0.0059356689453125,-0.0042343139648437,0.0014877319335937,-0.0018157958984375
27.08658,-0.0028610229492187,0.0041427612304687,-0.0084686279296875,0.0134429931640625,-0.026123046875,0.0571365356445312,-0.8791580200195312,-0.0937881469726562,0.038818359375,-0.0305709838867187,0.023651123046875,-0.0193557739257812,0.0154190063476562,-0.0126571655273437,0.0102081298828125,-0.0076980590820312,0.0044174194335937,-0.003692626953125,0.00152587890625,-0.0016021728515625
27.115152,-0.0033721923828125,0.0041351318359375,-0.0084228515625,0.0136337280273437,-0.0261306762695312,0.0560684204101562,-0.8654708862304688,-0.0919265747070312,0.0365753173828125,-0.0292892456054687,0.0226821899414062,-0.01776123046875,0.0133514404296875,-0.0118255615234375,0.0085906982421875,-0.0069351196289062,0.0042572021484375,-0.0037612915039062,0.0012588500976562,-0.0017166137695312
27.144399,-0.002838134765625,0.0040969848632812,-0.00897216796875,0.0140457153320312,-0.0256805419921875,0.0553741455078125,-0.8505935668945312,-0.088592529296875,0.035003662109375,-0.0281982421875,0.0209121704101562,-0.0162734985351562,0.0125274658203125,-0.0102920532226562,0.0089263916015625,-0.0057144165039062,0.004302978515625,-0.0037689208984375,0.0013046264648437,-0.0011978149414062
27.180731,-0.0036087036132812,0.0045928955078125,-0.009796142578125,0.0141754150390625,-0.0254440307617187,0.0538406372070312,-0.8310699462890625,-0.0836105346679687,0.0325241088867187,-0.0261459350585937,0.0190048217773437,-0.0146865844726562,0.0112075805664062,-0.0090484619140625,0.0082855224609375,-0.0058517456054687,0.0036163330078125,-0.0033416748046875,0.0016098022460937,-0.0011520385742187
27.211258,-0.00347900390625,0.0045852661132812,-0.0097427368164062,0.0138702392578125,-0.0249099731445312,0.0524139404296875,-0.8154220581054688,-0.0798797607421875,0.0301742553710937,-0.0250701904296875,0.0182418823242187,-0.0142593383789062,0.00958251953125,-0.0082626342773437,0.0066757202148437,-0.004852294921875,0.0033111572265625,-0.0026397705078125,0.0006561279296875,-0.0009918212890625
27.240517,-0.0035018920898437,0.0040283203125,-0.0084457397460937,0.0135955810546875,-0.0248870849609375,0.0509719848632812,-0.8027877807617188,-0.0765609741210937,0.029052734375,-0.023101806640625,0.0170440673828125,-0.013397216796875,0.009002685546875,-0.0081253051757812,0.0059890747070312,-0.0045394897460937,0.0026931762695312,-0.0026168823242187,0.0003814697265625,-0.0008621215820312
27.268899,-0.0033645629882812,0.0044174194335937,-0.0083999633789062,0.013641357421875,-0.0241165161132812,0.0502166748046875,-0.791595458984375,-0.073577880859375,0.0283584594726562,-0.02288818359375,0.0157623291015625,-0.013031005859375,0.0083694458007812,-0.007049560546875,0.0052642822265625,-0.0044097900390625,0.0027008056640625,-0.0014190673828125,0.0004119873046875,-0.0009307861328125
27.29729,-0.0030136108398437,0.0048294067382812,-0.0086746215820312,0.012908935546875,-0.0237884521484375,0.0490646362304687,-0.783294677734375,-0.0709991455078125,0.0270767211914062,-0.0223770141601562,0.0152816772460937,-0.0114517211914062,0.009063720703125,-0.0072250366210937,0.005523681640625,-0.0036849975585937,0.0023956298828125,-0.001922607421875,4.57763671875e-05,-0.0011215209960937
27.337182,-0.0026626586914062,0.00445556640625,-0.0079269409179687,0.0129165649414062,-0.0233535766601562,0.0487899780273437,-0.7776870727539062,-0.06903076171875,0.0277023315429687,-0.0217056274414062,0.0154266357421875,-0.0116195678710937,0.0076751708984375,-0.0069427490234375,0.0053634643554687,-0.0039749145507812,0.0025100708007812,-0.001861572265625,-0.0003128051757812,-0.0007553100585937
27.379515,-0.0026397705078125,0.0043716430664062,-0.007293701171875,0.0119705200195312,-0.0232162475585937,0.047821044921875,-0.7783737182617188,-0.06829833984375,0.0283966064453125,-0.0225372314453125,0.0159912109375,-0.0124664306640625,0.0070266723632812,-0.0070037841796875,0.0054244995117187,-0.0037078857421875,0.0020294189453125,-0.001556396484375,3.0517578125e-05,-0.0007476806640625
27.409555,-0.002410888671875,0.0035552978515625,-0.0069351196289062,0.0120773315429687,-0.0221176147460937,0.0475311279296875,-0.7835769653320312,-0.0679779052734375,0.0300979614257812,-0.0231094360351562,0.017608642578125,-0.0126495361328125,0.0085830688476562,-0.0069351196289062,0.0055770874023437,-0.0036697387695312,0.0029296875,-0.0016021728515625,5.340576171875e-05,0.000244140625
27.446145,-0.0023574829101562,0.00311279296875,-0.0064544677734375,0.01116943359375,-0.0215835571289062,0.0476608276367187,-0.7939224243164062,-0.069610595703125,0.032012939453125,-0.0247726440429687,0.0173492431640625,-0.0131683349609375,0.0103225708007812,-0.0081329345703125,0.0057525634765625,-0.0041885375976562,0.0030899047851562,-0.0020065307617187,0.0002517700195312,-0.0003204345703125
27.487314,-0.0019302368164062,0.003021240234375,-0.0062255859375,0.0107040405273437,-0.02166748046875,0.0484695434570312,-0.81024169921875,-0.0712890625,0.0363693237304687,-0.0264434814453125,0.0201492309570312,-0.0149612426757812,0.0115509033203125,-0.0090484619140625,0.006591796875,-0.004974365234375,0.003173828125,-0.0022048950195312,0.0001068115234375,-0.0004043579101562
27.520023,-0.001190185546875,0.002655029296875,-0.0046768188476562,0.0102005004882812,-0.0225601196289062,0.0492172241210937,-0.8253326416015625,-0.0725173950195312,0.03875732421875,-0.028594970703125,0.0215072631835937,-0.017303466796875,0.0126953125,-0.0100631713867187,0.0078201293945312,-0.0056076049804687,0.0038986206054687,-0.002227783203125,0.0004806518554687,-0.0012741088867187
27.549654,-0.0012893676757812,0.002227783203125,-0.005523681640625,0.0105361938476562,-0.0218048095703125,0.0495147705078125,-0.8400955200195312,-0.0747451782226562,0.0405349731445312,-0.0299224853515625,0.0232086181640625,-0.0180892944335937,0.0133590698242187,-0.01080322265625,0.0088043212890625,-0.0073089599609375,0.0048065185546875,-0.0030364990234375,0.0006103515625,-0.0009841918945312
27.576807,-0.0013885498046875,0.002471923828125,-0.0052032470703125,0.0106048583984375,-0.0219802856445312,0.0504302978515625,-0.8546295166015625,-0.0764846801757812,0.0426483154296875,-0.0313034057617187,0.0246963500976562,-0.019195556640625,0.0153121948242187,-0.0120925903320312,0.0100784301757812,-0.0069351196289062,0.0051803588867187,-0.0033111572265625,0.0007476806640625,-0.0015335083007812
27.602898,-0.0012359619140625,0.0023040771484375,-0.005126953125,0.0104522705078125,-0.0223617553710937,0.05126953125,-0.8668365478515625,-0.0784454345703125,0.0440673828125,-0.0324020385742187,0.025543212890625,-0.020294189453125,0.01605224609375,-0.01361083984375,0.01031494140625,-0.0073471069335937,0.0052490234375,-0.0035552978515625,0.0015182495117187,-0.0011062622070312
27.636363,-0.0014190673828125,0.0020751953125,-0.0050811767578125,0.0103912353515625,-0.0223236083984375,0.052734375,-0.8829421997070312,-0.0818634033203125,0.0462188720703125,-0.0337295532226562,0.0269927978515625,-0.021575927734375,0.0170364379882812,-0.0136489868164062,0.011138916015625,-0.007720947265625,0.0060958862304687,-0.0044097900390625,0.0010604858398437,-0.0018692016601562
27.665231,-0.0009994506835937,0.0020904541015625,-0.0056304931640625,0.010406494140625,-0.0225372314453125,0.0540618896484375,-0.8940811157226562,-0.08477783203125,0.04693603515625,-0.0347442626953125,0.027618408203125,-0.0213851928710937,0.0180435180664062,-0.0145034790039062,0.0114288330078125,-0.0081710815429687,0.0069046020507812,-0.0044784545898437,0.0025253295898437,-0.002288818359375
27.691847,-0.0011444091796875,0.00225830078125,-0.0054168701171875,0.0106964111328125,-0.0228652954101562,0.0539016723632812,-0.902435302734375,-0.0865402221679687,0.0475006103515625,-0.0348968505859375,0.0274505615234375,-0.0221176147460937,0.01837158203125,-0.0150070190429687,0.0118560791015625,-0.0084381103515625,0.0065841674804687,-0.0047073364257812,0.0016555786132812,-0.0022964477539062
27.718889,-0.0010528564453125,0.0022506713867187,-0.0057144165039062,0.0110015869140625,-0.023773193359375,0.0551834106445312,-0.908599853515625,-0.0887298583984375,0.0472640991210937,-0.0353927612304687,0.0274505615234375,-0.022491455078125,0.0183944702148437,-0.0152206420898437,0.0125808715820312,-0.0092926025390625,0.0066680908203125,-0.0051040649414062,0.001251220703125,-0.0019607543945312
27.748046,-0.00140380859375,0.0021896362304687,-0.0062408447265625,0.0107650756835937,-0.0230636596679687,0.0559921264648437,-0.9124374389648438,-0.089752197265625,0.0466232299804687,-0.0356063842773437,0.02789306640625,-0.02294921875,0.0183486938476562,-0.0150375366210937,0.011749267578125,-0.0090179443359375,0.0066909790039062,-0.0048828125,0.0021133422851562,-0.0018234252929687
27.773763,-0.0017471313476562,0.0023193359375,-0.0066604614257812,0.0116195678710937,-0.0238113403320312,0.0558319091796875,-0.9123001098632812,-0.090301513671875,0.04541015625,-0.0345916748046875,0.028167724609375,-0.0223770141601562,0.0181350708007812,-0.0145492553710937,0.0124435424804687,-0.008819580078125,0.006256103515625,-0.0046463012695312,0.0019607543945312,-0.0019760131835937
27.803162,-0.0021820068359375,0.0024795532226562,-0.0071945190429687,0.0117111206054687,-0.0243911743164062,0.0556259155273437,-0.9093170166015624,-0.0900955200195312,0.0444259643554687,-0.033477783203125,0.0270538330078125,-0.02142333984375,0.0182266235351562,-0.014495849609375,0.011474609375,-0.008941650390625,0.0069046020507812,-0.0044937133789062,0.0021820068359375,-0.0012283325195312
27.831852,-0.0025711059570312,0.002593994140625,-0.0071563720703125,0.012451171875,-0.024169921875,0.0556640625,-0.9028396606445312,-0.0887069702148437,0.0418472290039062,-0.0333404541015625,0.0257568359375,-0.021209716796875,0.0170364379882812,-0.013916015625,0.0116119384765625,-0.0087814331054687,0.0062789916992187,-0.0040664672851562,0.0017547607421875,-0.00152587890625
27.859,-0.0028305053710937,0.0025177001953125,-0.0076904296875,0.01220703125,-0.0244903564453125,0.0557479858398437,-0.8926925659179688,-0.0864715576171875,0.0396804809570312,-0.031829833984375,0.0257568359375,-0.0195465087890625,0.0159912109375,-0.0132904052734375,0.0108413696289062,-0.0087814331054687,0.0055694580078125,-0.004974365234375,0.0010604858398437,-0.0020294189453125
27.886036,-0.0024185180664062,0.0038833618164062,-0.0073623657226562,0.0124359130859375,-0.0247726440429687,0.054718017578125,-0.8820724487304688,-0.0836563110351562,0.0382537841796875,-0.0301513671875,0.0234451293945312,-0.01959228515625,0.014984130859375,-0.0127639770507812,0.010498046875,-0.0075836181640625,0.0055923461914062,-0.0044326782226562,0.0016021728515625,-0.0020217895507812
27.912964,-0.0022964477539062,0.0041046142578125,-0.0076828002929687,0.0132904052734375,-0.0254669189453125,0.0546493530273437,-0.8688430786132812,-0.0814132690429687,0.0358428955078125,-0.029449462890625,0.0221786499023437,-0.0177993774414062,0.0143890380859375,-0.0120925903320312,0.0098114013671875,-0.0069503784179687,0.0052719116210937,-0.0038299560546875,0.001708984375,-0.0016632080078125
27.940784,-0.0029678344726562,0.0042037963867187,-0.0079727172851562,0.0130996704101562,-0.0241775512695312,0.0547866821289062,-0.853912353515625,-0.0777511596679687,0.0335617065429687,-0.028106689453125,0.0207977294921875,-0.0171432495117187,0.0128631591796875,-0.0105133056640625,0.0084381103515625,-0.0073165893554687,0.0040740966796875,-0.0035476684570312,0.0015869140625,-0.0019989013671875
27.970109,-0.0031051635742187,0.0042495727539062,-0.0086135864257812,0.013519287109375,-0.0247955322265625,0.0525970458984375,-0.837982177734375,-0.07427978515625,0.0317153930664062,-0.0262298583984375,0.019317626953125,-0.01580810546875,0.0115890502929687,-0.009735107421875,0.0084762573242187,-0.006011962890625,0.00335693359375,-0.0031280517578125,0.0009689331054687,-0.0019149780273437
27.998583,-0.0034942626953125,0.0041732788085937,-0.008026123046875,0.0131988525390625,-0.0248641967773437,0.0524063110351562,-0.8242950439453125,-0.0711898803710937,0.0303726196289062,-0.0249252319335937,0.0183181762695312,-0.014495849609375,0.0109405517578125,-0.0089492797851562,0.0074996948242187,-0.0053176879882812,0.0034561157226562,-0.0028076171875,0.0005569458007812,-0.0006866455078125
28.025482,-0.0032196044921875,0.0043869018554687,-0.00897216796875,0.01324462890625,-0.0242233276367187,0.0515594482421875,-0.8119125366210938,-0.06854248046875,0.0292587280273437,-0.0241622924804687,0.0169525146484375,-0.0136795043945312,0.0102767944335937,-0.008544921875,0.0065460205078125,-0.0048065185546875,0.0030975341796875,-0.002197265625,0.0003509521484375,-0.0005340576171875
28.052485,-0.0036392211914062,0.005096435546875,-0.00787353515625,0.0132522583007812,-0.0246353149414062,0.050811767578125,-0.8022308349609375,-0.0666351318359375,0.028350830078125,-0.0235977172851562,0.0164718627929687,-0.01324462890625,0.0090866088867187,-0.0077590942382812,0.0055389404296875,-0.0043182373046875,0.0035247802734375,-0.0017471313476562,-0.0001144409179687,-0.0004196166992187
28.081803,-0.0034561157226562,0.0052413940429687,-0.0084228515625,0.0130615234375,-0.024688720703125,0.0511322021484375,-0.7924728393554688,-0.0655975341796875,0.0281143188476562,-0.0229873657226562,0.0165557861328125,-0.0121688842773437,0.008819580078125,-0.0070343017578125,0.0052719116210937,-0.0039825439453125,0.0022735595703125,-0.00177001953125,-0.0003509521484375,-0.000885009765625
28.108366,-0.0030441284179687,0.0041122436523437,-0.0081558227539062,0.0137786865234375,-0.0242843627929687,0.0504531860351562,-0.7878952026367188,-0.0657882690429687,0.0280380249023437,-0.0229568481445312,0.0159454345703125,-0.01177978515625,0.00836181640625,-0.0066604614257812,0.0053329467773437,-0.00384521484375,0.0020980834960937,-0.0018539428710937,0.000152587890625,-0.0001373291015625
28.134149,-0.0036392211914062,0.0044021606445312,-0.0077667236328125,0.0136795043945312,-0.024383544921875,0.0503692626953125,-0.7856674194335938,-0.0671234130859375,0.0282745361328125,-0.0231170654296875,0.0158309936523437,-0.01141357421875,0.0086135864257812,-0.007080078125,0.0054092407226562,-0.0035934448242187,0.0023651123046875,-0.0009918212890625,-0.0004348754882812,-0.0005950927734375
28.162768,-0.0025100708007812,0.0045318603515625,-0.0079193115234375,0.012908935546875,-0.0243759155273437,0.0501937866210937,-0.7871856689453125,-0.0679931640625,0.030029296875,-0.023162841796875,0.0166854858398437,-0.0127029418945312,0.0084762573242187,-0.006683349609375,0.0051193237304687,-0.003143310546875,0.0021591186523437,-0.0020675659179687,-0.0008468627929687,-0.0004119873046875
28.19186,-0.0023651123046875,0.0038833618164062,-0.0070419311523437,0.013092041015625,-0.0242080688476562,0.0507659912109375,-0.79156494140625,-0.0707321166992187,0.0312423706054687,-0.0239181518554687,0.0168609619140625,-0.0126419067382812,0.0097274780273437,-0.0068283081054687,0.005401611328125,-0.0041046142578125,0.0028152465820312,-0.0012130737304687,-6.866455078125e-05,-0.00018310546875
28.218899,-0.0022964477539062,0.00372314453125,-0.0073318481445312,0.0125503540039062,-0.0238113403320312,0.0510406494140625,-0.7980499267578125,-0.0723037719726562,0.032958984375,-0.02484130859375,0.0180435180664062,-0.0135574340820312,0.0098114013671875,-0.0081329345703125,0.0060043334960937,-0.0037689208984375,0.0028152465820312,-0.001708984375,-0.000579833984375,-0.0003738403320312
28.245953,-0.0019607543945312,0.00360107421875,-0.00726318359375,0.0129165649414062,-0.02362060546875,0.0516357421875,-0.8068313598632812,-0.0751495361328125,0.0337677001953125,-0.02630615234375,0.0192337036132812,-0.0144119262695312,0.0106735229492187,-0.008575439453125,0.006134033203125,-0.005126953125,0.0030136108398437,-0.001983642578125,0.0002593994140625,-0.000823974609375
28.275087,-0.0018157958984375,0.0041275024414062,-0.006561279296875,0.0122909545898437,-0.0231170654296875,0.0511245727539062,-0.8178024291992188,-0.076171875,0.0360794067382812,-0.0276718139648437,0.0202102661132812,-0.0157318115234375,0.01202392578125,-0.0092849731445312,0.0074081420898437,-0.004791259765625,0.00341796875,-0.0023880004882812,0.0003280639648437,-0.0004425048828125
28.300849,-0.0016403198242187,0.003509521484375,-0.007354736328125,0.0118026733398437,-0.023773193359375,0.0520095825195312,-0.8303146362304688,-0.07867431640625,0.0384140014648437,-0.0293960571289062,0.0220870971679687,-0.0160903930664062,0.0134048461914062,-0.0107345581054687,0.00823974609375,-0.006011962890625,0.0040283203125,-0.002197265625,0.00067138671875,-0.0007095336914062
28.330334,-0.001434326171875,0.0028762817382812,-0.0064468383789062,0.0116043090820312,-0.0231704711914062,0.0525360107421875,-0.8446884155273438,-0.081024169921875,0.0411453247070312,-0.0311203002929687,0.0231246948242187,-0.0176544189453125,0.0140304565429687,-0.0116729736328125,0.008697509765625,-0.0060195922851562,0.0042190551757812,-0.0031356811523437,-0.0003204345703125,-0.0011367797851562
28.359118,-0.0016555786132812,0.0030593872070312,-0.0061798095703125,0.0108795166015625,-0.0237197875976562,0.052703857421875,-0.8581085205078125,-0.0831756591796875,0.0424041748046875,-0.0316543579101562,0.0241775512695312,-0.0198822021484375,0.0149154663085937,-0.0125350952148437,0.0099029541015625,-0.0066375732421875,0.0049209594726562,-0.0030136108398437,0.0007476806640625,-0.0015411376953125
28.386181,-0.0017013549804687,0.0030670166015625,-0.0053253173828125,0.0117111206054687,-0.0235595703125,0.0535736083984375,-0.8708877563476562,-0.084716796875,0.0443878173828125,-0.03302001953125,0.026214599609375,-0.0205154418945312,0.01531982421875,-0.0134506225585937,0.0098876953125,-0.0079193115234375,0.0057601928710937,-0.0044021606445312,0.0003738403320312,-0.0012359619140625
28.412599,-0.0009841918945312,0.0036697387695312,-0.0056610107421875,0.0110855102539062,-0.02313232421875,0.0546417236328125,-0.8838882446289062,-0.0867385864257812,0.0469589233398437,-0.0349502563476562,0.0270004272460937,-0.020660400390625,0.0170822143554687,-0.013671875,0.0110549926757812,-0.0077133178710937,0.0058746337890625,-0.0045623779296875,0.0013656616210937,-0.0009307861328125
28.442527,-0.0018463134765625,0.0024185180664062,-0.00518798828125,0.0112228393554687,-0.023834228515625,0.0558013916015625,-0.89691162109375,-0.0906829833984375,0.0479736328125,-0.0356597900390625,0.0285186767578125,-0.0213699340820312,0.0178298950195312,-0.0144805908203125,0.0116729736328125,-0.0084381103515625,0.0065383911132812,-0.0040283203125,0.0015640258789062,-0.0013885498046875
28.468435,-0.0017013549804687,0.0020904541015625,-0.005859375,0.0115814208984375,-0.02374267578125,0.0562057495117187,-0.9059600830078124,-0.0913009643554687,0.0492172241210937,-0.0366668701171875,0.0283966064453125,-0.022491455078125,0.018646240234375,-0.0147933959960937,0.0121917724609375,-0.0095672607421875,0.0062332153320312,-0.0042877197265625,0.001556396484375,-0.0015792846679687
28.497515,-0.0016632080078125,0.001556396484375,-0.0060577392578125,0.0118637084960937,-0.024261474609375,0.0570297241210937,-0.9139328002929688,-0.0934371948242187,0.049957275390625,-0.03729248046875,0.02862548828125,-0.0229949951171875,0.0189971923828125,-0.0150146484375,0.0121307373046875,-0.009033203125,0.0072174072265625,-0.0041656494140625,0.0017929077148437,-0.0018157958984375
28.526001,-0.001739501953125,0.0025253295898437,-0.0064926147460937,0.01116943359375,-0.024566650390625,0.0576400756835937,-0.9182662963867188,-0.0948257446289062,0.0493850708007812,-0.037445068359375,0.0293350219726562,-0.0231475830078125,0.0186843872070312,-0.0164031982421875,0.0124588012695312,-0.0085372924804687,0.0062637329101562,-0.0056915283203125,0.0015487670898437,-0.0009078979492187
28.552762,-0.0014495849609375,0.0025787353515625,-0.0062484741210937,0.0108795166015625,-0.0254440307617187,0.0579147338867187,-0.9199676513671876,-0.09552001953125,0.0492630004882812,-0.0366058349609375,0.02850341796875,-0.0230865478515625,0.018798828125,-0.0147018432617187,0.0126724243164062,-0.0088729858398437,0.0072784423828125,-0.0052566528320312,0.002593994140625,-0.002105712890625
28.579778,-0.0020904541015625,0.0025787353515625,-0.0066604614257812,0.0122299194335937,-0.0257186889648437,0.0578536987304687,-0.920257568359375,-0.0957565307617187,0.0485000610351562,-0.0369110107421875,0.0281295776367187,-0.0234527587890625,0.0180435180664062,-0.015106201171875,0.0123367309570312,-0.009063720703125,0.0068283081054687,-0.0047607421875,0.00189208984375,-0.0015182495117187
28.611966,-0.0021591186523437,0.0033798217773437,-0.0070419311523437,0.0118942260742187,-0.024749755859375,0.058258056640625,-0.9199981689453124,-0.09600830078125,0.0485763549804687,-0.0364608764648437,0.0275344848632812,-0.023223876953125,0.0176315307617187,-0.0147171020507812,0.0109024047851562,-0.009002685546875,0.0071868896484375,-0.004302978515625,0.0022048950195312,-0.0014572143554687
28.638305,-0.0022048950195312,0.0031814575195312,-0.0069961547851562,0.0119857788085937,-0.02545166015625,0.058074951171875,-0.9205245971679688,-0.0954742431640625,0.0479888916015625,-0.0365982055664062,0.0274734497070312,-0.0223770141601562,0.0175857543945312,-0.01470947265625,0.011810302734375,-0.0086593627929687,0.0063552856445312,-0.0047836303710937,0.0020675659179687,-0.0018386840820312
28.667811,-0.0018157958984375,0.0030975341796875,-0.0070648193359375,0.0129013061523437,-0.0261383056640625,0.0583114624023437,-0.9201507568359376,-0.095672607421875,0.0475921630859375,-0.0357894897460937,0.0273590087890625,-0.02239990234375,0.0171737670898437,-0.015472412109375,0.011505126953125,-0.0090560913085937,0.0064163208007812,-0.0045318603515625,0.0015792846679687,-0.0020065307617187
28.696381,-0.0020675659179687,0.00286865234375,-0.0068206787109375,0.0129013061523437,-0.0263671875,0.0586166381835937,-0.9210281372070312,-0.0956649780273437,0.0478057861328125,-0.0368118286132812,0.0279159545898437,-0.0217819213867187,0.016937255859375,-0.0137481689453125,0.0106201171875,-0.0085678100585937,0.005523681640625,-0.004913330078125,0.0023651123046875,-0.0022048950195312
28.723187,-0.0024337768554687,0.0030670166015625,-0.0073623657226562,0.0131759643554687,-0.0255050659179687,0.0588531494140625,-0.9197998046875,-0.0949859619140625,0.0462875366210937,-0.03607177734375,0.0278472900390625,-0.0212936401367187,0.01708984375,-0.0141983032226562,0.0106277465820312,-0.0088653564453125,0.0064010620117187,-0.004058837890625,0.0020751953125,-0.0015182495117187
28.749985,-0.0024032592773437,0.003326416015625,-0.006622314453125,0.013397216796875,-0.0265426635742187,0.0586395263671875,-0.9187240600585938,-0.0924606323242187,0.0476303100585937,-0.0355682373046875,0.0268325805664062,-0.0216140747070312,0.0168685913085937,-0.0137863159179687,0.0111541748046875,-0.0078201293945312,0.006195068359375,-0.0043716430664062,0.0021820068359375,-0.0016403198242187
28.779217,-0.0017547607421875,0.0037078857421875,-0.0073471069335937,0.0130996704101562,-0.0258636474609375,0.0589141845703125,-0.9173202514648438,-0.0917282104492187,0.0467605590820312,-0.035186767578125,0.0265045166015625,-0.021331787109375,0.0165786743164062,-0.0137176513671875,0.0107650756835937,-0.00830078125,0.0061798095703125,-0.0042190551757812,0.0018157958984375,-0.0014801025390625
28.806006,-0.0019454956054687,0.0039749145507812,-0.0078277587890625,0.0131988525390625,-0.0268478393554687,0.0583648681640625,-0.910491943359375,-0.0892562866210937,0.046234130859375,-0.0343093872070312,0.0258865356445312,-0.0213165283203125,0.0161666870117187,-0.0133132934570312,0.0108718872070312,-0.007415771484375,0.0056915283203125,-0.0046005249023437,0.0012283325195312,-0.0013198852539062
28.831674,-0.002471923828125,0.0040206909179687,-0.0078048706054687,0.0136871337890625,-0.0265121459960937,0.0583267211914062,-0.9032440185546876,-0.0871429443359375,0.0459136962890625,-0.0334625244140625,0.0250778198242187,-0.0197677612304687,0.0154876708984375,-0.01226806640625,0.0104217529296875,-0.0080032348632812,0.00537109375,-0.004150390625,0.00128173828125,-0.0019149780273437
28.860874,-0.00250244140625,0.004150390625,-0.0086135864257812,0.013336181640625,-0.0268936157226562,0.0578689575195312,-0.8921585083007812,-0.0849838256835937,0.043670654296875,-0.031829833984375,0.0237045288085937,-0.0194549560546875,0.0154571533203125,-0.0122833251953125,0.0095596313476562,-0.0065383911132812,0.005126953125,-0.0039520263671875,0.000732421875,-0.0017166137695312
28.889852,-0.0035858154296875,0.0041580200195312,-0.007781982421875,0.0142974853515625,-0.027099609375,0.05767822265625,-0.879119873046875,-0.0816497802734375,0.0414505004882812,-0.0312271118164062,0.0224075317382812,-0.018798828125,0.0144805908203125,-0.0115585327148437,0.0085067749023437,-0.006927490234375,0.0044326782226562,-0.003692626953125,0.0008926391601562,-0.0016708374023437
28.916526,-0.0029983520507812,0.0045242309570312,-0.0085983276367187,0.0146942138671875,-0.0268783569335937,0.0574264526367187,-0.8669662475585938,-0.0796051025390625,0.0404891967773437,-0.0300827026367187,0.0220794677734375,-0.0168304443359375,0.0132293701171875,-0.0106887817382812,0.0082626342773437,-0.006134033203125,0.0040740966796875,-0.0028762817382812,0.0006332397460937,-0.0016098022460937
28.943518,-0.0031967163085937,0.0046005249023437,-0.008575439453125,0.0135726928710937,-0.0267562866210937,0.0570449829101562,-0.854522705078125,-0.0773544311523437,0.0380020141601562,-0.0281219482421875,0.021148681640625,-0.016510009765625,0.0121231079101562,-0.0104904174804687,0.0075225830078125,-0.0058059692382812,0.003875732421875,-0.0025787353515625,0.000885009765625,-0.0011367797851562
28.972591,-0.0030288696289062,0.0046463012695312,-0.0098495483398437,0.014404296875,-0.027679443359375,0.0558853149414062,-0.8403244018554688,-0.0758132934570312,0.0362319946289062,-0.0264816284179687,0.020111083984375,-0.0156631469726562,0.0114059448242187,-0.0093917846679687,0.0068893432617187,-0.005279541015625,0.0031890869140625,-0.002227783203125,0.0010604858398437,-0.0006103515625
28.998608,-0.0033645629882812,0.0051498413085937,-0.0089492797851562,0.0152587890625,-0.02703857421875,0.054901123046875,-0.8277435302734375,-0.0742950439453125,0.0341033935546875,-0.0261077880859375,0.0181732177734375,-0.014892578125,0.0105819702148437,-0.0086517333984375,0.0072555541992187,-0.0044631958007812,0.0020904541015625,-0.0020904541015625,0.0007400512695312,-0.0002288818359375
29.027022,-0.0032958984375,0.0048980712890625,-0.0099563598632812,0.0142745971679687,-0.0262985229492187,0.0536346435546875,-0.8151397705078125,-0.0723876953125,0.0332565307617187,-0.0243377685546875,0.0170211791992187,-0.0129776000976562,0.009613037109375,-0.008087158203125,0.0065841674804687,-0.0043411254882812,0.0024261474609375,-0.001220703125,-0.0002288818359375,-0.0005874633789062
29.055513,-0.0034561157226562,0.0039825439453125,-0.0093612670898437,0.0141220092773437,-0.0260696411132812,0.0533447265625,-0.8035736083984375,-0.0693588256835937,0.03131103515625,-0.0236053466796875,0.0167007446289062,-0.0120620727539062,0.0096664428710937,-0.00714111328125,0.0060653686523437,-0.0037307739257812,0.002044677734375,-0.0016555786132812,-6.103515625e-05,-0.0009078979492187
29.082013,-0.0033721923828125,0.0040512084960937,-0.0089874267578125,0.0137939453125,-0.0253524780273437,0.0522918701171875,-0.794891357421875,-0.0684890747070312,0.0295639038085937,-0.0230178833007812,0.0163803100585937,-0.012420654296875,0.00946044921875,-0.006500244140625,0.0054244995117187,-0.0031967163085937,0.0022354125976562,-0.0014495849609375,-0.000732421875,-0.0004119873046875
29.109075,-0.0033187866210937,0.0040206909179687,-0.0085220336914062,0.0136642456054687,-0.0247573852539062,0.0516738891601562,-0.7892074584960938,-0.06732177734375,0.0293655395507812,-0.0225982666015625,0.0157241821289062,-0.012664794921875,0.0086822509765625,-0.0066604614257812,0.0055618286132812,-0.003265380859375,0.0025100708007812,-0.00164794921875,-0.0008392333984375,0.0001220703125
29.13876,-0.0024337768554687,0.0026931762695312,-0.007415771484375,0.0128402709960937,-0.0240631103515625,0.0509567260742187,-0.7856369018554688,-0.0657958984375,0.0276641845703125,-0.02227783203125,0.015625,-0.011444091796875,0.0085067749023437,-0.0076446533203125,0.0062255859375,-0.00384521484375,0.002349853515625,-0.0019989013671875,0.0002670288085937,-0.000640869140625
29.164494,-0.0023574829101562,0.0044174194335937,-0.0078048706054687,0.0129013061523437,-0.023834228515625,0.0496139526367187,-0.7840957641601562,-0.065185546875,0.0272903442382812,-0.02337646484375,0.0166702270507812,-0.0127410888671875,0.0088729858398437,-0.0068817138671875,0.005645751953125,-0.0037765502929687,0.002197265625,-0.0015411376953125,-0.0005264282226562,0.0
29.191161,-0.0021286010742187,0.0040206909179687,-0.007476806640625,0.0125198364257812,-0.0236434936523437,0.0491256713867187,-0.7866973876953125,-0.0653839111328125,0.0283050537109375,-0.0240249633789062,0.0166168212890625,-0.0125656127929687,0.00946044921875,-0.0078201293945312,0.0059432983398437,-0.003875732421875,0.0024871826171875,-0.002227783203125,4.57763671875e-05,-0.0006027221679687
29.216412,-0.0022659301757812,0.003509521484375,-0.0067138671875,0.0120162963867187,-0.0228347778320312,0.0488815307617187,-0.7918624877929688,-0.066314697265625,0.0286483764648437,-0.0249481201171875,0.017608642578125,-0.0125885009765625,0.0101089477539062,-0.0081787109375,0.0060958862304687,-0.0046234130859375,0.002899169921875,-0.0020523071289062,0.0004196166992187,0.0
29.243955,-0.0022811889648437,0.0032119750976562,-0.0066299438476562,0.0112838745117187,-0.0227432250976562,0.0489120483398437,-0.8004302978515625,-0.0683746337890625,0.0300140380859375,-0.0253753662109375,0.0188522338867187,-0.01409912109375,0.0111770629882812,-0.0087814331054687,0.006927490234375,-0.0050201416015625,0.0028457641601562,-0.0017776489257812,4.57763671875e-05,-0.00030517578125
29.271546,-0.0024032592773437,0.0026168823242187,-0.0062255859375,0.011566162109375,-0.0217514038085937,0.0492706298828125,-0.8115463256835938,-0.0712203979492187,0.030975341796875,-0.0266952514648437,0.0194244384765625,-0.015228271484375,0.0120620727539062,-0.0094985961914062,0.0076675415039062,-0.005279541015625,0.0036392211914062,-0.002899169921875,-0.00030517578125,-0.0005035400390625
29.298194,-0.0015182495117187,0.0023345947265625,-0.00537109375,0.011505126953125,-0.0221099853515625,0.049713134765625,-0.8248062133789062,-0.0741500854492187,0.0326156616210937,-0.0276031494140625,0.0217056274414062,-0.0162734985351562,0.0129318237304687,-0.0107040405273437,0.0080642700195312,-0.0057525634765625,0.00439453125,-0.00286865234375,0.0002975463867187,-0.0006103515625
29.327584,-0.0009307861328125,0.0027313232421875,-0.0052566528320312,0.0101394653320312,-0.0214309692382812,0.0499649047851562,-0.8398513793945312,-0.0777053833007812,0.0352935791015625,-0.029083251953125,0.0228271484375,-0.0174713134765625,0.0138168334960937,-0.0110015869140625,0.0086288452148437,-0.00689697265625,0.0044784545898437,-0.0029525756835937,0.0006790161132812,-0.0004043579101562
29.353563,-0.0012893676757812,0.002655029296875,-0.005462646484375,0.0105133056640625,-0.02142333984375,0.0502471923828125,-0.8544998168945312,-0.0808563232421875,0.0366897583007812,-0.03045654296875,0.0244522094726562,-0.01849365234375,0.0152130126953125,-0.0115890502929687,0.0098190307617187,-0.007659912109375,0.0054702758789062,-0.0031204223632812,0.0008316040039062,-0.0009307861328125
29.379598,-0.0006561279296875,0.0027923583984375,-0.005126953125,0.009918212890625,-0.0221099853515625,0.0513763427734375,-0.86773681640625,-0.08392333984375,0.0390090942382812,-0.0318450927734375,0.0251846313476562,-0.0200729370117187,0.0154037475585937,-0.012847900390625,0.0096359252929687,-0.00738525390625,0.0055770874023437,-0.0036697387695312,0.0020904541015625,-0.001708984375
29.407149,-0.001678466796875,0.0021820068359375,-0.0047607421875,0.010345458984375,-0.0226821899414062,0.0528106689453125,-0.881744384765625,-0.086456298828125,0.0408477783203125,-0.0333709716796875,0.0264434814453125,-0.020538330078125,0.01654052734375,-0.0138397216796875,0.0103607177734375,-0.0084762573242187,0.0064315795898437,-0.0042037963867187,0.0014266967773437,-0.0018463134765625
29.434025,-0.001190185546875,0.0023345947265625,-0.0057907104492187,0.0105743408203125,-0.0227584838867187,0.0535430908203125,-0.8928680419921875,-0.0887985229492187,0.0428390502929687,-0.0340957641601562,0.0277023315429687,-0.0215682983398437,0.0172271728515625,-0.0132904052734375,0.0111160278320312,-0.0090866088867187,0.0058517456054687,-0.0040512084960937,0.0016021728515625,-0.0016555786132812
29.460968,-0.0009994506835937,0.0022506713867187,-0.00518798828125,0.011016845703125,-0.022552490234375,0.054290771484375,-0.9018173217773438,-0.0901031494140625,0.0442123413085937,-0.0350341796875,0.02734375,-0.021453857421875,0.0175399780273437,-0.0150527954101562,0.0116195678710937,-0.0087509155273437,0.0056304931640625,-0.0043563842773437,0.002288818359375,-0.0018234252929687
29.490668,-0.0009765625,0.002532958984375,-0.006591796875,0.0110855102539062,-0.0231704711914062,0.0553131103515625,-0.9084930419921876,-0.0907363891601562,0.04534912109375,-0.0360183715820312,0.0273590087890625,-0.0222854614257812,0.0178756713867187,-0.01507568359375,0.0121994018554687,-0.0085678100585937,0.0062789916992187,-0.0046234130859375,0.0018463134765625,-0.0018692016601562
29.517108,-0.0017242431640625,0.0032806396484375,-0.0054779052734375,0.0115966796875,-0.02398681640625,0.0555877685546875,-0.9117279052734376,-0.0897293090820312,0.0465240478515625,-0.0360794067382812,0.0278778076171875,-0.02252197265625,0.0171585083007812,-0.0147552490234375,0.0113906860351562,-0.0089035034179687,0.0061264038085937,-0.00469970703125,0.001922607421875,-0.0017013549804687
29.543352,-0.001373291015625,0.002655029296875,-0.0064773559570312,0.01190185546875,-0.0239715576171875,0.0561904907226562,-0.9129791259765624,-0.089019775390625,0.0468292236328125,-0.0353546142578125,0.0273513793945312,-0.0223159790039062,0.01751708984375,-0.0145263671875,0.0115509033203125,-0.0086288452148437,0.0067672729492187,-0.0045318603515625,0.0020828247070312,-0.0015335083007812
29.571343,-0.0018844604492187,0.0030288696289062,-0.0061264038085937,0.0117263793945312,-0.025421142578125,0.05584716796875,-0.9092864990234376,-0.0867996215820312,0.0459823608398437,-0.0348129272460937,0.027435302734375,-0.0219192504882812,0.0169830322265625,-0.0136642456054687,0.0115737915039062,-0.008819580078125,0.0058364868164062,-0.0049057006835937,0.0021286010742187,-0.002166748046875
29.599202,-0.0020217895507812,0.0033721923828125,-0.0065841674804687,0.01177978515625,-0.0253753662109375,0.056182861328125,-0.9034347534179688,-0.0844879150390625,0.0455093383789062,-0.0336837768554687,0.0262527465820312,-0.0213623046875,0.0158462524414062,-0.0138626098632812,0.0112838745117187,-0.0087203979492187,0.0061416625976562,-0.0051727294921875,0.0018157958984375,-0.0015869140625
29.626791,-0.001678466796875,0.0037307739257812,-0.0071640014648437,0.01239013671875,-0.0246353149414062,0.0553359985351562,-0.8944778442382812,-0.0810165405273437,0.0442733764648437,-0.03265380859375,0.0253982543945312,-0.0205307006835937,0.0157470703125,-0.0130615234375,0.0104827880859375,-0.00836181640625,0.0043258666992187,-0.004547119140625,0.0027008056640625,-0.001312255859375
29.65384,-0.001800537109375,0.0039749145507812,-0.0079345703125,0.01287841796875,-0.0251846313476562,0.0553665161132812,-0.8841171264648438,-0.0780105590820312,0.04351806640625,-0.0312881469726562,0.023956298828125,-0.0195465087890625,0.015350341796875,-0.012939453125,0.0098190307617187,-0.0066986083984375,0.0058212280273437,-0.0042877197265625,0.001678466796875,-0.0016708374023437
29.682736,-0.0027542114257812,0.0042648315429687,-0.00762939453125,0.0129928588867187,-0.0255966186523437,0.054229736328125,-0.8715972900390625,-0.0750350952148437,0.0413436889648437,-0.0299911499023437,0.0228805541992187,-0.0182037353515625,0.013885498046875,-0.0116653442382812,0.0089263916015625,-0.006683349609375,0.0048828125,-0.0035324096679687,0.0013427734375,-0.0019149780273437
29.708719,-0.002197265625,0.0041580200195312,-0.0082321166992187,0.0135650634765625,-0.0255966186523437,0.0531005859375,-0.8580856323242188,-0.0730667114257812,0.0389862060546875,-0.0282669067382812,0.0222320556640625,-0.017120361328125,0.0125732421875,-0.0107803344726562,0.00830078125,-0.0057373046875,0.0037689208984375,-0.0028228759765625,0.0010757446289062,-0.0011215209960937
29.736421,-0.0030670166015625,0.0036239624023437,-0.00811767578125,0.0136642456054687,-0.0255203247070312,0.053314208984375,-0.8442306518554688,-0.0697174072265625,0.0367965698242187,-0.027191162109375,0.0196609497070312,-0.016326904296875,0.0118789672851562,-0.0095748901367187,0.0078125,-0.0058212280273437,0.0042190551757812,-0.0028228759765625,0.0011062622070312,-0.0011520385742187
29.763559,-0.0030288696289062,0.0034942626953125,-0.0080947875976562,0.01361083984375,-0.0253448486328125,0.052276611328125,-0.830780029296875,-0.0670928955078125,0.0352249145507812,-0.0254440307617187,0.0190277099609375,-0.0143508911132812,0.011383056640625,-0.0085601806640625,0.0070648193359375,-0.0050811767578125,0.0033950805664062,-0.0025863647460937,0.0004959106445312,-0.0010604858398437
29.790204,-0.0036468505859375,0.0041427612304687,-0.008453369140625,0.0136871337890625,-0.02490234375,0.05126953125,-0.8175048828125,-0.0660781860351562,0.0321731567382812,-0.023284912109375,0.0174713134765625,-0.0139694213867187,0.0098419189453125,-0.00823974609375,0.0066146850585937,-0.0048904418945312,0.00341796875,-0.00244140625,0.0005874633789062,-0.000701904296875
29.818234,-0.0038528442382812,0.0041122436523437,-0.0090179443359375,0.0132217407226562,-0.0240707397460937,0.0503463745117187,-0.804473876953125,-0.0649185180664062,0.0301742553710937,-0.021759033203125,0.0167694091796875,-0.0123138427734375,0.0096359252929687,-0.0073089599609375,0.005523681640625,-0.0037689208984375,0.002471923828125,-0.0019149780273437,0.0002822875976562,-0.000946044921875
29.852549,-0.0032806396484375,0.0045700073242187,-0.0085678100585937,0.0136337280273437,-0.0236434936523437,0.0496826171875,-0.7939376831054688,-0.0645751953125,0.0293807983398437,-0.0209121704101562,0.0151443481445312,-0.011993408203125,0.008087158203125,-0.0067901611328125,0.004974365234375,-0.00335693359375,0.0022201538085937,-0.0013427734375,-0.0003280639648437,-0.0006561279296875
29.879453,-0.0032806396484375,0.004669189453125,-0.0088577270507812,0.012969970703125,-0.0235824584960937,0.0497360229492187,-0.7841110229492188,-0.0644607543945312,0.02728271484375,-0.0207977294921875,0.0146713256835937,-0.0105743408203125,0.0081253051757812,-0.0062026977539062,0.0045700073242187,-0.0030975341796875,0.002288818359375,-0.0011978149414062,-0.000518798828125,-0.0001449584960937
29.918515,-0.0033111572265625,0.00421142578125,-0.0085067749023437,0.0134124755859375,-0.0237350463867187,0.0485076904296875,-0.7781295776367188,-0.0657501220703125,0.0254364013671875,-0.0201873779296875,0.0147628784179687,-0.0101776123046875,0.0073089599609375,-0.0057525634765625,0.0049514770507812,-0.003082275390625,0.0016937255859375,-0.00140380859375,-0.001007080078125,-0.0006027221679687
29.946511,-0.0025253295898437,0.0044097900390625,-0.0077133178710937,0.01300048828125,-0.0232772827148437,0.04852294921875,-0.7777633666992188,-0.0677261352539062,0.0255584716796875,-0.0206298828125,0.0150146484375,-0.0106735229492187,0.007354736328125,-0.0054244995117187,0.004974365234375,-0.0030746459960937,0.0015182495117187,-0.000762939453125,-0.0003280639648437,0.00091552734375
29.975285,-0.0027542114257812,0.0041046142578125,-0.007354736328125,0.0126266479492187,-0.023040771484375,0.0481033325195312,-0.7796249389648438,-0.069854736328125,0.025482177734375,-0.02117919921875,0.015777587890625,-0.0105514526367187,0.0086135864257812,-0.0062408447265625,0.004425048828125,-0.0035247802734375,0.0018997192382812,-0.0009231567382812,-0.0005111694335937,0.0001602172851562
30.006357,-0.0021514892578125,0.0034027099609375,-0.0071640014648437,0.0117950439453125,-0.0230865478515625,0.0489730834960937,-0.7862091064453125,-0.0728836059570312,0.0272445678710937,-0.0220718383789062,0.0162353515625,-0.0116653442382812,0.0088577270507812,-0.0072555541992187,0.0054855346679687,-0.0037307739257812,0.0018386840820312,-0.0014572143554687,-0.0004730224609375,-6.103515625e-05
30.033597,-0.002410888671875,0.0032958984375,-0.0070724487304687,0.0118865966796875,-0.02313232421875,0.0486984252929687,-0.7951507568359375,-0.0764083862304687,0.02850341796875,-0.0239791870117187,0.01751708984375,-0.0117721557617187,0.0096969604492187,-0.0076675415039062,0.006378173828125,-0.0036392211914062,0.0024032592773437,-0.0016860961914062,0.0,0.00054931640625
30.06383,-0.0015029907226562,0.0035552978515625,-0.0057373046875,0.0117950439453125,-0.0227813720703125,0.0493011474609375,-0.807342529296875,-0.0806732177734375,0.0299148559570312,-0.0250320434570312,0.0187759399414062,-0.0142898559570312,0.010650634765625,-0.00830078125,0.0058441162109375,-0.004302978515625,0.003326416015625,-0.0023040771484375,-0.0003662109375,-0.0004501342773437
30.093916,-0.0019302368164062,0.0039215087890625,-0.0058670043945312,0.011138916015625,-0.022186279296875,0.050689697265625,-0.8212738037109375,-0.0838394165039062,0.0326690673828125,-0.0272598266601562,0.0202178955078125,-0.01519775390625,0.0118637084960937,-0.0099105834960937,0.0070953369140625,-0.0046310424804687,0.0036087036132812,-0.0025100708007812,-6.866455078125e-05,-0.0008697509765625
30.122293,-0.0012435913085937,0.0031661987304687,-0.00567626953125,0.0111846923828125,-0.0230178833007812,0.0514373779296875,-0.83636474609375,-0.088104248046875,0.0345916748046875,-0.0287322998046875,0.0223236083984375,-0.0167312622070312,0.0128936767578125,-0.0099639892578125,0.0076980590820312,-0.0063934326171875,0.0046005249023437,-0.003204345703125,0.0004501342773437,-0.0004730224609375
30.150749,-0.001800537109375,0.003143310546875,-0.0057220458984375,0.0108871459960937,-0.0234909057617187,0.0525283813476562,-0.8502349853515625,-0.0915374755859375,0.036712646484375,-0.0309524536132812,0.02362060546875,-0.0174102783203125,0.0146026611328125,-0.01129150390625,0.0087051391601562,-0.0060882568359375,0.0044937133789062,-0.0032958984375,0.0011978149414062,-0.001373291015625
30.181557,-0.0016860961914062,0.0030059814453125,-0.0060272216796875,0.01104736328125,-0.0233383178710937,0.0531768798828125,-0.8668060302734375,-0.0948028564453125,0.0392837524414062,-0.0323867797851562,0.0250625610351562,-0.0194931030273437,0.0157318115234375,-0.0122604370117187,0.0096664428710937,-0.0068588256835937,0.005157470703125,-0.0031585693359375,0.0012664794921875,-0.0019149780273437
30.208336,-0.0013885498046875,0.0030059814453125,-0.0061187744140625,0.01177978515625,-0.0235977172851562,0.05474853515625,-0.8789138793945312,-0.0982513427734375,0.0411605834960937,-0.0339279174804687,0.0256423950195312,-0.0207366943359375,0.015960693359375,-0.0134506225585937,0.0102920532226562,-0.0079116821289062,0.005645751953125,-0.0036849975585937,0.0015411376953125,-0.0017623901367187


==> csv/lms/results_200mm/m0_i0_e1_t30_v0_u15_n20_s6_d80_r100_o640_w1_g0_a0_f0p000000_c0_l0_h0p000000_20240502_233436_magnitude_data.csv <==
timestamp,w0,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19
0.200786,0.0071759190826489105,0.011068421520834787,0.013693120321271872,0.01508609898432369,0.015925426798387803,0.03471067394043408,1.0377163418601445,0.13713708338448732,0.08898566314647821,0.07837273316155748,0.06907228929089669,0.061856226013060255,0.0552230659778492,0.048231476031852044,0.040627500853682066,0.03367453736784699,0.02756415776812344,0.021118771814410225,0.014059303668806252,0.01073330002212834
0.230055,0.0065726647177903955,0.010007514933183121,0.011962837102342033,0.013808843702808467,0.015084740779063103,0.03742355593019971,1.0409044726465637,0.13633892952765198,0.08452254714220525,0.0746560553933505,0.06476563224315021,0.05808972097220601,0.051789522016809725,0.04566995395597603,0.03773354613586387,0.03226563314115636,0.025886418718680457,0.019618450649199395,0.013270122849109578,0.010474369605586951
0.257244,0.006159005645450953,0.008664587520071107,0.010248284842605634,0.012289289838879116,0.015838771885519826,0.03918547941205025,1.0410720676147052,0.13354722061131472,0.08010427880890351,0.07136056609487769,0.062082380394177926,0.05501467045825623,0.04860910228811691,0.04314548008291176,0.03552901643387892,0.02927138192937826,0.023045570934708024,0.01822848049075825,0.012192245111386713,0.00971374140196164
0.283174,0.004995290356092678,0.007321615551225884,0.008467328770967663,0.010204539786745822,0.015710034917008776,0.04128640982087863,1.0391910216253228,0.13215992465483906,0.07635581025999917,0.06758589005716642,0.05803200190496226,0.05188702982871952,0.04528522868024361,0.040083665543814095,0.03341110826392783,0.028092301959730136,0.02182865907378187,0.016608666204457456,0.011793558439249008,0.008243595213246638
0.318129,0.004646025651044897,0.007176669359667707,0.006357597855506862,0.009679377692516507,0.01527987929997734,0.04310488606380169,1.031856162348048,0.128823166184518,0.0718169532853083,0.06411791914292006,0.05459031182038978,0.04882916449394008,0.04309910338006192,0.037479146514885216,0.030286886896238888,0.02516590336170251,0.020471559281248233,0.01615398136333978,0.010801546861233514,0.008236722038027413
0.34649,0.0032394664330360353,0.005364261964011274,0.006695136037045619,0.00905762091479777,0.016265799359427745,0.04410255961900096,1.0233557067886692,0.12543226009287564,0.06777554113341608,0.06029297386746492,0.05129284612412058,0.045539957571403604,0.03947859670086896,0.0345431619915059,0.028924680847639016,0.02371893728160927,0.0183607763531714,0.014915138494689246,0.010673269360183616,0.00771076299688272
0.373671,0.0036228378960523385,0.004681521069635697,0.005682910602846128,0.008931137518745054,0.01685753351629145,0.04436059932293137,1.0143481191108759,0.12229924097851526,0.06383671057087341,0.05624159116361944,0.048406743106868495,0.04222169661254114,0.03680006956145794,0.03222785300503045,0.02649091460500656,0.021916511117501123,0.01723132324229555,0.013783966100634528,0.008822909060186476,0.007764163841398751
0.400646,0.0022188294121137553,0.00387621298386344,0.005492030132665465,0.00816669577927689,0.017117726196289616,0.045658175155821025,1.0036735063389222,0.11819874164948369,0.05959888119106619,0.05403784406371225,0.04549766192485224,0.03974560741998689,0.033741241204052544,0.029680209848984118,0.024536874152603628,0.020202190129164212,0.015473514344570444,0.012398374102429782,0.009009888563799646,0.0068157528151438235
0.429705,0.0019960747454758738,0.0029985170585906692,0.0054733023258726225,0.008177750089770069,0.01791521226181097,0.04567693592702555,0.9922842628357473,0.11414322879533212,0.05576082496544726,0.050572922244601186,0.04219296053585912,0.03703893859585475,0.03171895337303854,0.027596865730072948,0.02274866176709917,0.019158213304977145,0.01459049846400666,0.011309964322591239,0.007129627348081583,0.005395363033302698
0.45557,0.001719933584555856,0.00232239571568712,0.005020866225797318,0.008088597583434188,0.017528252915878638,0.045460919365639146,0.9789072392427575,0.10949465526779603,0.05278607159088894,0.0470879165932648,0.03989861514450817,0.034157116283303354,0.028820314286103457,0.02580031797020551,0.02010244551556484,0.01666831522787761,0.013085396954773586,0.010488827671614255,0.006515985332560614,0.006274322405193826
0.487488,0.001958675246983413,0.0015952551316754304,0.005152253892706437,0.009109235085660914,0.018252248144240233,0.04567096846944618,0.9646151618529241,0.10465845272850988,0.048577895933154376,0.04441286090652984,0.03681446915875658,0.03134539505417766,0.026708070523181613,0.0237580913717379,0.019001225728904246,0.01541243445667893,0.011877597639226556,0.009594323851115267,0.006468597349551798,0.004387107512587704
0.516313,0.0015875191635285437,0.002615146784351886,0.005113732230637602,0.009159189022704928,0.018470954815251992,0.04449367195115478,0.9519930420822076,0.0994080025604952,0.04570722126026752,0.041544648116574816,0.03364067992736554,0.029252906429044014,0.024748243574983852,0.021289637813756354,0.017381977747043954,0.013899896304045811,0.010859981509636626,0.009326509649341336,0.005346262493143476,0.004255328569402131
0.543295,0.0015122568530607351,0.002338057798051,0.005288661950071999,0.008602818126311494,0.01875926784607575,0.04420128882483141,0.9431377272919478,0.09455251065488744,0.04337333873730968,0.03896131075232217,0.03201384311269723,0.026762639344756582,0.022422729523255438,0.019141950184335163,0.016465380595970358,0.013237307322328426,0.009769915591873882,0.008085247029895017,0.005291401764870396,0.004316949820922167
0.570069,0.001866085023290205,0.0029187195831955615,0.005416375795832014,0.008306788626849495,0.01908167091242196,0.044246487272185865,0.935010548526343,0.08899830515778805,0.04168848409328488,0.03725910722567055,0.02982776068875354,0.025289704045839596,0.02033092071585809,0.018343230324313942,0.014385510170929872,0.012232955584302532,0.008469830676749198,0.007366669340813219,0.0037565840226889352,0.0037852870182403784
0.597277,0.0020166150940077888,0.0026297959647302886,0.005179015984165996,0.008985020391461835,0.01884761585468444,0.04322901723888048,0.9309235613629255,0.08514955085795987,0.039657831283034066,0.03527433131940041,0.027946638793615156,0.02390991507162246,0.019195010809726406,0.016873283544528245,0.013571206794682116,0.010797412840286505,0.00794381556714587,0.00680771605070037,0.0033544097429385705,0.004025754689555176
0.623622,0.0018635879610047704,0.0019566087647453945,0.00541087611432382,0.009035512912413102,0.018829101486724353,0.04286389806443204,0.9295770375158832,0.08048382522110205,0.038670541067188494,0.03403667777014318,0.02666074316370842,0.022700541309633563,0.01732114027221468,0.015872239763907517,0.013070433242705296,0.010321679820469732,0.007537088858494191,0.006496988295991071,0.003440281720516183,0.0034204542114992997
0.65238,0.0020703089911952963,0.0023727907623418793,0.005476380244839822,0.009306025714914408,0.018991538435861807,0.04228888807942609,0.9314699739246332,0.0773887381368157,0.03791471347312871,0.032419681798049535,0.025316594708424987,0.02172825041619793,0.017451599192710963,0.01559933775324655,0.012085717110143945,0.009874694424515681,0.006974334968845479,0.005745759780534958,0.0029236512783643574,0.002927719885985504
0.678745,0.0015183261871145506,0.0028644490391144663,0.005113732230637602,0.009218594602309588,0.018497646013882037,0.042356318579409295,0.9372024188018119,0.07408666935880744,0.038331889759670584,0.03165742588507056,0.025774027976053614,0.021107764798214315,0.017298267060913107,0.014794967827552463,0.011267414687610059,0.009068731727366395,0.006407442425320032,0.005704757002948006,0.0030975905540108683,0.0029888925986651517
0.707814,0.0019313673244565998,0.0028243396160701002,0.005576977813520704,0.008661338815960722,0.018767902710988178,0.04279244623252587,0.9456193649768361,0.07245165851913933,0.039270313873705685,0.03155475612486758,0.025814599535563545,0.020486112023842276,0.017173253597817194,0.01464419502176049,0.011071765672536624,0.009448274346230317,0.006772049311729995,0.004689502784914034,0.003134158616403096,0.002530165361181731
0.734595,0.0022087064225825483,0.003012229506281469,0.005613243745321494,0.009216232804750984,0.01860234295660911,0.04347563463268014,0.956999417245121,0.07224281577725268,0.04032434977450373,0.03221618600886567,0.02600861043306164,0.020623982166874083,0.017151973390783334,0.01480856831057107,0.01153046123170449,0.009342597806261942,0.006856330188468739,0.004685342808899377,0.0024150980646412278,0.0019557012018616027
0.761709,0.0014969369800314455,0.0026367258142447323,0.005299596235534925,0.009079255172006048,0.018450218600956685,0.043924857385782244,0.9705107938984007,0.07250611178828395,0.042486925429169785,0.03290545744136202,0.02653746020747133,0.021018173285296846,0.016639487340704577,0.015066371775511718,0.01107968034657283,0.009267177156068873,0.006793246479071346,0.004938240167814745,0.0024772046043478285,0.002922775140738879
0.791584,0.002007908221386228,0.002784854415786848,0.004659555506775656,0.009209080571211227,0.018446217818160176,0.044951898581178824,0.9864198624325979,0.07345308497673166,0.043579368697344106,0.034060017525095285,0.027654922963352334,0.0213602623644438,0.01851602969351061,0.01509516534453217,0.01138640295755477,0.00891423171519679,0.006836248288582884,0.004282564750114061,0.002747906259681975,0.002012917106138797
0.816518,0.001426227512804963,0.002311014002435719,0.0046737374489416875,0.009347456216564786,0.019375709248643482,0.04664203811885758,1.0002980533408898,0.07582782722369871,0.04582099582836578,0.03448618827232337,0.027972033425484835,0.022158349361584326,0.01817827290548493,0.01567758896827865,0.01125159815605945,0.00951850673381272,0.0070359482565612004,0.004716940654514051,0.0033820943317843847,0.0028884387931389214
0.846283,0.0016309782658715782,0.0023405211778337416,0.003927122914043511,0.009508478623269081,0.02018293416887388,0.04655899944463919,1.0168966925110925,0.07796671934304801,0.04742311662705253,0.03606112640809596,0.02878047997800294,0.0230410140068983,0.0182790166864158,0.01619515066829664,0.011955699413573134,0.009905131589958286,0.007635617579218998,0.005187769492528684,0.0026118839673803236,0.0026655864195418337
0.873825,0.0014620794598950622,0.0019311864876411298,0.004273182944190394,0.008856225358757784,0.020178789429686643,0.04910655863622605,1.0305486456705117,0.08087358616198997,0.04877543288516885,0.03691604173112505,0.02995565735942851,0.023559896437211104,0.019067365045575817,0.016578686604888055,0.012921811619422052,0.010115012023361658,0.00747408525415085,0.004750963095384124,0.0028054809736294487,0.003045839292606955
0.900964,0.001743112130553568,0.002063296368408788,0.004969735126259343,0.009531434679782692,0.02102964653398667,0.04982645830529133,1.0435510549726599,0.08407202640627465,0.05079438711303582,0.038339147588149,0.030131434790451214,0.02433652007628745,0.019515921120596025,0.017430296480089095,0.012928553254893118,0.010133777570244671,0.007099244877091359,0.00521536503911629,0.003334839680423496,0.0032315236972951925
0.928018,0.0007982111602569227,0.0017764861269951291,0.004550631657789859,0.009051552384667363,0.021364729607416293,0.05072849655936766,1.0547369777588613,0.08650403601765239,0.051137936964058696,0.03832940158732883,0.03117636483944755,0.02533783491214232,0.0205285586143712,0.01732231640665811,0.01364869895192236,0.010478917147079577,0.007091664830456959,0.005998358850057879,0.0026886337052827386,0.002790617269700682
0.957136,0.0005621471258479928,0.0023291530643423076,0.004242725437438693,0.009684406741308082,0.02111889722135776,0.052531563767025655,1.0643336717376752,0.09007378470335574,0.05255741101220273,0.039676751898728234,0.031514658269703,0.024890122967875666,0.021545013013426782,0.0174464753015818,0.013030510028634378,0.010643139363200773,0.00824561086968366,0.005402053125277694,0.0030840972199670694,0.002718345884044857
0.983127,0.0008531628213435188,0.0018830235984195155,0.004123657748724634,0.009491960283393504,0.02173635925208813,0.05397766868050947,1.0704108538584893,0.09295131295432661,0.052788146847887414,0.038920361480818365,0.03244520293915826,0.026545578987555118,0.020576148902163274,0.016636545124388467,0.013974801761307911,0.01114705715793249,0.00784863000285649,0.005180381359113379,0.0028860195465538023,0.003329468123088887
1.016439,0.0004846917777791928,0.001975895351593501,0.004736502388569972,0.010069714111886303,0.022123591920394696,0.05439470077519046,1.0747978658919348,0.09453498748216325,0.052075187845850995,0.04058491971756349,0.03188073485485153,0.026181815567271605,0.020981686661512594,0.017525342001040306,0.0138116507707417,0.011504694376536334,0.008376856316380398,0.00543155559986258,0.003042062617752531,0.0027531968041634956
1.044341,0.0012040190177276212,0.0012680641280055245,0.0043605443862706995,0.009871086252313026,0.022840497249849954,0.055013050576865924,1.0748120885495747,0.09672970212625596,0.05202514339548961,0.04013218894744752,0.03227678723711306,0.025721018868703403,0.020824883437420734,0.01779583872492175,0.014235906396355965,0.010631297792277306,0.007947624911392028,0.005783674868893703,0.0026211939400286113,0.0027002129200642
1.071364,0.0007257956539321377,0.002470439889326744,0.005424392205530325,0.009742426139161778,0.022508918524916016,0.055308019469556054,1.0725122661678654,0.09720177757164457,0.051789018494903395,0.039787702841759205,0.03181145558968459,0.02563947452710665,0.019982223230951158,0.017671581686218234,0.013996260988821063,0.01118295924145189,0.007914418526245207,0.0064481699995974084,0.00227437868659949,0.0029207829414625254
1.098177,0.0017243950700939733,0.0021046068908162434,0.004754306649403393,0.010594317459877371,0.022683517925292725,0.055077315660204955,1.0684783969115697,0.09817331340419211,0.04987617170752679,0.039756077987427786,0.030912635547175032,0.025315808373239625,0.02075005270165976,0.01745703000898563,0.013537283000264596,0.01037294680174167,0.00805867053960099,0.00571405488564737,0.0027151427687490616,0.0027167501548408285
1.127367,0.0012894353905226438,0.0022638741872661084,0.005247925488282277,0.011438373408556314,0.02357933840787724,0.055433291133448144,1.0595958312209406,0.09780438274645653,0.049041073882923586,0.038471519798143124,0.0306168315476919,0.02432093142530064,0.019806736956686468,0.017022422221922507,0.013443131722159444,0.010361807629620334,0.007742121464508267,0.006051798100296613,0.0029042350291713153,0.0023440127424151783
1.153669,0.0018103542050473508,0.0029701772822586063,0.005966464570339686,0.010690178463368238,0.02349199600390641,0.05469088511974431,1.0505084056687322,0.09557203789878892,0.047443477461530735,0.037294294903158054,0.029256437129886206,0.02452809406134707,0.019412352344632414,0.016193545804660436,0.01334780616343941,0.010636262569388683,0.006825323891257526,0.0058059742510218285,0.0029252535327537817,0.0021628896180698578
1.179396,0.002266379674645892,0.002693208688859629,0.00646173685593866,0.011965685634684763,0.023690590691110767,0.054965727614464936,1.0391494541884834,0.09480961987781503,0.04509033486712583,0.036693936064693004,0.028807294541497663,0.023321043706737116,0.019287091267251318,0.015574152734882973,0.013074231427565164,0.009741470147032758,0.0069340242332820235,0.004734283674574197,0.003026331840104371,0.0032041731288396744
1.221473,0.001976646410250348,0.0028933818661245766,0.006419807965179316,0.012493764264441815,0.024113938249038475,0.0543965814399271,1.0182700122803916,0.09184107356848055,0.04230927633985736,0.03473689805802749,0.02643346514254104,0.022289495158584086,0.017810518822269826,0.015484870695086386,0.011593968927881795,0.008826985269796774,0.007251457558036743,0.00501260510595158,0.0016579676675491694,0.002253579023398058
1.248278,0.0035237562665514856,0.0029139593255695477,0.006774167716947401,0.012448838894258286,0.024122530058518873,0.05405387259097323,1.0042369130168831,0.08851731840068496,0.040310951992603275,0.03338104936612512,0.02550994479488332,0.02082266400863804,0.017098196576944998,0.013645052142811557,0.01134203866162549,0.008749039572773147,0.0058313035076554024,0.0047830036732346174,0.002370103061918365,0.0021868165898556117
1.275368,0.0028697579870681873,0.004396921408533011,0.007434804846790881,0.012114875547841238,0.023790728868100245,0.052698269267828377,0.9899866920447798,0.0850989690720523,0.036696585886358546,0.0316104230038184,0.02518025926268654,0.01956605789817297,0.01582599239172265,0.012629229232765233,0.010568895355279051,0.008276131438101924,0.005858709376992666,0.00453169337520533,0.0027012151203016834,0.001965394818742349
1.302168,0.0025036622767678333,0.003925514401908074,0.007710634664774605,0.012312256759362388,0.023695342042818403,0.052808308541740824,0.9768653824614538,0.08114038563209944,0.03555548172025746,0.0300427790359153,0.023762422602016754,0.018023788601680326,0.013943571698636994,0.011461080021904919,0.010348274612995097,0.007220829964633665,0.00530328537869023,0.004675293964754402,0.0015576675311236912,0.0019252244606763834
1.330245,0.002483599369262245,0.004546895117649609,0.007638125192542893,0.012683360727805345,0.024046266087196046,0.05169430921623596,0.9648702113243077,0.07786619786820774,0.033436825786682986,0.02882673310748554,0.021465067966425107,0.01729728278745068,0.013491955980596262,0.010286520565927097,0.009002559467014674,0.006091989123719159,0.004936076756237038,0.0033249545605367023,0.002319850362647612,0.0011163970778711148
1.367625,0.002856696354194497,0.004597968408120644,0.008849893764909507,0.012602512768995487,0.02513443787918582,0.05102792989079828,0.9535115609410577,0.07213718084395539,0.03146592621092719,0.02638078378764117,0.019905656168313,0.01668662829122542,0.012204334437976664,0.01024696705667177,0.008159914765498637,0.005897285091483949,0.002808456710024063,0.0038515825377478286,0.0015381131850962623,0.0013885707644043475
1.396059,0.003329249583786482,0.003649961668827296,0.007920568289288435,0.012746213693197643,0.024585466701680676,0.05095967539696383,0.9483866150985485,0.06863037827302317,0.030884909515260368,0.0256967533052819,0.019492483409133815,0.015201271370120168,0.01028828307960037,0.008690653993434065,0.007026738633496686,0.005204141937001888,0.0035204592554603283,0.002890332455265601,0.0014309335721664042,0.0013010522614501313
1.422679,0.0033027436556874634,0.004081754595220106,0.008347565278033747,0.012938809828691725,0.02388418484018409,0.05099990883782831,0.9480769346917971,0.0674730203288329,0.030666130901236866,0.024871621394338243,0.01816790172293463,0.014229221696293958,0.010693205436051343,0.008430760581786182,0.006506227595955302,0.004467862289879242,0.0036598993626503606,0.002294127347048022,0.0010680334877339636,0.0009217369574303562
1.449845,0.0032973198121689197,0.004165677360468872,0.007904995306069116,0.01295228762459458,0.023874652738083493,0.050107910011313726,0.9501228196132107,0.06540127749480407,0.030262726957950944,0.02536280304391695,0.01797078901103905,0.01341292257942005,0.010099269624608304,0.008043459021385577,0.006041810933019851,0.00460257413402766,0.002609498308032138,0.0023971358504218114,0.0005291302760131039,0.0001406790841261732
1.479404,0.0033418925314567015,0.004099733080912609,0.007721297817791148,0.013312847490683703,0.024407738820309045,0.05052122670453499,0.9560430205045334,0.06601740480949665,0.03204382850794951,0.025244706182582382,0.017919419304974992,0.013666633043820799,0.009771276865045678,0.007895907325285743,0.006050691901323598,0.004000146193552172,0.002723170211421928,0.002473242137372413,2.7508173183166424e-05,0.00011341910360197835
1.505358,0.0025331428185360275,0.004428526728372953,0.007382455405929084,0.012301245938491467,0.02434315995438132,0.050678934703604496,0.9647620057650077,0.06666219217316452,0.03348574200370603,0.02528053267010007,0.01880270589739357,0.014179916816753976,0.010387103341726888,0.007964886922237504,0.00595562578255983,0.003969763935096126,0.0028699912335306784,0.0020888384959286627,0.0007841963641529518,0.0010746619004059065
1.533929,0.0027858992952400456,0.004454063789225849,0.007842164048830322,0.012652144951066736,0.02409633841074837,0.05092569358079601,0.9756863049181776,0.06929684472123702,0.03520493728911102,0.026805842670869946,0.01930180273622568,0.014588966445386018,0.010897726839918334,0.00809264446798849,0.006271886687619438,0.004769860607353845,0.0028382988338834033,0.002087849017086355,0.0004674521997692321,0.0007248326340645021
1.562153,0.002713234101777444,0.004402180478267847,0.006700524162636848,0.012925284203488954,0.024373712574448172,0.05186534734066135,0.9902752286444535,0.07257031391644601,0.03781043953074637,0.028038107943249676,0.020693777387518614,0.015382019256575643,0.011591430781206634,0.009444478613633943,0.007147618941306521,0.004544929642910353,0.0034345836080554664,0.0017507424163426012,0.00039511130908881955,0.0012242266347371957
1.589251,0.002488691656171422,0.003902269361739621,0.0070220650511060275,0.01232022730913378,0.02435517958880078,0.05268745741504479,1.0049432292013063,0.0761294468372585,0.040357700012235175,0.02928101785991676,0.022206115250832215,0.016407569480242766,0.012498934614705045,0.010403820152954836,0.007780246915086156,0.0050716712178865385,0.0037286592508810946,0.0027798754055771537,0.0002798022586195267,0.0010743097786915243
1.616361,0.0027084350585937,0.004115533309130879,0.007256340361321204,0.012108589442983524,0.024990473968218928,0.05348536308390274,1.0176787411605348,0.0793919358908464,0.04268427443500516,0.03146246122625718,0.02308642809043221,0.017946181559205604,0.013363522104118281,0.011636577536996049,0.008299687257369796,0.005471637721243717,0.003993855048791907,0.0024194324581940175,0.0006603724672968262,0.0011728937965684455
1.646047,0.0024452655806016296,0.0034453284734670864,0.006333702596348135,0.012392919913704737,0.024724234558791344,0.054369350666900185,1.0324378976956947,0.0831500619183975,0.04515256745941986,0.032618744464650136,0.024457469737401198,0.01877529355532673,0.014887177551239321,0.012130317440804117,0.009322461418694777,0.006595932581488032,0.004002415565629688,0.0023704223090620026,0.00115226591784886,0.0014995011615288052
1.672078,0.001967170992275177,0.0030522250771428286,0.006707214180235131,0.012861308262200626,0.024513539070001856,0.05534931865638533,1.045140285705424,0.08687901627449278,0.04769455992415789,0.03380599093982357,0.02550255651564328,0.019510046058607504,0.015858854114382984,0.013208923466756443,0.009120193667795162,0.007270540790726407,0.004800787036448339,0.003190984572027054,0.0015954922860134941,0.0016360738048041986
1.698427,0.0018070716601469527,0.003260323360195175,0.006895997814050443,0.012216242652628748,0.025032853820017305,0.055921771556084944,1.0558383713491464,0.08913819482856605,0.0485253687321334,0.03606757270202768,0.02690624725001739,0.020544537234030737,0.01608166699950184,0.013532627662186549,0.010545669703136138,0.007793825151477667,0.0058721561904583304,0.004216757453921481,0.0018228027047001887,0.0016826923240672099
1.727834,0.0017735839995400605,0.0027666524208475496,0.006333155758967118,0.012501011468525542,0.02446581362395048,0.056765374253747135,1.0667504404531967,0.0924657352341563,0.05039765748771724,0.03679795868633431,0.027852361556932333,0.021466026544740772,0.017294181539175904,0.014835288512818347,0.0103967402772656,0.007889387894190901,0.0060995852213102525,0.004198420526355166,0.0017776652977970562,0.0025882095464289986
1.756492,0.0015277850642777088,0.0023751446003875817,0.006589363673382718,0.012839899267390553,0.025129055260688274,0.05721497573011715,1.0734682108170324,0.0943153160990626,0.051292655475600454,0.0375724071399978,0.028880455011485787,0.0229234868220279,0.01799639785361438,0.015118437926009413,0.01151027614808364,0.008687505489628931,0.006027496911054082,0.003826314403085518,0.0019116924413858855,0.002122576538634865
1.784583,0.0013538467544386432,0.0028739737805487903,0.006086067054481128,0.012009735738463033,0.024692080143044116,0.05797226849196177,1.0784014884455404,0.0969559849764692,0.05163790932745219,0.03845691499987957,0.029574400976307584,0.023160670484012352,0.018486514145972646,0.015072140682765845,0.011076128377040305,0.008976270425433839,0.006733609563437378,0.004499312120585838,0.002330115015836194,0.0021631990838005344
1.812476,0.0017867774863652888,0.0022091543906275,0.005447622769623665,0.012082248922891422,0.025041064096467412,0.05862998487721392,1.0815604500455702,0.09896711783151832,0.051910167718239135,0.03912918240500285,0.029850407558093758,0.023717393628547852,0.018785925871519324,0.015858298045503646,0.012450059205248633,0.009314925218018086,0.006428302549973301,0.004256846642092403,0.0029889802333410097,0.0021330264450543186
1.843887,0.0018539585693698741,0.0024086180992269135,0.005675664479812795,0.012343280495092398,0.025023201005888812,0.058003775880827516,1.081109693057395,0.09985485548179081,0.05229923017280835,0.03920569771284815,0.029929347518278405,0.02372305728809546,0.01945243819156104,0.015612138729987426,0.012909711088507256,0.008635888231408458,0.006826684002090781,0.005765409822893961,0.0017627203825966436,0.002392493460577946
1.874539,0.001370787988570216,0.0032676083106762685,0.006405534420812024,0.012357494972329889,0.025444387636441412,0.05816136904904747,1.0778800387611593,0.10094717612008394,0.05091212960271831,0.039497564122657924,0.03042982167672237,0.0236530180141188,0.01943375123741324,0.01573873824355308,0.012306873187961516,0.009597356814300106,0.006759389523798308,0.004965305854982697,0.002316448019915104,0.001986589443643031
1.904488,0.002017653931913457,0.0028597511007677173,0.006443316157711449,0.012473558421649617,0.0249311815440716,0.05843400737102974,1.0743967729138482,0.10080732592272769,0.0505304896584841,0.038792125216280095,0.029395158141602342,0.024005160948813862,0.018932219164214028,0.015879261017574708,0.013214675151257986,0.009242626533254113,0.0077403018199110486,0.005385904050315851,0.002120587430767908,0.001955269589799969
1.932601,0.00206038858610239,0.0030378501608086966,0.0067354764836891415,0.012193732169802804,0.02618435101493194,0.05879436214376245,1.0704394051225885,0.10132998233218297,0.05027519879705207,0.03933383536972364,0.029712534727950195,0.022897114600733463,0.01799617629542541,0.015518978027542927,0.01254089834092762,0.009849654713476541,0.0071615350964795346,0.004227675999895132,0.0018553708703174313,0.0024588083904153973
1.961034,0.0017808549645802452,0.00261047959076162,0.006516923235924771,0.012937010228577496,0.025738103662753274,0.05893118276453916,1.0680570951714972,0.10100690297772741,0.049679327253657334,0.03856620826117852,0.029084954106894562,0.023018036292771642,0.01781542692533104,0.015426577257598282,0.012837006669056883,0.009530066632656618,0.006922598300497994,0.00555814351472062,0.0018866830915236093,0.0023359531614167203
1.992546,0.002025830531008123,0.0028907251340688513,0.007275390785012418,0.012625790477576008,0.02578763905203471,0.059248180792446384,1.067550916262652,0.10054145276051507,0.04919123225680006,0.03827959505342926,0.027886534954952937,0.02328289468207512,0.01835885985645989,0.015078343608486977,0.01289202436885556,0.009521511884796309,0.007022728159889872,0.004776494546072459,0.0019119207895113629,0.0015878857792009202
2.019614,0.002338941429568515,0.002808125076795934,0.006783063801170167,0.0127113131413114,0.02607408953931127,0.05897221724157342,1.0675794973955186,0.1001847777721505,0.04928532000706694,0.03768943215122638,0.028669864809174495,0.02182006969318519,0.017835690393461334,0.014994196414781608,0.012616271396866755,0.009149295126558972,0.0062139533326350475,0.004889299137186283,0.0018344212418987568,0.0022045253985037427
2.050696,0.0022102212428086634,0.0031843469612199216,0.006622419927785477,0.0128739086952759,0.02609648423588658,0.05954143437836906,1.0695653348192644,0.10030416638090547,0.04911055008538757,0.03740008885232327,0.02810269637016928,0.021927410801543645,0.017959635239444438,0.015368344877286718,0.011571316841118541,0.008348360163392694,0.006363043109144658,0.004575601761228348,0.002138245858041361,0.0019726964738729516
2.080959,0.002380419999622803,0.0032013379467611624,0.0075224475964473575,0.012757098253425631,0.025874141938326375,0.059082075584016625,1.0732128446108664,0.0990489608579354,0.048690164694046516,0.037282137677409746,0.027368011099858366,0.02293630627313198,0.018348852462241553,0.014844960944447956,0.011237417020440921,0.008201826225507549,0.006205545219921302,0.004903896824780719,0.002238470076207169,0.0018669582060558438
2.109553,0.001343401848525602,0.003661831209426584,0.007144307783249634,0.013315188647369705,0.02729689146554785,0.059802482341323855,1.0783933791879643,0.09888675929527718,0.049249165320115876,0.0375144435527429,0.027672524938713063,0.02220629873720002,0.017447209284567708,0.015043527463627788,0.012081381720514513,0.008419457733185125,0.005960823048296544,0.00441552815115124,0.002083718803130131,0.002072458706740292
2.138985,0.0023975850284882944,0.004426528420217807,0.007445558136883733,0.01350069597583874,0.027059001611761176,0.06056583496071573,1.0819658750977579,0.09772609656669835,0.048438021273461425,0.03781678773105196,0.027835922011085472,0.02225997941069377,0.01738846806076063,0.014269466487326112,0.011134036837563527,0.007901887339311022,0.006445754823534532,0.004637473353096606,0.0015667774837875065,0.0019151603946249943
2.17391,0.0026259861729943513,0.0040614256102953486,0.008206721635676697,0.01386548370989385,0.027008691338446703,0.06008539580660955,1.083737115888799,0.09580514600903495,0.04854184208744524,0.036249192430281164,0.02708447630947107,0.02190355056642686,0.016324346110209224,0.013838787951615078,0.011126956005775655,0.007921942419032343,0.005714436876084924,0.004433564509492817,0.002009791636321772,0.002051725624264113
2.204937,0.0019046764729033817,0.004331138130510899,0.009150923649297017,0.014682493754820473,0.02796877450948574,0.06035724726155666,1.081573765372209,0.09321275206985682,0.048007532086728984,0.03542239393237791,0.026113629871985764,0.0206922485688908,0.01535145848423413,0.014280345580956928,0.010579024209396668,0.007932523316651249,0.005019619807341564,0.005021098083466318,0.0017172918040276844,0.0019753208199361286
2.233957,0.0027756005737281228,0.0041898992718821994,0.009371362665999996,0.015249695929491656,0.02835546564448206,0.0608255267327527,1.076972327151542,0.09133233211861871,0.047000620447799214,0.0353327672545899,0.025329111853076552,0.019944451433041698,0.01543444804499463,0.013281548808747483,0.009590500951844395,0.007317889976057123,0.004999838589879222,0.004126084907508685,0.001970364069812016,0.002069141871203635
2.262,0.0025558927161869055,0.00415041867414982,0.009268445842587328,0.014898158419375106,0.028380540610703456,0.06007507919830367,1.0697936953227813,0.08924673192175955,0.04572722340183095,0.03313463172806844,0.024000168983540085,0.01886054380355732,0.013829085227795572,0.013138749978950601,0.00951063626315864,0.006737913073280555,0.004788859792856294,0.003781756271112635,0.0012717310480131346,0.001944552922463257
2.28914,0.003464055992661495,0.004531385094996461,0.009541517969726953,0.01523748818401758,0.027658180978277307,0.06010833576074733,1.0609974203254533,0.08668953210309913,0.04371662106564047,0.03241928769611761,0.023052293536508738,0.018609231849111,0.013742022140472005,0.01164007850058583,0.00844378565070246,0.006420021033442407,0.0037043440744678763,0.0036816473158919586,0.0010481466462669454,0.0017075191756332755
2.316269,0.003143310546875,0.004825403564149811,0.009433983114551337,0.015474355075286862,0.02889333400976623,0.059968847388319584,1.0499128610303108,0.08420501947939536,0.04247908754405307,0.031189927834650986,0.021739015560394852,0.01734703875303583,0.012340625249732742,0.01134117644813536,0.008443241042667528,0.006034653343308276,0.004334892800060517,0.0030467564608672166,0.0009755188610550781,0.0016716558811949733
2.346897,0.003967468550918132,0.004748646948118724,0.009907837355855745,0.015629218321847303,0.02812497934532731,0.058719013349352055,1.0367131822610558,0.08140436866862064,0.039792971329189485,0.029551450998490887,0.020232538642550032,0.016553818897851423,0.011882044124809478,0.010347017379009765,0.007588486672584838,0.005777441813195733,0.0031620135855346815,0.0029169141946077492,0.00043966764935982153,0.0015468115275779231
2.38505,0.00370282742556132,0.005110788976857699,0.010654552580774499,0.015599005653445434,0.0273602384853644,0.057430273795277945,1.0237715973530195,0.0787003731471105,0.03801944626167947,0.02748597147600491,0.02016143400411206,0.014755974863182354,0.011573751269718768,0.00992853654423326,0.0073476456457524444,0.0051604493698276886,0.0033390696922450994,0.0023230096933991515,0.0007735468661887558,0.0016210443707494284
2.412382,0.0037313433565588036,0.004832111824399959,0.009467245552491234,0.015202657452384307,0.027565753123062715,0.056219784519741,1.0042903053098209,0.07505421746335995,0.03525262196941048,0.026005074128913303,0.018982609739864428,0.013848811721480007,0.010126164009227391,0.00860106214013006,0.00672004588792748,0.004525157196797839,0.0032300012866075213,0.0019134576240716235,0.0003921538475309479,0.001416069884740435
2.440363,0.0035939955238767744,0.0048877690907034735,0.009140867979944624,0.014567966761338008,0.026816524097630936,0.055058806832704005,0.990274083741055,0.07244240276016892,0.0331264409727994,0.024953138214237957,0.01830083271475342,0.013462310403988096,0.009996038421456811,0.008310319525346605,0.0063321262899039815,0.004225403629475811,0.0031249333165921395,0.0011298976178463996,0.00047455815246838333,0.0010766100277118892
2.469401,0.0038007634315386446,0.004566184659742148,0.00931655290376244,0.014330125434160958,0.02570472661930107,0.0538032605250756,0.9774745447440372,0.06881090673069577,0.03210056483973719,0.024945996861996778,0.018550360953195896,0.013425811716627276,0.010033175958890337,0.007628127946622562,0.005799408864306197,0.004226794740638866,0.002781717422538386,0.0012459294156978308,0.0008293611571651953,0.0011314163154245987
2.496643,0.003429402233612278,0.0042309859660590084,0.00885654740606478,0.013951010788691503,0.025541345352575955,0.0516449320395798,0.9646509312445698,0.06689478185008091,0.031232996874667785,0.02450943913441051,0.017888587521740353,0.01301134578441718,0.00977392440035879,0.00812920490222208,0.006707917091066039,0.003114624980288715,0.0032118210563056512,0.002423999243174375,0.0007103535827028565,0.0009541624727201592
2.52247,0.003285143222851047,0.00396508375860177,0.008220526567830245,0.013148342351659834,0.024333001509989096,0.05105865628450464,0.9572756286179107,0.0668876541737623,0.030297013493273496,0.025507078738926183,0.017868569722188504,0.01352860321355483,0.009890923738299494,0.007606976952720916,0.006697695937173077,0.004340045975747038,0.003434414128713227,0.0021087652004920052,0.0004708640784975655,0.0011296142450168054
2.549172,0.002979774287324647,0.003839981211009213,0.0073182439275756555,0.012783043137664592,0.023458606683344024,0.05079727940019256,0.9510360385849338,0.06687398450531083,0.030816091629496143,0.025737403707688313,0.01909650253149351,0.012992950725846782,0.011418277872836117,0.00815102888625278,0.006476282001513606,0.004608457441653484,0.003679172184167068,0.0022134318628377996,0.0005607475227359218,0.0003571990939550667
2.577651,0.0029738299456367207,0.003713760118147266,0.007272986200346824,0.01260513824609443,0.02320230838393447,0.04993859805893453,0.9484977403896808,0.06872815471205225,0.03137799589250975,0.025512877833247384,0.019479858318213125,0.014500414480922017,0.012240254966252202,0.009262732242798114,0.008298456343270425,0.005015814867466343,0.00403664191787347,0.002923043983618114,0.0011222214360471737,0.0003606049285307265
2.604514,0.002132917287194637,0.003535909546106465,0.006670748357825516,0.011801756001426158,0.022706299666903056,0.04975945274434931,0.9498778837048909,0.07190369211173385,0.03232248166911245,0.02730694490659792,0.02027640459733053,0.015772850166446483,0.012749211354881418,0.009787300016845083,0.00821127033012778,0.0053386139670957835,0.0038280406280873313,0.003016082136682843,0.0012084826073712192,0.0007327396974818706
2.633017,0.002630902427343702,0.0030674530781515767,0.006639506617502969,0.011106312734124019,0.022465147007513966,0.04979020555634291,0.9554311682996474,0.07450265487110892,0.03423994066838013,0.02882649483794774,0.021700622839784967,0.016315252834783307,0.012928382168020018,0.010826788270171884,0.00913580413789193,0.006146555781669321,0.0046346609442969935,0.0032516082088166177,0.0015013632701228214,0.0006631870670196756
2.661092,0.0024307255765886205,0.003300390008729232,0.006342115184524844,0.010929099011376155,0.022365388864625406,0.050507735040639205,0.9644164317816472,0.07937089703463358,0.03635060232830444,0.029955396979214927,0.023369901497661532,0.017035004640476154,0.01403362783879028,0.011337706402539512,0.009756805490509775,0.006385333774315331,0.005422186593135886,0.0032696028180874115,0.0017120130132789585,0.0010393912576859377
2.688597,0.0017883404936503433,0.003076311516998239,0.0057809065703893605,0.011153415492314423,0.022370806775035047,0.05171661041550586,0.9762734658354781,0.08396392187862277,0.038076223760815514,0.03177426664000081,0.02430140849539387,0.018913909174960587,0.015320076883367754,0.011958999876909068,0.009812733157882055,0.007183653311355447,0.004875803924337244,0.0040677338823019394,0.002578803067192857,0.001223869984224697
2.728222,0.0019661054807062345,0.002368469316924652,0.004705506004443781,0.010214129567936379,0.02203245635018708,0.050954711024352416,0.9945766162107424,0.08840685640872864,0.0404056710399415,0.03324039642812925,0.025592229384373368,0.01993836983411459,0.01627661902675199,0.013235680242310716,0.010311219147589914,0.007796020561570027,0.005870773235932647,0.0038253102488581426,0.002474489175997936,0.0010568295026197995
2.758263,0.0012941216402650427,0.0020347038807822355,0.005571532189817167,0.00999313519799022,0.021585003941554368,0.05283543937993453,1.0097163092242036,0.0903911255519298,0.0412801693514348,0.034569034983850506,0.026705937891765483,0.021466162125205492,0.01643472879133793,0.014241235139474794,0.010892563282760021,0.008431364677681795,0.0064704867582131564,0.004497798235336643,0.0021010776309641887,0.0015782523351701248
2.786819,0.0013146046753760895,0.0025035576540519636,0.005240555519872849,0.01018302407571717,0.021836188170746278,0.05347413019290727,1.023179924163775,0.09235617167062106,0.042492794161628655,0.03522155659785474,0.027554691433466835,0.021473005114745813,0.01750736598035247,0.014131339940913546,0.01181536080724748,0.008607688350893579,0.006267119222942847,0.004374411673242176,0.0024233267839684183,0.0019384068012896953
2.815324,0.001557069520724025,0.0021604257677613125,0.0048227973052363685,0.010236808168210924,0.022967556971914178,0.05362939985316794,1.0361732653995774,0.09232349331108555,0.043338271807063906,0.03632703739122518,0.02804340648256345,0.02209052420005752,0.017628539494803853,0.014373797519939557,0.01222321629437443,0.008899880843330942,0.006437771532780932,0.004808056297759696,0.001908828161516939,0.002114388657853295
2.846471,0.0012535445799890669,0.002016658389604701,0.00519095504305422,0.010521676394960634,0.022747886458995895,0.053772017038350786,1.0476841585375571,0.09123201301607464,0.043553291285592155,0.036068139965926685,0.027887282199580265,0.022915893311573624,0.017924591477283886,0.014791717748878368,0.012369403968976027,0.009636517262642813,0.007036622465198514,0.004938817703235054,0.0025289572852320273,0.00212259025014814
2.873468,0.0006115424935104523,0.002132480599879969,0.005712006981482433,0.01100366072876783,0.023066214856218518,0.05479156276911878,1.0562266300740206,0.090458817365501,0.044243481837723767,0.03623124276668512,0.028497447178789527,0.022943721782504038,0.01769978752981912,0.014978730263728457,0.01232714212540281,0.009276251979634133,0.006431018447379961,0.005281133907568586,0.0021710554478846546,0.001864477922924774
2.90619,0.001748663218223293,0.0027912846569725404,0.005983979797573147,0.01076514327192273,0.023350585526611588,0.05480145179756496,1.0638934362476082,0.0888681523040127,0.04455088041048661,0.03607728031867378,0.02839537755735122,0.022556725234720916,0.017871072969789306,0.015021820603866913,0.011455199890595198,0.010154391655183302,0.006616585534389922,0.004654330877387177,0.0023119583244562993,0.002193235303812372
2.934433,0.0021428142998164736,0.0026627898525516686,0.0063422620301379715,0.011435943245635431,0.02363001342819628,0.05538876535766982,1.0674183514641036,0.08840983103986555,0.04420624724708612,0.03543612304608688,0.02660588221865096,0.021616467344470713,0.018284795455005266,0.01475250313267758,0.011621674154517543,0.009165202161204452,0.006021946397169066,0.0048684863688793385,0.002231151177451067,0.0027388676282180968
2.96297,0.0019892247224881933,0.0027300229520430533,0.006802750821001981,0.01165170414739279,0.024071977828357814,0.05560873548768868,1.069246437407647,0.0859468848484742,0.043738860389573114,0.034679247304269314,0.025928755199501916,0.022378200287569733,0.01671350130465817,0.014448296700568398,0.011206084710540062,0.009234183705231594,0.006264434477793859,0.005110925645108888,0.0019783536387161797,0.003187087678069816
2.993505,0.0021068321238955617,0.0032847356731161414,0.007314588255200581,0.012488225890231696,0.025344889972062818,0.05555109693498409,1.06762829525774,0.08479257905759993,0.043224131878521754,0.03349882870955519,0.026041762282275407,0.02115311789394873,0.016323670396770955,0.013458072462204082,0.010648833835786757,0.008246447345971542,0.005705409980297761,0.00435977009210015,0.0012220851704024475,0.0026543276506426437
3.021277,0.0027443028636228778,0.0037375702221638255,0.008077781567568741,0.012807326686209939,0.025474805393618592,0.05499600560208121,1.0634577347640606,0.08226716406526845,0.041209015445497724,0.03280683029242841,0.02466622897111818,0.02008592974569154,0.014490696844517573,0.013157104884193485,0.010659337245739477,0.008612559200695518,0.005587228095742765,0.0047835877825773716,0.0016797321058604497,0.002564498152849533
3.051691,0.0030530545340755077,0.0036415876136117274,0.008088835056567585,0.013063310340507612,0.02498032011356231,0.05602994359818983,1.0577844100808775,0.07986954092616169,0.04012319546993113,0.03187903316923837,0.02338535747258625,0.019383528991861784,0.014722707342462506,0.013399532352623415,0.0088910961897809,0.0074829465606948255,0.005286647445994892,0.0042129251326596135,0.0009077697150444503,0.002341540606541518
3.081623,0.00298684705962042,0.004242629400529465,0.007834689843723748,0.013343813216229357,0.02592292227333931,0.05546048912553434,1.0479534915950364,0.07798982489262166,0.03835019188295969,0.029604124212895908,0.02171759518505129,0.018400533808807094,0.01327662843346877,0.012711519203696951,0.008553245441397444,0.007284062293196336,0.004545480317617093,0.004099477510480612,0.001402916832341464,0.001710516379189662
3.109483,0.0034668442225916714,0.004346010111563316,0.008389573076575974,0.013293087553944503,0.026120226921749215,0.05456097902584635,1.0371199017329926,0.07629531859115622,0.03628272535186437,0.028159516441497213,0.020806347858800995,0.017033936811934394,0.012488116356175945,0.010930345208902143,0.008291604073965538,0.006756237024161091,0.0035080782369112415,0.0029760995821540483,0.001988214945109155,0.002029375921954938
3.138103,0.002680166229547933,0.004234320838166528,0.00923120482182048,0.013727290805200836,0.025710577351833356,0.05410147403974909,1.0239771829258706,0.07433409300245701,0.03369558781782888,0.02703951496011878,0.019975255643155478,0.016172534916492884,0.011591139524086405,0.0094192592633786,0.007214830031172784,0.005638117396619444,0.0035835502449930784,0.0026609201958787965,0.0016210623244031117,0.0017501937480093948
3.169287,0.003350355465599814,0.00389228500098989,0.008790257822981986,0.014119954425969375,0.02580993837093194,0.05371773687587465,1.0100975303068311,0.07291030594388588,0.03303983626076363,0.02550322069253674,0.018967110589714686,0.014236942867409848,0.01042742595727374,0.00875915631542847,0.006431068228125983,0.005088491587374464,0.003520260840547807,0.002188452955848057,0.001083723200015115,0.0022206256797591972
3.196749,0.003176916893588585,0.00434988576004928,0.009385240693626541,0.013783731730307301,0.02545619942416911,0.052340930023845614,0.9946443408656626,0.07149364318200428,0.031425271400550125,0.02422116487715192,0.016339452324587445,0.01317743095536566,0.009754848494675995,0.009044388984974163,0.005712873100188614,0.004181520737377527,0.0023147638329657954,0.0020098350789086662,0.0007257555536169845,0.0018358961313740595
3.227457,0.0035658911848048284,0.004482059879686965,0.008790138629094665,0.01396470378258726,0.02607697251776289,0.052021249137190445,0.9794606046110731,0.07159125930819508,0.029572246727932024,0.02336960261048063,0.01669953168888113,0.012627650563980911,0.009056788661109656,0.006868035876247957,0.0057374315044915625,0.0038488537357886624,0.0023645831100565767,0.0017776652977970562,0.0005819382881324037,0.0011653010432717248
3.257432,0.0032932129268234767,0.004098469271702075,0.00920458546992965,0.013947355383880715,0.024741778281576504,0.050648553721991646,0.9665688696798653,0.07185700636100173,0.028832403543262813,0.022962690518321578,0.01602404804696292,0.012482981160299673,0.00838471847408067,0.006322894952143338,0.00517973523887505,0.0023397376565013578,0.002478508362334833,0.0012665714092680133,0.0005057316106925947,0.0012624285151289706
3.285187,0.003303563071540887,0.004367919987546322,0.008299357628757763,0.013135320534736847,0.024223145011153344,0.05105968228816969,0.9556422568963114,0.07241918263386893,0.028101789148788473,0.022672660819933514,0.016912748459744623,0.011673611891506832,0.008348893530872327,0.006844553456380919,0.005605866039299482,0.003091929208185059,0.0018489755402467283,0.0011453243411129886,0.0005512204549618055,0.0012868597254510666
3.311884,0.0024343507861314838,0.003956685210666044,0.008354869797208635,0.013242000547569108,0.02365591923474249,0.05009076350368791,0.9476833082600952,0.07429195271483746,0.027871991006420148,0.023097134801835447,0.01673037156545075,0.01203638244818815,0.009041061076562785,0.007148942160901856,0.006177567440241439,0.003075138175702478,0.00226326988574201,0.001426717176648461,0.0002265814575944956,0.00022938989835163742
3.344246,0.003132514561305715,0.004078880102215835,0.00808862636842775,0.01201526940210837,0.023589990425648757,0.04945733746689998,0.9427230898199324,0.07773886901538288,0.02884070982363081,0.02339158055012259,0.018243579793501493,0.0125119511647928,0.009901546266522001,0.007376397552556964,0.006584065813360339,0.004126035531880993,0.0031541249432075337,0.0013149367161329282,0.0006687807312259254,0.0005848317839580322
3.370123,0.0026139557157664217,0.0041581950019623885,0.007264593933122533,0.012383073757375818,0.02362979542570686,0.049875462140044666,0.9415656557424511,0.08011680670417093,0.029705021888699244,0.02594938667222358,0.018647802571525658,0.013857992407819836,0.010854362953779222,0.008833903261495878,0.006691048598933402,0.004393219752114058,0.0029412775461122166,0.0025561659884521023,0.0012916229207631613,0.0006639326894329141
3.403759,0.0023769696704472893,0.003192707908159942,0.007222824805455571,0.011898228508390625,0.02273133129091768,0.05027859271697097,0.9445626112606449,0.08459708869685743,0.03167786533287007,0.027572823942324756,0.019709799154396565,0.015932492201019974,0.011832521912818467,0.0096329286435667,0.0075678979056169075,0.00547999286454765,0.004856515644177108,0.002912091021668563,0.0002979373808252966,0.00039059221606964735
3.431083,0.0028837193823952854,0.0037202980541892446,0.006746887157061721,0.01154129959437518,0.022181536654270417,0.05080499747140092,0.9497240026399139,0.08871529411251401,0.033837282497341456,0.028397055350254895,0.021620578776966194,0.016466944827443375,0.013167302786288533,0.01023984126082751,0.008358268959860056,0.00553425151669961,0.00425231133092432,0.0033355726851087824,0.0014977144683223685,0.00038969704556642535
3.458917,0.002332599260813413,0.003618521370278565,0.0064190417676695385,0.011679765807083844,0.023189334771169065,0.051637479288448,0.9589794226424346,0.09331265651248369,0.03540273362660272,0.0302671120172582,0.02300185017207623,0.017300698060502932,0.01423778507234143,0.011429444157923156,0.009273782473215902,0.006299501020876645,0.005321386465902277,0.003457589077529542,0.0019524096132474747,0.0003207976690922338
3.48679,0.00214922901225296,0.002967167561184341,0.0058009493125947735,0.011842228618913538,0.022973638589272448,0.052174890654170636,0.9705887059416434,0.09662806753623528,0.03720248769066456,0.03139489453148148,0.024268460017860795,0.01910727293180095,0.015044123321366537,0.012210142216041853,0.010083326584069683,0.00682841466042684,0.005272529885988808,0.0036710788239010354,0.0019687533955695903,0.0009831267514761447
3.520263,0.0011221695665993598,0.0032037371102907526,0.006333086826534432,0.011286195589791851,0.022701904116041272,0.054838010146785895,0.9851912917746354,0.10073487963662103,0.03955597387182389,0.0330491933082733,0.026800363531834154,0.019996923963545167,0.014670627396857799,0.01390489543856727,0.011592374805707734,0.0071790453952659756,0.004990539700075324,0.004494309183463556,0.002416965214742568,0.00019895026871345975
3.547553,0.001506935790011292,0.0033862825044513167,0.006168260496776001,0.011366133600059171,0.02381911757311491,0.05392299589381691,0.9990541198452536,0.10328853553212027,0.04129547980200957,0.0337850023873264,0.02675810960792654,0.02156869775262603,0.016501900661090266,0.013352940066449874,0.010555476195899065,0.00827588175585015,0.00585174560546873,0.0042994735186504636,0.0014270027362961654,0.0010929224170110295
3.579489,0.0019306137259775136,0.0026694814281039447,0.005763258970614953,0.011487851719510042,0.023593049893586574,0.05547363612740165,1.0136218242666832,0.10436543264528153,0.04248604861148966,0.036041325174218965,0.027077369327478604,0.02180489098952129,0.017256646499966916,0.014211745665671845,0.010980416402790332,0.008759794245814556,0.0068393170994384125,0.004198940400945134,0.0017607379782102993,0.0013521258897125534
3.60787,0.001586106902034053,0.003169515320425405,0.006279158561037475,0.01160521444165947,0.024467897664159906,0.05592547903547452,1.0273302313566524,0.10582550351963046,0.043237184979936984,0.03628832706618813,0.028227140019316,0.02281403037140742,0.017445287518242092,0.01474122620765317,0.011709271511759985,0.009146574974425923,0.005951416778032347,0.004729098524369051,0.0018578789767281984,0.0014525934421279075
3.636261,0.0015860335034407085,0.002733091495911719,0.006354534567314517,0.011953479120363264,0.024834471424785447,0.057137220238256715,1.03906233454668,0.10659723639315548,0.04434555430976412,0.035998643847146475,0.02817006891813011,0.02317469623971584,0.01764975958609254,0.015312202427001596,0.011685209157196104,0.008995845588552528,0.0064758640543687174,0.0050848412115933935,0.001962534767840571,0.002101202293994151
3.665843,0.0024148690888485826,0.003149766680472201,0.006348949080638539,0.011936882025672278,0.025064065966428385,0.057633741069830394,1.0501431741450347,0.10578583420835243,0.044958701406440385,0.03732112418186059,0.028545464007436332,0.022926944971975952,0.018279981533491193,0.015152302149803799,0.012273429059129478,0.009193980726206587,0.006356274732761494,0.004913341924996575,0.0018775907390121396,0.0018837653356850548
3.693804,0.001310324911601858,0.002726694799290315,0.00651711526615538,0.01244986517912299,0.025615190797900284,0.05805963874643984,1.058122336812535,0.10535854773344788,0.04414960344748119,0.037345964160872894,0.028289795950649867,0.022801226416969262,0.017797382502922364,0.0150097261284362,0.012179441267397194,0.009094267083448846,0.006490799036984897,0.005602874836892679,0.0022251296243051616,0.0016898204701778037
3.726728,0.0022919950692442915,0.00297497476323622,0.006554400364425716,0.01311679536103798,0.024963641223601837,0.058386691133698446,1.0636464906330356,0.10415486033533283,0.04362887323850276,0.036932140860885976,0.028359899312419088,0.022887747442540324,0.01759624871436947,0.015176653097459185,0.012017933567475167,0.008806334187761363,0.006158585069549308,0.005290450142656644,0.002209760320494178,0.0015487858813418452
3.756782,0.0017334011239044434,0.003951945359272416,0.007060195695155393,0.01269117159434247,0.025730182543029025,0.05922144262264726,1.0679128968824179,0.10241709477279672,0.044525426899038024,0.03608976357861216,0.027587875855703478,0.02244837554767233,0.01680479230420206,0.014681976388104017,0.01110377058107191,0.009049764478311547,0.00671221972973487,0.0048905371122567425,0.0015560972636696731,0.0021860179180447537
3.785134,0.0016098203251261412,0.0032568222257219194,0.0075978849138794964,0.013303288413935502,0.026864234620755784,0.058207574956670186,1.068134750460395,0.09993244149619573,0.042963322925295956,0.035378054445265615,0.027068407981174374,0.02190280248057138,0.016768822559929387,0.013990913829017227,0.011308000731031533,0.008408686571921153,0.0060351018455670315,0.0040106240183826235,0.0019004697734192981,0.0020729782378494355
3.81383,0.002576093053587961,0.003246834036469503,0.0075354668895333795,0.013449780832179228,0.026704215970040985,0.05920493528427951,1.067410888645089,0.09742006858538624,0.042144424580654635,0.03497490537248378,0.026355772947382314,0.021038247364375567,0.016165376387753214,0.014106360554399233,0.010784210566537143,0.008691256768302033,0.0057961710839229165,0.004380574846828282,0.0018030246426538122,0.002231125088676055
3.845165,0.0028315334046911103,0.003663666711916073,0.008201812031665963,0.013435441752894635,0.026880063369033685,0.05890319492502498,1.06313154552826,0.09412142074949285,0.04085868444757266,0.03441867806753935,0.02547591012409257,0.019786515168050797,0.015964872203397398,0.013645764520128202,0.010023816644153522,0.00839064147528482,0.005706868706594123,0.00416221756751982,0.0015528207730901595,0.002201103461555416
3.872253,0.003050021631377095,0.004720517935728794,0.007858809665990717,0.0139119033426015,0.027085844186782136,0.058131192728092924,1.056860652359034,0.09206193115872542,0.03977545820984876,0.03266483815812328,0.02411542031327761,0.019939917045025516,0.014683239048004544,0.01288704108861023,0.009275941366310745,0.007323523329463148,0.005107308399259977,0.004244556582607102,0.002148457006886097,0.0011784883492828141
3.912359,0.00271760703868325,0.004442122832309606,0.008897182571198339,0.014460802375027155,0.027284665859364798,0.05760963489445006,1.0458299820244068,0.08791596855237903,0.0381959356791429,0.031103896231545806,0.02264988379196339,0.018705906281147672,0.013166710409691411,0.012764252946406198,0.009137517877820864,0.0072137327296583256,0.004519596910865175,0.0034717769179966516,0.00141388963728154,0.0018188706978996155
3.94087,0.0034359899639601066,0.004459379471908284,0.008706747135560118,0.014243509519230396,0.026378802328598395,0.056931492846872746,1.0352452892120807,0.08626005648222007,0.03590215783174305,0.02971105366654543,0.021943397379758613,0.01789326113744409,0.012631570369404592,0.010921043230106764,0.00883908408626615,0.006122069767586671,0.004066953934111868,0.003040004987369402,0.0010259195507627157,0.0020031047625493534
3.969457,0.0031587167604106695,0.00402954111963068,0.008352803851724737,0.014640410528703645,0.02639311491467578,0.05711614127884303,1.0244476783146723,0.08381227252960984,0.035086337915693204,0.028934612286434937,0.020716284503518558,0.016126313141511084,0.012833580499835935,0.010079331108674957,0.008183709083463607,0.00539782224184031,0.003914139647875159,0.0034585064499131693,0.00042969140137721933,0.0013081909029330466
4.000679,0.0034394948762940633,0.004937020049504501,0.008793326509129682,0.0142854580932075,0.025928482441787706,0.055046056693237304,1.011777518300294,0.0812233497167332,0.032969954219233315,0.027325591162966966,0.019941061320016468,0.01620596362700682,0.011138740956224129,0.009687738963609941,0.00644739363045494,0.005039727634697148,0.003291515685896372,0.0032132433926628776,0.0007719273442307335,0.0009590607164066739
4.02833,0.0026440558076583315,0.004259505383772661,0.008920080448100068,0.0146007337264827,0.025376338791000628,0.053977155376044667,1.0002847426828163,0.07986682615881267,0.03187911442131386,0.02694992123270345,0.018569103087039306,0.01508818814376273,0.010324578044245289,0.009047371475361759,0.006800033593149596,0.005218556052518672,0.0028755429885020892,0.002089869285142217,0.0007199577907310822,0.001155242506759503
4.058657,0.003469839909659088,0.004642942620903039,0.008934099179128565,0.014432306051562586,0.025573548382313432,0.05295971842391964,0.9896247248413604,0.07822290670816756,0.03082548167178618,0.026490527882869912,0.018781734720931663,0.014166585925882502,0.010274879826624051,0.008484631100937744,0.006441341968907323,0.00460615809574084,0.003075592425433898,0.002217438600729226,0.0003433227539062,0.0015396450859535553
4.088445,0.003717840825866137,0.004502622777985994,0.008511812916392723,0.013387648395870963,0.02471584956171047,0.05218349699840519,0.9800973322648441,0.0768900396361682,0.029770015753467508,0.026298562789368846,0.01843640781103449,0.015084671322098364,0.010650768661750411,0.008086499601213371,0.006280664751795547,0.004523613358490285,0.002746751568118236,0.0020453750787651744,0.00014026471184425536,0.0007715879443219319
4.11676,0.0026493230425128516,0.004411776138308655,0.0075030935198338675,0.013858282225167733,0.024483359457367355,0.0507989311614688,0.9721050774089571,0.07655026294876159,0.02979178140000301,0.0257252549283123,0.01902430181870139,0.014053678146201004,0.010268510341321736,0.008360330073664603,0.006322798289915723,0.004981854423664777,0.0037538559406136525,0.0025767482347092813,0.000550850738714107,0.0012329677530564175
4.145354,0.0032330093829481743,0.003064633862530797,0.007631137648771914,0.012461697579912818,0.024246136597395246,0.051660073186522715,0.9665856501822601,0.07567681351408417,0.030851675382809956,0.02645748733845211,0.01915123618621234,0.014663847129593746,0.010947444771382129,0.008761737653607313,0.007455866548354185,0.0052422157765093435,0.0034522399053905856,0.0014067908412617321,0.000869382813817547,0.00016469599262173862
4.176872,0.002987080906407633,0.0036276868453967467,0.006874761854999757,0.012025757955003035,0.023492590660137782,0.05087290628259071,0.9646109568498802,0.07568630167515904,0.03126005107948316,0.027686315900896555,0.02017634602870509,0.015440545004274771,0.01199121916306431,0.008776510070031598,0.00724013060049556,0.005352578980259247,0.004197505390690974,0.003059273049372224,0.0011461879893005437,0.001107182613139144
4.204825,0.0022995379874409193,0.003505646598224467,0.007002853298448875,0.01199432544258367,0.022907894548095265,0.05027557970549909,0.9653056580202288,0.07750360154860643,0.03257209053714167,0.02824493872464104,0.020543602242651386,0.015446057342804506,0.012653265151480443,0.010105564342956399,0.008273081985495263,0.0059015228399934274,0.004512191888019905,0.0036238017799519145,0.0007609914706670861,0.0006759660776774493
4.235034,0.002284465465306788,0.002789115064456881,0.006576896533800744,0.01187903588580811,0.023163485109746484,0.050382537271302714,0.9682144668339647,0.07978819232297805,0.033751362685061084,0.029701649358903178,0.02180120145978524,0.01686475374556334,0.013488860151581936,0.010045945678151846,0.008111592932130136,0.00610817731217683,0.0045317383309836715,0.0034144928833318524,0.0011437477743668422,0.0009041717743490851
4.265247,0.0024188429557079746,0.0026961248320868394,0.006283148019161776,0.010686679499937733,0.022461311969537975,0.05036193611783286,0.9743027232418865,0.0811740204342387,0.03486782296167058,0.02989580559154651,0.022822624411025515,0.017892719496535023,0.014561146686053017,0.011168383460368908,0.00904621334345262,0.006824829238296309,0.0048197307347662794,0.003496136225543534,0.0015453808979078653,0.0009112257036160269
4.293793,0.0019393074503391554,0.003594060306524307,0.006111583146333285,0.010771127212427059,0.021856052897541233,0.05076950480734195,0.9824252545953205,0.08409551333511368,0.03595069307487262,0.03144202707583881,0.024367251819117156,0.018493432021638438,0.014962728797133043,0.011790478255743565,0.009948648557735317,0.007001095091414571,0.004712181133152988,0.0034503931495745606,0.0011883256513938927,0.0008885870358558628
4.322203,0.001874177499017396,0.002897181581993694,0.005653685073827644,0.010660827918190452,0.02294662389897739,0.05133463495303299,0.9908102764909662,0.08615814981644192,0.03751323017670252,0.03252579829825767,0.024227638161471284,0.019199123869842863,0.01579885322492409,0.012829432046429797,0.010125686893740181,0.007916580493697463,0.005794348095618039,0.0037567157265032698,0.0018293372683125077,0.0011874436314907055
4.352735,0.00133302793382822,0.0032240849997987042,0.005617970339112155,0.011010051650662414,0.022303429359737413,0.052305317783938335,1.0012354532546877,0.08809212957058074,0.038946947909503954,0.03348873519144831,0.026069114172892996,0.019667207360801187,0.016118489492991456,0.013289892841537894,0.011123667692119348,0.007470829189707872,0.0056768283773984685,0.004046888616531618,0.002065664733426598,0.0010927093613206798
4.38319,0.0019091940535373147,0.002693705736369649,0.006195143525367581,0.010869209896836856,0.022519311773565587,0.05275204867881453,1.0101903022602998,0.08953394842127835,0.04000860966401491,0.03415403936473031,0.02582510267483776,0.020624737126037015,0.015953718889859636,0.014061048634787555,0.010898399818690242,0.00828897112877804,0.005426709547131922,0.005199626882585335,0.0020020147639763556,0.0016280849064705795
4.412536,0.001993536118691583,0.002766484103552241,0.005426339482591398,0.010650768661750411,0.022899519338483283,0.05405271604670323,1.020443485881472,0.09150172847265133,0.04079447814573881,0.03409170850907874,0.025966733672031752,0.02111513331059777,0.017552469657972376,0.013788547134764512,0.011345545860569123,0.008376018964818684,0.006662680834023448,0.00401953982935244,0.0019673929012179593,0.002066904222522848
4.440885,0.0017829455924023643,0.002917682369380583,0.0064391818656169015,0.011971003836876848,0.02343838411888862,0.05405356030492202,1.0278350785860388,0.09276291887985899,0.04102792796606382,0.03496832756169981,0.02619092469515869,0.021361544459303328,0.017013987719455302,0.013784179353055228,0.01119358027065001,0.008598341176006231,0.006333670430750253,0.0038266490626055203,0.0024020479570664734,0.0015160242383181483
4.469392,0.0019049820523170515,0.002684701439689473,0.006326511819108414,0.011322044619307827,0.02375125729925195,0.05448397855300598,1.0355756171075106,0.09281322855655424,0.04131814463543156,0.034998029406986104,0.026212256951955015,0.021532131620377114,0.016716924421739922,0.013751377827796014,0.011346518037607995,0.008655036147853745,0.005895434129680035,0.004526089677256011,0.0019742449651516136,0.0016968329166669961
4.500226,0.001615649266909215,0.003067481541858843,0.006279886212139006,0.011627207277949471,0.023853734834698107,0.0552739313738767,1.0412217388443004,0.09267346271965099,0.04101108699058199,0.034686890159918736,0.025761320302295394,0.021466770870938106,0.016704733116568192,0.01406639603116804,0.010967376044886786,0.0087966918945312,0.005829276823763305,0.0043248977787039245,0.0017894467978041898,0.001988712580647635
4.526745,0.0019835545446961274,0.0031520573664385355,0.006168873847956912,0.012265458944891327,0.023638875928273965,0.05581965576557028,1.0439292267328637,0.09244719035463274,0.040764237662133856,0.0346561373078571,0.02464883692534132,0.021129738662132105,0.01624902708552308,0.014111905267654188,0.011038700416556657,0.007923007756662118,0.005852481641572061,0.00434284142770589,0.0023814101274534784,0.0020690152764588393
4.557522,0.002085729118004004,0.0034443653430986775,0.00667177792356787,0.012832868394877425,0.02435651194946967,0.055506099904202015,1.0462618690812533,0.09142646346991835,0.040314102604202824,0.033734302061339067,0.02579012748650808,0.020643743113809097,0.016048672136804654,0.01348322974667469,0.010556976020136104,0.008512247147293494,0.005544433812116582,0.00490926491454888,0.0014633329866044296,0.0017629845347581024
4.586816,0.0021881337610160346,0.003100145113388392,0.006716614941204204,0.012780338069011625,0.02495521654465481,0.05583772214626399,1.0465653098706411,0.090896319878296,0.040179643307425496,0.0336163079477279,0.025145134843334832,0.020130016867858782,0.015617506644397634,0.013156385956784351,0.010610170200446307,0.008135285315107486,0.005818547622910952,0.004124081193220075,0.0017384475724875827,0.001839839208398802
4.614625,0.0019049820523170564,0.003930389797522426,0.006565416495488471,0.012177780391419516,0.025137993619804195,0.05580466273637159,1.046763347985384,0.09006501569024791,0.039328365512223434,0.03327230388801007,0.024891164785558872,0.020273426017776305,0.015783508045993044,0.01286045512130834,0.010020811104225182,0.008053518904266081,0.005229586832808838,0.004249867235592382,0.0016591082799497013,0.0019181214328134826
4.647607,0.0024000721946054624,0.003822357116699656,0.007193693758898387,0.012088469275423196,0.024960204064797584,0.05538857251848478,1.047151384532038,0.08973496851180125,0.040382507053049535,0.03299093463902715,0.024380355454487027,0.019486435498280833,0.0156700743283041,0.01320463946716506,0.009657288682575565,0.007856798495977374,0.006275361356954833,0.0037177625435022496,0.0010690140348536413,0.0015119296476336763
4.675192,0.002419673030180131,0.003797821865323656,0.006516525760028492,0.01198586622336186,0.0243683625699578,0.0562982115831718,1.0468062064456227,0.09039669847371355,0.039299047518583576,0.03287672178969672,0.024599985051286792,0.019675902312116224,0.014812254824324496,0.01328593944407438,0.009767988038267061,0.0074079220834389605,0.005427948275232947,0.004038371925882033,0.0016399649302672966,0.0021363530805004758
4.701026,0.002451897965753157,0.003511792981993615,0.00731159154866102,0.012352932192478402,0.02489565895151999,0.056207228354132895,1.0472035880933726,0.08961717916659373,0.03998631180399707,0.03354074821438873,0.024348797586194272,0.019841510414476102,0.014849114703431386,0.013254302750538634,0.009816588103154087,0.00705808479203126,0.004902822501525948,0.003943415506765461,0.0012093974133565895,0.0019910381077497133
4.726992,0.001984170696674881,0.0029263676270952044,0.0069388955289773745,0.012370222747134256,0.02542832789360939,0.056008084169014365,1.0476559455162284,0.08959239448634039,0.039743573169780486,0.033036745140160625,0.025227196105181045,0.01939971411113153,0.015125002864594025,0.012462844239366657,0.010249568384957159,0.007395666049466815,0.005199207068730336,0.003983544994836886,0.00142965163774792,0.000912247185843709
4.755545,0.001948261165287391,0.0033950805664062014,0.007191488491377553,0.012706607140904982,0.024739304392480146,0.05608541449377878,1.0475492267895756,0.0903685753592823,0.04005023753828574,0.03344073893221344,0.024462948968478875,0.019557413815858876,0.015565180263558725,0.012584026581863462,0.009185752995307788,0.007255461939918023,0.005263425232057562,0.004066474442180419,0.0006577670891506832,0.0017053019495786755
4.782424,0.0019367394964022841,0.0030478643376144698,0.007102970406011704,0.012614121230566482,0.025110304369133033,0.056673526456998656,1.0465993578670254,0.09087907680700014,0.040183059162298855,0.033677745378451876,0.024483251283714678,0.019934422442770258,0.01485076490710663,0.012667428168044063,0.01050826617683175,0.007935157167299997,0.005779124091383305,0.00421242080212183,0.0015018284365185962,0.001220726966625084
4.809193,0.0021742837450686456,0.0030314340953374822,0.006635279642844384,0.012500331639569377,0.024801160907107562,0.05615535499957297,1.0444972889146942,0.09161371393729395,0.03950867427730333,0.0335312592697708,0.02503223297038101,0.019626488050325377,0.014603625737043352,0.012971373089537995,0.010471899160319126,0.007736856858306318,0.0062371408528505284,0.0034499123249670306,0.0010936677850749434,0.0015374507803617382
4.838956,0.002378414034228359,0.003269309060831568,0.007382360790199134,0.012414919211022842,0.024919533172958547,0.056149302794171754,1.0396429638509797,0.09166857765576,0.0397735615899097,0.03362012402424745,0.024260424945125106,0.019634446564987428,0.015402147154214816,0.012066328249901778,0.01023730000527912,0.007668661159165554,0.00643090530788773,0.003915336590444678,0.0016709941633706654,0.0013001795600026704
4.865265,0.0019027196025255275,0.0032623580060629253,0.0073538221685440905,0.01287787784329636,0.025421853530668934,0.05626542118812757,1.034139259789135,0.09160114693140711,0.039406646247228325,0.03327856277001138,0.02402716317982639,0.019609362150564198,0.01551785276456809,0.013014836967106294,0.010898698907027842,0.006857327646658195,0.004688602804555341,0.003986751044275452,0.0014851278353505827,0.002339053415358476
4.894148,0.002073006316902935,0.0036047980887459843,0.007711351787410447,0.012797278577340917,0.02477606963218453,0.056280105307169113,1.027458242697984,0.09075046296406347,0.038958540056381566,0.032433349413022006,0.024477820589800543,0.01934951181725027,0.015304527396766207,0.011858288179890436,0.009918767473414808,0.007566501789395753,0.005027545235041182,0.004326297260904266,0.0015349499961869583,0.0016145680828040694
4.922378,0.003162841855766505,0.003468229105432279,0.007466538833162673,0.012830328080763204,0.02509837733988044,0.05569861671764595,1.0193208547534034,0.09002083095500772,0.037870580739584124,0.03195258379398601,0.02380482842194267,0.018606147492338285,0.014982534195308936,0.012441081745730529,0.01038061206716825,0.00752415360155276,0.005034799250930607,0.004118587151934551,0.0014889834104290455,0.001290270246803346
4.949191,0.002562863412825032,0.004140456315419253,0.007262834973343327,0.013140617187465927,0.025374352302412393,0.05536554100983058,1.010733547323495,0.08748849693111993,0.037251232704865044,0.0314182218480139,0.02367359816264294,0.018704922949784705,0.015303675434557486,0.012115214270489366,0.009618436719825655,0.007346235403814683,0.0044866094476117965,0.0037095258562581702,0.0015561907763204236,0.0012446206168507904
4.976801,0.0032574030312375476,0.0037158597751080677,0.007969193843560825,0.013043330794048298,0.02488700193090751,0.05487579102671744,1.0007664701037562,0.0854047693718914,0.03652506954708208,0.030505445929806,0.02286419055956364,0.017858228912545956,0.013822685952753785,0.011636124835523926,0.009228303821090923,0.006571145734557492,0.004756222315496489,0.0035827704954325902,0.0013331152624623224,0.0016019911890127719
5.012417,0.00287053878117539,0.003925432846873996,0.008569226440860353,0.01284743373866051,0.025791028003624657,0.054315941793876374,0.9887700007873175,0.08250028940318473,0.03466913479872237,0.029454216054671856,0.021650351886516688,0.01646477960877234,0.013677174528801548,0.010209740595763713,0.009474817255633792,0.007080670036040025,0.004667899009550684,0.0033656354306527327,0.0015057958770108933,0.0013874804392822913
5.039219,0.002698088750297493,0.004724462137060881,0.007940352607111734,0.013243442253711074,0.025160910347966112,0.05365815657912622,0.9802506172903251,0.0800925923571998,0.033065781815565035,0.027837741207526603,0.021241474389459364,0.016686394574711466,0.012562650089233168,0.009960921839159396,0.008629529876934045,0.006041709773688162,0.004173494992418942,0.003853327654736249,0.0015383780671276953,0.0006538618121663057
5.067131,0.002964527867192171,0.004116494948430027,0.008322861699564097,0.013457665895603339,0.025128768031776223,0.053056128295975,0.9738505483128473,0.07842259685842427,0.03209365636479694,0.027800015598641037,0.019981805215067074,0.015595395011103548,0.011956232514695155,0.009921724724757946,0.007740422140197998,0.005525309496688832,0.004031931096950546,0.003473997696958942,0.0011175956280699345,0.0010389711601580926
5.096077,0.0035175563222747943,0.003934941126869645,0.008047539454405884,0.014178718124572746,0.02412288597336804,0.052446041799142966,0.9691813200564643,0.07633839075581761,0.030850061274144306,0.026583001389202582,0.01920077763861736,0.015384722784538854,0.010407526071345607,0.009831637549484153,0.008274288535361838,0.005387681575561888,0.003228703518181052,0.0033955605842629823,0.0014416325929013049,0.0008260207026628075
5.12446,0.0032232182908514457,0.004547349552742908,0.008082989752005958,0.012939583579791268,0.02484616904544939,0.052352881369033544,0.9659110210856491,0.07488315249693206,0.02994153915445451,0.026266479669470977,0.018025185302369334,0.014444666397763966,0.010212479649669922,0.008453100592688986,0.007874836185810233,0.005217814260241346,0.003481353836141785,0.00257690635691906,0.0008056871815456596,0.0012787602660553727
5.152463,0.0033136964545686333,0.004872579580847257,0.008206849302946755,0.013068553779443413,0.025071664721556725,0.052042887363751004,0.9653106672858728,0.07457528972513605,0.02919746460637241,0.02604963781630486,0.017538668802256366,0.014092317814096972,0.010310538892965087,0.0072476236381199995,0.006485398223300111,0.004604040924726103,0.0036086471585460235,0.0020787405136844365,0.0005969483228154374,0.001145654636414385
5.183619,0.0033114472714852157,0.0047941320763312855,0.007720951035087782,0.013546747859464907,0.0242344567872726,0.05213551204850031,0.9687242125063497,0.07433478365349414,0.028954542341630564,0.025449314741200945,0.01794655617453233,0.013689738337320964,0.01001920778094453,0.007807361134570345,0.006355835156995066,0.004493719855467348,0.0027517164770245023,0.002120985401575676,0.00028505770404463815,0.001187370100257282
5.210951,0.0029942336201767565,0.004824366055683607,0.007708275238051184,0.013447694681562901,0.024268906132917645,0.05200007372580682,0.9726853702630758,0.07543230987419947,0.0288386037065345,0.02592183996178649,0.018096185640200508,0.013129398869724338,0.00980358494680398,0.007807521425844415,0.006177289472473926,0.004742667537208002,0.002317251975782332,0.0019503215697349164,0.0003753165855788832,0.0011825561523437
5.241059,0.002762694253311143,0.0046631580866479255,0.008025840203120539,0.013166453999616228,0.024937624575562502,0.0523390544557393,0.98169086744837,0.07652278303029089,0.030932393859803713,0.026516092130236195,0.018678030893157456,0.013418031568116419,0.00981314837859521,0.009042895761693715,0.006332562915524849,0.004707707370381228,0.0024076270723947905,0.002069943458126364,0.0003606049285307265,0.0011363956903411904
5.270343,0.002464802220231964,0.004266366699383246,0.007571131444683036,0.01317791463248907,0.024831171099554586,0.052437051178443016,0.9906075398617658,0.07938416135874503,0.03150868357290913,0.027238093546676417,0.01921910053511126,0.014123416791335828,0.010845234643025756,0.009100307129372332,0.0063465557611624935,0.00363867733648339,0.003124737728557179,0.0023446582981262315,0.0004874460707080377,0.0004552134365898528
5.29832,0.0025536485011562536,0.00402659321376542,0.007225717353373259,0.013269491196881544,0.025409721107627417,0.05283473595361057,1.001780167398504,0.0815035059229117,0.034357342363972115,0.028855069100049875,0.01962448901914778,0.014800248666419926,0.011154386150481718,0.009303169944284298,0.007186407733156338,0.004970068919225119,0.00363609291473179,0.001814978279229722,0.0007414656818273019,0.0008483735776148154
5.329262,0.001847085712445707,0.003360546941711702,0.007631412239296907,0.0129671362977408,0.024772306862320074,0.05389324805428419,1.0131318092038772,0.08388742857656041,0.035109811318196356,0.029407167451354646,0.02109118209767369,0.01660849798011971,0.012491814347133885,0.01021270763352184,0.007596433009055668,0.0052755042723779495,0.0037827104361889755,0.0021174696957697585,0.0007743365644663506,0.0010716244408195171
5.357781,0.0017851642017896827,0.0035893037751042133,0.007219185317783401,0.01271687336513317,0.02526084694811332,0.05453245288702652,1.0252056993328782,0.08603784882232318,0.037216816826832234,0.03117881523907277,0.022183120271762148,0.017651804183890046,0.013615329498037527,0.011056322079712444,0.008031313997971074,0.0061835619048468664,0.004160084343230571,0.0030479502767352044,0.0007867529892880685,0.0011431369067207962
5.385237,0.0023544316467956523,0.0034289948544990534,0.00696003198460274,0.012135853678092208,0.025378907691153484,0.05500440281973052,1.036570289048976,0.08877369428436946,0.039364808739641946,0.033080704535851685,0.023111041703710436,0.01845696874385922,0.014030464840295843,0.011535122269206707,0.009513882512325716,0.006410988895401709,0.004340320908146697,0.0029623377874535414,0.0002212524414062,0.0015045583846845353
5.415069,0.001642181759160891,0.002745617591224601,0.0068283123676989525,0.012837432892197001,0.02524925499247205,0.05631403707263191,1.0464298682855075,0.09177559272362541,0.040164305321052654,0.034228970555916,0.02462024056218094,0.019422205866353036,0.015206950825131427,0.012919234728254837,0.009339606759125018,0.007529868414692937,0.00417096284697362,0.0037049725552179323,0.0007756884625044079,0.0020004295739015285
5.443957,0.0013688120386464817,0.003390886094548547,0.006401225691511051,0.012295384144595495,0.025381101371914825,0.05650537164075518,1.0558476095784681,0.09403522169630796,0.042136863501722646,0.034570141228828045,0.025481586106793293,0.021007846437248054,0.01616680222632703,0.013082783322459456,0.010362293533701656,0.0069999850738101665,0.00510889802428536,0.004111217307003975,0.0015257644610401054,0.0019518878117783841
5.472431,0.0012618059078027607,0.002802325527928412,0.006563394782112041,0.011849803073520347,0.024909272118324083,0.05768640147354793,1.061832153140967,0.09542009044222788,0.043739624927300845,0.035323086553182545,0.026801611258296682,0.021459765861935216,0.016440667229146562,0.013808514909775435,0.010138856799232826,0.008350549193243302,0.0059731143232491955,0.0041895033204243865,0.0006484985351562059,0.00167461299633342
5.500885,0.0012032694451208578,0.0029260394112350426,0.006659797207112318,0.012028301236830578,0.02530358254753183,0.057550785020745086,1.0681321808969282,0.09830609380995403,0.044596257073350076,0.037055334628072444,0.02716932265269636,0.022020975601848885,0.017066914639788384,0.014056587466401323,0.010729242783360545,0.008413894008987817,0.006050114673742409,0.004322158057989773,0.0018244465158881826,0.0021427599708913523
5.531263,0.0020199893638418163,0.003142310418580086,0.006554009601993537,0.012203239805790213,0.0250705955783753,0.05841811848799483,1.0703904335259455,0.100712309080805,0.0459369494048763,0.036817192516987035,0.027672251489386644,0.02188454152741057,0.017771552386763204,0.014784666242882527,0.01145361186462255,0.008762229250850179,0.006177313029549432,0.004220717311378032,0.0016495379101617285,0.0017789745708876707
5.560855,0.001885464049678192,0.00286468271783894,0.006893532663113667,0.01231607608325403,0.025619002445747233,0.058416123666356914,1.0701052611805284,0.10251901322721027,0.046052355080349036,0.037894949961143044,0.0281738499834713,0.022003376201910528,0.018074885839881445,0.014201139876967403,0.011846290386703541,0.008165038480554426,0.006215498736888965,0.004915515342615136,0.0017271776462816457,0.0016865276630394369
5.590219,0.0020949739474600084,0.0026398697321770694,0.0065693162886891025,0.012516435048383432,0.025181371136336343,0.05922955034866392,1.0678199203147025,0.10381563589804443,0.04535672418001662,0.03694374128265783,0.028018521123169722,0.022634586508635778,0.018890880029643335,0.014483364149167115,0.01160552289986082,0.009085285977680555,0.007227964522991925,0.004913383388822415,0.0015881790108054964,0.0022180422674976837
5.618399,0.002023444308265809,0.0028450584047830683,0.007853311989057452,0.013324621239915463,0.025453183245197065,0.058835504412244284,1.0634924517262037,0.10459311264915316,0.04524628620136411,0.03733840415436024,0.027918591079004428,0.022783027685857694,0.018554966698603827,0.014865539973792414,0.011718325309210513,0.008550645410017248,0.007218181415351929,0.004404084101102703,0.0018439948285127706,0.0020925413974103883
5.646792,0.002736018317149252,0.003425394234822278,0.007270120465660888,0.01273890493714966,0.026149248637288576,0.059264905420356825,1.0561715361610096,0.10494479554677733,0.04394892902857703,0.037124887787764925,0.027256593637953352,0.023387155752477965,0.018024424800155467,0.014633250310919558,0.012297526141313821,0.008961119304066545,0.0064936680729391055,0.004321316271766252,0.0016272266267958713,0.0018695908744571714
5.677922,0.0027371669037811507,0.003059273049372224,0.008112414526571726,0.013704000348962532,0.02672807322551701,0.05844158491175922,1.0464126796022999,0.1045578625991711,0.044155281511512934,0.03630921197732213,0.02724184264582043,0.022448117547019593,0.017343360755822525,0.0151575813802466,0.012091938085444648,0.008677744575853382,0.005808996145898131,0.003960897732333728,0.001993536118691583,0.0015821017143662834
5.705353,0.002668161908134804,0.003619944704431826,0.007439050908681576,0.013022160710784823,0.02629623093229961,0.05867103506374673,1.034692175687991,0.10439063478429685,0.04364905699681526,0.03536617088526272,0.026317923494455674,0.021479331042168048,0.016986346199953213,0.013589031127340978,0.01079536680381679,0.00820535972786649,0.0060221058827612415,0.004258712719322896,0.0012313852227453653,0.001743596261136539
5.735378,0.003435202136697325,0.003961544284766577,0.00830948597628401,0.01401067628643565,0.02690763824885046,0.05774220646593512,1.0216768063970139,0.10234116718667671,0.04121783484687683,0.034466264992727556,0.025694289808633093,0.020736873982418354,0.016600196796229646,0.013912434702803112,0.010720548183685731,0.008448950786856214,0.006006199354147706,0.0045550616235010685,0.002030336559758446,0.0018650865995577027
5.764747,0.0031414211483450074,0.004291654797031445,0.0085697256852769,0.012809389891927508,0.025807010900597796,0.058013307988624155,1.0067325583425353,0.09988344636972576,0.039563402175503776,0.03343678139561704,0.02470387110648079,0.020121374955968135,0.01562467589638259,0.012760583730904709,0.011332496773711969,0.007945731456038965,0.005516521808481903,0.003932011118779862,0.0019174233436088592,0.0015718219261328492
5.793202,0.002623114102851925,0.004070158637482942,0.008368986772660921,0.013956439967539931,0.026362049962138038,0.05731008199382257,0.9929811345299021,0.09761080757478757,0.03754591322846552,0.03225043976428703,0.02359490018568914,0.019431134768047968,0.014407925229613575,0.012438608825200826,0.010375668016221775,0.007911005239490504,0.00494846669808189,0.004045680237930295,0.0018541155448216775,0.0019325122313217239
5.823732,0.003271951926683267,0.004925777235642082,0.008981430695980076,0.013493327842110974,0.02623825427081374,0.0553775091508298,0.9777502070144629,0.09373064636099177,0.035006844759179194,0.030341374017097293,0.02250328425769687,0.018485268810852128,0.013628400926359543,0.011570270483035931,0.009223092342513587,0.006499823256643439,0.00499680495251816,0.0038607827164628006,0.0015935210093845319,0.0015207203451298567
5.852517,0.003727675635554493,0.00483439400411181,0.00900163159424186,0.013951743006347543,0.02610651723242261,0.05438234348489439,0.9650818764629226,0.0911337167840732,0.03325685543384017,0.028270630584764297,0.02116499790225841,0.017081157997525107,0.013168131626720809,0.010218676149942775,0.008051961204546175,0.00635067244542216,0.0050667968814847525,0.0032657819127298498,0.0014790993663147008,0.0011990049246106947
5.879697,0.0030014565583923397,0.005022077563965241,0.008722216665959145,0.013963426171225571,0.025371595963946836,0.053052887924277384,0.9545459348489975,0.0868552483109151,0.03124630615635732,0.02728408558280174,0.0205200051211749,0.015402303989856342,0.011708505941261365,0.009311990916215002,0.008036505217574038,0.0055833512601427574,0.003921872430112801,0.0036695484262697247,0.0012150634186778842,0.001728036808786717
5.909789,0.0033111923848759862,0.005034781909297379,0.008709714925614698,0.013722776276703926,0.024927291574844038,0.05222570721226243,0.9468479839003264,0.08275021876933057,0.02990817827539945,0.02648765915120588,0.01821276463984054,0.014168434765006125,0.011216489238827882,0.008402679309191922,0.007397165229602745,0.005470318441611116,0.003335363271636523,0.003003744076963241,0.0017172070643566137,0.001206313194339134
5.939427,0.0026340422467952774,0.004034283587951415,0.008738268332755289,0.01391014594383249,0.0251252689030625,0.050963022591527386,0.9426758743167236,0.07941057231129711,0.0286756626834582,0.025137192435273358,0.017355385182128126,0.014037283584221754,0.009933814469149276,0.00819986369380242,0.0064322628504510475,0.004333200578956197,0.0037071792494610526,0.002736018317149252,0.0012031243126111731,0.0009662561156608622
5.968151,0.0029725769905872288,0.0041235518808064725,0.00812461384442493,0.013323448265118757,0.024733139179663403,0.05075216377336433,0.941189519381635,0.07658969509595065,0.028221228342332243,0.023982978348730432,0.01688590987406123,0.012963966775141673,0.008903558987506943,0.007312785602814109,0.0060364857230883,0.004298769468213156,0.0033540279644691585,0.002344112070250084,0.0006447176952612751,0.0008602290353114752
5.996596,0.003644240015563456,0.005307432599617272,0.008103210783902253,0.01313249522301892,0.024080303003277674,0.049606300361038934,0.9447359757590774,0.07447729479505145,0.028070371484747534,0.024188069793747408,0.016329385444140476,0.01287536675344001,0.009022125978648885,0.007337756361556692,0.0057628196133380485,0.004173341572793364,0.0024333463186366135,0.0019688568729578277,0.00027561022748090274,0.0004752322846190624
6.026985,0.0030525683280365964,0.005113180143858949,0.007822228126816943,0.012931904750333817,0.0239432876630805,0.04935364332435057,0.9511876527510167,0.07345255403546798,0.02848698328060553,0.024122631404298815,0.01691896636763409,0.013089604362181697,0.00867974994484162,0.007046620470089627,0.005560075355344329,0.004546050131670925,0.0020842215636325597,0.0017525700702345252,0.0007392643155979343,0.0009284694169052418
6.054412,0.0030707057192696347,0.003960530325974186,0.0077723761713395295,0.012875280856916286,0.02448729617764291,0.049028990177463705,0.9601182746230177,0.0731558489542551,0.02966601059078711,0.025310283794930086,0.01661634663446004,0.012808551470659702,0.00874982126938976,0.008469851293781278,0.005833030125849766,0.0034949372818959957,0.002193089330970969,0.001387312620898283,0.0005063642427381932,0.0011037337247986293
6.085876,0.00251899454773108,0.003950111190220818,0.007450044185402139,0.012757210040715753,0.023293314926246558,0.04940574527938997,0.9726405707700824,0.07341031169819077,0.030985735572898347,0.0254753252055485,0.017126740068003774,0.014192669225705898,0.01078204055752146,0.008229850195411255,0.005730101954273868,0.004918184902843412,0.0026799164617218795,0.0023331107615465886,0.00025951158678729185,0.0006092060784203226
6.113705,0.0029951277229862123,0.004000924616823931,0.006913915433235522,0.01181054915927608,0.02354745602824296,0.050127068863546884,0.9860179111726273,0.07411192630283128,0.03360222419185042,0.026566595794302716,0.019403963767668793,0.014946264290625523,0.010348384297306291,0.009208906750842329,0.006646643393735933,0.005165460706375267,0.002938307557930223,0.0021221925802946138,0.00043171857759987775,0.0008143105507889608
6.142157,0.0022371825414222246,0.0037330277388860703,0.006589968745725644,0.011656441544104359,0.023094257900272325,0.0498166636718919,1.0006493458381114,0.0752410873199568,0.03536592647464949,0.028465543984377326,0.020290339972445958,0.015311512459079985,0.012119715259708964,0.009652547023868146,0.0070402819189038165,0.0054093913715082395,0.003917595658741812,0.0025816793396734004,0.000888979984151582,0.0016462706034525022
6.172579,0.0014065011780318346,0.0035845490512311936,0.0063092647998684,0.01070036114557829,0.02258306580613396,0.05056085869312078,1.0164645365584513,0.07669967343540701,0.036925968452676344,0.029840516602090777,0.022113240372947308,0.017960680440205525,0.013516776753837662,0.010833216372437,0.007884779006194486,0.006049609554428931,0.00411990836799455,0.0025065318845680015,0.0011388005466946589,0.0008362108768447258
6.199966,0.0020041506034561792,0.003298202345189457,0.006445393597930714,0.01092074475371702,0.021891510322858108,0.05145261013351599,1.0284111360053623,0.07861328273086073,0.03907749737492372,0.030344121077833894,0.023800767814426443,0.01810058537409375,0.01455799834272602,0.012368493367542628,0.008259830016595256,0.007185617970174194,0.004174561800221144,0.0035305306563844893,0.0016112659904752675,0.001289886731287113
6.229804,0.0007424071263057722,0.0026739150347353377,0.005610349852691949,0.010826207618200112,0.022569665318054214,0.051318447868822566,1.0412535303036483,0.08092568405224425,0.04027609473424575,0.03188883396207248,0.02447009332728117,0.019344258745529624,0.01566508114444479,0.012873990079617594,0.010048584564378744,0.006984742985915865,0.005117981872707683,0.003236563253868533,0.0016432979074891862,0.001260351961290321
6.259402,0.000966768023513142,0.002932834921397007,0.005206825614297087,0.010143990866553609,0.022928158501542305,0.05265621401965267,1.0531968906181866,0.08197718957752315,0.04294807372815546,0.033646803681881346,0.026306950010521968,0.02029844110452667,0.016170692037770253,0.014402941058084675,0.009548174301425193,0.008142054670678186,0.005641549066751974,0.004096636766247518,0.002115984755409339,0.00166084401526097
6.287645,0.001922607421875,0.0028762918568237886,0.004364740537918767,0.010205600693204649,0.0224466693174638,0.053108167107133696,1.061273688813138,0.08480970169532479,0.04341213848910914,0.03398374609666739,0.026874123942989405,0.021042358359577715,0.01680741762440961,0.014867348875677339,0.010629707150109543,0.008728647543472958,0.006187057953755784,0.004340045975747037,0.002192239841650615,0.002228331824904886
6.316089,0.0011450447860567549,0.002331962847225586,0.005283712381931631,0.01053816868687072,0.022318002983970592,0.05375765805872967,1.0684883568140446,0.08703331889275821,0.04449198692756335,0.03538631702065155,0.026916073559977598,0.02229943599650896,0.017884871182802464,0.01504199708446785,0.011268440095414863,0.008940429734376351,0.006404375712173206,0.004113262665988269,0.0021917087436253233,0.00268229374221919
6.346883,0.0011820392094033395,0.0018342308471941081,0.004995907900845327,0.010403666293844585,0.022522831980534324,0.054687313202981716,1.071958743974085,0.08938105339381999,0.04457601970612699,0.036280691067436206,0.02783023782439722,0.022573572198071563,0.018416163698904444,0.015199182435577802,0.011646317607786626,0.009271933835411535,0.006422337127913039,0.004362099234271192,0.0015001027201210755,0.0018327069774927804
6.374014,0.0012357264164869707,0.0020922493013494393,0.0052981627060895205,0.01092467759173451,0.022608670268184198,0.054898099725927796,1.0725620578808306,0.09094166915408716,0.04460941495283975,0.036058817308708364,0.02820159532996693,0.02318619190696095,0.018079012261726847,0.015600865694382213,0.012155663175196861,0.009174266822766581,0.0070420799363640815,0.005022581719094575,0.002079706337884233,0.0021666674531803107
6.403861,0.0020375626161305907,0.0013226166615585662,0.005587353110169366,0.011202500076667671,0.02270891941555368,0.05528934415423046,1.070687044926937,0.09251041395817322,0.045081146509201676,0.03620161291645626,0.028323535078133892,0.022332457628678682,0.018312074279657944,0.015858795388557508,0.012421687596334979,0.009380162948285507,0.006869425660869201,0.004922337302188624,0.002306917473525527,0.0015492180228892452
6.433689,0.002562954259069881,0.002423458888895964,0.006524385922980287,0.011964926741016691,0.023614356473591395,0.05530566198251224,1.0654460907522598,0.09305378598398292,0.04557373083045853,0.03553016896860678,0.02754335479901292,0.023271654386935885,0.018534655800385307,0.01567277644838988,0.013026603026399625,0.009220176163167873,0.006827250990208547,0.0051352683256910584,0.0017324774269821739,0.0017452813227676275
6.462159,0.0020291607914841477,0.0027430405566888577,0.006945117085467906,0.011614316779461425,0.024287115498915067,0.055522142258735016,1.05827062662985,0.09403362930919126,0.043933584052190194,0.03589093029286173,0.027885649924241678,0.022519641331703862,0.018843721067902986,0.01475701227865954,0.012362807062887431,0.009633626535304333,0.007197370399012623,0.004292644780945183,0.002003787526114229,0.002222093082575189
6.490547,0.0027624730182210346,0.0036716654393071685,0.006635424386695627,0.012187799563149783,0.02421400596700423,0.05544902913090369,1.047428812075458,0.09352572039687151,0.043486879577840976,0.03448360069461682,0.027053970706630147,0.02184940580026151,0.018333677940331344,0.014220481249059768,0.012565093964900345,0.0090030540778813,0.006636871651588368,0.005051788480419647,0.002235295419583739,0.0017809366757901908
6.521108,0.002499928026355393,0.003627245570252196,0.007914598712755933,0.012018371887193019,0.024697047740190815,0.05512826749469694,1.033895061200193,0.09182458887862573,0.041469924703502185,0.03400583415260271,0.025967555214337697,0.021138715941880087,0.017853128804831263,0.014515239396327057,0.011784883492828144,0.009166716735560356,0.006810182350518222,0.0047938103174072905,0.0015108705563493408,0.0016633129961666638
6.547914,0.0030883973765668646,0.003735576261356688,0.008083191384598308,0.012240982525234752,0.02508138823297642,0.05550453788613499,1.021471135218231,0.09085456909645505,0.04052931209173463,0.03284551550371577,0.025362890253808897,0.021447293293435404,0.016002810980999677,0.013080462869183575,0.011457859658525619,0.009208018635569389,0.006659705434850852,0.004703353111542686,0.002058989695775684,0.0020145213641328953
6.577681,0.0034443146445662185,0.004264995319313111,0.007992933278139724,0.01321764583758569,0.02563981733046754,0.05422669006618987,1.006096101798114,0.0885335023896154,0.03816047200719443,0.03174445844105196,0.02406650753871404,0.019513845139319246,0.01585588084625393,0.012952280883583515,0.010683904020905344,0.007999393788713933,0.005923496503694572,0.004791727468417537,0.0019176358324429635,0.001601700486077212
6.606425,0.002888882101919377,0.0043581676674207615,0.007918716143680173,0.013356289664162952,0.024977431737163026,0.05506938406729472,0.9913586124217989,0.08583695927071067,0.03601391422719386,0.030574168188648557,0.022389106591606697,0.018748490016952512,0.014576403010315937,0.011774024641974312,0.010543243568926032,0.007390205835397879,0.005920970536286386,0.004349209945694468,0.0017758798596618117,0.001821572867159629
6.633624,0.003429266445951705,0.0038321211572962385,0.00831049463006888,0.013711694648274358,0.025169169045579774,0.05393658510949739,0.9780993180994804,0.0820950578554584,0.0343977790711997,0.028921509151331893,0.021572880347625507,0.01743211638712306,0.013433628522601082,0.011162469078802872,0.008749801312046964,0.007453641232320302,0.005406312997608024,0.004248209654221411,0.0023640907296312154,0.0004947354991721418
6.660611,0.0029870224464272005,0.004784749704724213,0.008553231830725923,0.013545759559504057,0.02527438778284654,0.052905997732122095,0.9669553632226605,0.07868338725710561,0.031913531159199836,0.027863737500876767,0.02046094090704576,0.01614287577479869,0.012451520148249642,0.010553722454653185,0.008429652384781152,0.0063160697290614775,0.004412257682161806,0.003760370602175817,0.0017949032331127477,0.0012359854613521763
6.691575,0.003746902768781382,0.0052257509856018505,0.008461631427893999,0.01417430836409472,0.025011917808874882,0.052700440208214544,0.9580905971013494,0.07543740879301125,0.03066952548141036,0.026715652681219344,0.019024283460806455,0.015486178772555245,0.011897208455905894,0.008864778641010903,0.007827089515316712,0.006051567258077022,0.004559602180103214,0.003237750006954299,0.001966490315370793,0.0006754061286210158
6.717196,0.003490937829172565,0.004958343447162632,0.009020125743294532,0.013667193104996905,0.02514138447795053,0.05267296522411735,0.9519842955433396,0.07298560419218451,0.0289276137534595,0.025260952944036182,0.01841888484618264,0.01446831145366037,0.010470826322061621,0.008316117032595783,0.007190294532329397,0.005509294562434149,0.003992098458765846,0.0032922583364642867,0.001007340137542666,0.0006437690157998347
6.746627,0.0035693256179722514,0.0052322352095909115,0.008471503929271764,0.013814617381581582,0.02528841855017664,0.05247169100550126,0.9498891220719746,0.07112436383754075,0.02851472197533324,0.02444459912779181,0.01755910248120199,0.013491403745391121,0.009868420546122737,0.007527224209662252,0.006533386024058905,0.004271806939342612,0.0032219629553444976,0.0024902348424873265,0.0009007856532681543,0.0008319189192830299
6.776144,0.0034602900005930816,0.0058872879277771,0.00849881676632234,0.013927041253579318,0.025370214814502967,0.05243114649894526,0.9524995315468787,0.0715849529726544,0.028910321918642158,0.02458808390415425,0.016132033158383064,0.01246756054766769,0.009252165835816095,0.007672736083165812,0.005609369324771544,0.003910196813816881,0.0026462563455180582,0.002406369573235422,0.0007828963337624692,0.0006551069255586693
6.802748,0.0036095100130904387,0.0047317994480251075,0.008713733866807918,0.01446176235400946,0.024734470007362078,0.0528258528067037,0.9579341036300598,0.07239991192712304,0.029328887059839034,0.02500535774375851,0.01718939329144939,0.012604724948678894,0.008843952544794403,0.006589606592312373,0.005393987329202398,0.003532706262647891,0.002563680913137002,0.002301650632710468,0.000529515158064565,0.0003064130497440064
6.859955,0.0032933631612126705,0.004797579005780705,0.008517743211400296,0.013848998757268409,0.025866201719114648,0.05345269565924176,0.9771846060787501,0.07652259590821399,0.03208005812976738,0.026725851805327657,0.017220846523186718,0.013266624258314642,0.009940047072821303,0.007631717328292695,0.00518844265911471,0.003325453452734776,0.0017515734045215005,0.0017414416825124097,0.00018703690600786228,0.00012513137410626775
6.886523,0.0031005018327975504,0.004226416018110583,0.00870115638714401,0.014392486272371982,0.02545577754648624,0.0546157027144238,0.9900834142305124,0.08010813758327616,0.034226999575770044,0.027884250307728835,0.01910040215125367,0.014400049165190124,0.01041947391551726,0.008537660647065225,0.005832615983691584,0.004337912981541586,0.0020934313435540994,0.0017000372877309143,0.0001296997070312059,0.0008944631346542634
6.911212,0.0027848544157868258,0.003953646176929113,0.008166963054026128,0.013673426761438807,0.025343015858286473,0.055383916325519034,1.00093172789975,0.08251375398219356,0.03602034230689992,0.029145790980019983,0.02052863658904373,0.01543124023604147,0.011099366299331831,0.008769364270444991,0.006802378603557949,0.0046839325462561445,0.003403265869164862,0.0015890400657082929,0.0008733907466139687,0.0006196270905837083
6.936947,0.0023829617219070526,0.003857192805285056,0.007642353496179904,0.013618031128747116,0.02609776784500143,0.05454043694994282,1.0125054255959853,0.08489099246016113,0.0376723410045248,0.03065764138241206,0.021731349674522334,0.01641520393504832,0.012327217675738081,0.010032943895446716,0.007066425775255248,0.00537882595099279,0.0036505357326691392,0.0022914235864848805,0.0014159054548879564,0.0011459848365181467
6.962345,0.0024728773185473934,0.0041781924818276575,0.006952002929041397,0.013145526480585278,0.025246173741722798,0.054843519312558126,1.0229186325746957,0.0868393578297624,0.03965826279828978,0.03130436616187152,0.02200329287175364,0.017395638571984208,0.013044160818267592,0.011412658756689686,0.007921666877362036,0.0063144475392329594,0.003966962361041681,0.002658983552573089,0.0016595818423453868,0.0015345517684051057
6.992032,0.0016634879620322598,0.004145366769644616,0.006632436759930223,0.012957308703290543,0.024997921620715357,0.05493202315303273,1.0346517000139006,0.08802154148686206,0.040720422972817305,0.033251777584043844,0.023462056666644363,0.019457163965936303,0.014294354269978674,0.01205879084741435,0.009125247036271286,0.00627839374128448,0.004155079212871736,0.002733677110848206,0.001457593778575348,0.0017849033320537836
7.023586,0.0019559988098619206,0.003921018933526549,0.006262817501777817,0.01242483851182258,0.024091164799436588,0.054164923415287905,1.0452732192932066,0.0907097038456079,0.04141332685638114,0.03402084926112266,0.02479362363072109,0.01889735572245116,0.015704617088395514,0.012901921993560895,0.009503338101240589,0.007144087799580224,0.005161244518402834,0.0036008155859189304,0.0012026404110863057,0.0015779757027774833
7.067037,0.0013785790252374155,0.0024312044618087203,0.005531358389816101,0.011528025235184869,0.024299022721077892,0.05515581852231495,1.0598304791700843,0.0920780876236624,0.04410799696283499,0.03587160710340581,0.02605247881569743,0.021275463704360405,0.016769159261352844,0.014340390262903102,0.010687308580931896,0.007521491909790954,0.005615281021919527,0.0035962945932370084,0.001652781149054161,0.0017047898725089806
7.096562,0.0009163217277118159,0.0025413214281809564,0.005732118007137963,0.0107366618119671,0.02318812361396604,0.0546502668854725,1.0678735378919415,0.09307106268853071,0.044394639776997535,0.03628719861168306,0.026659379675317778,0.021735768768492557,0.01751635380438019,0.014918636755809081,0.011126746754626613,0.008534322704492227,0.0057227579309589265,0.004150818353939762,0.002256753752469406,0.0019556416748267628
7.123515,0.0011250447042510379,0.0021666674531803194,0.004833171756913544,0.011614577385786076,0.02328332343125219,0.05551911239131199,1.0738366583759682,0.09393418400066586,0.04574688279790087,0.037242707128292606,0.027670626513610967,0.022235853018813624,0.017654494777506632,0.014847366306592136,0.011588457605953577,0.008714792581012114,0.007288088694120393,0.0050294146940633635,0.0016120424998993061,0.0019348300969306018
7.149533,0.0012016962426512343,0.0018250207026577357,0.005684410942620919,0.01128632968193848,0.02333422098305648,0.05645811183721838,1.077677960945095,0.09512560679138261,0.04628125926733402,0.038161816569944114,0.028485201460914156,0.023673853872146825,0.0182674154280285,0.015112103166607764,0.011344671086545695,0.009016188500609906,0.006459515989496917,0.005110447290239375,0.002045830359043211,0.002036419603564022
7.182702,0.001465558831199535,0.0019242113477228623,0.005751976570120472,0.011176539594354015,0.0244393813454497,0.057620406566017496,1.0792903545665382,0.09797976105367161,0.047287290731553945,0.03859962308893359,0.02908122344813363,0.023133622588505903,0.019127900896222592,0.01546431598608299,0.012475413211141845,0.009373334523123533,0.006999951812139702,0.004591146243725212,0.0020558776427379044,0.0023095022840742873
7.211477,0.0014023565993078301,0.002989525458047581,0.00599483043334698,0.01180166968903406,0.024641999501164337,0.05792617232618156,1.0782381711869213,0.09896893696745473,0.047928695039842296,0.038401521930431795,0.0290623026006029,0.023347763539390536,0.019170666129753922,0.015803747054978445,0.012600602777530825,0.009621685920934566,0.007756344318239084,0.004723390133317637,0.0023474743180703353,0.0011855303371978575
7.237978,0.0012230849870209807,0.00289556379408855,0.006237962052354735,0.011612028705582221,0.025120464770409617,0.057931256189411834,1.0755169857840916,0.09962608539670662,0.04784159228037225,0.038918510683694015,0.028782080718590463,0.02294128869395354,0.018768812963692597,0.01619221398854705,0.012658278385880909,0.01038629635747848,0.006548798689589772,0.004735758835705107,0.0021065972723904197,0.002141306160532951
7.266455,0.0021330128006273818,0.0029509981263299355,0.006683393156005508,0.011601903642269037,0.025228234385784587,0.05909421741900502,1.0716851733825348,0.0997655015459618,0.046979700321685865,0.03833356616677916,0.028695297928356407,0.02314017497282872,0.01919692114997258,0.01580401408151019,0.012553767056156101,0.00955992361049709,0.007072518686814748,0.004690545304839308,0.002213589642042219,0.0010644304203096305
7.294955,0.002058084856611096,0.003417764385108289,0.006724695663275241,0.011980192654061696,0.02527224472303054,0.05801504626670587,1.068362409738392,0.09927761939020072,0.047113203875447505,0.037805435954532965,0.028190605566207054,0.023136050545695806,0.018097682891931484,0.014688445134392727,0.012796039067261053,0.009464269297489428,0.006864835760121203,0.005227777821607496,0.002153125438392501,0.0016826923240672099
7.326839,0.002244261325880312,0.0028172720882402497,0.0069522373632098615,0.01212877221655381,0.02567485784951933,0.05828112909193251,1.0659333388831989,0.09778346150582319,0.0461211747781599,0.0371590786528734,0.028392987274312605,0.02296839709116227,0.018196929657084422,0.015762927329278024,0.01188927254288235,0.009103559031502671,0.00668665834505003,0.0047941563591473,0.0019090111162932218,0.0023402475970178568
7.360631,0.002488457756579188,0.003156181944335276,0.007069205288312719,0.012810519060947082,0.026075262636369435,0.05812149467973494,1.0663061020982558,0.09579837751824065,0.04690972733081158,0.037000622255982434,0.027710339043680154,0.0233473297407925,0.01792893105305332,0.015315235636198729,0.011910921702930514,0.008259238040885762,0.0068776780704921416,0.005246949340544663,0.002289860805902111,0.0020035696481273727
7.390601,0.0018387473954185685,0.0028133437593067996,0.007457677543413284,0.012542135220158799,0.026128956536275862,0.05818128097899007,1.0675978592557611,0.09472136046932322,0.04638957278355876,0.03666070147252694,0.02775712557650505,0.02224289362223355,0.017582404423715333,0.014415286204101655,0.011632987955856825,0.008721652737482846,0.006653868743194628,0.004520891060017401,0.001909681800513211,0.0021966827467175243
7.41834,0.0025737759906908964,0.0040172221731263995,0.007298009390128058,0.012655608740797126,0.02601426304475484,0.05849066696802517,1.0714087953191047,0.09531701334493853,0.04620083154243772,0.03554538924130416,0.026973985204890687,0.021921592558066284,0.017113631586652227,0.013939997855076875,0.011551631466126772,0.009104997555599114,0.00624793379872997,0.004870428832634795,0.0015151601058723645,0.0020965431801466252
7.451552,0.0020886294901585087,0.004246229298120458,0.006927557453383956,0.012882742675409217,0.0265659965464754,0.05918222445929576,1.07662472507129,0.09638504112130607,0.046938496166738244,0.036343335772982405,0.02578008989592233,0.02143338503178913,0.016391762584091973,0.01403218850361544,0.011141990864295355,0.008007437563469078,0.0062028150559109724,0.004507222618798492,0.0020565145821633463,0.0014501871564744266
7.478182,0.002290089572113592,0.0038720812081836174,0.007312101035615379,0.013614303421875551,0.027661357594222287,0.059796583659387094,1.0822683365744912,0.09728912875995249,0.047513312465164353,0.03539929388254695,0.026246808241546262,0.0210133816827279,0.015861013972573668,0.013195626189764505,0.010740783989858558,0.008196128972732074,0.006284569896388909,0.004218199713898479,0.0015570321374479442,0.0019729620158348187
7.503867,0.0019339875581237218,0.004364820552472054,0.008391740951392584,0.014536064981975629,0.027317732967635917,0.06097295882193158,1.0855249177362156,0.09756507252992985,0.04782793133003856,0.03495705152737566,0.025490386006353907,0.02099505826703238,0.01626559180332808,0.013491895580971624,0.009738661377431235,0.00783360877999547,0.0052351324223765565,0.004376493629021212,0.0012430295084783613,0.0019895319443118628
7.53166,0.0028516488682717722,0.0038521265551211834,0.009079441090878486,0.014913741302253695,0.027987765984939853,0.061116683869198864,1.0847031922005606,0.09568146933803641,0.047930159660701355,0.035120044715071914,0.025972997135699814,0.02002120737874615,0.015177834336944784,0.01363904451224183,0.009862538111423302,0.006976804941584768,0.004408628317322075,0.0034935629864560683,0.0018461558377143867,0.0013140510876666687
7.559079,0.003184420077615009,0.004449219298006799,0.009049285285116912,0.01465170545682682,0.028428562433008824,0.06107474473709055,1.081886404488129,0.09380625983787219,0.046967119110638424,0.03397574291136513,0.024576743048944437,0.020165287886782145,0.01492060307004977,0.0126649971451758,0.009280317231550334,0.007038983754216093,0.004799234835693778,0.0034911379106259467,0.001422938327853636,0.0020905793980826298
7.586308,0.0035477012714795744,0.005186035686378319,0.009397884343501493,0.015770901530453046,0.029250605125821113,0.06059191407230858,1.0748795974584728,0.09169152770172304,0.045408115546200174,0.03374962165463708,0.02406248262369159,0.018768256272648425,0.014659432417464983,0.011713066312214322,0.008783245810993916,0.006598808832997864,0.00480448967634948,0.0029888925986651512,0.0013535887642016995,0.001642075419752535
7.614816,0.003995385057732602,0.005053977222153635,0.009567288120358317,0.014299636809224546,0.029162921241060354,0.06068941659388857,1.0657571033612598,0.08837051147561574,0.044822700662815136,0.032550943871264296,0.023488739994190277,0.01769315151941431,0.013016259115148913,0.010989202017537792,0.008630015515633147,0.006312391552253151,0.004014845186987751,0.0030108668715710498,0.0007971530807769998,0.0018678777248934781
7.649694,0.0035325414909004762,0.005231929268169827,0.009507248090245505,0.015892094736974262,0.029196353160942008,0.05963724560107291,1.0516231326887628,0.08487384164431695,0.04304575589905264,0.030022133771481514,0.021726630964946266,0.01665929440184305,0.012255963955771153,0.01052078844484189,0.007882231707485773,0.005844434923689454,0.003564062489045915,0.003260430478474511,0.0006793589208826406,0.0019331898171025654
7.67689,0.004499467362067713,0.004928169586960216,0.010436858348946467,0.015591550204225101,0.028382238763745554,0.059094061296682994,1.039019939423289,0.08144808612704384,0.04069831844704839,0.02889164675763365,0.021189623858825623,0.016275530052091352,0.011370593245724099,0.009802777429148991,0.007081216687701052,0.005372984510023024,0.003065355524829068,0.0024209596842365757,0.0011702605889168708,0.0018122823364592618
7.707325,0.003447355236801427,0.005085144555776805,0.01031369986200727,0.015579279676256188,0.028194695617119292,0.0575719919789624,1.0236790425244657,0.07807089004638902,0.03803284089202877,0.0274026122219395,0.020246573208639422,0.014857673389145834,0.010857569317983987,0.008934786508862907,0.006850244672653609,0.00492999408164567,0.0029965169401342424,0.0024778506962996262,0.0006162832039414662,0.001373142658273316
7.737385,0.0038622674807601664,0.004896460770457642,0.009968702477981576,0.014860779787371162,0.02730255983996689,0.05655393564110728,1.0069947170725366,0.07443495875360431,0.03548243732365963,0.0255444753100173,0.018669134653680395,0.0142617078254488,0.010693877677897933,0.008668714674519767,0.006213255433240352,0.004429157585744826,0.003542093798765619,0.0019431455293247605,0.00020613488900911997,0.0007867529892880685
7.766011,0.00372984548924484,0.004742526393419968,0.009209440842982983,0.014774024560486309,0.026442249839528063,0.05497856520089795,0.992467789267281,0.07140589026419449,0.0335980465963542,0.024570399643920857,0.017736873771012827,0.013331698399537302,0.010550489954085559,0.00829562560020688,0.006011701471676896,0.004367773397174711,0.0023202016118393253,0.0024162064826165055,0.0009202517365536554,0.0010052867296346264
7.794004,0.003358641103489168,0.004425476316652186,0.009462497858531576,0.014153713371942697,0.026359144061269088,0.05418751618197112,0.9786880608260456,0.06959850209571558,0.03195686265425115,0.024391270966348744,0.0177280634149661,0.012943217791509186,0.01007542359571483,0.00798628897644503,0.005461266412571165,0.004206869175816516,0.0030595394106173535,0.0018085688533675476,0.000587215619045833,0.0011100703498148007
7.824292,0.00389321207730635,0.004570637756576587,0.008638647904601011,0.013649530543867236,0.02511695173888545,0.052959171072729065,0.9664220214783509,0.06838838310907935,0.031020831075335258,0.023991603713322422,0.01746369074816757,0.012541956541579103,0.009823712801371048,0.008146664479582542,0.005919249902669474,0.004544263621564038,0.002479553222656231,0.001973360261779813,0.0002376161423094814,0.001037289068671519
7.853075,0.003116390542879852,0.003959685161973839,0.008683879947536314,0.013461629396181504,0.024857317899703964,0.05203203497561579,0.9566382964111425,0.06832273770213382,0.03019558698700899,0.02432365965189164,0.018220339139176728,0.012540313507521687,0.010740304370027008,0.007951092024814225,0.006534365969607861,0.004321019923993826,0.0029678344726562257,0.0025115544998131076,0.0007167165461751854,0.00027739958133992515
7.88967,0.002349469537450256,0.0042308759048704896,0.008064746391496186,0.01258912980792094,0.02390207483453931,0.050726281387412885,0.9502116621033033,0.06958072143391142,0.030296464015286517,0.024375117950047043,0.01908613167245112,0.014110692547803207,0.010823379182727232,0.008735306911876807,0.007139959812744464,0.004887727409585094,0.004139078375478782,0.0020412587290271783,0.0005296800219027644,0.0011398478842588582
7.917944,0.0029270040620418014,0.004109376321727119,0.007107230442023664,0.01249547863564563,0.023530647085278276,0.05028219246455217,0.9488719710052534,0.07224604383226094,0.030928195345267563,0.026146681958303518,0.020103356145802304,0.014300898629998561,0.012073976649587958,0.009105895718718816,0.008116503322513569,0.005206546129119944,0.004475496735288311,0.00311131535783094,0.0011132120646344028,0.0007349606066157406
7.948737,0.002891822338211102,0.003464660859576252,0.006557738657356717,0.011718759934103252,0.022634853956020717,0.05033695047769275,0.9524282176742892,0.07517835267892868,0.03171971034548147,0.02729625067436351,0.021051446175510413,0.016143822264338813,0.012979627268151918,0.009987868222717971,0.008645884910347242,0.006073736021356826,0.004609802406102191,0.003160126159604831,0.0016764715646877541,0.0008204703519714623
7.976865,0.0024572454679043666,0.0037447505706827674,0.006489794574751919,0.011388447586942758,0.022546300180513845,0.05024224218409444,0.9593237832981784,0.07854630337386775,0.03320442663474376,0.028772244312555973,0.02331696999539865,0.01735985028221864,0.01401319577740841,0.011005895461401538,0.008999856407332972,0.006716753599288619,0.004796850987616567,0.003463778726691978,0.0017859465823689053,0.0006282564354259853
8.003991,0.0027318985828545276,0.0030335646976942777,0.006073041177721058,0.011257752675308472,0.022328911318991465,0.05047006179168412,0.9688864484051518,0.08145881246212085,0.0359321293821735,0.030328252027887696,0.023665639052795527,0.017681659661500516,0.015010098411454764,0.011620990468215384,0.010376088758871806,0.0076356671297058126,0.005336329270176942,0.0038021338526970767,0.0018035895126521945,0.0014193544815214087
8.033908,0.0018396968347565985,0.0027712666383664514,0.004850069171326793,0.010501808224565737,0.02237186444162119,0.05134656035533239,0.982276812239637,0.08559543123490389,0.03880875696619242,0.031039423497654976,0.025287059329257313,0.019455793774090364,0.015778373683936624,0.012568820249855735,0.010096226010773137,0.0077127594184389515,0.0053309107920185995,0.003947789634962805,0.0016744739550681258,0.0010414053668671604
8.063549,0.0014291629793180935,0.0021420671563113195,0.005102930099616295,0.01016311528097254,0.021662511390093796,0.05145043858259467,0.9962885558615591,0.08682232640520249,0.03989168773694017,0.03333023403487799,0.02662450569129397,0.020314201010951452,0.016238051025147845,0.013115077880584688,0.010626169102700674,0.008587123337070386,0.00547023331587018,0.004512327336884082,0.0016940004967631924,0.0016405859443012222
8.091877,0.001264478642616003,0.002415543902579192,0.004448565116491471,0.010718234949450832,0.022169214163258597,0.052734033375975695,1.0111770145191719,0.08959800117203175,0.041508644198209856,0.03464580216755711,0.027504897399497567,0.021015006241499327,0.016953395336496355,0.013604374277903035,0.011813951761514743,0.008924907984888642,0.0060028355437319065,0.004749235283003462,0.002262588245721779,0.0011419906491588329
8.122625,0.0010736865112271436,0.0018539271726846296,0.004900946322968708,0.009762361100262818,0.022759086199369415,0.05395241661757053,1.025847170441934,0.09113087449760111,0.043320314860537355,0.03515892300113282,0.027248289377009592,0.022003376201910528,0.017502504517053895,0.014179571997878816,0.01172489015334211,0.008994826426334823,0.006816858676936058,0.0051757724779881945,0.0018882250538356147,0.0022452337235599426
8.151091,0.001420727650711532,0.002084835884042469,0.004612024210685308,0.010798183709985861,0.023097215445686447,0.05384881032019022,1.0401128065858258,0.09240355950490857,0.044673703225469506,0.03513352749233551,0.027826530347935436,0.02275924604612247,0.01773754651325316,0.014812278402482653,0.011925156110877778,0.009537515227537149,0.006167104399891743,0.004300407561474053,0.0016722129141598487,0.0020574059660864747
8.178013,0.0016505080243400887,0.0023301649764917763,0.004954221226596565,0.011132552014197898,0.02330115015836235,0.055447191511734384,1.0512236706630111,0.0917049928427569,0.045280349204266344,0.03615599127236325,0.028309264987953296,0.0231552124023437,0.0180981026148159,0.015169786281109801,0.012437874106970039,0.009011361419090001,0.006239202978299506,0.005136039039837029,0.0017878359219294178,0.0022727401588085467
8.212917,0.0016572653620352843,0.0032619565317431568,0.005534041158471393,0.011692118683389024,0.024147110828921226,0.0561076551367727,1.0626741464739065,0.09211352860136579,0.04626714704706374,0.03673128477807976,0.028053129111189068,0.022379762186210583,0.01716999773495409,0.015446343742182652,0.012369872184959833,0.009991943962612958,0.006440225855368835,0.004751796142048422,0.0019527226272003256,0.001985768865850905
8.24081,0.0017270933916585377,0.003158283681437791,0.006993308783244108,0.011131859203146651,0.02462301127191474,0.05678402950974811,1.0692325319955567,0.09121779654972628,0.04606719456796889,0.036290648829154136,0.027582245012750767,0.023535747293118272,0.017610774580543952,0.014627716190484568,0.011581461105980519,0.008728840930072593,0.006704136993525727,0.005520445576507047,0.0018951022870444063,0.002662429143853797
8.269328,0.0020343605625867444,0.00368841577428806,0.006662213421704946,0.01261598303747216,0.024948684732656705,0.057231951258857175,1.0738009464221911,0.09010527735045805,0.04702312317088928,0.0359184666952245,0.027385442530256262,0.02240732262383604,0.01759491224837257,0.014865923698645847,0.011492575621550302,0.00826827162508933,0.006032887946084089,0.004466481100062031,0.0024538319997900017,0.0022147463460895226
8.300329,0.0017732393641427854,0.0032199299001541655,0.007492162544568867,0.01262255599454355,0.025819098666611633,0.05780657358497872,1.0746915429215482,0.08812136462346389,0.04631596866713671,0.03513452815833842,0.026856341131085953,0.022211370224583252,0.016807686021245064,0.01464742219903141,0.010608384348956439,0.009013831787096006,0.005922002676490793,0.0044240621584865775,0.002176531343928495,0.0024800578850914497
8.327875,0.0024885630141162018,0.003342449847358104,0.008037128083449464,0.013647809732173414,0.02587255926393356,0.05763129540451482,1.0737625924624634,0.0866534462568099,0.04509922514809574,0.034747376132831895,0.026057416032745896,0.021067776959362038,0.01575949275004754,0.013860978496087958,0.010591866747987745,0.008630086335660102,0.005791127588177196,0.004161322445902713,0.0015196290769197301,0.0023899009868891597
8.366029,0.002930263621585758,0.0035870245660241887,0.008159861265076028,0.013682740015517643,0.026821264245775054,0.057511597091815796,1.0701096963219905,0.08520232670284712,0.04424044067489141,0.033516294884211574,0.024790158202940834,0.020412647172885757,0.014945267275055334,0.013132767808992411,0.009545174495631688,0.008608479502139832,0.005896574390870318,0.003910122382506077,0.0018618380247431808,0.002188452955848057
8.395258,0.002761882971341848,0.004694954835103314,0.008958410238011614,0.014400233083427376,0.02693513411473342,0.0575309290587206,1.0600943971420813,0.08148982906307037,0.042482401403771415,0.03243127379286058,0.023655332375310353,0.018044461634927237,0.013878724259000089,0.012555454690188433,0.009263495725878751,0.007676808844157612,0.005479079309319746,0.003980212058736757,0.0014036841959360635,0.001974657691077649
8.423779,0.003244861410750258,0.00378443347941239,0.010079365758331871,0.015122154751087085,0.02697450310035201,0.056517343528738676,1.0483563747055433,0.07833348002119113,0.04090099338230162,0.030073251964247226,0.021919999340528525,0.01775877401400061,0.013298419852704992,0.011223845498361586,0.008904653963541868,0.006637354003091661,0.004648549455208113,0.003334673859400591,0.0016684493326216607,0.0023146758193708056
8.454608,0.0035400472838207674,0.004607408981175781,0.009857177734375,0.0146024000409581,0.027238712199609716,0.055939655119255305,1.0357199011802105,0.07607527408920682,0.038548044185047474,0.02832167823556732,0.02091295114901731,0.016721050035166184,0.011805609822927674,0.010597580532453047,0.008393322279565798,0.005971676771111693,0.004048161339496551,0.002708531767502013,0.0010713799854456761,0.0016480375195617454
8.483127,0.003585498877005676,0.0043049868502960074,0.009167881866688649,0.01404260065209088,0.027610588020367557,0.05448719844829974,1.0208772516478954,0.07292183115528522,0.03715102625199256,0.026170235643001187,0.01909531983996259,0.014901596215573857,0.011119326257253325,0.009420025507961753,0.007265303006010292,0.005793850817440964,0.0039075014970609365,0.002709853110015412,0.00065011216408604,0.001769180756819334
8.510344,0.003331041182818025,0.004802453880682437,0.009311593980126848,0.014243260233871211,0.02621567538522074,0.053793400079319056,1.0060567763114225,0.07188294429321793,0.03408053611410686,0.025135834299694834,0.01796742983819748,0.014481941377227449,0.009975823564355215,0.009101359248449932,0.005985618614603778,0.004135927074582758,0.002714660367329489,0.0025242229699241193,0.0011160059679793213,0.0011983007915687407
8.541622,0.0034609627997246404,0.00478907249723452,0.009242686361592667,0.013946435122489366,0.02564278091281032,0.05227137559992674,0.9906266236071,0.06986985390909836,0.031899951937286626,0.02391365532230874,0.01669045972885558,0.013197264823896614,0.009266800285031265,0.00777435677091223,0.005696317687699184,0.004021291669811107,0.002898768346982586,0.0018589438972466956,0.0007004515499587092,0.0013674505866191344
8.571458,0.003908305819266465,0.00393901435553285,0.008673319723093752,0.013445748902957121,0.024551416495472326,0.05159881073691656,0.9759089866825156,0.068971863857,0.030062339405574623,0.022457512563307445,0.01652830453531028,0.0118072885417562,0.008310711754800514,0.007675751044187237,0.005237905793598631,0.0034229803809333282,0.0023194990602651367,0.0017942058652281867,0.0006672994874776687,0.0011196770073347612
8.598703,0.0031656011913793803,0.004550151965628254,0.008395641715426283,0.013145721308696954,0.024787960363563694,0.0495811969036521,0.9634325050741265,0.06963242352070034,0.02860119995043963,0.02216556689404549,0.0159759521484375,0.012218455690671154,0.008545793761321844,0.006684089863510775,0.0049827014369135895,0.0037244653703949458,0.00223409724676613,0.0014344073333503445,0.000267899320466253,0.0011917495233011864
8.625425,0.003833579063367946,0.00401190824581136,0.008643268972468768,0.012676210888427552,0.023334656272586737,0.0491358122568769,0.9543560235623586,0.07026041025301802,0.028066677063662036,0.022768937055946757,0.016308513872442056,0.011657654926885046,0.00889890955961447,0.006874253824499761,0.0055418190950090864,0.0033755393701056235,0.0020909552425942466,0.0018422420788866034,0.0002412626388678268,0.0007096977454410875
8.656162,0.0035880061823011337,0.0036722678116433895,0.008043574806878973,0.012777725813741654,0.023411582484816038,0.0496762650058595,0.9458313344297499,0.07368545705620094,0.0271327025024514,0.02366493068159116,0.016795324930482237,0.01229866444298709,0.009233474534445854,0.007684679000547324,0.006053533944097685,0.003664222743265679,0.002651749700980726,0.0015640258789062042,0.00023944633219104289,0.001119547034496392
8.682291,0.0031322172388969292,0.003980073125830232,0.00769631599525141,0.012159639392416745,0.023527228189422357,0.048942059271220015,0.9422639170194242,0.07620693356722162,0.027824644522292503,0.02465745953109082,0.017686197073036116,0.013442902234535188,0.009872132875940657,0.007578339456935312,0.006869921339181036,0.004592287143704818,0.003602213598488372,0.0018808894744238606,0.0010036351787913041,0.00020542773464711698
8.708414,0.0026980456026239126,0.0038117206404208303,0.007315029896964182,0.011968771792869986,0.0229073329927455,0.0489990675336319,0.9419857625707097,0.07957402317803403,0.02919302854020633,0.025840172480815434,0.018612920831671275,0.013535848939738623,0.01120557306123167,0.008428478434660427,0.0074648781425805,0.004644321464584316,0.003763588905904593,0.002319950724986111,0.001023277876323113,0.0004508449311124926
8.73703,0.0029244077314408553,0.003402171070893616,0.007113775270967503,0.01180941802661403,0.022615436519530102,0.049757638380986124,0.9448552814387321,0.08540663952591189,0.03038434605009295,0.026947402735396777,0.02021555185229574,0.015188547586144803,0.01218315889686902,0.008985551596389302,0.007767982605706266,0.0056727511258656245,0.003979502718858884,0.0025969768653955026,0.0007439735530421008,0.00021253033870215026
8.763824,0.0019807794889568323,0.003313951148581872,0.006063602598259382,0.01140281864051619,0.023171420764023846,0.05011535328703352,0.95136444720096,0.08896736803305062,0.032029907449929354,0.02844536646963823,0.02091282729043024,0.016654113733629666,0.013191205494098301,0.010406650754583514,0.00822284519313735,0.006222448306311934,0.005041390526260925,0.0032520646571601993,0.0009761451783179217,0.0006841827307569499
8.790736,0.001665166698944563,0.0031969712185339603,0.006010355468258832,0.011351731486975875,0.02322846065406637,0.051418397695203615,0.9600261143307594,0.09168639598665582,0.035283368815295126,0.03015430335756319,0.023155096767080195,0.017995919155129193,0.013694068232252766,0.010543693508559044,0.008933291254772706,0.007178011551520128,0.0051081915853453935,0.003691594318362355,0.0015463598927759636,0.0006852878287623785
8.81936,0.002059484361543574,0.0032314876721932046,0.005860869892478406,0.010787146401087088,0.023042652230207485,0.05188278302332722,0.9711923560880579,0.09599725650042416,0.036712631422184026,0.031970149153401226,0.024090359002799912,0.018041567868416656,0.015169742154642767,0.011990825967195674,0.010187241718647051,0.0072765707812549865,0.004946019437394629,0.0035011606553755187,0.001519092728214537,0.00048810240331184754
8.84483,0.0018538015806259082,0.0032814734530429448,0.005419448453829724,0.01148205880565852,0.02273418754978834,0.05310150726659102,0.982957684430917,0.09896792830099613,0.03906772176292523,0.03297329521317058,0.02571522030995799,0.018970562758113423,0.015907690102587108,0.012301584261173984,0.009887141930435848,0.007272033749037269,0.00580526239852079,0.003742954831006858,0.0015679658714404445,0.0021184590777471287
8.873705,0.001966978650940846,0.002664832946254422,0.00518655757249969,0.011620752545965557,0.023565281783456255,0.05455196564396236,0.9973777666854349,0.1008819609389105,0.04194501234090335,0.03468423280547162,0.0261344461436479,0.020863900044304468,0.016502944717951166,0.012843971829749418,0.010921376341444975,0.008319140215121932,0.005526720970641114,0.004248757686558869,0.0012844828331247274,0.0013037115089901017
8.900896,0.001281829104157554,0.0030135625521497283,0.005906457288386828,0.010720496602917667,0.023788893807491142,0.05496425984720895,1.0099789462828945,0.10227898727391768,0.04302979868354314,0.03526263894950789,0.027656949796820963,0.02119616892248274,0.01661905776317138,0.014024852652060459,0.011250097805002017,0.008860890614582801,0.006235918185090175,0.003953300182415054,0.0021041919910130625,0.0015016540160062595
8.927985,0.0010325646347575381,0.0030006031389965566,0.006196764070296609,0.011887676400542738,0.024223963211011595,0.05602639419656879,1.0219177456546762,0.10406441478651927,0.04424111365625537,0.0362918301043845,0.027707929578760775,0.02179213249448566,0.017603222163116078,0.013788165088255894,0.011246113142962087,0.008795765466533038,0.006608623644550018,0.004677322883266255,0.002029892142061561,0.0018006017641000285
8.955318,0.001920865798967642,0.0031892055507659776,0.005625890902989578,0.01250457996417258,0.0253956175444025,0.057703761849793596,1.0352033164968526,0.10426776646992479,0.045802245137015425,0.03705747089638079,0.028618577883542943,0.022973030499985624,0.018124901307799163,0.014782124672156895,0.011693512543139772,0.009162508966396317,0.006070256213316294,0.004448565116491471,0.0019314577365150583,0.0016992838616885911
8.983822,0.002223939061174354,0.002188040653752019,0.006387220473807916,0.012143868111376173,0.024476814685439226,0.058207130954321167,1.0471487999709308,0.10375373486214988,0.0466599330092383,0.03740346286882267,0.028284795662994733,0.02321509547388355,0.018492320928708627,0.014572081640621242,0.012028739178757021,0.009036711063226737,0.007108376938590401,0.005133516787702524,0.0020356191128913714,0.0018651022040388093
9.010156,0.0008913013834539939,0.0031207114834207374,0.007261684808041227,0.012301659968472253,0.026354689638442258,0.058698352685893115,1.055929992098166,0.10413986736139698,0.04792400212230465,0.0377077697888853,0.02869135328986498,0.02292138806477909,0.01810687436457077,0.01512022042222294,0.01231050741599996,0.008171512510472849,0.006838389365676131,0.0046920776367187,0.0017971232750659367,0.0009713330920679647
9.0362,0.0015805925491428905,0.003723035091605181,0.007297455049092819,0.013091636420269226,0.026345811673968045,0.05935372587910685,1.063807183007943,0.1045937445702963,0.04746195074361665,0.0384668632387149,0.028580510280555915,0.02278874987478362,0.018287828975389185,0.014803797668700158,0.01146974358977587,0.009259435661284895,0.006555608028318381,0.004198975056962569,0.002174859244523438,0.0020376625992247726
9.065313,0.001928969860804809,0.0036431936659274537,0.007889815804799971,0.01389540853109,0.026537886823242346,0.05909642229494558,1.0680944471516318,0.10421191852484814,0.046539869461408506,0.037805636110296144,0.02837300434327314,0.022636168002553747,0.017698973580651128,0.014976384866409204,0.010979759053766228,0.008564507653901158,0.006523756923107672,0.004411696975384687,0.002386257034881316,0.002070084055406802
9.09384,0.0020278982330324694,0.00287807216621675,0.007784031616877726,0.013092843500187306,0.027626805583199802,0.06058959693866411,1.0718342761872528,0.10272565876542336,0.047597626142918806,0.03718854042333829,0.02796462956037574,0.022693982540858842,0.017238126909449734,0.014261175193474435,0.01118162407103395,0.008229726421381084,0.006145826551196565,0.004400381856097726,0.0020371769210866778,0.002073750273284553
9.12175,0.002542546522887967,0.0032845230183970123,0.008037301897869456,0.014365104519758287,0.02779869647361067,0.0605244950879402,1.0723211891218873,0.10124084799637524,0.047186358837514104,0.03650662094322095,0.027977954066634354,0.022103693759975975,0.016961201074138867,0.013809419071779305,0.010830972882210238,0.008209969441044308,0.005527400245647314,0.004142733129472728,0.0013333990410232934,0.0018235689369985812
9.157875,0.0023733671780653887,0.003756460061939608,0.009227206248283618,0.0147072030528547,0.02784602018622517,0.06009541183538576,1.0703862839010425,0.09969939635577489,0.04579555935667543,0.035185995035549186,0.026404782267133557,0.021201983077872542,0.015738383196128695,0.01396782749818727,0.0101548960819487,0.008093939043703818,0.005613254115013146,0.004483598552584248,0.0027921916307355812,0.0021693791278095368
9.185349,0.002432927668117204,0.004273441747074004,0.008684764692592693,0.01404943422134135,0.02757000132152985,0.06041392315073141,1.066262920071624,0.09687178064676771,0.04476930401157504,0.03475924015349962,0.02546300680877672,0.020806347858800995,0.015393851484808459,0.013118834299728271,0.009978746407409169,0.007030063767505146,0.005069025074968344,0.004088102689692953,0.0018524195059895939,0.0023414411696208617
9.215686,0.002762694253311143,0.004564960731043487,0.00867824763837083,0.01505035906572564,0.02750931686459196,0.059892634465309125,1.0597351766140266,0.093591549331835,0.043872269219747365,0.03382651993272736,0.024502738603276505,0.019588132816365095,0.014959131896320954,0.013057487523809742,0.009418826678425274,0.007915830490249565,0.004668821681878596,0.003135718278131371,0.0013428601323664429,0.0017748962832508394
9.24579,0.0028619586685974994,0.005215404101779969,0.00924656493066569,0.01476130711278576,0.02709483199065543,0.05844256645885792,1.0499342634664355,0.09132926529703962,0.04075804006178667,0.032656465404486766,0.023003314056942302,0.01855130698127186,0.014061818586502938,0.01153576815503596,0.00939657118770475,0.006970954027414046,0.004626370733506648,0.003480091259668496,0.0012665714092680133,0.0018727482994302777
9.2739,0.002870366416330282,0.004879533143309238,0.008722453571780156,0.014685781878054627,0.027970105383440556,0.05850683063591671,1.0395171949319295,0.0888223066417518,0.03980852988502525,0.030896423605165705,0.022252950752363124,0.01779588942314807,0.013153414710837046,0.011766223315050376,0.008413894008987817,0.005998208437240151,0.003650145060146184,0.003814697265625,0.0006217371439171725,0.0025249146642109172
9.302353,0.0033516755974189036,0.00432960577407199,0.01015270336287726,0.014845276584678104,0.02693614329732388,0.05657544218578439,1.027814609443365,0.08567314405362764,0.038095187323294796,0.02970188256765107,0.021676171937062477,0.015919723955168302,0.012604951224920266,0.010721938056205835,0.007865495051290665,0.0058614508607414025,0.003967175115379683,0.002992405709783514,0.0012741317290125176,0.0011984222233331313
9.33372,0.0033048226371712244,0.004717471250261672,0.009140845692448243,0.01440278142295605,0.026501553841489268,0.05537894704588105,1.0141958362483656,0.0818700700589004,0.035622846526281,0.02827366118870954,0.02071796326344645,0.015455008581099713,0.012174663546554802,0.009952149651981834,0.007880204355513423,0.005780292331789002,0.0038125070006079114,0.002384719788831754,0.001247610139621745,0.0016702973350820702
9.360345,0.003477280173002195,0.004431286066312676,0.00876764495970299,0.013679997977241455,0.025724598746789555,0.055201084213320796,1.0034035716741052,0.07984552423967967,0.034071858651826714,0.027390066157470364,0.019583408923819032,0.015182980093566386,0.012019086241426225,0.009756161157180854,0.007352824773923261,0.0047384006842131005,0.0034048048336412836,0.0030124613827192392,0.00027990625500245693,0.0012394655277534322
9.39726,0.002780555838046033,0.0045191332448951205,0.00820636344745543,0.013300827004582195,0.025785972061624106,0.05286098277942712,0.9891220015847585,0.07706698700808651,0.03261929140472369,0.026455290502383638,0.019630704923084212,0.014029579072928977,0.010254022620312747,0.008743182942312381,0.007200244878300511,0.004786422133870958,0.0031419491829023935,0.0024884928429195798,0.0008797985421829109,0.0011921890220031764
9.428072,0.002907440034834464,0.0043261828971360725,0.008650687152769657,0.014024257068141782,0.025185092435289064,0.052150283068241675,0.9791707603624449,0.07594346262254219,0.03198476684505692,0.02596065143300739,0.018837532847889332,0.014209562466846416,0.01192483151452901,0.008327934088719553,0.007242562167291636,0.004593301039120199,0.0031466512612117283,0.002275875371452679,0.000705296157770908,0.0007877142028283879
9.45661,0.0026202944206155463,0.003949904885006999,0.008799351524213926,0.012405348586478186,0.024249414529458318,0.051351806496297746,0.9705722225148621,0.07423858197230847,0.030536863908857716,0.025798412637688194,0.018950889260654566,0.015039164214595249,0.011243172902766638,0.008661812591199176,0.006920605233560426,0.005141130780858558,0.00364241869426695,0.0026425583952161807,0.0006635819126606442,0.0007248326340645021
9.487541,0.002774772087878139,0.0035551750587574623,0.007847476686119858,0.012183158896868987,0.02352006718391307,0.050499734096045405,0.9673524352782028,0.07432872144465998,0.0320798512818025,0.026505782646726973,0.019451731994363675,0.014426819924303672,0.011840830144189901,0.00900189994358464,0.0066444317691382,0.00581345845851966,0.0036641194866807838,0.0024474308067769664,0.000488519610399845,0.0011657255473247747
9.515164,0.002548823027770087,0.003392567937085673,0.007942727370968903,0.011790236348283849,0.023086805020732327,0.050502397184414634,0.9657182509678839,0.07579767527540648,0.03192704353027311,0.027618889778111597,0.02031164494191131,0.015342547369799175,0.012377361231885875,0.009585252602910883,0.008025579107730484,0.005356899927228381,0.004346760074795106,0.002876038882579348,0.0007068624769226361,0.001211729444447961
9.542073,0.001997167985947917,0.003855524924583073,0.006636104201939364,0.01219605190523932,0.023027460408986976,0.04984655035027659,0.9664512158748255,0.0766749128638377,0.033379194853814485,0.02803340744092131,0.0214019802044005,0.01599934967787395,0.012507267884263991,0.010599678476008909,0.007994123860305916,0.005890727601624927,0.004224955897287961,0.00313569043383181,0.000700617730637205,0.001089962549468433
9.580671,0.002613053704663216,0.00321198415868204,0.006644514992103668,0.011337303377233151,0.02231998635852561,0.0506674708050478,0.9724008687988501,0.07971587799229161,0.034665931218675436,0.030448515948454737,0.022176686696393704,0.016716567517037664,0.013769966568389629,0.011503345948646432,0.008932196531006926,0.00677099200973662,0.0043451729461779125,0.0035015596385715568,0.0007411516012532944,0.0008034082099837915
9.609202,0.0017444807043580808,0.0029175826178508596,0.006318179795721575,0.01081798912832799,0.022603238554996536,0.050662765031353876,0.9784842746556064,0.08115204815059027,0.036550601028908426,0.03032168746403184,0.023549439668446498,0.01769013776809443,0.014368491607424455,0.011799950707922842,0.009444404655642752,0.007081607127337927,0.005053199751427207,0.00429938551865088,0.001621313654680114,0.000498252620460639
9.63751,0.0016105071779734814,0.002642249999076914,0.005681440602634004,0.010794188606890812,0.02302244354279752,0.05160580211205731,0.9873686321043773,0.08384861758063339,0.038285871544252864,0.03231968033902881,0.02431183632264117,0.01857946961949388,0.015318177047265954,0.011969975397717143,0.01011502353251808,0.007177958841771442,0.005052491285052499,0.004444376074622871,0.001114675167866728,0.0009131081726304433
9.668518,0.001270357193401086,0.0028947093177828947,0.005553931973913297,0.010519175558702546,0.022566904306239338,0.05267396144124443,0.9980227651840329,0.08643968552473419,0.039864745054792476,0.033512205580805726,0.025655740149870584,0.019316634081836245,0.015337187589400234,0.012323345124645807,0.009745750468979715,0.007935157167299997,0.0058308243553503196,0.004032486870461796,0.0012700593290212898,0.0008470002483815895
9.695298,0.0012625668306177065,0.00314331980583526,0.005768811176436489,0.011289617019946708,0.02297818101379102,0.05319286144595007,1.0062472056975167,0.08844468036273152,0.04039026324430197,0.0337246613232851,0.026159991228079566,0.020286111012539226,0.01581560052942547,0.013359285502106105,0.010487254272739019,0.008408330064628303,0.005550351749074287,0.004209718496376146,0.001166524194706169,0.0018247176821557846
9.726212,0.001584932116647776,0.0026373659328650647,0.006142046424766187,0.011516203973965732,0.02342671404449688,0.0540700460036608,1.0174141427843233,0.0905221501010747,0.042724420002108854,0.03471070496378002,0.025983658024079738,0.021048476334993228,0.017238314314243667,0.013432044724579852,0.010931303725709014,0.008114351581477471,0.005266261074377938,0.004415073331781263,0.0018603993457254047,0.001238314426591399
9.75674,0.0009234404325034751,0.0034588093818370526,0.006373435637844776,0.011750191491201274,0.024377062894416414,0.05449557099468618,1.0266099750632351,0.09185144648828925,0.0435757068038404,0.035603294459187564,0.02644294544519807,0.021524373123305112,0.016637965569638476,0.01329222271445871,0.010852705782335072,0.008336247382307614,0.0068792689816456545,0.00401182119253562,0.0015018284365185962,0.0012399350578587954
9.785364,0.0017462649133494817,0.0031204596706108996,0.0065388540239838784,0.011729915584576365,0.024636308467485542,0.055431503921577585,1.0339149455593108,0.09263433549919015,0.0436128631143389,0.03545448675236657,0.02632973138637343,0.02157056652836221,0.017059587193438693,0.013835197558856396,0.011473249801280729,0.00815805274444858,0.006202674293239092,0.0046778206429061876,0.0015339826922386207,0.00197782396689611
9.816336,0.002039547077054127,0.002611003533863213,0.0067802356656832385,0.012335983093278931,0.02463545788876761,0.0560891044108901,1.0409829081897117,0.09392762307570174,0.04395448337335616,0.035546240761621634,0.025988863644266006,0.02126732830149954,0.016937767914600884,0.013578864887346402,0.011536757097634538,0.008319850363679947,0.005724080042084563,0.004645499424889724,0.002012844812170545,0.002046185976275238
9.8444,0.001854194027563935,0.0038812702894447763,0.006770953324825808,0.012539840050977755,0.024773113973499537,0.05615793386912281,1.0453381213461777,0.09337485183384653,0.0440892432139739,0.03487818827340302,0.02604609814330904,0.021049117900269254,0.017029030774488925,0.013675172016555395,0.0106381777954506,0.007779173250482643,0.006519829878930193,0.004554850770451449,0.0022902547779439716,0.002463526650450887
9.872198,0.0024197692522776593,0.0033770306431050883,0.007361859714334867,0.012841639952915596,0.02537384992096112,0.05717728677341515,1.0475429462231225,0.0935922356322411,0.04389975093275867,0.03483365737707011,0.026118644673205686,0.021974590004493776,0.016301681072872814,0.013232322108325431,0.010679871618599429,0.007696471036316585,0.005710641304037512,0.004625628352976453,0.0016006826100413572,0.0015551992561329232
9.904124,0.0020043829384397173,0.003598106907443179,0.0074033436816981,0.012371013240142649,0.02487022067077799,0.056917012063121074,1.0491742157685118,0.09323858584612299,0.04391903621506492,0.034813672955827976,0.02601003712850925,0.020049423196400004,0.015967294775639507,0.01328633374150209,0.010345202980137325,0.007866172157016729,0.005851899782857798,0.003792185160294662,0.0015139494918224921,0.0013435751515673648
9.932388,0.0015510954994894192,0.003886987458817404,0.006892194189726964,0.013411653165806293,0.02597765032921269,0.05740613439831357,1.0504889290171437,0.09355019658664292,0.0438099212643056,0.034826063444505645,0.025894889978748618,0.02022425713409673,0.015730490568925906,0.013402561954938965,0.010133542066572677,0.0072121389246798855,0.005883608811335978,0.003589717284227865,0.0012252009497618309,0.0016170177289979732
9.960933,0.0010679517348355912,0.0034948456790130427,0.007157632680127642,0.013469877001449719,0.025838159701268126,0.05745958842237471,1.0501754434844832,0.09221912758043213,0.044648547227687956,0.03458935006654718,0.025692688125953225,0.020051491625940013,0.01600882237457153,0.012492587827455257,0.009774493124820552,0.007850572828530307,0.005848641299542376,0.003631720019729551,0.000820470351971465,0.001903820589609362
9.991971,0.0024127349544230342,0.0038569815299839766,0.007035890346058188,0.013390215562828147,0.02579615516108829,0.0566071075097005,1.050194240252132,0.09203879583904757,0.04494807785262391,0.03426252357866082,0.024989492193681642,0.019867576202298284,0.015239293041267924,0.013095884048071188,0.009755349713932153,0.007529300220899409,0.005172706986549953,0.004030588262974338,0.0015787501513268888,0.0023950102180820623
10.01904,0.0019712944098343025,0.0034207605132128413,0.007592489629758527,0.013436063437410082,0.025550503983398004,0.057023593738953084,1.0512134062895935,0.091977482339694,0.04496934251352673,0.0334169239753725,0.025874094695716377,0.020333379894054867,0.01563745240875857,0.013172153524823014,0.009993336150351046,0.008134140440557392,0.005306483852245539,0.0033433814023862553,0.0015106971798130922,0.001332787750580036
10.050126,0.0026702989850503015,0.0032120838282794738,0.007400375050316624,0.013077710273420974,0.025803267630224693,0.05800630217490139,1.0511031998432847,0.09260058016255186,0.04441578018038338,0.03454186530547058,0.02587934822028997,0.02037934671234546,0.01653284689873813,0.01324903177657687,0.010052149291472723,0.006816982488130961,0.004881250608501511,0.004158418968730092,0.0012852982628110098,0.0015574433041321324
10.080108,0.0019317440134503556,0.003107786827906746,0.007072596872500313,0.013359176574315325,0.025826369345627723,0.057192763174461744,1.0507215160834913,0.09340439768505915,0.04466729485120605,0.03434826626838435,0.02558559288273292,0.020326897786611182,0.01527099121483985,0.013264131909345027,0.01050570120216348,0.007384158281757381,0.005312086134805758,0.003839829624825232,0.0018427791342675033,0.001677998564173132
10.108268,0.002505835116024438,0.002670560550413069,0.007074592372458231,0.012939489112660008,0.025250770696138687,0.05794914287787809,1.049484568320617,0.09423832633951318,0.04459208541416026,0.03458221417234012,0.02530903039291514,0.020324351906179854,0.015861636001220942,0.012749336907964611,0.010092198152945483,0.007540517015677943,0.0056167527923907,0.0037736515518551144,0.001768588441245397,0.0014330472723144629
10.136622,0.0021232345913928304,0.0031414582062973427,0.006507605203908091,0.012659830246317588,0.025418244754262388,0.057915530389628565,1.0472038784080488,0.09405227232108473,0.044504981412977776,0.034393839421644305,0.02551532348529417,0.02039921623646113,0.01596233439716194,0.012934170850357878,0.0108871459960937,0.008003303956641769,0.005509754136271976,0.0034149105150367105,0.00123513747610578,0.0013616492290882457
10.167855,0.0020506614695490976,0.0031277167908493543,0.007444260273948802,0.013173083690114117,0.02550681858733252,0.05752594894606699,1.0423165679393664,0.0943241580476051,0.04390582920297898,0.03396007625579451,0.025859889879964033,0.020172171080460384,0.0157482253989105,0.013356278768980597,0.010381957742462531,0.007917330426098025,0.005221204450336467,0.0038778044200791207,0.0007795434432644532,0.001608065712612719
10.195228,0.0024186263676891904,0.003917350493966923,0.007819682783073831,0.012548672641726032,0.025480264603301255,0.05747024186321142,1.0359180880563332,0.0934582896157853,0.04313667022083487,0.03423257040530361,0.025450563521510237,0.019752515702226546,0.015810117630318313,0.013360222244445406,0.010281214227367714,0.007963604259068209,0.005332220898563712,0.00405807057635219,0.0007136237281171748,0.001794724862470118
10.22542,0.002131770792204678,0.0033714414424988685,0.008022862486445598,0.013598254505011193,0.025585678195731338,0.05611299763739608,1.0278704588778733,0.0925703159088886,0.04131423159830117,0.033368921238716986,0.024951355983853604,0.019794409342521087,0.015891023366899067,0.012543652725222692,0.010444451630617222,0.007912182401255593,0.005322759062965134,0.003841708870749062,0.002024422137202469,0.0018563118073419858
10.255779,0.003502033372077609,0.0034268298409241144,0.007209406444530994,0.012524540567781628,0.02593574489980704,0.05545957654833996,1.0192937193444926,0.09067734173307984,0.040695880559355226,0.03300297415276428,0.024010985818769433,0.018774923074615604,0.014979804710009394,0.012498273301819407,0.010635860328098722,0.0071283577028631645,0.005527057985730118,0.004127107555516695,0.002155894645835016,0.0016863033115680753
10.284019,0.0022377158527707754,0.004111118198027844,0.007755578819163233,0.013196801704324634,0.02550324123381434,0.05518478134480265,1.0098078448714953,0.08845848806501452,0.03933656409431269,0.032304972749128774,0.02378227662680485,0.018753972042586456,0.01454426360251077,0.012312670419089672,0.00995424328518528,0.00752266812228006,0.005287280501283238,0.004124568100646958,0.0016447849270573773,0.0007241899093678784
10.315011,0.0035605330663131818,0.0037666731089056236,0.008346327476885232,0.013199516235599371,0.024910516426272466,0.05496981777637715,0.9987762431776631,0.08592190960058141,0.037489392256712384,0.030604810019916023,0.023224049892107402,0.017820096863776124,0.014589910012341056,0.011969372394659885,0.00943269658215714,0.007006908376498714,0.0050549963914951765,0.004042261736781238,0.0012056616092386409,0.0013239362873972548
10.343124,0.002917393080547741,0.00471712575283236,0.00776893044767207,0.012667230578690793,0.024858905501955277,0.05481364239304319,0.9905469188266893,0.08324495549032597,0.036625636931577416,0.029820483785111866,0.022199662119468527,0.017397007075751113,0.014057570908216186,0.010823903520771625,0.008830344419085867,0.006448643899929953,0.004891822370151829,0.0037916555699794314,0.0021905265885313052,0.0015258979796170967
10.374159,0.003783264357091477,0.004456728953408044,0.008420377174372575,0.012785365214710367,0.025088924900413364,0.05383155295293985,0.9813037123114637,0.08041818596055532,0.03518543257418147,0.028324974638209658,0.022261754858232275,0.015886826929760955,0.01304568462309405,0.010380687766033805,0.008186770496283073,0.005872418865439176,0.004871354965633523,0.003265755177371775,0.0014495247276239585,0.0013110576748467293
10.403964,0.0025224236770991014,0.004333334906360757,0.00860272340017323,0.01294411494290536,0.02516409919030531,0.05284746999060664,0.9742955769204732,0.07695705254330176,0.033503250617009754,0.027492927314346757,0.020607716315751676,0.016097035309956542,0.011767865608787417,0.009903932708209278,0.008109098937135243,0.00602198506073079,0.0035761601746314093,0.003100924210605895,0.0007675413579118741,0.0015260696291937775
10.43225,0.0030434782246868118,0.004529348634257091,0.008668889254489415,0.01340067694955388,0.024525922577200134,0.05265613000704674,0.9689589457332783,0.07607234969677168,0.03150866602305077,0.026573360769982915,0.01932211758936589,0.015197485802671743,0.011224177402005429,0.008639796666128133,0.008077940095744305,0.005317036658615523,0.003447144171220505,0.0031130360527116866,0.0015508515560634657,0.001343553489909669
10.460652,0.00305419824296797,0.004212013148383412,0.008793280172319602,0.014114012842303143,0.024865699668802484,0.05256842677615041,0.9673297762027089,0.07497233804868172,0.03148954287686995,0.025968647948614264,0.01903937684931752,0.014265770275430202,0.01055714694246055,0.008408371600236513,0.006478182646676157,0.00509344230055985,0.003916406837861303,0.002666197777558325,0.0014208300728097917,0.0005701154080892763
10.491829,0.003334961859059187,0.004694378296558033,0.0085525512695312,0.013540498871532738,0.02459019308849515,0.05277700048097427,0.9683069751414518,0.07395405255531794,0.031071017166026095,0.025361072554051567,0.018296091413638218,0.013931293215953093,0.010172274904329943,0.008628666451758549,0.006710302967386604,0.00480165386766285,0.0029892528581250914,0.002931316240879864,0.0009022384041232251,0.0011345502251730781
10.519237,0.0029316041557844244,0.00438565443796743,0.008040328563063803,0.013212604745167271,0.02562234782131787,0.05265834855813388,0.9720422824505889,0.07527168222884055,0.03134978371082656,0.02582872897412355,0.018389248195719132,0.013351146149798125,0.009720818727191808,0.008004118486032202,0.005898355916071608,0.004790020436164191,0.003225032696008306,0.00276829297815172,0.0005057316106925744,0.0007497408761974625
10.548738,0.0027622201564207927,0.005169448261955402,0.007798734100218283,0.013863760313122954,0.025477352941908595,0.053015613531805054,0.9790797230979383,0.07653182291570534,0.03267413157552984,0.026127847114607874,0.01824890091042915,0.014229712573376244,0.010301787549846573,0.008202823281415974,0.006173104310138138,0.004264892959834865,0.002498402476259076,0.0018356424713488056,0.0005760571802066756,0.0005365585623936464
10.578099,0.003184027057249709,0.004512733659083966,0.00771935261780384,0.013229926690490187,0.025250959720481244,0.05371680877846863,0.9882457497606629,0.07819743412075511,0.034302691959408486,0.026800048604746933,0.019974183266681583,0.01468242834164472,0.010038825048057844,0.008240018063048074,0.006367597069468445,0.004179021312083722,0.0027512087529310255,0.0014997340515429003,0.0002035776376972402,0.0007854942429341889
10.606166,0.002925949891428899,0.00464143796063018,0.007928493813930465,0.013420373893329325,0.024864927165847095,0.05463151588743052,0.9976734812284364,0.08142267779989619,0.03593554808923844,0.02802910591527203,0.01982753260872124,0.015177126754852666,0.011635827193467934,0.008301850558576076,0.006415921628603146,0.004842742778667902,0.0028152465820312,0.001840187186484538,0.00010235906879424087,0.000897451616556352
10.632772,0.002934065170734807,0.00455552163264297,0.007845336482194288,0.013811532767362158,0.025228240153890795,0.054956719183918694,1.0091750010770955,0.08415723943060067,0.038352231742785965,0.028964310809638745,0.02124412818821345,0.01670896799085605,0.012066166645670706,0.009764486484918436,0.006297130503807098,0.005378744788160085,0.0030509375423492116,0.001778696430993641,0.0007628250036226253,0.0011983007915687407
10.659893,0.0015367123358843771,0.003982660869182797,0.007982111602569925,0.013632829291762363,0.02618740078539132,0.05553324075019444,1.0211599475955875,0.08834849474543124,0.0403518669545301,0.030198789670237532,0.021760723802716004,0.017232140702430388,0.0136637173736383,0.01054601191150459,0.00735860540786188,0.0053846718648883725,0.00283321857227279,0.002105947840754796,0.0009771881483549452,0.0012975579339366435
10.691733,0.001939142362662091,0.003087577414266002,0.007044311319570907,0.013391932529367377,0.025659364296768978,0.05718595252685805,1.03420673946561,0.09184980673548435,0.04299364466076328,0.03248494147995557,0.023851752097384916,0.017705595902616382,0.013387674483023486,0.01124637969363381,0.008791532434333995,0.0058813477829315185,0.003542734632569239,0.0028292712377007423,0.0010172303515225414,0.0007676930159567841
10.728915,0.0021693791278095368,0.003941451841795715,0.006240714148761935,0.01255648385013972,0.02596486857364134,0.058045733725089546,1.0477547529744975,0.0957827461883855,0.045545122350485974,0.03433571777040174,0.025659354088623403,0.018676672106278137,0.014738791675686801,0.011943180526585787,0.009014048113880012,0.006969747343936961,0.0048374512792106,0.002937088994684587,0.0013170597947254042,0.0010769343729776647
10.757211,0.001715324765609948,0.003833670164088725,0.007188987020934904,0.013408267475287707,0.026073819418145915,0.05874283074152854,1.056499415714076,0.0984531391347282,0.04752902459501016,0.0347422028317534,0.026823290056304034,0.02024159032635695,0.01577316199967095,0.01373067413776066,0.009444380002850363,0.006874291928089584,0.0058514471860786265,0.0033881470249047855,0.00020199893638418162,0.0013207890056994114
10.785312,0.0018042348618141771,0.003013697755743212,0.007072000170395181,0.013286070877850463,0.026170662684616926,0.05907049785702107,1.064011498720967,0.1010741706631495,0.04843403869709569,0.03656715314678126,0.02694911235849701,0.021225367747454028,0.016961818789130435,0.013793527546185498,0.010300702644984132,0.007542600944012704,0.005488844338646936,0.003441220621651489,0.001632797380313431,0.002070604182334985
10.813801,0.0009852558860792447,0.0027003422571245986,0.007050361422669974,0.013167088384403502,0.026574105513094658,0.06036565033284316,1.0693896363168212,0.10236124247971888,0.05000504462677184,0.03718541692711755,0.028272028573551888,0.021760964541974126,0.017507951127034956,0.014983653043443297,0.011322815756686632,0.008023370336021136,0.005949876154396544,0.003611146450888683,0.0013015890176574134,0.0021332856725854925
10.847876,0.0020571937668518994,0.00256540589163622,0.006764382279343274,0.012821489766043631,0.025984660478229137,0.05969372310966954,1.073945311863,0.10475367344655671,0.04983490898852622,0.03830928147195489,0.02922329504093521,0.022060795014680012,0.01784339233942301,0.01477795405316231,0.010908350781301127,0.008779417812587934,0.006345537639067414,0.004413359098596965,0.001597625090894395,0.002110186261892598
10.875477,0.001947514103959593,0.0025189483323115732,0.007052268296769188,0.012931328598041022,0.026482332880205493,0.059934539334773294,1.0742855130657296,0.10564493766011121,0.049934669301494365,0.03859993599459742,0.029221941565172684,0.02273270889490722,0.018977287312599896,0.015533089399431073,0.012089557447879743,0.00884176058895546,0.005890134697715845,0.004207007536914255,0.001487281926883203,0.002401502663605925
10.905823,0.002212287627078788,0.0031368318474404694,0.006617834623923205,0.012504093516894996,0.026207165668763722,0.06043586292611987,1.0730542095532178,0.10566555118437562,0.050293876699936846,0.03875390736093775,0.029374917709014656,0.023711202054770956,0.01793138205139584,0.015778923347075934,0.012202626864276733,0.009507248090245505,0.007055717520857779,0.004948325542864345,0.0012970868247896368,0.00183451643184099
10.933924,0.001867441399521725,0.0030694069728223043,0.006647637290234858,0.01275587765498577,0.02676590376011201,0.06014741216877038,1.0691158458468404,0.10684735487335938,0.050020873008198186,0.03852227567667391,0.029609625132430154,0.023237213285682776,0.01849471614786957,0.015290007127868706,0.011886949252383028,0.00977726778743099,0.007149105001771662,0.005287258483241186,0.0019880978362917887,0.0019073486328125
10.962279,0.00232020161183933,0.003389684267549828,0.007725247026449334,0.01337890633701403,0.025954982660224033,0.06041732751456457,1.0622444744295647,0.10712045787944159,0.04920119339545447,0.03821320620264402,0.028831491018608244,0.02331567434611951,0.0185952245704592,0.015979125282520143,0.012878603278539813,0.009644233703851682,0.006294060906531753,0.00441399212376011,0.0009428709376851605,0.0021787098337851967
10.993152,0.0023894747244952576,0.002814295331487856,0.007981571956830698,0.013537970951392427,0.02633551399461338,0.05940758501557086,1.0524833649829464,0.10689250873124363,0.047602619638080344,0.03735769862395916,0.0283241536560962,0.023346570573850887,0.018503372231585553,0.014519387259217023,0.012569839054020763,0.009311865898799988,0.006327767575436675,0.005370232122841925,0.0014258805658421633,0.0015439677927502025
11.020426,0.003157223769616412,0.0033847781107914803,0.008064934045453678,0.01305524059955409,0.02685543081974467,0.059369683988439975,1.0420873426129955,0.10469701447059573,0.046818581295056345,0.03727060978417107,0.028349443161530007,0.022751701334102693,0.017512558473926552,0.015316368184337823,0.012208032566964271,0.0094429623590386,0.006155200514496837,0.004107449484753652,0.0015561907763204273,0.0024192038926484
11.051784,0.002806009993585859,0.003732396184592263,0.00832944367263331,0.012899781085651178,0.026969944199859607,0.05852258751762077,1.0281103040901198,0.10289596931869212,0.04507130990852258,0.03627327410788281,0.02744997309106546,0.021584000756514024,0.01737614494402507,0.01458422574366801,0.011463530244269795,0.008787188065179223,0.006614997442804363,0.004675947546889762,0.0021523548305939343,0.001360858162933551
11.081816,0.002804225448573383,0.004398688363396549,0.007725940190635205,0.013974189465423193,0.026707302272417962,0.05775136447705063,1.013581084475459,0.10128857105770703,0.04250771440784042,0.034341799792430745,0.0263429658509758,0.021504742006731515,0.016496397107442624,0.01364030983335186,0.011576026796204434,0.008678754025186312,0.005816346367719232,0.004309642312256374,0.0019211082062753075,0.0017033210650288073
11.109602,0.003357705114310735,0.004284120725804593,0.007684925168107512,0.013766899432282542,0.026153442044233116,0.057324089305218096,0.9997137748444794,0.09869025818968379,0.040638443895643674,0.03345463403580406,0.024580287110262774,0.019968444491304464,0.016074516889233732,0.012555018894335575,0.010397053796674284,0.008566831701031426,0.005562121641291653,0.00418439427409454,0.001395908183491749,0.002096209990043322
11.138246,0.0025407716610526114,0.0043357856504810735,0.008201687834503804,0.013460312683390459,0.026121029151998067,0.05617784356498308,0.9860976786204457,0.09664984023184231,0.03782120190367361,0.03171341178455471,0.023879157834371237,0.018074898721321626,0.014598004626107603,0.012069463426083416,0.010145158511266128,0.007951223796552194,0.005274831181492526,0.0039671237619289075,0.001583572684619751,0.001737777792426741
11.169762,0.003065497938103014,0.004367773397174711,0.008787277490763168,0.01380966775863965,0.025717629744977634,0.05457309321324169,0.9711153391437761,0.09338743695133989,0.03473260555799017,0.029392850152923543,0.02247124414733492,0.017525144380055143,0.013824686044403425,0.010993385697159004,0.00890010647992994,0.007068217142228252,0.004725854146700644,0.0033848812905660198,0.002159873372193311,0.0009751309392499059
11.196686,0.0029764124996456576,0.004296351801924042,0.008613599941084203,0.013956529636588225,0.02543210918458336,0.05369619958423841,0.9602643511673611,0.09079683709281243,0.033076331726985424,0.028544909361080586,0.019831367728118762,0.016036314001930393,0.012129770396342563,0.010121377464868709,0.008448399621997801,0.006080249310346556,0.004382441367706028,0.0033963147609667494,0.0013005824180517599,0.0012535445799890669
11.226504,0.0028327665525403794,0.004147872441363149,0.00901176189074134,0.01394711123881715,0.025234155229520806,0.05318870522409573,0.9505531375390677,0.0869028058692005,0.031061897175679646,0.02634858981098211,0.019140788547147975,0.015232559548313561,0.01076566774293362,0.009304011439858635,0.007634752299652592,0.0053579864093260005,0.0038762129838634408,0.0033199089169655915,0.00236774421194929,0.0011478879823824542
11.257247,0.0032522346901642856,0.004874012885734752,0.008720801770462864,0.01364627211959694,0.025371595963946836,0.05145261918380995,0.944782867808186,0.08236991280527621,0.029674540572551315,0.025925347205720595,0.018039041492099624,0.013518120261097558,0.010082264357860795,0.007979693851063147,0.007597884913879452,0.005495351779595055,0.0032709733364590836,0.0026327491831877377,0.0010817878824728791,0.0011696635679160645
11.284698,0.003874808674461271,0.004474683795528159,0.008179693020743154,0.013100472427371147,0.02417148238259597,0.05105060942082603,0.9427800493248556,0.07880843747784082,0.028728432174712822,0.023719301706504835,0.017499258356152955,0.01275982421518208,0.009960904308338589,0.007250337701004871,0.006533225655338639,0.005135846372143503,0.002992483515949961,0.002607065812277044,0.0010846895639047322,0.000886619682071351
11.31175,0.002563658208315108,0.004846017003224187,0.008076066382017827,0.013170889632043267,0.024585755542767287,0.04980545242040063,0.9445206461570828,0.07668953229462173,0.028615589911246745,0.02415929425798078,0.016428256744154338,0.013018485940498896,0.009237158477251926,0.008006812387909387,0.006102414031753954,0.003567629209102735,0.002129817601342011,0.0018915052433728402,0.000641776759180087,0.0009937268072246395
11.338649,0.0031827379755659632,0.004256149216472531,0.008085639379137907,0.012894870770487678,0.024032739305806378,0.04990433851779068,0.9491219569946195,0.07473217355659327,0.029685040775196105,0.023472623038335836,0.0171145124865424,0.012916303565529023,0.008926600266324466,0.007231289696419552,0.005890727601624927,0.0042822861096407875,0.001990233987540465,0.0014762434841855254,0.0007936037368131008,0.0010117509203475409
11.364664,0.0033709579901250153,0.004139183846275736,0.00767275884202553,0.012527614504341854,0.023749716972324177,0.05001905649035088,0.956920326383079,0.07375217940721422,0.0298763056913905,0.0240132874954102,0.01701560243275795,0.013544279123140055,0.009311278294465434,0.007742486093904726,0.005730000371130391,0.003590073998925995,0.0025958110953350462,0.0023499649814078915,0.00047185199267775626,0.0008793352987197211
11.404747,0.0029163454154184486,0.004253214674378457,0.007383980917181808,0.011865818044647092,0.023443231279257914,0.050045219151704755,0.9711502310339464,0.07384821548101353,0.03296247128302793,0.024721672974294933,0.018130793406054085,0.0135501354623921,0.010023912458138206,0.007637210656930909,0.005594718814910396,0.004662483985354943,0.0028419878656237674,0.001526565397332057,0.0006589606592312373,0.00115494015320839
11.431845,0.002201619074055975,0.003624998245773165,0.007758797909039534,0.012049393863817795,0.023266837778323297,0.050616346198369265,0.9851380379196018,0.07451974738339592,0.035701544445474305,0.026928881526209505,0.019209623110419943,0.014743995912013245,0.01103810981873448,0.008490624942268786,0.006177171685748618,0.004507532551533325,0.002930045106043444,0.0014828921113785685,0.0003245856839931974,0.0006398237876199848
11.459557,0.0020132351687586233,0.0038895847546159905,0.0070781910782165385,0.012192825157351223,0.023553197621440643,0.05139378126238235,0.9996097882424805,0.07676135887927224,0.03814448539254537,0.028595658724557375,0.020138412280884154,0.0156457919126007,0.01211469537236127,0.009934872061233042,0.007100359871772436,0.005170394010137601,0.0034084613587449914,0.0021579186437577745,0.0008172360132305988,0.0008319189192830093
11.488024,0.001941467303384864,0.0036269085603522354,0.0067756283001684505,0.01226049635658543,0.02364822123784335,0.05216310496634772,1.0144481149108346,0.07915394132016909,0.04007933498623276,0.029726472875156652,0.022422032507316607,0.017103312498243182,0.013559668619241093,0.011275535323706063,0.007554599343537977,0.005940006701027818,0.004383098778240316,0.0022090621693384416,0.0008096150131677132,0.0014382167563413303
11.521684,0.0024560963227096993,0.003294785629603155,0.006916815141110948,0.01179508342464892,0.023810302604202714,0.05293584513741198,1.0290575421606771,0.08186629184486778,0.04237889060759346,0.03201202394905555,0.023977919862760932,0.018041162962176092,0.014207112624905802,0.012047896236922158,0.008701153042320092,0.0065551063420259854,0.004719068846840695,0.002886957245190059,0.0010978112857924656,0.0015349499961869583
11.552136,0.0016860098838293012,0.0037396876406157104,0.005035608460722427,0.011698252911892712,0.023729139063123857,0.053888246088411716,1.046058160548467,0.08541352786868378,0.04509599838848303,0.033819924438684076,0.025282474728711955,0.020430943065740517,0.015514106926406349,0.012548749177587875,0.009478155609350884,0.006945452321032177,0.005059991380200377,0.003848634440594251,0.0012094214778539732,0.001655859857393972
11.582303,0.0013064321770779228,0.002653241926122764,0.005929296254769239,0.01142292608550038,0.023407591671331978,0.05471420700327486,1.0574638534802636,0.08749401523620615,0.04720741117543126,0.03520420069401324,0.02609435515679958,0.02061348890091903,0.016809022746816126,0.014031070531921779,0.010093020001053978,0.008039166545287298,0.006114820501369322,0.0036859530835066153,0.0016896999046592113,0.002072051415621088
11.61078,0.0012709756117528564,0.002902149877452181,0.005831058945252577,0.01161343468389248,0.02433565184378089,0.05530860408974419,1.0663713985073717,0.0908385858943868,0.047838635669188286,0.036343383821094546,0.028164485236776893,0.021497035901782,0.01743673709555812,0.014567477293015652,0.011285225953011945,0.007961762124928676,0.0060042171636651275,0.0032318749209949704,0.0020202775015458483,0.0019407176268243023
11.639349,0.0019013118579104251,0.002560625307146188,0.005544097853270914,0.011097328727861212,0.02397574953254375,0.05594402367179099,1.0727863269157785,0.09207957222866618,0.04822613848786093,0.03773018466693625,0.028591730876739285,0.022173158787991133,0.01816424253077144,0.014272541854399317,0.012289744530089826,0.008673115031618814,0.006711586651586035,0.004876717100745345,0.0021943098957127173,0.0019833050954276557
11.66979,0.001348159564748534,0.0026128754928008784,0.005742993476642103,0.011495272314126578,0.02442111509500598,0.05610093634978706,1.0765183836882326,0.09469865143188663,0.049108023686877146,0.03747840103485951,0.028984956459166444,0.02311578249754876,0.018891171206208687,0.015655296353864773,0.01160481067503884,0.009476349911777879,0.006938274744361671,0.004596987197571233,0.0018651490166989948,0.0023310141438033275
11.696866,0.0009765923018676046,0.002744302863622899,0.0057505849577641314,0.011137967526538872,0.023871990236103906,0.056726344066689735,1.0777537138321776,0.09518248332136305,0.04829773369201325,0.03806022928740347,0.029591750289694504,0.023605807792435585,0.01954319260970538,0.01601176542494932,0.012841531166982893,0.009130227480152174,0.007173164690634411,0.004690781080786578,0.0018506118299539494,0.0021484570068860966
11.727592,0.001176906750382914,0.002111813098706359,0.006433733198314124,0.011220699705384,0.02406582426975158,0.056016825846977494,1.0745099856591838,0.09645586886134445,0.04737673892714916,0.0374696863606656,0.029742540687691433,0.023456664991735376,0.019462670685309644,0.015969326973735723,0.013049258061591646,0.00936733692621092,0.006898276450555004,0.00515020298570809,0.001964550573761658,0.0019049820523170163
11.758009,0.0020649037694849886,0.002604139347727784,0.006160021524945655,0.011549696361620447,0.02404468171775412,0.05656379851756102,1.0690474197174467,0.09577097391379728,0.04727770568708636,0.037384071350078193,0.029118256652976005,0.02413062672713238,0.01906751920819795,0.01611954032825769,0.012595897004653465,0.010142223364805194,0.006845203999105873,0.005004906072795129,0.002177266660851051,0.0027449391007713735
11.786587,0.0018708824852751618,0.0028457743872082205,0.006451098597575475,0.012595527306393012,0.023854138682833474,0.056571404833132596,1.0608466635858553,0.0956903289127626,0.04632322646649735,0.0374939249253759,0.02872206028887186,0.023732801114755835,0.01823575320915141,0.01596081006096795,0.012272895507816385,0.00952389270940034,0.007186946342228393,0.005325978628820764,0.002376075683765084,0.0025540359684092712
11.814971,0.002183246927065908,0.0034106465655725287,0.006943075989789594,0.011892013882398515,0.02416119393831694,0.056032751065993265,1.0505585920101879,0.09459992582314114,0.04456020815421899,0.03605156944039274,0.028147104057688836,0.023105838932689873,0.018600202563283416,0.01484246891541849,0.012480999244316197,0.009268562025493879,0.007176097534022611,0.004704868900275753,0.002922147744499496,0.002095765654172276
11.84557,0.0028073269237906427,0.0030402634639247646,0.006785496170103088,0.012301461235820566,0.02494886438035358,0.056752558797809036,1.0379523361096719,0.09299030961813247,0.04302917980552861,0.034805135630388805,0.0276022616233628,0.022231306850204084,0.018406837321643724,0.014633572506503451,0.012059707940610797,0.008456315721720243,0.007851180789693197,0.005124920487513892,0.0021906993026552684,0.0017221826715492815
11.872949,0.003058473826453098,0.004134885492060407,0.007552734520258337,0.012457250065195997,0.024293033299588065,0.05592973161344764,1.0249175773515764,0.09167944722414326,0.04118185262758908,0.03411082415095149,0.026003386381346957,0.021524847717004688,0.017189742072127645,0.013916960901647207,0.011538220173542812,0.008880883963277932,0.006760263522200876,0.005214449772971925,0.002458938589116723,0.0022822221438454806
11.907613,0.0036141272147371104,0.004365860608217421,0.008107218065275527,0.012779818848932896,0.02478427572767986,0.055933405264102544,1.007973269117806,0.08847876335768787,0.03910295805265152,0.032579198610616276,0.02486686071901135,0.020227890423122934,0.015528929302546585,0.013862761022722964,0.011614126332679916,0.008438131046097272,0.006416769839800129,0.004396676493598605,0.0022390940689928094,0.0013656403097695583
11.935824,0.0028673229789688195,0.004293017660891509,0.007634778983747808,0.01409146484967262,0.024989492193681635,0.05502494728817792,0.9933204539467413,0.08505247004535764,0.037480618794375906,0.030491407617173377,0.023135873175067417,0.01839858507089085,0.015164599582814502,0.013333339955811237,0.011271123277812314,0.007498891482786204,0.005636775122907185,0.004737682001551441,0.0018923359372470085,0.002185605156592649
11.964781,0.0031975446915989115,0.004375928339642443,0.008207881207144966,0.01340094408049661,0.02544941537778167,0.05523212950406619,0.9807522015412269,0.08351203141719785,0.03538415635225504,0.029075694628355638,0.022300149895301637,0.017497477035577167,0.013894350772062993,0.011348687821016798,0.009475204282385269,0.007650730816219024,0.005310217537090574,0.004088928428102004,0.0017151211501184882,0.0012226327903007651
11.99488,0.00315341436659912,0.0047928449110309105,0.009174216065296356,0.0135424331855395,0.025156978389682276,0.054176289738762005,0.9668970099825209,0.07899182302977846,0.03251274961061927,0.02805117655484706,0.02046861336613321,0.01652863028896302,0.012726756274871479,0.010300702644984132,0.009052931661009492,0.006596691469002666,0.004673326442270032,0.003861898227239145,0.001805266940616813,0.0016577043378493736
12.021824,0.0035169771031543307,0.004991985777016436,0.008686195509940785,0.013934610307948729,0.024748557563870184,0.05270425998465522,0.9583015484033213,0.07641166188631375,0.030545341260813905,0.026171332147291886,0.01907879107140091,0.014428010107018316,0.011475360115328334,0.010014189928663262,0.007994385983019494,0.00666019487229948,0.004401783786556051,0.003499306449336162,0.0015298790950040231,0.0016066171675939345
12.052992,0.0028714612641258666,0.004176353145115962,0.008553041279049885,0.014126097480501608,0.02590806910339609,0.052248391542085354,0.952873833758936,0.07367838984473107,0.029243549851391725,0.025644311943917725,0.018753023822661134,0.013957084320686996,0.010836104014244213,0.008888310117030056,0.0066160004923667085,0.00490618120512742,0.0037497600960485367,0.0033582944712473336,0.0014287963758202668,0.0005713392708388994
12.083199,0.003830731074122818,0.004585291502211015,0.009006312011664706,0.013530360696181467,0.025527479825171572,0.053077162585974474,0.9512415516240219,0.07195239430482629,0.029113318681724794,0.02512620367332795,0.01773155985137255,0.013470756361547678,0.009466089597645994,0.007577110430305889,0.006645242053680304,0.004669812728072195,0.0030612226578774684,0.002827089618736403,0.0010716515990855347,0.0007257956539321571
12.11098,0.0033321942879835603,0.005130789093767622,0.008171352235956615,0.014114183991593494,0.02511235578495815,0.05213584642976665,0.9537359045664981,0.07081463489153524,0.029281471097028944,0.02446581362395048,0.018100943931001003,0.012985249663896505,0.00975896190783028,0.007618071737073448,0.005725137511157335,0.004138621304298923,0.002692560228127533,0.002320866330836423,0.0013656403097695583,0.0011461879893005327
12.139392,0.0027884993438740784,0.004598974722713875,0.008285947476159279,0.013531494226657814,0.025737576719354234,0.05227342340889346,0.9591889151442643,0.0707048917781471,0.03008219181316884,0.024877070242698952,0.01705084335615153,0.013267271402638656,0.009700465375519808,0.007789342802747227,0.006039483839711504,0.0037006889169073115,0.002493236639308939,0.0017063426990357195,0.000996505240921368,0.0004466943715913222
12.176421,0.0027934004710058647,0.005440935218904874,0.007386518795680005,0.013554960850671984,0.02514686514742065,0.052792889749860905,0.9720868166477089,0.0726293234831358,0.03260319521724899,0.02545148291400329,0.018185692132405142,0.013368845902253153,0.009833907777701977,0.008302085437419405,0.005565364848982633,0.00431353039542747,0.0022188031784588264,0.0016481081568049337,0.0012953130223349767,0.00045367641440791334
12.203287,0.0026932519140237614,0.004319672632430483,0.007225439429006129,0.013542951104950563,0.02579752027549634,0.05294449379617819,0.98455017609395,0.07536738272442746,0.034944987321449725,0.026835382058782428,0.01907015656970482,0.015104555753240004,0.010327892524660875,0.008642972651598566,0.005880402544091555,0.00416263708951731,0.0026797861388321584,0.0016183130993351188,0.0002276067182948778,0.001068360436768501
12.235411,0.002576974120610385,0.004824800388701896,0.00789675136013852,0.013567828742952424,0.025089255505932054,0.05441375374364096,0.9991301082712997,0.07964554874811491,0.037345085096484855,0.029196333224314863,0.020120426086271192,0.015811465064701918,0.012068103341984222,0.009305650417210968,0.006153521727761848,0.004707014916815036,0.002988395953626036,0.0019480221368332394,0.0004659555506775157,0.001366023862735842
12.263709,0.0025438968778307845,0.004239706094375807,0.006947010953898899,0.013563222513477566,0.025936518050544796,0.054777114536350174,1.014220233771469,0.08354175341175583,0.04016225314679234,0.030659919659365986,0.021706962879578427,0.016503904063320533,0.012281969836787435,0.010466378151457973,0.00775242596772688,0.005790956715610573,0.0037118474572480037,0.0020462997607371045,0.0009319111013551312,0.0012680641280055395
12.292246,0.0023823387620922854,0.0035127127691772695,0.007957754742236518,0.01318107024518926,0.025687519922880996,0.056476292968488884,1.028654936748801,0.08716362380687266,0.04282565701538314,0.03271722518024991,0.02348482921242628,0.018011067992441936,0.01379408034537059,0.01104861194445629,0.008227151499372849,0.005940168386591828,0.004358628424855065,0.002330314852031801,0.001353352229947182,0.0012856605099946228
12.323178,0.0022767064378931196,0.003920833366205573,0.006647667936663813,0.012254175701225039,0.025966074626127274,0.05653411463607074,1.042334450818447,0.09012874850106105,0.044740276779660616,0.03392561503052825,0.024811158171655016,0.01927946035597738,0.015322804636011376,0.01245710287764325,0.008743519139139238,0.006875066655280156,0.004676389441138292,0.0032929654670056396,0.0014238379900659687,0.001534343131651146
12.350642,0.0020906768457401768,0.004076160665312973,0.006403625847800873,0.012994406625309122,0.02598529777254636,0.056597662532047004,1.0535646489294306,0.09160882503171043,0.04686693343154712,0.035189018111370075,0.02617888966008875,0.0205185796651188,0.01585601850986471,0.013634291574777855,0.009862446631631923,0.0076227426140789084,0.005028257216240813,0.0032165476674106256,0.0014634523141018006,0.0014326410337099993
12.381844,0.0019361533457215882,0.0037886685235397756,0.006609856626309025,0.012788560795861562,0.025113719825768818,0.057188653371630774,1.0645620957972624,0.09396386123285085,0.04820773889452513,0.03710289713511786,0.026925737393190013,0.021918236044788778,0.016807583857793552,0.01476275816087264,0.009752037609520547,0.007734392544215882,0.006109806633357959,0.003814125018113348,0.001969994765496471,0.002064762819459875
12.411951,0.0016616849312526103,0.002170183923042117,0.005874381121861962,0.011617902109092101,0.025230104336732815,0.05771796759431121,1.0727317754166894,0.09567011931863359,0.04934436647562769,0.03790044853837057,0.028208454149018954,0.02297576677503587,0.017837061031643533,0.014561404520203743,0.01129119460223538,0.008226231689041826,0.006042504551386719,0.004204045615449734,0.0018621506339708037,0.0024084972641284013
12.440192,0.0006107805651740692,0.002826718987903534,0.006433529631730036,0.01139352434775028,0.024758853486759297,0.05777890132797932,1.0774815141469594,0.09686937411954086,0.04877237534794768,0.03949613828970628,0.028608357686164976,0.023069845891148626,0.01865090500690231,0.01551239032883821,0.012370582710035825,0.008731297900576038,0.006091678585213909,0.005321758359830873,0.0020275824705782933,0.0023615779925934915
12.468268,0.0011831712661186226,0.0021726634983585125,0.005516136664750972,0.012110877424527112,0.025398005733263937,0.05781966733643428,1.0801137163894907,0.09784539264179137,0.04993609373762505,0.03927462396376614,0.029294542378705973,0.023880207194973368,0.01915685667320733,0.015652576341274104,0.0119486207905949,0.009433350668513953,0.006733406418207039,0.005279739464354234,0.002071278746964543,0.0019381064919317204
12.499483,0.0018970209898614735,0.0021487550067371187,0.006710697639684025,0.012351426600059019,0.02468637353893909,0.05807367274309995,1.0791742284180492,0.09841265427530946,0.04996835822209172,0.03942354437102528,0.02974907064914667,0.024158653368267387,0.019000245427304035,0.016564134171901765,0.012740186556542537,0.009557612663416806,0.007188120613048712,0.0048561320937386505,0.0019155858507636262,0.0011763378438593903
12.526837,0.00237402927016646,0.0024368720865880393,0.006381499413663257,0.011295856461735901,0.02433483859515602,0.05827592243077602,1.0772099827521997,0.09793971228082665,0.04872335877084459,0.039616321489749376,0.030758087382857745,0.023902206337978443,0.01948700303637803,0.015906219080616697,0.013424894726207674,0.009249557746322003,0.00736115994239801,0.005320183101556487,0.0023093888653053568,0.0025694754209974247
12.563606,0.0019800740936005987,0.0026451232971489752,0.006036022858604925,0.012026375070895337,0.025410719860872157,0.058275895462396185,1.0719406453747737,0.09821631080596603,0.049734075478586,0.038948205542218915,0.02959904802961188,0.024011616104977655,0.019466323523470556,0.01601812776339542,0.01333387036230801,0.009544067621886698,0.006903387985135236,0.004624879560400518,0.0016682574415406049,0.002139552122496372
12.593712,0.0014124274007845956,0.002824988734409545,0.006259270773444579,0.012274235270443308,0.025074199836516962,0.058429852877941474,1.0689976837089208,0.09941135620150848,0.04868333927393496,0.03861182905335603,0.02880722078995742,0.023774869269672587,0.018270628650165117,0.015771117442323897,0.013056551352361917,0.009438005096177374,0.007118159679181739,0.005180224050303567,0.0022778694215180935,0.001972534180631771
12.62231,0.002654875827606901,0.0032393676059528738,0.006754699000821547,0.01240195570361199,0.025658720041399255,0.05788895042229757,1.0662182947786933,0.09870365167259586,0.04759919633475227,0.037478509751620155,0.028896998281314864,0.023643337321864712,0.018485512846467215,0.015404835814171068,0.013312847490683703,0.009185772005486011,0.0068813078563884226,0.0047836303710937,0.002410888671875,0.0013447227200942317
12.650833,0.002058593877578804,0.0029704614305207416,0.007322001121487281,0.012052504468062449,0.025157274551511677,0.05902627114645562,1.0656319516323052,0.09842520909788978,0.047549536555385914,0.037811772679642114,0.02801424432301413,0.023236731081089326,0.01853472646098388,0.01492797054247199,0.012747741150408179,0.009447963227483607,0.006443763315536697,0.004969875673398432,0.002185858148664263,0.0021948271041698393
12.681294,0.001259982437875141,0.0032962163136098675,0.006202960507316219,0.012919473517748482,0.02563782287713841,0.059140886398465854,1.0661177901142698,0.09791947949257145,0.04735339444979447,0.03769779570830251,0.028107191654983044,0.022936052492151485,0.017754333835064876,0.01519776156628274,0.012015756261887348,0.009006622229609922,0.0064457954601481755,0.005061745361461834,0.0021311153752843278,0.001160194879588696
12.708258,0.002406357478707686,0.0034688835848611715,0.0062742621036043925,0.012247526234860542,0.02553059894293122,0.05894236815529953,1.0681549224292013,0.09810849288429424,0.04683855808334136,0.03679833832061449,0.028134336552696412,0.02233916553443998,0.01796540172106055,0.014962458427400474,0.01188071157870532,0.008907281356833649,0.006399857017756476,0.00467363158704284,0.0019191225955208025,0.002359543674325892
12.738101,0.00220585838312439,0.00306930267007668,0.007452985222923228,0.012707853083854706,0.02555204623857963,0.059614714115285884,1.0711666577221817,0.09772262135743423,0.04728046838829901,0.03710240530768517,0.028104366782245357,0.022075614513879675,0.017620568558949178,0.014664412767767249,0.011675042860345,0.009577105748347928,0.006019785676080925,0.0042331659633775,0.0014256968538571874,0.0018964686024772822
12.766542,0.0023346071928601496,0.0034637535195941936,0.007458699936898476,0.013019623799571589,0.026269153189863514,0.05951154313297853,1.0757967956555745,0.09685907224541138,0.04701037775860157,0.03757868325221282,0.027096650460375567,0.022523135643681916,0.017483979011232557,0.014089913685193847,0.011882690747738902,0.00906048983650315,0.005974911994789693,0.004429026164535793,0.001986061968268129,0.0019498141359888489
12.794938,0.0021232345913928304,0.003548775776974055,0.007868602597478494,0.013529704624720886,0.0269375954166335,0.060208429311343854,1.0795949849146924,0.09620430207583737,0.04732679714372949,0.036970532111185915,0.02769137801300608,0.022178880856324853,0.01735612301727649,0.014460987533166386,0.010899945910127105,0.008606014522062855,0.006149367717721548,0.004120727732978439,0.0013809204101562,0.0018966680942573693
12.826181,0.002615825562039915,0.0030988587051559496,0.007835926754279427,0.013572712169717073,0.02730928211309036,0.060495094876932845,1.0818388724097885,0.09505936203374353,0.04674740776141509,0.03656444300375359,0.026901608625304753,0.02142824214696672,0.016636097274139144,0.013692916278038841,0.010537345652012616,0.008267194452897477,0.005854008124083742,0.004348420247370236,0.0015738388743805757,0.0023747402005146537
12.85341,0.00325163506049287,0.004081790246191608,0.00807154606007871,0.014063201082158036,0.027251561831320697,0.061043115573711795,1.081259849214631,0.09448995363047932,0.04613513230491819,0.0356138673924806,0.025817335632759536,0.02124752270409403,0.016158951352844383,0.013112132787909386,0.010303787543719127,0.007630527412227714,0.005554911808791148,0.004124483425223521,0.0018698243641495857,0.002075545898443254
12.883794,0.0028232574205175496,0.004465079928748747,0.009028794527365219,0.015076617933964668,0.028131431640578557,0.06170762633703635,1.0781564838042617,0.09382634636714188,0.04551086039528102,0.035373628300139966,0.025328584444246058,0.02001057692056426,0.015150402405952968,0.012505033809401097,0.009607422415137486,0.00771458933205528,0.0048554668016038026,0.004362579590244181,0.0019012506279780885,0.001809582377237581
12.912461,0.0034880353583572137,0.0048451160611900105,0.009628344262148245,0.01566682373833249,0.0293225583112243,0.06117075734256272,1.0709835433372434,0.09154895266033948,0.04510753170123107,0.03395331384202088,0.024847090889361403,0.01935160993956017,0.014004210358407486,0.012277099263611825,0.00939322552757127,0.006684063738289961,0.004469711894185662,0.0035111962344468593,0.0011603202992830687,0.002197080180501736
12.940961,0.0031057633704055943,0.005628083910228085,0.009597138472972395,0.015134382452171335,0.028601098192883024,0.06027838035648483,1.063253215713471,0.08992588426236411,0.04329619823135616,0.03225796246291663,0.023222574856682044,0.01823430081285384,0.013612387872769194,0.011090801784986563,0.00858218379225875,0.006701127884091396,0.004439494789421434,0.003478811492952933,0.001418493011070813,0.002186603639229798
12.969486,0.0032427170619740418,0.0052334810408108876,0.009643340410193836,0.015790275696172695,0.028879764705113706,0.05954187722917731,1.053695567592786,0.08815052262783314,0.042169016330996914,0.031353229587283586,0.021815799749100993,0.017184177668207214,0.012388149346378687,0.010760340740852057,0.00814179015287215,0.006038457321068178,0.004195542722561786,0.002953117774268297,0.000992701213490188,0.0017569652475856816
12.999896,0.0039900201655030075,0.0055324947800559346,0.009910900648297527,0.01619176103826723,0.028782263741375165,0.059337089558310754,1.0408205167160738,0.08528863941077904,0.040236431481294514,0.029693825025996573,0.020224201010850464,0.016292800222918624,0.011642808521379939,0.010682321212027262,0.007069678726032341,0.005381838930904761,0.004039777011869675,0.0031569933069153224,0.000954894239279634,0.0016502435043039114
13.02729,0.0037244653703949458,0.005416682065466532,0.009960904308338589,0.015967258321294434,0.029094163622947953,0.05856924836158958,1.0277469495876619,0.08320236302248506,0.03775967100177251,0.028522240184959257,0.01988687116440503,0.015720250333605825,0.011721054486343271,0.00909764910747197,0.006517276031299347,0.004443642586286377,0.0037275350978910626,0.002688893487114038,0.0004904816638319396,0.001345047325877927
13.063351,0.0037466464345987864,0.0049406441564508255,0.010184644474421948,0.015922392847612196,0.02856665790232625,0.05696762276051878,1.0096809991429159,0.07999351766764116,0.035414081425370364,0.026514069192413822,0.018757033643118957,0.014167752776880664,0.010223667653390852,0.008311926848193294,0.006197553051806209,0.0042714390213750945,0.0031235825781168983,0.0021620821076683496,0.0006029152862588107,0.0015339826922386108
13.092866,0.0037354438122097896,0.004888590731615983,0.010063920416152523,0.014672232216507253,0.027093083223027198,0.05576257657010902,0.994875136677472,0.07671670361900225,0.033069715104777866,0.025977021810228207,0.01773916263119027,0.013022770836843325,0.00957296891714042,0.007866146257869773,0.00678720302654389,0.004007378967903983,0.002559295150480042,0.0027188597450084825,0.0005713392708388994,0.0013505536873387946
13.119952,0.0029850828750535353,0.004686038464943219,0.009477759490871887,0.014149053101019918,0.02668913787323407,0.054393516698857676,0.9819042984451714,0.07445518461595407,0.032293554416367005,0.02444929560827349,0.01780056939219771,0.01306888782702416,0.00932641603240124,0.008252540121700644,0.006381896178494611,0.0039443969726562,0.0026836063136232795,0.0019864136340810327,0.00013519321553545426,0.0006949034141074035
13.147029,0.004097844323168666,0.004821547973585397,0.008574180239067383,0.014323161630630837,0.025937465100738827,0.05328443642496339,0.9698823518755127,0.07184897792674635,0.030948685700446857,0.024904028985089914,0.017766874602920417,0.013316967738604208,0.01009178287792324,0.007655765733438583,0.0068199276777334865,0.004188044228879949,0.003368703841492987,0.001604314916178091,0.0005147438901804505,0.0007616031387820616
13.178784,0.0033651165496027544,0.004036555398009795,0.008758664545711019,0.013702821618650588,0.024774730466453416,0.052782002990305006,0.9589267225863229,0.07176931897542416,0.030451531466142795,0.024977226660226316,0.0177511484823313,0.012817473638303569,0.010703847479625793,0.008301286121049143,0.006299981484795082,0.004636418899716423,0.0033917957660005286,0.0016025724366854088,0.0007134197831763281,0.00065011216408604
13.204467,0.003245085633153401,0.00472313133734015,0.008364353351971497,0.01337983082966605,0.023872630287729492,0.051686723940834095,0.9528220694223896,0.07246071227120922,0.029649936642207695,0.02575877146205606,0.01911892323599796,0.013824178680125738,0.010517028348822503,0.008348485664688834,0.006979132257502393,0.004847428142412495,0.0037975459766720105,0.002042285031628891,0.0005206467870581628,0.0005664793329115418
13.233059,0.0023387547746692517,0.004172155867276605,0.007364737173225633,0.012897933167117724,0.023872630287729492,0.051422939237399594,0.9505441943179085,0.07363915512545698,0.03102000826057059,0.026768222971207976,0.019483593078535057,0.013762719332782877,0.01138679146538968,0.009392525266426022,0.00799386172899726,0.005818622651022877,0.0044506320019198934,0.0026716937044050214,0.0006794017596707627,0.0001884321447025363
13.26185,0.002773964338231032,0.003487167484422695,0.007680724089788659,0.012219958612815796,0.023027172243694535,0.05105278486695688,0.9526246186553076,0.07658627960956454,0.03269127986392157,0.027639262087428163,0.02028292149525936,0.015190132175598807,0.012887693743782555,0.009851394941173992,0.008479854943040507,0.0051559807244705175,0.004406072772381358,0.002582659923295372,0.0010305332470940062,0.00033880009935263847
13.28901,0.0025235772175388983,0.0037145202056590872,0.006796758639775601,0.012257096619486044,0.023073354002969466,0.05105356871175156,0.9571953645252653,0.08041226785457056,0.03364794543682379,0.028645357056653668,0.021751897532660942,0.016009869500819427,0.014052292642549754,0.011077830942424989,0.008899681362732791,0.006194438808380147,0.004473877213336223,0.00340271851405961,0.001689527653279591,0.00022125244140621376
13.316053,0.002405135618126427,0.00326596905410821,0.00655985972106936,0.011136872613634018,0.0223626195505689,0.05099817969549723,0.9659358946296575,0.08351599758618637,0.03508499411320359,0.030325499690781303,0.02280482689978882,0.01789978231300683,0.014430702785226485,0.01146228615536369,0.009436241063762,0.0074914477495763515,0.004997532960483979,0.0036780091672797945,0.0016895448792077874,0.000762939453125
13.345535,0.0017374260545336654,0.003617628485182126,0.006127562834864634,0.011476481061832092,0.022476156147948838,0.051828911369092207,0.9768900217743701,0.08706502581985076,0.037305139868425104,0.031809334815058314,0.024418898341944703,0.01923279720411617,0.016006646096246083,0.012700011227456743,0.010358742819242138,0.007783422149917282,0.005715277165178408,0.003621745184187976,0.0015595721589365267,0.001757892633306975
13.371383,0.0015981168724158088,0.002801068588504916,0.005481670859905899,0.010952287495342921,0.022689753919044084,0.05239029674504696,0.9894524879454456,0.08963039224109343,0.04006393244644946,0.03314431764340505,0.02534901666789642,0.019680682380344768,0.01691638244550067,0.013435684364908503,0.010814623016860992,0.008842270777342648,0.00543809413198905,0.0043460302015510205,0.0017268743103997935,0.001188839860805392
13.39772,0.0016832111238052918,0.003138872365120595,0.005312710680710963,0.01142590157942698,0.022773374621613652,0.052022818400029945,1.0032454347259467,0.09278035012642653,0.04144312461022655,0.03419764081287359,0.02658006818152954,0.020713249747037525,0.017507133246122183,0.013607001084032906,0.011263686789318657,0.008129176260915002,0.006090746874700629,0.003885998982728021,0.002444563254996884,0.0016962839685428213
13.426364,0.0006266329711419298,0.0025376425954374907,0.005037249601260465,0.011044296344747705,0.02303502345859516,0.05283163955458661,1.0171367132961333,0.09400806602519367,0.04260959539480596,0.03479588191843622,0.02756382833852718,0.022183195054548306,0.018108737171137874,0.014472239490897137,0.01162588056983709,0.008706663568271232,0.006617830226134282,0.004835525661936279,0.002210958518646114,0.0016890107937395985
13.453488,0.0013763393901098245,0.002283688200009737,0.005378809718524185,0.010940501214287064,0.023623690539229254,0.05452075832217622,1.030910362891522,0.09622265609477089,0.045046248674297434,0.035355609489595284,0.028009935698243203,0.022747149507986328,0.018220260870010406,0.014812459167115299,0.012133100267505272,0.00941269419448881,0.006430896256642305,0.005272447086859317,0.0017299220995594055,0.0019533634040289623
13.480017,0.0009679714446841881,0.002222093082575189,0.005076076479518452,0.010774836450949954,0.02330201571992352,0.055560958684103844,1.0440677043834463,0.09615158724918271,0.04614742823748847,0.036284413817575197,0.02886504969662643,0.02357856325864961,0.018751273136824224,0.015476566712462165,0.01198977009967562,0.009007484967090846,0.006108939621795095,0.004672342370331543,0.0018709602646806464,0.0017415252429683716
13.509273,0.0019019240488166826,0.002777822630945643,0.006114306447716541,0.011574284361351694,0.024406059860900428,0.05655548925990123,1.0554597221915978,0.09774495983247367,0.0472749348212453,0.03696439682022059,0.028866800004296624,0.02342557231066613,0.01781017075961523,0.01553413861727871,0.012066328249901778,0.009880171963037868,0.006760737070194312,0.004991431885756557,0.002030766548798494,0.0019348150548121616
13.535554,0.0013960958153677418,0.002254224655562463,0.007201344235020376,0.012499186090704108,0.024505619984931535,0.05726492667081386,1.0649795040048102,0.09784512434411928,0.04757990163937373,0.03730881968300912,0.028746364957484095,0.0231640090447238,0.018580935759867186,0.015735596165483787,0.012612056079914538,0.008979534835672664,0.006503919001443634,0.004530967598780283,0.001924574315158372,0.002213063667615517
13.561341,0.0017585382023176796,0.0027042948280777456,0.006650823762487325,0.011788676172781079,0.025588999494028517,0.057941105124800045,1.0719578950431572,0.09710117571176548,0.04828778025605427,0.03658685355065001,0.028060332266857193,0.023531766405967942,0.018027314860774375,0.01536502098346506,0.011615449372125526,0.009113936883844473,0.006641562129261001,0.0049935654871085975,0.001942201705667358,0.0022727401588085467
13.5934,0.0019191225955208036,0.0032020197101113855,0.007240974707939754,0.012492955912717622,0.025529277696515425,0.0578737129968253,1.077372827209481,0.09640959680260537,0.04818072344209966,0.03647623339386285,0.02838955524678992,0.02279953638069966,0.018158768387393616,0.01505494332009576,0.011153029292994047,0.00890945065964471,0.005653139384621964,0.004485798521755706,0.00266089832077706,0.0020474656868890192
13.619863,0.002011760090893823,0.0038053244839863064,0.006779664745642086,0.013013059063491915,0.026302635019680814,0.05844291156510802,1.0796123404005027,0.09479072974606804,0.048433505098318834,0.036127322817377856,0.0275892430370652,0.022474919507548933,0.017031331029314242,0.014350163037226617,0.010888597462489656,0.008941380233068503,0.005659123643428094,0.004944436309054852,0.00197960369038831,0.002306501111390859
13.647241,0.002228540788152323,0.0035302338789204696,0.00800354032415387,0.012926088034510176,0.02703197949932808,0.05811327893796309,1.0783468780266383,0.0933594369613769,0.047684932235461136,0.03534139946806088,0.026189634539129272,0.021601037787364386,0.01670398567436043,0.014291982090343337,0.011043529477539352,0.008304724738296809,0.006056845572632022,0.003880715358386852,0.0015528207730901595,0.0021697681494440863
13.676589,0.0025930178431891105,0.0038223266601562,0.008765912031295285,0.014016296227381918,0.026736675131314933,0.05820473288308904,1.074730434497623,0.09130397220125176,0.045738912518299056,0.03442669325599506,0.02597409076152857,0.020779732735267856,0.016107104663748133,0.013442326333245661,0.010354842372622223,0.008320815788637359,0.00522397407341258,0.004963242200103024,0.0013076568566160152,0.002275159132318794
13.703566,0.0024872294228485067,0.004051237231941056,0.008789545946600348,0.01450237127465454,0.02676475332205266,0.057700019330791524,1.0675953767533142,0.08842477773771522,0.04498353191655138,0.03353770760110447,0.02465444125382743,0.01992922862222604,0.014660869726886074,0.012910245373514885,0.009516647528610213,0.00748739465998017,0.004828056640897195,0.004429157585744849,0.0015532705293033224,0.002358174145539246
13.729735,0.0029035936035140173,0.004974950276238948,0.008934753935187504,0.013600512294223417,0.02718996865236129,0.05722833858913845,1.0597474502235502,0.08620086123288535,0.043374938389409,0.03138495989413011,0.02270453719038213,0.019542906680152447,0.01401988175999064,0.01215862690903238,0.008845903784096694,0.00716107179581135,0.0047318240507202266,0.0042896605745179756,0.0019077300643996777,0.0014794338328117263
13.758878,0.002223873627145333,0.004246229298120458,0.009224139922071623,0.014659497933252419,0.027456499213497722,0.05656123455124456,1.0479415624540316,0.08276154823448151,0.04202845720359736,0.028915164715010287,0.022175155117602156,0.017322512981340292,0.013282690425906808,0.011635426990467553,0.008203784740121364,0.006514917744928665,0.004898582265469907,0.0035443854779988017,0.0012336520993551563,0.0026988760741702
13.786096,0.003080471379581051,0.004587556898305963,0.00905940727065789,0.01443606647440958,0.02651162345975053,0.0560944683940783,1.0370907771177045,0.0810017391269888,0.03952135725238923,0.028229588676860727,0.021432745463720464,0.016461371242858368,0.011772454901384713,0.010491818421192973,0.007912127225710164,0.006085837512119155,0.003924691359741038,0.002647619760492006,0.0007870488723332387,0.0021698083890806805
13.813281,0.0030293308166382976,0.00460817955970155,0.009204089040773003,0.01392292386630417,0.02593269022401759,0.055027657939702816,1.021758559029115,0.0774413934120754,0.038060774499108024,0.025913018110986893,0.018904957670483835,0.015425769770283006,0.01166266940220385,0.010149919503908953,0.0066255218895219315,0.005684487741169146,0.0034089138798282935,0.002748753431079705,0.0008830344419085869,0.001608843766653577
13.841686,0.0036304456040021867,0.004859636858189394,0.009057000748461146,0.01416998760344848,0.026218011076773736,0.05352471863447128,1.0067871232344745,0.07503530039756809,0.035308934329469105,0.02569650979774134,0.01818605861337112,0.013863365644008316,0.010790370041536011,0.008914936899775428,0.006666034756858452,0.0047855525436566616,0.0032209872490019894,0.0021428278818325075,0.0016180253288823885,0.001632850852999555
13.86999,0.0032667531490078784,0.004682068111380188,0.008980977022248999,0.013568255603525795,0.02531710857217077,0.05259815919836073,0.9921663482508846,0.07327368575539703,0.03318362592596787,0.0237083051440296,0.017496557197747988,0.012719630828614242,0.0099412855129742,0.008435233317220294,0.0063790726826850426,0.004606259190008035,0.002969981302100545,0.0018084240178738516,0.0006256568705313387,0.0015143339185951456
13.902114,0.0031204223632812023,0.004859636858189348,0.008365647628635647,0.013578341907594833,0.024559628922616473,0.05187493805601541,0.978876522777384,0.07205405145531094,0.031546942118124054,0.02315357837221854,0.01651066727659889,0.012483354191648274,0.009471105910783201,0.007306924906953712,0.006149973488426829,0.004056729220697893,0.0022188031784588264,0.0020885319469745086,0.0004542534071839416,0.000847137681491079
13.934142,0.002950761419996698,0.0043774644262811685,0.008663458842685469,0.013344371559230914,0.024377954723090206,0.05031359814251021,0.96332375548136,0.07190199209426101,0.03006456986199386,0.022997066908203582,0.016676510951151798,0.012083161827030144,0.00863019425077422,0.006897934703065001,0.00554325261676181,0.0033904225831764587,0.002627714553725358,0.0019953601715334236,0.0007279577906418801,0.0007667446610352241
13.962285,0.003357384391340198,0.0034695966590508544,0.008290733539289233,0.013058706675048921,0.024266200535010562,0.049731429769057554,0.9535516735715649,0.07360882624538208,0.02925119912414318,0.023160615193295726,0.01655285365418975,0.01176508297327118,0.009738604596076044,0.007622513529068982,0.00525366223311023,0.0034713828956586105,0.0023012459646694146,0.0014858723291210582,0.0009736075995881109,0.0004888173974499509
13.990853,0.0029675304580742065,0.004266550881033883,0.007561284265303765,0.01258184083405462,0.023702303975687122,0.049775578486511096,0.9465574102649205,0.07620471199181451,0.029815777297216184,0.024166022573803146,0.017250243248835444,0.012198874609493801,0.009554027915335555,0.007448434520632365,0.006661374618308907,0.003535703766822687,0.0029181511558960256,0.0008133449860185612,0.00013170376969624033,0.0004031324711188631
14.021651,0.002783223620556725,0.0035136985798998313,0.007068995318827262,0.012242313893754487,0.023169736376362868,0.04986575125479836,0.9435158080561762,0.07983156442620042,0.030450940811394264,0.025129907662646857,0.018410072054711873,0.013522233921712172,0.010783498074415846,0.008057063265031897,0.006323152710859575,0.003991814124643685,0.0031395028022698215,0.0020538947902415867,0.0009339388624466915,0.000609062741432699
14.049063,0.0030007583242124907,0.003967527235421498,0.007235240880341265,0.012181412516872991,0.0229768700604216,0.05007722095768499,0.9452698555169248,0.08420346931193605,0.03145806978578592,0.0265512937598315,0.020186819990064272,0.014447942171788164,0.011622350288226087,0.008724105060349367,0.007324894238158385,0.004891941358431859,0.004012060584498686,0.002096584825186463,0.0008090396448703027,0.0003388000993526385
14.079251,0.0022578110034897373,0.0034048817636057292,0.006872102746023636,0.011898147787999167,0.023426432032718936,0.050978552959393776,0.9489370637784625,0.08846382709712271,0.03343118242634089,0.028353889062141712,0.021009787263652466,0.0160441087904499,0.012126394010136815,0.009837686382647785,0.007585264368816046,0.006029505236726021,0.003938814858082185,0.0023707292369272233,0.0011917495233011864,0.0006243996418947731
14.108997,0.002045929938098875,0.0033200491772746583,0.006111183118760942,0.011875191188201763,0.023698488613272686,0.05141524203806229,0.9581356816912776,0.09393802119350478,0.036244410951577204,0.030502285940620447,0.022360761002785667,0.01709797699716537,0.01373808233560724,0.010350974196684888,0.008824917719152753,0.006151099684743326,0.004306690157391341,0.002968462017170676,0.0013900790334884707,0.000970463782724478
14.136921,0.002004963658110768,0.0031699101400246166,0.006245306047949701,0.011250046065189786,0.023217850854465805,0.05262769454094723,0.969093760290313,0.09845288816067324,0.03804285871517432,0.031485634956339784,0.024239748697868768,0.018562092683678946,0.014361919280535717,0.011550149930827395,0.009373334523123519,0.006810703706809023,0.004863683662847557,0.003377625244616944,0.0019119207895113629,0.0012497777294190457
14.165381,0.0017169019669100447,0.002781288425308703,0.006337901102183696,0.012334581611351056,0.023578252204342693,0.05323521986371549,0.9813322914343108,0.10084150886860242,0.04063133891792291,0.03320327664088233,0.02514553994192238,0.019844197438106607,0.01506976154167145,0.012454455541065342,0.009884978144731046,0.007635632825556887,0.005702200489685294,0.0036304135374603244,0.0016003916694091415,0.0009317237009239043
14.196253,0.002040417346239627,0.0032484112745614006,0.005949802781415765,0.011324057177535467,0.02315013899047271,0.055067167519506,0.99614413653471,0.10409059236368014,0.04231955756524101,0.035269536505506585,0.026820468853587253,0.020509306819151547,0.015778373683936624,0.013472551633539817,0.010437022872829611,0.008219846785768425,0.0056836992267115015,0.0042863891274608,0.0014788041859958205,0.0015244477235937383
14.22365,0.00223893808710018,0.0027349969463106387,0.005587472913036891,0.01132162047136127,0.025077830269082783,0.05568486638473042,1.0108183940893458,0.10691208193015594,0.04472618654667796,0.03640104062773721,0.027001668961324807,0.021314689158217485,0.017286472283927396,0.013980592254008899,0.011007077438254334,0.0080947444529916,0.0063210120742272155,0.004065844575822603,0.001973360261779832,0.00161888848678001
14.253851,0.001378220083509542,0.003322117328978262,0.005429326095148322,0.012196605521727091,0.025070191590581346,0.057164182327416484,1.0261468429912537,0.10847968523361311,0.045736832394833477,0.03741593926172996,0.02873689510409931,0.022297493867315277,0.018373598577396018,0.014095673407911352,0.011601948795887414,0.009366665801361616,0.0063305587856777945,0.003954389594627514,0.0017925830303580977,0.001549443440199076
14.283178,0.0021631183578782113,0.0033023294649566445,0.006058128402087293,0.012001040022765468,0.025415345454865502,0.05742814938413074,1.039539247561269,0.10878732982091217,0.04764809460507974,0.037736515518551644,0.029117121193651355,0.02322727534409251,0.0184044180148207,0.014709894087203381,0.011872406742255216,0.009230451279945266,0.006668915686665137,0.004938081039044842,0.0021021301086201843,0.0022953322226336756
14.311032,0.0020515553966030265,0.00304400412704928,0.006314783993532259,0.01301187813288177,0.025491918198399004,0.05950722421870167,1.0502054563966778,0.10960090805240424,0.04820808723796307,0.038675761569397296,0.0293045202849607,0.023271520570974175,0.018695628537345497,0.01512355578205637,0.011762636183752008,0.0093401738853932,0.006789775365950965,0.005012518013264162,0.001940027668530736,0.0021199971986093163
14.339502,0.0014765983077656814,0.003297169758063191,0.0064315795898437,0.013107619542584095,0.02603688022217086,0.05962754455121152,1.0598784047687186,0.10949876766951831,0.04944508414205208,0.038645161507904945,0.02878833519121703,0.0234375012417634,0.01794420780732992,0.01503731211161317,0.01222949107580645,0.009270028317004962,0.006250281066833131,0.004618305116621988,0.00249743542409437,0.0021625128174067943
14.370039,0.0016937255859375,0.0035332334806024482,0.0072999632062253645,0.013517041590354708,0.026069776195860445,0.060344095466451815,1.0680685065811153,0.10909284445871156,0.05000461625977157,0.03820189070560412,0.028624530524069693,0.023682604111410693,0.01781330471249744,0.01560432213233962,0.011676027484421009,0.009682904011743414,0.0067851230061056495,0.004120445211733933,0.0016041697818448698,0.0016632780007849797
14.397433,0.0026779283485300247,0.003549276008223815,0.007297283553769187,0.012996623758814463,0.02679655918214657,0.06092642540587195,1.0726740507968244,0.10759018857468064,0.049564211691106655,0.03810490386608711,0.028720245425777505,0.02311322901149144,0.018482447210288626,0.014132202855025205,0.011400768930067341,0.00957563177025395,0.0069896663750496565,0.004526314729964699,0.0018824671036732346,0.002411480118839826
14.427443,0.002422990484379413,0.003978456760339897,0.007950052415636372,0.013234116737802469,0.027383785655650354,0.06116276942430971,1.0760540438236943,0.10634304769853617,0.049435521261164794,0.037737135588717684,0.028241422751336207,0.022953014110666716,0.01771021592193544,0.014670746425355818,0.011248297119569508,0.0088251353788731,0.006801903675867623,0.004703891427143934,0.0016393259275427354,0.0020199893638418163
14.457201,0.002311341411094008,0.0038688779276710153,0.008835224281561442,0.014047113915661618,0.027657905282576712,0.061276755432225945,1.0746386070829408,0.10362008313576591,0.04889876501098941,0.03720270673646078,0.02745883428949226,0.022080654067601513,0.017024340436473426,0.014078837828234133,0.011017566879211262,0.009324537253802992,0.005419695480017191,0.004532020899950377,0.002104606890816244,0.002443991722563153
14.484614,0.0027807023709388624,0.003624934016029982,0.00802673584081801,0.014107495252673723,0.0281289402946692,0.060682290008415005,1.0724825867837369,0.10164764536416723,0.04727835390220032,0.03591899580080886,0.0271713203708234,0.02248563911262402,0.016849816207195535,0.013560344703466055,0.00985855943190311,0.008076823126424729,0.005175435081637636,0.004280328319005371,0.0017230443247030413,0.002138313912346707
14.511671,0.0033937001368686535,0.004731110520618644,0.008275280377533866,0.013938237734426701,0.02756772633642261,0.060800011670088354,1.0675629170882515,0.09973081264038369,0.046746107181329696,0.03529411427660682,0.02546099850523512,0.021251527480666,0.014909798796613626,0.013416617299753799,0.01016866642529146,0.007505750103427269,0.005281244124530546,0.004125308936464028,0.0014084862438989594,0.0018161484832805645
14.53848,0.0025789159226257815,0.0048526607831342996,0.008160974001643014,0.014544805877543615,0.027861757047836635,0.06124565114622837,1.0612660551824662,0.096484194931063,0.04520001871293533,0.03411031307197645,0.024493147789003047,0.0205591628935224,0.014927451935246909,0.01319787567580975,0.00895058052515989,0.007690463747221579,0.005218349699840519,0.003859734747216516,0.0019073486328125,0.0015590868865289064
14.569081,0.0030744472089167746,0.004134273087974712,0.009107599108626182,0.014196638678991154,0.028068860802137646,0.0592998084999984,1.0541152472311899,0.09425305524951173,0.04367169126376431,0.03274450896505619,0.023413145057277394,0.01952623809643952,0.01405944857339629,0.011970152888797993,0.00924456603374845,0.007224331653203985,0.005222124105789123,0.0033695504036085774,0.0016709941633706654,0.0018939501323404324
14.602684,0.0035761113445548433,0.0042763896317817435,0.008824953996145662,0.015013609439287793,0.02786762070218851,0.05829068574526058,1.040617781379268,0.09075094112908298,0.04093039049250951,0.030777534513866358,0.021864355266816737,0.01823697887778174,0.01352468731494169,0.011248535157740292,0.008637691048189207,0.006205643708541983,0.004322016649362552,0.003073737149765305,0.0012645476901306555,0.0017535163779542494
14.630861,0.0028022424419011155,0.004462171909882896,0.009008441313568002,0.014994367222367539,0.027328231358743748,0.05730191599902077,1.0281509659487111,0.08758102332705714,0.03957372900372015,0.029993114926232654,0.021016457573979797,0.01574489112679416,0.012584246292123904,0.010797178334040956,0.008024545521777574,0.0060244203648787,0.0036379334032625252,0.0032450049148730906,0.0006700415573869339,0.0013340973156974092
14.65932,0.0030981354529185413,0.004463873917669041,0.008843179168956142,0.014117227215571175,0.026479487441110113,0.055910123975314384,1.0162578932235322,0.08441228204331867,0.03710694681555513,0.028006810049980537,0.020586029257017923,0.015651436509895002,0.011607962690897249,0.010323630854386685,0.007316919504300594,0.005845853980437821,0.0033128795451323172,0.002805294236885107,0.001065086430080905,0.0015418173924644932
14.690162,0.003288348699255363,0.00400118648219511,0.00862272806323473,0.014520599919354778,0.026647382556309124,0.05520042885887408,1.0033049155738736,0.08139070447150118,0.0355365240306192,0.02743396713349551,0.020204142085113102,0.014526433303426085,0.011924858361178781,0.009006101962197484,0.007401731724965707,0.005220959181523366,0.003303818546744791,0.0025271728795407547,0.0005360701651181181,0.0010335788314128676
14.717709,0.0031256410567077598,0.004456506917269969,0.008363949719359318,0.013316041067179004,0.025098426042618385,0.053985658778212514,0.9928527079839211,0.07918311847956072,0.03342841828594172,0.026652834178480345,0.018737974694082164,0.015499589590269874,0.01114014919195871,0.009315775024174737,0.00665368940795744,0.004761231226134199,0.002937475423126639,0.0025869160742515575,0.0008379840220792225,0.0008361064570798579
14.748667,0.002846265242491324,0.003966147920030169,0.009133095900851367,0.013504392543557639,0.02521877868658388,0.05284449880619023,0.9817084319439103,0.0770608916043504,0.03278427886589947,0.02591049542586788,0.01885883242064449,0.014559323728319239,0.011158142740876495,0.008975813248409875,0.006988629502766129,0.005071435933563782,0.00344916986763468,0.0024951036381959655,0.0008806912521831165,0.0010859767114297114
14.777692,0.003048446766439843,0.0041246457182580664,0.007881976932336913,0.013821675270068326,0.024726547526329398,0.05133344435816905,0.9745252942437413,0.07609660031477648,0.03224451204581993,0.026651222396694294,0.019594661770525042,0.014223033147258743,0.011051369567621929,0.009022325977794572,0.007381473708749773,0.0047754403172191266,0.0030182814318591247,0.0026548210150040574,0.0003941525681484491,0.0009515662736614298
14.805868,0.0027674097219904724,0.00384815799762568,0.008083594634694805,0.012469862018619896,0.024073157816248417,0.05114141134843574,0.9691261629325665,0.07677144617777082,0.03237919443398949,0.027123214347370618,0.01940962353084915,0.01436741601000962,0.011506222235151672,0.009155810658269831,0.006811925746289565,0.005568695016096034,0.0031430235055766222,0.0025067757078037853,0.0014969369800314758,0.0005717975440231592
14.832626,0.002793817191201372,0.003939132571476681,0.007740433420129022,0.011868466714047692,0.023660852215440707,0.05138704592340724,0.9671094907063361,0.07718158112595154,0.032715310797987084,0.02791624546029808,0.020304490823534367,0.015004947676488897,0.012160079784410222,0.010000401862272893,0.0081956353794438,0.005382190425483015,0.0040652933627053104,0.002508319371239707,0.0003582567407798206,0.0009054583943871543
14.867506,0.002610680262245786,0.0038594255796392035,0.00687144627894767,0.012237705790970886,0.022882055097898535,0.05093732848186079,0.9674117872509719,0.07850840522597116,0.034523341561935324,0.028632991637011676,0.021342145399576677,0.01642054328284835,0.012837342207607693,0.00990065267238263,0.008110014089123497,0.005598795711942715,0.0043849111269489835,0.003375410037938954,0.0013015890176574134,0.00034094090227511907
14.893932,0.002137783031310633,0.0036658665139465783,0.006256219816289879,0.012039759903808154,0.022493076395425263,0.05096353598752438,0.9707625930531244,0.08011882680915777,0.035182668938515196,0.02990825806999254,0.02230240498670446,0.017547429954626534,0.013307555965345176,0.010391056098456199,0.008429403797224412,0.00648384084138766,0.004399330115073021,0.003754561401818265,0.001900714781932053,0.000702111586769574
14.928006,0.0021110825559033527,0.0027099819869864446,0.006705339391114549,0.011131916721176978,0.02247336422234212,0.05118951570766911,0.9776191110888215,0.08386400969269919,0.036716350802961616,0.03080018416366012,0.02370442199191849,0.01753961961802319,0.015180556973913614,0.01101347694775805,0.009752876185526964,0.006216215112139176,0.004965206209543566,0.003296816662638361,0.0016338308754248756,0.0012528246391780476
14.957828,0.0017260820153908564,0.002300297244996511,0.00588706546590145,0.010961549684887231,0.022580405678199175,0.05185796218470044,0.9864465386592339,0.08606556675358298,0.03850724118510868,0.03280276699836791,0.024244218363507042,0.018690928213390294,0.015167322676660362,0.011888124419182695,0.010279153214729468,0.006589606592312373,0.0048180155022531064,0.003904058914795081,0.0022897972556761934,0.0015023709486147259
14.984525,0.0017121490060517067,0.0035506205427985778,0.006294712858845909,0.0112918776372971,0.02285471440040016,0.05269259601435137,0.9945124382461991,0.08814403671417108,0.0397705123203525,0.03360777388239976,0.02601825784557494,0.01919515788235722,0.015869448732172737,0.012562650089233173,0.01013204850123226,0.007705711138097033,0.005712012076682299,0.004244748567048363,0.0016582309554317818,0.0011840318885489565
15.011491,0.0014235722399524658,0.002645156305419985,0.006329151838491638,0.011035282948703366,0.023142057701110202,0.053190362061307624,1.0043353103915729,0.09032275500223223,0.041435580953727416,0.03416896123835858,0.02588183121076105,0.02051925623720514,0.015420665396895385,0.01306710614124679,0.010689544105978957,0.007805344165444989,0.0059138389378852515,0.004684255639506108,0.0018240476687339609,0.0016980674010976028
15.040099,0.0013541906649651566,0.002647267978690196,0.005669297273932205,0.011658923101473446,0.023643547813843407,0.054465213588951865,1.0144195948547816,0.0927886580228922,0.04270948414783371,0.03549316105676608,0.026201310303144956,0.020762637136894673,0.016402234781048193,0.013862794613486235,0.010415677244661635,0.008716311961820804,0.006444580766293583,0.0040543610399128484,0.0021905265885313057,0.001301253570974001
15.066432,0.0018763037460305073,0.0021868165898556117,0.005874653605638249,0.011716735686593732,0.02432637321583328,0.054758354356894225,1.0238073649863715,0.09417448762919511,0.04395233800149074,0.03528731637318526,0.02696401377849413,0.020775736475335285,0.017118853402325933,0.013617543848904515,0.011453695717899594,0.008689197114871658,0.006367185700890168,0.004298708535350336,0.0018076674662005792,0.0020877235567000815
15.095801,0.002306362307309281,0.0029784945190181648,0.005606021787363952,0.011598509092089423,0.02412438196480169,0.056791661675375096,1.0328153594285567,0.09626449734421741,0.04438107000939824,0.036112188239652405,0.02667266007526699,0.02129889341070632,0.017132944864634937,0.014537150123474504,0.011372008599899602,0.008831006867822245,0.006008694336304262,0.00436359350142452,0.0013312145719268983,0.0019244533336197234
15.123817,0.0018342308471941085,0.0026106022251682335,0.005608622140821791,0.012161793331924218,0.025194396743470373,0.05695782419004246,1.039808472879597,0.09669133107796912,0.0445053293106017,0.036262749772083214,0.027519568728562854,0.021266544150238896,0.017352792448947874,0.01440041699931571,0.011345486860336809,0.008259322611442004,0.005694472954857665,0.0047614879513103074,0.0015766287322352083,0.002332249878774078
15.15074,0.0019725341806317415,0.0026433402384204397,0.007160535304956202,0.012528060545842351,0.024847855747866063,0.057212363115426754,1.0464053075853037,0.09674853585157103,0.04559161222811312,0.03682392297224136,0.026657551028568136,0.021865179207490718,0.016851275669507632,0.014035373923346696,0.011509803307292107,0.008634614238607004,0.005914951049215335,0.004304655573427085,0.0015945617090667651,0.0019919149595718968
15.177277,0.002376161423095312,0.0026550731436079515,0.007250132977256758,0.013191787945915802,0.025460116036054505,0.05764245281455319,1.0493418765116547,0.09623090815197019,0.045174389784551953,0.03641962022938255,0.02702766396393059,0.021283620611288037,0.016520303066482413,0.013813960062534237,0.011202780654601738,0.008399810928222437,0.005964069039473813,0.004647710426753451,0.0015202609592533632,0.0018557159359563374
15.206387,0.001908416449141911,0.0036952190916622776,0.006806805388373395,0.013163113581078372,0.025954932200793535,0.057069336775455226,1.0524254486996327,0.09586009586664766,0.04502730074966745,0.03531425866377858,0.02662092000998367,0.021426537538636388,0.016158506475888918,0.014638478151862897,0.01043612214251507,0.00792207467562992,0.005552281058958396,0.004259177402581965,0.0016464297035524997,0.0016746129963334272
15.232583,0.0022083769763414137,0.00339062859605338,0.007385730728015435,0.01249780523880611,0.024979920491233553,0.057458052664885954,1.052732428198812,0.09418470862409745,0.04490644057638417,0.034760369649692,0.026007606663953638,0.020853634966052994,0.01650587195760549,0.013467852310443163,0.010718484759350706,0.008200321541573649,0.005238039145183673,0.0043533367981940995,0.0011180122139116606,0.0013945314450089508
15.261616,0.002257192184940296,0.0034295295296613033,0.006912652480752832,0.012064803777628605,0.02564589849053686,0.057577378554953415,1.0532801742945934,0.09324005166107806,0.04460872273565359,0.035037357903910056,0.025550308062486454,0.020790497662303894,0.01661858667501065,0.013348126681407602,0.01048011690225225,0.0072764827881382985,0.005272176600641017,0.00405748961577494,0.0014207071654058045,0.001383531325680524
15.28905,0.002350299347038172,0.002639042748478337,0.00666644078141476,0.01316297207541182,0.025958286978713458,0.05674386994123304,1.0529741974648554,0.09242692911197793,0.04466329925059117,0.034428313822032354,0.0254538612877595,0.020068372195070308,0.015712309699762075,0.013362337297782967,0.010196576615593537,0.007762428100090874,0.005808775695960304,0.004426692788811791,0.001417364103223431,0.0016916795349032608
15.315846,0.002699921889025105,0.003158578550168663,0.0068314145656676,0.01274350080674435,0.025519690626903013,0.05725754667620004,1.0533784638122534,0.09227494846887631,0.04435492064004233,0.034077508648183256,0.026264069611624224,0.019535269919600348,0.015872679829240764,0.012666635494461117,0.00959420251264495,0.007736349010463356,0.006043409988887184,0.004034305230271621,0.0017809366757901835,0.0016661626487068837
15.342643,0.002169660840097971,0.003777051179595173,0.0074406039313578655,0.012972793271973024,0.025981253096499055,0.057232880833488965,1.0526321283849607,0.09212726692749246,0.04388966348247733,0.034183238049425066,0.025414846174037654,0.0201869223522355,0.015437223459239792,0.013309416985361587,0.01054110954462647,0.007845811309192024,0.005109165761903791,0.003953130854915103,0.0015301644226174567,0.0016539605315575327
15.371534,0.0020451900922021328,0.003527759762456038,0.006995393468270158,0.012484741304183533,0.02621156743802031,0.05720535536750348,1.0533927361566966,0.09180964979603067,0.04479049370178444,0.03420236380258521,0.024772779148909397,0.020520251906495823,0.015613725066229746,0.01283766866913134,0.010237328434445095,0.007585602007684741,0.005361163105535586,0.0041990928852823585,0.0014935112232135528,0.0023654199215587214
15.398008,0.0017931674201035086,0.0031292517616535124,0.007417203819816606,0.013024904935741786,0.024917789418815627,0.057707251958754806,1.0535888957502166,0.09230341837848362,0.04420258790490833,0.03454367761920981,0.025889094389565385,0.01937252458113892,0.016252988542788165,0.012931470387900646,0.010155595359428261,0.007299672160651975,0.005521452438119044,0.004052580405378363,0.0008931606758131594,0.001484049617089241
15.423769,0.0024131088657131238,0.003689670167115568,0.006985380472917746,0.013219187072225191,0.02509709016183774,0.057919690620174234,1.052769571894319,0.09289139006632884,0.04363667734479831,0.034520623561912475,0.025574779716580783,0.020941488652030667,0.016018220426600636,0.013198071936307657,0.009765771030287869,0.007947577305857895,0.005401487402922205,0.003715546468802326,0.001778303688847243,0.0005994296379215778
15.452719,0.002438316774613634,0.003479547625433771,0.0072862914686385805,0.013498132571700558,0.02571665309655185,0.05679661188710724,1.0509621317032591,0.09361996206477852,0.04415367915063558,0.03393565836551926,0.026355566448501514,0.020193935087682375,0.015876650867079206,0.013416860252163106,0.00978338593422409,0.007272942182237202,0.005313214646684659,0.0038485210071421126,0.0012040190177276212,0.002276629736777325
15.481808,0.002426915077317692,0.003150348746416889,0.007282332014814305,0.012750279657981808,0.025781881440261657,0.05809439876234794,1.0466976862139954,0.09472263988012329,0.04329499093809688,0.03411936972449089,0.025821794838491213,0.020263453562835904,0.015483049351472083,0.013075193043739247,0.010228898570606248,0.00787366822596035,0.0058495369414747036,0.004567867026232928,0.0014937450471200911,0.001533204613217136
15.508992,0.0020558351730930666,0.003336767835374355,0.0072858001498574505,0.012537674455674526,0.025856984948579197,0.0573497202304462,1.042332766519633,0.0941908190595066,0.042879673353493866,0.033702894166530356,0.025360295631270333,0.02034866936633642,0.016388003386474018,0.013245406765223747,0.010713183195592677,0.007972158750107119,0.005668373152964676,0.0035832903473261147,0.0015310961222695318,0.0018595230830953532
15.536016,0.0025200688173071446,0.0036151578257249553,0.007677404029520642,0.012847220794753547,0.02568313259174883,0.056673349800737675,1.0352212318962328,0.09334351038710482,0.04179703058454482,0.03348021815719924,0.025534884828207774,0.01987031828872801,0.016238018763303927,0.013019324254960777,0.010006581358222716,0.00795006339813391,0.005946588156625883,0.004100421621960037,0.0015426665927695082,0.0019783536387161797
15.565382,0.0024874751381194593,0.0030788837317093348,0.007530274241153914,0.01302090684552104,0.02523467538532296,0.056907602154940624,1.0265810344571855,0.0912827758701524,0.04105567183367117,0.03323313114553893,0.02550246864214697,0.019649020903497794,0.015152096627834361,0.013146423108756187,0.009855299732363156,0.007823258681012604,0.005450854013361056,0.004189343539941018,0.0018809977853854404,0.0012038014479562999
15.59129,0.003146198020516289,0.0036415156842532605,0.00753585310428385,0.013200168874733452,0.02541255233354541,0.0561809658619718,1.0182549318648264,0.08981391227275608,0.040328187101202465,0.03249935897008122,0.024620145993206225,0.019085061185130706,0.015184666847291615,0.012797869860953626,0.00996533862290408,0.007498577108363271,0.004873326146412043,0.004526179699682358,0.0023222703941687007,0.0014707525607205575
15.620468,0.0028239067876162332,0.0038322426706528263,0.007896994602345294,0.013072143230381054,0.02550138218117799,0.05510117172501935,1.007874591168225,0.08772155208795585,0.03877771772172797,0.031021842441462975,0.02312210078526834,0.018668559400510126,0.014964636807216885,0.012019868350082603,0.010093112274557578,0.0073522428979098135,0.005104726340829435,0.003668755223048739,0.0019215171992628805,0.0016255445164091219
15.647826,0.0024928630717396647,0.0039921276200948624,0.007692068167635809,0.013624112111491291,0.02507914628715266,0.0543321282577348,0.99800961311977,0.0846962862717966,0.03800824996249543,0.02991287022493836,0.022469095376086597,0.017986352218593567,0.014033461928718677,0.011958591019383454,0.00942220340321699,0.0070878224933279225,0.005287175914766978,0.0039037756235568576,0.0014091473111076207,0.001695649025736646
15.676329,0.0028726468783513786,0.0038534560520382924,0.00782312103361478,0.01341946303766181,0.025141286081204247,0.05417568322973992,0.9885254075833971,0.08221807804190116,0.035713855074783155,0.029498558429979536,0.0217389338944617,0.016813456382391446,0.013550116131614118,0.011097570004240512,0.009017705510780363,0.006691670572345857,0.0044327832733154675,0.00364324958534004,0.0007514469499049801,0.0014664323457927201
15.704594,0.0030897163993015907,0.004545070519534976,0.007932604032583295,0.013848408219940177,0.024844331112249218,0.05365610195355685,0.9799136309242527,0.07940210575192978,0.034034693943904355,0.028166924875464128,0.020874963148057354,0.016665163296768152,0.01207023503686061,0.010950966723224537,0.008620341433854527,0.006078908909575306,0.004621530533557532,0.003512124464596331,0.0016851120229832183,0.0017575118019614742
15.733397,0.002388987474342462,0.004727005632372256,0.008300591915439604,0.01322935471759326,0.024795426588566986,0.0528405817643317,0.9732807881869016,0.07555619407434089,0.0328830630464971,0.026998438442569533,0.020272046392412223,0.016293650479574304,0.012007658745247283,0.009843353048714809,0.008538751417856063,0.005715185503281067,0.0036170491986169022,0.003155748517497036,0.0011170486233830306,0.001972652213404082
15.765144,0.003399612316869712,0.004781415265240779,0.008103128175720085,0.013624545753222396,0.024497169663986382,0.052462961630249313,0.9671198548952903,0.0730444930224991,0.031600082731789395,0.02607267639513266,0.019287708430101115,0.015042983819582039,0.01036306587769022,0.009030006461674522,0.007617808127184273,0.0062114517730752035,0.003608469723628377,0.0032646766687622003,0.0010342825495325573,0.00199541851369219
15.795621,0.003760177106757842,0.0044589617607889995,0.008351068480754531,0.013349674653045015,0.02449468651636163,0.0512357782338673,0.9650181005769719,0.07086848770530496,0.030771905673105063,0.025320613373558027,0.017816947770707598,0.014431830131968516,0.0103609818212826,0.007989826734919549,0.008115388074628901,0.00489246487248471,0.003400091694943432,0.002479553222656231,0.001244597232934894,0.000644537102065781
15.825259,0.0031333877827230145,0.0047509140880902774,0.007839432130603244,0.013252475716976657,0.024912462796493538,0.050734524251903654,0.9652339946904508,0.07011427728848288,0.030204606254485736,0.0242999329838943,0.01793572485219723,0.013852396484598576,0.009614369133594923,0.00847938816266392,0.006842273942996272,0.004722096011596026,0.002941040057428986,0.0022246979552627603,0.0006964513180344143,0.001054651692453674
15.85257,0.003166281457762375,0.004503618085564044,0.008093450006104246,0.01317544084579133,0.024269807931860003,0.05114141134843575,0.9695133107583395,0.07067954477994345,0.030218914563168317,0.024531384146150463,0.01744707917165371,0.01364891645009308,0.010261606549439866,0.008424903785473774,0.006299764356600797,0.004171793113576355,0.002861033121726657,0.002066777490717064,0.0005063642427381504,0.0008400999277322376
15.879206,0.0029234920001441544,0.004242629400529465,0.007471951056326202,0.013003675759571192,0.024182451256611497,0.05169249463948024,0.9757454625241238,0.07178923977020873,0.03128231601662403,0.024948760558141055,0.01832424446208648,0.013387074465654743,0.009823997207820751,0.00818753478196632,0.005774358043660209,0.005059214833694896,0.0021468850508986276,0.0021541524866365252,0.00022438722488178625,0.000995716369424064
15.906135,0.002602775520046435,0.004018344954791761,0.007027600089429183,0.012491394970310384,0.02428413748149748,0.05225281583020855,0.9844796694455233,0.07364283731883127,0.03259746824876565,0.025499068732442523,0.018421550295805708,0.01427381422626725,0.009915644973498216,0.007884535387129923,0.006333702596348135,0.004678579624397905,0.002870356276899408,0.0020586645649812232,0.0003434075144935688,0.001193896645631015
15.936372,0.0027443452840217775,0.004020871876764891,0.007027372310870841,0.012838459850467077,0.02469108414624684,0.0528956316465204,0.9955203506433908,0.0771019760243326,0.03447667421315922,0.026376551493002352,0.019984994731805275,0.014672458345091977,0.010845245377257704,0.00904549587070141,0.005703848832064408,0.004896490489619562,0.002985706794250995,0.002221621523085246,0.0005810373768511893,0.0010302225434808063
15.962356,0.0026304045767641987,0.0038471519798143126,0.007419357688543092,0.013378845427019845,0.025321165085565204,0.05425253170575736,1.0058644878213527,0.08001048223010905,0.03760955439598275,0.027875716449915777,0.020985670052777423,0.015612030607196563,0.010786045556775353,0.009978842654145349,0.007205982319294843,0.0049664252633821035,0.003050317424360386,0.0021130117440202505,0.0001945121579586601,0.001162700702982191
15.99119,0.0019455105650082963,0.003800058888717063,0.007440846439640827,0.01322536781954785,0.02506617805938268,0.055035000093444184,1.0177980289355217,0.08328245462799751,0.03853322896401118,0.029299760716097595,0.022086174769403864,0.016871215326366148,0.012095709076646907,0.0103673253738345,0.007424482872453682,0.006261799707978068,0.0035856693319222953,0.0022334327653415857,0.0007723796454478006,0.0006960751176731594
16.018794,0.0017374260545336656,0.004043643878921735,0.007884708874205053,0.013159705967190235,0.025027662159466207,0.0559137234398698,1.029876633983583,0.08747717914200424,0.04122420830069974,0.03094259419578953,0.022709551237286456,0.017677563964663846,0.012634943055384068,0.011334078658863964,0.008319252163746942,0.006006199354147706,0.003998421482804651,0.0028647944704909027,0.0012368563959197485,0.001733014910539443
16.046721,0.0021516651054646592,0.003843958210345593,0.006871649578681073,0.012589425717691827,0.02513109240702187,0.05664576155703772,1.041552199870609,0.0906178855210115,0.04341752957281957,0.032597578066040085,0.023452617319706586,0.018702397480636526,0.014694532745482283,0.011874389746476473,0.008238121155060067,0.006820682977935327,0.004228033958999951,0.0029939128443204005,0.0003309785761028974,0.0013822685952753467
16.075284,0.0020231134650464397,0.0034838191388745937,0.006837172056162575,0.01257742886142164,0.02605472190267011,0.05732546923571571,1.0516709475676944,0.09384232435451947,0.044787218706217866,0.03342035439596902,0.025828885598949032,0.019618091640654905,0.015150089280713005,0.012570908709529673,0.009044208781452963,0.006530628024720304,0.004639035762768853,0.0032621082056267063,0.0011673222956768003,0.0013985119285702624
16.102286,0.0018779162239309546,0.003443909029438726,0.0065598286644150345,0.012536478923968364,0.025156912446925424,0.05758313459775256,1.059865374424879,0.09610828085296542,0.045727292140124935,0.03477886087295661,0.026574854615992776,0.02055604264438404,0.01517873362809652,0.01305239795380835,0.009600191768081915,0.007130778406519831,0.005165911431875304,0.0030187056727984892,0.0013881724756675796,0.0015637467298045898
16.13031,0.0019083249454404179,0.0031556747367872764,0.007203675770855329,0.012457044469402302,0.025690556169916914,0.058782616844920366,1.066641632075988,0.09910805885456883,0.04722182913732793,0.03528383155857523,0.02660873164187659,0.021274049194127807,0.01685189741387208,0.013786723347793453,0.0103645626568907,0.0070618526417349356,0.005406921276825503,0.0039279009898928645,0.0013178550674012085,0.002401708677908648
16.165245,0.001918864770223013,0.0029457466737649015,0.006444061403515331,0.012751055719486731,0.025683565466107363,0.0592752996976823,1.071871734695537,0.10214483510497774,0.04784672211474734,0.036776443630979656,0.02863453557371083,0.021581743419678383,0.01737895357503206,0.013374145819921196,0.01107878457999167,0.00814214045839142,0.0059043085250840375,0.004039438394822683,0.0011659252604575288,0.001904431974069199
16.194013,0.0015974429111697266,0.0029060382797943545,0.0076357776642484625,0.01284647319777086,0.026570036551739847,0.05979820050121598,1.0738609959099263,0.10372576128314484,0.04944280028568635,0.03731297259300031,0.028234697696845105,0.022366868381075763,0.01784137622241323,0.014506739491206564,0.011599896637287976,0.008201741062089287,0.006665248832615409,0.0037449448631657755,0.0017484468396766623,0.0021691376310135134
16.224821,0.0018729347786161812,0.003406590870110114,0.007568497810328234,0.012728501000717166,0.026336781533580506,0.059755667195055456,1.0734201718713232,0.10462310702399284,0.04980731061965198,0.03811703079069834,0.02834161417693702,0.022338034661210423,0.01751468721719936,0.015081854186763702,0.011574918004374013,0.008999452171937941,0.006948045659452518,0.004563915032028893,0.0021347585784432838,0.0018723752853413377
16.252729,0.002052094402420474,0.002723864809114985,0.007128296460238884,0.012687380311693834,0.025500228336336837,0.060290263890403116,1.0702715123476891,0.10548456750029533,0.048941897523735726,0.03749481990545832,0.02845065156315924,0.022323448039774114,0.017782833948131658,0.015374030762065933,0.011673462302756404,0.008746763939074031,0.006716229283354383,0.004316282335289179,0.002559170057460143,0.001628924867125632
16.280063,0.002312726088696669,0.0033156369050429094,0.007179633200806386,0.013006110609830028,0.02618260701788874,0.060346107579740245,1.0648137791001115,0.10586850086955198,0.04869565279032488,0.037494124415414457,0.028050346521611296,0.02272120282615532,0.018373522545107313,0.014564402256611172,0.012145950566498765,0.009370539642280878,0.006425585504640433,0.004120918423868918,0.0018018459153796894,0.0021075503307502724
16.30869,0.002393369154663358,0.003355997128346304,0.007391198185686715,0.013179895535739564,0.02623393352779211,0.059332082497148046,1.0563732885327113,0.10615529379346986,0.04725137805699154,0.03641273511635287,0.028176511920983353,0.021890486616722393,0.0176569064010921,0.014976882346737072,0.012277670559795046,0.009050828903955258,0.0063066302999681394,0.005169831085632818,0.0013895764590271577,0.0017745519027119459
16.336594,0.0025316832673469543,0.0030646718489936373,0.007423781162726566,0.013398105270364983,0.026013251662109292,0.05898241490224103,1.0469991945901416,0.1049722607309222,0.04597985181835337,0.03581655239875665,0.02811967237166751,0.021039264122003583,0.017947769160985054,0.014441135949805714,0.012402476662952371,0.00832548392682113,0.00620204082168004,0.004043327179744501,0.001877823233996708,0.0022297811041099066
16.365323,0.0028549231035298983,0.0038910959267082004,0.007842498049617218,0.013290749073508934,0.026769369998536952,0.05852451455965801,1.0354714276207082,0.10453612666032264,0.04439400386874664,0.035248834008657526,0.026607972554720017,0.021160890102248836,0.01744797659740309,0.013863777107304142,0.011823841092877804,0.008457809273697797,0.0065102880187039155,0.004455494553496058,0.0023407325592907104,0.002161597456629394
16.394805,0.0030377735166134887,0.003612000650861278,0.008176878111712983,0.014473848210155212,0.026165167327946326,0.057577388158946294,1.0217364349935656,0.10243726059204589,0.042511734610145055,0.03352325484458975,0.025967227945483288,0.02115988744144564,0.016558851670211306,0.013445071385586172,0.011440800511418693,0.008402925223816235,0.006078291268330004,0.004339891737750682,0.0019367394964022841,0.001907836851578495
16.423799,0.002846019825432055,0.0039027391988460326,0.008171736889514484,0.013207735809797087,0.025995313224639414,0.05721732576057111,1.0065807325556315,0.09983261712802373,0.04072346757977074,0.03273988768663624,0.024933300224559415,0.019294752344961526,0.015128019740411815,0.01289036499469251,0.011078902793805988,0.007656583024586723,0.005250487012640396,0.00490912263213689,0.0021496081414098286,0.0011935309319557911
16.45471,0.002602563056334155,0.0035212197423847877,0.008441800074766201,0.01373111501192968,0.02528382038307436,0.056025363565710695,0.9930144262209893,0.09764516827172967,0.03809653953782078,0.031191010230792394,0.023639023670017332,0.019048696047934098,0.014466838919139524,0.012304460811040618,0.010223485462242892,0.0073004176925426005,0.00552046139250691,0.0033900620305172893,0.0017437297907464682,0.0019723423623115876
16.484672,0.003319058461949591,0.003882762210623848,0.008236909307364914,0.014262211868806142,0.02576880719191304,0.0553245406343797,0.9760169639917342,0.09392080604483226,0.03612721647926656,0.028892711500748177,0.021679453161193143,0.01792278585233288,0.014011112504440188,0.010272718384453443,0.009630707742491,0.007228254429474356,0.004778949448990654,0.004229389798500057,0.0020035696481273606,0.0014828921113785685
16.512471,0.003339636193903327,0.004574030409290065,0.008393346552018587,0.013742445708148332,0.024801448409662776,0.05374228797973348,0.9635821508481445,0.09025118309262027,0.032838038776237935,0.027776874716511923,0.020816373409951107,0.016458738468913884,0.012681316032879262,0.010642116605231008,0.008418790556982341,0.005941711527350764,0.004664612065977472,0.0037012944289276446,0.0016313707954616961,0.0012825554558827423
16.540985,0.0032188450789991736,0.004876257549680069,0.00821721209911171,0.01361263802115669,0.024648245368260078,0.052476719846407165,0.9536966142717973,0.0865967253412514,0.03167611783467788,0.02612674655741389,0.01942741988466243,0.014907095040454307,0.011255733433021678,0.009377804599910087,0.007578105189110729,0.005772583626050108,0.004308852116662135,0.003485305833930656,0.000457763671875,0.001076177415296917
16.572186,0.003326634741075331,0.004520955435873588,0.008554051835032482,0.013314589735172144,0.02449036119882888,0.05111615650083802,0.944583789843289,0.08113102772101369,0.029262977102569258,0.024430366079182298,0.017864407724385273,0.014020834564335994,0.010401215431031018,0.008580803466233031,0.007056018629041866,0.0054365204622134795,0.003695471117534924,0.003383367671847576,0.0014608049345304459,0.0013750065578499381
16.599593,0.003346687633014082,0.00442742251167428,0.007631412239296907,0.013169132796393186,0.0240473989260138,0.04989332021399182,0.9406667063871933,0.07751373906240415,0.027639211543924735,0.02363024867156444,0.017206397423777695,0.013444357033172137,0.009868688918609272,0.007133696037850423,0.006675894598726811,0.0049720302320333575,0.0027228281905449926,0.002853240554705877,0.0013335736439691282,0.0005661195818813126
16.630271,0.0032024559624865495,0.00504416079397868,0.008140739145869774,0.012133675945069406,0.023797941731415872,0.0490758868442343,0.9393706900492849,0.07293814215322762,0.026873501228870958,0.02256375342560169,0.016502890047693543,0.013245723169363255,0.00886161646522029,0.007431692137019553,0.00538886446641495,0.004707682641650527,0.0029469616570782418,0.002342671404449641,0.0003516977103154124,0.0008063371332162046
16.66025,0.0022125244140625,0.004094284560067626,0.00771935261780384,0.012942846770876544,0.02402598214434973,0.04836980536589626,0.9436015061829601,0.07007110445779434,0.02784933526876498,0.022595121382443205,0.01645835651373941,0.011861843931615,0.009189671428694061,0.006980562462681928,0.005715333180058708,0.004359115839846532,0.0027245058190412987,0.0017788273257730313,0.0007349606066157407,0.00022243316249250422
16.688551,0.0032850103317539846,0.0035782592375532365,0.007256873779957907,0.012308946981085991,0.02321567089657092,0.04773448835014516,0.950536768977825,0.06724376992227585,0.02892436188249046,0.022664130624328815,0.016648018925357617,0.012896820678237152,0.008843551055992323,0.007214696911575894,0.0054706163712731175,0.00423487066784859,0.0021089308103247302,0.0016085000217415462,0.0004868486368879339,0.0015127763868047002
16.718825,0.0024181209202029747,0.0041580200195312465,0.0068934017828592205,0.01210647411747649,0.022880223479493096,0.048367045315938786,0.9613735046784538,0.06699757835813308,0.03056218701635788,0.023193191226550416,0.01775319451824359,0.012882620681644006,0.009887247899611682,0.007808691825174396,0.0052039909390406355,0.00422274409298921,0.0029051868842559464,0.0015883988989842082,0.0003151226261605855,0.001079094183365795
16.746572,0.0026301943448925297,0.004329229322854824,0.006942132775760443,0.011319370936330612,0.022293013795149086,0.04903673432411432,0.9739647709988392,0.0672506218339099,0.033569062838743946,0.024311950047387846,0.018681525575529826,0.013807796174665975,0.009870030671583414,0.007913716127416917,0.006650539318108521,0.004407684192950196,0.002456736119349633,0.002377851081504498,0.0003219749122010384,0.0005526968468101451
16.77396,0.0022188031784588264,0.003839829624825232,0.00598551650558352,0.011859144700651341,0.022489211178858378,0.048833601167680624,0.9875822328321548,0.0680755124267423,0.03596584705799351,0.025455451701213883,0.019211992526181363,0.015363571881620627,0.011099602287299616,0.009180875584641137,0.006772057907004612,0.005005545688553985,0.0028445366469637763,0.0020952934440639495,0.0004951471172969956,0.0012840069266608536
16.804427,0.0011787846628312968,0.003835764883492713,0.006008752459459985,0.01144202658774397,0.022432294754252555,0.050048163456108616,1.004751586970836,0.07074088201853296,0.03867501055885157,0.028097212205295177,0.02104801174103395,0.015909748207261952,0.012141701403882132,0.010161534410979138,0.007238522504480234,0.005394068262685421,0.004205589119869677,0.0017964753712052686,0.0008005049275278002,0.001688579956604389
16.834807,0.0017158676221270483,0.0029616598113848644,0.006287528407722821,0.010900250296073001,0.022276144094404857,0.05066203948072397,1.0209182759372706,0.07369059193262577,0.04095417198729787,0.029055949842602548,0.02251705255498093,0.017618915133232663,0.01301642010324967,0.011884064704644271,0.00795005241563636,0.0062373228325197936,0.004856815271881565,0.0020930837533772863,0.0010220256724231896,0.0009281872597596665
16.863351,0.0018287962655161394,0.0034734614879364397,0.006152249327949267,0.011366049100790697,0.022781205991125517,0.05147998169155456,1.0345246987716685,0.07722579308612779,0.04258079096667817,0.03055014017525289,0.02413931748944865,0.01898782031659881,0.014804458220072727,0.011793543632599053,0.009028904123859661,0.006290624325380752,0.005004626942118435,0.003318725234592949,0.0016081923982245359,0.0015705438035499343
16.893937,0.001681394624383639,0.0028704880867071077,0.006156581032573917,0.01088248556108791,0.022853010490383067,0.05249310862633882,1.048518341605472,0.0800306761851448,0.045032458404300924,0.03235354476199693,0.024761963642845303,0.020148647405341523,0.015285363897706442,0.012987544551550092,0.010094937386441915,0.007360946439410816,0.005647097246879377,0.00373488279904345,0.0009126299469175504,0.0016773914013237788
16.921594,0.00140846558054922,0.0029942336201767093,0.005953748963476754,0.010961698368558705,0.022927885589926297,0.05339110963645132,1.0587653743981018,0.08257390839154183,0.04604925198992335,0.03369505834826349,0.026424385655634517,0.02095112587187678,0.016498387065648285,0.013845308011245472,0.010447368725438923,0.007989870446131517,0.00536908307153928,0.0037193983022794017,0.0017943194087022825,0.001196453511359638
16.952054,0.0014692280643166997,0.0019804856047580775,0.005928903563387327,0.011165623457959448,0.023604696914617015,0.05450070626060018,1.0667873678192767,0.08601059602318412,0.0471829448099574,0.034373811815057415,0.02728870718602084,0.021160284935431536,0.017142249546333387,0.014924174154743454,0.011205627603640906,0.00803650521757405,0.0055780109940159065,0.004008715056225275,0.001526832282729231,0.002153125438392511
16.982066,0.0012907889393650271,0.002106486744975018,0.0049507775422416335,0.011335565326925026,0.022624398010271076,0.05542983846546419,1.0732437361349398,0.08892681471548565,0.048647456903791485,0.03523259681245018,0.02785408250715875,0.021816850971890393,0.01813966005358313,0.014847315341264284,0.01128782521714149,0.00834689235539062,0.006170840878406043,0.004641663690765553,0.0014549957482489835,0.0018998571139019504
17.010143,0.001246746717273895,0.0020278982330324694,0.005755643753515029,0.011185277842854386,0.023265361702817653,0.05574821606812075,1.075395007140577,0.09099200898054129,0.049050976514598506,0.03512417220587067,0.028640909656841563,0.022251339405726864,0.01796918562692754,0.014992886178249057,0.011580254818962361,0.00879335298719721,0.006565735656483427,0.0049941366245639515,0.0025056492783561302,0.002401708677908643
17.03731,0.00124754015466604,0.0018218923852934637,0.00556187570810977,0.011151672270413495,0.024300782132543414,0.056083215787610524,1.0757470093288193,0.0925073122589972,0.04889736154370217,0.036091761854249615,0.028472313665332608,0.022481314341204692,0.01907947446284239,0.015527579842577889,0.011725873073748522,0.008994486679933227,0.006995372666099517,0.004815308541294362,0.0017813778515574188,0.002096973472342395
17.083863,0.0018677686531063476,0.0023893529212723856,0.006134754347282277,0.010870441541423947,0.023956894107881932,0.056260419582545095,1.068968837277438,0.09289170807575178,0.047811574186761234,0.0361586950043861,0.028965297523077093,0.02241368220717354,0.01959314077059878,0.015779729362087203,0.012177125537767633,0.009498363323497737,0.0069408623783381975,0.00491224596846092,0.0019979401818181427,0.001913457624071633
17.119514,0.0023631426084851637,0.002428329733891053,0.006980299793903282,0.011708088336253702,0.024320006391288066,0.0561461305290649,1.0587877321764894,0.09376880958730739,0.04674745196431502,0.03628170180660622,0.028405420287358533,0.02209477398271899,0.0185025086930062,0.015053493369500959,0.01218636193372094,0.009354760878865942,0.007179434568455744,0.005055226683786345,0.002553739675210629,0.0020242639910163047
17.171999,0.002784676747289015,0.0029728021698676704,0.006580245528521797,0.011609772769716186,0.024280258920150642,0.05592893232831395,1.0461925796490903,0.09183768686622538,0.045193886534517266,0.03471000232012007,0.02788075670032998,0.022156654949415287,0.017769528118849368,0.014938884410089894,0.013051227272659163,0.009207591930508748,0.0059289624687527236,0.005053314939823384,0.0015787501513268888,0.002337397968040306
17.221521,0.002855167755304532,0.004226085468896488,0.008121894514606036,0.012415078619854369,0.02425979152575479,0.054547175078391574,1.0199689223127713,0.08792154245176416,0.04112469838562255,0.03234699622998628,0.026090112094567172,0.020640496057649747,0.01697855887917094,0.014754793382964766,0.012416485079671864,0.009093681420808237,0.006252473848222237,0.005199626882585335,0.0022856117674841174,0.002260632213611821
17.263082,0.003974240881125365,0.00432470935228395,0.00837413201108783,0.013292509540878721,0.024575427365206928,0.05368806883169353,0.992338031521834,0.08408586682178704,0.036545441687567265,0.029031610623248435,0.024104842317539794,0.01875678227863272,0.01545366773252539,0.013162394981863066,0.011056645850918366,0.008206338621949829,0.0069852638129790584,0.004687783361850667,0.002227208311551861,0.0017051995464669725
17.291509,0.003152749786438531,0.004412679814363868,0.007795173087070937,0.01256927872194924,0.024682523989477893,0.052919049003260284,0.9776448061386296,0.08001615034900524,0.03389262239358429,0.028687441587973008,0.022452011874622573,0.0177370296525836,0.013962052556509185,0.011862187426040761,0.009665286650603153,0.007708467794332439,0.005334692847903517,0.00481235815472376,0.002210273913524347,0.0011815713042425324
17.318352,0.0029786801683596028,0.0042462909840429285,0.007987170830101815,0.013012088382158107,0.02463713893476116,0.05230571451133238,0.9666359340002721,0.07628193760792581,0.032944606364615756,0.02713669245846163,0.021427090362729755,0.016549266463162637,0.01309823287692315,0.010632817030302347,0.009427897533295435,0.006609662887264458,0.004538046984241654,0.0037922695809012967,0.0018493060615565034,0.001054320492290834
17.348291,0.003344878311613054,0.004600626120394826,0.008543075634549738,0.013357030515714814,0.024628654564910864,0.05174245752782942,0.9563323946136488,0.07308185393000313,0.030724790902741536,0.0255645255135796,0.019579975622579484,0.015603423121778943,0.011571407386888832,0.010019660920053184,0.00806963479593029,0.00684890198895929,0.004285852697748912,0.003371234257113699,0.0015396261828898748,0.0010325646347574967
17.378415,0.0032142938865569537,0.004595942452923357,0.008431706404191906,0.013173368691986424,0.023858120674208057,0.052010379923364596,0.9506991836501968,0.06938628430620558,0.029242389399264393,0.025229497569566987,0.018658761785200373,0.013953186468205737,0.010912370765003804,0.008581200290311538,0.007598792692276397,0.00551729201528708,0.003903305911203844,0.0033117197147880025,0.0015339826922386207,0.001053547287006573
17.406752,0.0025529417918316592,0.004536815464650219,0.00791401033346633,0.01306216737461148,0.025120346595936534,0.05085749186946058,0.9486225562106204,0.06624003603631523,0.029397269926143416,0.024694496299689714,0.017933735343799502,0.012978351353738793,0.009286731437510073,0.008274042314984588,0.007284094257521108,0.004944848324323331,0.0032239134821470303,0.003045208579189236,0.0008304482924919298,0.0005569980544568586
17.435235,0.0032285322458908525,0.004939725122470803,0.008347216620223964,0.01270292585675479,0.024534387906027594,0.051240872706666135,0.9503175791211621,0.06575026592912603,0.02909112845655287,0.023913892643567376,0.0175160563891796,0.01265768288077574,0.00945273053709755,0.00740070539400578,0.006666231223441463,0.00409185987619775,0.0029324776555623823,0.0021649877355441978,0.0010750680513799155,0.0007568497810328107
17.466515,0.002777696901582779,0.004614900867117728,0.007445589407898046,0.013307757169245194,0.024559628922616473,0.05087552638277305,0.9560924840733626,0.06593386493737606,0.029695108969496987,0.024095962778498,0.01719590551845587,0.012391294697736232,0.008968514717235736,0.008032651066795016,0.005985477606450918,0.003889831669385093,0.002370103061918365,0.0024751477352154376,0.0010390551932515392,0.0009519943699531838
17.494024,0.003006765582830996,0.004579067006777012,0.007944178266080121,0.013308150820251566,0.02479143314224875,0.05113261082371217,0.9651793865496092,0.06751269671242148,0.031537972673152795,0.024090098049385885,0.018012502841950058,0.013149351668041556,0.009098490418608246,0.007508553039963104,0.006027226508416281,0.00415041867414982,0.0027712456342952963,0.0018943035342820428,0.0007466289363320061,0.0007144796611597922
17.524983,0.002750817318316642,0.004409816438272516,0.008034288582296212,0.01295446029436698,0.025000514271036205,0.052133961250583186,0.9770826571212903,0.07000606746925749,0.03401339986453068,0.025300491808557406,0.018266607652656534,0.013631430903629827,0.010029775692579783,0.008038952947422434,0.0057961710839229165,0.004620478740696885,0.0024445156323978385,0.0019378361737183046,9.437039853556046e-05,0.0010886266468345318
17.554568,0.002986759362354955,0.0044407270829844745,0.007547171992130808,0.012566837976016154,0.024428692249059917,0.052605737532969064,0.9912403687796216,0.07255745172243637,0.035826318284426846,0.027487667719407107,0.019821777804201197,0.015040654246822752,0.01077707542404788,0.00910138483037787,0.006623202145757896,0.004376826118080251,0.002697495409288322,0.002104413281087671,0.0004026267944933259,0.0008014133331303637
17.581962,0.001570932907462386,0.004170941913746966,0.007637485029112988,0.013024223402895557,0.025118507868544068,0.05360958821878444,1.0052414359655815,0.0766183061625034,0.038025708289506785,0.029120890228409715,0.021694341316540095,0.015566227318370665,0.012007913238640136,0.009538650321998562,0.006903303667092377,0.005336869179413889,0.0037577924256968066,0.0021237279971502527,0.0003567098915880935,0.0011078395778994152
17.608978,0.002440667040495723,0.003771398864855293,0.007553655430615098,0.012503274194490573,0.02440907665840647,0.054040240163580736,1.018351501973344,0.08024151636098702,0.04034883758598583,0.03037144002992998,0.02205441021221307,0.016890935018942625,0.01279647575240021,0.010631787804475067,0.007456385693200705,0.005557200909744583,0.004324258441449911,0.0022391720558643927,0.0008685790079776216,0.0011113804769671718
17.642723,0.0017270933916585512,0.003245856839932655,0.006279367132075599,0.012169288461125288,0.024553484972656,0.05491234387441484,1.0341588668926964,0.0830158797719615,0.04342611960086843,0.03161294102789125,0.0238006320820661,0.017727774476700063,0.01429704158586885,0.012164925436539693,0.009298917506949557,0.006074478697350849,0.00450609893393502,0.003023329888752535,0.0012336520993551563,0.001276869837605244
17.668662,0.0014603864885260496,0.0036359808549152692,0.006568979579706921,0.012378125405504141,0.02483820602949856,0.05479480336328907,1.0459512210898216,0.08635434805884455,0.045077386450047725,0.03345605724234154,0.02472875082395095,0.01942889393952512,0.015155206050141602,0.01246405150404179,0.008933434601522457,0.007503050851693773,0.004693318024721822,0.0032770980525757025,0.0015679658714404445,0.0018761020888470644
17.695768,0.001289390247756794,0.003342972246633079,0.006698886457159567,0.012161707181668348,0.024209428539256315,0.055163834763899425,1.0567347804162588,0.08829339577350889,0.04746768200993231,0.03469050457357867,0.025507887702147493,0.019675795812224586,0.01614695700201405,0.013213199469487378,0.010298306408527984,0.00736101760776132,0.005193421379958687,0.0037525842251027825,0.0012406155608703832,0.002020291907352273
17.72395,0.00202144403924182,0.0026477956338665115,0.00651886560648662,0.012207813237892204,0.02473038786936808,0.055492559904643746,1.0645352276419606,0.08985590399030709,0.04833365530803087,0.035373974678309834,0.026977608106706047,0.021566550821946962,0.016727175650567746,0.013826191185712586,0.010799644437981289,0.00750887474857556,0.005975647471385818,0.003927782435907917,0.0021775339872598634,0.001574781697003797
17.752534,0.000866196715056406,0.00311312954148913,0.0058714523618341435,0.012958928063535432,0.024072733462509426,0.05660622575721088,1.0719365068281523,0.090704917982917,0.04913189394340617,0.036958554239022334,0.028228859772376158,0.022193028762699386,0.01758435092712609,0.014660671211872709,0.010923622579054309,0.008789711504392238,0.006240079874863234,0.0044852599859907475,0.001506105091219605,0.0021175109292483523
17.780972,0.0011095983253599758,0.0021106965066854215,0.005995791610908836,0.011774012282629654,0.024726462780192422,0.056255184723572264,1.0761464188640646,0.09241343594529841,0.049531639293891726,0.0371006128670479,0.028351619491837798,0.022371063065378713,0.018448243559526862,0.015117529272558024,0.01170802619137818,0.009154364222837686,0.0061748390459235546,0.004417682962677167,0.0013255181042418638,0.0015277850642777088
17.812109,0.0013481595647485084,0.0025466411532951323,0.005639877355974486,0.011642878513495828,0.02434479543238599,0.05662481574467102,1.0777311493544734,0.09262643322776108,0.04939050171643481,0.03685300273584869,0.02999274813154636,0.023567677619907045,0.018356345439082468,0.0154342104523803,0.012255963955771157,0.00924912037102326,0.00679098831453222,0.004921343884497817,0.0021949994799066344,0.0021914431463456803
17.839322,0.0016363406154221928,0.0022788274783440516,0.005836945559356145,0.011529782233635459,0.024391980914064627,0.05652470586107631,1.0767660820088767,0.0931927356566186,0.049093446501809655,0.03806473832809216,0.029367821937480856,0.023582754685545184,0.019467142813433244,0.015241636171933097,0.012241584036443669,0.00924680413976883,0.007276206802824571,0.004592477266145521,0.0025609776260416355,0.0022209926213546034
17.866577,0.0019153427445423687,0.0022295200423022177,0.0063995523229711145,0.011930765594933371,0.024078834490515767,0.05748524803856068,1.0738492034466995,0.09417011118999079,0.04910956869901107,0.03735704420913673,0.029297829652173264,0.023172502174333306,0.018794498935948704,0.01573673359991361,0.01268126783743972,0.00948609904974184,0.007637039169311504,0.0043784549495036245,0.0020446919682704646,0.002688363072514531
17.894875,0.0021714843777791643,0.002359013230491051,0.006179550542230002,0.0113802182747108,0.024611131902453856,0.056770288308214824,1.0711448042220812,0.0937133114396995,0.04879243738628592,0.03746815539450781,0.028999755141672454,0.02352253320125159,0.01922646173964615,0.015616131292162345,0.01183529606975841,0.009587137968081878,0.00702905769741478,0.004551789106659551,0.0018333420771332507,0.0024850403154259636
17.923363,0.0014768151024304183,0.002883567991480075,0.0060195584411055865,0.0122337668418149,0.024784741914876653,0.05716108165970233,1.0671763783534867,0.09296313924297545,0.04816342018581659,0.036358811187737365,0.028985266724786126,0.02339941397286786,0.0187857260190274,0.01482949026839967,0.013090371423357703,0.00944896431561043,0.006861744430437033,0.004868725483162968,0.001966327509896815,0.002548103558384806
17.951651,0.0023983496516289796,0.002680448547760734,0.0060658340755366915,0.011873122524868251,0.02518597645187994,0.05729595899984261,1.0654718754442016,0.09359124769390688,0.04735615580828226,0.03728555359011704,0.028365137741944935,0.02321423168625577,0.01793252627696564,0.015735074582689853,0.011868810016803953,0.009556172225336581,0.0063583806116307515,0.004846947800727745,0.002033673752322272,0.0013804988322949437
17.982413,0.002294127347048022,0.0026955094645582916,0.006685513533649177,0.012135354848647573,0.025515196873801313,0.05741475192478945,1.0644150790580986,0.0934559278537623,0.047731016578624295,0.03650073379158059,0.028144766108693122,0.022943518823563314,0.017891906191102952,0.01452854885419777,0.012207536686923788,0.009213990431518724,0.006259177778436929,0.00443309841035696,0.0022597952356928986,0.0020200758094683744
18.009763,0.0030211631688008837,0.0025863647460937435,0.006714755779764174,0.012131903250460725,0.02556320943618869,0.05764018121251477,1.0636541362930976,0.09317128680267586,0.047773083369119174,0.03613843503585888,0.027135186640766,0.022659288913710274,0.017827415375498937,0.015004179569055014,0.012546186131916909,0.007981280241239067,0.006384084782513666,0.004540130826416958,0.0015423458387182772,0.002195688847527771
18.037441,0.0024002540811822824,0.0028338348466215276,0.007100544320924787,0.012945915803508694,0.025617463085455247,0.058061076384602076,1.0668744407492785,0.09361663443111028,0.04790387712072249,0.03582165260314537,0.02746143835928228,0.022661460747921795,0.01776727265557385,0.014168245783632858,0.011443392414338956,0.009057000748461146,0.006219758316823805,0.004719266195752445,0.0021428142998164736,0.002188452955848057
18.065788,0.0023649769405882466,0.0033191023051637658,0.0066039097721067785,0.012744172231408403,0.025667171204712663,0.05883607920948838,1.0703752120381675,0.09363880647597862,0.047620195729144096,0.0358246707825868,0.0274810748653631,0.022302056558656514,0.0181556892579266,0.014561234629997312,0.011596544164568361,0.00815861995678744,0.005930636118347625,0.004814347445893025,0.0019895026871345972,0.0020385765029985797
18.093356,0.0025424206057966824,0.0033684446472907682,0.0073811622193088195,0.013297051958639124,0.026242528832127313,0.05881171465348986,1.0749291005209016,0.0939942409465304,0.04781190837251755,0.036262839661156426,0.027504073101797744,0.0217819213867187,0.016942336205472145,0.013811100782103961,0.011669415199580962,0.008636811590191742,0.005890292811260395,0.0045004698343344375,0.001781100086964226,0.001418698170530191
18.119977,0.002613243041450513,0.0033952948684778292,0.007390359422133997,0.013062372358311095,0.02651247092946672,0.0594908079194334,1.0788752613342942,0.0937687847570173,0.04740148470936788,0.03649099287147133,0.026832796409938416,0.021466552592159547,0.01641562235302702,0.013974189465423196,0.01071988575916109,0.008566478377785196,0.0061353093807749925,0.005022952559529209,0.00098439887184383,0.0021077574603259
18.147086,0.0026909383926349683,0.003750621525598057,0.007587201751211775,0.01333885471606773,0.02758562555551317,0.06012667551715396,1.0820418647659031,0.09299815718590099,0.048028159033784754,0.03560453614056146,0.026605063978542967,0.021189730991120696,0.016847798659419017,0.013101116671565745,0.01065692879592824,0.007875564225028287,0.0060094837944589235,0.0046730088214461596,0.001472552203492037,0.001491092895802152
18.178404,0.002976872037577351,0.004249867235592382,0.008082957346298764,0.014146932231302945,0.027258618058691297,0.0607101182709617,1.0813726167227669,0.09187660945778918,0.0470022923181684,0.03527926159959208,0.025728382873960034,0.020834682155198486,0.01595457444777617,0.013594562051349167,0.010422526452330163,0.007234359896965401,0.005254542975149611,0.004348306465453456,0.0012249871421158632,0.0017144931834597956
18.207843,0.003395629152703149,0.004678218812485986,0.008431834116604984,0.014941109080881127,0.02788373678427814,0.06035930329666524,1.0792385472060066,0.09000217584384289,0.04611110433802666,0.034778795600522404,0.024967534854850277,0.02052109719464215,0.015701201265319143,0.012566400258925756,0.009770764548166158,0.006874291928089589,0.00560801498056042,0.003576493828977926,0.0015131995787118669,0.0022615589660243936
18.236215,0.0029535612289979963,0.004509385246551332,0.00970677585093122,0.015436120518085834,0.02788704425234661,0.06031906914420779,1.073693473496476,0.08834194825305713,0.04593028640084883,0.03229569656243452,0.024475661292685115,0.019037394135598584,0.013917625902938541,0.012990394667722008,0.00947466366920807,0.007024319365568555,0.004241867888074214,0.0034323966822334515,0.0016204697488040997,0.0013993233054333954
18.262656,0.003402786938262739,0.00446607056981568,0.009638123854195843,0.015583997811295994,0.028761312713526173,0.06043435319921763,1.0665931863402196,0.08712227732747194,0.04409030334080687,0.032514543444361846,0.022829963388121224,0.018712596852085147,0.013390648085269321,0.011649008690538573,0.008316208024034419,0.006688242475568578,0.0041227613144203,0.0032650332399528008,0.001489296115320105,0.0016908018979477765
18.289685,0.0032600376942430293,0.0043556894259293094,0.010017546095511415,0.015669613714277345,0.028330284245782263,0.0596658578497728,1.0569514636926514,0.08508433569442493,0.04152079967686268,0.03064822270762732,0.02223821802028108,0.017170758790981743,0.012751240597761027,0.011071849789114288,0.008327836235874896,0.005859677982444129,0.0041781924818276575,0.0031901088701589775,0.0010089567789135266,0.001712879782221519
18.319366,0.003912949776999715,0.0048709845335645685,0.010271290393382296,0.01448346462212765,0.02814068638272239,0.058653672194862706,1.044430679945428,0.08138941144562589,0.04039584291817811,0.02927212961532761,0.021059485317459357,0.016323338769917397,0.011800493311502304,0.010016892384966081,0.007592355465193833,0.005474636834831367,0.0036439524990374054,0.002734198734869127,0.0006563940174022017,0.0018793724655398148
18.345206,0.003601365158483489,0.004380322373701435,0.009841602527352097,0.014450842606265226,0.027928341527998245,0.057111542867030594,1.0319560165808424,0.07741376665000885,0.038080215788472704,0.027516446609093255,0.020878409320887706,0.015252823617225526,0.011069620483840251,0.009909670158511859,0.006988779421524619,0.005728989520729851,0.002799686342897633,0.0023498659009730527,0.00031861286953462374,0.0015979165352514306
18.374532,0.0033344207482564696,0.005096389861673043,0.009914033449339332,0.015207467555987427,0.026775615270811532,0.056333602283988454,1.016900358900714,0.07394996081340556,0.03663585683160776,0.026182922702190716,0.01924031350976582,0.014442844858864394,0.010715288382471948,0.009189516243631719,0.006143600442473666,0.00502758575700228,0.0024918588313957613,0.002578069386460346,0.0010344795048206972,0.001015741497474211
18.402727,0.003930878485286598,0.004997864896913042,0.008913516679430173,0.014830956231587498,0.02661186292093438,0.05449031987715594,1.0011136468490118,0.06968695688797802,0.03425150631770174,0.024559324368715177,0.018328735536620365,0.013943596745709533,0.01004881337037778,0.008057868748317447,0.006400911968232242,0.0043301905530100035,0.002697074597477003,0.0023303148520318158,0.0006141544127654452,0.0011765110184448996
18.42946,0.0031919420958580243,0.004599791004863003,0.008753771926857052,0.014374402917506997,0.025729907680285075,0.0533632627052862,0.9866421938647892,0.06622936905116947,0.0326303593942089,0.023613469083258187,0.017304935090272117,0.012637283133501653,0.010491235874504672,0.007966505487214294,0.006674390387915204,0.004277090561571562,0.003489336764523076,0.0017848544147335593,0.00021156958959745928,0.0011398478842588582
18.456576,0.003255043422972177,0.003669738769531231,0.0086684863723312,0.013474782967904142,0.02551206218353683,0.05258110741138905,0.9737826280991662,0.06525076102495454,0.030373719652307143,0.023080053380378468,0.017126801243453418,0.013129817817785256,0.009737286577905142,0.007237911334315168,0.00658991133248769,0.004099427814379649,0.0031013746835307767,0.0019743776364653898,0.00046345039515641287,0.0008111592932130135
18.485782,0.0029679227291212634,0.004340287380737701,0.009010214809084142,0.013439747465087335,0.024571740470185253,0.05124962397508661,0.9618252562239092,0.064329670759078,0.029217266163658124,0.023516097256125953,0.01688396041840965,0.012573244502243274,0.009575841484073288,0.007500451516428304,0.006443736215945706,0.0040363030378144284,0.002755141167356785,0.0021171947853905974,0.0003911134526970305,0.0003787900264680438
18.511679,0.0028711267715942563,0.004309662571776769,0.008759933786893772,0.013385376444680703,0.024192753517760828,0.05043344935093726,0.9537356700235107,0.06490588875091147,0.02878129603312867,0.023696943628155692,0.01785604659029901,0.012230871286075992,0.00985852695832875,0.008042829408591912,0.0065914613143847195,0.004057009005269753,0.00321974912201068,0.0024533575313755193,0.00023502993470377663,0.0006882542731532461
18.54101,0.0034515316775099313,0.004642666803025786,0.007899109756601309,0.012782357816672921,0.023144883392568358,0.05000475943719348,0.9489276274537704,0.06675344925277049,0.028955868111973815,0.02402383796234061,0.01788937494802003,0.01271716401395259,0.010622586040071208,0.008042688281721187,0.006654686625548443,0.0049969039678329896,0.0032023196400034443,0.002463904665897404,0.001210167239922995,0.00041128027258121474
18.56786,0.0030553891511495832,0.004294014108370034,0.007990398604374976,0.011963875885697849,0.02293958994579797,0.04927013428864983,0.9475276525935143,0.06940886069394554,0.03026603119760484,0.02517724701733241,0.01883074602209316,0.014380437276801302,0.011275759881384635,0.008742890007805301,0.007409238095830731,0.0053226825130871765,0.003944242020594148,0.0020934313435540856,0.0011696635679160645,0.0006183576024765665
18.594523,0.0023165736564111318,0.0032168281480696504,0.007003705225813185,0.01157430447753634,0.022546977865155592,0.049591525735910476,0.9491781592275337,0.0715051834542805,0.031507153003779646,0.026686756170150445,0.019952535468307747,0.015200943975885745,0.012213030771311214,0.009609191367480388,0.007716501788138487,0.005708016043951547,0.004425344786119082,0.0030832666748187958,0.0016314778325956616,0.00045801791442271833
18.62178,0.002302421834150308,0.0032884814554453943,0.007022131364802193,0.011406687326408501,0.02168958369339859,0.04887036939918389,0.9552536624959398,0.07400953496016123,0.033028700175818694,0.027484117347397124,0.022029454941448395,0.015845431442922067,0.013208564316453916,0.010313646246503282,0.00937019177656118,0.006355903842712562,0.004031108122738977,0.0028114707043476765,0.0010144799912324381,0.001239653361136224
18.648762,0.002305971087218697,0.003097515388018285,0.00603467745718077,0.010533964458504259,0.021667507332798597,0.05023241216679544,0.9630473484320776,0.07699687358343128,0.03520274068556585,0.029670785956324403,0.02277911073431522,0.01697990272114745,0.013784635406565932,0.011339446691275814,0.009592382251406333,0.006393869608145344,0.005159981246351454,0.0034359391418460044,0.0019599823971928844,0.001186683589032684
18.677628,0.0022957886418513095,0.002592490265176335,0.005345070174268288,0.010645914534709608,0.021997920717404078,0.04998156342215095,0.9748454381695043,0.08092751817765277,0.03743972755777113,0.030837723901935628,0.024087322828241203,0.018819828193881276,0.014694699114019613,0.012362249118123449,0.00955650113941667,0.007436527044304157,0.005652310454014102,0.003936863683665957,0.001447254113937912,0.001102784049333795
18.703539,0.0013827527782237783,0.002924925191877293,0.004905771874939047,0.01062433115347581,0.021930469970296036,0.051767207251225744,0.9878299301862645,0.08473521562808577,0.038399270196357325,0.032674010436020084,0.025399331516608545,0.019785001562103166,0.015829936532264458,0.012226327903008148,0.010562083198185874,0.007824311417503631,0.005838481088643587,0.004192537992632387,0.0019752324156179428,0.0013900790334884707
18.730263,0.001674108916803922,0.0030375052467004073,0.0051244377596144225,0.010551805690284244,0.021885876686953007,0.052523331963908154,1.0010696698417927,0.08689906092631626,0.04042867993859229,0.03321178144623477,0.025937218242645953,0.020826279543773897,0.01676110434267317,0.013742979384833407,0.010600611982309143,0.008253090260949657,0.006493192976452422,0.00447008302536948,0.0011500157666809805,0.002235425617062867
18.758038,0.001289796475769297,0.0027146925300910747,0.0053520950344787335,0.010411731039925747,0.022809716826079938,0.05300126707894868,1.0162623167899454,0.08957878105875916,0.041813707443882055,0.034059901314711906,0.027429049567445414,0.021538800963002838,0.01751525051814498,0.014261697621958029,0.011891671249518728,0.00910271499156008,0.006892557334382054,0.0044157258840916485,0.0020919849888179566,0.0018250207026577357
18.784733,0.001128841048473003,0.0031235825781168983,0.0049823451247485336,0.010325434950675429,0.0226620771975306,0.05467207831684001,1.030024882533399,0.09179168671291772,0.04422332258664273,0.03525546184737486,0.02730814390892398,0.021994602316832795,0.017690006151533356,0.014345294727149838,0.011634063695687076,0.008674635002239871,0.006146442141052881,0.0050341113203347665,0.00247320683467672,0.0020964182400635915
18.811711,0.0017414416825124097,0.002581420042669396,0.0056043446722988275,0.010697292667039223,0.023637771529492604,0.05420018637712708,1.0434298504248916,0.09261992106844219,0.04492065827131683,0.03600174419682057,0.02815256919945238,0.023086870573199806,0.01812929728348683,0.0143831388611574,0.012435072888034165,0.009501267635832228,0.006389817192044779,0.0043189112268818535,0.0018032021922920975,0.0018504231011405605
18.839205,0.0014179389322576418,0.0028135816825234643,0.006042600880974024,0.011243242794156486,0.02346612379471665,0.0560556496602399,1.0546356660028784,0.09417115950184031,0.046402457980196654,0.03626051852546211,0.028334516424491564,0.022922659023001057,0.018055722583108686,0.014604193707664768,0.011882504602320603,0.008860683686994088,0.006691192136390821,0.00454356547517819,0.0016695130556067454,0.0022622795109836446
18.865195,0.0017197982073475706,0.003619880385020619,0.006206802005027462,0.01220704078673944,0.023984798560068056,0.05652408799342187,1.0637206686508878,0.09418611892614834,0.04664209302931338,0.03653461577206258,0.028708634073279577,0.022625334483810464,0.01814300979593927,0.01521693210752251,0.011635249395976687,0.00909036195312298,0.006272146542560185,0.004564928853516228,0.0018555120412895461,0.0018004401229340511
18.891533,0.0018083435486982553,0.003342101535810664,0.006287111800217854,0.011700678341873902,0.02470040369102387,0.05692564535029874,1.0707906220752597,0.09354414355345185,0.047372788772792045,0.03581764855301711,0.02780629105457723,0.022808978044846353,0.017506634519495818,0.015184404262719432,0.011864569531561928,0.00883983148160143,0.006188022195630837,0.004914715968320148,0.0018049606038156518,0.002605681177655949
18.921564,0.002199516203432399,0.003451118477460612,0.0071381334461830615,0.012038094262090548,0.025271579082295874,0.05811772597883039,1.076082310967241,0.09210804849590366,0.048049685082989214,0.03598401726687971,0.02800898806513662,0.022421020043335457,0.017293239107230924,0.015162294453886001,0.011315225479187532,0.008674111598716226,0.006331386255622597,0.004086258412936921,0.002325851924490037,0.002391154975364014
18.949562,0.002500591524745496,0.003044969638476754,0.007730387770145197,0.01298579428819532,0.025894144807896393,0.0577152562207362,1.0779660321947997,0.0900718091810509,0.04777524479658619,0.035546750845273055,0.027143091251694264,0.022177530528802645,0.01634463835562127,0.0146161777198777,0.010988068442787656,0.008386426059935132,0.006105961309627432,0.004595632149682877,0.001443750787813154,0.0028609822588252
18.976562,0.0016909740195263714,0.0035419212467776564,0.007958643414501605,0.01378763527143462,0.02596038125259009,0.058005264576271004,1.0777304682951607,0.08693050278591749,0.047917964659003665,0.03494913382102583,0.026312852656729068,0.021777019851140434,0.016635098314715085,0.014276556372946435,0.010790717975257007,0.008191088661882567,0.0056979370852707776,0.004716823421822141,0.0019194713628600056,0.0024383167746136565
19.003569,0.00314572621084444,0.004064455662020359,0.008359216021202494,0.0135005709430267,0.026330172421298058,0.0574622399387074,1.0749429497598217,0.08482819942944775,0.04756205916263086,0.033657127370816796,0.026899814838159643,0.02080999280119459,0.0158089615431706,0.013287877960438958,0.011109849814034265,0.0074914477495763515,0.0056054039612457975,0.0034249183982896286,0.0016514070755321885,0.0020088936125271847
19.029873,0.002797315189948972,0.0034210412656918224,0.008827064400868048,0.013831789294299833,0.025905984081823482,0.058016244218514264,1.0684041297683362,0.08225263654483685,0.046512159340561625,0.032579605071205164,0.025040458559939624,0.019524075263193906,0.015596447501694378,0.013184337683280353,0.009663732761479703,0.00750887474857556,0.004613033768106754,0.003459709606253361,0.00111944304536048,0.0022264241292689235
19.061219,0.003022213018229942,0.004458733308468503,0.008926942596384267,0.013456229838659812,0.027392315523313407,0.057228852737218644,1.0593142106841877,0.0775488143627134,0.04457090522115397,0.03177105330383904,0.023852647704986824,0.018762381322643098,0.014490050109399183,0.012470473494241503,0.009457618536000863,0.0076970004212932016,0.004662028287606702,0.003194612525480647,0.0015787501513268888,0.002597626779145302
19.089968,0.0032592787724752548,0.004273584762996291,0.009310743792359775,0.014384961890871283,0.026732863895524105,0.05610200968747276,1.0478778976453393,0.07450034419067646,0.042680113646708304,0.029663122239895163,0.022277692245671905,0.018024773569485317,0.013124337186709767,0.01182369340476871,0.008643009692262943,0.006684055029860246,0.004342278459827495,0.002988902335978205,0.001830609585386831,0.0021649877355441978
19.118068,0.0033307703199321696,0.004716156991160383,0.0091390147482168,0.013906954860638174,0.02561489538571255,0.05444917947083708,1.0348525182285881,0.06961808630524477,0.039899676472325014,0.028159590855879622,0.021718617660132986,0.01647955753172174,0.012490390738581455,0.01048724039691941,0.0079542136960119,0.00580376822699928,0.003720720471319116,0.0031877450994849195,0.0014756321991308645,0.002156650493925994
19.146797,0.0030823131596734543,0.004487517510598446,0.008936678835560178,0.014126080998187277,0.02605735013487762,0.05352167085358881,1.019523625429827,0.06615951267298667,0.03738488099051655,0.02604954285029745,0.01986074277623142,0.016271795871400964,0.01147976718801973,0.009744612618509296,0.0067384184256701765,0.0053323573494845735,0.0039413558481318405,0.002850832274098697,0.0006233733586369475,0.002078180410069441
19.176417,0.0034291985501051,0.004610862946384217,0.008395662514642455,0.01393908754759035,0.025607645357282854,0.052490798814089655,1.0031560927360001,0.0626052202640316,0.034427379702252035,0.02458503106608229,0.0187701542266643,0.015012329977031169,0.01022003175650667,0.00905719997750967,0.006306482624674949,0.005614617562624581,0.002955925197304479,0.002632594415082306,0.0007432299119846642,0.0013403654181207607
19.203803,0.0035297391943630596,0.004001077373706589,0.008594871036063823,0.013241281833595287,0.0245845243932308,0.05104023487053869,0.9869360768625766,0.06113128149839397,0.03261982584464808,0.022775614803687203,0.017204611155590202,0.012637635489616116,0.009542454344586764,0.008097677766529312,0.006254931084165938,0.004533998389627854,0.0025009755749385173,0.001854115544821677,0.0006659023658455576,0.0009005594591737635
19.233419,0.0036679697828930586,0.004950295470431011,0.008478210800955044,0.012718784202182906,0.02394220824640307,0.049545387359604225,0.9727995262606243,0.061488734024738326,0.030637514944381192,0.021381372388826977,0.01568208822919791,0.011877480023626078,0.008910417528055195,0.007463755212842459,0.0054714036787151,0.003659374487410199,0.002409403379652856,0.0018488338701685614,0.0008169154377124094,0.0018093411135258596
19.262946,0.0030839745398781944,0.0038850027638165333,0.008677090550978124,0.013126578934956236,0.02393211066935479,0.049853493230928574,0.9590176448919091,0.06366091239641866,0.029046756265573497,0.02107233383094478,0.015817797572781504,0.011575423385251362,0.008446053324239129,0.006702921354372572,0.004830949244708555,0.0034420070713675295,0.0026830531593339388,0.002325851924490037,0.0008940400436578523,0.0009090512427736987
19.290985,0.003031030839931491,0.004004850799518129,0.0072874776871868635,0.012824910088018528,0.023497446456063522,0.04911533347060018,0.9503795509424721,0.06687387135215599,0.028229564964564007,0.021275514318554338,0.01576771233391793,0.011045771953137499,0.008602632056123435,0.006755638227567994,0.004938576089490876,0.0040614256102953486,0.002610747149312793,0.001242490878335459,0.00019451215795866404,0.0008259502320998754
19.319644,0.0029260294647252094,0.003782779680737552,0.008076776282401147,0.012843081279531708,0.022797233440805042,0.048294918299887864,0.9433428307404447,0.0703435115838236,0.02781753518068013,0.02130717111064033,0.016738489958152945,0.011768337973125875,0.009385842272461316,0.00759128206331467,0.005618804335848551,0.0029439776314865475,0.002427490630308547,0.0014366779931465345,0.000512590851813929,0.000587017335866435
19.350795,0.002931216953321014,0.003815772858616655,0.006640825899675465,0.012362173781879697,0.022808078460259232,0.049254795576890664,0.9407197756712281,0.07525136719223852,0.028238690665655982,0.02372547399286811,0.017749041540249456,0.012568435861374058,0.009931130433645683,0.007865654157875109,0.006146096471262401,0.0037754326910289238,0.0030162751214760893,0.0017144931834597956,0.0005038289483977719,0.0005229336391660047
19.378087,0.0026657611075676726,0.003478619069012925,0.006562503434361967,0.0121229374599297,0.022761225495281073,0.04971779988168234,0.942269104066631,0.08013249832262154,0.0302901990695462,0.024533404488014665,0.019426705287328625,0.013820845612798687,0.010722966771588991,0.008250617872928176,0.00720662446670255,0.004541156366689834,0.0038153838493457702,0.0018278252414960718,0.0010605956096235232,0.0006585188484813773
19.40878,0.00230938886530535,0.003173947332050854,0.006660216721346852,0.012269494462284428,0.023259953212438005,0.05047633368207485,0.9466171444507223,0.08575751852135174,0.03158375093688621,0.02660691045262463,0.021280240059441687,0.01490772953990422,0.011873223025136442,0.009385743045618313,0.007548166840718359,0.004992609559904752,0.00446318927992646,0.0024116249408833775,0.000842175960373219,0.0006326879832127861
19.438095,0.00271251532304734,0.0035296649856997636,0.006321785549159328,0.011784471064080922,0.02275376713796175,0.05142860484892332,0.955815600391587,0.0905416742985889,0.033076291251607645,0.028901001455355235,0.022507727648645615,0.016111296112425472,0.013574015835404829,0.010279696818621575,0.008761272603800885,0.0062617253421289,0.00384815799762568,0.003019978038037096,0.000878573725633429,0.0001186855254066776
19.465835,0.0026886337052827386,0.003491938121796745,0.006799246036021518,0.011664508417897186,0.022933169343052763,0.05231114876166604,0.9670504580019661,0.09552174831690631,0.035862979970023155,0.03029600290718748,0.02385617490055596,0.017475693998937916,0.014775078436761097,0.011076128377040305,0.008991331278854348,0.006656549447559267,0.004930767369146653,0.0025666194904113895,0.0012833947876114784,0.00123805586902783
19.492704,0.0018180544614975307,0.0034662145474780386,0.005861763665956201,0.011650052973034352,0.023970728373617186,0.05415349612605529,0.9800357727564563,0.09973759439625034,0.03878009307560783,0.03199043610312001,0.02537454155311956,0.01900079685317745,0.014866184077726885,0.011822839239016732,0.009954044467437043,0.007320645573355513,0.005088308558807281,0.003624564672918611,0.0022078365780866605,0.0008438331090650362
19.524803,0.002038819189828578,0.003128088974149796,0.0058910783750066665,0.011435668388424702,0.02436539806624408,0.05521705337120216,0.9963862376843768,0.10394465466781798,0.04171741906955888,0.033212205577774365,0.026527334569180328,0.020448879589357837,0.01603246601516345,0.012737764850040955,0.010615846718021522,0.0075490034917026026,0.005322239595751978,0.0036893230822228253,0.00130571910767794,0.0011055253304198764
19.550688,0.001853864377718815,0.0028678913324485596,0.005804485276769831,0.012079798915692351,0.02490301692277163,0.05608123962883603,1.0086497075147507,0.10581595449267756,0.04311144837554642,0.035018173741699625,0.02710459744881909,0.021122327019395513,0.01675203792963737,0.01311017938497275,0.011176625526381923,0.007846378838137014,0.0056793091951678615,0.004478006161752072,0.0016103987469997623,0.0012618059078027607
19.581569,0.0016193378659660647,0.003030493082586522,0.005579388270396999,0.012277298390610807,0.025881831210761052,0.057215393859477714,1.022597531661451,0.10704023234760567,0.04491587072652538,0.03529359229549783,0.027757328988144463,0.02214680903282821,0.017736768755287537,0.013742782435136314,0.011384961273146971,0.008358474397720838,0.0059534556570487425,0.0044322317295769475,0.001963957904444683,0.001747197978652325
19.609169,0.0012625437790885475,0.0038177478037099625,0.006586116533232946,0.012878601018680439,0.024734572375757703,0.05834729946224925,1.0353264652963912,0.10745764321107151,0.046425053792806065,0.036446640610388846,0.028414050099150115,0.0221719039352428,0.01766205987456174,0.014448590791705289,0.011615750041892338,0.008160535344767563,0.006604504698488098,0.003976847056210932,0.0026991780004723704,0.0022152193691166683
19.636413,0.0015011306328707808,0.0034289863669195913,0.006586713066738804,0.012681853055386506,0.02548337008490578,0.05847481737100167,1.047234909181169,0.10696429090716081,0.04794852130988661,0.037072026443754895,0.02854165467485492,0.023463624560417472,0.017135626910947978,0.013803000136656555,0.012102408289366299,0.009002404289378011,0.0064523210856054294,0.004549045282800859,0.0015578356801874329,0.0013736724323843098
19.663428,0.0019184400412568569,0.0034658786739745905,0.006921378981705315,0.01267487687659726,0.026522902906786057,0.05957609728960543,1.0565700939627252,0.10793168135898835,0.04822239974317934,0.03680864705780527,0.0286894817044411,0.022400780642386424,0.018039012451234616,0.014339970150127787,0.012189136740623822,0.008786545499034988,0.006073879772184797,0.004365273940570527,0.002038205279012388,0.0018161965577286189
19.692159,0.0019432803238552615,0.003628208283192123,0.006818920480658187,0.0134237196729351,0.026420938047295776,0.06031947974861156,1.066800247539398,0.10743278128355897,0.04919715250911594,0.03732623556448128,0.029025227082709843,0.022540884425689838,0.017595185173563305,0.014936571725952414,0.011367961703150103,0.008901921174999147,0.00640288044103852,0.004641732661672986,0.001998988724757922,0.0015875374963228777
19.718172,0.001996074745475885,0.003733425329372405,0.0074817407637081616,0.012752790274436003,0.027150279649834665,0.061160967383122676,1.0716184984991581,0.10632370478970676,0.0485116537610334,0.03744118895017416,0.02867460815034423,0.02278077417957316,0.017366151111239955,0.014589032277618959,0.01119997455895916,0.008960888708035,0.006148501551256871,0.004695624274900861,0.002127014443885899,0.002242743543634759
19.745346,0.0024528829711831573,0.004188982274643572,0.00766782997309888,0.012905284915504685,0.026598070718264567,0.06077682088101966,1.0752149094732488,0.10486150033113141,0.04775965998219864,0.03692076224250681,0.028248017418033677,0.022743287801416125,0.01679292302437102,0.014579285873509255,0.011646065208802873,0.008656757651860341,0.006402225865983024,0.0049984879461207055,0.0015603557417103687,0.0021262480606664943
19.771471,0.002246982978937349,0.003540318576695685,0.00864545065885594,0.013752133372598759,0.02750955807902427,0.06015024760957265,1.0749852492447465,0.10133948766490831,0.04819624335637145,0.03625367544713355,0.027198216885653593,0.022202020489148044,0.017116689033162488,0.014653334196542354,0.011080090115939224,0.008220112332327145,0.0058179223510174665,0.004659555506775656,0.0017948708034052443,0.0020597811039820522
19.797949,0.002243534994117751,0.0034944709149419763,0.008114695898385404,0.013920653557471671,0.027196729456138283,0.060242484279877793,1.0738627011964292,0.09862107765385958,0.04708317943364723,0.03569489425537085,0.02697586576528427,0.022190451721592057,0.016538326004331184,0.013924349414304552,0.010615035189432869,0.008468218956772059,0.005968117950088535,0.004469366779645237,0.0013429901641726764,0.0017697893190302147
19.825231,0.0024014299484558274,0.004272896880660922,0.007767375626393146,0.01435468502889645,0.026759061296934738,0.059033697728087794,1.0703134378482198,0.09513719920260456,0.04631663662571737,0.0345152096866373,0.026262687745375247,0.021409626726183868,0.015589795462725427,0.013911271541462067,0.009739330774766622,0.007452606429297303,0.006020409319490353,0.0040302055455768565,0.0014138072979612431,0.0018159882259291796
19.851861,0.002249546092991824,0.003796618537326,0.007961301524793208,0.013915599431958444,0.02691429911988359,0.05972171376822827,1.0649632979282877,0.0932571774520465,0.044442355423939164,0.03355714142994457,0.02541595465580151,0.02028845512430642,0.015540454910118576,0.01367290739861741,0.0092892601629406,0.007653343758468666,0.0054843089467876745,0.003682714351241202,0.0011090211337487742,0.002203944440217984
19.881225,0.002671857100421221,0.0043824878545191326,0.008860700109995123,0.01424381805490385,0.026683772198188235,0.05853318670677308,1.0576976638073536,0.08940063993317834,0.04317650165339079,0.03303565009703019,0.024833444808111598,0.019575694299752845,0.014674215681801418,0.012330019793923046,0.009121042471992724,0.0071409217287113575,0.005352470232210055,0.003780309174372907,0.0015574433041321324,0.0018513665528169707
19.907102,0.0027162358947823034,0.004275926819049632,0.008555494307440672,0.014754777602956091,0.026778022763069002,0.05765109004295493,1.0494151220144583,0.08669229473889764,0.04206231964224633,0.030889203422500223,0.024129811393075958,0.018538744250562806,0.013870342073804358,0.012168260038143724,0.009580697050331965,0.006802562575644779,0.005444763791160576,0.003411260902780281,0.0005588238548958958,0.0023290031140391805
19.934352,0.0038677117565530084,0.004330251042875596,0.008720795095883591,0.01372294594295777,0.027255054934913325,0.056950108507285976,1.0382330073744872,0.08377194707744078,0.03995835861454629,0.02910916473952095,0.02222303287264402,0.01785521205453861,0.013861425723957333,0.011433064552118177,0.009189747436748065,0.007056426960708696,0.00451759379030005,0.003465198430418951,0.001381763180006809,0.0010244149152608259
19.963962,0.003496843742396188,0.00446129130623906,0.008933447632931102,0.014227710097583078,0.02626977361156025,0.05523369975280911,1.0258576652156222,0.0810580001579254,0.0377776463569163,0.02794282385870957,0.021462065861467983,0.016306930874091675,0.01278809653023549,0.011228574199095707,0.007602464832342862,0.00619188236186938,0.003660622930850973,0.00305053686513667,0.0009401197388152688,0.002404917795618723
19.99174,0.003370094509816697,0.003982748559832874,0.008537115209407718,0.013954652722376983,0.026026773416023243,0.05512726811537784,1.0128926847958188,0.07845264699206138,0.03633462920721702,0.02722897987669071,0.020529889814055843,0.015778954703120643,0.011313599798612128,0.009468127795390573,0.00798098122169181,0.00544884071953021,0.004074810979853184,0.0024885630141162018,0.0008485450874876993,0.001401235461274472
20.018866,0.002863260030342554,0.004126084907508685,0.008456332930042236,0.013660771254640807,0.0247538877112084,0.05352839151000886,1.0011068794274576,0.07651112886352278,0.03438685846609107,0.024618041739552732,0.019302223416113644,0.015006794076929264,0.01134978281422628,0.00939322242918565,0.0076963159952514095,0.004623117217111711,0.00338250735946158,0.0024963397560019388,0.001190796719643167,0.0011750753729821385
20.051724,0.0037846257346823755,0.003822699736093016,0.007598145384598767,0.014380487872931773,0.025036414688204365,0.050904587288510245,0.9885412436846588,0.07439174262611739,0.0335385380699379,0.024259413625640172,0.01804443905437657,0.014374078962113974,0.011230958534009378,0.007928791142290663,0.007051166335022256,0.004900952261375469,0.0030049065541546526,0.002095085082239734,0.0007118270072508559,0.0013263741340393512
20.077707,0.003006649427213955,0.004095101944984229,0.008690988873521977,0.01299968681193166,0.02386332407663543,0.05115239806917007,0.9789850383293596,0.07420349160315394,0.030893486370157645,0.024448881354261296,0.01880436667064428,0.014276128265784373,0.010429301397627743,0.008678271113909461,0.006599783474290083,0.004869980640535625,0.0025985901451693128,0.0017252724875021798,0.0006124935710579197,0.0010244149152608259
20.105023,0.002399684123831524,0.003913470390022846,0.007255814925682665,0.012446954424296055,0.02464531334984207,0.05082266120867369,0.9718839288162252,0.07416189754919265,0.03055853003344446,0.024520466913286874,0.018738544709971983,0.013810605562867905,0.011108440357171075,0.008606721289497342,0.00696567481073626,0.004771324769097661,0.003708490079130228,0.0018225312535116763,0.00038397917273439163,0.0008275343682572201
20.134866,0.002577448416565056,0.003802960460115746,0.006976308513911369,0.012283517113365035,0.02356600549993545,0.05012096811672285,0.9660834934355281,0.07501165181847642,0.030939099762355954,0.024480877286622602,0.01876051981431141,0.013939037437195096,0.010928835374459251,0.009368439827889161,0.007061889733104462,0.004610660957519012,0.003922406698656438,0.0024709464130563915,0.000287193759532451,0.0015056219161113718
20.163513,0.0023610480057979447,0.0033683755254683896,0.007859157772076727,0.011748360933274206,0.022591817271682663,0.05020083221281605,0.9638110362659877,0.07639719156883688,0.031083349954888352,0.02577338771614345,0.020118194041024436,0.014263932012207044,0.01191446907491003,0.009282565529587391,0.006649935380475547,0.004861654695183549,0.003665167802968131,0.0025092822288439905,0.00043117892916696776,0.0009007856532681544
20.191839,0.002255837927547049,0.003462308005770676,0.00681269047765028,0.011138092951217378,0.022547085002005786,0.04992352652411067,0.9659278340173819,0.07834980330953759,0.032695106879707725,0.026587091354255344,0.021052557684038967,0.015083729762801075,0.012361636997853743,0.00986152588454661,0.0074890969916125835,0.005679888238337207,0.004119986073391718,0.002554115733782396,0.0008384354005240497,0.0006046987066782265
20.222471,0.001953259105846704,0.002835477590049411,0.006935992464003265,0.0112096604091684,0.02263030820667398,0.05063334001356984,0.9694449652684268,0.0801746252890784,0.03384630902201654,0.028186508726533683,0.021979058180766464,0.016184749477294542,0.013505407575441277,0.01059367186769289,0.00849623090808694,0.006469483640896543,0.003092315110483605,0.0022781377180421487,0.0009902942345939912,0.0009232828353639201
20.249873,0.00200038592705433,0.0032127361347425577,0.006947061226556281,0.010760665303713814,0.02352724798185552,0.05045677678753635,0.9752684105166752,0.08264210445865222,0.035798235401853694,0.02910522819480298,0.022858422321595996,0.017653518825258275,0.013752438118417991,0.010852126517101233,0.008790509449214223,0.006501936356467523,0.0044532207951363915,0.0029920458299450042,0.0017539810438711812,0.0012419754483108296
20.282317,0.0019255721228216495,0.002832684359384918,0.0058677236366653064,0.011393486031406922,0.022851824809875593,0.05165835769078811,0.9837853965223319,0.08605730446071393,0.037432642882733055,0.03120373210193405,0.02309189234741835,0.018303796795564896,0.014362910184458061,0.011760886751220974,0.009139880910159204,0.007066096279015646,0.004932024440370867,0.0031330162288889084,0.0015901569097865143,0.0009689631419894636
20.310709,0.0018929664058017332,0.0037766196504639164,0.006387607770692251,0.011353228660886467,0.023408994128183314,0.05272642104333653,0.9945628288096746,0.08842938289706559,0.039794711978335395,0.032043788544892725,0.025680642855939653,0.01898067782992079,0.01534860688372569,0.012120524491875296,0.009414468821783126,0.007294886185534448,0.004627918025249817,0.0037919318871980283,0.0016335458386335536,0.00132701031104321
20.339365,0.0017913649394133006,0.0033258735144363906,0.005452194016894864,0.01103869778002946,0.023401402699911908,0.05365371093858449,1.0053262291231266,0.08972608626826342,0.04077387848409283,0.03389471757378604,0.02553567581456396,0.020241939714406607,0.0158503678129209,0.012337316004953414,0.010934732397775235,0.007363697781405122,0.005304295053768982,0.00412081248557468,0.0019349805116842592,0.001269440464294918
20.370242,0.001682104157596507,0.0026047539545482317,0.0063608518406936395,0.01160088763939324,0.023737595512324537,0.05483806321912805,1.0164679359357722,0.09264598423696269,0.04335163091331725,0.03436410234033392,0.02610777582361139,0.020534546207388486,0.016318791593195787,0.013101669807682684,0.01021934827987508,0.007844089924572622,0.006277619556107831,0.004006834238876156,0.0013464314312841338,0.0012113691145263492
20.397735,0.0014904095932929196,0.0028350361962862325,0.006021158573036255,0.011535694990098183,0.024191587784759078,0.055650942180559,1.0260578765216253,0.0936210588149817,0.04406219409606476,0.03470621551345027,0.026723216351721642,0.02103510548028508,0.016899680651083316,0.012782767647595875,0.011320450768932783,0.008361986952107521,0.005785823161857158,0.004217923721441233,0.0016709070757269303,0.0018127961584777131
20.428873,0.002125919526140668,0.002784603586377325,0.006351194862574228,0.011705440672210828,0.024871283215172117,0.05618037685058353,1.0350808966680112,0.09415477705916998,0.044841235931257814,0.03472229653133613,0.02715368503174009,0.021734891716764498,0.016993134913395627,0.013470808213913442,0.011461598040035013,0.007776164703865927,0.006093149919796418,0.004293885328851147,0.0014988799445842737,0.0019322863165934228
20.45911,0.001732695799785588,0.0028739737805487903,0.006219472875765536,0.012496906322366967,0.024701530094781154,0.0568250590413908,1.0423902679444867,0.09493603907291229,0.04589740582077701,0.035229570867195484,0.026903380657040947,0.020955384510611776,0.016447123775497837,0.013714969360093606,0.010804195144762198,0.007915124539732065,0.006252529705218036,0.004106684166383433,0.001691060073745968,0.00212936661056197
20.487585,0.0020998721734521307,0.0034867668543639425,0.006494066947863204,0.01285915153944846,0.025208037927575755,0.05725378464764413,1.048287318193748,0.09418684199131577,0.04644770691176249,0.03502404501664837,0.026272064613299704,0.021276499219440834,0.01673942015655791,0.013744537940956293,0.01074984126091621,0.008478948816482344,0.005791559772754229,0.004454325150337532,0.0018515394668112198,0.0019886394067607366
20.516057,0.0022087459528293933,0.00337865908496009,0.006715271542798931,0.012738895798580518,0.02481269125330217,0.05707092786955874,1.0509478480613754,0.09278766184228471,0.046157527323543696,0.0343169292484459,0.02665247601317349,0.020503487868954173,0.015740049260744637,0.013819192466964196,0.010683400053852175,0.00868355149650504,0.005666950739081666,0.004448794090964111,0.002082950462485315,0.001570932907462386
20.545817,0.0019913304345913485,0.00354953019708832,0.007111004993627206,0.012243982654805342,0.025162055462992088,0.0566394925004274,1.0515511253717824,0.09090424096239129,0.046126136928676315,0.03423278294952515,0.025746006519544267,0.02051472831100734,0.015898018018357562,0.013639552361797277,0.010763842798003128,0.007896673963319691,0.005451281141882881,0.004444376074622908,0.0012141289110442711,0.001408155593916386
20.574066,0.0025139983735047032,0.0034372094692651637,0.007507467656199662,0.012672984680978164,0.02519320342381387,0.056499952402275476,1.051922815569393,0.09015783641686309,0.045435801437605026,0.033912074252435954,0.0259129731855281,0.01993909966554126,0.016058978420402183,0.013560333972233746,0.010249048740052221,0.008858282316613942,0.00538237968228674,0.003780055105555735,0.0014575139082348087,0.00147907968945955
20.604605,0.0022519641331703363,0.002891792145503186,0.006870793985027057,0.013224793448777701,0.02546770518593745,0.056449007990750276,1.0506077744480242,0.0894477402350065,0.044890270829421826,0.033082878407394344,0.025659491331129748,0.01941680908203124,0.016653842861791102,0.013245448513424999,0.00996384321167069,0.007816946731117576,0.005410709370043034,0.00438039545952417,0.001442036298479854,0.0020313827076989537
20.635121,0.002243534994117751,0.003711345612521174,0.007294183978457171,0.012861378411851497,0.024955095255155376,0.05649211390708379,1.0514818377245072,0.08945783955110702,0.045224152342139175,0.03384261132761345,0.02470037541244432,0.019774486968504004,0.015088020327235817,0.012997517223873416,0.009796228735238834,0.008090946821560075,0.0055486473170183745,0.004388201977012198,0.0015541696512691313,0.0019313673244565998
20.662645,0.002921261193194218,0.003747555176674297,0.0068663067271842685,0.013393097333230191,0.024825417921468945,0.05616773570614142,1.051731420981021,0.08961486946312508,0.044673484329110225,0.033167295548275605,0.0251151289863876,0.019694270836340438,0.015437545842539863,0.012538008719874342,0.00971646152569406,0.006999461184140599,0.005530853252540806,0.0036153027318327415,0.0017972366342277062,0.0021203129246204597
20.695328,0.0017567664583811235,0.0034750698667901725,0.007073662580663464,0.012564019181460611,0.02436882118779469,0.057393484837852206,1.052680878997354,0.090355190324043,0.04468374394298938,0.033181527946579886,0.02523370195862699,0.019727734847216297,0.015227568157214488,0.01274187690901867,0.009461362856155488,0.00762058894310275,0.004981381201840993,0.003743234743206792,0.0009821789879236888,0.0016144058427363971
20.722044,0.0021840865887552356,0.0034015807600324154,0.006886892632708869,0.01195728647572801,0.02598919176051645,0.05675297571869769,1.0528242409245137,0.09186089152823895,0.044352673242385565,0.03308950295203569,0.025223736014995515,0.01960711794141803,0.015534904876250184,0.013011748402910162,0.009999164922685443,0.006927599464933287,0.004797148275046588,0.0034386316788280104,0.0013394966023314529,0.0015243904483390179
20.748269,0.0022244624641143272,0.0034505449750043735,0.007339477539062501,0.01280888775461609,0.025213486794126858,0.057503210194689985,1.0524106807503117,0.09358915859134648,0.04469685718507279,0.0333071509615044,0.024933446132567167,0.019481997676523925,0.015611987730710049,0.012261804244523231,0.009715871431379376,0.007756828344841517,0.005155992013806151,0.0033532989939646716,0.0011224548189000586,0.002042085513185564
20.778799,0.0026490813530446974,0.0029835712801098316,0.007556945130598751,0.012738274360498122,0.025525765060082483,0.05752425103584996,1.0526233088238774,0.09481108964491564,0.04493583845723006,0.034078169674977385,0.025387144767226026,0.01984907040694285,0.015432288834838933,0.012864860521707405,0.009905907259654241,0.007472523610821802,0.0051345825195312,0.0037208065133735838,0.0016960265879465163,0.0014346507902274362
20.807772,0.0022730218648312436,0.003238900382557257,0.007302350936591036,0.013572935174041054,0.025308652060294753,0.05761566453068559,1.049362549159991,0.09540915225114721,0.04434248470496604,0.03371340441214214,0.025591501557341287,0.0197135316895132,0.016303250299728664,0.013214331574399546,0.00969904915369066,0.00751446949905013,0.005254415581346138,0.0037415160630002524,0.0011974504244194003,0.0015981168724158285
20.834619,0.0023622310685303747,0.003825606958221785,0.007903323636984576,0.012715674082427356,0.025750314194202702,0.057765060228348826,1.0441861334880178,0.09571350598475577,0.04426241220761389,0.0330770329990362,0.02574155114426394,0.01922724281271521,0.015411444937678792,0.013319439275567063,0.010264810939921905,0.00719963045878286,0.005791117536989266,0.0036064528045038763,0.0013834682165328183,0.0015875191635285437
20.861765,0.0025902665226137564,0.0029173631524794783,0.008054606585507782,0.012873863481530358,0.0259473285254339,0.05793670480769102,1.0380581985126918,0.0951826952188819,0.04329295876434118,0.033145280898658154,0.025043207182988997,0.019804299087872613,0.01578465493455644,0.012777796422257228,0.01071256378443746,0.006937985305522394,0.005470706810995905,0.0039784494449764864,0.0008634371551998968,0.0011520638368375114
20.891599,0.0025314993271952054,0.003715985090233897,0.0075627313730711,0.01279968220244757,0.025451854549552892,0.05685702556187494,1.0293987215469538,0.09313492650502833,0.042418075100668556,0.03238857340704258,0.024934930843904666,0.019195897777055076,0.015326213644103748,0.012361599327924041,0.010749676109891913,0.006927364196975125,0.004788561990853971,0.0037677933091114705,0.0014989576107817747,0.0016971244731368402
20.917088,0.0022041557154934667,0.0038490654572246406,0.007538386182393666,0.01317736911408813,0.02585543161618058,0.05666685370597068,1.0210896597473313,0.09161557552227287,0.04163208200756423,0.032095615080712264,0.0245169676236933,0.018690093583817555,0.015715502731654844,0.012109473924078904,0.010000131203863588,0.007006468082036071,0.004736256598886142,0.0041021602058867925,0.0008637741589030728,0.001668623759909518
20.946133,0.0024884460610224844,0.003537094601706098,0.008004023946694423,0.013158617821554584,0.025423551264446155,0.05534435626177294,1.0101133967211964,0.08823218502620875,0.039538406567219526,0.03069919711509143,0.023498772954356845,0.019019209883523683,0.015007538779198608,0.011789083516997657,0.00952355044519357,0.00726296721063981,0.0053595614171484535,0.004197026944907211,0.0015451548879279557,0.0016936912189467466
20.974478,0.0026789932046630003,0.003716149559923506,0.007793619766864119,0.012951431488118184,0.025508971604187376,0.05469291364321773,0.9993041426411164,0.08561211624213094,0.03714930274880312,0.030215551231512452,0.023408019379844262,0.018133979478865837,0.014669911221675689,0.011185038458451778,0.009837772175929833,0.007179888577182769,0.004528731733631271,0.0036093164935674786,0.0012139371282509374,0.0011263115740983763
21.00162,0.003173314566510837,0.004689701378005405,0.007980448793301344,0.013277788009040302,0.025197954418226174,0.05417420533920133,0.9898945768663836,0.082533317816551,0.03639072839044359,0.029651016362241833,0.02194441994386189,0.017308478327688937,0.013152407919067462,0.010888044163867357,0.009629810171856198,0.006766098763526769,0.0045719174578820465,0.0033425543337446562,0.0010325646347574967,0.0013607298386003098
21.028739,0.002624977425353247,0.004382647234134825,0.008229595572525112,0.012871989232056751,0.02491824493234212,0.053088662573713724,0.9810099224933764,0.07974232251363844,0.03427818445386497,0.028240440632519178,0.020973820293988383,0.015888929866133467,0.012712167133655708,0.010592075575134368,0.008919763957497382,0.006429787382703439,0.003946137920280409,0.00383846507978401,0.001276869837605244,0.0010197449986242048
21.057926,0.003139094886807324,0.004245153077269789,0.00801343967274262,0.013449053745880742,0.02499128451457071,0.05206966748610774,0.9729587427945466,0.07689300219534605,0.03269360425746738,0.026949639371416867,0.02063149101715444,0.015721251887040898,0.011786249096978105,0.010150045668513588,0.007535976688823673,0.006097108338877719,0.003991347481165524,0.0032348992687598744,0.0012538695790522145,0.0013098139554010549
21.083888,0.0031057258865375527,0.004048822709800777,0.008671940478945388,0.013107008925242298,0.02445464813878681,0.05175424284591243,0.9674106288573306,0.07517079512529251,0.03139320452067609,0.02589750970786738,0.018917700281882853,0.015306932793000135,0.01114165912452472,0.008429238068113729,0.00781209765828752,0.005238483625950311,0.0036529824646985083,0.0029024807947694914,0.0011396180633445948,0.0011294081110287697
21.113044,0.0028020554893320353,0.004395835735832996,0.008451788716674815,0.013216756243225386,0.024373234943220964,0.05073877768406206,0.9646524730675389,0.07330383249707292,0.029857804860962445,0.02501587605782262,0.018023778913205026,0.014638619311482,0.010286036741292772,0.008622566049893265,0.006563288358894013,0.005972261579832615,0.003248545662848475,0.002272804185970595,0.0014718405199669073,0.0011384171336721166
21.141127,0.002687366909235828,0.004782309950728027,0.007975184592710438,0.012642523705041077,0.024413171990366214,0.050851157674739855,0.9636018505838625,0.07242311452231283,0.029457527993276555,0.024355036191380023,0.01780737457287936,0.01365682932085381,0.010097220474151609,0.00804329619521554,0.006741035285616427,0.0046655478644206695,0.002603412807148496,0.002183726773279025,0.0007770005527633066,0.000573220939827282
21.168155,0.002968226703525701,0.004666801540139005,0.008068368784996643,0.01284793663472842,0.024001587743350355,0.05039652214178971,0.9660742849643076,0.07057957870354624,0.02983806359019391,0.02396604011894642,0.018020888285516366,0.01329250078291175,0.009979294709729396,0.00821776460339978,0.005705772146450147,0.004350260423755236,0.0030612511795155275,0.0024400349580557127,0.0011176477097918692,0.0007451852689864978
21.195247,0.0026168934457614346,0.004477681185797324,0.008125931979793912,0.01273329719270908,0.023668199342730317,0.05010259403652903,0.9717510554507846,0.071601746954839,0.03008461040858874,0.024014523691952665,0.017958401986366692,0.013344735778208005,0.010084253054151279,0.007395146577586918,0.006174066017356134,0.0046267230080109705,0.002594039019028142,0.0023110517827250863,3.814697265625e-05,0.0012415535736770558
21.222046,0.002552782185230098,0.004232058912644146,0.0073847376430176,0.013277384689893052,0.0243250942412665,0.050449187164835756,0.9779596712705819,0.07345734148129895,0.0310815474947886,0.024309566504851596,0.018360403848795434,0.01349389509628368,0.010558390181262308,0.008077914875560793,0.005608622140821829,0.004512198338058014,0.002876372803883068,0.0016395389561229335,0.0004659555506774953,0.0005719502201535435
21.250704,0.001935296344614188,0.004141890010939651,0.007248711794239262,0.01296406555383215,0.024359061753135024,0.051420427968092826,0.9881010882282937,0.07502667486965924,0.032605323268412256,0.025378490262573085,0.019146170408890252,0.014858821226053762,0.01081191806746619,0.008676577358483869,0.006578454006296762,0.004182251484728543,0.0025562229164968545,0.0016104529633991817,0.0006111140257110836,0.00037663253928210016
21.276735,0.0016269225441667729,0.003846917456652858,0.007090273455268845,0.012745247807402231,0.023837969653644386,0.0520548674409141,0.9987508411452045,0.07651074315024271,0.03467140885867484,0.02678783092090219,0.019361344055866453,0.01489389132353806,0.011500575230202169,0.009435081310350464,0.006810703706809024,0.005649508695543367,0.0032489756680122253,0.0025167405582658957,0.00046545559822595237,0.0009832451576853782
21.308123,0.002505475043023337,0.004066724930092828,0.006928200202221019,0.012195682018150886,0.023859644244488484,0.053016140537653134,1.0100558266177202,0.07953675450689691,0.03690435925998546,0.027735794729510353,0.02076335201226963,0.016518844313849305,0.012006044404388301,0.009829390484144586,0.007126544698416088,0.005477209232919125,0.0038693142110136883,0.002132808123748212,0.00023203897591771372,0.0010107724097704587
21.33524,0.0020847381633588243,0.0035174818565882502,0.006964450496936423,0.012130655732270392,0.02443075801286774,0.05364533503667099,1.0226160619067262,0.08251057419610426,0.03886545671031061,0.029365404762519667,0.02217959601106946,0.01718050376781748,0.013349585268016953,0.011073037867515989,0.00757528188429017,0.006015060323989838,0.004340287380737701,0.0021115236685836213,0.0008477215236370868,0.0015015958713331845
21.361918,0.001781100086964226,0.0034215516657243534,0.007161071795811351,0.012222556731592156,0.02447104598872389,0.054484785681326274,1.0333167143077673,0.08589277471813088,0.04127611592483659,0.030571622677615432,0.022993848401228676,0.018036516375518962,0.013897182453097583,0.011240353587800178,0.007911373121357475,0.006295840900513831,0.0046535179080218775,0.0034347615523646117,0.0011131859203146193,0.0017310825512224695
21.389012,0.0019455105650082979,0.003558284503740249,0.006904568329618053,0.012903850536875143,0.02493811473807273,0.055541365483699257,1.0449131268398009,0.0891902417401069,0.04295887752388722,0.03218290413352519,0.023743246998326455,0.019272717405806102,0.01486433391690652,0.012254911933236228,0.009072351039529511,0.007310859098959777,0.004786616705853837,0.0029708141284847203,0.001155670705546977,0.0011461879893005344
21.420804,0.002423999243174375,0.002847737300697835,0.006608434273402907,0.012199876595922442,0.025255471680367497,0.05629600154285532,1.056544176123781,0.09287813358771228,0.04496172311549691,0.03368478862068073,0.025442496829713963,0.01995387884271576,0.01556211348349509,0.013591872885878369,0.00981901001353759,0.007047351474523403,0.004902798756916859,0.003511792981993603,0.0012422800464463144,0.0011629259622449551
21.446972,0.0020728518774020864,0.003157832110333224,0.007081907134749073,0.01269197649407006,0.02503074007788857,0.05759504365509512,1.0629757956052792,0.09648293224310076,0.046194151157656106,0.034256916840490134,0.025900042647393092,0.020140620410025612,0.015610846800073396,0.013966846072425432,0.010264873316358038,0.007562577438598376,0.005523987229466592,0.0037663253928214976,0.0018705557764553168,0.001360173626590976
21.483773,0.0016637678691454696,0.0029699911014155703,0.006801800984439302,0.012134575386588463,0.025657399721047344,0.05856728850328415,1.0709576370101608,0.09949790394962593,0.0476047325597347,0.035993026157933296,0.027634156726729243,0.02093599417461564,0.01685137584098327,0.014725142557206186,0.010214209349974034,0.007992612846537296,0.006055187581545026,0.003419637272798915,0.0014861661055754777,0.001154234353581387
21.510617,0.0018193986557343417,0.00338409016523198,0.006755371121322804,0.012720971586538928,0.025752859351002844,0.05913174720683541,1.0746172387478619,0.10196600620015386,0.04879095689449265,0.036551964202897844,0.028301229501350587,0.02206460073922629,0.017076899530997766,0.0139674524391584,0.010881413084487724,0.00843735496630348,0.005970443611694537,0.004533715943910441,0.0016391661379389385,0.0015644910167243163
21.537916,0.0018421630869486008,0.0030706962413586942,0.007513106065770213,0.012496533695560112,0.026009760747346018,0.05991522659253877,1.0758873778788567,0.1043892586315957,0.048870871429419434,0.03678720391825655,0.028785884521963373,0.02226216274664781,0.01781924267828754,0.014176985588984588,0.011540096675195973,0.008844771920300865,0.0057620569711758,0.004515112811957858,0.0016477019513023987,0.001974377636465385
21.565296,0.002234318696659783,0.0029112014077802514,0.006695744590937987,0.013363827000518438,0.026078259319310293,0.06008438587739687,1.074883697488962,0.10671290831613972,0.04876730528534434,0.03711008397479168,0.028124048006648437,0.021807528273577226,0.017533253313566196,0.015550802312269896,0.012021224207352134,0.008220880598725113,0.006524506362846788,0.0045931236235787435,0.0017036798441755338,0.0016301215095880473
21.593707,0.001997473986056954,0.0028478190593984455,0.007456323241597942,0.013189502116202269,0.026143453773593603,0.06080466618917995,1.0707611432916853,0.10757499992290667,0.04867847457680048,0.03723005776868412,0.02822133250085485,0.0228141758006036,0.01724340385464286,0.014612766384771434,0.011763084016444674,0.00927183652847482,0.00678337272176097,0.004076017862599034,0.001437994142530105,0.0028281600571930486
21.619814,0.0021632663531012384,0.0034165549760342643,0.007312881118723766,0.01451090181767243,0.026515740898713006,0.06046760132056517,1.0648296539209507,0.10873991458102385,0.0489564788143519,0.036432436738998944,0.028386126905452287,0.022066647776026235,0.017614395087876177,0.014950985580320167,0.011474107163172908,0.00836934843328371,0.006466648881256292,0.004487018098697331,0.0008621215820312,0.0017162746518334245
21.6508,0.002603334552223036,0.0032698698472375014,0.00798320536715394,0.013546541611513547,0.027061088135687816,0.06019605290890798,1.0548983129773521,0.10890559842136756,0.04723889446246954,0.03557041051927781,0.02787739941862404,0.021201774427390154,0.0177621824789366,0.014893078404763144,0.01231346460681123,0.008713623646264806,0.0061454713751529335,0.004329740213003021,0.001472789354911359,0.0014748430698468666
21.67923,0.0030987741778924277,0.004016635304296928,0.008771249150443524,0.012870903896500297,0.02683695458410182,0.05995386575878002,1.045010693983253,0.10823364447116823,0.04563290367617781,0.03554558411025373,0.027554818179637525,0.02145227830699662,0.017218395798297405,0.014394680142764791,0.01155292891324883,0.008735260267297647,0.006035314028569376,0.0046646120659774816,0.0021762505210164104,0.0018915975607069987
21.706369,0.0026408727913339583,0.004272386005289426,0.008519010767545422,0.013451401487268106,0.02704109283496859,0.05913544636267248,1.032708168487303,0.10631671189094886,0.044580745822590036,0.03476836550015857,0.026839781644438634,0.021034080219728753,0.016515656808210797,0.013672045297924451,0.011578017829226498,0.008625468327758064,0.004955495840425831,0.00418124928440564,0.0013585678930053873,0.0018976345650339654
21.733541,0.003037543572424299,0.003943932098206275,0.008838784451888177,0.014455069349930813,0.026498139338368178,0.05850531440911482,1.0183238040849472,0.10478623769376273,0.04199033001184807,0.033692689021195564,0.02615762921575807,0.020098989378067016,0.015280603074912415,0.013242143406555443,0.01068039210202514,0.008462302104947708,0.005799323550652939,0.0037981820231255056,0.002144837071894708,0.0021311153752843278
21.76285,0.003276129883132853,0.004631670888782728,0.008081416124864186,0.01401178342276803,0.025931235703805438,0.057306897805628365,1.004633436994715,0.10256238002413393,0.039436446603198956,0.03279783092723587,0.024750416719806916,0.019132515164798948,0.015320755067791039,0.012296065837068104,0.01038434868930332,0.007491241844888261,0.00514160628105732,0.004368826073385264,0.001961956323725718,0.0014419757498483593
21.788822,0.003275890017126815,0.004870428832634795,0.009300385271268105,0.013841313498744384,0.025766665720828086,0.05643608356467512,0.9903200420084716,0.09932999284706735,0.038547702922867404,0.030707827736000025,0.023467755905299703,0.0179751595307549,0.014470163978884952,0.011643810868334445,0.009614686975737577,0.007733037777619701,0.005338395899821747,0.003569195153607941,0.0016659530245522825,0.0016476136325065283
21.814806,0.003178263279673843,0.0040389196072689515,0.008733390947372995,0.014362423859787383,0.025929475804844216,0.05524670475499379,0.9776041461343694,0.09616952159438193,0.03604803094397356,0.030109106594232018,0.022554876229689408,0.017286472283927396,0.013252741443038313,0.01072042601830667,0.00917525653731389,0.006639554835087694,0.004710902466177096,0.003515892879558769,0.0013101472103077309,0.0011252516375684792
21.840983,0.0033472963193050265,0.004707837194086095,0.008398469935953305,0.014228921025718303,0.026237598717342124,0.05492461371511966,0.9649498713500575,0.09294360014992718,0.03426764105005316,0.028681637976986914,0.021335919297855523,0.01594887472760813,0.012494053115198345,0.009745505588496914,0.009046165084738737,0.006304193215274603,0.003641483715193415,0.003340281017300354,0.001381110078210326,0.0009637226974266435
21.867911,0.002901738685184891,0.004378235591196879,0.00812611105777433,0.013831688295872715,0.0251693725585937,0.05271194177327147,0.9549180897284573,0.08790085421746036,0.03134673947630707,0.026975752482224488,0.019976932573023482,0.015162814626000349,0.011823427561523485,0.00922218350241362,0.008001139960290254,0.005549591374832895,0.0038637968694152426,0.0033381543710970293,0.0010429692071920813,0.001138033591474582
21.895177,0.0026263851310404677,0.0037945789068306365,0.008576664548634424,0.013645120396141455,0.025339649684619162,0.051576762186669976,0.9469666011818232,0.08452233331166913,0.03043954504872384,0.026095038845445943,0.01833069805109067,0.013848500690081467,0.010747138962966193,0.008490340433364307,0.007247603559903871,0.005242637697735059,0.0034209136537849292,0.002882629190344072,0.0008415882710655321,0.0008631674575031098
21.921971,0.003260644704475978,0.0045355643602985945,0.008201159088395521,0.013533662081206056,0.024255577906286956,0.05067483246514288,0.9413077562409855,0.08042581349327796,0.028166023856052585,0.024803541797175536,0.01742632040745187,0.01344328110350785,0.009753711705564988,0.008086819911574962,0.006825477396956424,0.00421018858718627,0.003101750027658954,0.0028048895979565685,0.0005051558031386367,0.001289796475769297
21.950918,0.0029151875571506963,0.004552268626308592,0.008544935498907946,0.012779272278691002,0.023842346186406307,0.049560298472754435,0.9393546884412842,0.07539281089917049,0.02776807518154813,0.023087926950757665,0.017125523310887524,0.012747003701393271,0.009234814033544342,0.007981954817365362,0.0060778315875984115,0.004136180392833448,0.002474489175997945,0.0019384818713598126,0.0011498386017125813,0.0009495148550121117
21.977202,0.002772285144791461,0.004593503791348379,0.007588686103560041,0.013633804876092734,0.023155314211173762,0.04884776018647178,0.9412553815847922,0.07267075625831636,0.027586486451527076,0.023170717380636356,0.01673226412214189,0.011818089739620861,0.008497275621051124,0.007318609792050849,0.0053712888162043525,0.004019366051492293,0.002747874485673704,0.0024270709697294833,0.0008680091951494076,0.0009589089734953742
22.004529,0.002968069817397906,0.003918754411862972,0.007487215853833689,0.012400479533293846,0.02340311518308027,0.04809177450410293,0.9455320166760681,0.06962446169157147,0.027895324248369817,0.02306756615245909,0.016577628006550382,0.012136899234821984,0.008801087788942048,0.0070226286975639575,0.005024985900901828,0.004019938041948033,0.0025700190479515605,0.0019191225955208025,0.0006778149213391011,0.0008888490206882411
22.035049,0.0013830263718661744,0.004279002223018959,0.007299827652196581,0.012156232995962737,0.023019709023155376,0.047665239340289774,0.9557123013436942,0.06719287981420981,0.02895434935104537,0.023792582135651955,0.017095682304859493,0.013250815357456515,0.00896524304807589,0.007605419636103921,0.005541377936785272,0.0033991499954140417,0.002228227335932455,0.002182060187694564,0.0004501989285867399,0.0007984298981903765
22.063854,0.0025816229729749497,0.0038156203106883392,0.00682257726133918,0.011803385954083735,0.022195932001681466,0.04749636105684867,0.9664354235385072,0.06627241007319197,0.03133853741843451,0.024012517870322173,0.017784264300849218,0.01337141014937275,0.009978763906884739,0.008609463268293108,0.0063830635273572165,0.004191920125413275,0.002241809013036011,0.0022440927341022387,0.00041057202292095067,0.000760685452168454
22.092301,0.0020670591064004154,0.0042191172590050575,0.006446748089581261,0.011454488482181847,0.022148291324119603,0.04801114935273872,0.9802040991353498,0.06750730791271413,0.033194093668044176,0.025931496086875616,0.018282832788861666,0.014331995821046264,0.011167437474055086,0.009008037463420361,0.0063751478180974685,0.00443723906837865,0.003105791483009792,0.0017544621752621909,0.0006475553947120039,0.0009437039853556046
22.122918,0.0017784509773158814,0.003789137084954399,0.00589930321169817,0.01085029733778895,0.021590949283010887,0.048332331776946756,0.9966221070186808,0.06822173362324299,0.035863533428191784,0.026799061447241583,0.02062083644140957,0.0160850020267929,0.011474327834713256,0.009636517262642821,0.007113726176477292,0.005562937852216886,0.0034810277840952855,0.0023862814276280763,0.0006350296645106449,0.0009118642641033909
22.153782,0.001840724841406974,0.002591670622549769,0.005595597886964924,0.01113187488991163,0.022726076168513208,0.049139982562914505,1.0113447097228936,0.07170674524054356,0.03868309256268365,0.028443905376235427,0.021415895271658866,0.015933772663931856,0.01311005506766289,0.010573938975879915,0.008178643325981668,0.006155299808664122,0.004128122900056948,0.0026106579661758734,0.0008047112697497438,0.0016650443482524391
22.189409,0.00064254722694847,0.0030647858055572654,0.005435840538787843,0.01050811661666617,0.022191028794968242,0.05046574072827218,1.0312677652201976,0.0753227279132805,0.04166652363079569,0.030411889169878248,0.02357452046707731,0.01808319407247294,0.014273137273303517,0.01214690899892634,0.008278033699212177,0.006674272652765214,0.004606853074025559,0.00302002622315284,0.001338083573510361,0.001633563654890076
22.217426,0.0014393899688943889,0.0027689131920084226,0.005712338160023694,0.010860747938363613,0.022154156440189487,0.05160653131275512,1.0454569587682998,0.07854080598543892,0.043541389731864215,0.03230516824572142,0.02472405327890936,0.019802576675355222,0.015128856585968001,0.012933894078890316,0.010016375197063436,0.006728624251641806,0.005128099676629841,0.0032769293096796995,0.0013596814032237692,0.0017809366757901835
22.244564,0.0016822425682079122,0.00306036688513331,0.005896460868255313,0.011212645776039178,0.022659173316463097,0.05287281271913056,1.0567803960568958,0.0826577075100069,0.045504872437900815,0.032785779995474724,0.02619187921414189,0.020129558546370843,0.016135853793616976,0.013547332211608467,0.01076302079581779,0.007470439613282493,0.004612579494611168,0.004187821846485993,0.0013596814032237692,0.0019228496096219926
22.271843,0.001925768599749108,0.002327803163877158,0.005331964361379076,0.010515190697419165,0.023088564787789357,0.05388062397536251,1.0666317261450944,0.08509895368205994,0.04671485809913191,0.03480157911744664,0.027031763092929213,0.020775526345761675,0.017112527846923378,0.013818149935749261,0.010782321279797443,0.00798194023253859,0.005995480944106678,0.003989735683268358,0.0020239189018988126,0.002097098379346049
22.303929,0.0018633536898528084,0.001770364793449496,0.005467300989418112,0.011355330523957588,0.02325265482404875,0.054394809390029816,1.0741216569067185,0.08861938480818743,0.04803918650022234,0.0351693978162281,0.027575702211290083,0.02194424487790188,0.01763640946584914,0.015015379182354507,0.01107800959152372,0.008504807454264863,0.006818818045503031,0.004330681168664305,0.0015840504558434219,0.0015201460910927792
22.33656,0.0012011148470234885,0.0024970974501118404,0.005599310313109921,0.011023683090535962,0.0235425858226754,0.05580703564943518,1.0771482793828617,0.09157448192427302,0.048435180987327374,0.03596149406783489,0.027937377066216375,0.022105483076512587,0.017906507530678083,0.01546063435738247,0.011136198365501448,0.008743422608700131,0.006260679478822913,0.0049278683918234385,0.002261198607442452,0.0022197867283384643
22.364899,0.0017511911989345843,0.002757453595222306,0.005668414228206889,0.010660863407851157,0.024161107209177638,0.056574224013909234,1.077971027751252,0.09445763849406581,0.048708899493781925,0.03681785257493642,0.02866625881702694,0.02221489206469478,0.017835470102500393,0.015302163465204865,0.01200312058595945,0.009323588357957583,0.006996953454808746,0.004888173974499923,0.002081370981705273,0.0019383617578520522
22.392218,0.0019020311619670762,0.002373085119779066,0.006652245801942584,0.011322931422763765,0.02417102483679582,0.05628319814479244,1.0759364717285425,0.09607917754623,0.04830584751504198,0.03684215265169101,0.02945782636564128,0.023090238711057965,0.018356610214260646,0.01437919862800206,0.012500862468082304,0.009316824677705636,0.005679027338635371,0.00462178242445932,0.002620361062272555,0.002450746313137285
22.420933,0.0018681425870068573,0.003325103360779791,0.00661788739716295,0.011459756937962178,0.02445804686951593,0.05585788405119241,1.070423702785588,0.09720288480810388,0.04740409469042711,0.036333035994648114,0.028387585846526734,0.022820253656896487,0.017914136789536354,0.01513432091517298,0.012423524360949205,0.00952941918475415,0.007027372310870841,0.005608352299931675,0.0016938802287669425,0.0019458695594568468
22.452851,0.0018158119265064912,0.003529541301126963,0.007071333450559418,0.01197584579572816,0.024668635861836652,0.05757281900479574,1.0608886029117077,0.0972145546367652,0.046064527793372494,0.036743298717264665,0.028394311589774023,0.02241445219556095,0.01795016083927537,0.014847676015206897,0.012808951374911986,0.00946077223195566,0.006334382630754344,0.004508610693163162,0.0021515027850652424,0.0021997146733327587
22.480096,0.0022601558180280184,0.0034093065852880524,0.008266409366444077,0.012148298591635248,0.02491474310404941,0.05619053215859221,1.0499677250368042,0.09571839351888127,0.04450282399462014,0.03502906369859361,0.02757688530696736,0.022003205573155625,0.017779285391093854,0.014640336975818655,0.012232003894013159,0.008831431995309787,0.006695570724041248,0.0044575321094119345,0.0021097172794971725,0.0022731499014825947
22.509987,0.002735305525621391,0.004084242285817421,0.007246406797756948,0.0124954716481969,0.024728571931039566,0.056125124782019184,1.0368641420670304,0.09430032871530114,0.04266552586382428,0.0344777057612881,0.02650503159167086,0.02162015070749573,0.017068899467719795,0.0139278311511422,0.011442649750453894,0.00879272411155243,0.006528252271013738,0.004464884381514035,0.002410611003868932,0.0019012506279780885
22.540447,0.0025565303060336676,0.004547407153948182,0.007757728779092278,0.012736551539054577,0.025277966437350564,0.05545692689323158,1.021778261376282,0.0919783252878491,0.039927287334407674,0.03309845994361644,0.025721018868703403,0.02038259110681415,0.016846822618520878,0.013900097308964207,0.011501250891577138,0.008486839850770622,0.005836825890758254,0.005120454938954376,0.0018923359372470085,0.0017431956109362475
22.568106,0.0030857953660560415,0.003241774535593381,0.0075512700800828714,0.013186642064785078,0.024957512770205074,0.05492593629676922,1.0058919261611952,0.08901058178317951,0.03797356904735608,0.03105637891379766,0.025130490197897034,0.01945209108088825,0.01580994643166248,0.012610376020791927,0.010584654189197278,0.007747217200995356,0.006127904800729235,0.0045990000359648646,0.002136571039572171,0.0018638222027102624
22.595182,0.0028960060122031595,0.004210686273193395,0.007799532678650819,0.013288140788343158,0.024663341572247952,0.05389692875533255,0.9922823518583527,0.08580127975178813,0.0360573975548327,0.030545329827121725,0.023308879121826966,0.017868442677501543,0.014787539994818735,0.012518206762872176,0.010339496098162105,0.0070751106989021765,0.0055834085985541106,0.004048801145081795,0.0013978458317010771,0.00238013877713107
22.628585,0.0035905198424621976,0.0038530935074647063,0.008208781801002787,0.013100105860498264,0.025334150983729983,0.05289718432301926,0.9751339252853747,0.08141138187023263,0.03292868245560642,0.027992730956600473,0.02149424678329117,0.016823024272697523,0.013778105646437964,0.010670883146756635,0.008807276026666514,0.007284154190252012,0.004828370090007501,0.003947634816069085,0.002498076283637421,0.0014603864885260496
22.654204,0.0031642494175883108,0.004924152137009816,0.008358258513732217,0.013203085512745513,0.024558902490145647,0.052307882270150506,0.963926603377132,0.0782732629603671,0.031061110117272497,0.026774340244799064,0.020379496662733834,0.016150853395030973,0.01261088144673104,0.009432252271216426,0.008386207425059394,0.0067461883066703325,0.004885940741774867,0.002907389983791947,0.0010422155056926342,0.0009484107675979422
22.680513,0.0029037539732115914,0.004689372453627191,0.008045018367322899,0.013470721793192912,0.024044914114610523,0.051766001867696525,0.9557845932139524,0.07509367904995087,0.028994566123155534,0.02566297999331513,0.01950761139418088,0.014352012562067322,0.01059421856320086,0.009557539580877674,0.007785530777318759,0.00573814162784953,0.004060243062171555,0.003474860484616673,0.0013786423581942226,0.0010563061355734673
22.709185,0.003299358106267493,0.0042705667929127285,0.008183908234564741,0.013973604218770048,0.02434063837716111,0.05141235224849731,0.9499496737460752,0.07271094822099643,0.02822367132565784,0.024606107928244646,0.017883452131652884,0.013490989554152689,0.00997148147406922,0.008786124824612718,0.007206091367227814,0.005359952381856774,0.003352248650675247,0.002620794191738415,0.0009231882641665769,0.0012129057761948521
22.736225,0.0029810925577084236,0.005268018198495458,0.008403375471378446,0.013081263839171626,0.02485256853716083,0.05096856973550121,0.9473713750960933,0.06998368373771335,0.027640073929787356,0.024644230434055937,0.01723498293244516,0.01311493807576547,0.00936761033366114,0.007734283419028294,0.00603897301186884,0.004256080835260422,0.0027677146875235833,0.00260484333982331,0.0014185340453363754,0.0005662223912133628
22.763789,0.0033038449740866544,0.004483235031952309,0.008522607413491288,0.013323837083848523,0.02455906839831283,0.05050603053769347,0.9487257836231573,0.06912944580073847,0.027678498080598364,0.022919658635809366,0.016840439817311505,0.012122366074082683,0.00874784194461822,0.007276058806388035,0.006055841220638281,0.0043350606431213036,0.002512157002239105,0.0022075465537553275,0.0015090973239785712,0.0013446145007521978
22.792692,0.00289833659191761,0.004428901310775078,0.008249083279527713,0.013767971210845286,0.02404995487909902,0.05052139203673733,0.9538878340690102,0.06858802133420026,0.028861163553529093,0.02309683238488644,0.01670335319713759,0.012090087053904304,0.009036711063226737,0.007330244287843112,0.0052871924285650285,0.003977264178447956,0.0023906315455939206,0.001725963982888749,0.0004728993901766869,0.000839372103239445
22.818894,0.0033540973819685465,0.004425213251676497,0.00827794931981529,0.012770521694408296,0.02390294542255141,0.050535230210053926,0.9621305232130666,0.06912284834026107,0.029713554384062733,0.0239746048105705,0.01681092376149101,0.012885433022019825,0.008462405281315047,0.007966596818550442,0.005615317302589076,0.004291505601574167,0.0018919206359019564,0.0011991505556877746,0.0006479597658564744,0.0012546585120038888
22.844695,0.002502092476685625,0.004308277952046094,0.007458699936898476,0.012977295097700521,0.024386410550774982,0.05081039403943369,0.9719074804442319,0.07065064568104848,0.03143096194319457,0.02428582486980496,0.017846954241831147,0.01379151449474888,0.010446254363211432,0.007694916702877536,0.0058605272431716355,0.004137608536005476,0.0019058832261300849,0.001471702097093687,0.0006518557544950509,0.0007215729532562219
22.871514,0.0028929794877914357,0.004621083393391603,0.006739083532587561,0.012850038617814514,0.023785017694219073,0.05053577617139859,0.9843418061872417,0.07320270944630565,0.034135369110687805,0.025324709548516077,0.01932170035517608,0.014111356669202336,0.01051180237761972,0.008361064570799244,0.005831358408009641,0.004153678096946839,0.002634042246795282,0.0016113743630913192,0.0005734747458790436,0.0011492309716181588
22.89957,0.0026115385161949666,0.003971992047991486,0.007297455049092819,0.012840817236430288,0.02328941256726467,0.05218317686558756,0.9977726821559971,0.07552816250776297,0.036351711200999795,0.027195263348879912,0.019985211716961087,0.01570531387695348,0.011800720211055528,0.009136871281370336,0.006532049497752893,0.005348793247819264,0.0029953997882597003,0.0020844449738205073,0.0008268306824427082,0.0009224313455390312
22.926514,0.0025302113717173263,0.0039468753783172186,0.006889550257685447,0.012238942397529191,0.02370399840381226,0.052325590430019255,1.011998647517105,0.07818650715288668,0.03885194537083244,0.02902310026089696,0.02175015138507985,0.016047656559901185,0.011932492560449079,0.010453161494016023,0.007681618289881074,0.0058517605260387726,0.004340079505020876,0.0025427754470790293,0.0007186225487864146,0.0013490875217873372
22.95429,0.0021126122711470335,0.003326599745969652,0.007076821729325958,0.012139239420708119,0.023674783254581486,0.05347798722447294,1.025053980890291,0.08142953287864528,0.039826534153885006,0.030494724299430773,0.022833196073502985,0.017150921329432203,0.014279919625489022,0.011525371558932001,0.007816172273156449,0.00656058729204162,0.003951113090888687,0.002546435435223181,0.0011880807115475871,0.00196572057070165
22.982076,0.002007980693088197,0.003150579695162978,0.006553823093528377,0.011839288927134237,0.024569494663282076,0.054135097772673675,1.039889546877492,0.0846817857392124,0.04314859707088998,0.032273443577393424,0.02431725022754851,0.0184743878458858,0.014774109267339042,0.012193758424421655,0.009413117785755586,0.0070494490775670745,0.00472500420726609,0.003087803632510875,0.001240099351396415,0.0010144513024044593
23.008437,0.0020947655538561846,0.0030000599275255948,0.006156713394754862,0.011812079342821188,0.02429069462861837,0.05487727813120076,1.051767068999723,0.08666617761502698,0.044769287759459694,0.03363916417144656,0.025604216219822014,0.020098011937714967,0.015562934467391463,0.012518004493189723,0.009503433037801639,0.0078846793447597,0.00503237662414574,0.0035297721754904343,0.0012957623158005981,0.0016205415876899853
23.0359,0.0011167359289782559,0.002602507141948138,0.006283625101784111,0.011989806510448384,0.023829081049093762,0.05549759452728775,1.0621885828204056,0.08946801091942157,0.046778462760936,0.03463748646200788,0.02652099132493903,0.020419170474362102,0.016316633469942683,0.01364941113890828,0.010413835682226789,0.007268026484442862,0.005627463334510363,0.0036137970350043646,0.001788242845718619,0.0021968549768517118
23.066543,0.001430425005524654,0.002962327962821528,0.005993043592813845,0.01176722009596933,0.02381283022965711,0.0562583880867521,1.0717449272940787,0.09216834299618225,0.04845116061190011,0.035649064997181595,0.0279873656294819,0.0219701818556442,0.016629770101019337,0.014497144540871004,0.01029240386342963,0.008093651378106206,0.0061447751705549876,0.003719093119595572,0.0017983698328413523,0.0022599755340518167
23.09505,0.0019907457379819754,0.00274810748653631,0.006208025719108349,0.01167471131000644,0.024783722632755772,0.0567752173158106,1.078231810389766,0.09536680297644352,0.04949440853374849,0.036236795415411215,0.027797428588892264,0.022388914204054453,0.017572920412878796,0.015132997809182867,0.011785303315650687,0.008699865189554682,0.0061480991919967524,0.0042545009233280985,0.001590230118060107,0.0024704281084694606
23.125626,0.000801050094507244,0.0019149780273437,0.005342150864736309,0.012341061541521016,0.025148933254367116,0.0581109711502055,1.0822802835730783,0.09767443517405018,0.04949170120368418,0.037916841236916084,0.028850252532478655,0.023120688478688502,0.018247337913541436,0.015251879081150594,0.01118460130849606,0.008853454610882362,0.006544904458111815,0.0049850080878050705,0.0019998329845370886,0.002879922116290442
23.153112,0.0012235845889660552,0.002374985299566851,0.006270308765732939,0.011668624566404679,0.024232567654368913,0.05817731104441991,1.0826829172972194,0.09875383187903028,0.05004280333193503,0.03783192428889828,0.028964742877704817,0.022982801053169268,0.01860082061150088,0.01634386554188487,0.011511836132082736,0.00936202564601559,0.00700547108665584,0.003893780176269999,0.002840891903722276,0.0020566136439003216
23.183624,0.0018374648741199826,0.0038492242406592786,0.0063823521995558545,0.012500310685349878,0.024905973525199906,0.05888918563869418,1.0809428357514224,0.10047263006416354,0.050364073700152535,0.03784113929546359,0.029221630824582016,0.023463835424213656,0.018302613765077712,0.015858815575584592,0.012147206097623908,0.009336748791203298,0.007012758343966675,0.004934519928116828,0.0024553970950610344,0.00173214141506534
23.213006,0.002335604281085992,0.0028057195636053823,0.006738932377688672,0.012220263461952399,0.025530512305916842,0.05931265798739625,1.0771913541778424,0.10210713998879357,0.04912862163085004,0.03788071215754139,0.028970845401954316,0.0231426714097582,0.01898987564068621,0.015725788624825338,0.012047055551861814,0.00929515158483031,0.0065988573479596685,0.004110098652707042,0.0021924389702416207,0.0021672046878657763
23.240912,0.00240480887696625,0.0027116460973425085,0.0068702009368108085,0.012826362370865096,0.025955635260019823,0.058634465694311605,1.0737740043576316,0.1021662257608639,0.04894051075498292,0.03729908536618655,0.02865264393480832,0.02329258648555342,0.018524396162835376,0.015173900989765501,0.012216583329369047,0.009273016698532595,0.006358197519417424,0.005102519441411693,0.0023417394677157184,0.00230938886530535
23.268028,0.0021872025100191195,0.0035685427602405602,0.007045604371869072,0.01264549761497841,0.025669539798283816,0.05899534091950293,1.0714803345514876,0.10162059562028736,0.04818261349465266,0.03762297041309501,0.02814369892190751,0.022546353105190514,0.017801380330925435,0.015742754159885297,0.012459583806856451,0.009408045805830744,0.006705886258751216,0.005972334676896385,0.002029390263175433,0.0013601094336452705
23.295257,0.0016119702822440791,0.003141022747744705,0.006873106384128064,0.012970886198158301,0.026292288328646093,0.05947498800846125,1.069345446167653,0.10166075715007415,0.048595257630105186,0.03725438349414023,0.02764813419918357,0.022687778496559945,0.01830904159716415,0.01457477565781041,0.01178520453515554,0.008842797392544618,0.006269347895261369,0.0044382162510879855,0.0023270153603100496,0.002013350815435271
23.321225,0.0016840927165713388,0.003103438514462114,0.00771100833173295,0.013181688471272162,0.026242199447259452,0.05912184359097328,1.068855107131377,0.1018831542422486,0.04759750568603221,0.03625777261950045,0.027714582931616587,0.023065885536734495,0.017922233736447912,0.01490971290865194,0.01175873857713374,0.008752245747867827,0.006068784123974425,0.0048972452958649035,0.0022262803325549052,0.0014346507902274364
23.354904,0.0016195355533058639,0.0034770123319316734,0.007442774490413181,0.012366438973890946,0.026496767482602417,0.059089038567319105,1.070177979988104,0.1020563277535129,0.04831631526164345,0.03560552438662561,0.027607600589682414,0.022189691011029876,0.017164411669952955,0.01469153778965122,0.011376964790108995,0.009208682359696421,0.005844758598539399,0.005040137634614301,0.0019478876704379906,0.0020925413974103883
23.383606,0.0019516939642723976,0.004046845466366022,0.0077416365183947105,0.012942442008965117,0.026964353774196207,0.05899240902081866,1.0731014168283404,0.10060209571578646,0.047851675627049166,0.03622161578419365,0.027515929394532433,0.022983061915848035,0.017501837706294373,0.014726514164822482,0.011142991248052387,0.008413703760718625,0.006185707762612981,0.0047857167441193015,0.0018170937139609612,0.002183140280251271
23.41068,0.0018840125165463318,0.0035509811849717236,0.0071817934794442635,0.013050058716660342,0.026198813155941983,0.059717340848976314,1.0767096935173177,0.10008322129024638,0.04786164617851137,0.03603506802209525,0.02720157453896734,0.022596821555248604,0.01747960889022757,0.014510221885452958,0.011028698175047874,0.008385412656618227,0.005907757994537318,0.004953733614780283,0.001997983882093731,0.002492244227280929
23.437268,0.0019153427445424104,0.0030993752105660513,0.008062133217247762,0.013869309682719504,0.02633384300433904,0.06096375532887187,1.0810423760285979,0.099845445791844,0.048449378350090416,0.03579940853619278,0.0274362457843152,0.022074824796055024,0.016825271392500535,0.014452918879224836,0.010607668277981064,0.00884790393343714,0.005591237581498519,0.004440963015084079,0.002133026445054296,0.0014379941425300751
23.466553,0.0017567664583811235,0.0033739698049695794,0.007996366188027848,0.013281270510994224,0.02690987710839821,0.06014343603628099,1.0844470519822347,0.09743828529365059,0.04758538751048699,0.03631488974902752,0.026572112183231182,0.022107116902779875,0.016639949091987915,0.01414080646040176,0.010636640169817895,0.008244442484394099,0.005981605877959343,0.004561235929218752,0.0010693406840876116,0.0021318663570035375
23.493191,0.0021076055672941715,0.003906369207470617,0.008533378024108598,0.01349381960756022,0.027523820883202734,0.060237336024899286,1.0837663088577392,0.09520571768869943,0.04694837859298084,0.03449758109479261,0.026432342076096904,0.021484977811245955,0.016485866444132358,0.013721211006566156,0.01123672031468745,0.00785734300718426,0.005163048656582232,0.003996295499230142,0.0017493953777940933,0.002122576538634877
23.519307,0.002572237665608035,0.004003506152003814,0.008276163087426831,0.014274376969955736,0.02724782261439319,0.06060547165896778,1.0816275366039996,0.09295357513448987,0.04686437178364611,0.03394859735400603,0.025939180699582263,0.02093003243259654,0.01569333073803911,0.013028383549510334,0.010464158919660448,0.00719806183431342,0.004403753670056879,0.004507836006688308,0.0020969734723423894,0.0026544372950919122
23.547991,0.0030761222986736927,0.003990355682582978,0.008552581895948609,0.014796942708203935,0.02789109847056918,0.05906548396414673,1.0772461257315036,0.09054759216034873,0.045029770422170184,0.03328949025106906,0.025543276696712237,0.019591858820569616,0.01546063435738247,0.012452211991043854,0.010064571072149874,0.007370816455511397,0.004622305054288104,0.0034847630131863766,0.002163360526608183,0.002198563298514704
23.576503,0.003348495976769182,0.004692381562104738,0.00924098897572862,0.0145104364987686,0.028134503100175654,0.059013717837728415,1.0697780208338974,0.08737251169546685,0.044213848071881404,0.03200849714994786,0.023632778313509534,0.01923599743963102,0.014612125052472348,0.012973805029073832,0.009110241448997093,0.00682841466042684,0.00486576561686317,0.0035317752012930773,0.0015688009174981454,0.002088169603827637
23.603604,0.00254557809764138,0.004917977782628222,0.008751939815050562,0.014511681995627626,0.02810070997288664,0.05825900631066121,1.0606531987034984,0.08461018760939037,0.04236487440795461,0.03055994716625612,0.022361088993030995,0.018634102299871638,0.01387224927717623,0.011665346733177756,0.008760302563332233,0.006500051611972795,0.0038541810388768973,0.003955302114384136,0.0011961372434854743,0.0019004697734192944
23.630726,0.003087266337113742,0.004565547237820801,0.008924089444634653,0.01471639802552999,0.02728036149220531,0.058033845439183676,1.049626753720515,0.08066902705333255,0.040818741673494016,0.028898458622885786,0.021746130029337327,0.01747158666671989,0.012678164583539956,0.011972221803017049,0.008075633924804225,0.006234564570960237,0.003781756271112635,0.0030641779882452664,0.0010142217625661541,0.0017680453109852287
23.659747,0.003940765066421789,0.004833262081321526,0.009177733527875707,0.014940002631036899,0.027744326518697168,0.056493628527596096,1.035731946610465,0.07822985243943816,0.038282408045992956,0.02831010387846473,0.02079682407661306,0.015601887969484094,0.012290971165177612,0.009209086891890024,0.007621490198623586,0.005682362598446413,0.003272112031765293,0.0030230122003416368,0.0008593828027544387,0.0017879010359594097
23.685696,0.004186362168890083,0.0044874396838282616,0.009828602853508249,0.014931931639405788,0.02684083453173345,0.05658524576536168,1.0235871316694172,0.076044581878385,0.03690894642703317,0.02692113672121189,0.019601292485630986,0.01544368303820222,0.010837828173846669,0.009100639727274146,0.007158998767823477,0.005153880477974991,0.002988561511142761,0.002564611637768604,0.0009334401299567255,0.001265306964109821
23.715054,0.004069128829504596,0.004820932241815158,0.009146654522518958,0.014654835654732133,0.026804591884042182,0.054411719091860065,1.008398784188169,0.0727842418900301,0.034325836425542114,0.02482595719201195,0.01884484541889574,0.014251580329657346,0.010308960868142534,0.008198631991899736,0.006243740053724979,0.004533709524485139,0.002806756675540204,0.002060685198330911,0.0006635819126606131,0.0020174231252742224
23.743752,0.0031096873030702246,0.004893297620319491,0.008759694572254065,0.013495279700243843,0.025619004717797322,0.054309400050371895,0.9935992900699581,0.07111457355011827,0.032847878600245885,0.024221211738989314,0.017013962060697694,0.01362522075426666,0.009996792480961957,0.007717659593312315,0.005785742678145019,0.003932099938981674,0.0010608151151072708,0.0014877319335937248,0.0007387523460028202,0.0019496051542939208
23.77083,0.003720962948375299,0.004246530865223594,0.00880229801089239,0.013936249762694647,0.025518047191222634,0.05334366648949745,0.9799727267680345,0.07014208455555132,0.030878135291807603,0.022557255521524173,0.017258037830097425,0.01231607608325403,0.009580587690452332,0.0074063504190618615,0.005259907328187328,0.0038593727924556257,0.002532522324760642,0.0019476485961460203,0.00016220315266013565,0.0011278351005097817
23.797889,0.003260037694243014,0.004703452116736517,0.00827534368257261,0.014347329475992748,0.024509392823662466,0.05192034882264914,0.9682637274815552,0.06848087752543733,0.029046402569807735,0.023566285841473147,0.01740588635104579,0.012476066404672118,0.008912713420159781,0.0070686247692263605,0.005154608886182297,0.003398173776895289,0.0022371955505286387,0.0020930837533772815,0.0007337716698329731,0.0012045023654057663
23.827372,0.003595590457052374,0.004405808548845919,0.008680903325134553,0.013085036638195869,0.02444749450454549,0.05117569976901628,0.9583745912567933,0.06819111219352991,0.02818131454805768,0.02337435446393828,0.01744579800806977,0.012460765695433825,0.009037339062695538,0.00744121018724646,0.0059031303160629305,0.003934112659025938,0.003225682383916369,0.0020268933635671435,0.0007073975267648392,0.0003411968959808029
23.853312,0.0035317752012930777,0.00396303536135275,0.008350259911698537,0.013448129683654097,0.02383289626497319,0.05057036416030359,0.9516194162607856,0.06916097271536156,0.028543543090630494,0.024095560567699584,0.017973470715634036,0.013278857622233187,0.009449638835184092,0.007664629634770584,0.006117485272076896,0.00416221756751982,0.0029603033934321264,0.0017605892078971649,0.0007105584077071676,0.0006151014517439689
23.880203,0.002977624744322259,0.004107548682250193,0.007293397905118116,0.012813524392074073,0.023526545340281636,0.050075111233383034,0.9485689586255018,0.07061348056118814,0.029106260126948925,0.02559695407062101,0.018670013868179288,0.012920223648485626,0.011055500763879133,0.008558623364343714,0.0070838014086287175,0.0043428950398882735,0.0032464306423572436,0.0020954184512133787,0.000904815313060013,0.0003450140092344194
23.909065,0.00217792155226908,0.003810239094124329,0.0073101902764435,0.012105560567193073,0.023120769040385694,0.04979694822897462,0.9483561484159171,0.07274566914185045,0.03023071986074534,0.025914290592261045,0.02031842412436835,0.014505098303669185,0.012017156176612434,0.009224569016698854,0.007578262648610441,0.005124642214628745,0.0035077048866102413,0.0017878847576742682,0.000768450857223216,0.0008396494441038577
23.937539,0.002967628530697132,0.0033899332524168066,0.006987875695825435,0.012664861564001281,0.02295724495075424,0.05029155442184307,0.9532353829065381,0.076636761843584,0.03227960851870514,0.027560163168689027,0.020965044495172495,0.015734602923788036,0.012294468060814844,0.010279317431435678,0.007839235366048568,0.006581249452395701,0.0045103209877620795,0.0026971932946353453,0.0014525934421279027,0.00027990625500245693
23.966143,0.002576307700237229,0.0034609627997246053,0.006529001194748657,0.011606275202556107,0.022268261878827862,0.05061183061016487,0.9608363578309382,0.08045250977014964,0.033565319861419134,0.029158144547401513,0.022992949720717457,0.017070788591257827,0.01353745499132414,0.010500577688113652,0.008941171913234281,0.006475841583328022,0.004551578102009732,0.0029726553157498805,0.0016269225441667675,0.0005937708330263616
23.996981,0.0023909237065725363,0.0033440429100195027,0.0061993560610552985,0.01121163862807283,0.022074533423913262,0.05051280672034338,0.9729380516555073,0.08355725429795792,0.036110649689965545,0.030734920939516328,0.0242212525928248,0.01806465668841467,0.015003145665399058,0.011526742659195401,0.009764507348954279,0.00708230164569803,0.0049586897454887155,0.003613281572187214,0.001534343131651146,0.0009544369509274405
24.024558,0.002160102431401132,0.00258556567425997,0.0051234835283358714,0.010992845615384298,0.02268152142927575,0.05190652780143424,0.9854733881624623,0.08807464283228063,0.03885154759890785,0.031606704063187274,0.025025102559364437,0.019258201338399818,0.015575526188229862,0.012695058031466208,0.010178884744098044,0.007434217642814021,0.005839876673997912,0.0031262648526090182,0.0020332873195984006,0.000874023650611553
24.054665,0.0013956996740452131,0.0025115544998131076,0.0060032137028962805,0.010541628596761835,0.02304549263590779,0.05249467708948528,1.0016034217906071,0.0916477108092606,0.040599323173929426,0.03344579070382482,0.02666279645219914,0.020958802185265638,0.015813351648044927,0.013342100964083633,0.010602415613090069,0.008273053842290615,0.005761693291688636,0.0036058878649855917,0.0013383010596675186,0.0012399350578587954
24.085025,0.0014573541544218409,0.0032361315993896167,0.005389426113615834,0.010665473329399988,0.02263792037448814,0.05357052971564436,1.0180827768699685,0.09435840286374571,0.042832703769933936,0.035010962319504624,0.027593343119966893,0.021000153404144517,0.017221814885918826,0.013275677023623075,0.010780485655634945,0.00834362110875971,0.0064242673238369095,0.0050305719055633675,0.0018337547739462748,0.0015723217782364996
24.113761,0.0014792567717336839,0.003097618740787919,0.004715021373828897,0.01095912798116243,0.02327314632026494,0.054276034438719756,1.0330002812425487,0.09485197767106424,0.044515666253089815,0.03642344863622728,0.027617928727345285,0.02214357077483373,0.017657514612306077,0.014047457842303157,0.01172667970192144,0.00884231027457075,0.006610001926865892,0.004772331119720786,0.0013081909029330466,0.0021000800603196783
24.142145,0.0014913466141388521,0.0027830458479496216,0.00593275572375637,0.011101463794269392,0.024092117948367957,0.05594757829912687,1.0465747558440626,0.09630080630480783,0.04602187948940041,0.03647267146241466,0.029098871805944487,0.022911172130465292,0.01829147935535062,0.014718850102686545,0.011941545283176048,0.009382660289247583,0.0059271361302081355,0.004001186482195073,0.001775289779207757,0.0020440086294793106
24.173092,0.0017262843380471222,0.0030818410132987272,0.005739759366479712,0.011596463853935616,0.024672217446804996,0.05674065654283485,1.0587864984097508,0.09751647393432497,0.04667855676873621,0.03698864704629617,0.02861078897564929,0.0227526978040861,0.018077218841000133,0.01549459218182631,0.01162725984251149,0.00950565305795141,0.006443551032357355,0.005029617225295871,0.002346891542857662,0.0018297985854741983
24.200382,0.0015766287322351677,0.002680350825590645,0.005555378086617383,0.012012166115718374,0.024673041987104214,0.056498336986452666,1.0678086120004766,0.09709828300475593,0.04720358927662417,0.0367569533165579,0.028665660820090987,0.022785987309855472,0.018173320267113633,0.015017735931409771,0.011232645404351278,0.008776510070031596,0.007009657514327772,0.005274345619987907,0.0015723217782364996,0.0018448942420241426
24.233467,0.001424267173964964,0.0032706886006890106,0.006589522675876354,0.012169716546468146,0.024939123042086092,0.05698528535932631,1.0748037720045436,0.09541236642807699,0.04741690490623489,0.03575723935652022,0.028832137056747503,0.02315647932479923,0.017673631993184627,0.014734729278164457,0.010903128192198118,0.009415281823246026,0.006500897800013646,0.005640186969426505,0.0018168214097926386,0.00208786295666389
24.261655,0.001897067014883202,0.003498225068580835,0.007744121076455758,0.012295746298427305,0.02463209663414679,0.057446128887142886,1.0784018971507672,0.09324115568919739,0.04733294874950747,0.03578955805439997,0.027701836710013795,0.022362769216814175,0.01744182546919147,0.014646555859195049,0.011643815867354934,0.009302888386020298,0.005979050916095196,0.005323743177628114,0.001972357118229245,0.0018666308103854278
24.290192,0.0022039576455160363,0.0038605113272654795,0.007728621848935431,0.013416730099633794,0.025269984006769164,0.057543251011559944,1.0787009842597497,0.09084514725722777,0.04729323085890452,0.03546675184110361,0.02728800647631057,0.021862933596654435,0.01680533264108669,0.014346653963262882,0.011108505856340429,0.008866951777564075,0.006000415730788585,0.004873344062580241,0.0019647875914311644,0.00294150512144125
24.320762,0.00308578593449259,0.003992535856336845,0.00791796266685406,0.013673377805949356,0.02590078652489744,0.05728009638353691,1.0753135220160297,0.08744166631118869,0.04624176277144273,0.03469209519897256,0.026257233816830945,0.02124416517738672,0.01626117345082143,0.014486438306173638,0.010848687834106108,0.008505543162033561,0.005518135954078762,0.005101606749274001,0.0014440531334493582,0.002048389425120903
24.348385,0.002352527236750402,0.00425430937898198,0.008162810398439033,0.012963122635633458,0.025599739578025332,0.05665144426503294,1.0697238652030494,0.08454289885412154,0.044587009978383885,0.03334174426482847,0.024705690038411537,0.020417403002378345,0.015799549541633068,0.013052475995485027,0.010173116031067887,0.008331637672548227,0.005536738396719093,0.0031384550944337174,0.0022201538085937166,0.0025017202315082095
24.379779,0.0028188831856393324,0.0039530866813310295,0.008689341139034268,0.013909028624882226,0.025202494344371055,0.055728293888144376,1.0604711639157234,0.08018968606197684,0.04271081497391286,0.03134990625387649,0.023573068596247977,0.019353572493221356,0.014570429835984758,0.013143017810683933,0.00949661050286496,0.007327214264246632,0.005127980492608384,0.004706847970805327,0.0019193652229872995,0.0025487773532121955
24.409529,0.0033419883267414513,0.0038429813861929926,0.00861400539031386,0.013852276727305454,0.026169096831290043,0.0546885606330812,1.0492115673982494,0.07561069985144125,0.04121153244045609,0.02976944970479016,0.022712265435767435,0.01827188224298129,0.013631652947356363,0.01207737732888831,0.009196664704680314,0.007063064192394566,0.005123830025717496,0.003387528495937004,0.0015406277256587281,0.0023835600985624063
24.438061,0.002755901631707828,0.003967879324215333,0.008891597000992303,0.013362084641666317,0.02594536668478325,0.05427887042590018,1.0359703307845636,0.07297061481278021,0.03933666175665149,0.027853984289423976,0.02130397599086209,0.01671769043537312,0.012673726436955404,0.011310677101763594,0.007715551277504068,0.005603638368420978,0.0043886529495958185,0.002986642428662025,0.0011772281846305875,0.0021245500854380115
24.466547,0.003292550046214698,0.0041741225594402204,0.008357516805283939,0.01346410031738335,0.024853280530990545,0.052589139795121816,1.0211628208667558,0.06913159078706053,0.036529757722930455,0.025908509452869436,0.019532966538339035,0.01548985996654816,0.011392037579121888,0.010200588936375897,0.007393103754715008,0.005866111419542272,0.003419739400809156,0.0025015689910825663,0.0010018066128100144,0.0022407182347213596
24.497882,0.002921171526958717,0.00456342398092588,0.008170468888880652,0.013675323119630657,0.02542310823898502,0.0517225916026745,1.004307228528447,0.06598656096748325,0.03453781821982826,0.0245171397510406,0.017768414345606567,0.014851787862919004,0.01040316553662269,0.00910634636505608,0.006199074375428015,0.005300782311551108,0.003612572690721572,0.0024310009471169036,0.0008933887431826444,0.0017651787696144746
24.525116,0.0035191941687319032,0.0038488764207853508,0.008437906852599849,0.013769366300555284,0.02425572069182045,0.05091362101119216,0.9902267458699885,0.06531000801416155,0.03183535622142135,0.022952954515800355,0.01697199926652194,0.013390771971032831,0.010203213498548127,0.008012088500436406,0.005773087777423202,0.004810089722291414,0.0029244077314408553,0.0018561393379288786,0.0008863898730298514,0.0024779094235780454
24.562015,0.0039248396683743,0.0037552279796121083,0.008258409908432714,0.012980793196250685,0.023690410101296036,0.05025856047014718,0.9711870043366176,0.06506408938035198,0.029361380651517433,0.021773401788853987,0.015779264571270914,0.012202777121270672,0.008903323631792227,0.007001361136902432,0.00524428619594732,0.003924639450395337,0.0024923026153979553,0.0013119453240173719,0.001305941983690162,0.001993273317593758
24.592344,0.0025999225861975273,0.004265288736203261,0.008023515429995822,0.012606939048740783,0.023976275139488346,0.04891084875725227,0.9584805959616067,0.06660460639245679,0.027499666552323734,0.021926739187193983,0.015121454186924389,0.011555634188671796,0.008466001911087978,0.006489081491582151,0.0051674154436665955,0.003607057998658005,0.0022677276366538613,0.0015314572410571302,0.0005968508061403792,0.0010310979228882098
24.621057,0.00318076219896307,0.0034541867833171023,0.00823695524070307,0.012728153446623711,0.023329790296411763,0.048222677367759266,0.9492607392251202,0.06911033206516765,0.027268093253248873,0.021453944242689725,0.015837059237799243,0.01099548223380597,0.008877563607696811,0.006681367937437414,0.005923761815178804,0.002762009420570292,0.001814994314519075,0.0011713046434341002,0.00038314451689111696,0.000998401819481036
24.652169,0.0028055120952118,0.0035422909907453577,0.007514411403246481,0.012187372112978634,0.02309930956710378,0.048878379233150124,0.9426087998238077,0.07266178675610352,0.027340634415444782,0.0221203502635845,0.016706611157090972,0.01137424260705599,0.009417046691268421,0.007202213093095643,0.005602874836892674,0.0033581124749971557,0.002878233957920398,0.001835024028138018,0.0006412777279413301,0.0002630758613519826
24.67996,0.002762441411761773,0.0036937380923846874,0.007450075437586625,0.012796041341701377,0.022658337145480434,0.04910016571522443,0.9408620843798924,0.0778606771310088,0.028072362102264988,0.024263255935628298,0.017220613296800552,0.012420375455308486,0.010282105883631822,0.0073188523660214335,0.006080861966577327,0.003969668626069195,0.0032314876721932294,0.0011791055851441247,0.000764806370605895,0.0007513307497625152
24.710261,0.002777696901582784,0.0038528744535866514,0.007798349708549408,0.011501759509346662,0.023543139643006958,0.049141804332447095,0.9422784450099574,0.08194226770613744,0.030781536114580416,0.02562492272464219,0.018779541934968905,0.013793008485562355,0.010247574849687644,0.008887039561297326,0.006703824421654718,0.004266550881033883,0.003313318768787773,0.0018531263774798981,0.0005412032425222229,0.000420171197906908
24.739014,0.0024247195282268625,0.0032455878351247552,0.007272578022202392,0.012070485799742797,0.022232660456843963,0.050669706353961154,0.9479634419018982,0.08742068873381267,0.032682457059242845,0.027125028768427484,0.020278731173645623,0.01461617174625648,0.012234687470657528,0.009318492633791765,0.007569659029212489,0.005002114065099185,0.003795683203763909,0.0025087254405909954,0.0007594218223955874,0.0005835364738760568
24.766986,0.00251899454773108,0.002930263621585758,0.006984047100351462,0.011247148255832232,0.023528509715106446,0.05128807969851313,0.9556806330493585,0.09188015215452551,0.03462076079097542,0.028749685553005066,0.02265204367970892,0.0160834096963401,0.013821913208268248,0.010113446656072004,0.007957751084943997,0.0055779588177714175,0.004337959945533568,0.0026834761699310134,0.0013002467116788004,0.0007715879443219319
24.795419,0.0023305771110347317,0.004140118903144136,0.0060490129782539434,0.010978256015188495,0.023376042783029547,0.05231020516660435,0.9679408358090814,0.09564517569417323,0.03787414721558303,0.030721139065541938,0.023665281180410107,0.017248562760813525,0.014153849084992093,0.011080720500759604,0.008870705912706816,0.006300997730055309,0.005041234653478087,0.0031054634867929026,0.001644448695070065,0.00072639689301409
24.826625,0.0016259920560539201,0.0028387294679454557,0.00586851222154015,0.011309948882834086,0.02353254185991038,0.053892958598822135,0.9822498940883394,0.09958247447948647,0.040126696638242365,0.03244600755154635,0.02506878454778827,0.019036917152835394,0.015365125161991752,0.012253529680574724,0.009353749708590871,0.007496003399871416,0.005077234520231017,0.0037818794027142536,0.0014471334507724339,0.0009030122489405541
24.854025,0.002027123091932788,0.003197817737864287,0.005850507065507687,0.011500719475850666,0.024491370111800984,0.05484195646606301,0.996716363326859,0.1036214810190985,0.04222677100656783,0.03389365540230458,0.026784499636141903,0.019872727555561197,0.015785062410268683,0.012730407806290348,0.009906483096357168,0.007541339078406593,0.005764935290686011,0.003565376958924693,0.0020142179538641487,0.0010456724679647038
24.883757,0.00193810649193172,0.002830011782319401,0.006195087150958646,0.011625517576146164,0.024512839766624953,0.05607185867113659,1.0112018847385869,0.10592277474097915,0.043756281080403116,0.03530369740144762,0.027600169614067853,0.021288013705833567,0.01617449634379937,0.013459404530552591,0.01070495405805574,0.008422744446225363,0.004934254510687657,0.003889165711862891,0.0017761256686581273,0.0008217109385886389
24.912434,0.001771876577724734,0.003193026942410492,0.0061647112985995,0.012233519425870662,0.025017571095178114,0.05684690740335613,1.0256651491853295,0.10809225499800634,0.045757932129795155,0.036049690035849874,0.027186645963356976,0.021676860713100068,0.01736673431259944,0.013938617755562573,0.011189398614614467,0.008287039770642737,0.006531269731103886,0.004867033497148081,0.0017676008075501793,0.0016621577595393336
24.940845,0.0016171797070337883,0.003419884076936246,0.006399079335162986,0.012437871767033735,0.02516760564073217,0.057879199716540104,1.0392121891961164,0.10883260058822684,0.04642549450087268,0.03710368388857145,0.028849803617679703,0.022477211446943837,0.01726163790319807,0.014648445447283814,0.011827608977239883,0.008393377759354717,0.006251803525346221,0.005139500160477537,0.0023658505179827037,0.0019215171992628805
24.969263,0.002413458601250438,0.0034503847146326394,0.006699042860118807,0.012213726591748419,0.02601159689265041,0.059018170013935174,1.0504992689555614,0.11007805070949021,0.04728083033451881,0.03792574784088505,0.028355849512588776,0.022582628917093006,0.018145471975538435,0.014880096958755239,0.01174876224372393,0.009464647530557776,0.0060753170933894205,0.004643111864670368,0.0018998571139019517,0.0018997805175702159
24.999811,0.002084961518191478,0.003362347831637617,0.007276898746224791,0.012659168142466337,0.025734535841636066,0.05916548974096209,1.0610491743579316,0.10948368722192772,0.048540136304373635,0.037231478143896365,0.02900001105569606,0.023076295309507496,0.017912921525643343,0.01497930732673659,0.011262474892087633,0.009606462076871837,0.006387935815566233,0.005005981743351699,0.0019445828559314455,0.0016551742411459423
25.026841,0.0018930740257898952,0.002844035260072461,0.006767896518125816,0.012810373660459328,0.026220487526232784,0.060224491007617204,1.0684896732958367,0.10828283977623039,0.04823303282996289,0.03816575007821867,0.029254331096725327,0.022605086179165363,0.018057468175105562,0.014781595041212745,0.011962893057842346,0.008990742147999768,0.006597525262181626,0.004569344958161725,0.0016954430472742735,0.0025720566256982103
25.056271,0.0023744215339228055,0.0037925458533842856,0.006979691031433538,0.012567880098204877,0.02749374877052642,0.06041201301965495,1.072268465228132,0.10663239035497316,0.04847200226217689,0.03767353998565759,0.02915521087441717,0.023098481769234843,0.01736234473855666,0.014144134089375605,0.011997872412343232,0.008547816467474543,0.006072998046875,0.004614219715829031,0.0018198944766047002,0.002285216994986141
25.086322,0.002368260411141069,0.0036884788985846666,0.007784031616877726,0.013717986581205127,0.026716885845017455,0.06048652117332943,1.0745666882446538,0.1046106038518169,0.04792679315193354,0.03674729694682908,0.027985493761744903,0.022284886797764577,0.017540786080748102,0.014724233352063684,0.010309217772364605,0.008721212247273919,0.006484249297612669,0.0047069469024888025,0.0016633654878588308,0.0019513360413612475
25.114618,0.002407276489637626,0.004012807685743546,0.007241175671399619,0.013809855324580032,0.027291585559677384,0.05992379461260593,1.074674135509082,0.10240699261168582,0.04735708687772711,0.036535738974518304,0.027083806851798876,0.022378672380002747,0.01690935810048958,0.013739842678362197,0.011209678583371784,0.008613150545888836,0.005372572825259635,0.003997984729147807,0.001525611854072229,0.0020712787469645503
25.143214,0.0026648766316823514,0.004470929349656028,0.00790526774726078,0.013279865785299206,0.026731486665832173,0.05926631578633838,1.0715543573637647,0.0979899932230092,0.046116095971607804,0.03566214782598486,0.026957277741691956,0.02140814223114211,0.01586116076619394,0.013659141349697753,0.010147381541852256,0.008217679605157959,0.0063366473540534055,0.004131336511511913,0.0015226903024469541,0.001620092542390734
25.173708,0.0027923688210881726,0.0035269429231521558,0.008916673505438236,0.013800132258558239,0.02701329756926931,0.05889738061093645,1.06549899383816,0.09454793962523998,0.04481091478502097,0.034583981453116655,0.025499851699122045,0.0200709171939096,0.015234940010988386,0.013830730878318263,0.010225460924250168,0.00781942969192509,0.005558625228870431,0.0040397553988636295,0.0020969179557303055,0.001609422539499587
25.20067,0.0032257094514062225,0.004445423705163172,0.008602280203312858,0.013538957670260504,0.02654132143351571,0.05804260644132794,1.058665305514501,0.09071889112161707,0.04314131250502013,0.032934572751474205,0.025084160217061436,0.019347339757794867,0.01455317555960521,0.013101805311362987,0.01013204850123226,0.00730545899835485,0.0051604493698276886,0.0037354438122097896,0.0017216249014737662,0.0021554491112364634
25.232249,0.0023277656554673916,0.004250093219327236,0.008603078617813733,0.014084469832752116,0.0268426181651883,0.056600430013582996,1.0480081749712693,0.08704354286751335,0.04095593292490005,0.03148859644298952,0.023791707509218187,0.01833726364335192,0.014055508706882694,0.011829272272513763,0.009299058347262546,0.0068284146604268405,0.0049982725079831545,0.0034910712180822962,0.0016488143627962973,0.002224776446772905
25.260391,0.003423966526839919,0.004018714317590517,0.008582231268811193,0.013684643590125589,0.026381344217875153,0.055855974430666,1.0368720531407827,0.08361121448122469,0.03908928385048907,0.02997889689353965,0.022345474183308737,0.018053683427686595,0.012859298651655105,0.0112345781271454,0.008081459340685057,0.006545735955444839,0.0045220175051856526,0.0033615167715586665,0.002082880599281511,0.0019152211798598654
25.288986,0.002887350383020969,0.0045547549249293755,0.008570530528300504,0.01347336817630321,0.02634298242303994,0.054576725931914545,1.024367144586875,0.07982671920429313,0.03699629425739222,0.028316288900651816,0.020869875099724,0.016575867037342738,0.012571945864321015,0.01068421728574084,0.00858484207485874,0.006459772802137717,0.0043826538748263505,0.002964527867192171,0.001255678748256896,0.001357967932389958
25.319607,0.0033066978838312265,0.0042705667929127285,0.008544281526822592,0.01344974837380762,0.025391396409934194,0.053727654543205695,1.010908445935213,0.07667637459073871,0.03495132970920848,0.0272061513223092,0.020334318826592493,0.015539061500415941,0.011860087047436813,0.01013889124546074,0.007402058076252829,0.005097377712854096,0.003316189857158387,0.003686647855162238,0.0011644015826411894,0.0020468685881681013
25.347129,0.0028221748099845926,0.0038530557404432234,0.008601021535053172,0.013653446873997143,0.025446730074472144,0.053052571940418236,0.9987734746308708,0.0745734039599269,0.03446692954091007,0.025416345132180773,0.01904107659060442,0.014720896483380442,0.011571588476303985,0.009429098296147555,0.007043352737844592,0.005489910009621279,0.0035899118602753877,0.002631698792375145,0.0005288551887702221,0.0007661750846329177
25.373757,0.0030821431953105887,0.00368745299487139,0.008601089210074882,0.013141396773713456,0.024754854140478955,0.051231384845429655,0.9889524187679765,0.07279288964450202,0.03236893250857626,0.025751422927976487,0.019166565184361207,0.014456786677753358,0.010730967839698116,0.008975488995271449,0.006335044215786805,0.004820714905942897,0.003533464113721258,0.0021124745043648707,0.0002424659512644578,0.0012297533241234812
25.411046,0.003227838049355483,0.0038677719546355523,0.00813452327591665,0.012840225663901195,0.02442119613377836,0.051102256942555206,0.9767379763423913,0.07171861726007352,0.03148225441717807,0.025043770816824976,0.018601637342455395,0.013581944486616792,0.010993999875560814,0.008186013249869395,0.00698100022201689,0.004394557740873387,0.0031460130055488236,0.00229081384773518,0.00029910729650740663,0.0011825561523437199
25.439434,0.0033622179920409783,0.003802899236098224,0.007917863423099004,0.011846278102754479,0.023096466959123235,0.050047495870768934,0.9697348815740244,0.07094736791683412,0.031178150616379883,0.024754374457673846,0.0192031860351562,0.013402325257989305,0.01083108036539339,0.00838529117882261,0.0065046707268218385,0.004340703102305789,0.0030810004137339676,0.002557486392766375,0.00041961669921872,0.0012106721725809832
25.470435,0.0024295159713264053,0.0038040623239341525,0.007607975457289862,0.012744195068360008,0.02311956436197196,0.050227136603057575,0.9641276200543962,0.07204868966631967,0.031307394994725866,0.025176050572771058,0.01941499832793368,0.013565921649026848,0.010670883146756597,0.009067021035581409,0.0069656664543749506,0.00485561065627579,0.0030613937837199604,0.0025949476396980352,0.00022438722488178625,0.001461521991809031
25.499074,0.002543519308404635,0.003665223387126761,0.006810075510285275,0.01162799822433981,0.02266882622397109,0.0489848720412765,0.9626468663102412,0.071734781118207,0.0323539450620113,0.025464256060548595,0.020154331981440888,0.014588591395482546,0.011584395879686021,0.009422611123400653,0.007961846199855321,0.00511386312907014,0.0032778528486454212,0.002118088113663903,7.62939453125e-05,0.0010572149757075218
25.526411,0.002395678477189267,0.0030686862633023857,0.006534334791785789,0.011549968505282008,0.022739866994783017,0.04934440481330183,0.9641791496670707,0.07423067075589161,0.03371502041817378,0.02716176962933153,0.020898393437080588,0.01516182033312937,0.011978266041181823,0.009776705178086485,0.008312504568044882,0.004914384337864694,0.0038282915122933433,0.0024042278941505645,0.001219271774351378,0.001269004785976716
25.556354,0.002068747995446156,0.0028425715232909586,0.006430565877467509,0.011411702415669751,0.022074919721895053,0.04915913560138937,0.9677399362227758,0.0757589803067021,0.03498945222156623,0.028015828591573373,0.021745359128792528,0.01581512391106011,0.013340765909321744,0.010732917687415298,0.008050500813272899,0.00569176353807153,0.004144903370315529,0.0034140581511768625,0.000700659269648298,0.0011109876010424332
25.586385,0.0022296636300790807,0.0027918684899653217,0.005813508521155036,0.010918388635856082,0.022368325680671538,0.04945189976662159,0.9748171602635689,0.0788757938354366,0.036424596840110894,0.029324951229040674,0.023466366882210543,0.01667533988149605,0.01412417097976655,0.010524992405969096,0.008950541505710173,0.006243604875096095,0.004852444868350035,0.0033605815833113715,0.0012724631639579502,0.001252429657224756
25.61473,0.0021409255612073338,0.0031861286953462375,0.005884523860271042,0.010559015880223151,0.022341823121745787,0.05135912843314423,0.9827405010746035,0.08116623731430912,0.0379872702253196,0.030342903922738626,0.024036019701570033,0.01742317197017672,0.01509554901629243,0.011810108055067584,0.009748148180825568,0.007087744475597805,0.00531703665861552,0.003523178066717106,0.0016245057496034158,0.0007809235963846415
25.64542,0.0016556313501915234,0.0026531102929589346,0.006157493328393022,0.010983691958879632,0.022379812903822877,0.051443225819000744,0.9930727802385383,0.08337070191777927,0.03951469662019028,0.032012220325520445,0.02490336402037161,0.019095775550657335,0.015110739594548964,0.013192555684021475,0.009553738518466129,0.006777741292732586,0.005882876669709741,0.0036533409685020907,0.0017260820153908564,0.001475079852959215
25.673585,0.0016093682883872185,0.0025689769952316806,0.005408272165551373,0.010637274946127677,0.02279122989513603,0.05305430708552065,1.0037926260425698,0.08514235094911823,0.04178849708961242,0.03347526982486829,0.02663008986551396,0.019222334846277785,0.01582514643404108,0.012565249152327086,0.01048270201890642,0.008447948328996353,0.0059786468888372085,0.00339940684842963,0.0021720338204172258,0.0011012787216654132
25.700897,0.0010834814743699178,0.0022546893962447664,0.005235949580159513,0.011670689577524504,0.023487162624768694,0.05365723450240866,1.0132636801826271,0.08710249087262081,0.04300907055754075,0.033911526707228384,0.025899313357014914,0.020529436166777253,0.01613779262738451,0.01381971686202606,0.010911906688563164,0.008064757217804754,0.005860179607460197,0.0041468057858260856,0.0015982079264615582,0.0013961791992187
25.734038,0.0019523201714717383,0.0030240229112574995,0.005689139798183206,0.01219361999034002,0.023114518380931603,0.054181691076310816,1.0233237429054431,0.08776818661353926,0.04379403248605039,0.034361631770189,0.026688334181256188,0.02139570078074363,0.016442635611679468,0.014020203520333117,0.01058552028565812,0.008258832794954101,0.006054437732159326,0.004667156998828667,0.0011461879893005379,0.0010452270507812
25.762207,0.0017038165020732687,0.0027472707096943463,0.006229647078489353,0.011399002258769747,0.024181192352013436,0.05547393622213406,1.0327391167588262,0.08917451375500166,0.04539423453223593,0.033905984674516464,0.027338999309993783,0.021851706076526402,0.01700789866657793,0.01378716665154181,0.01096668606818482,0.008508283541208972,0.0061123640770928255,0.00420794135532766,0.001675968044158445,0.0020242064802489016
25.790546,0.002027998692593968,0.0021285053628164944,0.005961369865318294,0.012097681941133488,0.023913444773784678,0.05587589067277523,1.0394731363153586,0.0890569079807106,0.04574651953045709,0.0347171027267976,0.026675544915637565,0.02143116479324744,0.0165286778308512,0.014176665334103625,0.011872222887015664,0.00828879556936176,0.006546038291924779,0.004448728670888752,0.0016124035396574458,0.001363870309014624
25.821215,0.001900270680742285,0.0030942627115896973,0.006785101559275265,0.011797895987330498,0.02464382418074546,0.056070513289774894,1.0458447635871329,0.08859205163714562,0.04605236266402062,0.03452227512651789,0.0269213486115336,0.02168445191139515,0.0168444107776221,0.013539725068554814,0.011390632378872757,0.00847060034524393,0.006553654343200479,0.004839688846258252,0.0017144931834597956,0.001772730494197346
25.848305,0.0021325488381673517,0.002885374071553296,0.005707322569832899,0.012744341223880896,0.024183377941827972,0.05675474798290629,1.0489443768065003,0.08803568763240782,0.046043206367007365,0.03454071012701036,0.026279600909645717,0.020970241299685194,0.016792720250338393,0.01386939152140259,0.01064109101391821,0.008285680526995963,0.005881595202565243,0.0040938651427244385,0.0019617486355175094,0.0017962647521329715
25.877801,0.0026940298483829803,0.003728026956534425,0.006683976653482903,0.011841697758677118,0.024467431387473502,0.05607394519411652,1.0500563280005828,0.08744897078188713,0.046090739008383994,0.03403076186379547,0.026205920735630422,0.020426117722367517,0.015888825458611974,0.013656403097695584,0.010518124144716012,0.00819274069094987,0.0054418979625939145,0.003986933543533701,0.0016896137811644944,0.0022378459094296644
25.9072,0.0021918813645988126,0.0030396028690394495,0.006616110466619999,0.012090915118647546,0.024793893613223893,0.05736688824328419,1.0507102999633495,0.08640463922011943,0.04553778783160678,0.03388441903201297,0.025908084830291927,0.020576602933991474,0.016214576134739676,0.01301803658172475,0.010624857096903095,0.007910460742929648,0.0050646826375408,0.003865521414046512,0.001986823832192615,0.0013541046955221365
25.93562,0.0018872846066814877,0.003545173670230667,0.00706965402571781,0.012092734736112807,0.02449797989979746,0.056462313474280976,1.0510221891653502,0.08548793801044198,0.04523415516127069,0.03288789960132442,0.025476425343951156,0.020126135986283787,0.016175126109458843,0.012692123250911345,0.010142791523957412,0.007870374089369764,0.006025676287737559,0.004747188053424823,0.0017708414734390902,0.0018051379630368064
25.963849,0.0025577708733793966,0.002433633351654348,0.007337883282440172,0.013105767619026716,0.02499835122527694,0.05636598538500154,1.0508082128066987,0.08560180970054254,0.044188088453939255,0.033429510910486446,0.025577335513263418,0.019768610722181976,0.015938493595987112,0.013272342166449158,0.01000249703438136,0.007442758849009022,0.005138033292551888,0.0038655138849565084,0.0019157225844557626,0.0022737643770483727
25.992685,0.0017837942100575035,0.0032357628489230886,0.0072215393045023425,0.013151575874740074,0.02518602267411604,0.05701174755706656,1.0515126797277492,0.08546802041424069,0.045000560020440665,0.03277848320387353,0.025690132476390175,0.020139643545057165,0.015768365728798577,0.01229143526545076,0.010226397285154116,0.007575543132171904,0.00556161406512683,0.003633786988558863,0.0007660611185339392,0.0020817624691568948
26.022122,0.001892781900157262,0.003758442943313203,0.0074489307407898915,0.012661158947489138,0.025647355575644324,0.05698878984899601,1.0523429043327657,0.08559015538145978,0.04525550148193389,0.033175837649911964,0.02581810669306761,0.019359129726439418,0.016000206433767532,0.012909625420499659,0.010332760852695886,0.007259407985499771,0.00508434323001693,0.0041840256255246755,0.0012811250582113046,0.0013401048325273291
26.05192,0.002124892528354654,0.0032180945304234087,0.0076218987835993575,0.012864663702424756,0.02555771100634597,0.05698954158553916,1.052791929866769,0.08660185014449398,0.04475826616639106,0.0333230093004969,0.0257110595703125,0.01987011323125339,0.0152224240897136,0.01279287492921506,0.00987681331633631,0.007475311752663118,0.005530137562417136,0.0038329716698953112,0.0013483106710433668,0.0019839066549731054
26.08189,0.0016809618351953627,0.003352743481482893,0.007017525218569839,0.013105074745827443,0.025910355019881693,0.05740154704919803,1.0527465296604948,0.08799753210579496,0.04540077556090799,0.033632050799396185,0.02455725875367185,0.019678894427634153,0.01595008818694883,0.013124609942118151,0.010109926572231706,0.007881352883052351,0.005317967105146221,0.0037875698654612853,0.001767419681508028,0.0015594041971156354
26.110224,0.002486808140185011,0.0027316748536609704,0.007516909117351982,0.012470569180461497,0.02599950011632775,0.058091955456813685,1.0518577748943974,0.088975823268726,0.04496968099403802,0.03366200919893087,0.025849222982694278,0.020019444023500546,0.01585638927791176,0.013400227375701283,0.00955020107562683,0.008026170186531624,0.00465916823539848,0.0038691487300196743,0.001391083637696966,0.0015216769536066889
26.138052,0.0023211421960212916,0.0035875519139407634,0.006928876494458651,0.012596749579900165,0.025794657964952887,0.05740630677166017,1.0500044111790432,0.08939047424781782,0.04448248523515026,0.03426014422503312,0.02594034643417996,0.019798609559929098,0.016192661534116807,0.013354345822970565,0.010406977958283587,0.007838997756984524,0.0051079180988803435,0.004120727732978439,0.0018768930812603705,0.0014181852162333938
26.16879,0.0025355773628927794,0.0035641359815209465,0.008334630781985935,0.012644247829370809,0.02577086265604731,0.05757555427273084,1.043368648740807,0.08987773279786176,0.04400785022979804,0.03410397044809707,0.025038228060123596,0.019995944445012164,0.016136429155572656,0.01315315140350842,0.01074984126091621,0.007404051259162351,0.005322152101548393,0.004386238379685234,0.001400861549203378,0.0013170376969628959
26.195887,0.002530751932851311,0.0033672002373916323,0.0075309698927794495,0.01304120863714091,0.025857656904766452,0.057178286969994566,1.0373963524823078,0.089760171976329,0.04305489869140346,0.03341757890896395,0.02509728150329161,0.02001329941401591,0.01600857149040406,0.012619973346056017,0.01003082026563094,0.008338687401144733,0.005621579979934521,0.004280879038119732,0.0015164273316078337,0.0010850114939367148
26.233803,0.002150366199191794,0.0037989252195722413,0.008421154818811928,0.01302826515339339,0.02594100164602832,0.05704757002948076,1.0260779069428687,0.08855651428280278,0.04160829767142495,0.03250994587582149,0.02489828796644042,0.01987900199518512,0.015315727810863893,0.013024618919742487,0.010054077365935813,0.007771117910232666,0.004694378296558033,0.00391399836963565,0.0018222757331019725,0.0018794963488968288
26.262154,0.003539578638060571,0.003378021587479297,0.008569138136099651,0.013242917016141881,0.02513169923392752,0.056818490652374744,1.0160254650914051,0.08685357856977671,0.040029536253750136,0.03260058048770348,0.024483530632280818,0.01878032299904227,0.015069041159454063,0.012071872135125478,0.009987483578116064,0.007197556405682834,0.005487380692050148,0.0037936737572143242,0.001397512664210784,0.0020439516742678143
26.29044,0.003498000432190137,0.00392436506101891,0.007959594147381382,0.012637907234680678,0.025602262190327713,0.055514533203486885,1.0053185819892516,0.08550222013311,0.038563486157396076,0.030698689913620847,0.023360613037396366,0.01800668032783906,0.014567549215922336,0.011397814963102054,0.009253854881472477,0.0073470871272468775,0.004940879778653619,0.003984859860127418,0.0013068553779443353,0.001866085023290205
26.321257,0.002831111956066814,0.0040103700264059825,0.008340467221989115,0.013320549241951793,0.02564829514737325,0.054126758186949536,0.9935743111764582,0.0824023157031772,0.036905542183816316,0.02950815075096437,0.02196386611802442,0.01747813528885207,0.01379668158001935,0.011572652319390688,0.008903006545505968,0.006415926164790078,0.004766173809922787,0.003879725284292564,0.0015290798944372261,0.0010114632213852875
26.348584,0.003251894615265515,0.0042079551881166796,0.008183453024926561,0.01315279736853987,0.025223264095292432,0.05414656979484936,0.983351020329196,0.0802157196859049,0.03545313227675705,0.028328698043121766,0.02108223151367543,0.016087325098926283,0.013187416723291231,0.010465307528203191,0.008105537833643227,0.006391411145363082,0.004466663545837868,0.0031069719826884276,0.0012640412541030873,0.0014469323231359494
26.379394,0.002877293416400472,0.0043227169134818205,0.008450924351124057,0.013170151568631175,0.025648451739315056,0.05259786980904684,0.9750104334423252,0.07681434002242607,0.03368727081598843,0.0271465318426069,0.02013464431826057,0.015526959426490064,0.012036933736867535,0.010253366955698718,0.008122439170030549,0.006113754267871914,0.00361427216216493,0.00355861983410077,0.0014483798187358747,0.0006791875387101573
26.409225,0.003030493082586522,0.004477928169673846,0.008218444557687698,0.013156832802440545,0.02484104849939294,0.05222987486981883,0.968674488456995,0.07505897448421084,0.03130489330025368,0.025772439153706212,0.01997025461322814,0.015251390570857646,0.010751668582411441,0.009019535266458992,0.007809280685887195,0.0057958145665798115,0.0028701636209070747,0.0031172869536182724,0.0005037711797857415,0.0012808751424345942
26.437474,0.0028429707989707583,0.004551782712723019,0.008258036340658947,0.012895514001812275,0.02481531967555133,0.05182638270811611,0.9647518618067872,0.07378765321754448,0.030644876102527547,0.025033969915473495,0.01844756202651473,0.014412816809245386,0.010396278378769315,0.00825884336683975,0.006600383182012737,0.005136628331451002,0.00302921552628787,0.002834902738130758,0.0013127880348045313,0.0005120795957808958
26.465928,0.0037830258733122855,0.004693293220174377,0.007682508597570873,0.013508678433068567,0.024358577860588985,0.0515480762775622,0.9639134956637746,0.07303045384361666,0.029279335056364257,0.024536517126005783,0.01794926744284262,0.014236429752118427,0.010156970846747488,0.008495326528218326,0.0063582570249650205,0.004508094250304905,0.0030897163993015534,0.0021367753560101684,0.000702111586769574,0.000760073045546342
26.496806,0.0028169931509204513,0.004516214921228022,0.008155837027784319,0.01315025246175222,0.0247231774664712,0.052025092488376286,0.9659099981991327,0.07274996103560366,0.029429035316313783,0.02431232353965549,0.017614122460336928,0.013044241140389176,0.009781312263613567,0.007407057709300074,0.006725691007300454,0.004917084106828601,0.0027500554480164568,0.002075489808671946,0.00042785873085966,0.0008319189192830299
26.523946,0.003058540436339722,0.004395491442155083,0.008056904326082462,0.013231765635782261,0.02456049042234511,0.05199069642297616,0.9710032357257559,0.07338039273131444,0.029181222329506457,0.02465450617959684,0.018237725729212097,0.014211145626623362,0.009573698539600824,0.008051238271678128,0.006074224760291754,0.003940971850094281,0.002754877068135988,0.0024194926034330298,0.000569349157922493,0.0009461679686235042
26.553841,0.002978992814782899,0.004203824079529595,0.00798810723751774,0.013875762964253463,0.0240483610709187,0.05084454850818016,0.9785770313533712,0.07419615365488275,0.030602485794978807,0.02454215066093661,0.0180773637379706,0.014097192970975864,0.010496849169164175,0.0080694905312078,0.005959187180035267,0.004341668495583083,0.0032648995303198687,0.0011805856345784304,0.00016327617308828344,0.00045502159275046086
26.583833,0.0024710288605806954,0.004395544412168518,0.007394272838032955,0.012816192935027615,0.024758373881439793,0.05196158091129973,0.9890731629368712,0.07531453912458072,0.03222923556714788,0.026072060213502186,0.019355868653940355,0.013967137798538134,0.010515467472689066,0.008635355738761188,0.006727071262407899,0.004692573831264575,0.003699752930679542,0.0020983054303783753,0.0003245856839931974,0.0009276854351586898
26.612289,0.002587635999424859,0.004337161488508907,0.007721686045165343,0.01313921071460705,0.023779015079215038,0.05295239740833109,1.000672768949326,0.07769022340982702,0.03339237038121082,0.026991976245130663,0.020177048500732434,0.01564331955152256,0.012096534350572185,0.009027817770431733,0.0069912651055649795,0.004939100553087748,0.003454026691918443,0.0022584038788227554,0.0003669254961062942,0.0006272828610563498
26.643384,0.002397536472754358,0.004370837445282919,0.006985397138464229,0.011715463833203973,0.024190883986867293,0.05310953273161264,1.0139029204014125,0.0796525732130592,0.036406905528795476,0.028364713983320095,0.021380004362265136,0.01633107675732109,0.01190954351319084,0.010011451858285163,0.007426223139981931,0.0054051446942415485,0.0038752668206197007,0.002302257501406031,0.0005153089840932036,0.0013466043444297709
26.671546,0.0016357001968232226,0.004045658656460895,0.0070054461599534336,0.012348542135802403,0.02396270399054371,0.054129713292542805,1.025963026884634,0.08204978956176243,0.03873574639944664,0.02946174740904611,0.022353325266379585,0.01778377170952567,0.012764770519632065,0.011186911764776826,0.007979504192512686,0.005755279668772912,0.003992098458765846,0.0027344329010418906,0.0007222583035911708,0.0012823058188842745
26.698331,0.0018114309981376558,0.003526703611165336,0.006872572822623827,0.012246307130868014,0.02441089728818215,0.055420019553010146,1.036657840358885,0.08275030001360566,0.0405713705407983,0.031563442335366634,0.02337555099175133,0.01839575017449548,0.013686295975949619,0.012190311425504887,0.009435180018318327,0.006331836721572615,0.004759103541920209,0.0034775061478592557,0.0005768649733189206,0.0011461879893005344
26.736596,0.0017924531400961767,0.003121019227041687,0.005781012293400697,0.012014377985814556,0.024328774252137454,0.05629983274120984,1.0514993484228747,0.08658808249307601,0.04247353006564977,0.03320350453917172,0.025130868896473084,0.019881196483317678,0.014922099089937068,0.013131958899138966,0.009515546512201701,0.007346457257567849,0.0055744723387298025,0.0036173308078398738,0.0011751496735190538,0.0014524732225234696
26.76501,0.0014841868883699453,0.0028073683918722683,0.006380518797048359,0.012891168745450432,0.024931257422789833,0.057753237630774897,1.0607069757553662,0.08969868800053545,0.04430723629328881,0.03472828822412506,0.026587590514615983,0.020087643799403584,0.01649420752322609,0.013613200303744195,0.010683963950540961,0.007696542883556065,0.005255196512184986,0.0032440809959796537,0.001303532906138522,0.0014806923231942732
26.793487,0.0013140510876666898,0.002449796089163956,0.006472465547147681,0.011803385954083727,0.02515377244610735,0.05782691570039624,1.067782818429627,0.09102048784166436,0.04585659118160562,0.034605507257795154,0.027369028778775877,0.021233239611600237,0.016641122652165743,0.014339580469304542,0.010609775199280488,0.008345323154022631,0.005752123302345071,0.003929915860444069,0.001479650212022487,0.0021240431686011074
26.824058,0.0012797385465247654,0.003344852208471487,0.0063899948236697925,0.011969634996499504,0.025470672797027076,0.058344027719120145,1.0727049913711943,0.0935034938343714,0.04688090669649986,0.03585302843833176,0.02773599724827085,0.021997832074454833,0.017196326942321913,0.014203443216912632,0.011422638175532084,0.008963372986682351,0.005642998513670396,0.004317185775999484,0.0017038165020732776,0.0012609522058794598
26.851356,0.001389806828214807,0.0025915246316012257,0.007078647468980612,0.012233081677710918,0.02616264448262973,0.05876741997079058,1.0743294531501826,0.09465659029873644,0.04783279491253427,0.036037604770849586,0.028715289687813183,0.022069339498660245,0.01759963739158166,0.015125185664373328,0.012347238721398536,0.008693510106300551,0.005446367141481286,0.004171716373174552,0.0020946405077421344,0.0015278803097541894
26.881897,0.002005137841215877,0.0030334879452224087,0.006738224063851724,0.012987410096660712,0.025238743994706374,0.05929333068252904,1.07480955493338,0.09664380034842235,0.04818888172888067,0.037389971981501374,0.02851899311671916,0.02222548435467377,0.018229810420942256,0.015131551491229363,0.012070666635126752,0.008572659432167116,0.006197553051806209,0.00478659846506642,0.0018173980056316213,0.00186920166015622
26.911783,0.0022782143683885547,0.003167310772215453,0.006603781966113164,0.013063798242860082,0.026629036296122902,0.05882305387550872,1.0716525500469667,0.0984878377510309,0.04786697694110461,0.03660136724687642,0.028733892087731545,0.023259953212438005,0.017802013033672178,0.014743812334026735,0.012286063890026571,0.008800714107558642,0.0067042368398022205,0.004429151014777035,0.0014023358456380405,0.0018073132268149141
26.939796,0.002405764772364059,0.0028817102824330505,0.006181113964925609,0.012901450528014315,0.02720504410662366,0.0594142311295694,1.0671302109819056,0.09940759736390734,0.047995528351999134,0.0369491703175994,0.028031458702129124,0.02218453978969523,0.018158016685586496,0.014976027292216183,0.012230207376784883,0.009362638042018583,0.0065163426449978915,0.004309608546177485,0.0014248800695713809,0.0019774413379022486
26.970794,0.002221739422340873,0.003013881236633123,0.007530556374281518,0.013342853509606376,0.02601596462970279,0.059984906765131324,1.059007587983362,0.10002994573267801,0.04705888349233779,0.03577683744984427,0.028443893097821606,0.022214124330181155,0.017578774016372787,0.014747779478261582,0.011342477441539163,0.008752830980853636,0.006348376049898701,0.004091177008024632,0.0022175435980587416,0.0020694653559239105
26.999454,0.00274089648621318,0.003666628592252333,0.008304262132642388,0.013896152056073445,0.02609907926921608,0.05934781986445768,1.0473172222138014,0.0999041017627505,0.04524489680028212,0.035678670811894866,0.027748993132354984,0.021825512293635736,0.017030020298113558,0.014152775682590792,0.011924453214402015,0.008195582112203902,0.006212707363329122,0.004360070481163351,0.0017131346308031446,0.0013488717747929095
27.026649,0.002269023492120765,0.004205291537544905,0.008621300215856605,0.013668012925027777,0.026307537458379632,0.0592470239604738,1.0357194021223544,0.09915562466300758,0.044644901974394,0.033693977789941605,0.026619517308715323,0.020766334599246095,0.016825401124664664,0.014175936521992113,0.011495895122195184,0.008297179646879612,0.006541613004201362,0.004696993849697919,0.0017973337935329077,0.0023746176415016668
27.056597,0.0030639785219168355,0.004120445211733886,0.008591890675803838,0.013382351650942455,0.02610703672914185,0.058129903520166205,1.0211511656768948,0.09825892122239065,0.04213598630664103,0.03280036782162819,0.024908687914746996,0.020674782203008734,0.015834787672484654,0.01294711848598463,0.010873032894334481,0.008026601682830575,0.006077352716530264,0.004313739550525165,0.0018270130056306242,0.0018465656707279386
27.08658,0.003030569910906525,0.0047440971484023,0.008586699671494601,0.013506890117621271,0.026157534641817887,0.05719504338715568,1.0057972282937337,0.09613800321284868,0.039824635581603506,0.030886308846190636,0.024139154724682834,0.01954434968814698,0.015925024741751816,0.012798936376546038,0.010699240491245402,0.007897223095775273,0.004933717734031602,0.004004269385734199,0.0015607473855713055,0.0016094225394995868
27.115152,0.0034178750842747984,0.004399806406306356,0.008535301378574434,0.013669756742276532,0.026173428277638616,0.056093538113389074,0.9909771935210561,0.0948786562210126,0.037575892707530825,0.029776276765738376,0.023134983785525684,0.018148828663286848,0.014051298475038509,0.011972377382580961,0.00922607069073477,0.007225954990368633,0.00464948222697878,0.004025494422388702,0.0016168917348626801,0.0017168850154622268
27.144399,0.002849280100408525,0.004249737118293772,0.009003904227837851,0.01409800223662947,0.02569578718968845,0.05539042364186112,0.9758569659362335,0.09237231826051254,0.035988558385674836,0.028716700488026502,0.02155716038022278,0.01661767248070086,0.01318039016300554,0.010411362054818369,0.009771407918537514,0.006038977831201283,0.004866692637273274,0.003973596394583621,0.0016026269178466392,0.0012056616092386376
27.180731,0.0036869004669398938,0.004683255220766659,0.00981809112155054,0.014222771225307114,0.02545392188764883,0.053845413339958535,0.9597408252367986,0.0876512131039621,0.033454610547168744,0.026590989153471363,0.0195430034796882,0.015075616025580165,0.011719410599526818,0.00923490857908057,0.008931166846928986,0.006102647719664976,0.0041100561661635724,0.003601365158483489,0.002015691233071566,0.0011843268151282014
27.211258,0.0034790122718041214,0.004638678149168842,0.00974598937083822,0.013892052748715963,0.02491689939143355,0.05241580832094591,0.949142743247019,0.08398369474190957,0.030764364893195395,0.02541141850666512,0.018711464554425503,0.014494729249724739,0.010189318466101055,0.008530512649728119,0.007042476678384478,0.005146992213186069,0.003855955170998903,0.0028041735552783,0.0011078395778994228,0.0010495618051298058
27.240517,0.0035059122517245066,0.004042924072184616,0.008446515055480124,0.013602292580267576,0.02490420077449496,0.050986056932620545,0.9429908013237052,0.08022376589410021,0.02924428431616322,0.023344431310564677,0.017285057986244155,0.013576206912436046,0.009287204646675805,0.008180194691679545,0.006520651183723833,0.004866842140157442,0.0030477306497210164,0.0030723828489198067,0.0008325833494722372,0.0008919868368009137
27.268899,0.0034639887787067678,0.004419797214565509,0.008404964998697157,0.013643680605103554,0.024122428712313106,0.05025375849234708,0.9395306307659221,0.07695437155902385,0.02841800455372965,0.022919904979476914,0.01587457747124734,0.013101578730651046,0.008580654228497728,0.00705405500735508,0.005561221577571594,0.004491815344280459,0.003054474575031683,0.0019224863165602834,0.0012594741661557866,0.001000236609898217
27.29729,0.003016082136682836,0.004837649814894249,0.008752807705288898,0.012924833856138282,0.023792710574588604,0.04914446520279772,0.9395900441161456,0.07375106934251031,0.027080720470168525,0.022377119509542895,0.015288996360203937,0.011456640357331216,0.009097066861818728,0.0072363429642085765,0.00576426886036351,0.0037002563476562,0.0025188558989287075,0.0022413416016164715,0.0005208144581871342,0.0012805115415068318
27.337182,0.0027677146875235885,0.004489300671004222,0.008023896289196182,0.012939077497824117,0.0233542944752026,0.048934745015030354,0.9446471827761169,0.07090379685514392,0.027947355272574612,0.021759195046271003,0.015484964669852897,0.01172032445026663,0.007752324604803471,0.00707286022845074,0.0054397636509851055,0.003986612339251667,0.0025178967023513654,0.0018705557764553166,0.0008457967560982985,0.0007554641720534949
27.379515,0.002725701967569487,0.004391013167741709,0.007445413506734366,0.012000979394886728,0.023216700102889253,0.04807827786352975,0.9595015442906165,0.06922046690462717,0.029461838291241084,0.0229704839512544,0.01641373584184873,0.012768698376053145,0.007428762258214689,0.007854497797374817,0.005444427027603123,0.0037440043938517516,0.0021214244551353927,0.0015699692358071087,5.501634636633285e-05,0.0008428668349441867
27.409555,0.0025843271877243504,0.003594060306524349,0.007004606909206325,0.012091242477438905,0.02214879985332942,0.04799551925620389,0.9728298013870047,0.06844118196019477,0.03163790326863026,0.02372023053521011,0.018310273486321693,0.01344715794317255,0.009175120140690314,0.008181763549030536,0.005819807966817497,0.004035372773959327,0.003278909271239729,0.0017522545207601607,0.0010237328434445094,0.0007143981879101334
27.446145,0.002389377282413649,0.00326238476926093,0.0065078198697917315,0.01122790804984366,0.021629657776569677,0.04822728811621462,0.9902431565357137,0.06981109657561581,0.03378909312919374,0.025787725953792737,0.018468770829945805,0.014282872519598065,0.011432247390331808,0.009374154196772115,0.00651550739654457,0.005055255469585079,0.003688407883675043,0.0022912838690194995,0.00038397917273439163,0.0008769822253897528
27.487314,0.0021266449721696165,0.0032789092712397316,0.006341215680943328,0.010705606532266284,0.02175396596750018,0.04921434542176337,1.0119101847979923,0.07129322694672954,0.03830538473641327,0.027592942315474017,0.021470565313196903,0.016538896163519293,0.013028843720426666,0.010863625583040484,0.007195048954886939,0.005568350067719623,0.0041773425859713996,0.0026598699880610597,0.0007099847487873439,0.0010008474592363315
27.520023,0.0012197729381360754,0.0027891463686517226,0.0047423791084668845,0.010209127699548487,0.022667610366285028,0.050184151831806495,1.0283087490206886,0.07253172972068306,0.04049465573207286,0.030162720338166412,0.022961406565794498,0.018667162506021007,0.01388788726708317,0.011833230270034963,0.00878275870385764,0.0063952077072032916,0.004217903021278874,0.0025330049441660563,0.0013119231401077845,0.0017024494294586713
27.549654,0.0012895708093383761,0.002303938198320818,0.005523686909541362,0.010566604007767077,0.021923812248122274,0.05062494155062139,1.0418529633393185,0.07484559418791871,0.04204974900669455,0.0311930377562776,0.02421826647652664,0.01930568048456305,0.014557086695264135,0.012374532203219315,0.009782886151383953,0.00791462077612847,0.005182465250057011,0.0035777549239933678,0.0014196415221695564,0.00218708274898
27.576807,0.0014139925546892617,0.0025938258396976176,0.005216659531593834,0.010619473163764678,0.022237460252508227,0.051763628686845795,1.0538797313224135,0.07663892722339433,0.043976650720122565,0.03234458214212259,0.025768233439687812,0.020310755113703827,0.01633309576697959,0.013310322252366691,0.0107101754561584,0.007496282940395832,0.005572080647887701,0.003642642414354055,0.001223869984224697,0.0024059825181916837
27.602898,0.001266111757135559,0.002304127673675123,0.005169741012023836,0.010558696144417583,0.022594522427460545,0.052506436021050096,1.062186611644436,0.07865053236130432,0.044894012849795835,0.033359399122423694,0.026305461971844815,0.021250125072966673,0.01676739063558026,0.014732392447865884,0.010720841374915779,0.007935369891447054,0.005556719072120014,0.00374202163912078,0.0018176862349619045,0.0022712670359198053
27.636363,0.001445402838486964,0.00207520933707491,0.00526950411333599,0.010590490034413475,0.022803564689598214,0.05406414633446443,1.071582376331125,0.08211926048971849,0.04674195741032226,0.03431321102224906,0.027375653932438154,0.022464627501856956,0.017596000615731126,0.014604426868156118,0.011436968811916207,0.008100049522487286,0.006295230673560881,0.004548296679928247,0.0011707081548653993,0.0021957021024762327
27.665231,0.0011791055851441247,0.0021484705532305603,0.006038510338041371,0.010598173710436429,0.022918975462713462,0.055309351826270975,1.0751700444082652,0.084928599936764,0.04715357952416015,0.035132848216060504,0.027993953608196447,0.02171344716785508,0.018422095346184504,0.015036297906324868,0.011603636913407276,0.008441865578643157,0.007058278592657419,0.004677621545406381,0.002633688651445553,0.002638314788397337
27.691847,0.0016292643027752643,0.002912160979772457,0.0056642230191998105,0.010922841910646597,0.02328954253146679,0.05514308184142771,1.0763361285391728,0.08659646117831055,0.04760001503962222,0.03515741889387942,0.027625628839443306,0.022344172999322724,0.018548514255243235,0.015299150492133984,0.011950966185831908,0.008520571891521845,0.006673945599784353,0.00489720369540051,0.0016989584153350454,0.002727975338559063
27.718889,0.0019235305991754837,0.0024564517858600824,0.006058993077660725,0.01139486533859693,0.02429588444835603,0.05617881700255503,1.0747176664425002,0.08875101744125675,0.0472648534337428,0.03553614811515752,0.027496834304850226,0.022597788793443842,0.01841839184583529,0.015485793502596299,0.012632814497732214,0.009379542387782379,0.006668304684349733,0.005107080455476992,0.0013664925034935372,0.0022588419910105307
27.748046,0.001932090502461645,0.002621782347425317,0.0067381549560763445,0.011129037840377488,0.02347574119313407,0.05682820979572989,1.070056524054621,0.0897636574877327,0.04665022904609833,0.035652265950591656,0.027893667402407996,0.022963463643653047,0.018348700192265942,0.015094023911585165,0.011754282587028824,0.009018576869307389,0.006712258753146335,0.004896526152375874,0.0022573855839597484,0.0018451466301702144
27.773763,0.0022996898590059343,0.0027679039595749307,0.007035352582908347,0.012021429993748892,0.024231660866304155,0.05663669763711743,1.062786014411319,0.09039302809184498,0.045547340303378564,0.034597470404196966,0.028216785262443374,0.022379095043841533,0.01814270982028197,0.014555983045628069,0.012469794334360644,0.008822166829108115,0.006353160415802597,0.004648111175655248,0.001970762840742365,0.0022873174196477333
27.803162,0.002666983603369699,0.002860707583530279,0.007617303804585565,0.012079451971856612,0.024935226141515516,0.05624636004595048,1.052619066900169,0.09042120282491199,0.0447010451096816,0.03350915195516614,0.0271883105699791,0.02144524006449169,0.01829690584056752,0.0144975380165201,0.01162463382687739,0.008942288320653906,0.006962063928886054,0.00449605081125095,0.002224920340683188,0.001414733339011085
27.831852,0.003074655461829149,0.003288835445753539,0.007578769569169174,0.01288785182137805,0.024661229202867035,0.05617314295554636,1.0400164159863503,0.08943822583853103,0.04247286676481689,0.03338781088064515,0.025957281263595488,0.021262903557981733,0.01724562151274203,0.013939939396749269,0.011742639529911305,0.008904029680273267,0.006497494469711227,0.004259122736594608,0.0018815547147021615,0.0017794652999405822
27.859,0.0031561173951742123,0.003392327724916353,0.00816617545934244,0.012764414832798464,0.024839551146479025,0.05609877249253488,1.0254560967671755,0.08751847268266515,0.040336992735648,0.031943567895456514,0.026184833400233934,0.019759226008681834,0.01641373584184873,0.013369224692972718,0.011165381045556371,0.00896107058708944,0.006050836199614974,0.005192076250518004,0.0014364754015931552,0.002029433286228994
27.886036,0.002867810145990545,0.0046827953292803565,0.007818733649023232,0.01306738677287414,0.024988927335572706,0.05502437816662369,1.0118587426786538,0.08516812445428137,0.038971774720538664,0.030425371107529527,0.023810989538638104,0.019808989404196002,0.015421533542648306,0.012993936275628115,0.011038088725370706,0.007966914643438685,0.006180817321743187,0.004687957194999676,0.001892397455620824,0.0020680303861297248
27.912964,0.002848963434847019,0.004699632718378078,0.008027464605846297,0.01370221628530213,0.02587641060689681,0.05489722233263813,0.9973026163456326,0.08312086162828726,0.03662066459404302,0.02966420932887401,0.02269027724891054,0.018065584653782208,0.014925942802703,0.012400582800526748,0.010321406307920661,0.007301015657750991,0.0060536300981775554,0.004103259745885342,0.0022558379275470436,0.0017030476587565758
27.940784,0.0030842104587948376,0.004537899476077378,0.00817015542018671,0.013471516842910359,0.024510841477413826,0.055031051751615795,0.9828306065314891,0.07965498654235074,0.03411628598927937,0.028338381330587716,0.0214203454775163,0.017586052285937796,0.013490627126387579,0.010722109063227857,0.009141775353296364,0.0077180102948046034,0.00474960295529845,0.003855894788433122,0.0021086409845817635,0.002009487511916895
27.970109,0.0032267378477705885,0.004664256413340797,0.008920380614378578,0.013748939484099403,0.025004668703225905,0.05282959740738854,0.9693018958453333,0.07608917986571723,0.03224657712380019,0.02648216363513818,0.01978775509130974,0.016084285497597033,0.01198025095781782,0.010063087515087428,0.009111187009750946,0.006590754815139476,0.004214548252625667,0.003605443921835414,0.0010620489881267394,0.0019183945290045755
27.998583,0.0036240828644658204,0.004313530395427466,0.008133925758639372,0.013553971002314012,0.02510115092620115,0.05268866547006649,0.9596551063138434,0.07261592225839339,0.03054928181848337,0.025043030536371847,0.01877742948982715,0.014746703915256345,0.01149902384245724,0.009171465224855232,0.008219836163727625,0.0058673665067639075,0.004067046963311276,0.0031322172388969292,0.0008490594092366201,0.0007087128515994983
28.025482,0.0033493389571000293,0.004549505900266371,0.009025157747977026,0.013478961675737028,0.024453781720108734,0.05177597635867381,0.9524741788426535,0.06976307053777923,0.029339411770445637,0.024174095043999626,0.017171135069027954,0.013779324403785277,0.01066149674193036,0.008724775575558195,0.007238639103452597,0.005433093210417178,0.0034395964146952,0.0026621339822024827,0.0013510061521930484,0.0005495812519363896
28.052485,0.0037381931167983413,0.005113681008599801,0.007908238219618795,0.01341140143874666,0.024836974503996988,0.05114500272028483,0.9497236555600852,0.06729160447151315,0.02835084650308156,0.023601313408566554,0.016527124725104016,0.013316423545511723,0.009322264736662162,0.007838641329883642,0.005870674086893665,0.0043600971814118615,0.003868674813469743,0.0023964801421434384,0.0010818147855922733,0.0007281576637382406
28.081803,0.0034843286957037065,0.005343109619867748,0.008429238068113729,0.013186085871637958,0.02483188839504225,0.05155242630511884,0.9484060209906077,0.06588228814169599,0.028198866610198266,0.023020568731466264,0.016558192557257486,0.012169037342603613,0.00883527698649388,0.007034405192444266,0.005471637721243691,0.0040668895280349,0.002477439566370989,0.002302421834150308,0.0009520555108524473,0.000890550043482113
28.108366,0.0030651751251832963,0.004113439552361919,0.008206200307044036,0.01387688505892936,0.02444090916838543,0.050911114916939934,0.9521210433308139,0.06584213009143122,0.02830254577055015,0.023202093888982898,0.015964786522554814,0.011808037848737022,0.00838811941958897,0.006701449267572954,0.005388329767094694,0.0038499424648514215,0.0021541524866365252,0.001966623509824683,0.0008454870097631366,0.00032770891715868457
28.134149,0.0037381931167983413,0.00441865788362745,0.00777931915785701,0.013764343315848275,0.02453860109164742,0.05095412385764123,0.9577740019438836,0.067132155362241,0.029064248311872234,0.023474650196018035,0.015992335651244395,0.011580770019415293,0.008667912232901032,0.007390942235069892,0.005415827691153139,0.0037666731089056236,0.002404760467092727,0.0011566524449613785,0.0006204250652743782,0.0006687807312259254
28.162768,0.002510360654658452,0.004532945547958696,0.007965277892437181,0.012990069803982929,0.024451020400821824,0.05095878730553933,0.9679495939119216,0.0680281670564636,0.031167670667919912,0.023826588127727335,0.017035037101415476,0.013135125552354616,0.008846627574556147,0.007672804359542337,0.0051197842022759074,0.003322292536896194,0.0021850591265288335,0.0020677911276819933,0.0009138091176304188,0.0008670698635971296
28.19186,0.0024606542007928963,0.0039051546110679576,0.007043422983176463,0.013139341401106784,0.024337066592434203,0.051560732962934605,0.9799629490450005,0.07088355865225587,0.03288203634863942,0.024838464981896093,0.01761878133275743,0.01357421952185864,0.01051116002393645,0.007951355566106337,0.005451040886207591,0.004420238379449974,0.002924925191877293,0.00125866512904812,0.00014675433396656455,0.0006007875708803854
28.218899,0.0024346855165389533,0.0037237776546285325,0.007360471966155794,0.012580455173983004,0.023961451759858286,0.0519099989600249,0.9916319036868965,0.07257722115569797,0.03463009743623846,0.026162607772767382,0.01893370564073331,0.014596708672994174,0.010852689692051677,0.009573598219809822,0.006417667823581133,0.004183524767879519,0.003080773695935321,0.0021001770671490788,0.0006482741023635255,0.0006210345893849619
28.245953,0.0022148120497733556,0.003601882326650507,0.007286902575036601,0.012958786574106715,0.02375039340504336,0.05268452692414555,1.004758216036505,0.07549168536183445,0.03568373118427873,0.02792215916901797,0.02044581225950161,0.01605039847006422,0.011724711431687867,0.010241967016999656,0.006996188064878736,0.005701730905590264,0.0035705729427127826,0.0021450541689077697,0.0005937218157453527,0.0011439004403070868
28.275087,0.0018927050174970316,0.004207457179058671,0.006572806412609181,0.012291146388768378,0.02331266961063182,0.05216384199855559,1.0186560757836265,0.07651954902480952,0.03826302309159458,0.029296527304175517,0.021720405200794397,0.0171225779249326,0.01332587928805796,0.010938681491832143,0.007908889586675249,0.005518879568162839,0.003824823291306499,0.002958887337833974,0.0014936865945749888,0.0009555036166481274
28.300849,0.0017322926284934308,0.0035221122783833936,0.007360448241690221,0.011833016291595815,0.023936624405449407,0.0531557005378569,1.032320700416753,0.07910780823150818,0.040812963812140016,0.03103393968972924,0.02332808989679012,0.017653741386685486,0.014605158210675982,0.01210040492797582,0.008956012323504143,0.00663847204678083,0.004702505294235571,0.002509885276732761,0.0010220256724232009,0.001970836678356536
28.330334,0.0015176359690930305,0.0029101215110855466,0.006460480110487232,0.011647926835066748,0.023316923812605885,0.05373735049341438,1.045640901956928,0.0815227849044964,0.04273388489445644,0.032660262637608906,0.024374764524217978,0.019064092230060368,0.015207743138598231,0.013301857570058197,0.009434081834009537,0.006911010297481916,0.004844232975430342,0.0033028934565648665,0.0008840884971234726,0.0020525340128567703
28.359118,0.0016989584153350454,0.0030685155441489923,0.006191106760441073,0.010931080079305202,0.02399618266843822,0.05391428395627132,1.0569612373662831,0.08367218340143255,0.04412624675638039,0.03310410112042917,0.025068087962724202,0.02107972853494498,0.016075807764603624,0.013989166355999104,0.010508989020959352,0.007508270080031297,0.005446666381266454,0.003633234309759935,0.001347900485975113,0.002217582970775645
28.386181,0.001763859256240309,0.003067026090844501,0.005328732027016923,0.01181308703660548,0.023787939520029423,0.05486324290610006,1.0660318516611567,0.0851589832392226,0.04546088095395303,0.03440155583733654,0.0271105915876694,0.02164131249960766,0.016290392112439336,0.014590406707003638,0.010512630180727645,0.008321529291618434,0.006162331436557097,0.004644321464584316,0.0011460610230316509,0.002260001289786123
28.412599,0.0009871445949567162,0.0036706982664843073,0.005707220581237967,0.01120509775185619,0.02336810188997782,0.05592291234515308,1.0738719461106894,0.0870694759350314,0.047897891806734205,0.035882321593877664,0.027655031359556027,0.02152588475571127,0.01789077563513922,0.01466410315799613,0.011442489511855572,0.007968116418343642,0.006227852838719022,0.004805961455499948,0.0016656909572610116,0.001780854964580249
28.442527,0.0019220018189929726,0.0024614583516325574,0.005397088910942803,0.011458451480870414,0.024168449173960375,0.056973570669046174,1.0792871393323107,0.09093174360114047,0.048448585411731096,0.0363206395517904,0.028937533122462368,0.02189049326431921,0.018347159973873692,0.015212417713341779,0.01201847601604679,0.008769506977999246,0.0066763872085876235,0.004117951121443604,0.0017238042492209729,0.0022197867283384643
28.468435,0.0017505262948008867,0.0021575949316809838,0.0059559336417163815,0.011904410552592202,0.024230385300355605,0.05726210744216983,1.0816712259275598,0.09145702731931628,0.049389993182726626,0.03699662623013701,0.02863470734295717,0.0229434807685621,0.018947362850279106,0.01529849037397567,0.01243381599577592,0.009740905470109945,0.006435831820499408,0.004456017092550975,0.0017011325844783368,0.002033959951450055
28.497515,0.001976646410250348,0.0017136781811081853,0.006623250482039961,0.012167248272116335,0.024577576713075717,0.05786496213373867,1.080978446890339,0.09349134210485793,0.04995951475648355,0.03748015288939974,0.028723027966315904,0.023262419279698052,0.019060841755970906,0.015226803634323495,0.012210819133525314,0.009243555403262492,0.007305200043714421,0.004203734077227221,0.001868594323965216,0.002328215716501911
28.526001,0.0019621788224117626,0.0027021092431658567,0.006602181978334837,0.011473635368402079,0.0249109732411042,0.058402660824767944,1.0781694538364945,0.09483031270248751,0.04941080637709258,0.03751449010091423,0.029349784955962764,0.023231771934256462,0.018752303702175694,0.01655174241146006,0.012458803605536655,0.008538942288418954,0.0063674188130141765,0.005700117691672229,0.0018069428113858426,0.0016590205683755749
28.552762,0.001631049641914407,0.002749430980252278,0.006423143712249644,0.011189814769802148,0.025679741867937415,0.05857555832194435,1.074843984410945,0.0955235078436726,0.049371609384651106,0.03661728203327697,0.02851079420590314,0.023134434032599963,0.018799089764347247,0.01482801434648461,0.012676670068281815,0.008875743932589258,0.007285492559448033,0.005271033781198668,0.0027104115326325867,0.0022101554026489143
28.579778,0.0020991374749668914,0.0027214596772007467,0.006816380488448067,0.01239219657800573,0.025978106304056038,0.058385982309524215,1.0716676961168137,0.09577084172160509,0.04872065757838027,0.036912272298889194,0.028136877070414026,0.023455499899616428,0.018043597102244104,0.015128242903753095,0.012371794272909974,0.009078123549175636,0.006834459996632404,0.004766998093204746,0.0018921513701249046,0.0015251539415494484
28.611966,0.0022336542811135012,0.0037305944980777174,0.007216850727071308,0.012067401536514973,0.025062096531945736,0.05872238067014686,1.0688416869466038,0.09605046690442581,0.04877404198011501,0.036466113215529936,0.027574237255314982,0.023228387983525226,0.01763517671372733,0.01476453628891047,0.010944036038005795,0.009017621597737172,0.0072055905408843456,0.004311735292718487,0.002211866609851665,0.0018158119265064912
28.638305,0.0024737363222123118,0.0033683064022275583,0.007083078274914766,0.01214757266906726,0.025640379200236072,0.0585321226477872,1.0678960639068893,0.09554920786515095,0.04824601565550749,0.036599415084577175,0.027497593197973905,0.022377390034091,0.01760433977469184,0.014738412539632631,0.011882982206418119,0.008662803739265139,0.006372303063245133,0.0048606967761272695,0.002120985401575674,0.0018386840820312
28.667811,0.0022583523306247,0.0031901088701589775,0.007155692875562517,0.013120451469691607,0.026288661762431102,0.05869932299805427,1.0680422270755814,0.09572988860893565,0.047804561225498664,0.03579121042513425,0.027369016018146033,0.022407405750308824,0.01718905466266085,0.015474849712061116,0.011526517941229907,0.009088171785277885,0.006485689910313549,0.00453619957947638,0.001713100653182695,0.002016311998799028
28.696381,0.002246024296557424,0.0029550980235083365,0.006942899932898014,0.013152036161086046,0.026487117452332044,0.05899125062661189,1.0699301911855106,0.09567917097048725,0.047964491349347105,0.0368118483785467,0.027951613153036067,0.02178462691465115,0.016975874304921257,0.01375208258097238,0.01062258330026435,0.00856945399124247,0.005523765942683696,0.004980685893168331,0.00242134434516202,0.002209654953322631
28.723187,0.0024364659870231373,0.0031921518008252055,0.00741907132674278,0.01326578840825131,0.02562753598127692,0.05923746339001971,1.0725517902959079,0.09498773167198576,0.04637919728887324,0.03608583282980777,0.0278482943837106,0.02130033633092571,0.017091698205331993,0.014305393470591865,0.01062796839628392,0.008869377051803741,0.0064020849417649696,0.004076017862599034,0.0021741632724157837,0.0015793030963503754
28.749985,0.0024436582669128404,0.0033403855715273423,0.0066223847697519725,0.013483831960500259,0.026639208493791106,0.05914166688001329,1.0763114520757555,0.09247891267174302,0.047659340083083646,0.03561494608674287,0.02685176000128442,0.021650702737082115,0.01690736659290606,0.013877348551931575,0.011158142740876495,0.007820966722273944,0.0061982433282428305,0.004381245823098317,0.002182220235139569,0.0016758638486090102
28.779217,0.0020784464781066405,0.0037369783760916133,0.007348390271059138,0.01314502389928376,0.025979338628453252,0.05952190754202548,1.080246719315908,0.09178075306423895,0.046761236872080975,0.0354105712786874,0.02660381687970587,0.02152789649537553,0.016625250717877203,0.013956523380626794,0.010765856978778063,0.008301005640923877,0.0061889204516502256,0.004246345815221793,0.0018376074206894561,0.0015405332683080535
28.806006,0.0020605863323320214,0.0039814987857381325,0.007841132267666048,0.013247715902292604,0.027013901977753253,0.05910601257282406,1.0819156340785616,0.08942050762131305,0.04631837779701634,0.03470513708680773,0.026083169340270235,0.02173748259949495,0.016317384386527665,0.01375458172978812,0.01088858142524404,0.007440224507380828,0.005863928019312866,0.004611670813375112,0.001342469961378131,0.00183451643184099
28.831674,0.002471923828125,0.004044967988643283,0.007805407553182658,0.013747730735035721,0.026624318766791506,0.05918198644387144,1.082238129564467,0.08741484884225385,0.04618732865867012,0.03414905827617376,0.02551439384574043,0.020251997491731052,0.015842468515205935,0.012813951396291849,0.010473277568350104,0.008154627227944142,0.0055345512633603695,0.0041584889558713345,0.001358482200568502,0.00223087723009631
28.860874,0.0025258827179946842,0.004203131704520078,0.00865218415339158,0.013389185277220323,0.027114780148957362,0.058829889208498284,1.0782282536509238,0.08540852326939381,0.044312532928359384,0.03269270603382397,0.024167409920447313,0.02012501380356098,0.015971522915034862,0.01317916018500135,0.009711188346288275,0.006855209466590087,0.005253124852552076,0.004016570091356134,0.0008329677773410754,0.001907440183349648
28.889852,0.003585888476337931,0.004158467959852606,0.007805881080583901,0.014317826789959394,0.027295632259289403,0.0589011122737486,1.0718457706305804,0.08214962739849077,0.04230523001876855,0.03232332805345648,0.023182326754630743,0.01982214780617059,0.014998209878776156,0.012317607261671113,0.008633272635594815,0.007429823885206383,0.004620680300386632,0.003749139123191477,0.0012896385134139004,0.0021104896655563267
28.916526,0.003003046374651238,0.004538418940062416,0.008616346486380896,0.014784640652171381,0.02712668642728278,0.05864683815890087,1.064488137750979,0.0801734142935632,0.04153336012779422,0.031247855090500425,0.02287333324594475,0.01811732546158324,0.013811429513578066,0.011697954362677962,0.008543947709275333,0.006787919092247601,0.004294474971847317,0.0028916311124033913,0.0008637741589030684,0.0018519323931186719
28.943518,0.003196798246148348,0.004624004766795063,0.008630005398438985,0.013729268756863325,0.027085696979422463,0.05830787069660502,1.0554654074149796,0.0779124142958379,0.039217804840608356,0.029422720196030677,0.02210724196911421,0.017785794356323128,0.012686426005247315,0.011558270844870228,0.007669769267134515,0.006224187993191083,0.004156955967816314,0.002992483515949961,0.0016853883388042083,0.001381952732393794
28.972591,0.0030291098396118318,0.0047122861290331405,0.009948010798910945,0.01458982822565481,0.028089761554917103,0.05727721895940412,1.0427824296083983,0.07632545507152957,0.03753294345238649,0.027680066868195383,0.020951539828427394,0.016558466751433184,0.012012507734515732,0.010299052466436401,0.007208437517508582,0.005951240726945268,0.003572357571264808,0.002435498241712935,0.0011805856345783947,0.001056306135573476
28.998608,0.0033645629882812,0.005225333270610563,0.009068372284204011,0.015520491377585923,0.027613940852399706,0.05654665174414487,1.0305400929581812,0.07474302728962588,0.03544688378018608,0.027258208061569634,0.019110908418412124,0.0158549630583028,0.011115598441204256,0.009424868709057035,0.007395969057880494,0.004719297030774369,0.002202729214125929,0.0021798850460500612,0.0007746371901457233,0.001152114360413371
29.027022,0.003314530724070579,0.005033481116531891,0.010170326312964537,0.014497586196477884,0.026856774601832306,0.05511665763370487,1.0162052304726978,0.07264583837347822,0.034258415458542565,0.0251308839516502,0.017516274051078876,0.01399322681478151,0.010034115760952271,0.00896461649110086,0.006663065223320552,0.0044546910301322355,0.00251330367491266,0.0012789195720092936,0.0011446380386397812,0.0019084621993475106
29.055513,0.0036151578257249553,0.0042028200985529725,0.009538662526581306,0.014558949913829892,0.02668858826831043,0.05495150789629625,1.001569987101139,0.0695077189431949,0.03215105520190373,0.02428897282990903,0.017033282413523337,0.012612406833248277,0.009885087081319213,0.00788430652600014,0.0061509246173397265,0.00391140984448225,0.002179724827142569,0.0016633129961666638,0.000795801074853839,0.0014252272600877313
29.082013,0.0034476084984420784,0.004253762061895444,0.009323198158948937,0.014196546426405545,0.026191582528032397,0.05395813540604337,0.9881844362715145,0.06855635404938508,0.03022492370842586,0.023485167528213592,0.0166166128630654,0.012698072353565956,0.009557423865714537,0.006789531035602022,0.0054353532972554915,0.0033149346106988976,0.0022487049887736344,0.0015224609240421046,0.00079345703125,0.0009555036166481267
29.109075,0.0035887847942832696,0.004319733269580078,0.008937463659015816,0.01426523371475301,0.025498647564036633,0.05305436468500133,0.9759279738659383,0.06732842420341988,0.02973203632001004,0.02275999283527819,0.01573723663412413,0.01279000582854162,0.008690965432335834,0.006969484267553701,0.005601295502735724,0.0032661027199564017,0.002510488179762506,0.0016564749124151725,0.0008956337281771288,0.0007049246776913132
29.13876,0.0025744091514885645,0.0034280780744904873,0.008033752441406231,0.013795097269214804,0.02508738897764238,0.0523178224304631,0.96535864117641,0.06583866762297841,0.02775312938884783,0.022290892234760887,0.015650043683173912,0.011531738346505439,0.008508912916889886,0.0077999617874927995,0.0062269368295496405,0.00386641727107942,0.002373710508133552,0.0020294763083704512,0.0014139925546892617,0.0006570587652525254
29.164494,0.0029297769056029228,0.004864479457367587,0.008560745030258757,0.013564200958533496,0.02447630101620379,0.050753891548931715,0.9549802075281438,0.0653856631103247,0.027298048263456266,0.02338205300611818,0.01674061282131458,0.012765299471465609,0.008988168294006983,0.006937418977214887,0.005912165455950736,0.00378443347941239,0.0026115385161949883,0.001638686675640263,0.0006828201548847089,0.0001144409179687
29.191161,0.002696642927404202,0.004510727490692036,0.0080872157832561,0.01316840126489448,0.024273228946845093,0.05006178827656426,0.9494310678324289,0.0658417879636285,0.02833909201331536,0.024065056324843324,0.016826392245385527,0.01264378517022118,0.00971921382729454,0.007947840963694053,0.006287667270756945,0.003951591850754738,0.0030705066769958576,0.002429372215820191,0.0006653339471625157,0.0006592256035530331
29.216412,0.0026417212362204534,0.003972680751008556,0.007586430693926354,0.012745597178799068,0.023498755614992827,0.049641278593590736,0.9468197521966168,0.06715970490188089,0.02876764757796888,0.02504137557596455,0.0179979470675056,0.012772319687191261,0.010579596420302179,0.008293204496018319,0.00668294025717769,0.005019028374978879,0.0034661389787774516,0.0022630641292575083,0.00118317126611862,0.0003204345703125
29.243955,0.002882679671300304,0.0035962298508380184,0.007452153413701141,0.012068346914410517,0.02334280803243604,0.04959869619480106,0.9476228780149849,0.06948953266779129,0.03034970459474169,0.025612744455034323,0.019293900091090513,0.014398737416452926,0.011717383980607452,0.008883502005981495,0.007454917942222081,0.005409127733263796,0.0038506076477390363,0.0022603875905830894,0.000878573725633429,0.0007653769655752229
29.271546,0.0029533740006783223,0.0033022589592327993,0.0068325349309634785,0.012235096616796344,0.02217590451512856,0.049776726241338935,0.9518668675713678,0.07259958857639946,0.03160080110743155,0.02698285710663372,0.02010926627712899,0.01562061844427203,0.012751192666613979,0.009742593428139809,0.00823016492670294,0.005590555651201549,0.004464662750960737,0.003214538348815019,0.001563579216421858,0.0006226259082978261
29.298194,0.0022351131303714666,0.0028100728615432276,0.006173764321414747,0.011840940750138777,0.02243795073849769,0.05013630363432193,0.9600083130495222,0.075694589815879,0.03329797303617033,0.028013283329577504,0.022313480074261663,0.016805789835650536,0.013493571570209648,0.010875334611388525,0.008683219681317736,0.006351785967005408,0.005072256512022297,0.0033627892487672778,0.001434995616765329,0.0006103992443533207
29.327584,0.0017419931074495242,0.003102950823761027,0.005767347931910548,0.010702498767450438,0.021636539180679832,0.050282862143139186,0.9711289295226351,0.07928642479504329,0.03612010722769091,0.029386589650381795,0.02340084552513769,0.018108325730783525,0.014290010743695385,0.01118997862666056,0.00924506973354347,0.007283834543322174,0.004932685307055159,0.0032892247910905966,0.001491092895802152,0.0008366284255775709
29.353563,0.00145723432756881,0.003220878818940965,0.005768674958994804,0.010812348751466945,0.02160063088841506,0.050472940373032495,0.9838813994869673,0.08234497553306531,0.03769253318428097,0.030653734692658988,0.024781806080969117,0.0188557209786725,0.015612574941918743,0.011827926399278198,0.010417141319924621,0.008067845731040958,0.0058033820865798814,0.0037902429673766316,0.0017713673162845515,0.0011566524449613785
29.379598,0.0013059419836901618,0.002799946215578138,0.005270271763897193,0.010173759703535156,0.02227805150590199,0.05162549875439314,0.9967817107234647,0.08510828976618151,0.03976140775829682,0.032018353756210635,0.02556647559710972,0.02031520386498694,0.015722718001771524,0.01292271701336525,0.010060420611134756,0.0076880072759718905,0.0058398019189515905,0.004149976878019157,0.0023440624068587585,0.0017360183902988152
29.407149,0.0018800072814557313,0.0021868165898556117,0.004894582153338736,0.010512965159445555,0.02283793974606619,0.0530173498864776,1.012018055930731,0.08731488728572641,0.04135696260001343,0.03345739688022132,0.026696904194778593,0.02070922941505257,0.0166645607822389,0.013852839787674332,0.010618815397081672,0.008611156705472571,0.006682988161389821,0.004591380785202367,0.0017246144662956175,0.001870135638392483
29.434025,0.0013340973156974092,0.002369353890156412,0.0058650396700897665,0.010688267109344812,0.02284609803659651,0.053720021021627685,1.0261122736795294,0.08928501531873377,0.043266302440725574,0.03413374572086282,0.0277776867279118,0.02164652980110252,0.017265650214634255,0.013316875948557466,0.011313712986470735,0.009162254850549566,0.00599707779435837,0.004362152609769247,0.0021251527480665674,0.0016989584153350454
29.460968,0.00105191617249897,0.0022827704315760587,0.005190461635042702,0.011085111186857876,0.02262065430163111,0.054491184594554376,1.0394172357865459,0.09031430308901894,0.04445740957554159,0.03503426276007716,0.02734852753353168,0.02145672774885849,0.017557572562126315,0.015065164409652679,0.011714422897317112,0.00891622959331461,0.00566347793324921,0.004620951132375294,0.0024326166239477093,0.0018568918141698204
29.490668,0.000996505240921368,0.0025346130118220358,0.006603724672968262,0.011085772790182507,0.023246359500782573,0.05559127004958327,1.0523229306803927,0.09076153259194628,0.04545374798142892,0.036064112441124285,0.02736350286946754,0.022330596570556378,0.017877444327103593,0.015131372615174807,0.012260323068769351,0.008579626452694725,0.0062826245761634925,0.004694930039203601,0.001847085712445707,0.0018774202243914124
29.517108,0.0017551753342174192,0.0032845496009899053,0.005479440500521778,0.011615659841779504,0.024041286288783284,0.055997257020999995,1.0621265433982483,0.08973470645198517,0.04652481416275723,0.03620441292212724,0.027921220022726304,0.022609159431668906,0.017216462014674812,0.014890029564087418,0.011391708011350529,0.008909545391253658,0.0061470624038552305,0.004709604913051862,0.001978132959360366,0.0017505262948008867
29.543352,0.0013922338555064893,0.002655917052130685,0.006478506105212945,0.011910078680274414,0.024013975895062087,0.0565740408743153,1.0702197783483702,0.08908362415205179,0.04683688036838149,0.03571247539351888,0.027512748681448103,0.022545946485582415,0.017599518327601326,0.014852947911455455,0.011551911122388871,0.008787674926792789,0.006869819664494338,0.004532785032321268,0.0021161085402390876,0.0016449264778592321
29.571343,0.0019694185124822356,0.0030509280030271138,0.006155238341035133,0.01172650100754145,0.025475493142520546,0.05643955718220077,1.0744804424717178,0.08701502000869736,0.04611320797131991,0.03532433890801375,0.027765982038985546,0.02226862521202846,0.017232579817897137,0.014190848154617401,0.011659537167943443,0.008992451168440217,0.005978861075362313,0.0049094071928372975,0.002135208430352204,0.0024090047308116063
29.599202,0.0020224947868987962,0.003486391221872592,0.006598014901126412,0.011787256529900035,0.02546258504388219,0.05685677064632295,1.0769374750306555,0.08494304771453437,0.04575371881332762,0.034441954155765134,0.026910363792347763,0.02190139792354224,0.01644228160342374,0.014444587818415393,0.01138863158558253,0.009115619614705426,0.006395876651752042,0.005223260910493589,0.0019061275388122995,0.0016581080929558717
29.626791,0.0016793162190595857,0.003743234743206792,0.007219398981807768,0.012405160899366167,0.024839895615941167,0.056135018412530234,1.0754067879575295,0.08158396715278744,0.044806192810543106,0.03383986617317324,0.026133867055060135,0.021382145523335377,0.016328422974874628,0.014079623343856307,0.0111500932189761,0.008491800582795792,0.004688559352856446,0.005060175433011325,0.002909991496498098,0.0013665776936375364
29.65384,0.001801118918347527,0.003975968761092527,0.007943016838377654,0.012887962474541203,0.02534234174058114,0.056239808938433715,1.0724902108085899,0.0786260815085596,0.044458151937017555,0.032519881394079214,0.02500672994866708,0.020941359403120557,0.016298479667307686,0.013957855837101428,0.010233782708340937,0.00737053610512237,0.0062034531399632505,0.00441691868501812,0.001997736234559252,0.002400981489701015
29.682736,0.0027597957226082725,0.004265984667646517,0.0076595511484396335,0.013028372380111312,0.025783359060212493,0.055360363474772266,1.0659347786289983,0.07567779649558225,0.042706874163684176,0.03144558593974666,0.024270256420453273,0.01959923000187113,0.014858035770444247,0.01301337888042302,0.00950490290225093,0.007548768313468276,0.0051485469745695634,0.004010841712989238,0.0020787825153718753,0.0027847394551119525
29.708719,0.0022076256550789585,0.004160042367191255,0.008232544471578998,0.01360016990480546,0.02576200266176227,0.05424225930398454,1.057392742592961,0.07355058631324629,0.04057785485721755,0.03000987789643244,0.023683459418543617,0.018624252178813076,0.013566874156893359,0.012545309241341049,0.008820533700885853,0.006545615906204578,0.004597056838772404,0.003677819252047636,0.0013643823524487164,0.001844878466618619
29.736421,0.003085333185539037,0.0036316719366895657,0.008127740486075986,0.013685528289974973,0.02583868234068642,0.054591857880677025,1.0466043190241656,0.07000233408762337,0.03855100518713449,0.028727807105490895,0.02110872719336839,0.0183366525837282,0.013097201844037017,0.011412566951429151,0.008488197740766324,0.006809156615080208,0.004807202729471476,0.0033038449740866787,0.0016530628691139994,0.0022544441283786827
29.763559,0.0030621352185280976,0.003494395957304666,0.00812195543182937,0.013679944790305584,0.0255773503056442,0.05346771189372615,1.0345834123229676,0.0672197359711124,0.03714724305761721,0.026906824858574315,0.020491771157576746,0.015925501726002395,0.012395155411719878,0.010517736755173639,0.007645266236120996,0.005888271602862111,0.003963240983063978,0.0031733329093165197,0.0009616972102767244,0.00250181329799504
29.790204,0.003671792262748169,0.004162448309850878,0.008509590127854414,0.013810082929266257,0.025142081347414427,0.05248023148526703,1.021574483703778,0.06611076391391747,0.03380961086196603,0.02471000593167986,0.01883422936613756,0.015599567233809923,0.010816113814164818,0.009856637402537973,0.007234440356519569,0.005700832463021708,0.0037716149342605972,0.002920175050202124,0.0013891784586311845,0.0015831683040453744
29.818234,0.003855570215940359,0.004159559612293495,0.009049520060792179,0.01325031676973712,0.024360485894678995,0.051526250026787894,1.0071692417149845,0.06494243610253861,0.031539250751133806,0.022832871041056108,0.017771159343071833,0.01379126125992684,0.010584379223119299,0.008802658400028892,0.005947488622446552,0.004478168640885705,0.0029624458562554873,0.0025264357250458407,0.0008349918337453403,0.0023712693334797816
29.852549,0.003334176346850547,0.0045705231389794486,0.008625026299645525,0.013812089060182015,0.02397403060812717,0.050734356745996224,0.9927002645600748,0.06476126735051232,0.030409607623534708,0.021658884949348978,0.015900379391530193,0.012952152803706879,0.008662803739265172,0.007974100677350108,0.005366670347616264,0.0037949930558373573,0.002285280672582221,0.002113934375435699,0.0011319563771135905,0.0016539605315575327
29.879453,0.003323825212218012,0.004835910846732265,0.008986902140669781,0.01310072568576478,0.02393309082556908,0.05069600915165599,0.9762240763419792,0.06506856948501433,0.028073129281748394,0.021179920645967486,0.014985360291305342,0.0112259275128074,0.008314240987220669,0.0065778390257054935,0.00464369476821068,0.003364035290361314,0.00260484333982331,0.0014452618834936658,0.001085655067614344,0.0012899092941798084
29.918515,0.003361542745296161,0.004432047866411546,0.008776503437818682,0.013594983790986387,0.02412603468618699,0.04920637312405306,0.9602056523480652,0.0670053667194977,0.025669097616938606,0.020225178108710117,0.014785431975208712,0.010273970546600411,0.007316318860985794,0.0060462747086139764,0.004983559986151971,0.0030931714533256097,0.0016992838616885911,0.0015495749184864724,0.001197814941406223,0.001569895082716378
29.946511,0.002699404423037234,0.004537302981124229,0.00798364647646207,0.013168699628569988,0.023573156254251108,0.049043393062972514,0.9506907531990844,0.0697878938167867,0.0255642113005673,0.020630836464774288,0.015046373051939375,0.010674725370048686,0.007368968315546626,0.005471701549286822,0.00499680495251816,0.0030815388016542837,0.001577219326681836,0.00095367431640622,0.0004000160744908748,0.0011772281846306057
29.975285,0.0029568407269456106,0.004280117531212303,0.007766352646516737,0.012928438446846534,0.023337214214046748,0.048478511639324276,0.9431581757126352,0.0724078740497368,0.025542524686267786,0.02127620785767741,0.01591547291151401,0.01055703667030989,0.008817316048496374,0.0062570571172638895,0.004840001542041473,0.003619808024316873,0.0024414300917414253,0.0011831712661186141,0.0005116815990327631,0.0005648844104129253
30.006357,0.0022282534586349845,0.003561873351580507,0.007506940413177604,0.01212459384653352,0.023320626882929196,0.049256024598580715,0.9399250808140279,0.07613251392020677,0.02762267569771507,0.022393884552079038,0.016572618497599518,0.011880478857714222,0.009170018084897775,0.007322001121487281,0.005906403086081041,0.004132639566744228,0.002453891301891316,0.002028701770233205,0.0006635819126606258,7.62939453125e-05
30.033597,0.0026920521581186236,0.003474181999696706,0.007494512340979437,0.012113691145264161,0.023307644208269956,0.048858521656122575,0.9408645064426256,0.07971483673591126,0.02916888252707994,0.02452435020774465,0.018256253174272527,0.01226685408869902,0.010360046387437868,0.007825430957079136,0.00711403710252678,0.0041893157514088075,0.003135681152343712,0.002238548084817499,0.0008773803710937,0.000782264110887894
30.06383,0.0020881277909569566,0.0036299565584595422,0.006154647274810746,0.01198829415660298,0.022920072593242177,0.04939270255224619,0.9459119649487804,0.08417679954318977,0.031051281451329304,0.02573676140583983,0.01956513862307676,0.014943602188654431,0.011556858155467937,0.008629061074765326,0.006860505811647319,0.004741390953614397,0.003853569340222714,0.0027467939507002785,0.000832548392682113,0.0005438318904783747
30.093916,0.002170143690368806,0.004111670346186265,0.006098196572979591,0.01144743806871493,0.022310374281572228,0.050735660065043105,0.9535383918332978,0.0872771262555147,0.03408871191726359,0.028116920174861823,0.0211772752926863,0.015814012359138794,0.012606996762519876,0.010485913783779669,0.008110606191267824,0.00523517133754424,0.004174289894711382,0.0027714451665436513,0.001794222086164377,0.0008697844381755377
30.122293,0.0017804136592447712,0.003466550388438756,0.006030721493341992,0.011302131085159421,0.023081238685182737,0.051483962115432456,0.9651203156101843,0.09114489441342626,0.03608378744523301,0.029470245657424284,0.023353521826155337,0.01732818412448191,0.013694975699898328,0.010400958000968678,0.008353075624160107,0.006795936442939184,0.0052081948748701375,0.00394227138481821,0.0014596888119518588,0.0009700138342653242
30.150749,0.0022101554026489143,0.0032079766909223384,0.005744832761157274,0.011051646082125268,0.023605876835280322,0.05254019034515223,0.9770142809595173,0.0940319096865227,0.03811362372847869,0.03179146821743413,0.024289504839199682,0.01791779020815943,0.015253981786680082,0.011741546471865321,0.00934932416365716,0.006707643745606802,0.0048817454602685184,0.0036449028144643035,0.00232377380632067,0.0013738207325263295
30.181557,0.0019078063415658463,0.003125073014836863,0.006134906156303292,0.011082149240264332,0.023366359438790733,0.053193638376092894,0.9931026008834332,0.09696027949506958,0.04040863420736911,0.032961133604264184,0.025603207963772117,0.019982316445844382,0.016209524449269354,0.01247365175098065,0.010235252897814979,0.007265158793402166,0.005706134289616022,0.00337536692611556,0.001953795437185264,0.0019840093420327035
30.208336,0.001390246517935465,0.00311889237853374,0.006170991799683158,0.01182811094305899,0.023626195014599886,0.054798940804545095,1.006077237776513,0.09976737409440384,0.04208849312303551,0.03426991032969373,0.026151412198723686,0.021099993711076966,0.01638228391668703,0.013492363670990297,0.010741499315239137,0.008311926848193294,0.006041806115947228,0.003865461180915516,0.001999614675663461,0.0017628029343991329


==> csv/lms/results_200mm/m0_i0_e1_t30_v0_u15_n20_s6_d80_r100_o640_w1_g0_a0_f0p000000_c0_l0_h0p000000_20240502_233436_magnitude_zero_mean_data.csv <==
timestamp,w0,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19
0.200786,0.009170837178238396,0.01401805017062717,0.019095431690461358,0.024100723962952562,0.028091282654642127,0.027716651088310333,0.01988953626880083,0.06155600815867202,0.05316849637457584,0.050347155438440525,0.0486030401110782,0.045882217069993625,0.04318152722334152,0.03794780173540364,0.03349439585606879,0.028233415064084978,0.023853075083379697,0.018417279809254603,0.013210926008160444,0.009293406960377133
0.230055,0.008534086506706543,0.012832905805452734,0.01751795050802399,0.022008668697561913,0.02554731689519637,0.02514529054195029,0.02621360878256032,0.058831593056547955,0.04791974241258909,0.04615252299316252,0.04403084651291183,0.041787651912188035,0.039533555138655294,0.03523419169915212,0.030527672579017475,0.026722509211550647,0.022199374899099285,0.01690184194494608,0.012388744804430295,0.009044149193557597
0.257244,0.008187906096968183,0.011621789567683723,0.015672695539867183,0.020210108529673393,0.023698617932539277,0.023433724835975334,0.03486480963205243,0.05375729035377224,0.042793004496423676,0.042615643410526684,0.04104908063263697,0.038448457422511385,0.036104130321534644,0.03259035575697602,0.02810213194561992,0.023701623474117462,0.01921450218683621,0.015552288419452515,0.011335326066366906,0.00826184200293819
0.283174,0.006994241409679505,0.010308475523801599,0.01374556174741581,0.017641573735211385,0.021709762670007734,0.022038461522673396,0.042765964378718484,0.050590991554797224,0.038565941215089196,0.03836850526757418,0.03660088622343948,0.03512538263901684,0.03270299132260818,0.02946612324057063,0.025879221149509517,0.022329838099041703,0.018008955835551656,0.013823397080861702,0.010935965766170095,0.006793145642286083
0.318129,0.006679198545265084,0.01017433632708548,0.011637028524846013,0.016328503682024362,0.019488967751576224,0.020827865718664552,0.052150191414004766,0.04541087619838266,0.033447668602397736,0.03431299097751715,0.03275693837794732,0.03204965393265407,0.030221291387496168,0.026597909750140376,0.022602254519079087,0.01941456718528564,0.016509954848391573,0.013421275297135988,0.00993530323405289,0.006774172869133706
0.34649,0.005255782340282146,0.008342535801853592,0.011612881737269312,0.015497977443508431,0.018183861584256007,0.020294486885952215,0.05976612827027202,0.0407369276955536,0.02904735878101808,0.030300453943878883,0.029270546733127557,0.028378526087927625,0.02635325555619365,0.02353190795790596,0.021051405659087863,0.017747565482492917,0.014308019593050355,0.012091557564083397,0.009769040008089555,0.006239980245778063
0.373671,0.005628589278546093,0.007575983308904383,0.009738683411397386,0.01441407536061165,0.01647624520033327,0.019358474944585487,0.0657043884913012,0.03688206121812906,0.02489702886833335,0.025882440741295823,0.02601509768326986,0.024746408663892404,0.02364356198159283,0.02116465339993618,0.018582659626855756,0.016009600560760315,0.013140283498076792,0.010879134585327651,0.007871966206782578,0.006306155837127575
0.400646,0.003931972049454497,0.006843072990012469,0.009207423351541368,0.012113987250258449,0.016398021935384345,0.01869373138855108,0.07195480997290396,0.03245524876132246,0.02032286495306649,0.023444113857660782,0.022915937263771332,0.022190179370336276,0.020453705767063138,0.018517663227318737,0.016365703152786234,0.014142726432203732,0.011308813327819104,0.009463728666253026,0.008065132615292151,0.005345365484843521
0.429705,0.0037772788832533054,0.005895748544790226,0.008529235591433069,0.011650645040156294,0.014705677359585969,0.019153185506528142,0.07615685245069986,0.02848432109229642,0.016448087582504566,0.019733948990367938,0.01939698324846172,0.019242122430638855,0.01826404683402084,0.01632379631357449,0.014512944581639431,0.013022668470891657,0.010425291414661446,0.008243139787905515,0.0061913068116730965,0.0039390577862490166
0.45557,0.0031023395497290374,0.005076128097361785,0.007952297418226482,0.010691750996363299,0.013696948023297198,0.018199371594711865,0.0807023736930656,0.024456372064968118,0.013450735982403424,0.01615375966796394,0.017091758343251662,0.016426289053828355,0.01525315156961265,0.01446684196725721,0.011799078785048479,0.010396022192065648,0.008813485900577369,0.00754079297647862,0.005568986967894313,0.004802581251814455
0.487488,0.00353815576074718,0.004461340078826154,0.006070071748411081,0.010006669061894694,0.012556592002716176,0.018605751676697774,0.0839070099050356,0.020916301444586463,0.009113421195949857,0.013494130658569513,0.013872870686401568,0.013583458315620342,0.013110403996476661,0.012346444094822188,0.010829439410810679,0.00918449484727759,0.007786524157949886,0.00656741354654197,0.005451545321523266,0.0029141258239020616
0.516313,0.0031629172292951847,0.004736025563658312,0.005863936872494577,0.009036937126452918,0.012001000507093346,0.018275187289842926,0.08716993012622372,0.018001834072482174,0.006299916130615514,0.010755726206747938,0.010876837205392544,0.011554605772954207,0.011214720824358817,0.009855441159654078,0.009095906650181536,0.007670549439514846,0.006763064561710021,0.006222262159401478,0.0044066502325409256,0.00278539130896892
0.543295,0.002329792887809112,0.003897938825889155,0.006054300861444568,0.008734599857175571,0.011828508785561104,0.017287627302390602,0.0879620591407787,0.01516205486590798,0.0045285717051093315,0.008354803348305073,0.009443976891932463,0.009033374086474838,0.008809390636255913,0.007980739572943572,0.008035580227864578,0.007225487200657331,0.005646563734351811,0.005104642279847074,0.004346634595789568,0.0028439373423771006
0.570069,0.002822749950733583,0.004448519597501962,0.005585583724710689,0.007922254880871763,0.010677987057443787,0.016953649998645706,0.0892148276837541,0.013201309820688694,0.004643861087893895,0.006409947966822585,0.007544492585080824,0.007864106256833415,0.007322087159139963,0.007101384632242641,0.006525973806205313,0.006124794806984281,0.004493745879968726,0.004491875916582938,0.002784512373322873,0.002320235088633601
0.597277,0.002486265591860913,0.0038420518898066277,0.005540340745224755,0.007266929682359268,0.010591875152200456,0.01697446153048172,0.08895027379827776,0.012150647687465653,0.005620423879654549,0.005424060162317796,0.006108794236976283,0.00681035361122863,0.0064624017303867,0.006148877644956394,0.0057852930424294605,0.004819474199551939,0.003822420613185555,0.0037040739870100735,0.0025313873971943056,0.0025621510253180813
0.623622,0.0020869484784041188,0.0035526451985748828,0.005918475678481236,0.006984539749130812,0.00996603442462546,0.016524404746693873,0.08832872017628576,0.011633732350118296,0.006723038096260769,0.005006180343674358,0.006054381733841651,0.006329636789602425,0.004955857478251125,0.005612806641939768,0.005300814366233953,0.004855211015826287,0.0038206471578996195,0.0035812824484996587,0.002581373543876303,0.002031453825080918
0.65238,0.0027495352434487048,0.002915212231420426,0.0048276165359917135,0.007356397361186125,0.009440474384432544,0.015463788674708342,0.08733151081913676,0.011394190314698086,0.008585314222297396,0.005564685339899706,0.006387918047184765,0.005642832200659679,0.006360012634044682,0.0053936003833006145,0.005079264123786855,0.004497681916591613,0.003384799569109249,0.0030369720878217405,0.0021073507339206274,0.0014871289676978326
0.678745,0.002287377300801738,0.003031613123362954,0.005220585863406582,0.006365177540270497,0.009080563820562468,0.014254198599360949,0.08518601738938344,0.012613503800137186,0.010600935512364308,0.007091260276088793,0.006542397551326241,0.005890312220703831,0.006258822387325403,0.0053485261619222076,0.004909311022039653,0.004213478532666173,0.003466074857445757,0.0032404419671098017,0.0023155915007096683,0.0015226077196452438
0.707814,0.001906270226802836,0.0026460408389924646,0.0043271052643080125,0.00660047413542694,0.008310108076817889,0.012765169102653096,0.08356239165567989,0.013314731003775416,0.012149058638714282,0.007952510851861118,0.008033163911089552,0.006009792549411159,0.0067710726970733725,0.005482459713847892,0.005320686693460159,0.00450905767009726,0.00405138500877357,0.002435077616269728,0.0023025349517945227,0.001159092164963701
0.734595,0.0024554989390426414,0.00280871740953426,0.005790399800081131,0.005591492063306825,0.007529938522261296,0.011501695137503248,0.0807528233034573,0.014054323384982262,0.013481685480635058,0.008526533873980582,0.008074702265600364,0.007187532469240747,0.006906448474276997,0.006755591346226811,0.005337154761619724,0.004926376495450965,0.0038689885224558475,0.002876276796543546,0.001594019007039676,0.0008620114317521244
0.761709,0.0020094297646848567,0.0024480907289218677,0.004632272219136504,0.005858977293821493,0.007737403534226839,0.01068809101870585,0.07819492150420175,0.014935279900773374,0.014091397230056191,0.009551882926275115,0.009239967191807622,0.00814729385192215,0.0075190843725458445,0.006771464294385801,0.005054424508732312,0.0051080270801317565,0.0040154317160111174,0.002520579202991425,0.0021468478085119604,0.00150509393806529
0.791584,0.002571751412236756,0.0022734460861630734,0.004623883768255554,0.0060386749560608285,0.007031870068146364,0.009479143025507505,0.0757067085066591,0.016317606654986494,0.014938083573641599,0.010630255547922206,0.010716597992708127,0.007587024193465353,0.008622766940466315,0.006902633798899607,0.006069214364428634,0.0047805292410926774,0.004348774940435655,0.0021759651159556845,0.0021624873299896665,0.0005416368348474968
0.816518,0.0017315087183964633,0.0028613300994300653,0.00388005136431719,0.004767788448402634,0.006255902108468215,0.007790425301448539,0.07306642017673619,0.016564108016209,0.015349282689863145,0.010471538651948907,0.010492435967125402,0.008988408227485511,0.008115552195184415,0.007005638268779652,0.005656589017879141,0.005001832101320633,0.004180490709029473,0.0021325827465431615,0.002971712521166451,0.0014797277986029174
0.846283,0.0019012943563457077,0.0025517937823923208,0.004664959971295988,0.004291516990167008,0.005106495419579419,0.007938938196504057,0.0704490451118902,0.017440326757701605,0.015750617179537893,0.011709848721542402,0.01050826257864369,0.00866653616838521,0.008317728551282181,0.007212798279700325,0.005951466832067935,0.0051020881544982235,0.004058969328576706,0.003401090167507421,0.0022104528822326605,0.0013456510154941951
0.873825,0.002382822959084655,0.00216267520630599,0.0034620276065684664,0.004412110500376244,0.004688314466333338,0.005579842871940027,0.06733093424972839,0.018137392117612516,0.015341560354566785,0.011109201388773884,0.010989506390023813,0.008804876804238379,0.008442708557989755,0.007349088334434162,0.006238329392298552,0.005349412940762498,0.004332901040725943,0.0032125149184715138,0.00210837035595333,0.001585651177514534
0.900964,0.002282761510078694,0.0023231097375104436,0.003057697752136582,0.0036393573926165185,0.00357131235157904,0.005222081773218982,0.0655950241250276,0.01768878265446945,0.016034307388829737,0.01218760677506124,0.010571928284228267,0.00905099098667196,0.0076983164934770944,0.007969989351048857,0.006610806383764334,0.004502533499126953,0.004008878703219019,0.002682256613740861,0.002643842692630625,0.0018368252347464476
0.928018,0.0017687956496882813,0.0019779234927489718,0.0031136994626958124,0.0036862873330256243,0.003288287476366566,0.004601818578708032,0.06317964477894261,0.017073489805771284,0.015012556826227973,0.01123952658943665,0.010848105926990556,0.009083389555618116,0.008829188781905474,0.00717566016699162,0.006379925719330573,0.0048971210599297104,0.0032010977013647605,0.0035641714204223086,0.002160540876969605,0.0014354296292507708
0.957136,0.0017225784391861276,0.0018274715148431304,0.003000911460421244,0.003120587737503009,0.0034629599227673667,0.0029603432800815177,0.06087574905505002,0.01727020320801983,0.014745462129096385,0.011099223042150662,0.01037433143115577,0.00844154909412793,0.008749884998329367,0.006913875929211669,0.005626753694142726,0.004886276633790165,0.004094473287967074,0.002694975379905508,0.0025096120660374516,0.0014931134014600262
0.983127,0.002162326019392746,0.0025141163254309524,0.0030254267155355183,0.0032449673999659667,0.0028447592124486607,0.003239858637934925,0.05905219684617627,0.016775200517061866,0.01416304408171286,0.0100837907488267,0.010756334892637524,0.009055294546257378,0.007237200758703438,0.005623615046078312,0.006729444243199174,0.005015074979200794,0.0035312113008358305,0.002370433883026679,0.0020829467051553478,0.0018713871251026975
1.016439,0.0020072551920680783,0.00146940363993112,0.0024090676384038957,0.0024623654422128226,0.0024775368951321297,0.0015944845319943747,0.05900317635918694,0.015796624706034643,0.013088447200085318,0.010468827602178701,0.009075223811473103,0.008500790759867167,0.007517674826940976,0.006147890829479947,0.0055872411873488246,0.005180797735508541,0.003978615543090281,0.002339298240922755,0.0022500103922768132,0.001433430499818591
1.044341,0.0010542434355183055,0.0022438680082017257,0.0027484082399188816,0.002598749135482614,0.0017351248579124115,0.001710056679488874,0.05700737926880727,0.014758033854171274,0.0124846139864395,0.009303023520932856,0.00902400098483241,0.007584390830580928,0.006828617694066591,0.006140218493364489,0.005521817720532929,0.004330414171732574,0.003452178834711842,0.0024971122133001684,0.0016552387265625123,0.0012734373250259307
1.071364,0.0016327287853922063,0.0012487292970787215,0.0017557405690782136,0.0027182905180469234,0.0021394561761736253,0.0009014217466187447,0.056700014121501774,0.013403135556978469,0.012296312114790674,0.008643166905403416,0.008288591759226187,0.007294747627063917,0.005845201541582337,0.005960041168792703,0.004957780183236399,0.004408674221498432,0.0032390532569536003,0.003135554319414097,0.0013101857501407973,0.0015116398493417664
1.098177,0.0008853253180453371,0.0014018479349682488,0.002355404052041927,0.0019024718935522365,0.001882844509274738,0.0006509339583689321,0.057869185747337064,0.012920150053851446,0.010577584463699328,0.008450237000801287,0.007347647218548014,0.006845746243451186,0.006409715695703855,0.005595305394306199,0.004386838872857936,0.003484947615159393,0.0032751417007745743,0.002421275014113399,0.0016424675210032682,0.0012702058855949125
1.127367,0.0013397897827475821,0.0015502461905178976,0.0024130915452780896,0.0013728272601458227,0.001109043801671935,0.001576518188702377,0.05803373248560998,0.012041315616072341,0.010403783464636116,0.0072700449474822695,0.007252448668807171,0.005859353501328093,0.005456452587778608,0.005195302113495627,0.0041615504948481746,0.0034635697951593564,0.0029478604243357155,0.0025717545027588258,0.0018241222161598175,0.0008712884808699832
1.153669,0.0008641486523061847,0.001033462090215,0.0018457374558989573,0.0018761599875391241,0.0010743281110249616,0.0008770903294170332,0.058809249497996915,0.0101665899643988,0.009873260443914483,0.006179495504893139,0.006215776606809248,0.006195309431898377,0.0052239387417793185,0.004703412389656689,0.0041003153749365915,0.0038220414806483818,0.0020472678790116,0.002315242878477382,0.0018759883210549332,0.0007252187070410816
1.179396,0.0007838082589439369,0.0013761416197595386,0.001126594052927954,0.0008674223596648503,0.0009657466607883327,0.0015964002611033106,0.0603391120578918,0.010659702246758336,0.008083667369574485,0.006233719313173518,0.006145049305544504,0.005454002515680788,0.00558194989532944,0.004393398304108717,0.003933156136508007,0.003155737150359739,0.0022055107466157154,0.0013014736438193124,0.001927013456549101,0.0018622026990680212
1.221473,0.0009404272745665243,0.0017059350921164397,0.0014747637105837184,0.0005508759804972016,0.0005337129664217303,0.0026333267298897537,0.06285738099513177,0.011948382056682322,0.008526433079841453,0.005304838914925555,0.0054162206194711335,0.0053758306803783455,0.004550624815368869,0.0049322339023677554,0.0032289450143558095,0.0026013131434921197,0.0025425946157852587,0.001612816434991096,0.0008263093565114775,0.0008619316934025062
1.248278,0.0013379705453785934,0.0013859048245010203,0.0006561912226108153,0.0011676259002384366,0.0008102321204691403,0.00303525090454126,0.06370054547223639,0.012493903438714095,0.00764037594588255,0.004541120358773779,0.005763206634438665,0.004721340468542036,0.004306060986192203,0.0036729912142795485,0.003004345047740954,0.0032624989758072453,0.0013866396859749236,0.0017884479370441396,0.0013301665910766501,0.001098529387851461
1.275368,0.0006164765059496902,0.0013819830111794125,0.0014007104169521407,0.0004241780679012313,0.000786460340305793,0.003659468783845958,0.0656177243997154,0.014090975229314722,0.008098847741142235,0.004437977350729214,0.005761122581546783,0.004090976736913688,0.00406321164179429,0.00369623687339235,0.0030723329843977422,0.002372087859339064,0.00280317758790203,0.0014211377993268355,0.0017954032728753457,0.0005748796649468344
1.302168,0.0006967568428070787,0.0014992442922152993,0.0012067024732797691,0.00038482546982434505,0.0008877377619929178,0.0029381013920140153,0.0671645761363032,0.014780137622261848,0.007842804602438315,0.00450590844133534,0.005141938194423221,0.0046322659716850545,0.003609615077100359,0.0030589288829194383,0.003288277878947724,0.002220885422084014,0.0014053715230697237,0.0019598844734613767,0.0009227769792668026,0.0008527822180103712
1.330245,0.0005929379039977504,0.0015932958383502633,0.0005394446361083402,0.0004356180224659836,0.0005251133639009827,0.0038264694234434447,0.06836179167357179,0.01636551470005256,0.007849710283910303,0.004615618606251711,0.005256543715952054,0.0038153674943652498,0.003960637692544646,0.003519119946724703,0.0028682078287136344,0.002173995774924472,0.0021062807822596853,0.0014049782487188156,0.0015352392283367652,0.0005790648711239455
1.367625,0.0007690471899593828,0.0013016261035573868,0.0017616726460843246,0.00014814408678547758,0.0009940030870452335,0.004038913598137193,0.06937739136123551,0.01821822468606429,0.0084684583937334,0.005691704074884671,0.004966241408090918,0.003272810365843453,0.004234220020877788,0.003406247817314176,0.00298222877390978,0.002544129561946279,0.003180802601005824,0.0010536650658568285,0.0009835566663221238,0.00037726484800235967
1.396059,0.0011083226918303453,0.00021931344107110868,0.0008351125836440812,0.00029486634370487854,0.00012840984314876094,0.003741389376776508,0.07032596400401975,0.019438176782177574,0.008751553570017308,0.006007140878286986,0.0048097734816802675,0.0040032355320691725,0.004636571436393229,0.00394126401223726,0.0036728875551190225,0.00233482791887231,0.0018513409175128154,0.001083955746195451,0.0015739229903145378,0.0012035007436112636
1.422679,0.0010491529853452147,0.0008370020414488661,0.0012482969753942973,0.0005242576686712136,0.0006971787050113922,0.0035018152731676987,0.06985122976335037,0.019193540768618726,0.009538560213268585,0.006443282312304332,0.005421611581935337,0.004521003034981436,0.003947486742079435,0.0037436410870755285,0.0033593529684537373,0.0029553650072310297,0.001444587733765382,0.0016494810913772141,0.0011997809314585064,0.0009283070982094544
1.449845,0.0010577260418157628,0.0009057058607144684,0.0010289231692278396,0.0006438196038071018,0.0007424667300315938,0.004329780934216645,0.07029192713712362,0.020381188203225285,0.010328645161601086,0.006427223248088114,0.005611023889136808,0.005134915984635233,0.0042628150975463665,0.003900684526813103,0.003292055803417515,0.00237787067239558,0.0023316771639464886,0.001550746492528989,0.0008640485439764389,0.0013408967265054201
1.479404,0.0011437123984290815,0.0006642838283820444,0.0007443402410828892,0.0008552409923783405,0.0002750650751621179,0.004069096993638013,0.07034840730118468,0.02014484480008217,0.010649605292388961,0.006783855953851454,0.005997840452289546,0.004917785951731457,0.004782301509018894,0.004051538476440052,0.003233305468281802,0.0030042709453461003,0.002223738789743819,0.0013053249419667195,0.0011230922331868637,0.0013879415639945652
1.505358,0.0004612912951131481,0.0012104835971345539,0.0005500344251097956,0.0006713045491514269,0.000302917021629336,0.004354306391625322,0.06996973269206987,0.020827927141049557,0.011143254776650959,0.0075954494622244096,0.005608916505816518,0.004945806285237736,0.004706683013727082,0.004174198530869828,0.0033368274623370824,0.002964321694105472,0.002057056067098817,0.0015121852437725092,0.0018650987602272136,0.0005435131039060966
1.533929,0.0007673843796213708,0.001590291551048401,0.0007642221571912817,0.0003847495419637467,0.0005752021822878043,0.004460077601968516,0.06916491890596457,0.02029252619785315,0.0113753994153472,0.007324619014506449,0.006319332954862089,0.005122689107133232,0.0051275382147584385,0.004405749575463068,0.0032831256747667833,0.0022761406213435134,0.002210509112695911,0.0015197959231237684,0.0013529336398845097,0.001274689301734092
1.562153,0.000744635171475229,0.001233734177125811,0.0009558404221989969,0.0015885826890282655,0.0010760616125771825,0.004808961563707992,0.06828024867937653,0.02047892518067391,0.012578162861909119,0.007976728894375918,0.0061995483522003575,0.005529233721637773,0.004746051142012013,0.003825610473794157,0.00313098498413991,0.003033932527977146,0.0016195374933168395,0.0021010057329341036,0.0012124642534858438,0.0008785753735504631
1.589251,0.000792605488392711,0.0013355297757776093,0.0009287386383578711,0.000743956895656064,0.0004355862785408051,0.004545034113471884,0.06789165930344361,0.02035057371360765,0.012548076593195156,0.008231682480296616,0.006435213274912726,0.005263738314259695,0.004766947411181031,0.003994773659886675,0.0032229809853702002,0.0033003160757767336,0.002983055590747785,0.001331920914791642,0.0009947244596899662,0.0010951340268387012
1.616361,0.0005729589072787518,0.001213616211679726,0.0008493036737286444,0.0009225330961476282,0.0009536730434786081,0.005063881882582632,0.06674110533378479,0.020724708702030897,0.012498150934171616,0.008303500099610034,0.006568340616430244,0.005242033905034665,0.004996390366264107,0.0040547324806540375,0.0034863091694982314,0.002890783889557891,0.0017881275657996038,0.001665824254449803,0.001643292359286794,0.0009944457046238194
1.646047,0.00027703363406934725,0.0006607537446821568,0.0013978550225330877,0.00042002859550197545,0.0008315171895713525,0.003994198529592079,0.0660066095347293,0.020096475499057888,0.012992745231632042,0.008172220159566878,0.007283828886049,0.00509515381914866,0.004739440937202721,0.003554091221099437,0.0032792441247863247,0.0026769065563443167,0.0024943265251031036,0.0016276430039095422,0.001533538006289769,0.00024863491159588257
1.672078,0.0008334769073198676,0.0006465389959366887,0.0007065196181341736,0.00045380874562505675,0.0008504425062846437,0.0038672920217358423,0.06530253548905317,0.019492055813481582,0.013495629942888398,0.008752842410901171,0.006101828628761166,0.005587972799503486,0.0047332974498034185,0.004553102301230197,0.0033151719078819987,0.0030829485522672765,0.002077127200285252,0.001712734434325653,0.001148371888227157,0.0007392881409200458
1.698427,0.0010245567468233762,0.0011455398843944877,0.00025911619920495385,0.0004862501482120646,0.0007055187508617906,0.0038647389362495717,0.06454822491683157,0.018618102287684016,0.012307203923430252,0.008923303462880098,0.006541536176535729,0.005178054832995464,0.005231226452650832,0.004347617496268134,0.0033129017767902875,0.0033018275875584405,0.002406758232983836,0.00208278662111142,0.0018176730511557735,0.0008098842328344233
1.727834,0.0004863788370908245,0.0012623005666253706,0.0007981447664870283,7.226720277248014e-05,0.00020319191577706586,0.003941294724711028,0.06435790223168167,0.018339275653283953,0.01269970662752392,0.008908050259838514,0.006525473723162688,0.00568409130835196,0.005300443111679232,0.004282071670611127,0.0030505420104494983,0.002315951341953994,0.002511533222880907,0.001783556594805248,0.0013689290498725408,0.0012634837842450757
1.756492,0.0008109243777439734,0.0011042388056779332,0.0005384371388016565,0.0005386190554504059,0.0005786044551978408,0.004508192981751232,0.06363381398177279,0.01763147654102298,0.012768541027256672,0.008770760083393779,0.006550786690926687,0.005943938769997029,0.004591092110523054,0.004359865700071852,0.003773958980369287,0.0029445605918286565,0.0021686688692281095,0.0020706846459913886,0.0014126119472088316,0.0009565321708236771
1.784583,0.0012349848930312823,0.0005745926495677416,0.0013612684796623037,0.00079198544907313,0.0006407791290915419,0.004085027076007809,0.06311057139344124,0.017378712050932034,0.012438493117935153,0.00837716318523715,0.006544919907222002,0.005591167380901773,0.005294562056167299,0.0038347654010626757,0.0028706340888907914,0.002969085958563127,0.0023176685250821134,0.0013314008769946702,0.001509554829675558,0.000893285841621459
1.812476,0.0004694568905128983,0.0012397425800965587,0.0018930673657540401,0.0006021848749905295,0.0004930895034092088,0.004425885648528417,0.06385203508999406,0.017229696923515926,0.012333068180023322,0.008360650298409178,0.006671235389691043,0.005525876502442381,0.004618323229338164,0.004398471323543383,0.003624097975300444,0.002759499949182344,0.0018331981417723687,0.0011412175636323382,0.002034248485232499,0.0006640268038778397
1.843887,0.0010834121388883177,0.0011274224667941857,0.001496010847857171,0.0007718910745713249,0.0004987402215010796,0.003680428844585087,0.06426471297442612,0.016255860929816856,0.012876980285064529,0.008014811605458128,0.006368826484671959,0.0053027889456986645,0.005227250915687094,0.003772231070459577,0.0038645661789790957,0.0018797825941159684,0.0022252976720427415,0.0024762079720197436,0.0010003446062020471,0.0009235208646789661
1.874539,0.0009550175079365319,0.00018604285915309394,0.0008236184506175151,0.0009377926054330468,0.0010794542536653542,0.003745904622976349,0.06426452235122618,0.016095531500505068,0.01192801675165853,0.008192348393014899,0.006896824277139672,0.005181465734642103,0.0050838399526629075,0.003873151779587148,0.003120703274927943,0.0027066915387377022,0.001973453968536843,0.0015533457027031617,0.0013286027296950643,0.0005645853156811027
1.904488,0.0004040797929037849,0.000587613415459121,0.0011265886719807703,0.0002986455227174151,0.00044276444821418105,0.004020275035906774,0.06583206548077657,0.015447276883544293,0.011997481104063859,0.007630229770773617,0.006192694619874927,0.005656078746516676,0.004627852629918683,0.004025407992073144,0.003931158775832419,0.0023821492027429796,0.0029373012337295524,0.0020106240393897093,0.001060178252980151,0.0004927368783881336
1.932601,0.0004374405064361423,0.0011993723377487927,0.0010406588059292262,0.0004241111044266273,0.0016938682287602883,0.004424105583054662,0.06557976575336003,0.01569214236532366,0.012362543844744308,0.00816517318494199,0.00647091993246055,0.004690291300275673,0.003973059124012067,0.003826530717656016,0.0032822869372272573,0.003016312906076244,0.0024416814498822246,0.0007434850049483766,0.0007588567774737782,0.000990526700879418
1.961034,0.000668285626926021,0.0009881613561594383,0.000675612275355856,0.0007154968406322085,0.0012002887978533022,0.00469517906359968,0.06663328830350941,0.01527663165099703,0.011938858857032645,0.00785805075470158,0.006273429066317342,0.004855239043848331,0.0036349240712477155,0.0037721900237400775,0.0036179733973655615,0.0028131275435751032,0.0022048284214164883,0.0021290329224823695,0.0008008075100096668,0.0011250024096221296
1.992546,0.0009153340548262668,0.0006716726663728039,0.0002059989339994529,0.0002360336520478565,0.0015120909807931479,0.00503415499629941,0.06681626675508362,0.014785771523408832,0.011558952048710117,0.007496958284123284,0.004878059936972383,0.0053109019734709694,0.004193439512151846,0.003580465808542152,0.003780313556553656,0.002707236410995145,0.0023038592480919824,0.0012862983109489814,0.001133787527333898,0.00043254337181269703
2.019614,0.0002617090611053309,0.0007410783606324391,0.0005440142778025506,0.0006638054587893178,0.0015496624451693149,0.004925053170467883,0.06682578195430092,0.014452185439127413,0.011518987858430146,0.006828385974887407,0.005685287375647093,0.0037758824741331064,0.0040538649352712085,0.0035050864632776477,0.003353962388583296,0.002460814671646211,0.0014762062394895615,0.0015480740289008368,0.000813213132127616,0.0009255488745745435
2.050696,0.0005112029981976224,0.0002642537607122982,0.0004944745812771683,0.0005358186730502777,0.0016593228745570585,0.005293130586848493,0.06644423380091516,0.014687583881765005,0.011206090004257542,0.0064374208270750405,0.00502735000473632,0.0038083425993507528,0.003741383468151367,0.00384988939607855,0.002453562168732835,0.001743842530505234,0.0017404656210293192,0.0012690240831434762,0.0011680280232023274,0.0006872616235008563
2.080959,0.00033853618750771293,0.0002444284149707929,0.0005906053192755964,0.000551096536318069,0.0014583194343469885,0.004809755255519072,0.06635230372624236,0.01381176630015453,0.010404271311613861,0.0060298951080264345,0.004159124021942068,0.004703166603585977,0.004097223331313871,0.0031855687454059754,0.0020415765176886157,0.0014606221921422702,0.001526772338681799,0.0015421157722226603,0.001326965201662605,0.00040112941995534086
2.109553,0.001308193205955797,0.0003382058770847753,0.0009379637526092594,0.0012339462072607137,0.0028664926854760557,0.005448424650855035,0.06704571287834303,0.014126651575849244,0.010266450109912513,0.006217229763418181,0.00419549926012303,0.003778598879683314,0.003138293416034217,0.003196895423747229,0.0028049074310355026,0.0017437287904631155,0.0011743206840616252,0.0009791382125087437,0.0009850344766377714,0.0008549841093758233
2.138985,0.001167073340909855,0.00117831379698944,0.0011059542476239915,0.0011370273949472913,0.002558500488666852,0.006199669726711386,0.06630364198476262,0.014312044346363729,0.00906619001534623,0.006671817926908182,0.004271394517727329,0.0037844151292467498,0.0030404893121525455,0.002401224777594101,0.0018865766580373213,0.0011748030850444993,0.0016619707982804136,0.0011692238964532411,0.0006441785582221457,0.00045514817727522775
2.17391,0.000886186903561833,0.0007320310338814913,0.0015193805204321551,0.0018082513491504161,0.002522476379314062,0.005664234565097061,0.06595783447812803,0.013966268574172465,0.008987131168920966,0.005626866789819837,0.00406359970574204,0.003525094321876183,0.002267055180053435,0.0021865351909294583,0.0019466933211235086,0.0012057951676402747,0.001181153539433104,0.0009697029730549584,0.0009104706502800912,0.0006266716031970667
2.204937,0.0005661866206943828,0.0009547656138041804,0.002588574143828856,0.0022853171766885018,0.0034028871203727303,0.006061236759168285,0.0655030222746136,0.015185677094490925,0.009230348028335927,0.005889593621866874,0.0032246368165035483,0.003401738135196226,0.0026043510852414168,0.0032440078678073864,0.0016977428004404157,0.001136228649502781,0.00027075911310769224,0.0016898011468357414,0.0006655288074053586,0.0007422964145004311
2.233957,0.0010930185904743524,0.0007560800874315405,0.002311356064183806,0.002928864677899404,0.0038630705177783273,0.007178158731779976,0.06538879203838628,0.015325832503712706,0.008931979945915533,0.006697399410657344,0.004055455814722445,0.003729595760685446,0.0032792645648218083,0.002799770860142154,0.0010472769756333688,0.001573590998926059,0.0011412829139870063,0.0008025080269235448,0.0012815745766266069,0.0006260674775134107
2.262,0.00044387034555149,0.000893020801605999,0.002226681391744094,0.0024617645710325333,0.0038211069415203342,0.006593743737368039,0.06602310238347708,0.01584091949854648,0.00893009354707128,0.006710543318123853,0.0036189416130407385,0.003920619712108518,0.003361419984389071,0.0026138057963602523,0.002485799040567714,0.0023185133830873196,0.0003487975542319446,0.0010987313520451868,0.0006447084726430146,0.0005792703338242826
2.28914,0.0012152329534811115,0.0010991577535328788,0.002455918169206114,0.002789452322663775,0.0034636123349465033,0.007377829426546696,0.06618648519994522,0.01625813857332842,0.009177139786912168,0.006878727834880402,0.004758447502000369,0.0038911126862243724,0.003288789249490559,0.003011165869647758,0.0023439747422298483,0.0016568065161046174,0.0016082269859005462,0.0012753492352343564,0.0004032338324020847,0.0003843651612500358
2.316269,0.0009647103358012909,0.0014007548210589057,0.0023330996557794836,0.003034796897819837,0.004687994837716815,0.007452061563027379,0.06713646386446871,0.015987906445233024,0.009030285593618029,0.006608809454624252,0.004819807154164269,0.004753351131297731,0.004250655848499266,0.0033260653179585454,0.002428788260408448,0.001959992676236202,0.0013273368158345513,0.0012312467448163111,0.0009447049408183811,0.00021592663852539106
2.346897,0.0017706406020496742,0.001352802485435139,0.0028684058164627885,0.0033615284221252075,0.004401241454236101,0.0068991796042161485,0.06760249661904322,0.0172084980194734,0.009137628181143054,0.0071088074142766945,0.00547328659288353,0.004367579415406265,0.0038072455785326856,0.003244921428707606,0.0024234810573615655,0.002436979317131435,0.002087877890188175,0.0011767079839102332,0.0008710936946392397,0.0006769099579496761
2.38505,0.0014600574302694874,0.0016972303226924612,0.003679225266551296,0.003478221500409181,0.004026275171640881,0.0064845383798402085,0.06807495434609137,0.017253669871274226,0.010066758737758887,0.006858779088188693,0.004974932414381615,0.005684931294117569,0.004288904759455802,0.003117939678754296,0.0023042482118962398,0.0020712890156743867,0.0014716362267630592,0.001198418418894619,0.0015361881293707784,0.000852342421560856
2.412382,0.001482416939189128,0.0014317544490308263,0.002948281612562487,0.0032290832737257116,0.004566347115849169,0.006471963631015883,0.06769765169875655,0.01694596602577184,0.009564060170482317,0.0068949473552896755,0.005367102841039171,0.005884348557981122,0.0044481362918087144,0.003418350228074414,0.00270132268775192,0.002883955741218207,0.0018924569691827562,0.0016054630290742425,0.001358365080340392,0.0012148057247721277
2.440363,0.0013804828396638367,0.0015488507520564528,0.002595177843678891,0.003146318626233688,0.0040589295828942695,0.006963982069081268,0.06808832581960995,0.01716792952608171,0.010320543877617461,0.007066871356037058,0.005570015834262809,0.005358383688298549,0.0044950929663507624,0.0036845077421073604,0.0029682990474786696,0.002747559655476006,0.0016842029511232191,0.0023724834806779283,0.0015737731985734607,0.0005684532070700303
2.469401,0.0018710516809614878,0.0014758362226612353,0.0027573176926116555,0.0035890988945706443,0.003624273495010297,0.006092128819286416,0.06845933470117214,0.018610850571206625,0.009657036605846337,0.006748749463298844,0.005131305040587537,0.005074038736023239,0.004323359487833661,0.004254346659489232,0.003535842303153046,0.002712834496471388,0.0020420351007017857,0.0022480862921549433,0.001834347056101707,0.001127866244978768
2.496643,0.0016117486880650015,0.0011180233333761469,0.0030500930796601607,0.0024688027254452915,0.0038701995943149895,0.006136877247454856,0.06941489953871391,0.019208636337884565,0.009119283219777799,0.006808280890790732,0.005831457781604898,0.005481707239535586,0.004611178302220158,0.003937437909829689,0.0031360002538697155,0.0038206511018275833,0.0016829662514107721,0.0011056556201013705,0.0017806674186815624,0.0012525055665941354
2.52247,0.0016356891873137566,0.0012499785616462693,0.0022524336111528717,0.002063088032303053,0.004351424362833577,0.0056012062306733555,0.06846783509828201,0.018883247775079822,0.009321108418235979,0.006001027210598156,0.0060523338310705934,0.005213474046656489,0.0047689291561715365,0.004389350582960264,0.003446028213404163,0.002917117644645129,0.0017558095776431957,0.00176860876189389,0.001463589717382535,0.00041784909847556313
2.549172,0.0010486667886027597,0.0010619482209254147,0.0022376163394810917,0.0032897414245944326,0.0034315741442467853,0.00473479994564606,0.06933625763533398,0.019395500671033097,0.008797877684970017,0.006206031758125175,0.0059048585402364795,0.006185273114960303,0.004478464845669513,0.0044893867188112585,0.0038656849540562306,0.002778958199621397,0.002392253803332919,0.0013238969540620928,0.0009436297564704791,0.001124413581687393
2.577651,0.0011686567205844256,0.0009498752702015236,0.00218132218633066,0.0021141022147173104,0.0026998414702569832,0.004944053903991806,0.06944172919555147,0.019537624542971553,0.00874374031350328,0.006659129941307276,0.006448683015834424,0.005315055903084671,0.0038573239154860994,0.003674439880500774,0.0036198176714415968,0.0031499635998440516,0.0016339673626412905,0.0018175775412576393,0.0017602577991063862,0.0011554501670959796
2.604514,0.0013023630368888446,0.0015309654577109991,0.0025838648833877522,0.0019944768057260664,0.002812092341054911,0.004728773789839952,0.06914575063886995,0.019049195224391493,0.00856026798159374,0.00639188637665617,0.006421688791868596,0.005295391370499023,0.0047009970450759605,0.004245652740982053,0.0038286176002688406,0.002296672245066518,0.0019623085759152906,0.0017788046462407718,0.0013458769243746623,0.0007407590249530148
2.633017,0.0013486613278760342,0.0013981264274904748,0.002218680857312659,0.0026113402368748402,0.0026137887296369482,0.004636302035504363,0.06803898175793978,0.019187656726698175,0.00790114634053478,0.006267348792384157,0.00553543588898236,0.005455515902333187,0.004174015480608862,0.004428379648536941,0.0033578077072981575,0.0024852191776365607,0.002369817736727888,0.0015835695750866519,0.001452812160253726,0.0008209775317436223
2.661092,0.001172898040231301,0.0011740743285782018,0.0023510875108570285,0.0024075703312021104,0.002780080837369726,0.004013669327397192,0.06650984612437556,0.01777262396938978,0.007039483850139,0.0054859162902916574,0.00560294315453406,0.0054800584676925005,0.004713140937653062,0.0034898039077358458,0.003201324921623037,0.002414133133246266,0.002173119851374137,0.0020317887658507896,0.0010740258277541113,0.0008451803572331905
2.688597,0.0010944168088090204,0.0006610697244219194,0.0025568430016573154,0.001830716018135252,0.0023338975387199408,0.003106459100390752,0.06494720835937483,0.01601972801055102,0.0074477024553811,0.006083375514716224,0.005312382323645492,0.00500468492519621,0.00391902790177017,0.0039494113543927555,0.0028603727289277627,0.0020159983314441687,0.002011458314469927,0.0013681121486636425,0.002008115134653936,0.001529443371765428
2.728222,0.001458478208869733,0.001150829558662408,0.0026203911775616213,0.002377273054695688,0.002537101453159575,0.003987144283501104,0.06267470333329478,0.014154080592461836,0.007091442187533838,0.005933624747827117,0.0053459382128368165,0.004911527510579307,0.003904429137568436,0.0029943096749368322,0.0027765076598712394,0.0028014202607080287,0.0019020931037842703,0.0016708370755836306,0.00174897466804125,0.0006946838567014363
2.758263,0.0016019141268462328,0.001562833021927461,0.0015754653838897497,0.0025768018919369922,0.0029811784611244946,0.0028029434101966826,0.05983644593381352,0.011552671446950118,0.00693196807226003,0.005560553771442747,0.0044940777241414655,0.005201914083006434,0.0037427986818959736,0.0036022206900642503,0.0031172045760619986,0.002598539705931664,0.0021469842952725185,0.0016865692074196743,0.0012016852223870494,0.0002578170775676096
2.786819,0.0010588936506720295,0.0009425327647912046,0.0018641451800888828,0.002325565134405711,0.002884180501444763,0.00247358035524182,0.05785372177516202,0.010716944956937462,0.006361709020953799,0.004989548216471957,0.005094382440566422,0.004573856717038321,0.003768700277475042,0.003745000224067876,0.003073412547338652,0.0023051125587207296,0.0014914430942566102,0.0012973280913143755,0.0015168781305086524,0.0010428834331117505
2.815324,0.0007694715680836183,0.001285042081526352,0.0023912019912956306,0.002272272297557255,0.00174839034901483,0.002852460390052893,0.056256190909267256,0.008780271693782999,0.006063596223417544,0.005716050358313092,0.0049175567174304935,0.00418713036852712,0.0035292558482982253,0.003212701141276492,0.0030822216341656484,0.0021797168809296517,0.001671743399055737,0.0014629519354695019,0.0009562868372226607,0.0014385034589222477
2.846471,0.001059066551689143,0.0014281191504449929,0.0024373324432615945,0.0025613553113024916,0.002412453947727056,0.0025687711126357957,0.05357303111141447,0.0063527184023078305,0.005425613956554513,0.004964609695295608,0.004324424709800771,0.004574810012489181,0.0036328239581641278,0.0030739175966508973,0.0031522993836428062,0.0027955771569286945,0.0023330087151743023,0.0014946263783024692,0.0014963595469261594,0.0008133397268238939
2.873468,0.0019975050984178968,0.0015722863811863177,0.0016687154701746658,0.0020717815791467375,0.0025195797740110415,0.0022458067529658073,0.05249752155645206,0.004831049312280319,0.005063800540660869,0.004926473524510815,0.004932191775088325,0.004471611255895718,0.003355002686438645,0.0031232545740921833,0.0030537332678300297,0.0023930720950993485,0.0016993722192829132,0.0017945276372211014,0.001139427462250016,0.0006647755373526658
2.90619,0.001608084864422692,0.0011003490400712235,0.002172127184408623,0.002071476272497451,0.0022691708229749877,0.0023990491426480014,0.05207974032506525,0.0031546543209053177,0.005015510227045638,0.004882613132017329,0.0050729556332734455,0.004223351879383531,0.0037924725952181815,0.003340332246333517,0.002508615471755958,0.00328726333566192,0.0018511774302017695,0.0011655609688416722,0.001213533724665065,0.0007789969008718226
2.934433,0.0008687317117221696,0.0014178338261302095,0.003076900133875659,0.002698631599358999,0.0028600344321534684,0.002048484663031745,0.05080814985821982,0.003551913343336749,0.004682426233365078,0.004426367410557047,0.003769298901198578,0.0036921203569100607,0.0043744015076612516,0.003178355328521717,0.0026492440913239187,0.002489365904369663,0.0020384451731322102,0.0014140383152336056,0.0011863907419727615,0.0013815670520764718
2.96297,0.0006063359716840109,0.0013195679843537832,0.0023210068523761523,0.0022165530694380716,0.0027212415743088168,0.0019269033637926657,0.051439431529766745,0.003763359488998569,0.004382740623619285,0.004717474443343506,0.00374674769221478,0.004782819866394417,0.003611649571825996,0.0032513443774427175,0.002811256634837915,0.0027761289677332704,0.0021231593512126903,0.0018963401232607703,0.0009637253807072646,0.0017198709002813868
2.993505,0.00028200702533822764,0.0012581540712062946,0.002271678499247381,0.002289262241661966,0.0025689589884129583,0.0016364069591912381,0.052292495094242,0.005470010608662387,0.005024990037837489,0.004182068876771281,0.004413866347279619,0.004361472998817329,0.0036153273600521944,0.0031597945236241727,0.003084921748742985,0.002475143436091216,0.0019330700128559935,0.0014027222407398325,0.0005773615479917925,0.0012854968561463258
3.021277,0.0013921103658137408,0.0008707566170709621,0.0019959403352590864,0.002409622537258094,0.0025543127657237817,0.0005707276783783075,0.05410736651841185,0.007091162805100016,0.005020629883732259,0.00473088504048158,0.004326110917996824,0.0049448386961270805,0.0038904673484638176,0.0025723263937438806,0.003334694952651098,0.002757084066211821,0.0019275765691376871,0.002143791285249047,0.001080753593367344,0.0012595847893535853
3.051691,0.0011518564903361505,0.0009928687648438825,0.0022748794152765974,0.0019412127413768337,0.0022267686986623685,0.0019479057125094366,0.05625465201684768,0.008423755050879295,0.005683490813353619,0.004674079697044382,0.004779561897349963,0.004835276110072544,0.003977063307996271,0.00403628191525108,0.0020148945038235325,0.0031050738573815233,0.002155321712498406,0.00201037600845025,0.0005617429913651796,0.0010785604542595337
3.081623,0.001112864028857896,0.0010030517119699609,0.001719556322428989,0.0016299973279743475,0.00190236149029183,0.001157190872065872,0.05901155600173223,0.009718102702307286,0.005754966024148389,0.005238632744229292,0.005913332020186749,0.004571395210524494,0.004328709914916752,0.004064720865303127,0.003467614163379299,0.002441469277810439,0.0021544005867559736,0.0016542401768468754,0.0012551221157208828,0.0003557981472741682
3.109483,0.0015282935411302676,0.0009715667838692402,0.0017620794797961912,0.0013929425794499874,0.0019721939111453646,0.0015301312466534309,0.06074999280877191,0.010502762989065046,0.007325460983633798,0.005726252671735295,0.005168540811453142,0.005500742857614292,0.005106318822746181,0.003952389616239141,0.0027530116616760803,0.0026901402414662543,0.0023808897295621453,0.0014843031315920259,0.001871419436898922,0.001011572584021011
3.138103,0.000805600208194129,0.0009597777523948744,0.002185260704482771,0.001305619337202458,0.0011854451752675618,0.0014786794775380888,0.06271769071039497,0.011987640280828564,0.008280116133472242,0.0062051630804919955,0.006034254335486499,0.0051281223375816256,0.004841741403337723,0.004246975755964633,0.0031034129512599613,0.0029881962642715463,0.0020324614573318865,0.0014977115740474605,0.001797217147702129,0.0012048442875138253
3.169287,0.0011869302441728175,0.00048213163785119803,0.0019270751295158868,0.0019622177616170685,0.0012765686505331437,0.002286453536324001,0.06440465785359463,0.012861677870833525,0.008648826615878718,0.006728490149967106,0.006008675750062844,0.005714855848157195,0.005038691388238623,0.004198574267606618,0.003917248925045611,0.0027943828471911495,0.0018157388013468662,0.0020125914427504264,0.001255100828153072,0.0019091492262323089
3.196749,0.0009399659936287786,0.000907771692381203,0.0023304539969717475,0.0013539197523908207,0.0009552993905961176,0.0026393524255614123,0.06721996493187032,0.014605226681281853,0.00934711875051974,0.007292029048675625,0.007653720987980717,0.006284864061072749,0.005181134981404511,0.0037719282501851386,0.003852000665505298,0.002929915629299245,0.0028329224112999996,0.0019324014129075125,0.0014098196371899795,0.0009024048886118087
3.227457,0.0013228019880592583,0.0010376051745186392,0.001776513959644859,0.0015271697372068226,0.001694449545730869,0.003465625745094018,0.06982470580249364,0.01581818938684444,0.010455347269427434,0.00795842928019145,0.007062337404428735,0.0063812723777778085,0.00537868546909408,0.005538560534955188,0.003546161491661151,0.003169857202039149,0.002869969895360879,0.002313933039346889,0.0016013360191236136,0.0009675460255463459
3.257432,0.0010376413480220736,0.0006566520458191826,0.0023123090946877874,0.0016053392556137202,0.0009609039387154892,0.004059205374900313,0.07176175958026575,0.017107867384289557,0.010796971047843305,0.008369010041638255,0.007684191863781247,0.005998131236659966,0.005999030454305072,0.005595399797487785,0.004143258929742678,0.004559593272559473,0.0023848571150020983,0.002360819155677982,0.00109029801049263,0.0007968306452644235
3.285187,0.001098763199239989,0.00110894014898907,0.0016692693819839544,0.0009178541737697633,0.0008191242741129422,0.0034387683961573656,0.07374360650187392,0.01873675299843993,0.011630931437697738,0.009046947466883356,0.007475265549826197,0.006956758458650775,0.00618601036210821,0.005115648395032606,0.003914894569800031,0.0038765918626941028,0.002963152757966627,0.0023466305635379712,0.0016471579300573918,0.0011206544057059155
3.311884,0.0004496620072807362,0.0005128654670128845,0.0019016248963728039,0.0014643986389894395,0.0012190802652590207,0.004399095613541766,0.07544557810989153,0.02023158095346702,0.012523202417743436,0.009451436409227153,0.008072185201207475,0.007013065841182261,0.006325787550547413,0.004915472059475113,0.0037127144726564155,0.0040522210751916315,0.003045958680057206,0.002512056247522982,0.0009626991648067052,0.001356618262929396
3.344246,0.001350267535235376,0.0006602358583647212,0.0016053425305271307,0.00044699713305248003,0.0010312337023964998,0.0051794848593420375,0.07600923127365979,0.022226952210699664,0.012811588240379368,0.010238445259104825,0.00783711566138047,0.00808820285023098,0.005756418866318059,0.005420759529736336,0.003976746491685377,0.003193518347068351,0.0029964346393967357,0.0026386596754719507,0.0017048018925250451,0.0011299059534332682
3.370123,0.000664475332641873,0.0008391581497374897,0.0012646593381911216,0.0010713557658383898,0.0009456979062942344,0.005144348649936478,0.07634931452984382,0.02348029581783302,0.012911505606931734,0.009985709646414721,0.007925275187279514,0.007113098797684669,0.006087071442805497,0.005121622246306587,0.0041036170219340955,0.003999178983901627,0.003224257369631143,0.0019885197337351406,0.001787351889917596,0.0009762384311061247
3.403759,0.001084376605932854,0.0009008398939082433,0.0012213393268325878,0.0010648859756712031,0.001896673654235987,0.005578597876334649,0.0763980903476617,0.024412306031040703,0.013766729666983299,0.009840653177404571,0.007986179718417925,0.007055768811341147,0.0059692280806069075,0.0052548219114964805,0.004221823535390308,0.003163412616096268,0.0038842029872733267,0.0022850649174395907,0.0012173184789417268,0.0017786603699239116
3.431083,0.0007462379538456063,0.0007148301163339283,0.0009896110718803882,0.00107305444536887,0.0024769404408324764,0.006024672190993255,0.07632715438112579,0.02561614141101155,0.013291866652549089,0.010311829056045944,0.00798024779241721,0.006609187010243862,0.006162302423210394,0.005349913750252387,0.004521256210225614,0.0035679696145617906,0.0023254830873261725,0.002174390471921948,0.0015295651665452046,0.0010884221771098072
3.458917,0.0010732888680150343,0.0008285619145832761,0.0011912772516242593,0.0008730006008193411,0.0015499151950448171,0.005795016216016266,0.07488691733403742,0.02591210383980726,0.012875517038717671,0.00971128306213452,0.007842592599227156,0.006245265448701746,0.005811714221207366,0.0051040258305882,0.004297270151848285,0.0034792728027763856,0.002844591039555415,0.0020156165538244195,0.0018486866805640545,0.0012185895224476936
3.48679,0.0005452015306198982,0.000501178361789546,0.0015086241627148866,0.0006365122128260211,0.001946654228858298,0.00601211668087043,0.07319189541609229,0.025637954607130635,0.012108220503888979,0.009498770045922384,0.007368720256732523,0.007099643664850196,0.005803275530846223,0.0051394239948275786,0.004309420097711898,0.00283591803286219,0.002140870174274818,0.0018139335546688922,0.0018246072322553035,0.0012230949362520543
3.520263,0.0015252528906514334,0.0005343243511353513,0.0010818980270942212,0.0015563581191292294,0.002217744247915345,0.00543232701545352,0.0718228166493526,0.02652641923812534,0.012139350250145892,0.007474368568458415,0.007521756816035765,0.007764944822468542,0.004544972272813386,0.004241974846986495,0.005085766295268654,0.003848339636852706,0.0014916632629843258,0.0021544092965608223,0.0023097796054125817,0.0012980638680099093
3.547553,0.0007608059173431277,0.0003776369485304202,0.0009749094938408433,0.0012189260715845436,0.002448520321298198,0.006071310768939925,0.06900336543984245,0.025853925287624296,0.011052209087035652,0.007851613887800403,0.0069268948313725275,0.006363697020351888,0.005498212362019609,0.004933407469463715,0.0032779333425267242,0.003025938244941597,0.002421255904870937,0.001523809299414209,0.0006830613879309055,0.00111951300562309
3.579489,0.0004139702888263525,0.0008033612921604851,0.0013663785270128395,0.001062398739477547,0.0022460713762854426,0.006121715364371424,0.06593056840077556,0.024021013114678604,0.009589026956798086,0.008270719962927156,0.006365718132088869,0.006550937276715825,0.004878863463600212,0.004190135470529491,0.0028360914266621954,0.0031276258993594274,0.002996563591401589,0.0017988761545003615,0.0010817595034923677,0.0009685252056007127
3.60787,0.0006701478704304694,0.0006752199835592606,0.0011003627318176693,0.0014175734736492016,0.0023066068819330094,0.005323964671773617,0.06316601857211557,0.023395267337372017,0.009287957330090277,0.007549326088987236,0.00608434145064645,0.006291582939457904,0.0038606969047030506,0.003818140021075567,0.0031332264673449516,0.003134222398661724,0.0020387162204340884,0.0019800996142406253,0.0009373730742947686,0.0013264534498910634
3.636261,0.0006770485796940765,0.0007174342311195733,0.0017179696487925177,0.0010494817272208954,0.0022866026748614957,0.005231405042587737,0.060276540280800796,0.022150298097782024,0.008126795706101359,0.006562095408433204,0.005429530129762635,0.006101931518171658,0.004109601341058385,0.004024678682760928,0.0028376339117780983,0.00231179034592737,0.0019482805828983018,0.0019983379658237146,0.0010858287769254552,0.0010479505881369968
3.665843,0.0005820540875975227,0.0008289489183991341,0.0017350294724549507,0.0017163449243821592,0.0022630843404698687,0.004697844413384874,0.05859289917443008,0.02041272783414604,0.007537186259739591,0.006818102218880906,0.0055556790917828365,0.004855044522418597,0.00418040184647446,0.0038438235831564026,0.0030429867095717977,0.0026343773625652346,0.001808253685148419,0.00172115348222893,0.0007870015563458761,0.0013215256846296022
3.693804,0.0009495466983655285,0.0015318073908296825,0.0014087875270679515,0.0017247158540348118,0.0023503924835649075,0.004879825394871644,0.05579418496910224,0.019626494566709115,0.005966656045859934,0.00643712668251827,0.004841426798074272,0.0045364602830304775,0.0034512130994984267,0.0032968664218377963,0.002912180536363676,0.0022915542306099685,0.0017221546243668107,0.002131794615304651,0.0011530495755795805,0.0005372873008097035
3.726728,0.0010466209337117048,0.0005229055134398547,0.0009683808052997399,0.0013240374095515447,0.002394114829408123,0.0045533628777592585,0.053926654765004294,0.018455681545624714,0.004569670144799164,0.005704226136750553,0.004811107720933594,0.004407569824420149,0.003245929993493673,0.003307156786789578,0.0027361700381325167,0.0019257150388046261,0.001468545021937428,0.0018388291828730936,0.0011483592530371531,0.0008107418021236138
3.756782,0.0013111918740150406,0.0005856702660107355,0.0009275207758217932,0.001072593605328239,0.0019331457953324215,0.004959697741736131,0.052180073466834676,0.017340339009684652,0.004955302449361219,0.004874411166448683,0.0042229365890046194,0.004034938807022849,0.0026247212354086873,0.002993671733244622,0.0019564857656838045,0.0021886805480534374,0.0019243623146420613,0.0014003385849292002,0.0004941821553032226,0.0009354603640407721
3.785134,0.0006974272236524897,0.00024568453936898174,0.0012941249749732501,0.0019296426609956454,0.0028407426836007934,0.003892351771451825,0.05034370793816823,0.01568782685260217,0.003435360848089623,0.0042139600581495825,0.004046712946049093,0.0038862016436198243,0.002995317706015426,0.0024254546675404167,0.00214064539372965,0.0016291402523795333,0.0015079577784324612,0.000592011312487118,0.0009930531384721218,0.0007053131324879599
3.81383,0.0005872807753996997,0.0006736684559584968,0.0017095436551619928,0.0013875719144434636,0.0023275126748822867,0.004780075422575053,0.05036533268128898,0.014553573095421669,0.0035720988289556143,0.004259138898719226,0.00378738683544146,0.0031648147873787956,0.0026277766341094026,0.0029458711300142906,0.0020274439960449,0.0025058688822022336,0.0011847213565395935,0.000893198179341302,0.0009753947733577835,0.0008126935106602524
3.845165,0.0007168422078524737,0.0006427415207096004,0.0015604106674575657,0.001727513493627929,0.0023709123061960193,0.004515772562398487,0.049747312344713725,0.013176380738778705,0.0037198696038624897,0.004249380100556951,0.003845699108058779,0.002938148430504181,0.0029748697679801606,0.002339758038614312,0.0014333461438544469,0.0021805326751138244,0.0015204957445919055,0.0013322390546181022,0.0006784189329858548,0.0008591433427884407
3.872253,0.0007965173522752874,0.0013294321755692147,0.0011339916432969983,0.001828702795078692,0.002519960919197807,0.003942472680822742,0.04945834181670112,0.012845201193261305,0.0037084530091959903,0.003379869754116385,0.003636435407994749,0.003370055290805569,0.002805841101995988,0.0024389268771669616,0.0020244363369557386,0.0018890527754492532,0.001379805000554702,0.0013714652122810537,0.0013745173214129989,0.0005062158799180438
3.912359,0.0006345054383246592,0.0010191765099034262,0.0019145939758471592,0.002202379739177449,0.0027324029901399202,0.003848363472545701,0.049859805060453156,0.011633115809330513,0.004033360753937599,0.0032619711128435216,0.003959621341345757,0.004010286310208309,0.003075826902726183,0.002397089535999214,0.002124671115948024,0.0019063951078975372,0.0017364607466557134,0.001093792610649991,0.0012473919864135314,0.0003457521305431607
3.94087,0.0013290699783089137,0.0010325081242006267,0.0016320649284607145,0.001870954706097985,0.0018485505846692308,0.004251427198570393,0.0498240306713605,0.011210954792404257,0.0052326097265191695,0.00433835790416749,0.004102573902857109,0.0026744231776361293,0.0033295452052001084,0.0030899103639751182,0.0018922263065506034,0.0018648135353903149,0.0019186739339378722,0.0011010736691527147,0.0007223500854524613,0.0006395356479032448
3.969457,0.0009695671896140855,0.0008500897589493539,0.0012506745100158035,0.002230338841210165,0.002214819573518122,0.004454054175159527,0.05027234399585011,0.010426232114732658,0.0059267399889820944,0.004003107186245289,0.0043389697506361295,0.003635670102868439,0.0027909200467137415,0.002939571665732194,0.0022112573513531626,0.002379100932337917,0.0015053563777565656,0.0017025956239434537,0.001270110509390014,0.0006010013252259206
4.000679,0.001238819539246828,0.0015439503233251118,0.0017977295091096315,0.001894836223255228,0.002040677222002587,0.003443902788877234,0.05160941532341033,0.010361596894609302,0.0073805547411531875,0.004842960086367941,0.004340505318910486,0.0034900774849911825,0.003421591895207235,0.0031118931730133785,0.0029000809388633787,0.0021967367366706883,0.001879142491379736,0.0013044746775585088,0.0007095693744019923,0.0008220603567355509
4.02833,0.0005141895474180615,0.0008187697569869531,0.002016462136159096,0.002162916937869402,0.0017717272971727348,0.00391324351497231,0.051797789124388066,0.009339957696081131,0.007830879717885788,0.0045519419709879674,0.0050482395761597045,0.0038413787496625346,0.004144318454907554,0.003434727317446035,0.0026123535180004273,0.0022325284159522654,0.002095824508242541,0.0017475221909636375,0.0006830606894398862,0.0010897822554080928
4.058657,0.0013315580541962161,0.0012542994601645006,0.001985526843798252,0.002531892627587572,0.0021628016883719608,0.004129995161880152,0.05232934536086551,0.009658280339477803,0.008797951386895217,0.00481593321321697,0.004793387566642665,0.0043169480565478134,0.00408666435080741,0.00344885036889207,0.0028883284340049126,0.0023599134530862386,0.001728528051019088,0.001381878331089631,0.0007567186533425695,0.0012305048640236704
4.088445,0.0015004596330572095,0.001238094155286398,0.002236508294755547,0.0016021596163223535,0.001447655258190532,0.004210273960146517,0.052618420033506814,0.009323149295967628,0.009853985969239547,0.005348063656613742,0.005146515835097324,0.0034049415358960284,0.0037601334470292323,0.003946532283395489,0.0031626154254464417,0.0024432989995455214,0.002060339615846487,0.0014466738136085485,0.001010949547127285,0.000947675285539913
4.11676,0.0007078256540593243,0.0013536234716977136,0.0012587987026243658,0.0018184742151859219,0.0015267170954610478,0.004495610551137166,0.05345085420419741,0.00922046323614756,0.010199738465462776,0.006265759295728434,0.004817511399694651,0.004837156280831761,0.0047347523852650265,0.0037004528186280242,0.003228531526674353,0.002217742388981474,0.0010578740790401248,0.0010749043704179272,0.0009733083416405697,0.0009878061476300065
4.145354,0.0010991646320603072,0.0010468001946502719,0.001698210307581713,0.0013758504093850498,0.0019640220914712045,0.003122546796500253,0.05410965926403189,0.010355421493801479,0.009952928861161232,0.006348645973030097,0.005360045823795658,0.0046976382209563995,0.0041768147790407495,0.0036243762564969226,0.002382531087724793,0.0018493268505589274,0.0015818781467565044,0.0022877065980022072,0.0007910499574380915,0.001363916640873909
4.176872,0.0008488595484922669,0.0009845379050415018,0.001423954138229729,0.0022122407188058307,0.0025536280343032964,0.0035537295046811604,0.05346437707216153,0.011475823756418861,0.010357235508150172,0.006090224935292462,0.004898322410900933,0.0047982679916363045,0.0041787826769270914,0.004276270154348069,0.003016256421512876,0.0023451843758762188,0.0015180273557973366,0.0012658896181321716,0.0014607291427605842,0.0003668520286686309
4.204825,0.0008495792452418498,0.00044725627316868834,0.0022023338672477583,0.001294211582047444,0.0022585121006778058,0.004151520259550463,0.05300346395236694,0.011536860768866895,0.01018217924074631,0.006315731760045722,0.005640558302841875,0.005386258768648484,0.004200914472781484,0.0030645048736311228,0.002986612426446648,0.002683089444146975,0.0016818471760007365,0.0014980094735853832,0.0005641825005446078,0.001081037116440311
4.235034,0.0006362895468002848,0.0006555034253273684,0.0017683041882778398,0.001165944479878294,0.001646733417873644,0.004174470650824626,0.05282747042591396,0.011856517891851758,0.010516648940124546,0.006505399253151432,0.005350765376775109,0.004925098059548489,0.0041177214403754995,0.003840588571658444,0.0033567320617304214,0.002235987461552685,0.0017807009709122463,0.001353146756572897,0.0009235789541294705,0.0005694769421829202
4.265247,0.00037644428908907253,0.0010296255497236695,0.00159743958653288,0.001781878998306117,0.0021416076026784855,0.004856371904275148,0.05161249113278914,0.013510258156107135,0.010369530685090122,0.0065450291502976345,0.004855387732691957,0.004768419824919235,0.0039799843223290235,0.003265045619608466,0.002857376047816424,0.002308710166732039,0.0021682116305219742,0.0014966322201927704,0.000869496701744657,0.0006812918919778319
4.293793,0.000914140303213156,0.0003368198728960514,0.0018171040122884822,0.0016913967873202949,0.0027105440561463897,0.0043958316000559505,0.050232761220427496,0.013639457197236304,0.009587048970831805,0.006481638472020793,0.004481841789674592,0.004514804503662659,0.004020367779255236,0.0032091362369557155,0.0029588476258638405,0.0018800840243295993,0.0019238557218475949,0.0010791311547538878,0.0012941681390492158,0.0005850575561449243
4.322203,0.0008187382002208582,0.0005949975920673448,0.0016181388642997764,0.0018105032488875095,0.001662096647571262,0.0044669432397994036,0.049102180979051224,0.013868257748650217,0.009162637840196643,0.005871963934424632,0.0046909177134337515,0.004163009665444663,0.0036137389710165202,0.003496794344150182,0.0025086817910285023,0.0019789599773119824,0.0019416412556371458,0.0014876000559150945,0.0011179710980254865,0.001286709638436376
4.352735,0.0009526539581148235,0.0003541331435841516,0.001487187511526155,0.001573390831557291,0.0027867540592044185,0.004327013879182166,0.047263359475405026,0.01330067672383638,0.008408914437152595,0.006187283131846274,0.004868218814232137,0.004018233976651501,0.003676064434285066,0.002759002053247077,0.0029684548909454014,0.002038490179028898,0.001527908982345055,0.0014784421950823816,0.0011335479854501476,0.000832288971726414
4.38319,0.0005191548988315026,0.0008965296396297794,0.0011130947952902827,0.0018209545843457765,0.0027633329464352143,0.004637543628276207,0.04515105264320285,0.013447103941709079,0.007768094717574821,0.005837053968296085,0.004375047362105736,0.003881521902301284,0.002675151802411567,0.0032778027530173024,0.0023362306960678174,0.002121065611996831,0.0009088514999138317,0.0020126568293799317,0.0009791480036712534,0.0007451072506815715
4.412536,0.00027776774405894857,0.0009145076520121619,0.001952166762049423,0.0021531778561635793,0.002560251166586966,0.00389654367365308,0.043146679625612985,0.01330191083401284,0.006224523476967742,0.0047187904290635985,0.003575620493554878,0.003688728323404671,0.0037478879093816313,0.002345205011607765,0.0027905045203607125,0.001932848358246368,0.002140249907426841,0.00130124512809139,0.0009047047010435968,0.0007830022431811332
4.440885,0.000490947520294346,0.0005547654687777776,0.0012142605191748325,0.0021206869462419954,0.001882772303920803,0.0038812850783794444,0.039903732823529964,0.012380935553324323,0.005483048450960516,0.004753245437158674,0.00331954116001689,0.003649139540261453,0.0027852152966197853,0.0025151072069316874,0.0021230789444827824,0.0018040836090052845,0.001581595600651134,0.0009569978120104,0.0013287401342403013,0.00017067502527399895
4.469392,0.0008143133200348247,0.0009962451408920333,0.0019437275466218302,0.0016835766463700285,0.0017261680549322512,0.00289498003235895,0.03748732525697723,0.011378705568793022,0.003837364242604946,0.0045020118511552125,0.003047547814018737,0.003119704376591484,0.0024841975185078925,0.0020906740026426732,0.002119485104704751,0.0017719019498630083,0.001388293916008228,0.001043439649126665,0.0008919406509572907,0.0005162347680090347
4.500226,0.0006497337694060529,0.0003771438206099549,0.0014209465458456278,0.0015422954596185877,0.0020876181838495535,0.0036566373794978293,0.03423172343406441,0.009239093669910855,0.003268096769617724,0.003648724759102528,0.0026382793517187343,0.002991527470334125,0.002396513009635608,0.002202443030881813,0.0017289026749616925,0.001998486202996576,0.001063611368229098,0.0009282865686228092,0.0006904377222231117,0.0005610690811935419
4.526745,0.0010491256994382098,0.0006248872234469936,0.002060819669268346,0.0016827487050771492,0.0015809404047222985,0.003013296040642797,0.03201798487048867,0.008462339147061385,0.002534318973843955,0.0034338412913533026,0.001098787909396856,0.002695479401121173,0.001979158467047389,0.0022616494960287737,0.001844051586654478,0.0010248080854829789,0.0010634989804703232,0.0008570407874687587,0.0013591960043600308,0.0007640306468826884
4.557522,0.0008892750342813607,5.00713170893074e-05,0.0018149530549323675,0.0014724879815926437,0.0020414624353408874,0.002533030795858832,0.030772696617123136,0.007068043590919321,0.0011978475492000343,0.0024328533395411014,0.002310743969716804,0.002228638620958486,0.0017008754185583916,0.001664060938533712,0.0016046563090978472,0.0018647038779968208,0.0009194711550136963,0.0015284633278307618,0.0004085477810670906,0.0008631842864015501
4.586816,0.0006288746739931188,0.000803049891270053,0.0015131824553461751,0.0012238551115938202,0.0019236979712127632,0.0017440201086581758,0.029558139238721436,0.005847665845732511,0.0008554088699731288,0.002310141844659967,0.0017667622472162692,0.001823443310402846,0.0016776517670979165,0.0016797058938834678,0.0013488678062277017,0.001487785071312476,0.001278981233818324,0.0007924250303120178,0.0006555600322205178,0.0003677191638871911
4.614625,0.000639959373058198,0.000646268720354651,0.0014189953867707026,0.0008887678831733436,0.0013988027796324389,0.0022616839936688456,0.029099780939951435,0.005146681548030666,0.0002628847995292105,0.002011380271924764,0.0019127230545648557,0.002175904960050655,0.0017287876968091686,0.0011485873266241173,0.001034631293102095,0.0012619103053315762,0.0006354138695443564,0.0007899570055985376,0.0007214082983692684,0.00045181901027622036
4.647607,0.0007802530635514008,0.0006477294684441709,0.0010411118385672043,0.0008654449004491078,0.0015418928912410812,0.001779401631438365,0.029404268361017494,0.00451311757005336,0.0013003041839403891,0.0017424397901298523,0.0010589271097947227,0.0015354334581800565,0.0016776076019977086,0.0014615117030552227,0.0011144969244511768,0.001163391833911058,0.0016020454788403472,0.0006491500343362636,0.0003956312837466253,0.000310144521085629
4.675192,0.0005553315008024503,0.0007956041540436826,0.0006799118899548376,0.0013425428462562766,0.0012352765241892291,0.001973380787364989,0.02903329085898954,0.0052603689493164706,0.0010949827921482994,0.0015800069585804443,0.0011129038091223832,0.0015852233913661185,0.0017403853573726466,0.0016351891541338999,0.0007850098952457007,0.000750058426469554,0.0007420524450995205,0.0009089677126711683,0.0008193513150824111,0.0006832170698076465
4.701026,0.0002017701627200118,0.0001001891820693657,0.0012531750596465202,0.0011749767387872131,0.0012717968715280478,0.001845821562657404,0.02945327460329484,0.004909887683089617,0.0014061271233432638,0.00224763045237855,0.0012420148748229344,0.0015786552657718427,0.0008088603324078078,0.0016580714509468856,0.0007651504022444184,0.0006798325937749902,0.0003561110347235452,0.0004946929255462613,0.0005386941716738771,0.0006503921304557352
4.726992,0.00037095829766700753,0.000519955318705016,0.0005101277578211382,0.0006565837642325263,0.0012353889600623853,0.0019164734894163908,0.030227283408451516,0.005491150360463746,0.0015283906343639085,0.0017316645635231348,0.001715214219415113,0.0010891913939992694,0.0009154799973885215,0.0010374318957565081,0.001038641506102543,0.0007209727071792632,0.0008718428352201116,0.0007768605219045297,0.0005113191434287497,0.0007786878305970822
4.755545,0.0003206103367057854,0.00017392936108428256,0.001259815029096905,0.0010696839058514874,0.0010258614099155354,0.002059078841441516,0.031066169413419692,0.0065443955228408806,0.0021131566569747577,0.0023354921505849024,0.0009361187951778848,0.0010783894821409829,0.0012274494216082794,0.0007679668681669623,0.0006942597942619377,0.0005002591318196657,0.0005339601755936453,0.0005760668045720857,0.0006745428513675394,0.0004235629659670585
4.782424,0.0006032236141640848,0.0004048171923634723,0.00025685069661655284,0.0008442558450297323,0.0009047121960107451,0.0024754357512650777,0.03231730660157242,0.007963245331340211,0.0032159360227289966,0.0030168433380726527,0.0012310398741134192,0.001482328982501245,0.0005003895902642798,0.0008301839767375206,0.0015500781833402589,0.0010387286078652148,0.0009786483590240181,0.0007283861706447063,0.0005904754512861898,0.0007615083014876347
4.809193,0.00022553428353284683,0.0004452011897189407,0.0006035187670479325,0.00014819125150902706,0.0005169282875822003,0.0022446451869208486,0.034311579600890645,0.009813817553938177,0.004070559514778048,0.0030663028329905775,0.0021671259988830256,0.0014138041537366107,0.0007369151516113125,0.0016099072691733417,0.00130291292956365,0.000846729917576743,0.0014356708281553473,0.00012152132380406397,1.925491932792771e-05,6.657376678575113e-05
4.838956,0.0010230118645788158,0.00026326973282567054,0.0002992204128975056,0.00014234707479284547,0.0004980156919271445,0.002229935841442297,0.037107624025029866,0.011490803701652242,0.00531819306418322,0.0040342304710442875,0.0025218015893782196,0.0014162529551648248,0.0018378217702545447,0.001559491450424056,0.001038152630356761,0.0008056468722783482,0.0017246130822366954,0.00043295233823148927,0.0006914876121220051,0.0002787715965915807
4.865265,0.0003565240319432275,0.0004164951391473539,0.0003132438554888064,0.0005368366784901549,0.0010753203006814852,0.002566782131537507,0.03866358631077712,0.01341565658175816,0.006445643073485841,0.004863774082593797,0.0031863555336972124,0.0018019501559079156,0.0026326083331224665,0.0015865598740118737,0.002067713344934193,0.0008428537106579301,0.0008455434034558898,0.0005300132254527392,0.0004227110322243742,0.0009142162319973401
4.894148,0.00032778207653937866,0.0010351983069568397,0.0007944368682003562,0.00033991016458099766,0.00025111624843675377,0.003327611386464482,0.04113054113566347,0.014001453387257116,0.00731552484882707,0.004865058403728531,0.004630291907185796,0.0029880855929352934,0.002542219288257324,0.0016197307943367361,0.001742347245832777,0.0012098437203052043,0.0013257326969850819,0.000836315805296704,0.0008600905008063602,0.000556298728221567
4.922378,0.0010762973280197968,0.0009251118282851025,0.0008397987331857247,0.00039908989418673056,0.0005326010506974522,0.002691740843418013,0.043913852709756174,0.014176577409811984,0.008035629534872066,0.006245271457505553,0.0045216577607673815,0.003514421029156767,0.003065767754843666,0.002313411786549468,0.002157988435068962,0.001576288161592451,0.0009777200221897356,0.0010507387146301151,0.00038994759959166345,0.00019260451539812582
4.949191,0.00048569336437606566,0.001195672929580887,0.00039330537636393003,0.0007413167767360417,0.000990063083817726,0.0028529500851598886,0.04581693862525669,0.014269271794825717,0.009171739298899076,0.006527948774243937,0.005022500358091435,0.003859669687219817,0.0038726244805555926,0.0026092699265359205,0.0024307765782457078,0.0017894367577845844,0.0013713304801543052,0.0012812080944474096,0.0006607595714919917,0.00023157485559309257
4.976801,0.0010959507937502884,0.0011425538372431738,0.0009166913300461926,0.0008888903653506425,0.0007118301119626075,0.0031259195776324896,0.04737904749927833,0.014568802320964361,0.010430769952734766,0.006456880593324115,0.004916132048827949,0.004318308975549095,0.0030607374701079977,0.003374727993473337,0.0030419867740808823,0.00170608540229427,0.0018569937255789083,0.001139654942879714,0.0007908619335539981,0.00016424252564007695
5.012417,0.0009658960976146273,0.0008393453858425708,0.0015075412099234268,0.0008365877147429686,0.0013359134188963,0.0031014827961725637,0.049297828541450366,0.014104384658427258,0.010392202140099715,0.0071433406331141685,0.00528536794317328,0.004637153092585421,0.004775174624217251,0.003488231923029458,0.0027035790527526185,0.0018666214110476653,0.00270234852621988,0.001107352018015063,0.0008139539690712829,0.00020330139571782927
5.039219,0.0005250341826543054,0.0016537631571481607,0.0009124848699190547,0.0008668484193938489,0.0009688677502385569,0.0030705159381434143,0.05053648003687706,0.01447491105932544,0.011424488184520942,0.0065462411110786085,0.004703794822378519,0.004604999390456917,0.004141052898620325,0.0040865173320136314,0.0033442390177388153,0.0027927931100659277,0.002419060347479601,0.002007123200562073,0.0013530674742914448,0.0010816597809095302
5.067131,0.0007467440396382091,0.0010000265386589215,0.001226796370880636,0.0010118797463856838,0.0007410185897187548,0.0034302327457378934,0.051450628386294155,0.013538074114072473,0.011372066941060225,0.005884189140531322,0.0061091239629620245,0.004672438702617752,0.004871677407377204,0.004328097374848998,0.00258220319501824,0.0026543087436699956,0.0029015144903988123,0.001777169247940148,0.0011608944235883744,0.0007356810419460981
5.096077,0.0012617395874162897,0.0005852785314903727,0.0011297060879226415,0.001767423721862149,0.001052015918517034,0.0028261813142769184,0.05169507374931959,0.013160085567641935,0.011243271811723942,0.006491957017814443,0.005651572010060129,0.005090634031224462,0.005518598913741027,0.002439870590595789,0.0032892540256641164,0.0036502730760775027,0.0020193635015005383,0.0018200022623534266,0.0017708070362486513,0.0006731818360307621
5.12446,0.0010004606999971604,0.0012185144704131361,0.0011219998053581858,0.0004908435299734356,0.000548890022300083,0.00324026764000855,0.052317777780370965,0.01266178276063462,0.011051597978469867,0.006418134507728996,0.006923403707379905,0.004945681017133388,0.0053188695632067785,0.004113831480967492,0.0031146982490076786,0.002252343387261991,0.0021447673396004603,0.0013637075198080128,0.0007123941849417891,0.00042553683308231533
5.152463,0.0010719727411647386,0.0016191419564235742,0.0011117741926760553,0.000644879717689925,0.0006647512260890449,0.0026562164465388687,0.05275565354131905,0.01171414104723635,0.011189104795266337,0.00592275426071409,0.0062998841581030345,0.004558680147629731,0.004716118021753696,0.0050524250340782785,0.0038251455074814755,0.0025929838015943843,0.0020073553229590555,0.0015335663618566892,0.0007659345724825125,0.0007097049659242615
5.183619,0.0012028674618826793,0.0013504388267905135,0.0009675919184121483,0.0012242797838863079,0.0003331377757355635,0.0024288823298942636,0.05191895121312878,0.011433717391153479,0.010928399875937418,0.0059063383901068545,0.0057372810934322,0.004910817402342921,0.0045029068595552205,0.004109684360869911,0.003251604275249504,0.0024473780205474544,0.002210714771397254,0.0017375827285317192,0.0012203802893003286,0.00030043155978344647
5.210951,0.0008888560729082041,0.0013804996446087092,0.0007090471108756998,0.0011988697504494725,0.0005079108939635194,0.0024390253661063727,0.05307371430808781,0.010605444357700776,0.010748810416929943,0.005422170939345676,0.005469130438952736,0.005371659468499146,0.004552744054897733,0.004068049331356593,0.003201334942072271,0.002325395997226642,0.0025044443250810855,0.001671489771875918,0.0013255408681567152,0.0007571813904689217
5.241059,0.0006561780741780823,0.0013026606591313326,0.0014274787406720485,0.0008219382568833296,0.00047618059269990205,0.002694953236306232,0.05193894205154828,0.01084718910213794,0.008850221863903076,0.0051249310661108825,0.0052936099322848495,0.005066011758663822,0.004646132211681552,0.0033573452044247747,0.00295305568875356,0.002227721168286044,0.002411819279585373,0.0014278189067415577,0.0011749661261775113,0.00034075412099694
5.270343,0.0009145296371832414,0.0009311979821018893,0.0012220446078558614,0.0009251857720853475,0.0002669401656691094,0.0028753518046677213,0.05145091105447746,0.010048130048229435,0.008447301741747619,0.0048751340902938286,0.005083704478654982,0.005152094715183841,0.004181070699272287,0.002840569710825839,0.003015877807453576,0.0033382882307948854,0.001843584879930465,0.0011522958651775952,0.0007673943197107773,0.0010470382363959758
5.29832,0.0009902257431874668,0.001129936017050425,0.0006418554158615846,0.0014077549801855664,0.0008460625286230641,0.002526087379164537,0.05060993428606195,0.010554676163287145,0.006666245254382581,0.0034408273230263544,0.004826004290136875,0.004186874575957508,0.0043235274735354615,0.0035801429113066674,0.0027535143137845915,0.002372774698083494,0.001484040916885649,0.0017488706723038261,0.0013313792194816316,0.0006608001098945224
5.329262,0.0005378670495614449,0.00021861245613382274,0.0007832965755853902,0.0007321826679096736,0.0002435684794397163,0.00213752567821087,0.05061649040227623,0.011012140230649895,0.006650120487749691,0.004650864983590807,0.004722580207866867,0.0031643818955364184,0.0036704856654886076,0.002175572889390462,0.0026882944132077652,0.0025632208314102472,0.0018452968411607098,0.0014549896827486752,0.0003277209186927557,0.0007282978153807472
5.357781,0.000805721191096604,0.0002628441484586044,0.0008942959673818418,0.0007973440013085952,0.0007499728060713426,0.002565559376948779,0.04975996956774129,0.010993231039177728,0.0052542405264012345,0.003760768419273,0.004439052685406149,0.0031301202590006214,0.0031401422251692377,0.0032750308753981346,0.002806284934783335,0.0017262280993376516,0.0015650196786406365,0.0011907291358701812,0.00041419509197592174,0.0008192705916232633
5.385237,0.0006851863920143341,0.0006373434535475416,0.0008960589722265315,0.0005752013867900447,0.0008240702725373625,0.002889461019561818,0.04952593764114861,0.01170027890104309,0.004426103364850888,0.004846440279371543,0.003696276603807709,0.003326005402397774,0.0031795277526729133,0.0026396131871754417,0.0027102149759424808,0.0014810517440800904,0.001442298567699291,0.001401465486944874,0.0011098257177132775,0.000646141147086201
5.415069,0.0006139445035627365,0.0012457739778160904,0.0007674065577004531,0.0008794697353412889,0.0007989766828468775,0.0029036024594620976,0.0496648328978427,0.012302673179459605,0.0038026992600478575,0.004643408700162302,0.0034302061102081003,0.003699329057089669,0.0031957169767761525,0.003308645443387936,0.002103003696164254,0.002021225632541631,0.001307097705742467,0.001054925605790681,0.0006557442663849371,0.0005575134548326827
5.443957,0.0010790013648136361,0.00033277441234060923,0.0010164309963129462,0.000332840651707689,0.0008665302405647241,0.003326025186584336,0.05055859437015733,0.013441687585526135,0.0040738387548705695,0.004167140308104933,0.003802956414200188,0.00407646999855328,0.0031744433231237356,0.002660747755386919,0.002050947641728826,0.0014638528560018621,0.0014098105358374244,0.0013724251817542781,0.0012234864865147722,0.0010457129033530942
5.472431,0.0009954064243119798,0.0008551987743108002,0.0006231366684496635,0.0006289639277632429,0.0004308083916299989,0.004143471626589461,0.04977542183774158,0.01336366557721894,0.004544580876364667,0.004678550780866681,0.0036660946806981506,0.003786083224452378,0.003281118005949706,0.002609777529955872,0.0021981667746375977,0.00213198794087731,0.001688405013657897,0.001124870107008325,0.0005806924514911475,0.00036976260459937874
5.500885,0.001055703644941512,0.0008027498021018053,0.0007927349127021044,0.0006365627849064026,0.0007914925581040795,0.003588524729992458,0.05205201744656328,0.015014118662651187,0.005016141687115958,0.0059089462369430355,0.0038326798932608835,0.004033865248575856,0.0031493555811608785,0.0026752195708408125,0.0016897106720998986,0.0018020965589362248,0.0018933521422677389,0.0009296962265725554,0.0010640167571415071,0.0006871850098173634
5.531263,0.0002570526070712591,0.0005909641833803256,0.0006525619315171901,0.00027252815789520105,0.0009643204349452709,0.0040717224932461426,0.05256354586391802,0.015935085760016322,0.006434472805127581,0.005566079129284459,0.004216577831552588,0.0035704253220655634,0.0035342314470275496,0.0029803950822963284,0.002528328041338516,0.0019239679288481858,0.0013780086929540874,0.0009743394393720736,0.0008186660671535143,0.00038629063094372057
5.560855,0.00038004206874341507,0.0009591658528935664,0.0003282780031830901,0.0008414338697048657,0.0014213809660855877,0.00411239786507308,0.053361397566752546,0.017227075875311408,0.006879825095610722,0.006788292771153512,0.004636821010467392,0.003526957800404132,0.0037345096568730508,0.0024105684411440875,0.0025967874478552864,0.0012951487953149954,0.0014505904731114524,0.0015646659399798624,0.0006492580065169701,0.0007431565978845044
5.590219,0.000724066363925869,0.0009003279387737528,0.0011808801566931082,0.0007878787713781211,0.0008257153574417688,0.004806137158703992,0.05523758394778472,0.018059883052835096,0.007138625334178407,0.006231904111157238,0.00494850326100912,0.004201559861039969,0.004670754830522276,0.002736258781319578,0.0023232097453125167,0.0021888247120870675,0.0024537162501958097,0.0014225192696107017,0.0004938004249054423,0.0007517302814315144
5.618399,0.0009259404362780595,0.001432376798421849,0.0011206423390361317,0.0012292275173994196,0.0008942565178086619,0.004471489051201854,0.057420632583118296,0.018949333911416923,0.007831823527690988,0.007514830406489641,0.005162584279378149,0.00457192834543442,0.004445409030095067,0.003256699719955327,0.002628676921260983,0.0016859426299608662,0.002504121519670209,0.0009536629435162097,0.0007572065780980422,0.0006451646760362124
5.646792,0.0007887479871136619,0.0007329685912401289,0.0003019189232369812,0.0014356326392216073,0.0015860083890421412,0.005046505061883242,0.058970745490290334,0.019848346270807105,0.007562554079844894,0.007470077896563823,0.005354120383969834,0.005835160154770295,0.0046857880429699485,0.003466521260375998,0.003218937659303269,0.002239198036489747,0.0018842947110481322,0.0009408180265443232,0.0005278903315863945,0.000934460142338698
5.677922,0.000979248497316271,0.0008126051120315236,0.0016633107312189485,0.0013497952384693896,0.002186575411260476,0.00463685864892998,0.06230296321865914,0.020905140007590937,0.009672721211336157,0.007947856379907662,0.005815555678757855,0.005223894424497515,0.004734428037225147,0.004220695994608142,0.0030778654976120973,0.002401966236389009,0.0018444938967172874,0.0004824600455621031,0.0010308070511087215,0.00045078196557031444
5.705353,0.0005341637785621965,0.0010012444489949294,0.0005617066496791034,0.0006789821967345833,0.0017515623926264625,0.0054315409005741425,0.06386034654217973,0.0222358362016493,0.010566100049634614,0.00781756909963501,0.0060941216276365305,0.005810647817440935,0.005237206100492987,0.003962041322181702,0.002977901568413859,0.0019360750665669661,0.0015346386377574708,0.001422419514413704,0.0008063697854964624,0.0005714244220180835
5.735378,0.0013202647819097369,0.0012565962695571561,0.0017214666008982399,0.0016858690430422158,0.0024928373885498276,0.005217700639105304,0.06635899491813756,0.02246963532759963,0.011003483687654386,0.00795652403619475,0.0068548659804672325,0.0052205802501012425,0.004972969575519173,0.004538692400285575,0.003018370558869752,0.0029023380299743897,0.0020358169207881126,0.0016658230582582516,0.0014121671377634677,0.0008722974659338455
5.764747,0.0009923576337484642,0.0008889907482061938,0.0019587612573671205,0.0004505218862646246,0.001972807053061474,0.006074641009049174,0.06956883252660262,0.02315143230735742,0.010770053321648982,0.008706547787071046,0.007178320540569843,0.005925174333683671,0.005091352442383114,0.004910745184561741,0.003861565977639244,0.003030131287732458,0.00289585602876302,0.0016794777625198458,0.0010505286874090162,0.00021631219482746007
5.793202,0.00048672152857114173,0.0009060416701766486,0.001264645423685777,0.0014999928277379764,0.002057185727889275,0.006541066172089985,0.07118793074878008,0.02322773895394403,0.011967859807649223,0.008767877769130728,0.007775381533949122,0.006395956275047586,0.005800713057689277,0.004801767043252499,0.003244005947657798,0.003112065495436183,0.0021365188237673243,0.0021053500990954235,0.0014945940353830848,0.0006390711421483213
5.823732,0.001108128502518513,0.0015442301067576133,0.0018862960019366748,0.001036228762709165,0.0022193760330251285,0.006420230196309928,0.07329109138426029,0.02298826733419537,0.01213890811886508,0.00894444024622939,0.007770711073832922,0.007107764356722275,0.005572136508373359,0.00486530513064985,0.003955320940954018,0.0029579879816317364,0.003100511581216888,0.0011118579933981742,0.0011295761602679514,0.0012025381132522884
5.852517,0.001472955863101384,0.0014105063008341525,0.0018991625191488776,0.001599227911815903,0.002295507599303659,0.006845067181283851,0.07449962360152931,0.023189904844775847,0.012893932575486747,0.008583852997907586,0.007527268477379428,0.006105412698837591,0.005956967801837573,0.005310248001837613,0.003648342558770458,0.00348546038085852,0.0028686311130235666,0.0017408226389035162,0.0013154235606157747,0.0008088343797531835
5.879697,0.0007478678864212712,0.001578656320865272,0.001624210519010643,0.001686157551852696,0.002211319433452887,0.006173794779976663,0.07631308669256341,0.022428802366481582,0.01322058208963411,0.008722866231831288,0.007147817632314698,0.007051627028461124,0.005549921643575839,0.005422744847095734,0.004578353437417193,0.0028795062962205034,0.003014679983085703,0.002047176352063724,0.00023675355383352852,0.0007851062516169829
5.909789,0.0011288639052321975,0.0016021997743475038,0.002084373743776711,0.0014375870848786082,0.002184765574265389,0.00660894004045703,0.07604467751643278,0.022437085287606653,0.012587043661801805,0.008295421595721558,0.007694027647738294,0.006395414646547227,0.005797712879202329,0.005289848797004686,0.004080979102757546,0.0029324194550775246,0.0027525521159595034,0.0016634700705802734,0.0017034435849775196,0.0007093634111103299
5.939427,0.0003796157996065785,0.0006453336719665254,0.0017435098987095131,0.0018810236042472407,0.00226597455059764,0.006793271830018755,0.07615034379474715,0.020527928027826263,0.012372193798464114,0.008365210286017635,0.007672327911068855,0.005902446659481118,0.005417251047869474,0.004982127367372414,0.004169998788557944,0.003899302487584255,0.003128634974753764,0.0014394173741648225,0.0018694278743114697,0.0005436394450694976
5.968151,0.0008818909896744253,0.0007244531947063019,0.00111855743680569,0.0018410743509225133,0.0019155621707347974,0.006040516006619392,0.07672744435516557,0.019523956866457946,0.011965006977350336,0.008160419818067696,0.007319904079179979,0.006082633859891396,0.006243662342192789,0.004882885767808971,0.004043086302016974,0.003176376637106564,0.0024266398555264834,0.0017349173834769458,0.0010917542642767612,0.0009462033130466102
5.996596,0.001583100306582168,0.002211310970750849,0.0018132986720119002,0.0021341485739914245,0.0027807015306567976,0.005993689470889356,0.0755240044835786,0.018282109380930164,0.011528685515688227,0.007472425593645474,0.007519251429560032,0.005874448646122484,0.00542532179545421,0.0045939196315399776,0.0037792437191647176,0.0031807472859267157,0.0029239064678151707,0.0016614567952401172,0.001125285760445642,0.001012605450022868
6.026985,0.0014885502295864433,0.0018687857073954805,0.0018475164966621409,0.0013924079427291944,0.0028245661676303295,0.005861187939481757,0.07476123201192522,0.016461844746670357,0.011151794374226429,0.007200928268847514,0.006686152626468906,0.005398743254861673,0.005681560380375069,0.0048263009357746595,0.003994783629490377,0.0023568931769748225,0.0027203106895081226,0.0017661557530815324,0.001786016418818758,0.0007381511173923239
6.054412,0.0013491062518478794,0.0005866107107235782,0.0017412664224494123,0.002214830315199021,0.0019788066919080726,0.006010496332723955,0.07346138033033976,0.014881354373023372,0.010641255916153933,0.006052953578310642,0.007048188477699193,0.005796485395853625,0.005715658757436281,0.0036314273710949365,0.0036063967523894177,0.0034384379600930996,0.0027837476347696674,0.002137519997254067,0.0005942740136000591,0.0009132087230214681
6.085876,0.0012702615368368948,0.00133148973322193,0.0021397940959721412,0.0018286325036951264,0.002162433386381479,0.005100664391765908,0.07174432445744433,0.013020969716537704,0.01025318491372461,0.006211887735024558,0.007030868455916083,0.005019743871074383,0.004843181319611856,0.0046952758740446,0.0036413421960484397,0.002354015889651267,0.002298167894548381,0.0012683216032976761,0.0012177201709965791,0.0015073990056857307
6.113705,0.0014632209447056363,0.0015749025945337289,0.0015433658700629187,0.0015171149443139267,0.0017744608781983544,0.004299504284743744,0.06983110816582136,0.011705816682928348,0.00879421149182529,0.005666556918360893,0.005784387067394891,0.004739009666340435,0.00530470028971454,0.004160084418852184,0.003748752462219215,0.0024989182002753386,0.0030382392734943312,0.0015653510909260338,0.00143074823630086,0.001084427882350711
6.142157,0.001242465542202494,0.0006928204150466545,0.0020226245676097363,0.0021709504573010907,0.0027449716014073112,0.004667172340275745,0.06817272036575533,0.010531409849396774,0.008052003430673301,0.005466328342492228,0.00525828594021815,0.0049045188250229485,0.00463204284903121,0.003923349821639759,0.003433598347538777,0.002553165473306036,0.00217555539324966,0.0014841898675164859,0.0014422012546164223,0.0007170645237762572
6.172579,0.0010350445859980478,0.001782893598320187,0.0012808390491964724,0.0026041661768764703,0.002478412900437853,0.0041905212091562115,0.06502382585678755,0.009495328131691107,0.0073152930372771575,0.0048564631407985275,0.005404708440017007,0.004489040937412222,0.003921576066199636,0.0035597996411179176,0.0032975650920853386,0.002556868698650353,0.0017237579443657549,0.002328635289389451,0.0012683053301142846,0.0006972911237253408
6.199966,0.0008822661163408853,0.0017320178479770826,0.0011843074013070567,0.0018160439921722025,0.0027841717753442907,0.003528760817270634,0.06363393188989797,0.008244933319134859,0.006687263912994328,0.004239491358575152,0.005383941787581217,0.003938407884503468,0.00424544982589328,0.0037963223361557425,0.003245715451020184,0.002486227522214016,0.0016433229267541428,0.0013069185262153725,0.0010088178866262596,0.0007776504656517841
6.229804,0.0015470973668519513,0.001303274796351198,0.001713628635257687,0.0020785008197175656,0.0021171973801789243,0.0036323523754998727,0.06204624313445198,0.006625040955614319,0.0062938085190013164,0.004926811478901475,0.004844958141693718,0.0038596916396767245,0.0032594473747487016,0.0034361366855976986,0.003409187567136144,0.0024202589543190186,0.0021889847405899003,0.0010039398409361112,0.0006667061670150819,0.000854727341400594
6.259402,0.0015234474878733943,0.0005200356836231492,0.0022109557484391224,0.0023665069029496924,0.0016408370506527466,0.0029609471521094845,0.05960283825279657,0.007496085603735576,0.005840360915982408,0.0041661550258475805,0.004556356625265892,0.0039276067677096165,0.0033907693291004423,0.003940047336985774,0.002700309229828348,0.002325216631583662,0.002021921711238068,0.0017101152089453186,0.001241811270541564,0.0003309836287818
6.287645,0.00044612272263855064,0.0007160367862464949,0.0027816463204120984,0.0022818978682608146,0.0021199826329286625,0.0030156617538983103,0.057446355039315646,0.0060420571420437014,0.005057322764618423,0.0033964658284052983,0.004629397724154948,0.00360287117915566,0.003723377749116509,0.0035630060805385737,0.002973617399429045,0.0023738460345362755,0.00206885353846809,0.0019762474283475506,0.0013727921724606444,0.0011180064549594479
6.316089,0.0013377366623451863,0.0012568633390898744,0.0018207652681282958,0.0019345163704459307,0.0023480470607687037,0.0028852940308858204,0.05708832187986758,0.005394516415986761,0.0052592818359068795,0.004610215811337795,0.00413248405827338,0.004336115336137467,0.003961375483552156,0.0034040899291944747,0.002736058335075905,0.0025914660840234975,0.0018453868011344252,0.0009778486290689245,0.00120223048564947,0.0015552451755424046
6.346883,0.0010774851073588156,0.0016563326872694852,0.0021513908306820284,0.0022637117728811474,0.002553037649339754,0.002223241451941209,0.05556557276897073,0.006229863123015747,0.004999839143908814,0.005090154983043562,0.00428344876500837,0.004182370996151856,0.004245969692845213,0.0033897548443116913,0.0026767415541497897,0.002649173785942152,0.0017782391064295633,0.0009450775381214656,0.0010268637347377618,0.0003640955080795975
6.374014,0.0013616994857939936,0.00164190188059414,0.0022667105187790053,0.001666344817725643,0.0022337774974702193,0.0027949153271207457,0.05472924687024042,0.006162244097127691,0.005201666567033958,0.0047599412117300816,0.004681850370363274,0.00470936925478326,0.003808081549091559,0.0037545334242895805,0.0030219602163484155,0.0022897197532860012,0.0022433121389095565,0.0016317649083755314,0.0010581262483032319,0.0007027736883716328
6.403861,0.0011311126633362786,0.002334226417289087,0.0018283367488049294,0.0016184850476158967,0.0028527139157739235,0.0023736937568789333,0.054954005299391845,0.0069769960843096565,0.006216197353771599,0.005354335268410062,0.004971616217315562,0.003913848779716326,0.004032281957826221,0.004070926191113031,0.0031387267023669837,0.002485515836537598,0.0020755611369373613,0.0014756269031511364,0.0012185852513887175,0.00015273010984630234
6.433689,0.002026881446515886,0.0014348429979991544,0.002039054205592517,0.0018312690208708007,0.0020781578669984064,0.001702287506662722,0.05514829891121955,0.0073391081488658255,0.0075097910542502744,0.00514310541013523,0.004645198762502857,0.005032820071874355,0.0045652005434010465,0.004143717636040841,0.003756849168293148,0.0024795655244117124,0.00225939571577704,0.0016815486078065732,0.0006425592881705283,0.00033058647000524345
6.462159,0.0015828385290784243,0.0010940782176844111,0.0019004076268234193,0.0021124665920230204,0.0020137173495582803,0.0011506275733121937,0.056415560075999904,0.00905116074324423,0.007300763002571084,0.005880589944696138,0.005915413114367222,0.004736154140928018,0.005184419972134479,0.003839562654940068,0.0034487046541591022,0.002887322873489122,0.0026826575961683167,0.0008604807873657795,0.0010884727811524368,0.0010923025136591507
6.490547,0.0016217660020612522,0.0014654818071579566,0.0016739056826526283,0.002344469290501924,0.0010756202213506633,0.0010722661614397967,0.05741981418241793,0.010823460331450062,0.008598282627574125,0.005404559223468002,0.0057111000016372305,0.004858991040885301,0.005142315811578282,0.004041088229207722,0.0037018992070751017,0.00277015548118956,0.0022934856661368823,0.0016353488575919627,0.0012295655108692076,0.0004898726691509966
6.521108,0.001249372761717247,0.0021358942449199226,0.0024812560825350875,0.001722792594592042,0.002133340186817175,0.0007280176704694631,0.05878189698240237,0.011192055070132474,0.008368878597055993,0.005943146178026601,0.006262845324900775,0.004917658571630615,0.006077330233806204,0.004322753214476363,0.00334730951031499,0.003092964237068273,0.002706405664493664,0.001772320049112639,0.0009180502963227505,0.0007084924635943193
6.547914,0.0015586179634498802,0.001323111579111367,0.0016921367301100465,0.0014759451170094245,0.0022266929242375096,0.0022414814298595694,0.060775827079621265,0.013348491701981963,0.008875936671373224,0.006373595014822617,0.006072018930609055,0.006431194219253124,0.005422129669659438,0.0046195917967275,0.003339316015362874,0.003519819755030661,0.002842157922142756,0.0017248007146589764,0.001430130496420859,0.0010338699475112114
6.577681,0.0016535398321488668,0.0014665689305374153,0.0016058793634890092,0.002139696152746708,0.002179945244133341,0.0019357707762516867,0.0626526060775394,0.014019507715172429,0.009627203874630064,0.00674995833336284,0.006491208256313102,0.0058750386473962,0.005653486295920098,0.00461920417626681,0.0036581099381755473,0.003030035590097451,0.0027396689555170203,0.0017043239075209442,0.0010945144777267301,0.0010663397481043995
6.606425,0.0008209794379788944,0.0014070442218725135,0.0019108827310031168,0.0016697498898825222,0.0016794150657625832,0.0020445774796595227,0.06504635760119004,0.015393241517249218,0.00989005306598958,0.006716005795000127,0.007008901931720334,0.006256744345163897,0.0057008648985808165,0.00442089077378829,0.004155606233511231,0.002957964271007536,0.002883162792619423,0.0018877216166912907,0.0012868614950464015,0.00048633712993784194
6.633624,0.0013010394339836942,0.0016674427303544842,0.001377561568882396,0.0022608118672535604,0.0009212088841497025,0.002052936785235302,0.06623925756490756,0.016541892678658427,0.010533685368218249,0.006701672233940943,0.007538138642642534,0.005371652629337815,0.005396050431593663,0.0042092492545816275,0.0036688812158603415,0.0031259798898820895,0.0034053676190582225,0.001980930488613194,0.001953202782510099,0.0009806135242307287
6.660611,0.000882312908485638,0.0015563343610748353,0.001556749476531338,0.0015482901306180243,0.0010225765682717082,0.002460608340684408,0.06689998175650434,0.016878596513853962,0.011137945704325143,0.006880010770177604,0.007179486855993647,0.005231824560100452,0.005067984335906535,0.004887766037177463,0.004025355952619247,0.0031236027300875126,0.0028397061656716934,0.002094787908720544,0.001705912753673037,0.0007454919123305267
6.691575,0.0015724890268932353,0.0018257972708680167,0.0013573629668725145,0.002456990794736807,0.000753574734054844,0.0022912904615535034,0.06785688684947724,0.017211927374534603,0.010650958062090536,0.006903030840837206,0.00661800305561958,0.005636906738849818,0.005268509950075572,0.00493082441987157,0.00390897275390206,0.0033130995526486884,0.002933584652955656,0.0019386579821057575,0.0021910598706354734,0.0010981328087431574
6.717196,0.0012358010527081663,0.0015994921395869632,0.0019457113718671312,0.0013007727414015109,0.000598535067396199,0.002452142565695484,0.06806450911332153,0.016930742318795895,0.011017408522361308,0.006787271356711726,0.006705921195644281,0.005985681611247001,0.006071754392448056,0.005489968442601951,0.004020012696845169,0.0029395693422854577,0.0025790190439028983,0.002707200320723801,0.0015462576748567335,0.0010264273390823513
6.746627,0.0013339102699281547,0.0017882369596254862,0.0013845768991068838,0.00139636692414809,0.0007779727965844372,0.0020308493326019715,0.06797931383040745,0.016420608489035433,0.011078286142075051,0.007117919151984334,0.006763564494569627,0.005865273664800887,0.00570248620387756,0.0050421171631250625,0.004294836971216434,0.003936848184401885,0.0020074807731245573,0.002128153617714506,0.001114974498884979,0.0008495123886881426
6.776144,0.0013890150551533669,0.002456653123106746,0.0014328092971918247,0.001469439594700391,0.0008058549860307275,0.002074883856239094,0.06678470097735119,0.014495100933173388,0.010722308830244755,0.006727210475610841,0.007443370576741817,0.006204535100592858,0.005499427395739166,0.004582077860306607,0.004376226069297625,0.0032114249734270972,0.002670236647724165,0.0021563669979498454,0.0012071580887084753,0.0017685703917562964
6.802748,0.0014314245543868055,0.0014526095934708026,0.0017482227730135223,0.0020665932172758126,0.00030635321009867965,0.0018051477147360115,0.06586004956702074,0.013422476041194413,0.01088784513429754,0.006326206172460576,0.006387679365052927,0.005925923570458659,0.005509147865778298,0.0052902216400495285,0.00429213714709011,0.003396819398323843,0.0023046311230889532,0.001858583976391976,0.0015695378213121665,0.0011751701784762992
6.859955,0.001372332947362342,0.0018425468776596067,0.0022452517330633693,0.002122995849295901,0.0013782788054619922,0.001857487387223718,0.06312906911792651,0.011508428820765956,0.010516284938628412,0.006272770458858809,0.007313678282374704,0.005958556401706499,0.004750349118142387,0.004564738169053266,0.004095374991230617,0.0035882933389999178,0.003172495426051272,0.0020397469063554727,0.0012845236942443756,0.0013579439290154962
6.886523,0.0010728239430301796,0.0013062473062777867,0.002131524662732854,0.002135448578650424,0.0009491306683412005,0.0017349600682524614,0.060912524529850215,0.010019433652753826,0.009690575055535751,0.00562518434945153,0.0063321182798249925,0.005428563485775674,0.005444086683773854,0.00504553434502758,0.003844080096152194,0.002885334014934451,0.0027453755664973087,0.0021476356350563033,0.0010382791383700433,0.0008401748430174853
6.911212,0.0009665420656678561,0.0012019871375343653,0.001746053570294184,0.0020004604592109526,0.001520116934123546,0.002085293628389353,0.05961259421025907,0.009272453061875708,0.008742421832464308,0.005695689264919011,0.005779164354042358,0.005230398716389417,0.004771924279463613,0.00504291128537445,0.003071974373535391,0.002762311394280166,0.002732337624719637,0.0019584457660974885,0.0015302560929249137,0.0011686232007415169
6.936947,0.0012053581735199186,0.0008009946294359971,0.001481994604268179,0.0015102596363515378,0.0019489258845599147,0.0007195284012697684,0.05825600516946543,0.008259914526686538,0.00921901979866689,0.00542441747865888,0.004569433654037487,0.00481462844234888,0.0046546478284864405,0.004405522460012939,0.003525018460142031,0.0026549732596485953,0.002434423739400556,0.0016775800484410406,0.0014944449310320647,0.0014630888659150016
6.962345,0.00045622738878314724,0.0015321404442537076,0.0010872578118822087,0.001568539821087958,0.0014268438099794836,0.0008889636691019154,0.05712985938190035,0.008227941958701964,0.007548182370407,0.0052913888323044425,0.004987867889701302,0.004473720566982705,0.00449351304773265,0.004070770160640349,0.0035631426557658527,0.002411765493410553,0.0017512267765292407,0.0015463787053004677,0.0021037478887650845,0.0003088670473836233
6.992032,0.0006693000294942926,0.001818348003642291,0.0017646423634152665,0.0016850628476351077,0.0013953075385380364,0.0009109935440667598,0.05663954394176058,0.007313383773239459,0.006943331722723826,0.005492848245087761,0.004993524929429446,0.004293803976796676,0.003513511513735915,0.0038156322573769945,0.0034113359863163378,0.002515450199010479,0.002220591769731623,0.0015383787156253092,0.0012432602171917953,0.0006524359410886371
7.023586,0.0008845321922980727,0.0014772538200480256,0.0012967897277155118,0.0018689232443967912,0.0015064806724909344,0.0004200298502840227,0.05476447228318623,0.007642506337889061,0.005804683347659768,0.005213813842785789,0.004381156030489834,0.0041437845351514,0.004300490701755809,0.003765692277173819,0.0029449976960839613,0.0024931384442323373,0.001842531417157264,0.001891501334353528,0.0009999892170994885,0.0007485843222926956
7.067037,0.0011166327424521518,0.0021577998451493613,0.0016877942415787427,0.0015678578894633432,0.0012581505420137175,0.0009430513084128599,0.056352813063504356,0.008385439967504349,0.00592067842031562,0.005997214925056757,0.004400660415450834,0.004891779717303544,0.004555440128605027,0.0037874640970131097,0.003058113271608874,0.00224986077704989,0.002571078459699293,0.0015941373620305295,0.0012491164884449327,0.00044855429909457174
7.096562,0.0013655988852981698,0.0010267331056530188,0.0017900151962833304,0.0018149269938305776,0.0014160111937479454,0.0015204149380348617,0.056979689659809866,0.009225268644060038,0.006010563032298174,0.005940166051276887,0.0039094224562176575,0.004166183264513977,0.0044987373757401665,0.004041733556903824,0.003377344500047614,0.0026304963216191584,0.001817438541316621,0.0008297520685154542,0.0015110783505105092,0.000750666655507425
7.123515,0.0012011708157667904,0.001559836310944232,0.0023004012636094716,0.001147042483325351,0.0013257949513871142,0.0018100934649867935,0.05851722253576226,0.00912888964522075,0.006513340575542163,0.006411165632775782,0.004702162861854948,0.004401308637794614,0.00377561829498154,0.003677944758432883,0.003020024887401413,0.0025544280227480926,0.002978714539494717,0.0018460361257585946,0.0007055572723672563,0.0004711819938314724
7.149533,0.0010561111340918032,0.001683126535116661,0.0017783308459931955,0.0011743791997770709,0.0013334902125725163,0.0026981742241429726,0.060072752824192,0.010141734651491213,0.006752932301509364,0.006983970542318232,0.005073391697174587,0.005391390099002597,0.004238544572592197,0.003290447064060721,0.0025364555219414145,0.0025484826935679716,0.0017569270370412363,0.0017814671881520889,0.0009469406241948368,0.0007645591672828208
7.182702,0.0015542973233657175,0.0015288775775818043,0.0022326388746932158,0.001840821160503389,0.0008211353215959627,0.0033889083191004574,0.06241057360028934,0.01230552347463977,0.00804585373180429,0.007293916172718332,0.005528370181412076,0.004704802403560623,0.004812367086601492,0.003620761128324703,0.0033055904203008195,0.002482175144411922,0.0022699963101823956,0.0013840735997695808,0.0009951861634771232,0.0008491446724577658
7.211477,0.0010189225948047304,0.0007711999210230374,0.0019428282532335153,0.0007921608062600507,0.0005395269346320097,0.003580382053492533,0.06435262638839596,0.013204934038622405,0.008916900072712314,0.00717420120730282,0.005664453176335888,0.004920702025162707,0.004820786959615314,0.003934818621067834,0.003323781914831218,0.002737000565701089,0.003008094089435417,0.0012728063427006541,0.0012985338997806635,0.0006738432256433843
7.237978,0.0013858169420396824,0.0006977219536841858,0.0012434176527529363,0.0010780897548115348,0.0011091756631538292,0.003554822036179009,0.066174907651338,0.01397196200823009,0.009613963615868915,0.007896129906355897,0.005591405601692775,0.004640688989121559,0.004551519422375134,0.004456626471101013,0.0033818525064936295,0.003492710129025608,0.0017662892837962939,0.0012577571389025064,0.0010079225724933685,0.0007397872964492612
7.266455,0.0008421192511565066,0.0014105046692462872,0.0012120433286747507,0.001390358965912345,0.000664800494324747,0.0046700810485906545,0.06698083558297993,0.014448510027062014,0.008924878685508337,0.007705294819995182,0.005726377596834618,0.0052165998815497765,0.004988452837657296,0.004197933147442188,0.0033126475358443257,0.002680875391063744,0.002322842285684099,0.0012433482168854432,0.0011147787241297712,0.0006923727128281413
7.294955,0.00045406241549627387,0.00024251779665511328,0.0008407595873411205,0.0009718924703263202,0.0008893581085044221,0.0038078003059985534,0.06705601671659107,0.01421715975787881,0.00963775856979171,0.007406760606065605,0.005377935121280656,0.005262778346239015,0.004300467501426039,0.003018984976606167,0.0036347919904952983,0.0027704968460718297,0.002396306471412871,0.0018796834508471554,0.0010753834962062047,0.00020935805345768813
7.326839,0.0003550327198871747,0.0009183778275671966,0.0009546780362641789,0.0004900932969635589,0.0011986975888600136,0.0041993631261445655,0.066766341285287,0.012975228756505057,0.009042227900124836,0.006863761216145907,0.005823343173183269,0.005207447195962246,0.0044333740200624356,0.004495527795119169,0.003006364500848367,0.002341799161742723,0.0020452144765024612,0.0018910788744869185,0.0008665686973549824,0.0009534758163436674
7.360631,0.0007254889616349809,0.00038137075647490736,0.0003096597580326329,0.000445015907661698,0.0015696213356901853,0.004112158062625539,0.06536893878883071,0.010375970116820543,0.009570154505800971,0.0069251584658696986,0.0050816366477573795,0.005728800057891937,0.00419341413337679,0.0039015446441417524,0.0030211795952310725,0.001694262605542856,0.002297832245441594,0.0019190576129867935,0.0014237967368961502,0.0007972759645945042
7.390601,0.0004986740745037503,0.0006341902342892225,0.0004889493057326236,0.00036144243884902484,0.0017199992580074804,0.004208141767728188,0.06319625766740013,0.00897942003580239,0.008741346500785573,0.006151975493198933,0.005127546951607418,0.004464805038867286,0.003824180898999376,0.0028919030466850373,0.0027164571582222108,0.002181751633037629,0.001918316989642548,0.0014619007297581273,0.001145900223140358,0.0007932463540646538
7.41834,0.0007940358566002166,0.0005801364189816294,0.00028198338008167693,0.00028366009743354553,0.0016155500190327297,0.004170184756215545,0.0619949642644853,0.00973591828064914,0.007415586900526187,0.004818440475173566,0.0041133063527835105,0.0037400113709540692,0.0029702818300669214,0.002315962095203233,0.002655766500810845,0.0024310987740363563,0.0014905160194921803,0.001626416445415658,0.0004995154153511883,0.0008118964937112994
7.451552,0.0005786917390157965,0.0008819760389728574,0.0007050413118558957,0.0005339762322665632,0.0021222526163237614,0.004757301139837436,0.06301281289986271,0.011299140834282566,0.00753688466505411,0.005126914405074109,0.002488330126150142,0.003161890108350633,0.0020429395420899768,0.0022779218982216963,0.001929072624529694,0.0013891330388068146,0.0014059900806217532,0.001256082127420591,0.0009990907106251392,0.00012511333723175006
7.478182,0.0005961902142214258,0.000552336094194946,0.0011423319757826531,0.0012483791181190438,0.0031985786138903176,0.005403185910156153,0.06516809750080488,0.013063511383303108,0.007940966625511938,0.004115348538631515,0.0028302677873520655,0.0025419064369283507,0.0016182860370932291,0.0013250564533372252,0.001561574740133201,0.001302727400583375,0.0015756677773255759,0.000956927015185502,0.0007317285979569976,0.0008005101018669049
7.503867,0.0008317257039710423,0.0011102499667112655,0.0017878331711176255,0.002219642975045441,0.0027828779245965447,0.006683231201505819,0.0677397394998103,0.014272968610091313,0.00843148522437731,0.004547820115389225,0.0026938384672429067,0.0026447406810530356,0.0024485343486820446,0.0017283684583690017,0.0009317569027695753,0.001072298188174372,0.0007601186811581493,0.0010576040910379382,0.00031419654844876496,0.000524193699889017
7.53166,0.0006276341759607834,0.00042815413169048483,0.002169344440227684,0.0026794500751140854,0.003422208656727484,0.0070850508631415616,0.06858201205155409,0.013767186462208047,0.008958753018231392,0.005139911013132509,0.003659700614673995,0.003005885516704918,0.002709773988541039,0.0024398686236114854,0.0013001023941969082,0.0006834619046655142,0.0006883692137815833,0.0008461102217262943,0.0013021252754232807,0.000209997723175807
7.559079,0.0010527809075419723,0.001104211152647933,0.0020694216701526245,0.0022197035521506064,0.0038937832088984025,0.007476592724663202,0.06997927672415273,0.013868348675920098,0.0096442614853921,0.005677091570810175,0.0037049267997566015,0.0038616293700977035,0.0021233409630538047,0.0024516888334613425,0.001868480070868939,0.0011266151550821735,0.000570511304162712,0.0010824131110237665,0.0005891560601227227,0.0006399950366149989
7.586308,0.001349292508740144,0.001759967178300543,0.0023104635225805136,0.003318102674976081,0.004810603794216906,0.0071749088730832964,0.06946459030533413,0.013654451109244774,0.009238209121097895,0.006171265956861231,0.00400801477151111,0.0037584084189163642,0.003279363943996551,0.002992345977071298,0.0023484884970044737,0.001592998490421223,0.000871142433881255,0.0010329229596207025,0.00040225858941735836,0.0001821786610462064
7.614816,0.0017407300934127402,0.0016677780624565982,0.002467368122329208,0.0022014493385408744,0.004908170402050015,0.007528293791117259,0.06849222563390481,0.01271154953979973,0.010348266432527248,0.005985290397183511,0.004300399291208422,0.004081484439492121,0.00387623252965276,0.00308170828215236,0.0014570049162829202,0.0019598975948378035,0.0014984342401097425,0.0010192999961074816,0.0006545842346681919,0.0004234224708246391
7.649694,0.0013310292296043985,0.0017939262376045378,0.0024044486244728333,0.0034775297738626728,0.005135095325070648,0.007023120952856915,0.06803648753232588,0.012114254122792495,0.010586198065849149,0.006381227082180015,0.005312535148585733,0.00454615529499577,0.0033436833118026094,0.002618855054976334,0.002148933641377011,0.0023093012891712136,0.0014424886871775373,0.001170932126476782,0.0008940560890467361,0.0007279863809565791
7.67689,0.0022435420162804287,0.001484999759705855,0.0033468799003435637,0.0034719578905575135,0.0043241390180084605,0.007677152518239455,0.06724292191286557,0.012745497464417992,0.011063281699620925,0.006375178183964397,0.004666871401011495,0.0043597126421993275,0.004062675780518138,0.00324892871204353,0.0028155793228266898,0.002137123100240939,0.0017960674678865283,0.001314895598149891,0.0007171435241774761,0.0008842864238334326
7.707325,0.0012213526680844482,0.0017080400460987811,0.0032783622282634936,0.003333417166086419,0.004649091615742329,0.00687216995228468,0.06685901586152457,0.013148294350443707,0.01003070160439738,0.006542266480052501,0.005008188625529747,0.004653535811693208,0.003963590532095313,0.003986753467394174,0.0030620708156581756,0.0025494816045579555,0.002147251117728647,0.001171538011595539,0.0013677589877843376,0.0010281436070383118
7.737385,0.0016264396338767115,0.0017318209272265785,0.0030727223205463073,0.00268506677032599,0.0040742723440149765,0.007018516271824846,0.06560255918303108,0.013976218411322705,0.010206100707280136,0.00728001616202481,0.005467299894812922,0.005015654347926313,0.003877123732899256,0.0035889935999475616,0.0030755921084628618,0.0028871048115848316,0.001326150521718137,0.0016549870437513902,0.0009924445332232191,0.0009998075718657808
7.766011,0.0015203531382581318,0.0015775944015655556,0.0024031246227939427,0.003045681506167019,0.004178687757581048,0.005751645352364807,0.06592627967838238,0.015564569844529098,0.009777802596118235,0.007558252921550521,0.005993522203079457,0.005408165521351984,0.0038121453878663496,0.003663847465518978,0.003299047332330524,0.0026530126095199746,0.0025086254140041873,0.001089702442190558,0.001539239414623481,0.0007311885316069889
7.794004,0.0013656693758893749,0.0012981622909555854,0.002936751481679583,0.0027285127455765447,0.004012073223134258,0.00621279937897911,0.06633359752475691,0.016467949199955763,0.009694629172456495,0.007114000644891639,0.0058390371458791656,0.005605224340712746,0.004289310078217685,0.0039989197196816486,0.003862798515669474,0.002710690254059017,0.001748224092356247,0.0016834980967248682,0.0016596372953906753,0.000756689703419539
7.824292,0.0017807980930844426,0.001497077680535742,0.002483322109664721,0.0027657995135244307,0.0039064967791827285,0.005255000700051516,0.0664717918734716,0.017527333447392896,0.009551026805950862,0.0073334750210729,0.006159598488551069,0.005968521460957037,0.004756394193456965,0.0037898801164622845,0.003933400308998616,0.0027385155757008897,0.0027243506898247246,0.0016830940959326746,0.0010895826896060933,0.0011241528937489613
7.853075,0.0012614607352659979,0.0011927707908489975,0.0031724254126326967,0.002661732268178579,0.003800862235696168,0.004406808057354453,0.06786238784941816,0.018300750003567217,0.009562301629777118,0.007160327455957874,0.005879134981869225,0.006435995394885527,0.004576396225610103,0.004729407970395743,0.003436973849111967,0.003381197811593424,0.0026913907901191052,0.00137792283667226,0.0010290732982434624,0.0015030553222895435
7.88967,0.0010760562815801374,0.001443568415991391,0.003055635798453062,0.0027241669580936787,0.0034263741222322376,0.004921836439938418,0.06840308266437152,0.019426465925154863,0.009329766827517195,0.007779130641680875,0.00674330525360221,0.00591004964743351,0.0049878861077985405,0.004139470188542172,0.003908784589912149,0.003435452298241184,0.002714745357968296,0.0020590533438457465,0.001549537248259671,0.0005040611029108474
7.917944,0.001361321600287401,0.0011784627709258886,0.002594649828717209,0.0030392151442614665,0.003026740883981533,0.004271115466930862,0.06924341574966704,0.019376931005149582,0.009308312154577763,0.0074533649413778364,0.00680572758341918,0.00638583097510756,0.005044588000522949,0.005279657566135643,0.00328203473715184,0.0032294485755789922,0.0020981866004078403,0.0022684454495323276,0.0017494934797430252,0.0008738529529333079
7.948737,0.0014957273095416103,0.0012100997734030014,0.0021525839827642537,0.002275572514881573,0.003283009829172365,0.0040933276530397975,0.06878217229981551,0.019700230543032188,0.009635047350755608,0.007480164175124843,0.006235930664198952,0.00588223066595861,0.005581593985040025,0.004177563532324929,0.003807625695057186,0.003112479901901876,0.0025672736451087127,0.0020417785914490275,0.0019779602879406093,0.0006695129387528748
7.976865,0.0016033201317825932,0.0010110468689479366,0.0024657573464303083,0.002511461653964562,0.0027448063410885556,0.004220908320363492,0.06881395482352874,0.01844965881659784,0.009579258916519923,0.006562074969107627,0.0067390036379514975,0.005616836260227821,0.00491436432433604,0.004973520594687721,0.003867592208511713,0.003923038260504532,0.002132398749876944,0.0022278232961991194,0.001541518931039,0.0012273205725540906
8.003991,0.0015504434445235617,0.0009157833977492,0.002000763126799657,0.0025732377975854733,0.0026241570182900654,0.004462988903442303,0.06801291937536545,0.017100340925055253,0.008630149111891021,0.007120376970861516,0.0061790580467609955,0.0062299106982188135,0.005420649474482806,0.0036907400174457255,0.0035639814058993123,0.0032274182357597612,0.00265393672074436,0.0018049735490749158,0.0015003010810678615,0.0016696590249868565
8.033908,0.0011533999527108894,0.001019876131274417,0.002915200070378402,0.0028862763177142283,0.0022474283469192734,0.0037995979320978738,0.06681900722552302,0.016163602137657072,0.007811501427979845,0.006262314766386012,0.005905679928153016,0.005705698647712668,0.004761046985104216,0.004437289745083748,0.002881027801389125,0.0034402843542993677,0.0023690707729769256,0.0023610484283368453,0.0014297566621820274,0.0014812135981284922
8.063549,0.001291660518617359,0.001354331544327727,0.00229825668462963,0.0024637296477828174,0.002904463436606086,0.0037996822914165133,0.06562294531565278,0.013707363175498892,0.008100585778435655,0.0063819606818173065,0.006214853624485071,0.005504528587889071,0.004207099754292472,0.0040774328291431836,0.0032900932305593746,0.0026816802541926197,0.0017847805086684016,0.0018313048075530426,0.0012530943074361399,0.0013038604821511586
8.091877,0.0009987318744103654,0.0010537027660221865,0.0026668050675243502,0.001826905233912621,0.002433321126037534,0.0037840403377469305,0.06428710890463399,0.012393047681325748,0.007145358733462925,0.006203767053121843,0.00604615629483604,0.004786588014303864,0.004550079685434874,0.003491114084501324,0.0035550812049679765,0.0031145671467952413,0.0018846252778143874,0.0018906957165018103,0.0015519428625251773,0.0010158230203021173
8.122625,0.0012702770689633806,0.0015957877948552547,0.0023448611290987995,0.0026953469655311302,0.0020573527613898124,0.003183587100181252,0.06229283641009185,0.010808690166144271,0.007242096054252808,0.005429340867328803,0.005251357201663327,0.004864649524221021,0.0039309482080197656,0.003283008311471607,0.0031230072534705346,0.0026702706267849917,0.002106173223107043,0.002304833054319042,0.0012318267822848086,0.0011747054384548383
8.151091,0.0009022930051038079,0.001384485218593011,0.0024931919249978774,0.001928981885021756,0.0022141262879434905,0.003372176405219464,0.060713927302587484,0.009487733812871697,0.006747290207578067,0.004817420569980835,0.005136259249453017,0.00488091196398925,0.003808597558759219,0.0032565828612259222,0.002929846510992907,0.002907875127446222,0.0015751349019679924,0.0012758962985548808,0.0008784824605350694,0.0013901188994283975
8.178013,0.0007777445019266976,0.0012416712717371633,0.0023656942899631258,0.001708764309607821,0.0028999830156736105,0.003993500514994275,0.05966800823639671,0.007443433677043433,0.006891945462752298,0.00529482176868511,0.004974374790600463,0.00501214477475315,0.003774848547405172,0.0033642172349013437,0.0032433432121975717,0.0021742200288847975,0.0015103102097519293,0.0017166816103195057,0.0006995190426741497,0.0008849576482220184
8.212917,0.0006029487706753799,0.0011141363257638325,0.002102226096562511,0.001976301476509445,0.0025299140271228537,0.0037402709707953967,0.05850515882555896,0.006441534914677908,0.007096297363177551,0.005431689579760505,0.00448784244194958,0.003900435618045897,0.0028317061267269924,0.003579521546929807,0.003107310497971553,0.003103520281807517,0.001636251305173853,0.0013855463341393127,0.0008773422453586789,0.0006430143539156221
8.24081,0.0009706131220684701,0.0015087073579789262,0.001627149801087741,0.002161687748733272,0.002838404038903677,0.0033124531521040437,0.05727285037455213,0.005580091683660449,0.0064924978934165975,0.0051201020450452215,0.0040583826933448894,0.0051061850215604635,0.0035160192516728674,0.0029639900526104448,0.0023434623193340416,0.001899614430330317,0.0019588048457166198,0.002066505799047848,0.0008112704228615986,0.0011908131135477554
8.269328,0.001055932008143547,0.0013288509096999288,0.0019869422840461675,0.0023719935435512238,0.0026674433020481333,0.003250240225328812,0.057444891034022824,0.005103572657449253,0.007592125780084299,0.004941553669519983,0.004531196823952444,0.004314189678174055,0.003631416584715747,0.0034980205401318894,0.0026675731707828114,0.0016249092880089582,0.0015641926796854182,0.0012598710060753118,0.0013859910526022293,0.0007592822473793299
8.300329,0.0009508094937198924,0.0005636098815191237,0.0021304860871314488,0.0021536014980945337,0.0025937024526045266,0.0035910747750177914,0.05686242870399747,0.00546081265654562,0.0070956079683205525,0.005288494248496598,0.004517647930179121,0.0044504604367900285,0.003985675100609289,0.003591054556629132,0.0027266946373246297,0.0025277477864402934,0.0017002009958261553,0.0010553313742233934,0.0011641903052609895,0.0010100775854904693
8.327875,0.0015033594765360902,0.001241667112790825,0.0025340277411133576,0.0021505711161063077,0.002271155485925447,0.003205108159666494,0.058191419880475846,0.006315222591395473,0.0076989917309796575,0.005471098598575812,0.004705294334479952,0.00448240247422847,0.0035796887767015405,0.0036937907560657905,0.002862861391005282,0.0025112757119869124,0.0016768591011619188,0.0009641226775197075,0.0007800667111120172,0.0009190783150972914
8.366029,0.0011415130487721495,0.0008432535958335371,0.001927800121473689,0.0016526233132455224,0.002761656607739335,0.0031087960425509767,0.05921356232594684,0.007470123139756088,0.007407979100019013,0.006158375391621146,0.004497305561338406,0.004485732569027015,0.0035518509649163565,0.003759623667652457,0.0028401346526383663,0.0024837817589793668,0.0022247390551587832,0.0017400424047610086,0.0012492680273222903,0.0010976766934790757
8.395258,0.0006260110705555939,0.0017237546393226574,0.002192634391405054,0.0022479221060022255,0.0024978191252293023,0.0033666159842997297,0.061067680542022613,0.008204620277761619,0.009590270308807996,0.006626434538157069,0.005465543380028144,0.004817523941515548,0.004044044322977614,0.004055715829966318,0.003242438485501106,0.0025938860619723874,0.002026411945437585,0.0015368645262604124,0.0008979633094108734,0.0005417931409212095
8.423779,0.0012783173651601618,0.00043807249659154443,0.0031307732304873665,0.0031057364182277628,0.0024195419103407835,0.0030846456781635323,0.06227680824303185,0.009202863847582357,0.009927131431682588,0.006884400914014787,0.005889504182344567,0.0057235936278315375,0.005076744242662064,0.003941260458898561,0.003156781677683201,0.002710833368132929,0.0022003658803454846,0.0009525386495971529,0.001026455216138164,0.0012250636522740048
8.454608,0.0013436157448050666,0.0012127258330845024,0.002881221226173193,0.002177207280567033,0.0027289594628270688,0.003883181360567518,0.06376686681772409,0.011471717015429614,0.010452741538431011,0.007009805160540865,0.006315468583704212,0.005282147995441877,0.005043107939521868,0.0036559814596922773,0.0033017107145154627,0.003073628436223602,0.0019717934256265114,0.0018278836115545765,0.001238428289484459,0.0009072790114708298
8.483127,0.0013480016198364633,0.0008990181804083537,0.0021013701528622337,0.0015988339681354492,0.003244847708208606,0.0027876919496594484,0.066132739104116,0.013407789007913404,0.010801401901610365,0.007718411427650307,0.0065560955913583985,0.005942044907088283,0.004378536409107908,0.004452525923017882,0.0031721868929170923,0.0037158590942279707,0.0018236331283523711,0.0014605088920496365,0.001656065270670926,0.0012070002967566856
8.510344,0.0011026716416164342,0.001357878563530483,0.0022083625617604387,0.0017897489599052524,0.0022533817448919967,0.0034373411482925276,0.06808324749866561,0.013954157402554667,0.010820241942173008,0.007935173556027481,0.006968307136792343,0.0059881870449831915,0.005732238679481331,0.0038973517046463316,0.00363324359680089,0.003378275426638852,0.002229145048546829,0.002301891145597973,0.00147425624063954,0.0007567225271110675
8.541622,0.0012180795025295498,0.0013519599303548283,0.002250771750949008,0.0014924249284062273,0.0018183768010527884,0.003586996611963074,0.0696463812271468,0.016056647010150506,0.011577493785962725,0.008293209002752482,0.007173535727388948,0.0063741129329656174,0.005430222708780865,0.004688068517684439,0.0038288369277589313,0.0033234542328278013,0.0021234678532988413,0.0022501701642045355,0.0008905951127576949,0.0008906498319136504
8.571458,0.0016526578194271605,0.0005709149905741828,0.0018296075067272821,0.0012274964284192153,0.0017475495764383217,0.0041159510859354945,0.071217341267419,0.01770115506850465,0.011530993534696011,0.009013357040971236,0.007127320144213162,0.006897545969921296,0.0060628071632984615,0.004330513280355145,0.004067267270439516,0.0037512250441595076,0.0025048750672046483,0.002124332485593817,0.0011940330780928867,0.00106995212421887
8.598703,0.0010432754784215062,0.0011755586831636111,0.0017480689238212148,0.000904866535751691,0.0019666757368484986,0.005282962357279026,0.07328299611992557,0.01932728826284596,0.012286012896162582,0.009140794426150472,0.00763030775913258,0.006302018717343852,0.0058260992165109155,0.005186704598791606,0.004301407440228791,0.003185401406251872,0.0025887082583083564,0.002056508148195389,0.0013499743047961743,0.0010724095160160201
8.625425,0.001622809410750899,0.0006265244393543354,0.001888521001700323,0.001168500205907504,0.0015813208451039113,0.0053451315611190596,0.07376311547283465,0.02118451785089756,0.011753602124520132,0.008819626915482862,0.007549456553644838,0.0071185740134021664,0.005757692580965438,0.005009656585400496,0.003911489706285431,0.003764288888668609,0.002713068480091409,0.0016571913477556207,0.0012430422231157374,0.0012522370970064294
8.656162,0.0013595229183160707,0.0005087942976494103,0.001688044315012837,0.0016413096041203415,0.0014515908582547802,0.004766566508030122,0.07535908932393189,0.021818269121804547,0.012528434315377807,0.009077344881961161,0.0080046861676063,0.006669538001381943,0.005874668852817916,0.004899411860986808,0.004015682706276852,0.003431310465681267,0.0023359412543715857,0.0021657476482168482,0.001327528710296024,0.0010385912000128279
8.682291,0.001212971705452821,0.0005818804101996023,0.0017498477579920059,0.0009099429030654017,0.0012231737346756252,0.0057486967367642,0.07593012280470945,0.023391713080547608,0.012308113030346436,0.008994162134923099,0.008060281521453981,0.006639039402414929,0.006051710151380675,0.004845355930327188,0.0033750119270343484,0.003073668758611759,0.0024583403731889106,0.0020473072582430515,0.0014598999500846747,0.0015801697087343657
8.708414,0.0010859491709594158,0.00039322160693005143,0.001416573714147404,0.0015314134495020733,0.0017638055186879734,0.005867682073173886,0.07617413658712209,0.023556359124620004,0.012270926578087841,0.008276365360549598,0.008137359026602424,0.007256944586770585,0.005399768271821494,0.0051146216615845395,0.003714328419036624,0.0032019058506219888,0.0023231354818252737,0.002209070485124862,0.0013485034301132486,0.00159069187353521
8.73703,0.0012017058496003653,0.0007563390638307217,0.0011263614529767516,0.000817753671116284,0.0020121684937370213,0.005980058249412059,0.07638738147470679,0.024959720259555552,0.012625469273476889,0.009079104213196373,0.0077460987838376665,0.0068504036612448,0.005662780985107562,0.005011926690379637,0.0037484740701468275,0.0033286122088104484,0.002955429307777883,0.0020280646417738775,0.0012964525927294953,0.0016136358203659232
8.763824,0.0006476094099203944,0.001014309588070345,0.001560817959257033,0.001381869656724053,0.0015342793798542283,0.006688905259319796,0.07562033057381426,0.02611897842070511,0.012039439431622058,0.009025066539544503,0.0072160039873355114,0.006876574070086412,0.005148057371722362,0.004938246920738127,0.004210398364932655,0.0038516526342912325,0.002740291612634328,0.0016345662157054711,0.0010658401825889385,0.0010222624536398816
8.790736,0.0008736817777874993,0.00024775305391840216,0.0014010223113043523,0.0011811142972656433,0.0015095253725720974,0.006057715005114777,0.07472716539588867,0.025257681397593993,0.011539724318490268,0.008731495242204155,0.007464613347843893,0.006452901924556189,0.0053451747019792875,0.004851600655336582,0.0032733869340614732,0.003441912085321138,0.0026457540217959047,0.0014674340902102246,0.0015295615335141571,0.0008560869636557887
8.81936,0.0008668559276833062,0.0005618219155213237,0.001374682570187861,0.0016917248164552538,0.0019864888925575303,0.006206798280129046,0.07377226160133332,0.02438556889538414,0.011442856932488605,0.009457129070258563,0.006812765448469678,0.0070210914626559345,0.004940523731129909,0.0044527502124265626,0.004048955015704905,0.003209194014638641,0.002201205208426666,0.001677100607117969,0.001399873287477399,0.0009889629126834164
8.84483,0.0009643732745034754,0.0004496160433944452,0.0017945603737124513,0.0009808043413659967,0.002391317890586349,0.007247169017358373,0.0720581678547861,0.025145214891409532,0.010587611512745164,0.008295148188129155,0.007036247461602786,0.0064889368509422705,0.005205157587908781,0.004778234875252451,0.0031345048057690628,0.0025917355729536554,0.0025241686663435296,0.0018434321322902318,0.001381849259466668,0.0013708639362773635
8.873705,0.00028936917301957137,0.0008259925680491799,0.0019331960127495456,0.0010559129002709027,0.0021252154473043842,0.0064614160293802346,0.07043094198190224,0.023553912878708092,0.01059488109582404,0.008402988454713213,0.006627282278379277,0.006550432289239236,0.004878393408398452,0.004511403136277202,0.0033728242691941027,0.0025389781471663085,0.0021656394709859113,0.0020090227880016093,0.0007605002223998208,0.001211124584802228
8.900896,0.0009991999000714643,0.0008068427746791341,0.0012002063732127952,0.0020351419996911704,0.0023977127664060152,0.006472371618315461,0.0685971926626958,0.022666678103335995,0.010129354978332424,0.00804844506594747,0.007215512036623989,0.005578312392130034,0.00429856149474861,0.004295769303981211,0.003897007719779361,0.003302961551317165,0.0020529298503933406,0.0016658341945996532,0.00144253980151808,0.0006562588310955431
8.927985,0.0012971970911541144,0.0005078502303040647,0.0010459115481917384,0.001269498949664971,0.0026361329251697006,0.00609659497942653,0.06696623840337661,0.02263736714691672,0.009759453732815837,0.007827204079422655,0.006316448515530628,0.005564927375988346,0.00456103983136818,0.0031232733996012195,0.0029990118147797,0.0030066902077508987,0.0022407243463752366,0.0016186279638875703,0.00129857731987664,0.0009101765444730376
8.955318,0.0008451182510446648,0.0002923162459638483,0.0023975721728638887,0.0013398738239114676,0.0031030392416615126,0.006345057480864097,0.06464506231324944,0.021280302517356634,0.010191134694854545,0.007426615752821288,0.0062483788308178795,0.005580985715149161,0.004594464399898796,0.0034002407497303704,0.0029990720062422764,0.0027110195614547935,0.0015280824997992094,0.0011226375939994086,0.0010602477141522268,0.0009869495279681388
8.983822,8.158404356685688e-05,0.0014348038580709792,0.0020087168317313997,0.001908868483081248,0.0027415398685301444,0.006291479861483235,0.06247620346147318,0.019387053879097282,0.009226559989541618,0.006981324165631015,0.005311189432223584,0.0055264054960266545,0.004497075885185314,0.002916497089256298,0.0030131524179397473,0.00230217050734933,0.002371814702252535,0.0016759909446540711,0.0012509625727514914,0.0012091075943481485
9.010156,0.0017609981940032947,0.001026684694811704,0.0012900047146779145,0.0020011109423038343,0.003415738080429327,0.006184920411156457,0.060646204910035764,0.01896264831944474,0.009236408920613058,0.0071276752784004945,0.005350963114172107,0.004918170742869248,0.003820617977606942,0.003418078319376522,0.0030757185812118537,0.0014429344367420634,0.0020347589424527324,0.001201333593625357,0.0007365277480355465,0.000508063425691518
9.0362,0.0008221350101114887,0.0007829981344251736,0.0012655571548185554,0.0018950342725904794,0.003329578679084992,0.006246945685597984,0.059560453682129054,0.018884492345778207,0.008279217929653422,0.007224810004466503,0.0051686321222868155,0.004492061479856777,0.003967379500653654,0.002947612918806351,0.002206523514758874,0.0023647735636433786,0.0017691512496558334,0.0007995457013390462,0.0010816000385414847,0.0006114462756467996
9.065313,0.0012190960029376027,0.0008845916381806913,0.002401107761438958,0.0021821848343561425,0.00293726587869708,0.0054588894564491985,0.05682014012119233,0.018490602335177474,0.00709771187158974,0.006507443396458321,0.004807796880008947,0.0041572800618383705,0.0034010880715116313,0.003128388314575217,0.0017977661568984427,0.0017641988333866568,0.0019265651009686953,0.0009608956964193131,0.0013915103817167245,0.0007104472757343728
9.09384,0.0010823821986164059,0.0009682856009414814,0.0014236667645726709,0.0013765233575285512,0.0038948961208387376,0.006335755792795612,0.055913349937563965,0.01741188270459019,0.008037295775528792,0.005951374084850383,0.004526570746072518,0.004307774175822987,0.0030089800405538854,0.0024751555500661985,0.002035512883680026,0.0016910642701504607,0.0014849049956186793,0.0010318823347169141,0.0009427545797302393,0.0006338072615615339
9.12175,0.0009458629728863335,0.00040307106005133236,0.0020984213743049187,0.002164246488897665,0.003714498564448557,0.006219224607250025,0.05454778172834771,0.01668197195938023,0.007900288085839278,0.005800833268924849,0.004640878974100758,0.004031114567011983,0.0027043926454444205,0.0026451616020818545,0.0020002607932965953,0.0015645405608043065,0.0008979559586316158,0.0012072754309715896,0.00027885761564341757,0.0005521904792900392
9.157875,0.0007542514565753926,0.0007170569060258744,0.002560332788387143,0.0024139790164531233,0.003401180757150987,0.0056778117148594,0.053928292399865484,0.017066554169508932,0.007096374780650501,0.0050092535565056315,0.004200466476943382,0.003643823941100746,0.0029844057359228056,0.0025669407691269316,0.0018359689461218127,0.0017610487860101956,0.0013411545709627127,0.001056249662066828,0.0018184077372552724,0.0008030112593115753
9.185349,0.0008006544901960514,0.0009474668135129353,0.0021099966326210856,0.001818892291337352,0.0030469032229314685,0.006100717730126927,0.05373554464745632,0.015813487956788216,0.007260390836255504,0.0049075051873829585,0.003667323410980841,0.0037628903551796336,0.0030432894968029983,0.0022618205016590436,0.002235978881364154,0.0013281249605831115,0.0015372587847791216,0.0009809339889565343,0.0011227126049044355,0.0009914226928635591
9.215686,0.0005853481248576215,0.001390446761273399,0.002051054737717939,0.0025930003680317555,0.0029541752441974074,0.006165725852116118,0.053656982845814584,0.014829503120614417,0.007886350370482674,0.0053543715350811505,0.0035030181403359053,0.0036795534486819405,0.0026677364118374695,0.003157245398993114,0.0021510024192183254,0.0020567550002640843,0.0014908774986957581,0.00035641626415753333,0.0007353222234216967,0.0004987985076120761
9.24579,0.0006279543516616826,0.0017783228317764341,0.0021725921507449535,0.0023245350655112787,0.002743993912743231,0.0053285156158976886,0.05301406046566059,0.014725739580634663,0.006524296288278289,0.004595804892728001,0.003669838608339002,0.004178990060788182,0.0034177169671007596,0.002862040062318641,0.0017285903223442163,0.0010613677484589802,0.0017807594585689955,0.0011879749855486488,0.0012795499326924,0.0004120092112818038
9.2739,0.0006727070519407863,0.0014910837286236575,0.0016464165057438877,0.0023195342756789287,0.003812904611683575,0.005880333622148826,0.053057745062239606,0.014009527700330244,0.0071448624763444865,0.005402481835249366,0.004286210511180387,0.003866137723132194,0.0026811518951175965,0.002587086812192594,0.001976850464283975,0.0014836271876387686,0.0013269077528041372,0.001330442421605154,0.0009284017390492892,0.0012138032735411338
9.302353,0.0011010098629718355,0.0009340065927080194,0.00311409934011545,0.0024700006700759543,0.0031533608570366058,0.005241479213246471,0.05328119436454695,0.013105538374250013,0.007441305528263101,0.0050334104920831645,0.004422018749849277,0.004300173718061458,0.0030664535293585286,0.0027541816933374587,0.001954900998145,0.0013838840398577878,0.0011935625575034573,0.0012702905726492684,0.0007171219213332445,0.0004674093651472023
9.33372,0.0010870362511708582,0.0013648503838593444,0.0022000008412299075,0.0025727301191810588,0.0031250266447415834,0.005464774433029735,0.051997455783709685,0.012801008244138011,0.008328049877857761,0.004555865794138634,0.003977671370205306,0.0039432040655545154,0.002724100786149573,0.002658086676981665,0.0016418100755350587,0.0014329153034577746,0.0018458591597086604,0.0011625891202924963,0.00036948124980102796,0.000836370874157538
9.360345,0.0012305453193977485,0.0009866798096573122,0.0020563809015268636,0.0015294726371931496,0.0029216584444907777,0.005437229341621859,0.05274316503184256,0.011840974086942324,0.00849329896024461,0.004656598684108373,0.004480862401974974,0.0038486581959905775,0.002790334536736972,0.002189599100872176,0.0019492353907328958,0.0025649835403839766,0.001437156323081177,0.0006494157831185964,0.0008428473603016664,0.0008442704433239578
9.39726,0.0006447075240489682,0.001264996705660865,0.00166436920594822,0.0016937837205996693,0.0035156733535237857,0.004174114606819328,0.05256158131267077,0.011404979346752567,0.008240438207297434,0.004915370161993251,0.003943507975590076,0.004452372867244061,0.004109680511552274,0.003174264832033302,0.0021590455896964436,0.002178124745374339,0.0016930736533558003,0.0011024677557410372,0.001080348592673468,0.0008558967990255856
9.428072,0.0007205632913556851,0.0010438109611483894,0.0024207586097436747,0.0029537605166855252,0.002609365616275334,0.004320087383284962,0.05219573822578294,0.010734226350107665,0.0077941150095122095,0.005345638642129503,0.004836429462669372,0.004310111744762292,0.002531865559614179,0.0035505885632369735,0.002135492104265111,0.00236423363321193,0.001677076348688731,0.001261241552201986,0.0011689124964350266,0.0007309853790953335
9.45661,0.001083837616901454,0.0010268687039951187,0.0023668494533518126,0.0016367202064046318,0.002760997783981633,0.004289400756044435,0.05354218245211953,0.011544068354603806,0.00905815876744421,0.005612184109428166,0.00483337396258396,0.003838987573822977,0.0036738100674866213,0.0034770320123766636,0.002560334164044463,0.002034244852784666,0.0012662579585671768,0.0011597179080786262,0.0005487201071604722,0.0012594341575581
9.487541,0.001172634033944968,0.0005454485961385838,0.001938140532708559,0.0020283826522211005,0.0029498907915991596,0.004527188563924902,0.05207413372753872,0.011820900484649625,0.007777232355697538,0.005498210499787007,0.004987447020309158,0.004495714795413169,0.0035575411824078076,0.003503883253217794,0.0027294054922187903,0.0017887090477425734,0.0021657890951674195,0.0016449942040870384,0.0012400047509394671,0.000422699642037363
9.515164,0.0008032736142885259,0.0005656756097342434,0.0016765918388365502,0.0022858308595965038,0.002452216461187406,0.003926802808258741,0.05212269799345613,0.01133029714526246,0.008858759928657848,0.005479669414659554,0.004893106738475051,0.004767334151732104,0.0035047599231654396,0.002981945049963679,0.002434827416815583,0.0027849757290880884,0.0025315711659940386,0.000660170885280783,0.0004692277944993316,0.000294108129800791
9.542073,0.0007939192793481225,0.0012402562678768402,0.0013599053159855374,0.0012048444937661303,0.0023958556455488545,0.004596027994204747,0.05238428073277952,0.01220815489697904,0.008331205770409002,0.005725676498924638,0.004964118569931496,0.00444747958499288,0.0038390985690189413,0.0034165665848714002,0.0024474671149926405,0.0020354883629885726,0.0019266874648377955,0.0015505597823192978,0.0008992384946834877,0.0004151258970199935
9.580671,0.0010455063539765623,0.0008654487113190085,0.0015345729609364568,0.0015019383045321059,0.002790941246636544,0.003988261001332886,0.051599289015702175,0.012303491977689185,0.008034897752000473,0.006212311835776939,0.004861332416008564,0.0041214735600796654,0.0036376672651905156,0.0032926851236776077,0.0027673061688923794,0.0024496063879775446,0.001602798369058376,0.0015445837684119966,0.0011266049984223591,0.0008336388652480603
9.609202,0.0008667433810693076,0.0006772746495047363,0.001094349604084791,0.0018476055233564135,0.001995064169142293,0.004535506108833081,0.05134162690209137,0.013595554410667732,0.00801366883042351,0.006012611793892148,0.005222353583308381,0.004066581993472902,0.0037042114143174226,0.002850676884165769,0.002807158848465086,0.001700696498550466,0.0021952551217871595,0.0020106204659959778,0.0013958180303995373,0.001095678498834187
9.63751,0.0006479652384554183,0.0010869377656425193,0.00156837869487601,0.0016947473860886037,0.00169057107060142,0.004533372533495892,0.05062803494260935,0.013183362331032233,0.007240159365802453,0.006535796264455026,0.004609279026988127,0.00462754540687718,0.0030612737742661345,0.003380041374603698,0.0024640755565044793,0.002128056650508188,0.0016289833073634928,0.0021622234184058733,0.0009789825463189968,0.0009764589361017444
9.668518,0.0009917342540357917,0.0006079135803481316,0.0015593703032146743,0.001946239770782493,0.00223516598981466,0.004402404713902312,0.048890764823899605,0.013393180529006765,0.00709753132285018,0.0057421558393569395,0.004849929982878141,0.004373299816480548,0.0025745354177043427,0.003132829774393766,0.002190839942495428,0.0016218376364817474,0.0016982417932302864,0.0009080476321863897,0.000792986178523128,0.0007680353644059625
9.695298,0.001437747783976156,0.0003052130207054344,0.0014379175900494812,0.0013557405454762109,0.002221843745842849,0.004252726454419085,0.04789922266701214,0.013069013261754671,0.007188871067757124,0.00537322773209081,0.004765048138241012,0.0035776500473415234,0.002584011109185143,0.002816969819805862,0.00214613458100018,0.002265525232815885,0.0010885136434592361,0.0011776133930282077,0.0008763862413410632,0.000881752551438997
9.726212,0.001240069372088075,0.0008455316535743897,0.0012173500554276421,0.0011139388790420974,0.0018152129918117125,0.004835087458472748,0.04595058836373032,0.013065241614104134,0.007302706201211874,0.005243622948042552,0.0035229108373919975,0.003774304679595876,0.003404095661963742,0.002023170482651096,0.002172979970723335,0.0017164129697719093,0.0007483992558816645,0.0013523089195510334,0.0009920906706690695,0.0006768919221445357
9.75674,0.0013434272176164525,0.0007525687319374051,0.001397387460225393,0.0008784781252929931,0.0022159628311729765,0.004895543475739961,0.04366119889158542,0.012607622407427287,0.006765327146460896,0.00530710189034725,0.003624680297144209,0.0036444814097150416,0.002644484807335881,0.001728893340024916,0.0016560160917284668,0.0017652717449165244,0.00210249631900325,0.0010946034875120587,0.0006942945538110794,0.0004375166067635748
9.785364,0.0005166653141279753,0.0005516488381653191,0.0015394229879454819,0.00210232179855504,0.0022384177272371394,0.003746967201406493,0.04122500391047526,0.011867635323563674,0.005974321755221662,0.0046182556661615295,0.003011267391416224,0.003415749828878293,0.0027465135426713813,0.002061375537461464,0.00226532970910454,0.0014799159972517192,0.0014843053514642355,0.0014048990029207785,0.0005820448678207474,0.0005643160730383613
9.816336,0.000894356646335788,0.001130555010480487,0.001376157135840772,0.0017399928052130812,0.0025426060489731925,0.003576195429036421,0.03893640300156962,0.010874718840995745,0.0051715302561732915,0.004689903419893897,0.0027948579643561028,0.0028118719569504525,0.0026069203556070737,0.001718162577874399,0.002254280111089022,0.0014710076667377968,0.0009207532218525415,0.0011783671151549071,0.0009185652065275786,0.000667533062499027
9.8444,0.0005166018641318806,0.001301803523571894,0.0016375421523174302,0.0018892466861234777,0.0023222888815774678,0.003807531501572694,0.03645350687809161,0.009684082939428641,0.004887686013492548,0.003648738296717369,0.002518619850445456,0.0025756042292314797,0.002696831656741192,0.0018417498392959987,0.0013637859018250866,0.0010474470137969464,0.001761880713014738,0.0010648756734616034,0.001335892628699319,0.001001977897096983
9.872198,0.0007692394514569633,0.0007758427226220361,0.0017356880080156426,0.0018618897798412062,0.002107894986121281,0.0041942144791882775,0.034677668173600934,0.009643957292529336,0.004506976914591205,0.0035318351393504614,0.0026559366198896225,0.0036240697196020257,0.001974684788227873,0.001389305452378531,0.0017461606735705566,0.0007992970831693941,0.001442987381216786,0.0012248797900262312,0.0005684621211578096,0.000397541541267898
9.904124,0.0006000208421957158,0.0003527109815691639,0.0014551080978241822,0.001632343100235161,0.001679054946188439,0.003448719595062794,0.03378352270860416,0.008296857668269783,0.004374071356906637,0.003581203290551412,0.0024708739556045293,0.002172939561780534,0.001853992622891994,0.0014595431835503696,0.0011565238917458165,0.0012485741164614604,0.0011097201552596983,0.0003034506632434288,0.00043569189412503257,0.00039965939997083826
9.932388,0.0008513074372730634,0.0008058461821383728,0.0013318589892023411,0.0020283327300595257,0.002187659971282379,0.00357810066749544,0.03362503331729951,0.008536431693126257,0.004235165679440311,0.0036037195458269193,0.0026421846080627066,0.001989898632695527,0.0019961626280785307,0.0018689619240090472,0.0009184643781430126,0.0010830088710021093,0.0012699661605254675,0.00048548773603014465,0.000275520616685128,0.000511641425083369
9.960933,0.0012039069006353944,0.0008910230465701081,0.0013105800637356953,0.001470563889885138,0.0021466984147494525,0.0033585301250717695,0.03288816373667407,0.007339792720831262,0.00507912212470791,0.003434855564230684,0.002224823925913486,0.0018541255745787978,0.0019027169997826263,0.0010501372875520675,0.0015710521237517114,0.0011628333308081704,0.001301439817634422,0.00014784884396525522,0.000525221549316629,0.00043088537692954876
9.991971,0.00020061276416502132,0.00042836154651266557,0.0013943216581826807,0.0015618538673277604,0.0018852190651023639,0.0024349926798547003,0.03275487146732013,0.007001618834731757,0.0053686740710091035,0.0029925185329449707,0.0018158788002772624,0.002056543412889343,0.0010928245373799028,0.0015019630591039546,0.0006296166636591847,0.0013281120491104687,0.0008423117799487994,0.0005935819995715056,0.0008286925903421118,0.0009841325387652659
10.01904,0.0002851494838752516,0.00013383955441988765,0.0007843911297994109,0.0013465027677686094,0.002144493897414037,0.0032107374745278623,0.03404129059159551,0.00726708399966877,0.005393829676865076,0.0021128380951821813,0.0024877663359255055,0.001977305885908429,0.0015369016513517028,0.0016164763170171852,0.0014647982126506373,0.0012360912903554917,0.000647622003546166,0.00017529709902233627,0.0006105005336225025,0.00034990262796031257
10.050126,0.0005462867210225381,0.0009549175154868513,0.0013376875985185964,0.0010931950821236336,0.0013628028257316326,0.0037181819140717515,0.03441927679265859,0.00782499677100425,0.0051597191083526195,0.0032521817621234414,0.002314460515265467,0.002085096924945752,0.002273849648641026,0.0015426438008415177,0.0008670697103090013,0.0007745107303694562,0.0006146609427754921,0.0008660666016477917,0.000453259837494393,0.0004880556881399085
10.080108,0.0003889858147943538,0.0003730652196791825,0.0006757070230603649,0.0009525127769305693,0.001694574907523544,0.0035987796161087776,0.03541345174691672,0.008977410666643452,0.005391603274920102,0.0031464515440071876,0.002094496638060504,0.0018858540687989272,0.0009639063965622892,0.0014073704716416305,0.0012230512843424402,0.0005596387627113519,0.0010843717816103136,0.0004831478982293131,0.000959204861343622,0.00028836819488198777
10.108268,0.0003210155540832576,0.0011764342740827709,4.9684648112982106e-05,0.0014094360211439985,0.0011372318592215121,0.004011812267585091,0.03664496784898548,0.010841172531316251,0.005684536711489957,0.0036491994686414196,0.001865348273578583,0.0018864718711062347,0.0015691908925763308,0.0009174866774629434,0.0012201550591501135,0.0011530957409193992,0.0008354061602742658,0.0004189051615000199,0.0007297151465210944,5.469380937306945e-05
10.136622,0.0003147888547247617,0.00034290763625165064,0.0006912315267366873,0.000256587519622747,0.0010411436469490573,0.0042679749876905005,0.03874113217309706,0.010942320395558931,0.006485536790656183,0.003690810671995717,0.002371531321039044,0.0022803932986134043,0.0017495780577280265,0.0011288022680626415,0.0016051144987061447,0.0011375007045591316,0.0008656965284707696,0.00048639737073656516,0.0004911132040437516,0.00013408543239143916
10.167855,0.0006002930054939049,0.0003474565500145221,0.0003405708295911755,0.0007254666824174997,0.0013538157987330335,0.004000927087557573,0.040913631035786886,0.01311306729417136,0.006758408867031621,0.0039690408536492625,0.0035835342350513982,0.0024203888700030348,0.001762316986128253,0.001955709341615998,0.0013008755644966284,0.0010357160788031204,0.0004918404727688159,0.0005307946487227834,0.0003198402018767709,0.00013469814774927691
10.195228,0.0003898746279524514,0.0006849025035112563,0.0008101803692912019,0.00013364596816355472,0.0010872227050573802,0.004705439335486125,0.043616272496110206,0.01412987877921132,0.007297051238501963,0.005437925315185585,0.0035941280847027112,0.0021165889765362394,0.00252723261003447,0.0025962770230686934,0.0014368566732412976,0.001384981897531783,0.0009684391781778914,0.0008086768661231774,0.00041092002643225125,0.0003454813156866143
10.22542,0.0009138765706269954,0.0003520394032500106,0.0009392068610330908,0.0012023922821958989,0.0011423236219327796,0.003576119751512553,0.04604523330305623,0.015023021318379397,0.008014566752762334,0.005905001478070172,0.004240651235113556,0.0026656179068565294,0.002757780743547723,0.0021563899781652405,0.0017548624324745415,0.0013736265407067547,0.0013420095983680605,0.0010164280081716745,0.0009774539251945524,0.00039460286319753735
10.255779,0.001751208929713339,0.0002478555509131498,0.0008584693981810125,0.00028477977149059903,0.0013700304640398703,0.003452539739064779,0.04821540251262614,0.014950396693841616,0.007848837004175059,0.006222420949726903,0.004057325513355686,0.0038783598950679525,0.003286250734695738,0.0024387655858213336,0.0019299737031999123,0.00180183729956142,0.0017060197170830629,0.0008601568172413528,0.0012721638543734238,0.0005812470474368805
10.284019,0.0009246472288768601,0.0009544063677524989,0.0007231598946763352,0.0009638908744326397,0.0009648689732874963,0.003970743137790494,0.04913382920210747,0.015582359680361696,0.00797051433190846,0.005760929563696934,0.005126049496018387,0.003952875246235917,0.0035591823135580685,0.0032419708385060773,0.002381387184659704,0.0016703940626033335,0.001677831784816523,0.0011474953657134685,0.0009460990056753209,0.0008243715489408543
10.315011,0.00130819704613866,0.0006700760688055829,0.0014756444049971915,0.0007975242682738489,0.001284098567071032,0.003562617248199917,0.04978634961666031,0.015295969115316358,0.008660594218402498,0.006225998763072894,0.0052414839923551285,0.004217274000686175,0.0037192779054823055,0.0034330860266075956,0.0027926305129970233,0.0015000938679631999,0.0019986796559910906,0.0016389598684717446,0.0005013428696622513,0.0009290756328111582
10.343124,0.0007785477865311056,0.0014014964946842496,0.0006681718672620239,0.0002253306198068743,0.0003305325701901629,0.004125635037730425,0.049800598019269025,0.015104373079102852,0.00819657876246435,0.006175262531166734,0.005250571771066388,0.003980932330862194,0.004363075193309702,0.004086565049254591,0.0030462118542459588,0.002205535113852752,0.0015349642386352144,0.0013136984326097445,0.0016535089545553457,8.090151440453595e-05
10.374159,0.001582196764985876,0.001321844232239856,0.0013250441168309853,0.00032829806559818924,0.0005446384092633934,0.003071389315015268,0.050976727044348205,0.014331288455935577,0.00810082700558636,0.006646588757483759,0.00575503286940104,0.004520004713091157,0.004670643210600077,0.0037612124933117355,0.002835642071997036,0.0025722509425104545,0.0013810489302268124,0.0012778968627994592,0.0008594992239053552,0.0001627628936689754
10.403964,0.00033678315741135425,0.000906763522598964,0.0014983499126355042,0.000641962782351923,0.0006484356388475727,0.0028293374627701125,0.050336643837756816,0.013629727687686997,0.00842845269735738,0.006113724790684168,0.005339398250985573,0.004784289829307241,0.005023060728521892,0.0038237852635081846,0.003009740035539523,0.0026895830048583222,0.0023861725280793352,0.001441357263672606,0.0013047333361786086,0.00026460503082059283
10.43225,0.0008112943690693645,0.001115460723855084,0.0015646150737696624,0.0010486961763808392,0.00026574639410798656,0.002724139314385889,0.051158647803776394,0.012501121394701172,0.009268372171714279,0.005877481448466966,0.005919114965096018,0.004652887652653053,0.004400071465746202,0.0038454368972102118,0.0029958531841976807,0.0026021748751966865,0.00245515553050901,0.001912216912180762,0.0017375870022295194,0.00071078487452425
10.460652,0.0009303138071907426,0.0007908750926630833,0.0016890347340366583,0.0016566485919750232,0.0003873024718802732,0.002180213921689808,0.050679936081767095,0.011387394665880034,0.008671775328841051,0.0062515896473842175,0.005325398352086431,0.0047261785285634276,0.004686819796131041,0.004220871902789666,0.0037358576073428873,0.0028252208178184877,0.0016516688085694248,0.001257384821755464,0.001239241320761748,0.0009352007232145944
10.491829,0.0010855363100520637,0.0012866621177753626,0.0016508049363360147,0.001096092067873496,0.00015986651473003693,0.0016508511182522297,0.05020575268126081,0.011826813017744856,0.008514559912642553,0.006318055474755892,0.005601685902758918,0.0047525470749594624,0.004505528063504612,0.0033499420110060245,0.003386673601683072,0.002664279210895325,0.0022203185546184204,0.0014365762232151466,0.0013192645562815652,0.0005258085534020032
10.519237,0.0006756982418006697,0.0010001687883310826,0.0009362929663631054,0.0007550062887660998,0.001125791558956732,0.001841061374832779,0.04955501186083234,0.01128180312895871,0.00834572289442203,0.005496555593215499,0.005201145279986096,0.005199530365420208,0.004660349179067829,0.00387365882421399,0.0037284034860596083,0.002292298930697818,0.0016370933674526216,0.0013091097073284945,0.000758886216010712,0.0007976823693901207
10.548738,0.0006428795485921114,0.0017252107678086854,0.0009250862478104883,0.0014071911886510092,0.000916604927008045,0.0021671375825246847,0.04976067555262133,0.011791342858285514,0.008018692397664166,0.00551815124633032,0.005558828031575383,0.004259366373123112,0.004050698508583726,0.00377213530152608,0.003192314996148366,0.0026739393627923788,0.0023395544714058985,0.0020317025285028927,0.0005604940693340444,0.0012967635364813978
10.578099,0.0013023106056420767,0.0011032668995356251,0.0007681533188984195,0.0008268922344519993,0.0006849071662461964,0.0028407295977934044,0.04937095109990307,0.012794131737574996,0.0075067716425015335,0.005269889631337221,0.0044748132659681245,0.004304210214216193,0.004741213731612626,0.003752167132058139,0.0029259152382338795,0.00279235134128085,0.0020706172885379577,0.001999648761020725,0.001300328194313958,0.000688610194189142
10.606166,0.0008943518764783188,0.0012704217451885071,0.0009169293690587428,0.0010430963839451767,0.0011976714618591752,0.003119790105485319,0.05006272975070088,0.014502776242751144,0.008528481353291872,0.00559346071162354,0.004647604846206209,0.004180873206761283,0.003048292964416629,0.003933052383192327,0.0031486505930003435,0.0023412345134808696,0.0019901111584280846,0.0016715273825228967,0.0010626335264639834,0.0008794594324354627
10.632772,0.000714541500346233,0.0012778212098256492,0.0009395319810421652,0.0013555699778386543,0.0012579253339271665,0.0035652238852125046,0.04933361857605158,0.014925182870800354,0.007931831139391925,0.005839068311015596,0.004768303841147511,0.00403625032913895,0.003122037354698893,0.0030546980556528528,0.0032663820322476954,0.002033372894181443,0.00203706487207214,0.0017138112176527482,0.0012115703180804248,0.0002797415264406951
10.659893,0.000733835516572685,0.0007304572473928858,0.0010673953221561508,0.0012504876290549026,0.0016488939494068093,0.003179290800196552,0.049873703882994044,0.015485968094476133,0.008014716838507348,0.0054458408901515275,0.004929509235882731,0.0038276622260411362,0.003894562388019161,0.002689083737890575,0.0025059483598548027,0.001810140206083808,0.0024859864037318725,0.0014568023827838824,0.0007889992569170599,0.0007474986488469662
10.691733,0.0007016926000763876,0.0008371233138358522,0.0009049408262862753,0.0009553960619311419,0.0016449895497893537,0.004404765177464554,0.050201409175048554,0.017002574543335227,0.008117084276742957,0.005246383592778065,0.004423015634423825,0.003917152147283899,0.0037696231572401802,0.003705310836215948,0.002463947531450228,0.0016473168373236475,0.0022942503029391996,0.0013355257744156511,0.0011455314609475674,0.0007098911202154596
10.728915,0.00022349068525169788,0.0016062688918310028,0.0009002343483504596,0.00010690723992495473,0.0014048409530597545,0.004862876802658999,0.051159935900506895,0.01802617710970248,0.008840388476868978,0.006158721698326751,0.005174897570460634,0.0032293140509553533,0.00386555248532679,0.0026989067945962903,0.0024046778280224735,0.002178809185889304,0.0014145002427303642,0.001288001772167207,0.0012378562334443362,0.0008803022742796935
10.757211,0.0009339512236459815,0.0010690603964731457,0.0003650745414944233,0.0009759011197550935,0.0015326056962893715,0.004951538743124125,0.05146624147271831,0.0182529101928855,0.009738500763697991,0.005677317826118151,0.005151328180164494,0.003843447711962303,0.0030423676118834435,0.003284137826146743,0.002544506019599727,0.0022104719108114084,0.0022824260496915522,0.0015897267792287977,0.0010688670085504382,0.0007700535120922322
10.785312,0.0004887427149805881,0.0006441446100680146,0.0003704764626432543,0.0010800957519997599,0.0016108761710327021,0.005269726151022358,0.053062882219038744,0.01875107429347354,0.009806997429612446,0.006764375980000723,0.004851075962802282,0.004413868171165093,0.0036321883095653085,0.0031917130163578488,0.0023897613693922336,0.002378278965240758,0.0017199769720320321,0.001465226245522459,0.0011702640457002336,0.0008099725600632367
10.813801,0.0012788707300021977,0.0010551876617315259,5.9320183515365896e-05,0.0007094823649860278,0.0020248559844411695,0.006199443842857908,0.05372037977640752,0.018847446510964462,0.010810197680006193,0.00636834256804416,0.005202927971289443,0.004130732771298117,0.004025138033936431,0.00372061995346531,0.003126957448597844,0.0016466583091126188,0.0018456735335434704,0.0012408133656837514,0.0007300374535598557,0.0006919493562188095
10.847876,0.00036014898045214083,0.0011083194152950962,0.0003967814106845627,0.0005197211417447124,0.0014782803401162939,0.005369745436361712,0.05614974813529855,0.019928521515616398,0.010269775898227305,0.007108071188930553,0.005985506732831813,0.00378272852171784,0.003916937327445527,0.0030310991566684293,0.0022826239417350802,0.0024841207537573285,0.002109528515185661,0.0017655596408664477,0.0008527992836154884,0.0007056221645286705
10.875477,0.0008379562687898485,0.0010844621828758954,0.0002381414884706024,0.000519995717799448,0.001944323177792179,0.005509632333865827,0.05724928959655464,0.02020027582238624,0.010407658199943451,0.007308057056133853,0.005706028815963682,0.004380423846559764,0.004789255947801958,0.0037852809029552655,0.0030328902185264295,0.00202953592179798,0.001196428997192338,0.0013133692627816987,0.0004317790404322042,0.0009861447875970197
10.905823,0.0003013193686012848,0.0003331694683859854,0.000608885897310922,0.00041247235056420347,0.0017162594888202585,0.006023893813093701,0.05891600313695735,0.019904705365104143,0.011076789685079549,0.0075494438506333635,0.005812262546730803,0.005252673893241976,0.003587834270369777,0.003913682676186444,0.002963414408202015,0.0026103827956201822,0.0023279424008743046,0.0015334690719986173,0.00020379481002261933,0.0005243223946160945
10.933924,0.0006455394932749543,0.0006455709085226957,0.0006467560381142548,0.0004530144665642069,0.0022139184995279117,0.006161594868717604,0.06112509571936202,0.021274271097042444,0.011169122436278803,0.007682037394252044,0.006457434420909847,0.004801608572669868,0.004219072441467228,0.0036369154831292338,0.002603366734851068,0.00287940634305213,0.002383891741165563,0.0017964056083727472,0.0009673122185480348,0.0004698379844822711
10.962279,0.0007181072494381197,0.001281400112008339,0.0009111161971804101,0.0009565874136650034,0.0014745375730899231,0.0065744420450841844,0.06252774451909325,0.02215489134154692,0.011245820166512115,0.007811167973814357,0.006216311687935413,0.005131727345845538,0.0045034568832326835,0.0044236714272944235,0.003668668061696062,0.0028019060850857846,0.0015975455975582942,0.0010135066782542607,0.00016281539957980863,0.0009747621132577461
10.993152,0.001080427230974443,0.001067577103968358,0.0016327428705181033,0.001207112154513779,0.0019105176615360415,0.005847091169535044,0.06424383618316644,0.02289422353239037,0.010913837025871448,0.007747643001107548,0.006108569054189892,0.0056577777300303505,0.004829058111323975,0.003272048639197469,0.00357573676433436,0.002792122535125093,0.0018352975302724321,0.0020875041482039383,0.0004726535764703181,7.200347264925104e-05
11.020426,0.001291239184274466,0.0003080480223015462,0.0010679967710933577,0.0008462733321954566,0.0023513269229064344,0.006500652542847757,0.06634548354143358,0.022052506354804893,0.011395531012198198,0.008651223927085339,0.007029715195077796,0.005840744049038313,0.00466515035527163,0.0046917303184195345,0.003542127593980066,0.0027606678923254744,0.001726800945847555,0.0006361748204694597,0.0005976203099171842,0.0009584548476556993
11.051784,0.0008586509715151984,0.0006889180972745482,0.0012399892612129889,0.000736442894752215,0.002406890825135321,0.006179672435612088,0.06899127852328936,0.022383400790097367,0.012096318741531052,0.00879486911845043,0.007562364432967603,0.00495972707285231,0.005113254069966329,0.00408284503170588,0.003444787877329019,0.002769581541634974,0.0024931183851771405,0.0013589586577445526,0.001107737204197455,0.00011299556829163544
11.081816,0.000880841887999777,0.0012726922818532824,0.00102569476001225,0.0015387534260253523,0.0024792122420211928,0.00632242058517434,0.06992726579441359,0.022862116396889964,0.012199840700997205,0.008143584928456222,0.007301082550557633,0.005762392479575939,0.005177133826956286,0.0044956526963295775,0.0038475386543899504,0.002659549309453721,0.001889732623772073,0.0014445756416848702,0.001030614676961362,0.0006192514251781774
11.109602,0.0012863380815865415,0.0016994545289765674,0.0007621156947214683,0.0013116561002940873,0.0021672936107418757,0.006316117950642379,0.07157344487020105,0.02280622303226604,0.0117241377410424,0.00838524360041673,0.0071805254472725915,0.005943829287264068,0.005803967216187153,0.004332442899651319,0.003039419558258313,0.002621519532120797,0.002406284338174121,0.0015535336317253608,0.0005033799470290921,0.001282215458474234
11.138246,0.0003583256213275975,0.001159629753302015,0.0011082464033332394,0.0010236624245617016,0.0023223989754720784,0.006704065990539515,0.07283327677563961,0.0233094051093542,0.011270651459212999,0.008872465086603021,0.007846450756919726,0.005977683257840743,0.00569862395234672,0.004437846358225117,0.0033242197317457905,0.002593733898217955,0.0026264066732838206,0.0016008981958103958,0.0006597453948840172,0.0005108024634451681
11.169762,0.000819037708375972,0.0009793901716082694,0.0017599844931427276,0.0013908560919321201,0.0020340910147968647,0.006843441387539397,0.07438321824680207,0.023234418079804177,0.011995871668330849,0.008409672500583516,0.007049321600782685,0.006045235000408931,0.005456730557462172,0.004692183903141424,0.004710901329860154,0.002645934303370837,0.0022326979324732896,0.0015601428302742984,0.0017321197703556656,0.0005450494582292095
11.196686,0.0008136016488736867,0.0008649791779553024,0.0016995140755917976,0.001619754692405343,0.002264954938382076,0.006649590350253633,0.07496686552817947,0.02333187371972253,0.011459439194292181,0.008824525333954817,0.0075844070167665235,0.005918152805128299,0.005282830646081677,0.005024473643085621,0.0037905402764535764,0.0027840067562857865,0.0026382904275841427,0.0017766850089413698,0.000729840479424469,0.000828924494910406
11.226504,0.0005955025757158078,0.0007106459669602076,0.00196075074122526,0.0016219743653486402,0.0021646412211254558,0.005815186365654489,0.07571934238632776,0.023377426281667488,0.010914450123845553,0.008635281476949037,0.007405811974436056,0.0054634822134821005,0.0063467470274446705,0.0037955513304257778,0.003776031459275668,0.003011625627479253,0.002305389531090283,0.0016077992291959396,0.0018941998829640969,0.00032674734672117267
11.257247,0.0011972165255618639,0.0014351648203461745,0.0017713597867069367,0.0015802915775005317,0.002211319433452887,0.006512421064347055,0.07554243724145672,0.02188335251245539,0.01115166852984239,0.007744971345938264,0.006807661264434524,0.006249702467814656,0.0054920111203370274,0.005005760198112944,0.0033079617558320713,0.0033492498901575444,0.0025536565564958772,0.0014862881987713608,0.0014259687844524035,0.0009113864507699558
11.284698,0.0016221658300901557,0.0010655595762996241,0.0010804544385756142,0.0013804481375597085,0.0021939146943993266,0.0058584563210680755,0.07514566858059471,0.0202369931871632,0.011073081387803945,0.008474319726838963,0.006961071341646551,0.006227360832050904,0.0048907559335200825,0.005007793643659412,0.003889560974067384,0.002836642476370175,0.002748024946293315,0.0016156362307489982,0.000864227724667986,0.0005892577292373081
11.31175,0.000439236585963938,0.0015543703898435136,0.001403716521367009,0.0013231770470036011,0.0020213063727230725,0.005920626066651027,0.0741939873980406,0.018645042614843992,0.010970158634156952,0.007265870575732931,0.0072244478626151964,0.005712404627331515,0.005353646583929125,0.0038993090255258623,0.003947490408683114,0.0037098552615931744,0.0029896743086481694,0.0018067073551632784,0.0011207306251416322,0.0006769496764882746
11.338649,0.0015059352539513531,0.0008751129962622068,0.0016451005974158083,0.0012582238558087825,0.002402921953239208,0.0052289533259044585,0.07362760091384715,0.01753088381426797,0.01034206641787003,0.007867510985460138,0.006499698847884781,0.005564313405148598,0.005475325434449597,0.004642895757013359,0.003715652935969256,0.0027365664967758437,0.0028759020276543563,0.002035625972637719,0.0018926801673425258,0.0004847084877399236
11.364664,0.0013182602594532247,0.0009854428737654224,0.0014935153905494675,0.0012738151481455537,0.0013345653646828794,0.004722171541313874,0.0723792522832601,0.015193769102110056,0.011107155367770821,0.007419125549199329,0.006815870366035418,0.005129027137681564,0.005267505217292592,0.004337712039330067,0.003553689235685005,0.0033103867000120035,0.002220270912956452,0.0011410099593284172,0.0010391601815750015,0.0007204573508453387
11.404747,0.0012064715599327406,0.0014167515210476728,0.0013193576167411997,0.001883977992454171,0.0017814538475099553,0.004413215907688916,0.07077044946342466,0.012586533664773978,0.010490421139527825,0.007417501331263443,0.0067785503142562,0.005690639563909552,0.0050639061871824344,0.0044236740919292835,0.004123748826745914,0.0025105676502327787,0.0023656938887777934,0.0019658864465282367,0.001663254852467903,0.0004811861560682206
11.431845,0.001152057560190205,0.0008513250287548375,0.0018040912770735033,0.0018557943425732153,0.0016844207642935363,0.003925681383330571,0.06944981315797244,0.011318183083276786,0.01068684209939072,0.006743608237768977,0.006593586933163079,0.005281828504944221,0.0051466933733895015,0.004441737771677294,0.0035404282046731937,0.002793210925646414,0.0026014931302053043,0.0021005903623385,0.0013838415580868116,0.0009604300748376852
11.459557,0.0008556162868391179,0.0014896745631857616,0.0011563462313002382,0.0014999910315420006,0.0013444111823216107,0.0034392627499213414,0.06754333794332117,0.009083693357640006,0.010218470059269862,0.006369452802217726,0.006911191604306705,0.005306216304920953,0.004720628641187345,0.004065786662985152,0.0033507603298037936,0.002556259365716388,0.0025082967465599156,0.0018979617666083288,0.001365661274603969,0.0006776050275969658
11.488024,0.0011721049809773451,0.0012104457349678638,0.0008713342256159619,0.0012950761044160392,0.0011028522456677918,0.003248875464866639,0.06625720218316146,0.007288489399716024,0.011416412614856437,0.006436052869071273,0.00583393734698651,0.004672911703421045,0.004554986667039986,0.00395742392441507,0.003773915423971994,0.002347371543904035,0.002765528541931216,0.0018722532774623297,0.0013614410415576743,0.0010441179338189436
11.521684,0.0010878374587008843,0.001162839656794227,0.0004947732086904462,0.0014251608268189817,0.0007621920665238485,0.003540051963074267,0.0649397502538732,0.006779411878897854,0.010359329188127524,0.0068814613804898525,0.005888495752925779,0.004786131959301527,0.004588535082713448,0.0037433632670397015,0.0032600721578503926,0.0029632298916767983,0.002151071709782148,0.0012577120641079458,0.0012269904982096964,0.0007595155964076273
11.552136,0.0011417599653512404,0.001799159245899079,0.002172348310985279,0.000783384915406319,0.0009526897043863859,0.0025100899340788144,0.06384095146877143,0.006046710062964691,0.010224142295662077,0.006851108697602278,0.006018114456628904,0.004785452759806777,0.003920275255222428,0.0041795910956047505,0.00343746575032141,0.0024713434948908626,0.0022044439827847333,0.001347826391339897,0.0013350246440657315,0.0006611662857655802
11.582303,0.001006770899538868,0.001076431443805515,0.0012226694433656888,0.0014853153720294594,0.001172773161473611,0.0023833941091806433,0.061645117460595214,0.006215031430432254,0.009891524220346792,0.00649949565016782,0.00563064148584993,0.005020875200746828,0.0043628507517465024,0.003737804617291526,0.0032703236202933092,0.0029783721804104036,0.0023765342268254907,0.0018149949414970998,0.0014599243453920904,0.0007191429010736568
11.61078,0.0010568889696222477,0.0012660351682066914,0.0013600918686116983,0.000896298034222273,0.00041461015168193436,0.002061591336014697,0.06059440141628723,0.007227818773219174,0.00975510616969034,0.006517290559568444,0.006230656794910625,0.0049954725769170115,0.004436281165358009,0.003485710836513766,0.003501129819688773,0.001860789207413817,0.002171007345034058,0.0013877310275473252,0.0011754268473430222,0.0008572175054774632
11.639349,0.00091689183005355,0.0011337902704532938,0.0015603926994272683,0.001361449355393201,0.0008049498845130841,0.0023102736612670657,0.05992534623372289,0.00788626606468846,0.009228854056870869,0.007098793509977451,0.006145773929192297,0.0043636773870200955,0.004322827561461156,0.0029769449251252885,0.004199794140779959,0.0023602784788505637,0.0022716566833916674,0.001750980751496636,0.0013703200209494748,0.0011348010207935428
11.66979,0.0018212779078627423,0.0009907489652649065,0.0013615373825736489,0.0010633199771052063,0.00044447297504158074,0.00216343749728065,0.05955685324257816,0.009258999358792565,0.009595044287740074,0.0063845054220708,0.005677917091395006,0.004969874705532471,0.005002236408186563,0.004185069162784931,0.00294446161183084,0.002938224218000532,0.002349611050030002,0.0012664433826999355,0.0011079748538621041,0.0008623950755438844
11.696866,0.0012797710548890576,0.0013554267522464455,0.0014526701395609176,0.0014662086456392624,0.001252861797355649,0.0024230918357479344,0.05999559506120067,0.009450414252043677,0.00873964891308185,0.006772450827552487,0.00618085527650365,0.00519291818413637,0.005371485837504806,0.004141188570112691,0.0037665204148229787,0.002292066932026756,0.0025229595989359195,0.0018026419424320799,0.0008354798370858034,0.0007474165317435421
11.727592,0.001089820543650592,0.0017131148726958667,0.0018496377796606634,0.0014337019171826054,0.0009710786712272304,0.0015934265210209443,0.059240150118320026,0.010837352361928648,0.008109919198231771,0.006253761474353995,0.006187968326895057,0.004997937182265624,0.005112429169456211,0.004101474606288128,0.003783474721506516,0.002477267163197662,0.002101863966841517,0.0016596533841449963,0.0008653150681090184,0.00046691463600961614
11.758009,0.0008458176390375275,0.001222716181603118,0.0015088284690876026,0.0013681885383955363,0.001091885479007385,0.0021392747395024892,0.0598594147222416,0.010983387966347935,0.00881466142116226,0.006515091029746026,0.0057587300185598074,0.005707153656297756,0.004867039975986967,0.004450461884693912,0.00343637960185724,0.0032786196935641492,0.002105582122703584,0.0015143453636521577,0.001105510406611388,0.0012733195426381137
11.786587,0.0007019496519811926,0.0016599914632716274,0.0017840248924714008,0.0015309475929569671,0.0011146491521691673,0.0021940888235701876,0.060486512526821204,0.011838361014836535,0.00887729621896936,0.00723543103249208,0.0058288238174045775,0.005826808446650478,0.004427413152422144,0.004642601559009503,0.00311760898213376,0.002863532136516331,0.0024900262445798254,0.0018357879043275796,0.0013574801014685192,0.0010848920770935079
11.814971,0.0005463947003315362,0.0017486757041000143,0.0011935057655739433,0.0027374592083734737,0.001049706211784653,0.0020549872650767035,0.06169299513773256,0.012121685161688356,0.008815969658635679,0.0068007817957383985,0.006002241406029394,0.005864540756000628,0.005353748655738542,0.0037864086138227077,0.0037667548174472954,0.002605387018213597,0.002636211933335099,0.0013801399536078553,0.0018912249422940934,0.0006665439716926104
11.84557,0.0008879195460009701,0.0005384262547114335,0.0023353726158302545,0.0017245975652958837,0.0017736315305383048,0.002512579834350169,0.06260563879241868,0.011983182766248763,0.008521079080861287,0.006416405231597304,0.006251634226409813,0.006062468405008683,0.005805094004193231,0.005071288035973482,0.0036195247101735157,0.002410932521793277,0.003302125243660338,0.0018961156121586028,0.0013614631401096487,0.0006515682836620452
11.872949,0.0010616694033128628,0.0018424078360241422,0.0018878914122815286,0.0016267187575378927,0.0011707286694879345,0.0030360371887402987,0.064025064542399,0.013880864047735903,0.009446313428265643,0.006766086890935771,0.0063013336499062374,0.005979132222434613,0.005286751276106693,0.004229394517944142,0.003863577886763374,0.003135585935859295,0.0027335546893480266,0.0021664044283213357,0.0016996053014553473,0.0012233880391428874
11.907613,0.0016715162472119066,0.001898343390166791,0.0014111739953037313,0.0012807345626447662,0.0016379143459648272,0.002295599532319552,0.06437476048387672,0.014564577952400706,0.008820473445472186,0.006749335622892703,0.006645952045885878,0.005822885811148525,0.00491768174761456,0.004953034080472393,0.004508730627333619,0.0032196990432008256,0.0032326064858200173,0.0013516205309764293,0.0013698853264679084,0.0004363011917680544
11.935824,0.0006944328352941413,0.0017282701785245403,0.001980697842929427,0.0022730329456780705,0.0014816028848036074,0.00156702421747467,0.06489419491565536,0.013693858583422995,0.008371336314172324,0.006466863134789898,0.006783286215834288,0.006055696965641924,0.005331515374731443,0.0050598858796527995,0.004752907769267469,0.003009052589634601,0.0026677601077280417,0.002168391591718173,0.0012811899696168858,0.0010516553828554766
11.964781,0.0009853617990561118,0.0019483514121744216,0.001709578475056131,0.0017448853932912746,0.0013783368174337847,0.001936346172266253,0.0653991294449603,0.01390157029522343,0.008430592394918071,0.00644842089983459,0.007003061094224061,0.005769325068552752,0.00533647930853092,0.004715955508253375,0.003639104787747394,0.0035995354590774536,0.003163629509202888,0.002353129220491968,0.001425209658187919,0.0009066635952194451
11.99488,0.0010272599116590232,0.0016638545875506938,0.0021757245078066747,0.0018071242072040794,0.0006538754933864004,0.0015864684877598535,0.06652868212612698,0.014990411906907905,0.009045489326185867,0.006263955963663597,0.007486765010254624,0.005936846069932477,0.004875155441389153,0.004508406116463438,0.004150565430487855,0.0030290619736609062,0.0031849203189092674,0.0019424919407424895,0.0012391472178575062,0.0009223661897421177
12.021824,0.0012795031516017075,0.0019059616675288192,0.0017879836144474987,0.0018756101799995786,0.0009011855448896764,0.001965004073928057,0.06678827659564415,0.013813583639695601,0.010101922093161879,0.006596751970319541,0.006684791900754484,0.0057130963694433405,0.0051882860033742985,0.004542851778000893,0.0041717147939787265,0.0036287114230308683,0.003209418464886415,0.0019404731645572125,0.0016108457057503306,0.0012129689807088458
12.052992,0.0007044252154714868,0.0009172230119926102,0.0014834543714222364,0.0017928023231583504,0.0016667938507236855,0.0022474692375042227,0.06670094320576785,0.014478505535941648,0.010393934112644132,0.006379442145318116,0.005930985509849741,0.006189078398880496,0.005210754286548217,0.00495111689986032,0.004323771265923143,0.0033217597701481654,0.002282768328607398,0.0016703654439938795,0.001527889404878293,0.001334606305410557
12.083199,0.001587357754185534,0.001213515542459217,0.001946314500158805,0.0011394486030162044,0.0009656111115126761,0.0013987967900583158,0.06661492218548579,0.015124759154693643,0.01063275093073507,0.006274343892478553,0.006362119222025098,0.005661453948307367,0.005507499685397546,0.004837622392550254,0.003467153114357539,0.003022108617594372,0.002097128128812265,0.001926589510222707,0.0013998312851639743,0.0009585544010564625
12.11098,0.0010792135899651415,0.0017402953464942825,0.0011096846168629558,0.0016601318271249326,0.0005903796989740566,0.0022967049501548455,0.06603263923197963,0.015273209264471366,0.010928075836393837,0.0068769753207023115,0.005479358122404864,0.00565291926918549,0.004672919264560479,0.004359268800267134,0.004002555113210346,0.0031289207429100276,0.0024527409508060954,0.0021610309520895678,0.001982873888936587,0.00040464734537927103
12.139392,0.0007214162039061767,0.0011680404652522282,0.0013745682362775733,0.0012724237149560268,0.0011717161878231292,0.002294457608403933,0.06601992665918333,0.015064655581541245,0.011205733195558436,0.0067022573015743875,0.006601819562893162,0.005227724552815852,0.004675809164160684,0.00408751171748533,0.0032625046139428218,0.0032816674979159266,0.0025170336910373247,0.0019270298034394658,0.001371081760775792,0.0012449328320541147
12.176421,0.0006853854299513499,0.0022400022553692228,0.0019022318521714878,0.001503785189617113,0.0006356220377097337,0.0023925092055967273,0.06445882010581735,0.014017967632249712,0.011191717137567265,0.007305842120363733,0.006219764795420374,0.005327916544755622,0.0054635009217452605,0.003639690749709431,0.0037745992690715272,0.0026332250807679625,0.00265257590726118,0.0018432687657136556,0.0019243560461683757,0.0010480255729104217
12.203287,0.000800862958808714,0.001292754841742611,0.0008131189657354757,0.0016530012289846796,0.0012470996552563039,0.0029283931286450816,0.06339829670271566,0.012748535539496064,0.011646780375333558,0.007228484539011579,0.006040119373758848,0.004611575349152313,0.004923408099931455,0.004550327166041427,0.0034323924161946775,0.0029806024927989524,0.002527155187928708,0.0018746409495344865,0.0013237660769854472,0.001327709506086765
12.235411,0.0011208539056923187,0.0016182320035541325,0.0008441107718818715,0.0011726994449964166,0.0005231173564423401,0.002457546339800888,0.06186623570544999,0.011337870401828607,0.011413517064490581,0.007176726614107596,0.006774653026758503,0.004611586772300794,0.00435785197763525,0.004250236632692124,0.004134993481087737,0.003333020221174804,0.0023087659647438217,0.0018263546302709325,0.0015652928666056774,0.0006946722213283726
12.263709,0.0005448133063114539,0.001620796859394376,0.0014242578685013025,0.001289169461664441,0.0013710151432072425,0.0029181309515165527,0.06122038220870485,0.011323787753671525,0.01131893025326524,0.006941984844245636,0.005584151998117938,0.005378784394567506,0.005043100215154322,0.004111971053750681,0.0034914201521659806,0.002747734484174871,0.002300662274825596,0.002234106122604293,0.0014384112618054696,0.00042213576619908266
12.292246,0.0005517105666602441,0.0009150043735270383,0.0011035111023255473,0.0009760292015170075,0.0011895389002696704,0.003623958802906686,0.061062170046743386,0.011063406929120341,0.011796167512188982,0.007732760613909067,0.00599901132563479,0.005326198419636258,0.004669901798176067,0.004523474178787846,0.0034576163528419247,0.0029013777339278297,0.0021787203059077144,0.0019040938288332762,0.0015487791066403312,0.0005203803525526488
12.323178,0.0011731793071414033,0.0012149710456722683,0.0005579039177349333,0.001151757369999337,0.001427715633544619,0.0033348503619403274,0.059624384371263404,0.010631041865453902,0.011709964315477052,0.0071903734464128085,0.005623041455894758,0.005692457175184675,0.0050812370926447345,0.0037633777317481304,0.0029279615344948804,0.002835777965499066,0.002659825238575587,0.0024762256983760183,0.001339726389359437,0.0009734597268661486
12.350642,0.000322950947827878,0.0007526549479988276,0.0017775273981872907,0.0010304101001961897,0.0014768300156656649,0.0031531280156345876,0.05997654858778408,0.010150566226057872,0.011839840465198306,0.007339995837535538,0.006131828786390681,0.005746516071013357,0.004301461942566799,0.003918617648877216,0.003506371264037281,0.0029279315763010546,0.0019445587237303717,0.0017443814144687438,0.0011487153312954351,0.0006283031867311205
12.381844,0.00033785005642733725,0.001297349949568981,0.0013000076559104704,0.0009260676421217289,0.0010509151258035775,0.0031796551019425473,0.06055734992173402,0.01082574481267904,0.01128301099185896,0.008106685105664847,0.005860174122728432,0.005510894531329283,0.004236405131186258,0.004203207846042651,0.003078407196213986,0.0022720531067095652,0.0025900342211440113,0.0019421816564391574,0.0015302171008747163,0.0009199203390667392
12.411951,0.0009616533571018188,0.0013836807183006347,0.0012455029938790508,0.0010074606689220366,0.0007602927797370156,0.0034293659566124674,0.060934899209103645,0.011322133185006885,0.011299363061751916,0.007720460664945074,0.0056676564310269755,0.00584855758033044,0.004396715307514674,0.003799917277666681,0.0037485488211673993,0.0023692762183150093,0.002270269319960116,0.0019380546432673337,0.0012433716151059216,0.0010859749434057116
12.440192,0.0016644880414994339,0.0006227253808613365,0.0007428029633120008,0.001308006527138021,0.0005451569700061714,0.00340361942607413,0.06125585512101078,0.011646731470779105,0.009641844750514552,0.00881134608339603,0.0055975348048987895,0.00529402685546697,0.004890726925515634,0.0040325252482206805,0.003931153093008528,0.0026141273463528357,0.001963789557602888,0.0020996421380741837,0.0016061240421107509,0.0009242653220351449
12.468268,0.0010965276476089484,0.001400825025160144,0.001698578609457149,0.00041341677985103043,0.0009547370351522597,0.003393215986809926,0.062277158488197266,0.012110043373537315,0.010396573678981596,0.008024293134171384,0.005843594892971637,0.005670452315352958,0.00519678607478678,0.004072653150798661,0.0034683439898398234,0.002855936617041149,0.002153017768171083,0.0021317753414280918,0.0012194789925848984,0.00047629249460310127
12.499483,0.0011234535021640943,0.001311238248352013,0.000751720991801245,0.0001175491600013498,0.00016555494816804058,0.0036662368268459847,0.06285608871365161,0.012698395712030573,0.010533432499846729,0.008132008323006257,0.006207268636795767,0.005695282234826163,0.004707358727071666,0.004746547114333979,0.003611169519819318,0.002716075229009496,0.00249826645868442,0.0016464968054449723,0.0010417289036743678,0.00029715531139966334
12.526837,0.00043548779077319175,0.0011222950084367658,0.0009734200026850872,0.0012108372019244867,0.0002529732474459884,0.003931344883462841,0.06478717681051349,0.012423155623648654,0.009868307918055113,0.00840402310863753,0.007353606547157231,0.005501210201493735,0.00514508960262031,0.00403555555862933,0.0041471236123108955,0.0023579960693387732,0.002579430848020067,0.0018460120743504901,0.001322604144896279,0.0011055435726796089
12.563606,0.0003673420696414187,0.0010905190989379827,0.0011185240154687514,0.000552135120040092,0.0009149132040367447,0.003976829012464642,0.06543112097307129,0.013392004445030473,0.011257369221983943,0.008022345221026723,0.006479269991238423,0.005629010201180638,0.0052829605368337,0.00440110855194006,0.004089993806999317,0.002666624386562408,0.0021304630362456592,0.0011654681410376662,0.0005699071934528091,0.0007322169407451684
12.593712,0.0008438532423918977,0.0009653397875627551,0.0008453167973383259,0.0007415452954702244,0.0006476076069423116,0.004325494738392691,0.0670963337409176,0.014705103890449742,0.01118450657410993,0.007897981151344805,0.006312907769123135,0.0056885103746778755,0.00422724366262987,0.004245096956096931,0.003849961340090531,0.0026026027063089804,0.0023460684705919822,0.0018471681031028478,0.001189447457575447,0.0005493345734438363
12.62231,0.0006432915271818437,0.00048210194927900666,0.0009555870824371609,0.00034220152349713733,0.001130242546311162,0.003879540825172574,0.06674874255011981,0.014038023547261512,0.010237059831054437,0.007030791007541426,0.006123592770655169,0.0059139943420036855,0.004547710303027982,0.00419852160002458,0.004223116480970327,0.0024814615274279506,0.002362292028000787,0.0012928799401968282,0.0013143871147070813,0.0005962025117753543
12.650833,0.0003873052692384742,0.0007936293741368962,0.0003229484639173195,0.0004054937238146001,0.0010087617331377044,0.005357378112426945,0.06713667379267776,0.014246959874533845,0.01025215488301594,0.007566963454151581,0.005526369023484548,0.005663711068296058,0.004703446821305268,0.0035148713235156224,0.003746453812981423,0.0026852956203050767,0.0017793385049538904,0.0015260448668446905,0.0011003873029533475,0.0008746366382342093
12.681294,0.001010284475561874,0.0001728177430197455,0.0010381764876461128,0.00046221685849701403,0.001892270586547143,0.005326385964973974,0.067376642001366,0.01354845252504183,0.009769714573374576,0.007472210439665307,0.005563702792475717,0.0053808051394605445,0.003836140036526619,0.0039230701769219925,0.003106723647776563,0.0025989173811856417,0.001857801102102632,0.0016159977180509847,0.001079425325944962,0.0003332416211200945
12.708258,0.0002610300008723809,0.00045146737918096304,0.0012109259567443214,0.0005656510247384623,0.0013611597402890072,0.004925211774235067,0.06732093583699944,0.01328939117726952,0.009006389444687719,0.006622283103333089,0.005308486169669894,0.004500512630090016,0.004007113777953077,0.0036323157283843217,0.0030694111630012876,0.0021839402723796584,0.001744928716179108,0.001222043224848903,0.0009374881584782298,0.0012097378591235256
12.738101,0.0005888181341855452,0.0004462921442899541,0.00035336999074428845,0.0003959151693176583,0.0013934207030147122,0.005651605750872267,0.06709194702950809,0.012300978038413155,0.008786504961219457,0.006309237219194808,0.0052300068094312145,0.004330151104895411,0.003516718323159369,0.003392757103442758,0.002627346201628789,0.002803355694715315,0.0015245535593224621,0.0009951263584831143,0.0003761355680811261,0.00042575125805817507
12.766542,0.0003285518577276007,0.0004799229395165435,0.0005963573723151614,0.0006546453847452583,0.0025381728026695294,0.0056446019746636345,0.0665733211820832,0.01126489701147248,0.00803706715078645,0.006352981258259499,0.0039588218019164035,0.004338952375952319,0.0033998335443553274,0.002273388808335405,0.0026834592192464036,0.0023343694664240077,0.0011894113988757708,0.0009853374235016413,0.0009741251270241644,0.0004776794491259344
12.794938,0.0009120868038221781,0.00013550672637083596,0.0012236175666343091,0.0019660910695909117,0.0027453033087448116,0.006133579183508841,0.06589270530521942,0.010527246918496375,0.007901120151092851,0.005667360584439522,0.004167917238448879,0.0036985208949712233,0.003019613790794906,0.002763548470903388,0.0016605662901415395,0.0017080294461156158,0.001352103388431137,0.0006328338430666605,0.0002890616335279657,0.0006399374556348814
12.826181,0.0009345490010416641,0.001125648235455898,0.002034880397372907,0.001796903102080384,0.003304839058997675,0.00615168671765743,0.06460099717216951,0.009316329885263212,0.007161964869249531,0.005414458548501173,0.003449534646248626,0.0030375292567741876,0.0023636411772920444,0.0018463288020689123,0.0014345949041373253,0.0013785081127222305,0.001170768636031091,0.0008827157462515671,0.00048073681402403346,0.0012234181370057219
12.85341,0.0013288780358686504,0.0014028671580743723,0.0016481369994747785,0.0018489524293452534,0.003198881401967607,0.006626322568821241,0.06360254071187325,0.0090876502971445,0.006795023676135816,0.004781161979903381,0.0030063258756692084,0.003631094864332892,0.001997276617276759,0.0017122557995129268,0.00185719524090663,0.0010293424075794345,0.000940249081542166,0.0007270091214273542,0.0007727178673293694,0.0006635601135322428
12.883794,0.0011928086115388192,0.0011110404713788157,0.0022711447229305324,0.002928184443610774,0.0036973881870205495,0.007282260101457047,0.06328152382722313,0.009279710862308133,0.006938381150439835,0.005359314770270714,0.0030571558265910905,0.0028739169612554205,0.0024312896831555587,0.002023982192183081,0.001393340830477767,0.001401919623709938,0.0010989259352584574,0.0010986691774823986,0.0010534670511107272,0.0004668192946297297
12.912461,0.001630550845046068,0.0014018186249488479,0.0026521348549113483,0.0033497434429475403,0.004770090819880851,0.006823279628820593,0.0616713264292988,0.008225714841605117,0.007183021338705358,0.0054000787585284085,0.0032062099408698024,0.0034629182158699917,0.0025475623775723807,0.0023446569121180743,0.0014529745019715749,0.0015296486085033389,0.0008286196309749957,0.0007586571276871447,0.0012143735228322464,0.000932175620213589
12.940961,0.0009095786943278798,0.002187050834136994,0.0025472957980192485,0.0027493076013305204,0.004034926113989895,0.006492058880173188,0.061274266218980473,0.0072407988166871,0.008297370830690808,0.004780778166432041,0.004005679685174363,0.003368130359927526,0.002843892173451692,0.0023682722760855358,0.002210168091657058,0.0014282446798953824,0.0013879350804063125,0.0008168316938776471,0.00155637181851282,0.0010029909271835906
12.969486,0.0010478783502792365,0.0018580085370580527,0.002541144445291009,0.0033641425971859423,0.004381215944687047,0.0060341549352865755,0.0614846995615783,0.007776620963854825,0.008678565219610088,0.005620322111943848,0.004096710355716895,0.003760109853916038,0.003519738054785327,0.002198296259565034,0.0023379968815086466,0.0012295603457209397,0.001247575495194056,0.0011305911441334229,0.0013395994137960223,0.00031119199993529027
12.999896,0.0017339552086321737,0.0021615524413059924,0.002809767237175489,0.0037505158917509516,0.004309192460891242,0.006211565955827898,0.06185008679350764,0.008724696584682931,0.00803489514277435,0.0054876148649179255,0.005025373009699905,0.004333134531665633,0.003650054057997028,0.002750600435840119,0.0025043631268549414,0.002281018671186575,0.0014446307078005867,0.0004996782927687875,0.0011090191886874714,0.0005867818993555476
13.02729,0.0015061655838704184,0.00210325227534384,0.002861178032057831,0.0037858702628197063,0.004955395299656857,0.005665326790287236,0.062136450947388774,0.008667559882731385,0.008388578222790474,0.005899848460594934,0.005199318837607413,0.004152745914786652,0.003336429929478103,0.0033848329613759614,0.002904418644276052,0.0031540077708185647,0.0011584487696849168,0.0016454999026603815,0.001053195704273211,0.0007594073201399331
13.063351,0.0014976639166591522,0.0015033656484576636,0.0033030738116362804,0.0038099092136842493,0.004989668238004928,0.0056532574519062625,0.06231654085245353,0.009022287169050961,0.009663443134948515,0.0063115987336839485,0.005085306189727579,0.004909791643778078,0.004301898287108783,0.0038795676494442666,0.0030902568312193776,0.0028822636550848617,0.0021179172693380948,0.0014284479023128262,0.001239075509138196,0.0003064174083925062
13.092866,0.0014956142163182011,0.0015941965574685503,0.003080853659103449,0.002544479384433507,0.004188850793686276,0.005726137906945052,0.06297814245002537,0.010243729541524235,0.009569050260519485,0.0061484526447310945,0.005891598533117296,0.005814003237545408,0.004778238583459725,0.00410619913814437,0.002507769545851481,0.0029262019158386686,0.002316573813299296,0.0008552303962612977,0.0015925425122407962,0.0006750262066854663
13.119952,0.0009578598228010331,0.0014034217678931024,0.0029109140468803643,0.0026063546076313554,0.004449348733455717,0.0051986174110432905,0.06301068339961861,0.011668010848272493,0.009432217364987786,0.006912452200682097,0.0057955034210463285,0.005413309246279035,0.005033017017715045,0.0036451779464446933,0.003214853996785947,0.002983337495492045,0.0021633612783951094,0.0015432155634589725,0.0012312751369133476,0.0010423405435221367
13.147029,0.0020909979163081485,0.0018627267127254447,0.0026421011280935006,0.003035184247921107,0.004218823350062346,0.0052092267695498075,0.06439992332278131,0.013917623077746374,0.009681151551043744,0.006402284882181,0.006021352695603897,0.005259826809416995,0.004597611852150781,0.00422222462480872,0.0029641271864974746,0.003024528505212023,0.002038145668556919,0.0019344860651189205,0.0013291772628944746,0.001411725735744128
13.178784,0.0015060882148362593,0.0015765446377688137,0.002802909231634127,0.0027863935916115487,0.0033036444467419743,0.0039420875029593,0.06584784267700618,0.014935355206926904,0.009203502662858526,0.006924251373421369,0.006409029498086018,0.006249912987320383,0.004264520105404718,0.003934599694686522,0.003632198375481623,0.003305514767476793,0.0017759565365963478,0.002015349864062302,0.0008609291267963255,0.0008280954150516163
13.204467,0.0012904584787978902,0.0018780492288463955,0.002809674482267501,0.0024761324510487953,0.0034061556711277308,0.004484497407335833,0.06704933795810364,0.016274833015073056,0.009937789712308963,0.00616123835369579,0.0065351302876768685,0.00552988022183981,0.0051445065665253215,0.004523324185107009,0.0036384506131772643,0.003575906661046782,0.002266023921515828,0.0022822178710683945,0.0009360172565994909,0.0009370942104166717
13.233059,0.0006571540248064712,0.0019724610035473217,0.002110148938747836,0.0027278321406725117,0.0034061556711277308,0.003774498020433507,0.06730287465977139,0.017177417851353828,0.008926294463320737,0.006026057618363596,0.00636105455097411,0.006830809592040624,0.004586657514060393,0.0042824677009107815,0.003656053688280444,0.003802381558930705,0.0023541186711922113,0.002234365128721522,0.0013034656468626294,0.00165961701015092
13.26185,0.0009429881887000717,0.001143807914631968,0.00229214567456653,0.002670591315256817,0.0025654990955257134,0.0036749944728663867,0.06679090674658363,0.018142621561793956,0.007926066104310965,0.006476005031696684,0.006641655376669591,0.006127063741355925,0.004664119338497922,0.004346946862364152,0.0034055540892081486,0.0031021556328514706,0.0025036784293930234,0.002049124685608335,0.0012700125503849772,0.0013741827551733443
13.28901,0.001402371335809728,0.0015315307072370716,0.0022132091697027022,0.002283127513715012,0.0023306721916967303,0.003372913710520849,0.06701275639318571,0.017891378772946647,0.008146042205197363,0.006733802877782851,0.005995529083183343,0.005497371608658578,0.004215105246037166,0.004806874168930041,0.004107685696743544,0.002915211498739165,0.002640352935972492,0.0016807190830337487,0.001724799617834249,0.001429542398903645
13.316053,0.0009649210556651453,0.0008700056640580452,0.0021762950611025843,0.002426006599744173,0.0030029590546259317,0.0035579669705480873,0.06590382799397214,0.016700305627410178,0.007924690270753506,0.0062191949971855745,0.0057127368742249185,0.006746228845949912,0.004799899984731576,0.004519615932482686,0.0034934201346124307,0.0029862214976061566,0.002641343411783869,0.0019280282326695265,0.0010782570711114832,0.0009055759100544138
13.345535,0.0013221761189243168,0.0009776864370080367,0.0015020998061194117,0.0014028990365765744,0.0023699770627359502,0.002984134856603803,0.06654485536208588,0.01688971002288224,0.008247413515144504,0.00612299627968879,0.006034329797740678,0.00543839802053565,0.005134888924017372,0.004646364688278133,0.003532699138567705,0.002875592450502342,0.0027121547803620177,0.0017574339289750489,0.0014867471631762063,0.001825194353300259
13.371383,0.0015136498038415774,0.00085850644406214,0.0016930932769031832,0.0020021533390655777,0.0019452911624613758,0.0032255555632268703,0.06655848681508231,0.016641028640785534,0.007828565207271966,0.006636880391145082,0.005742644472116262,0.0049292360662930804,0.00535104430387112,0.00433337773746376,0.0033221528297230156,0.003462225265808503,0.0018329020161474074,0.0018803243410767322,0.001257853923600719,0.000878599427223353
13.39772,0.0013475519366659046,0.00041280810386259856,0.0022196879285108907,0.0010422738702400229,0.0018700540088893037,0.00346380673885338,0.06513693112466001,0.016611064385315483,0.00744373373323645,0.006113992542907349,0.005291683131490077,0.005119717092026964,0.004605679741739904,0.00393815113487366,0.0034037083804693002,0.0029290187524006594,0.0018486738342815875,0.0010275171634260604,0.0018694175904918839,0.0013114089884152392
13.426364,0.0017706807824272193,0.0009233662711754078,0.0020946197365640314,0.0014757382169938921,0.0016516041486851897,0.0038837916832801843,0.06482072785822715,0.015364900728379963,0.008226906354146926,0.005840492602433272,0.005163443628720384,0.005535504116583846,0.004822493105396291,0.003697044821207508,0.0031415382820026557,0.00280608817580492,0.0025320649842147705,0.0017952686061073395,0.0013203704438203396,0.0007763041535279445
13.453488,0.0008898567765637253,0.0011906795297801675,0.0018248875042023445,0.0015229314671854877,0.0017363726074309735,0.003357698554720192,0.06369197062660314,0.014574816087949864,0.00842604276974198,0.005552174952207198,0.0052392445497191865,0.005472369296615811,0.004316811229381,0.0034310001189713463,0.003441654656737341,0.0028180605811193213,0.0020155304238389316,0.0020425850084925326,0.0009534489287830932,0.0010412449665951758
13.480017,0.0014787803554966589,0.0012297977339114916,0.0020716745498074725,0.0016990217064541254,0.0019422470320717851,0.002969321831422809,0.06320774710427059,0.013220524870624474,0.007609741618103974,0.005234820370708073,0.0054919847015358104,0.005550692808342428,0.0048311967205193216,0.004029291031099348,0.0030496326159705394,0.0023540917026781956,0.0014486239681077697,0.0015350189911107872,0.000891668337914848,0.0007352030337400811
13.509273,0.0005298844193812393,0.0010160120730148044,0.0017427821268154592,0.0014662340653104912,0.0018568880619998973,0.0036551730272120506,0.06176932022472158,0.013124258028369473,0.008323554451422625,0.005706310455028288,0.005333756420075145,0.0049945071697959295,0.003519575642282882,0.003872756714234015,0.0028053618687574958,0.0030629621461810237,0.0019977240536757485,0.0015617397061237427,0.0009569608772815552,0.0007157031404459867
13.535554,0.001060644016632338,0.0019452272801220288,0.0014570716493829995,0.0010960962158717295,0.002436972935774561,0.0038045044999003223,0.06110947803313465,0.012287653746263455,0.008174966208491953,0.0060218228861205125,0.005231459846588945,0.004683772504916857,0.0042360956680394185,0.0038680414936246685,0.0033337374572898256,0.0020832900956630207,0.00172893745699269,0.0011658743615751122,0.001268579337084554,0.0009693862650756142
13.561341,0.0009593079415139892,0.0009435154754425612,0.002090646557666777,0.001885188973547941,0.0027265951602400366,0.0038992595710376395,0.0611778839462346,0.011339779225735529,0.008710884770542012,0.005419402704021124,0.0045733878261640555,0.005077551858719678,0.0038951053958035937,0.0034949413870594866,0.002673608232344609,0.002246189292975099,0.002195546808124342,0.0015099984664467129,0.0009255823369839046,0.0008849576482220184
13.5934,0.0008382395690648454,0.00112701932032502,0.001875255579817127,0.0022513619882052116,0.0014698417023887962,0.003684973523699621,0.06145865302346777,0.011091895519661528,0.008702921973768348,0.005863362066542612,0.005597790883349666,0.004517023528005585,0.004236873824337606,0.0033835582483905066,0.00243654761163131,0.002143276535728507,0.0012958479097629296,0.0010411181136378794,0.0015970640819340611,0.000594513377044756
13.619863,0.0012030674712503382,0.0008908117016766501,0.0018048467154021233,0.002139500641784999,0.0024873520267726015,0.004055043098326452,0.06177763053215614,0.010445311264110637,0.009266077777912133,0.006103773041377651,0.005488326854836383,0.004854037118810772,0.0035516725179353253,0.003081207506056647,0.0026414887988854643,0.0025793538882639784,0.001575815964168735,0.0017441121276257727,0.0010455032613125763,0.0008428640242014993
13.647241,0.0011636337581646156,0.0012404695252166897,0.002228623347499342,0.001229498363393443,0.002984140241120162,0.003737285464231286,0.06171591939344089,0.010326536637743149,0.009724331299293766,0.005952452567699545,0.0053885692915585405,0.00458932509760183,0.003912029570165762,0.003522378556181295,0.002915487377175981,0.001991895386841609,0.0015649310156538566,0.0006987048910192212,0.0006784189329858548,0.000761265461838874
13.676589,0.0008934804171184503,0.000636028798237707,0.0024781723797486998,0.0019945062572944605,0.00259791165805345,0.0039148731058026185,0.0631501735902539,0.010745626973907015,0.00909509576168908,0.006602661060775627,0.0055591808507090956,0.004492957865578236,0.004092394073216972,0.0031687967095717735,0.002554213256057224,0.0030582388757852768,0.0017828528272762754,0.002105931029633875,0.0004921607255188301,0.0008221529059552155
13.703566,0.0003967842104471312,0.0008127277802402448,0.0026073807247119947,0.0022900638660597735,0.0022255674990348025,0.003867595495416572,0.06273057687057697,0.010205876055290103,0.00944442480247771,0.0064108295087572705,0.005298463582372561,0.004891045178177681,0.0042375037080809195,0.003181119249595091,0.0022162899533579804,0.002415267046910245,0.0020866846053979324,0.0021636487370220395,0.001243157929992762,0.0010950672654920987
13.729735,0.0008210860891187136,0.0016164228712283865,0.002044925156246976,0.0015441993824067734,0.0026248793353555546,0.00414040101886958,0.06434128857711308,0.009626787771401071,0.009413539917057411,0.0063372594994753695,0.005991330353044307,0.005539861630014308,0.004364927419797784,0.0038961093084208826,0.0031270307401147384,0.0022255961259125606,0.0019385608032789965,0.0017318232542074049,0.0014467720825601512,0.000623261540818985
13.758878,0.0006107466231690353,0.0008819760389728574,0.002293788815817615,0.0022087928067761973,0.002985375774063025,0.004550880955752821,0.06489755672239869,0.01024453118453472,0.009311699089861994,0.007277465488725086,0.005961634059839357,0.005040005119912332,0.004236574570751558,0.003728842145188804,0.003299067400578872,0.003026152432936905,0.001988833194547723,0.0017376040490211652,0.0015284028352364116,0.0014810080973890025
13.786096,0.0011032640095314683,0.0012230112340379422,0.00197816188481928,0.0019815645076766203,0.002491950709093007,0.004125760552227738,0.06696152076388527,0.010217826045408553,0.009836276072976331,0.00723048043920748,0.006407783119014746,0.005565036723012399,0.004770002522371386,0.003671493360053394,0.003658399502715629,0.002433981347063133,0.0020203985786645504,0.00199267924122161,0.0011199024284297675,0.0007210959297099025
13.813281,0.0008293637069587285,0.0012979050169505224,0.0021877296188896117,0.0015456213003875862,0.0019933088376871354,0.0037786790108723296,0.06794095671602306,0.010713189954406583,0.010125191067210701,0.007371439380756507,0.007094682382768576,0.005199080924215843,0.004531287071819857,0.004202597223909393,0.0035597047486319376,0.002302715166572698,0.0026732820085368218,0.0025958463583119497,0.0012457552155678427,0.0006528562904614624
13.841686,0.0013775536555306128,0.0014582588922707632,0.0019887064949217176,0.0017700204261880523,0.0023915597064250093,0.004232565851268602,0.06912481503872898,0.011526378561902488,0.009716781928350638,0.007551041661573578,0.006915034306373817,0.006471976702773699,0.0047074357498970675,0.0038924969284194347,0.0031427865029827213,0.002806086655559284,0.0023250664406667307,0.0017350256999436437,0.0022381013495557565,0.0015238033143218034
13.86999,0.001065745468676927,0.0013267919462326755,0.001924547975293552,0.0011427754909649997,0.0015893692619282493,0.0046303693237357965,0.07036584079669926,0.012491839272018156,0.010452735360288413,0.008330710323038773,0.006950434786832633,0.006733591664564791,0.004735373970982087,0.004202938641816379,0.003207250176986232,0.002941769770726577,0.0020813450374628905,0.0020477235278582276,0.0012425092002440082,0.001107825963291588
13.902114,0.0009574299521429921,0.001534710306723309,0.0014828640960234637,0.0014971349974879085,0.000551077708665879,0.004483055183887047,0.07072779456422719,0.014170798455404497,0.010057120066130062,0.008371646648295279,0.007408350829862176,0.006295913140973706,0.004972437215228699,0.004728974549740578,0.0031341795547580814,0.0030313660922366547,0.0026266462820468115,0.002102944805892249,0.0009396144045737674,0.0006940061349105216
13.934142,0.000821759585571726,0.001119725933289143,0.0017530391297318434,0.0011140716726478971,0.0015499543434130017,0.005123808522499521,0.0716676810997558,0.016515985185207003,0.010226973152024393,0.008343978691382588,0.007019957265653676,0.006397276639383705,0.005739052697975714,0.004981852503810682,0.0037969556831129697,0.003812311519739735,0.002190158514422348,0.0016989472903994566,0.001593231000589104,0.0007400482199845719
13.962285,0.00140646520736563,0.0003339595231005464,0.0019675558862252227,0.0016381199288766574,0.001857986601129101,0.004750747841262321,0.0727364727010767,0.01771363807959079,0.010363912275948817,0.008729301990350798,0.007356630259296855,0.006812223205109438,0.00478243518796916,0.004457165330748437,0.004363158240511991,0.003448074324701026,0.0026010040770193662,0.0020826087443995794,0.002046118316231067,0.0010514069252579672
13.990853,0.0008490666266709812,0.001178542573197056,0.0014925671517775124,0.0014701036452879706,0.001186412685325817,0.0047220914899620626,0.07388576706749415,0.01921391375301727,0.00992518105208702,0.008328269261115533,0.007705618578546713,0.007123148705224892,0.006031439367017026,0.00483088631698658,0.0030543388265880903,0.0036180552784362253,0.003142906982829031,0.002724245235554943,0.0009687409638232708,0.0011413570940297772
14.021651,0.0005732550816458404,0.00026409982296778155,0.0015565090517528281,0.001678859614926573,0.001934125976399948,0.0047606462202741204,0.0743411066858575,0.021539504628545675,0.01024689438711809,0.0088167489800773,0.00775021416641282,0.006368227816542005,0.004981342808630569,0.004729327596456942,0.004550886944200755,0.003909762155503823,0.0022718841078439227,0.0017172702729768864,0.0016696901979938756,0.0014053004604153137
14.049063,0.0009811181630245069,0.0006749370755588504,0.0012669372114096026,0.000937399640170991,0.001594036729941283,0.005161382043185888,0.07390678028691967,0.02280289349695728,0.011061703690600933,0.008586523455498178,0.006763375424112948,0.007378349578980573,0.005344984248578911,0.004994702887994895,0.0035817898518708305,0.0034790767500411436,0.0018194005060381113,0.002225727983955634,0.0011465548547764397,0.0011688970447344476
14.079251,0.0009871078146103823,0.0007636141743420053,0.0013374045830349744,0.0005613564727726951,0.0011648083858512234,0.005252221473853793,0.07444999397164498,0.02383230009839642,0.010821353307557397,0.008404667691587816,0.007317051096951447,0.006581444925954098,0.006062082589987752,0.005337530499239173,0.003633175859014913,0.002782162452015526,0.0028981505599330634,0.002077779556337247,0.0014700138528931591,0.0012548262811488656
14.108997,0.00044736634806175806,0.0014912224602803992,0.0017528605658549174,0.0006866217781158769,0.001029152647427641,0.005715361971605783,0.07421471836408036,0.025634564156828604,0.011259352055237778,0.00847116232633182,0.007080180636258285,0.006139470418781761,0.0056392899022991464,0.005718594631116112,0.0034947305618079883,0.0031788268831432036,0.0024896774350213952,0.0015981785218714011,0.0016524238554873943,0.0014190719827678396
14.136921,0.00044149988933127657,0.0004669702550056789,0.0008718438916213799,0.001230129725219494,0.0016724008901319585,0.005500482937667783,0.0730245861574338,0.026115760994831858,0.011242843493772445,0.008720321988173073,0.0075921607837944995,0.006290453438219471,0.00508896336711949,0.004961567576146078,0.003647619855345966,0.003377646489975903,0.0020376837818137056,0.0017403691507237114,0.0017462810354170449,0.0011599031952212184
14.165381,0.000973499274754001,0.0007150003345844426,0.0008011987293317057,0.00012842682340985615,0.0017523357677361607,0.006201497626815504,0.07170162812729226,0.025675849428605242,0.011110441826516524,0.00876910375690687,0.006790434524064463,0.006937633424896567,0.004837618669940166,0.004149516037531033,0.0031043029656776916,0.0035614188930186033,0.0025821009360512655,0.0016336081611248744,0.001553551780126531,0.0006128893225616875
14.196253,0.00036606517113532076,0.00028605007445303216,0.0012665595935244813,0.001287762952388165,0.002194057337692298,0.006172202471088911,0.07085787078427529,0.02601325522674569,0.011216838941510265,0.009070733356745369,0.0067095907894763355,0.006431678568921269,0.004761046985104216,0.00464162259438768,0.0034178666287309188,0.003266136755120792,0.0017240027848510772,0.0015741681081361707,0.0010732122171425535,0.001318258923270227
14.22365,0.00041257323809299975,0.0007892605820645031,0.0015803436891979647,0.001313258436136809,0.0025543288513150708,0.006323601203470504,0.06879710215562602,0.026673253634441976,0.01122812665300639,0.008782389619971211,0.0064982596132897785,0.0055842220228101425,0.005409943326757572,0.0039247556623706265,0.0029649986016023195,0.002878316584527119,0.002116547305303398,0.0010485273496859933,0.0013112054827291828,0.0008928928709147065
14.253851,0.0009165966477395166,0.00012263023318523329,0.0018982694503397693,0.0010028595403329536,0.002522872616582561,0.005994236000627359,0.06754473850015799,0.026316199351064103,0.010704273465521798,0.008536982808365965,0.006876269688269788,0.0055708506263250565,0.005026795134853574,0.003220896971116475,0.003120471311200008,0.0037007604382279314,0.0020131021299207275,0.0010549085257812417,0.0011437278281394997,0.0009530524198709217
14.283178,0.00024661792678576556,0.0006999876522387281,0.0012823511840508168,0.0013746370352959944,0.0029222855232070577,0.005670456525383199,0.06604209983814797,0.024730664982429304,0.011141836401830774,0.008199164610507006,0.006439612504123895,0.005431478287085935,0.004853284225923657,0.003894731384234432,0.002936072008787069,0.003000042918789159,0.002252860229684203,0.001865369304024479,0.0011715694077931776,0.001499941095416679
14.311032,0.0005231925475147667,0.0007919884085680173,0.0016006802564722626,0.001189464689166479,0.0023671439209667043,0.006608713014247813,0.06416808871598138,0.02464667879613978,0.010648234494066988,0.008110410703268277,0.006051067110375195,0.005454333357263771,0.004766755410001318,0.0037493769120264062,0.002829353116015196,0.0025698169470865064,0.002151063972793099,0.0015218420999549992,0.0008838748952391085,0.0010288367215139779
14.339502,0.0011584693718829598,0.0004093472892177676,0.0009618857960529253,0.0014302752443734628,0.0019957283082150776,0.006343069798203289,0.06279709999898872,0.02386399789948445,0.010610936636346482,0.007824534044530674,0.005410483511265482,0.005282527173050889,0.0036266185983311492,0.003251624325107607,0.002978670946602973,0.0024405234801293516,0.0015032339184284527,0.0011373230631578593,0.0013981464644630115,0.0009383090691252016
14.370039,0.0006273966433174939,0.0005739943897217445,0.001191769746874078,0.0014695585600289988,0.0030120130679318923,0.006700911273956232,0.061306994013835034,0.023339734187261253,0.010693363135947879,0.006954998606912576,0.005083501115509872,0.005255996462399454,0.003481565105439742,0.0037363979978349655,0.0023981081841628065,0.002892846596082492,0.0020174928478806004,0.000634541627768457,0.0005489991456185783,0.00030229254754461865
14.397433,0.0005434931593416599,0.0006071170971851358,0.00114679871885165,0.0017482933062467323,0.0024098106943323053,0.00693250677656898,0.05975678699440574,0.0221274510079039,0.010003780870045604,0.006810385804800161,0.0052450777140084035,0.004646235215176794,0.0042767057901698605,0.0023114931774742163,0.002261830664738711,0.002678575215870931,0.002241978814923267,0.0010406446682065418,0.0008573028728294573,0.0009645257068550175
14.427443,0.0008568010730695706,0.0006473362692503034,0.0014944531495631427,0.0011256322406650318,0.003277534448105931,0.00675095099827229,0.059312730296461974,0.021621471837744252,0.0098909216121673,0.006693417807031454,0.004945488243644697,0.004638559686396754,0.0039437311241019655,0.002948982758949991,0.002089712697584163,0.0020243285687733072,0.002169435234509077,0.0012628898311219077,0.0005600007369975909,0.0006472608107464571
14.457201,0.0005082305412101039,0.0004386231793436895,0.0022131887914561806,0.0018453103086958935,0.0032388083209727424,0.006854396247308739,0.05684487372462687,0.020243643641865133,0.009485134262127421,0.006467854946997755,0.004527051070883958,0.004379715987980372,0.0034146385999242325,0.0029629603412779466,0.002253268210571756,0.0027969699021718948,0.000953210287765999,0.0010412896268359138,0.0012234139057441455,0.0010527322079453517
14.484614,0.001335488868284298,0.0006073029488846097,0.0011426820236130504,0.0020870643583728176,0.003562949402203958,0.0063540799253271486,0.05628387702078284,0.01923956264674621,0.008373205657388902,0.006138228941369079,0.005201440217302567,0.004572456876118023,0.0033787748243540327,0.002470343950494175,0.0016416989424568294,0.0018673036532233652,0.00148914687533665,0.001495021480683623,0.0006879285104562708,0.0006816680577741768
14.511671,0.0011405618569042394,0.0013771431852158756,0.0018310858137217357,0.0015763427961139572,0.00311410473832818,0.006846729435857475,0.0553414477474593,0.01844000277378123,0.008741582718008654,0.006155819104791196,0.004983603263475558,0.004352821905034054,0.002484625851770008,0.0026053329026278224,0.0022069629351588148,0.002011445853237453,0.0011877281634417025,0.0010516664300885131,0.0007743098569070213,0.0003427775290108002
14.53848,0.0003241105853132387,0.0014298730764184663,0.0011705311670571071,0.00210198569245184,0.0035441223578558186,0.0074295549945725915,0.054980841349126064,0.017533760906143264,0.008122697372053858,0.005219523625401451,0.004433796067499411,0.003883059788914642,0.002687751666242674,0.002837951831082692,0.002130150175862761,0.0015795284463638096,0.0012417522778474237,0.0010547145338684156,0.0014683428169331276,0.00026586125599111605
14.569081,0.0008405180270415667,0.0007588389442944966,0.002021511982384208,0.0017508030500131048,0.0037365212160913974,0.00616285628575918,0.05462992569034314,0.016134090094746426,0.007771849200347176,0.004944815795268223,0.004375182348374161,0.0035546672538968264,0.0027050981859957756,0.002627085770745565,0.001277037165063753,0.0016218631087969193,0.0018354597408737794,0.0006755226985239422,0.0006224582097456269,0.00100451890828108
14.602684,0.0013315775293136402,0.0008335482771531603,0.001741934861120378,0.002666604637846704,0.0036562895808065934,0.006059896682417904,0.053592562278663367,0.015527773454180369,0.006733141367383425,0.005070765087367175,0.004261961512851352,0.003788263585404641,0.0027660729506207276,0.002431851398261357,0.0022016146284992684,0.001545872267497549,0.0012339808353647082,0.0009974651526366534,0.00019779299066854903,0.00046828501600511117
14.630861,0.0005514991621073826,0.0010528877383575409,0.0019225595086230106,0.0026186537370480856,0.0031747433670932207,0.005847538416032429,0.054154267512988824,0.013571694952376128,0.00696782792671261,0.004561697079753323,0.004388274137049236,0.004210132995854741,0.0033759006636234724,0.0026952667332901955,0.0021127236771743517,0.0016239225507500598,0.0015105538444557347,0.0011043042397018447,0.0004591695018520832,0.0007953155695818614
14.65932,0.0009013313311837041,0.0011252599170179524,0.001837976783213151,0.0020159368899026185,0.00302618259178861,0.0051732321661150105,0.05318008790452743,0.012511158207953675,0.006907823413213481,0.005029675590500726,0.004425362979705559,0.0037823408330706063,0.0032449529139125226,0.0027804356951889367,0.002471018857354373,0.0012972641052040501,0.00201845068728263,0.0008095346396938874,0.0007087260043933273,0.0002176345354248896
14.690162,0.0010773149539758911,0.0007586837777267738,0.0016362488492559686,0.002571187893758639,0.003584294391869179,0.0055679290579073275,0.05219142864638848,0.011139548382447356,0.007077513381160117,0.004699325987509122,0.004230603550586907,0.0044751261070618,0.0026869559542186364,0.0029071845503179415,0.00217018665516697,0.0022003603944841994,0.0015706325955174478,0.0011166682360178367,0.0009763347785281713,0.0005963052646325165
14.717709,0.0009231271676968535,0.001119165450260129,0.0018362651656271978,0.001758297826738353,0.003240087039663082,0.004626303136469651,0.05195248344160116,0.010762854629239808,0.007367676402162444,0.004948130283535202,0.005115178259516787,0.003088914319323494,0.0032367167987505593,0.002602154181854294,0.002636156927641916,0.0021865516029608988,0.0018699978518992239,0.0009052963817766346,0.0005624224039128685,0.0009081819162525247
14.748667,0.000834987576794753,0.0010844011830240285,0.002547021386741961,0.0021320126440976255,0.0022948719917259648,0.004640011125190164,0.05237571422399259,0.009991717536722159,0.007177433821615042,0.005398684600358269,0.004706629324913907,0.003922276026319926,0.0032189815782597115,0.0028949154757908105,0.0022971687086053567,0.001837581439205219,0.0013644856297187354,0.000996297667229526,0.0002211489270316385,0.0004588795966213965
14.777692,0.0010511279646963911,0.0015131543965833049,0.0014942106837209984,0.002761611391198897,0.002633352580464143,0.00441155925256366,0.051382676790061275,0.009878304176694958,0.007343397458329613,0.0049254727359200655,0.004150619108917022,0.0044114794138521785,0.003473184799441588,0.0030459365227386305,0.0021574280134821246,0.002391724710500296,0.001808722071043266,0.0008921328346855881,0.0008624548739819198,0.0010204686688752812
14.805868,0.0006954611173082134,0.0014795103375210372,0.0018156936178892226,0.0017420873619002518,0.002459332324852971,0.0038850427936040137,0.051511591194051576,0.009176925259579676,0.007268556322159353,0.005122426388881891,0.004994683522264839,0.0044278373516409035,0.0037153725417699217,0.0031071911997559857,0.0028170558493608162,0.001693221359394068,0.0024395525252053976,0.0010557416654240262,0.00041734118341047274,0.0010045779140451178
14.832626,0.0014835450960688154,0.0010645485613403473,0.0018426073137828554,0.0017853937117598049,0.0016932994911244427,0.0034017838879358674,0.05100463587470241,0.009485020016829455,0.0072683954392722865,0.00545925624780182,0.004540760269106185,0.00441560862850001,0.003989989635050531,0.0027896945849910032,0.002391687622675795,0.0021573714323805766,0.001685763569998659,0.0016399715967316598,0.0008074820360058241,0.001021740717923193
14.867506,0.0007355682561147828,0.0011882489142805422,0.0014891389751218141,0.0015628441645800925,0.002561355785792592,0.003489608503048917,0.05121771333810122,0.010364407370120078,0.0072245654149331396,0.005468462807116884,0.004763885163587824,0.0038913401535609067,0.003633591838850259,0.0035367251731725407,0.0028389917403106,0.0018703612250780487,0.0013880622443366178,0.0010886406596873038,0.0011394132746185572,0.0011559487005301213
14.893932,0.0010848700041851966,0.0007599753351123697,0.0012650319103808488,0.001483233602449885,0.0022854979581980388,0.0035644156707536363,0.050738058600866415,0.011214401575505102,0.007484338927639629,0.00548351579313396,0.00425057311187678,0.003932101199526613,0.0031023462368790075,0.003727157490247118,0.002497362605757399,0.0024246333281567425,0.0015159155835889522,0.0016040583075706617,0.0017582426734059637,0.0007986058289576914
14.928006,0.0004053180169128445,0.0009080811787853204,0.0017683775918411995,0.001454738129391364,0.002137296885065009,0.0039005830185694554,0.05058414232833354,0.012992639683682387,0.008030638345764092,0.005762268365257931,0.0040183039340228694,0.004424023585469229,0.003212555271050471,0.00339094758346608,0.002288009616722054,0.0017718508678871009,0.00165418165084401,0.001659199159250181,0.0014109683857359357,0.0003306189835064613
14.957828,0.0007392958762381639,0.0012887976068834625,0.0014178673935624614,0.0015280191984590559,0.0022381205430073593,0.004187281008181237,0.05001471100401789,0.013971440025022123,0.007544428972803789,0.006088874359212791,0.004400410440470813,0.004322552523206652,0.0029723428576567193,0.0032025605663102696,0.0025962501177635862,0.0018490014330104795,0.0016379815680896937,0.0013184644589751562,0.0016698047961397828,0.0006491127239964304
14.984525,0.0005476503064198945,0.00023520205869493916,0.0008164252723797639,0.0012830818484211677,0.0018042546440843168,0.0038476336111448626,0.049905442692388086,0.0135220349730745,0.006816749832140021,0.006084159567870498,0.005046859455424919,0.003309359651120944,0.0034416820747727394,0.0027945219800556815,0.0024471257722267154,0.0021520972460245965,0.0020985431617377335,0.001527973924609524,0.0008920348853255394,0.0003003166349116126
15.011491,0.0010932802845457768,0.0010593869854875918,0.0007756468444594872,0.0015997669370063613,0.0018099379362765467,0.004453119290972961,0.04852673794629066,0.013933358952602571,0.00744229477568828,0.00604925558031679,0.004139310480671613,0.004115788486793942,0.002026368243222223,0.002769608469700529,0.0027221913658828302,0.002325877733274781,0.0011779376461172766,0.0013065135834250936,0.0011567861856741724,0.00029881013639122275
15.040099,0.0009021842570731467,0.0008278639500467649,0.001552432187244298,0.0016631814043387588,0.002017456620380649,0.00434363739473492,0.04796955980285382,0.015106084959563471,0.0066050298172067885,0.005850540235951029,0.003870877268950363,0.004042607661019641,0.0027492072031596866,0.0031401100733720265,0.0020932292490353148,0.0021406991153900493,0.0018067741098328491,0.0014252952653086549,0.0013543617407661224,0.00017639166750841548
15.066432,0.0007983452278130681,0.0013802706703627875,0.0013864524508061427,0.00102949886052209,0.0017086130557013943,0.004153849081514269,0.04615858695841195,0.013884364107690296,0.007126183937704864,0.005607301389625646,0.003996478502008003,0.0032302262417027655,0.003079211109767829,0.00235703099807127,0.0023303541411484117,0.002527640763018875,0.0016818429708075173,0.0012266815866140747,0.00078195992612533,0.0007745229685708115
15.095801,0.00012386477021087618,0.0008590838013272735,0.001501251363590784,0.0013714730477488702,0.0025781160198000558,0.004357875984524119,0.04459782020595027,0.014277021850437643,0.0063086405130733676,0.005480708152433973,0.0038216774166895335,0.0031010835579363648,0.0028368038478803165,0.002949748785874787,0.002157392525359851,0.0022427203284197993,0.0012442755399790066,0.0010983895272571056,0.0002333341529751512,0.0008577592488798004
15.123817,0.0010740658390969654,0.0009823193924255538,0.0015842403718991681,0.0014590185870306362,0.002251508063485752,0.00428617679921869,0.04278784036195354,0.013910469235659606,0.005755920028356504,0.005196632811772753,0.004057447095497351,0.0031078624914689943,0.003064943450800275,0.0026761768812879885,0.002069371876791138,0.001408144150735815,0.0009311002961563131,0.0012967504200874652,0.0004977509468398186,0.0008969880278645048
15.15074,0.0008546749921696029,0.000990233072727608,0.0009696661641457144,0.001455940090418692,0.0016587374025022275,0.004022075722315319,0.041802016781137506,0.012507664945506479,0.006408035321199735,0.005602630430728272,0.0031184005506130087,0.0034166871339150733,0.002508590515214481,0.0021654745725341405,0.00225632573624849,0.0017436743883296377,0.0011116018949850852,0.0008899405155521509,0.0005011022638396535,0.0008017843036171849
15.177277,0.0005646570801981979,0.0008892533715556975,0.001333498000231322,0.001657459955549905,0.0020589856031003628,0.003743872679315933,0.03877081314537991,0.011130342025612588,0.005668631768045767,0.005152462422513602,0.0034639877964522093,0.002812824785341424,0.002230788341812518,0.002084507718924345,0.001925635177531991,0.001509386019510127,0.0014886674716556826,0.0011597620242118298,0.0004656570744343179,0.0003831546683011465
15.206387,0.0009202336314854665,0.0003456781236899533,0.0006403380986873225,0.0013248692514295842,0.0020218799829995276,0.003040610790097279,0.03766881956207944,0.01025091077551512,0.005484846235846419,0.0040212127951143786,0.003160025453067986,0.0030924559791766747,0.002191801650827253,0.002799257595068819,0.0013343649061446302,0.0010281043328738521,0.0008930721838763145,0.0007749449622385888,0.0006305373138084855,0.00036865674086164105
15.232583,0.0005426185698766126,0.000905348692248672,0.0007122305008652246,0.00044917023028710686,0.0014465240808427613,0.00336350818736512,0.03609837507721686,0.0084272273275221,0.005348927831503273,0.0034552067375189454,0.0026278589588251337,0.002872199271761262,0.00241929585908838,0.002103298874802601,0.0017034408520601122,0.001324960007254266,0.0006461278280248221,0.0009599676163998444,0.00038265827680680867,0.00011946769005744813
15.261616,0.0006329784834975251,0.001187679533116069,0.0008127778440637144,0.0006431996880931256,0.0012477806368977676,0.0032657713786367662,0.03589777782892856,0.007483232057065189,0.00527629110162664,0.003856300523639438,0.0022982209165271677,0.002559282162326561,0.0026597409467907416,0.0017055276723985861,0.001497955997260968,0.00040285047752510557,0.0010903276588834468,0.0006391789010026956,0.0005583048749597624,9.56930451924435e-05
15.28905,0.00029812970603911357,0.0008318391626785011,0.0010832383414802328,0.000997803183380469,0.0015807171531348984,0.002337975573717931,0.03525750097112698,0.006675085802439227,0.005181047743206273,0.0035458371917179697,0.0026335460636121204,0.0022314554351845362,0.0014679169678436783,0.0023328070074850518,0.000992910777395796,0.001483839645405518,0.0010520066133974317,0.001016671266661754,0.00035153840497425246,0.00036903620010075893
15.315846,0.00047776444409874523,0.0005393245554909322,0.0005683696237633656,0.0005236693252689633,0.0013058281163260187,0.002831132944445849,0.0355724905847974,0.006534317091738147,0.005097507355865109,0.0032157955590905044,0.0032263765116011295,0.0017665360088049272,0.0018557956447219563,0.001030634939052562,0.0009478684645896416,0.0011274433993563773,0.0015803684838978263,0.0007656174581184234,0.0010452363717973303,0.00029917058672447713
15.342643,0.00012981506586570262,0.00036184431858789966,0.00034147897969454276,0.0007581710579827245,0.0014291282348837908,0.0028143630657331406,0.03482340993162219,0.006378546379981402,0.004787948568673343,0.003270755528525444,0.0025562329159906586,0.0023887116735966697,0.001485421788233829,0.0014727813363193843,0.0017484810335414123,0.0010965877554204436,0.0005193575079056698,0.000607156924902721,0.0004317534948835192,0.0002693178621816825
15.371534,0.000411687959653106,0.000358373443214035,0.0002848941000499951,0.000489977377995946,0.0016847986105742972,0.002915013251643177,0.0357113569837151,0.006045742631664964,0.005475513969088783,0.0030080843934456422,0.0019188462939927205,0.0024629774155077045,0.0017293987236547258,0.0011889046426678705,0.001050403414233977,0.0012845158441709683,0.0006976945600942206,0.0007528477643896234,0.0005322375627517435,0.001131583680696733
15.398008,0.0005270913025892185,0.0006509485198878037,0.00034463006889775535,0.0005684687517035146,0.0004956393589874503,0.003289428338720179,0.03643307575542288,0.006625900488282769,0.004692370758506269,0.0033497246273970173,0.0024048756754446255,0.001232003557988776,0.0019535375985248824,0.0012493132960112085,0.0010561573701002185,0.001092039949568104,0.0007283262680872934,0.0007583272215834865,0.0005819013032325241,0.00043808945000576644
15.423769,0.0004902038587636501,0.0002540999316587458,0.0001342967064978451,0.0008306321345560566,0.000578372747262417,0.0034968529338421633,0.036598403973556626,0.007309986768165477,0.0040562438268986365,0.0032180620416233934,0.002010473005172246,0.0026121064990743603,0.0016705783784067374,0.0013311165599117984,0.00048241069719532026,0.0010779260083941978,0.0007415930384814532,0.00022468152868523018,0.0007856334024704764,0.0009164187711305046
15.452719,0.00019319358083153137,0.00012669873827347018,0.00024136112077026466,0.0010434199574998904,0.0012228921472889987,0.002378189152603815,0.0377506121740207,0.008289108181006042,0.004843680826445504,0.0030238692793572285,0.0028048269080153403,0.0018871164642341998,0.0015857842014658926,0.001556840542348478,0.0005213798769055075,0.0003751771624517571,0.0005145144578156947,0.0004426836735035886,0.00011863328739557218,0.0009192066509338069
15.481808,0.0004272181979039033,0.0007659178934561645,0.0007462775709822864,0.0005939131559783854,0.001293009424272872,0.0041063579847776055,0.03883132293108777,0.010470653969170522,0.004449177789673419,0.0037023246517013104,0.002673429485238211,0.0018260167740240354,0.0016337651445123937,0.001275425256474512,0.0010219967358257103,0.0011631264661745733,0.0010974216322017002,0.00113677920613054,0.0005991316066820203,7.702454181852677e-05
15.508992,0.0005727996404786621,0.000594474777601998,0.0007988984526124009,0.0003834375112420083,0.0013252706885296492,0.003644496723582256,0.04168132523275898,0.010978517544992543,0.005095440576885982,0.004831610307585876,0.002576034786238114,0.002933005151970833,0.0022140899314414585,0.0016960413188356455,0.0015087190644957,0.0014053008850854628,0.0009902083011202436,0.00040269722927204453,0.0006072610867533095,0.00040426673938344983
15.536016,0.0002701114719682619,0.0005777278433141994,0.0008731052474318113,0.0004780698165625933,0.00112254622197129,0.0030790578247771776,0.043219680596267754,0.012422035826361269,0.005797150180590898,0.004349314990852937,0.0035699629059456153,0.002457990694174483,0.002664178132402794,0.002006962959353503,0.0018381886613802014,0.0012366774163096548,0.0015323871281208226,0.0006330480114444157,0.0005550916350425532,0.0005050956073845599
15.565382,0.0004692967052747659,0.0013724753313956507,0.000550760284548911,0.0007041829008635502,0.0006854964891387186,0.0033949171109277326,0.04483755037730641,0.013512515723241462,0.006583672517670556,0.0047506533988356525,0.004136025058206057,0.0028944442873605016,0.002682959167568658,0.0024550935297821624,0.0015706969634411202,0.0015703906665323207,0.001271122931777475,0.0009700524459385592,0.0008694522864054785,0.000715653611754909
15.59129,0.0010217043977333816,0.0008124597994594276,0.000676553140306985,0.0007914460594241763,0.0009306977443354702,0.0036209996574024994,0.04640550529506884,0.013690832016787951,0.007322357222660031,0.0054198477890294175,0.004114100543805305,0.003331472516081198,0.003191831118758575,0.0029618010534129833,0.0018461173040540896,0.0016007179543840488,0.0011722468576479054,0.001634566164195687,0.0014136808842704137,8.265351094702178e-05
15.620468,0.0006369079921920271,0.0005263474984370189,0.0009015542316218036,0.0011778745175404649,0.0009934068448036657,0.0035673023666306044,0.04735285966749043,0.014100965962800041,0.00734515943611874,0.005488210538179525,0.004290061561518731,0.004375470036471317,0.003328495393273221,0.002379005051491767,0.0028444365134510322,0.0015905019166753056,0.002034895364346151,0.0006450291539345406,0.0009099705287052851,0.0005837985631018586
15.647826,0.00026007834503441034,0.001117599117586211,0.0006378668502938834,0.0011947398743967041,0.0005742309820529395,0.0035536423157350528,0.048986568176104264,0.015508394675501256,0.008352353934770827,0.0060440724645784375,0.004760337011150683,0.003574896268675145,0.003431361844588134,0.0032885748399561297,0.0025366934374932274,0.001980386389178479,0.00195502132557172,0.0007000926746025773,0.0007100234922615298,0.0004698578158281209
15.676329,0.0007194169205319244,0.0006584276356696407,0.0008958397927956915,0.0011951313316366724,0.0009198163344594386,0.003370834195627625,0.049581284362216066,0.014772796411353095,0.008494115194888654,0.005744375362226619,0.005023145661770463,0.00439629212159742,0.0038657170748151804,0.0035945924093806207,0.0024279550255841124,0.001968984973416975,0.002165692059634003,0.0012989564849976822,0.0008661452332890586,0.00047766534804229746
15.704594,0.0008354632831119762,0.001155613026287327,0.0008694323254521407,0.0014023325322604324,0.0009617649055085865,0.0023474830363100275,0.05052176260250193,0.014416233390468628,0.008354277684929676,0.006510690590077368,0.0052023424025966335,0.004268170017855233,0.004080388557476951,0.003391275187332226,0.0030239160246245604,0.0021875405317309804,0.0021387508645448446,0.001533975530279633,0.0010708826817574636,0.0007391350592662803
15.733397,0.0004812311090159146,0.0013119188178728036,0.0011994118787890537,0.0008580520332179294,0.0004935313834556036,0.002903767071684592,0.050535533590243924,0.014967766257079372,0.008304757740936189,0.006169516541987094,0.004811440356726669,0.0042220753915222205,0.004402043384231887,0.003472306340791859,0.0030968580270324163,0.0029229416579322405,0.0022731478266531558,0.001113717700226851,0.0009266884858184439,0.0011271765334922997
15.765144,0.0011707771315812028,0.0013383580774862151,0.0010170598796286523,0.001216488057343524,0.0007348573721337185,0.002520962653798831,0.052104244255537155,0.014611600916587069,0.008694325562670415,0.00630895379353607,0.005517237569705638,0.004385880749619978,0.0048886351124897386,0.003728135325273928,0.0035020344641034274,0.0020925278893731527,0.002136814036013487,0.0020889361127557887,0.0011970194257087874,0.0006251717093528768
15.795621,0.001523597511717076,0.001031788099568929,0.0012998161072958802,0.0009105490446099987,0.00046380311423302207,0.0033311248564417357,0.05282440333395098,0.015403878289147504,0.008929298794354033,0.006618240216087673,0.005945416229186434,0.004560608139431146,0.0041657262766368565,0.004361117758937077,0.0026159664661304627,0.002942910809618453,0.0025686929793971277,0.001543578010603024,0.0008801721417471791,0.0008631952109727879
15.825259,0.0008775376838349261,0.0013987590037997815,0.0008999375070182804,0.0008568888250396518,0.0003543032379226384,0.0036931047680995466,0.05415242701681764,0.015652446278499255,0.009383177039756368,0.007059609162590954,0.005636380105218271,0.004976421855058354,0.004934780318202863,0.0034794124251939316,0.003316419465152784,0.002473970352731471,0.0022712062270682605,0.0015320797121049566,0.0007914586372498182,0.00042273888003523477
15.85257,0.0009939959324419395,0.0010591977353493509,0.0009971307258299022,0.0007217328102103336,0.0003787769671422357,0.0038347888501176403,0.053988815173531185,0.01568145516617239,0.009625567248025815,0.006807662315520023,0.00617733017488558,0.004831474869217418,0.004144173808793691,0.0034474211322828496,0.003059183311565392,0.0030096206617659556,0.001944029155805651,0.001808936399879321,0.0007351046746631059,0.000714088457122007
15.879206,0.0008024537414374086,0.0010030517119699609,0.00043612201924550395,0.0006826074360210144,0.0012810537219552984,0.003277772100070391,0.054052952179468296,0.016097143414430373,0.009243665312637254,0.006586512603591383,0.005462206272878481,0.0051871623051314274,0.004641342678955187,0.0037319704280322154,0.0035319424185788683,0.0018390671321389571,0.0026694550913008456,0.0014807993264245635,0.0013175465363535156,0.0007624442126378277
15.906135,0.00037612177964018443,0.0006639750422599828,8.137269368994943e-05,3.39344747168187e-05,0.001061406271943258,0.003377926275852999,0.05402949389598873,0.017303056601696686,0.008935913716374045,0.006651334625022398,0.005799650051708487,0.004494583032020308,0.004737367235436569,0.004311779399350155,0.0029920690853699433,0.0022823798016047793,0.002337819859445661,0.0014869448005040266,0.0007561693616633144,0.0005488476248042796
15.936372,0.001048792888012133,0.000756179524371476,0.0008216764676557781,0.00038108073381852597,0.001287497220047361,0.003922336257147242,0.053590286425531916,0.01755586982771156,0.008937816967388584,0.006922178594610707,0.005348608657265361,0.004443234927084338,0.004220773495753089,0.0030579777092966023,0.003857140316897326,0.002149698772720569,0.00196795203428453,0.001330978269155564,0.0009224561157960606,0.0012744456773659386
15.962356,0.0009073082668211607,0.0005661380213508268,0.00031649021093366355,0.000937920535046989,0.0011003802279781223,0.004258449259566779,0.053619013400611926,0.01734454441739439,0.008466558416232223,0.00603258341732032,0.005317666448511476,0.004494236155429923,0.004431973210475345,0.003319515630769302,0.0027775770599988005,0.0023177225429774533,0.0024406366131804187,0.0013944185684496115,0.0009072825549873829,0.0012509589931765219
15.99119,0.0008115085083926257,0.0005695320065945215,0.0003653318311269316,0.0007682441672048526,0.0008856223794987334,0.003969564436218579,0.053506857892703694,0.01862891809878877,0.008942515145956556,0.005262614946923283,0.005565084194929947,0.0033885224878242894,0.003966046704072643,0.0034035126830125593,0.002331114811250805,0.002482247959012261,0.0014658995260871206,0.0014250953291236798,0.0006988028369744243,0.00096991729703207
16.018794,0.0005200670054400974,0.0007836625706135067,0.0008604692810247885,0.0007152227225917074,0.001627153181366124,0.004748017017219933,0.05345830272201696,0.019308121546700478,0.008619544480651286,0.005651279036169317,0.0051804913725644755,0.004207647331831505,0.004254361220990104,0.0025993235209825524,0.0021391056016406935,0.0016015596158426367,0.0016144141515667082,0.0013113242156091048,0.0012711330923751646,0.0007541039520802294
16.046721,0.00016365326631226482,0.0008250554723984531,0.0003670993708518669,0.00028933552511844487,0.0009915261584804622,0.0049503521260870695,0.05361615033008827,0.019154894742358472,0.00856476693061832,0.006341480584753737,0.0051366144630715085,0.0034686434924007196,0.0034789187938205042,0.0028816539624130794,0.0023697320795251736,0.0017052771286871697,0.0018818854040978795,0.001820046133249437,0.000982418389645133,0.000501236744503916
16.075284,0.001133010099531987,0.00030918540104048756,0.00047455257946625806,0.0004551834993316203,0.0017040730971706625,0.0051966711646439885,0.054591770718888724,0.019663495257456066,0.008767159110412063,0.005996495282844652,0.005714784330212721,0.004064926054796714,0.003115955540071257,0.0030116658607693644,0.0023418339695650365,0.0018221585847821994,0.0015642396163657688,0.001767441873451327,0.001565850886396545,0.00042409265092946207
16.102286,0.0005740523953572378,0.0003409818080576573,0.0005691806844178133,0.0004814775700481385,0.0014829639294882304,0.005000006806562503,0.05426406919354464,0.02061795312176406,0.008728659082290832,0.005579626574413522,0.004927743976319231,0.003919691829193404,0.003482504779465353,0.002416292937555569,0.0018913496982701048,0.0020468631152806152,0.0017586050705982786,0.0011835922193025633,0.0010410687702073996,0.0006845376528366887
16.13031,0.00041639084098152974,0.0005045310543935915,0.0009977186667039688,3.783777873619803e-05,0.0011876713755898712,0.005688886402106327,0.05493720598611064,0.020974677864456302,0.009034652347206995,0.005711093362349453,0.004140170739395711,0.004192601945278033,0.003082405855274629,0.002746104102162768,0.0021271482774463846,0.00187356795375898,0.0015015045089973194,0.001279272273274331,0.0007770002327320066,0.0010161761032046232
16.165245,0.0003749118446592332,0.0006241669915705776,0.0013417519638070571,0.0008585408828219671,0.0015560814777004631,0.005310037871099026,0.055278187426656925,0.02122615400428296,0.008570754359203464,0.006351031960250426,0.00560823400282791,0.0035516135846358375,0.003376011397075356,0.0020510059481761867,0.0022419495512504975,0.001879020106716244,0.0017613147201344707,0.0010469001558625738,0.0006041254361441659,0.0005897647536982167
16.194013,0.001411445829602075,0.0005541286344296141,0.0005587749245290724,0.0006675720295418401,0.0021499279355145333,0.005678263313885138,0.056020564375494464,0.020810193012799204,0.00992510508570118,0.006199576011961888,0.004876856298865383,0.0040306896766002425,0.0036821151478705033,0.002813215938311923,0.0025566998245062735,0.0015167633153823205,0.0019352233836185775,0.0003224056227088816,0.0007797320778862945,0.0008072338853514302
16.224821,0.0006194921154738881,0.00036310081499536903,0.0012132982601976666,0.0008540652147315705,0.0018638737868259911,0.005360670700571192,0.05727802364403904,0.020492655085529398,0.01025258836729419,0.00681490856999558,0.0047765717100781615,0.0038624548780307622,0.0032466318273980397,0.003220124693449129,0.0023150041075210375,0.002133989121967395,0.002169229685914519,0.0013897258801589013,0.0010495520486790819,0.00044988035732009115
16.252729,0.0006402795659300709,0.001083415444511201,0.0003856602227460529,0.0010335100066788622,0.0011014544669537638,0.005866218009708725,0.058136542618977244,0.020218796272953598,0.009813812923120295,0.006269550130448056,0.00503712635521884,0.003937853550472984,0.0034332734520057867,0.003520269061892325,0.0023958046593925727,0.0018520163912571124,0.0019642928524486332,0.0008453897296121917,0.001492253954491856,0.00033530969627878533
16.280063,0.00119963500748291,0.0005560850994746302,0.0005145163569759177,0.0014001800827082135,0.001619515880024213,0.0059697658426135424,0.059131543493632546,0.020173341804638294,0.009992303987756824,0.006773053793899265,0.004989337961397952,0.004675765786027018,0.00408814824340453,0.0028026480459203756,0.003005282583927903,0.0025211421599343957,0.0016216384661865988,0.0007072980783209983,0.0007028197941505787,0.0007712608615632516
16.30869,0.001010232581729771,0.0009045362632759935,0.0009804885081161523,0.0010081870718665904,0.0016763739087209968,0.005262154469451067,0.06009299994638781,0.020444373447359537,0.009751459406579382,0.006008062375203212,0.005672065243954131,0.004138982589043974,0.003927498365835215,0.0037900799150974666,0.0031128890367347075,0.0024292053204350112,0.0017296140679646137,0.001905111261222517,0.0003114670881050606,0.00031316525382626325
16.336594,0.0005615584644303044,0.0009015611483757665,0.0009349134884127873,0.0011842066976220983,0.0014976639240862125,0.00502075462075025,0.06201467236027758,0.01983405730310505,0.009667812125992634,0.006510041574083457,0.006078346674820045,0.0037470118379496517,0.004622988860430817,0.003534106363108994,0.0034017942422838597,0.0018584850403673468,0.0018124507095751562,0.0006899881394834069,0.0007881204153324122,0.0009279449281872036
16.365323,0.0013972656760232324,0.0010901819074810957,0.0012300418917461867,0.000885861343928765,0.0022729139818154567,0.005555619261885817,0.06361788063633914,0.020499558314825014,0.009836494512950145,0.007034855881257548,0.005981683992661474,0.004721583081905175,0.004572322244436533,0.0033969573204115436,0.003200445779078351,0.0023855353584076354,0.002305744675099602,0.0009955842957803773,0.0016192396483041284,0.000690461113029448
16.394805,0.0009301192958161775,0.0007901257945587075,0.0014200443600436235,0.00202673405926197,0.0018131307325525326,0.005405913669459893,0.06563236550416594,0.020124532699118087,0.010783160263131324,0.0066917104106324074,0.006012487247719246,0.005152819138365351,0.004129885666629124,0.003678804671912264,0.003656360770638625,0.0025887770996791764,0.0021616196968448284,0.0016680622566817263,0.001052799322727813,0.00043463919328314666
16.423799,0.0006128156279421084,0.00045902668718699374,0.0012377713585586569,0.0012086643292412663,0.0015752856295493097,0.006028906872375323,0.06751687560021809,0.019578031856395717,0.010628250977033531,0.007186748188177765,0.006424593058973924,0.005146249848918769,0.004698255122979368,0.0038380723831916244,0.0028940399296180966,0.002673772430727823,0.0020648283202808326,0.002105264515421488,0.0013185904387130716,0.0004822385382810042
16.45471,0.0003543794012145268,9.752191110022157e-05,0.00137717238477577,0.0012862420368904288,0.001600197470516884,0.005561702920266434,0.07013692583028568,0.020392749550988718,0.010874355569348309,0.007798393185623518,0.006297310717650027,0.00558497046608238,0.0051633868000473745,0.00383481278920506,0.0036996311186638844,0.0025106815495649177,0.0024017150459669824,0.0008313560349603093,0.000941523786470398,0.000836311276261274
16.484672,0.0010817369891011927,0.0004846334628094353,0.0012143716191023036,0.001806700829234434,0.0023788525279511284,0.006371617448219163,0.07279811969607454,0.021044452431217477,0.011222907714756187,0.007577657689995211,0.006790031222657249,0.00547833911262564,0.005687380735721575,0.0045270148064750285,0.003518029403582763,0.002221415672023094,0.002961033943118361,0.0014660369576233584,0.0011553368397349238,0.00038310895866449176
16.512471,0.0010950312757682355,0.0011505271187226564,0.0012892251773446003,0.0014838653227052308,0.0019419187010142104,0.005931445141534723,0.0750990105127779,0.021381341815470165,0.011702497466870335,0.008120110848717265,0.0063695425967773755,0.005323960699086194,0.006082176920387657,0.00441999186241338,0.003604847957038335,0.00295176492191439,0.002334621377548784,0.001319626250411579,0.0013512273977690625,0.0007984017977383542
16.540985,0.0009711824387016099,0.0015340682950121024,0.0013178403040267684,0.0016496220332635353,0.0019504898371689018,0.0060814532550667,0.07547749112055029,0.021219856573701484,0.011080819935320882,0.008287843761724525,0.006617396555711526,0.00623807134703236,0.005976633661562727,0.004583213148956899,0.0034126189426715117,0.0028919880368133135,0.0025237914371166476,0.0012319466045172145,0.0009261436373159369,0.0008059648866441122
16.572186,0.001128931054530082,0.0010768000217705874,0.00172684958691875,0.0011271413721285453,0.002467144133995464,0.006106875037783691,0.07719860025037052,0.02170461246444426,0.011613620665759381,0.008775134589943275,0.006852203643691924,0.005674078639977207,0.006005579826840322,0.005111782990323472,0.003918528616578779,0.0024433461978855026,0.002255735620326027,0.0013536100899990495,0.001408966718592211,0.0006920688759796674
16.599593,0.0012173032211883815,0.0011941171001954225,0.0007832965755853902,0.0014171310137064022,0.0019071165548102094,0.0068444815481855355,0.0776726661223099,0.0216544167724943,0.012230363535921567,0.008515844012380416,0.006996835185875766,0.005660084071345082,0.005679185189627988,0.005343606035046196,0.0036287258970011233,0.0025183267466886874,0.0023613690589279063,0.002018923557732063,0.0012492910317656268,0.0013666274043415637
16.630271,0.0012013588195717653,0.0017364809011872963,0.0013233907336744133,0.0010904934782371256,0.0022491084753600067,0.006530392801763699,0.07893100576485355,0.020717205696192467,0.012712049878335296,0.009202132526531364,0.007127010876638447,0.005580557309118761,0.0057659532955521755,0.004554762043072378,0.0041994059124085365,0.0029027458403593706,0.0021566399653866735,0.0014818522772606197,0.0010253377663532106,0.0006947413842935703
16.66025,0.0005806869518518504,0.0010482260871536831,0.001212747536083647,0.001939293853122887,0.002269132864852291,0.0068043300327665715,0.07859477955677073,0.019851031896930774,0.012280806754611078,0.008801356521681243,0.0071123146981924255,0.006623817552568377,0.005172526219241113,0.004935576020144846,0.00374099056244185,0.0028327351443710328,0.002150730159798401,0.0019243453763569886,0.0007743079721278695,0.0012509709061665182
16.688551,0.0012352884203765113,0.0005344947677282182,0.0014092880898075237,0.001588492107995285,0.0022486898714189824,0.006768663301681616,0.07831249165206092,0.02053718426938532,0.012683166441887725,0.008771454862574118,0.007151476462990351,0.0056506390988992836,0.005568136484283074,0.004769116207000812,0.0038130884724440557,0.002713861312606703,0.002707565185853123,0.0019381321452475535,0.0009612769718864275,0.0005713310471074242
16.718825,0.0008341928852791445,0.0010439614393338733,0.0009744487816462949,0.0017399011059477695,0.0020417635289794677,0.006083109406825799,0.07746164417361799,0.019153866473353775,0.012534731655449037,0.009127789501562667,0.0065873625672666575,0.00607412541422983,0.005235311489497957,0.004300049493341972,0.004173552274610501,0.002806093346634531,0.0020665642295641757,0.0019046842020850698,0.0014138909898419785,0.0005585545276022608
16.746572,0.000378513958051084,0.001848016166516329,0.0015860250763045382,0.0014603711226957865,0.00242354798640598,0.005741522284800006,0.07693917905489316,0.01856202822202997,0.01260468026272689,0.00887378860813891,0.006890926660640428,0.005336784399921336,0.005312635563188431,0.005056606059398151,0.0032622677637260916,0.0026437913318343525,0.003023511865697922,0.0012978247603378068,0.000848793810798309,0.0013432479039884539
16.77396,0.0006801528935882028,0.000945280444081559,0.001630498818842673,0.000983823494455498,0.002105515047128675,0.005959992647846005,0.07540065256100094,0.018342334477340055,0.011857159716559519,0.008390127977825266,0.006552529167553319,0.005434314301079309,0.005748621100287187,0.004473966054457238,0.003394752554829682,0.0026182373014662867,0.0022636675800194075,0.0015124995348958648,0.0015252085225588964,0.00040112109391811113
16.804427,0.0013586951067448652,0.0012125770413401354,0.0016892716484190947,0.0012338656893310291,0.0022018995643906217,0.005633481136550378,0.07329343593964502,0.01726233677663083,0.01169926158361281,0.00784929500043073,0.007054421491536389,0.0052942313770237125,0.005024828801772656,0.004459676544938674,0.0031999944393921818,0.0030207733133138914,0.0017952989870449404,0.0021509465001821027,0.0010454955839220611,0.0004518654089105402
16.834807,0.0010149376121868121,0.0013941184916529453,0.0011385094743536959,0.001608617521252075,0.0023021939733186324,0.0049615104389586166,0.07281127764867992,0.01602192563773903,0.011443256156868952,0.008401148538559717,0.006559188604320149,0.005896668347772315,0.004427020122779812,0.0035765331840383976,0.0029241633181022945,0.0028825455842592,0.002637271381311008,0.002056567607830909,0.0012913434177922616,0.0006874830445741012
16.863351,0.000568202727674516,0.0012860221522546019,0.001294477814240777,0.0011139620075813989,0.002068821900281262,0.0048407171291636065,0.06987077347477044,0.015321734734781167,0.010502852158998143,0.00758883703327363,0.006310686888834416,0.005141633735055422,0.005005554606513515,0.0031803363773492393,0.0034047043535842263,0.002852622971564836,0.0020113681357118423,0.0017521661308838189,0.0013020024144444365,0.0007165454660873664
16.893937,0.0005972035750581244,0.001450213688296598,0.0009538671364194429,0.0015761529214484095,0.0020760563666518826,0.004892603229381395,0.0674017967939815,0.014468109371268124,0.010892900126736396,0.008030844287789326,0.005973099216052747,0.004236012818257771,0.004178635637254251,0.0035440902741612954,0.0034415137174316234,0.0026238110983065315,0.0021531727663259724,0.0014202359523881325,0.0008846558887698662,0.0005504376704090114
16.921594,0.0008600195327947478,0.0009861624429801411,0.0013328637406459143,0.0015246283068274975,0.0019169396562972011,0.004544898379618218,0.06514122483474222,0.013609360619845795,0.01009851509556071,0.006641333072971144,0.005992178392235293,0.004860990757085235,0.003952724282722677,0.004057827820718836,0.0026238511070623698,0.002864787023566611,0.0020890920957745266,0.001608946817314888,0.0012878157078238994,0.0003020905489523528
16.952054,0.0008071694157664663,0.0014656096726617736,0.0012080892681854162,0.0013012379004843854,0.0013086392653321919,0.004408268668564052,0.0629336950139128,0.012755109191925046,0.009608671859282478,0.006121069321327346,0.00550356566372926,0.003966888433142644,0.004583836440387565,0.004220709526267033,0.0035074468525622135,0.0017130681797036004,0.0017504830696931646,0.001379264591709612,0.0011148243668623067,0.0007279882314554312
16.982066,0.0009661849907066628,0.0013832505674236928,0.0021778591914306607,0.0019724558454509047,0.002097506449987514,0.003637317684617884,0.06058930298524474,0.01118345633100991,0.009627720971083137,0.005186861632659636,0.0055252438130232884,0.0042403824147785926,0.004682121391091736,0.0036905709020498265,0.002505448979649034,0.0020121408085576496,0.0022329135131871694,0.001808086823387186,0.0005454330148379663,0.0004553490898432894
17.010143,0.0010823921554209742,0.0015272932929373709,0.0015694747459509815,0.0017581921411922072,0.0018458869502613693,0.0031395649774629717,0.05864465953563823,0.009957574439671933,0.009531250324253712,0.0046772871735778765,0.005413603714633613,0.004150869568704005,0.003880412965334102,0.0033965376051613397,0.002896689445612291,0.0023214265015417007,0.0018724111234273162,0.0020007287423782875,0.0014920268379082383,0.0009345370557934646
17.03731,0.001014059795852566,0.0016984040724489372,0.0019352996186491657,0.0014713902392645719,0.0019173018924802576,0.0026532676429180226,0.05797366279709852,0.009568805654324308,0.009368151749203796,0.004927041918316754,0.005106529577346745,0.004001086952705699,0.0047311530983249125,0.003726818512916572,0.0027085901275719555,0.0021868062566266348,0.002394338091305171,0.0013813751907576241,0.0007366177466124606,0.0006297265913821448
17.083863,0.0015102470909398962,0.0013489141354245076,0.0025866432813399726,0.002384420705249965,0.0019662018426761384,0.0023405075585589182,0.056522869220270014,0.007500908982242997,0.009331350803961703,0.0049198165574328235,0.005605379531599076,0.004074991412848987,0.0053674637230875,0.003931058054023444,0.0028937079112416513,0.0026072880581418157,0.002165252896154925,0.0016200678312711715,0.0009926990122436136,0.00047408838239615565
17.119514,0.0005507599575260138,0.002494004537041148,0.0019706726335783522,0.002242648954792835,0.0023844893053014717,0.0017243422425714272,0.05652671188345443,0.008163704767322512,0.009552727526456547,0.005689415958002296,0.005993431289246965,0.00404118288445398,0.004574391012613354,0.0038751328827985212,0.0030259106556829547,0.00251082937959304,0.0025508459812085106,0.0015881945359162402,0.0014545564741485337,0.00055150365246934
17.171999,0.0012239969813544768,0.001897410768529085,0.0017985475574725063,0.0021526150218039142,0.0017155209418408081,0.0015226781232713258,0.05747549246472452,0.007696094442644872,0.010186269400350235,0.005517968772286409,0.005926415596897984,0.005258110705315886,0.004644075730788001,0.004076553596268579,0.00417018935310598,0.002596294228453217,0.0015108146973905443,0.0016568956439920305,0.0007178638725141444,0.0012439345342720397
17.221521,0.001145325991456203,0.00197985333606134,0.0026772486353177174,0.002440924312290783,0.0019522232463665041,0.001246569166009986,0.059816029611155494,0.01008546345699946,0.009981987319254525,0.006056338371991113,0.0064508705052708235,0.005274931578689357,0.004989588320432603,0.004852982822607846,0.0043551656322088714,0.0032339783800811824,0.002510485272591638,0.0020126568293799317,0.0015347212640113865,0.0008778117344010359
17.263082,0.002022383220566777,0.0021552511872684602,0.002697126499033691,0.00221108646111022,0.0014273626186970727,0.0016336451264960996,0.0635580506557547,0.013813417278977213,0.011161741717586144,0.006636840675027464,0.005803775759911622,0.0057495767531125785,0.005601614411055731,0.005245973552628726,0.004210528364804162,0.003381848403445267,0.0036024726057874504,0.0017902376151045138,0.0013065176346140296,0.0009697597573083673
17.291509,0.0009046451750777982,0.001768962540142454,0.0016068168874861738,0.0015488018537849137,0.0018413303309142263,0.0021053689440205187,0.06551779895252567,0.014848253300576125,0.010490181640638842,0.006247553901657871,0.007007172426006493,0.006636565704118062,0.005746223947446088,0.005165534078045911,0.004028018491489941,0.0031987622301247426,0.0026931517067568943,0.0022338985970793627,0.0018112236698852409,0.0009408623553652991
17.318352,0.0010910582442713059,0.001071833857413486,0.0011062577867946958,0.0018028191856388062,0.0012825315982580162,0.002265317530042884,0.06653207757633674,0.016293025222808292,0.00956682137445778,0.006414599609953696,0.006213640938995134,0.006411462320492946,0.006786481499000604,0.004736233916674494,0.0038633547272130617,0.0029367069483159304,0.0030258575063820347,0.001813773055195191,0.001845670373570357,0.0004951453934715554
17.348291,0.0010935703264302486,0.0014617318248272143,0.0015426270368900082,0.0014969283077042779,0.0009065974477185349,0.002996832494592241,0.06815120690671461,0.01744342892926105,0.010334062458708186,0.007032471587928981,0.006425505228064722,0.005735500401061429,0.006133617460591649,0.005503700826474169,0.003969886984808657,0.0032082303811962302,0.0024825616716510016,0.0016319427750849842,0.0016152030341065804,0.0010465962161391403
17.378415,0.0009635623492185661,0.0011600819529316599,0.0014477223741651611,0.001618609045092015,0.001314289158859548,0.0024332756764374663,0.06869159960995702,0.0187422531844363,0.010589659663768002,0.006803611323760724,0.006296052247705723,0.005962412864113344,0.005314864760828852,0.0050838652623045825,0.004193221235741598,0.0033938349233412577,0.002989512342631134,0.002112128633573694,0.0017071175245233312,0.0007456762084495192
17.406752,0.0003427381246672517,0.0011224572431615606,0.0008307866775361209,0.0010225642915979568,0.0011556255284665008,0.003605639877077583,0.06922106013163115,0.020254584149193233,0.010209025757914842,0.006731989936096774,0.006157393790487912,0.006324309515642417,0.005779359495617627,0.004288553600094569,0.003656826077342311,0.0034317063820576035,0.0029228086233412907,0.0019141849519091745,0.00047263095276078496,0.001040004141178213
17.435235,0.0009754745934855169,0.001495780515144362,0.0013229437588929702,0.00026848517841848306,6.308099429174056e-05,0.0032948912971847957,0.0696567540885892,0.02004373028903956,0.010733506585775219,0.0074167476644812465,0.0062055679405291966,0.005944704280645673,0.005121984800085823,0.004723756093290488,0.003424901175623797,0.003532685240389391,0.001998665754387337,0.0022674948388034157,0.0014902330667772856,0.0010840570824523577
17.466515,0.0005466746690527795,0.0011709542110201023,0.0004444640099677487,0.0008549574169247927,0.000551077708665879,0.004053460830898898,0.06950377661780853,0.020250620974416576,0.01120461382005801,0.007592893649541208,0.006401253224330964,0.006105791914531851,0.005392423940656086,0.003882277732998986,0.003450476833039797,0.0032382137462633517,0.002535494622852944,0.0017794754340451158,0.0018794096812782901,0.000526487054796363
17.494024,0.0008650208832339171,0.0012245598034563163,0.000841838337241864,0.0008649816271656838,0.0013036985224731436,0.0038637173400942106,0.06904920476411773,0.019967891505598686,0.01134776373531674,0.008354408888926771,0.00626724499981689,0.0053902382477807554,0.005380676671494333,0.004924701566165143,0.0032566516071989584,0.0027842415920032253,0.00216604911807707,0.0016005894794921167,0.001472968929964811,0.0012866163679420275
17.524983,0.0012872694413252658,0.0011041414324222249,0.0015506645646971525,0.0006958994411904707,0.0009233032544615759,0.0038137033005988573,0.06898574843539634,0.02039430740168325,0.011158201553831055,0.00812670732177274,0.005978169836514426,0.00556157748766065,0.00498622825850787,0.004259532030537301,0.003626299731122904,0.002467808498463977,0.0025474395773205792,0.0017047738138589806,0.0011306535638136686,0.0003849517748758041
17.554568,0.000984747727828615,0.0011655440029716053,0.0007370354226596515,0.0004590512949183524,0.00044127050040269975,0.0033720038808013014,0.06739535046087856,0.019152320192983043,0.01134889871901986,0.007593092613631283,0.006444491215139606,0.005282801528140653,0.004665987769481561,0.00407500848351119,0.0031869757545056137,0.002879320402970817,0.0023012028638893832,0.0015074697160890275,0.0014617155465620148,0.0012905627198606163
17.581962,0.0011331385033680804,0.0011042570288493122,0.0008547149353762831,0.000678668932731733,0.0009543402542426354,0.0041397074191324825,0.06565871603654591,0.017617492769581536,0.011608676846700472,0.008138276066529471,0.0055981151122506245,0.005263332332308933,0.004476046142776387,0.004195022669155464,0.003545565399281576,0.0033710241771419706,0.0020514194936542872,0.0016963429106784422,0.0013764117395487444,0.0009951857248768202
17.608978,0.000674181285343808,0.0013789396229984072,0.0009468731546808854,0.0001205751067196173,0.00015971265426737553,0.003678792122359307,0.06399228907831815,0.015608436139893442,0.011791951382552329,0.007068653910939883,0.0064016198341687305,0.005267528847378662,0.00471024550903213,0.0033923974772909157,0.003730326369297265,0.002556524958146027,0.002496217893657738,0.00155678742149234,0.0007422059153706252,0.0004739999905146861
17.642723,0.0006595251812397695,0.0012577142824021423,0.0011164423971928362,0.0012470429131716167,9.178931313615822e-05,0.002833198901393469,0.06222400550381402,0.014590824479246358,0.011008234019440158,0.006963703719942472,0.005634337999852212,0.0053890190263076515,0.00472000793800768,0.004401258814545612,0.0031475406700537415,0.0024826730677105524,0.0017830709488148298,0.001300688357383875,0.001684798350615958,0.000486014147957836
17.668662,0.000996065206314446,0.0011821244434393817,0.0009023973677929953,0.0008084868978047832,0.00028986788325582646,0.003385949147690416,0.06143652220643371,0.014136532591408341,0.010358281772441235,0.007437637688332073,0.005042722264426758,0.005034213842233581,0.00469346051405074,0.004171705704682084,0.0035236260286407193,0.0028485349671792835,0.0015164599777112782,0.0020558481631744205,0.0012670408875967438,0.0006596723691100325
17.695768,0.000999210124008759,0.00025225156088134516,0.000756593641596124,0.0007488190506440419,0.0005223097787130719,0.0021887476928907925,0.060928310750529006,0.01314823218428586,0.010926514602394776,0.00746284205636505,0.005434895718985447,0.004284630841353959,0.004567987741025568,0.003566349441520469,0.0037747404634434958,0.0025054853692435992,0.001736548377093283,0.0012524480221265742,0.0011249278294706592,0.0008585535383874168
17.72395,0.0002589780192540154,0.0008193934391684271,0.0005856126061218158,0.0007280280875300928,0.0001901264467502128,0.0024693840152827406,0.060305552987371246,0.01238232896458291,0.010171284376130175,0.0069062196672161754,0.005731261171375959,0.005346528420840423,0.004304347519358742,0.003530062156095795,0.003382105636152853,0.0021968915374662983,0.0021596684593209684,0.0012371023534506027,0.0017072668775090412,0.0005079961389478222
17.752534,0.0013913608649084338,0.0006081227721853685,0.0012396179015376502,0.0005254576433020929,0.0005917536568406215,0.0030342886272151366,0.06069148690911658,0.011948050826010042,0.010225301108879118,0.006874044986785513,0.005508127378337729,0.005355010341149416,0.004374025620193279,0.004013762913270014,0.003403687453226896,0.0031613170853613437,0.0018453578440831122,0.001626330197738871,0.000842289095391159,0.0007330033436475805
17.780972,0.0013131630313503576,0.0014485851037924116,0.0011087862842399576,0.0008512175993638615,0.00017045719674709705,0.002705856312971707,0.06018755875400272,0.011314275495540134,0.0100540655014478,0.0064090431166982965,0.005215277838640333,0.004634200588440133,0.0047563481570306035,0.0036842472267188224,0.0033180268188375325,0.003030266557834315,0.0018223596520661888,0.0017004489244426238,0.0006367711902286507,0.0005125145539041279
17.812109,0.0009145269059156097,0.0015215948759609295,0.00149530479251603,0.0008151849622422368,0.0003645539499084803,0.0025644854275701963,0.059900641225707985,0.009576981609917577,0.009822640825707439,0.005721374603399051,0.006520567738960643,0.005327620960173253,0.004330457812573076,0.0036996005389452026,0.0034670941442901623,0.0024337217896076937,0.0023728084918805204,0.0016939273751499526,0.0011189729716541438,0.0007515125529267065
17.839322,0.0010946991403435538,0.001311030187434803,0.0013944297231675074,0.0013022368813803199,0.00028906130395993005,0.0022115270660056628,0.06010676746751064,0.009305594124231042,0.009840249216535825,0.00675915517199403,0.005815416372063779,0.005102742790732237,0.0051520160813275815,0.0033727442609750666,0.00319327828206917,0.002364864329263346,0.0025522839077750732,0.0012082825082982349,0.00149505439978707,0.0007816062988923063
17.866577,0.00034211481582969717,0.0014489090068906885,0.0011075195895011495,0.0009433988205143737,0.0006181458241976012,0.003306655617968499,0.06020001924164622,0.009404531874295088,0.01046553522217004,0.006108410888587951,0.005873972755996282,0.004716556789502767,0.004445259780063866,0.0038736732348783167,0.003398476902738609,0.0026272383384747136,0.002836116994198444,0.0009101962466576952,0.0009880543665659726,0.0012866973365412513
17.894875,0.0009377684511841934,0.001157210898505294,0.0009453783807962558,0.0012395004530072475,0.0003410267276918644,0.002343878581146152,0.06140902161510963,0.008429274323261298,0.010839921557325096,0.006617106297172964,0.005764732531191247,0.005149214927201622,0.004996364971122187,0.003842249605513416,0.002631116914818278,0.0027183931577303886,0.00224098243729344,0.0012460528851614475,0.000748411525596645,0.001011895753920494
17.923363,0.0008089082761036291,0.0011091228599954292,0.0013981131951216886,0.0010377599191713886,0.0002795619007010034,0.0028013061538843744,0.06095479488295062,0.0073990258572528495,0.010825567840758268,0.005781782472221431,0.005757992468026405,0.00526055725174792,0.004742743398082765,0.0032583751561534005,0.003911837346954084,0.0026966437792765594,0.0022261597735268542,0.0013797960019900374,0.001030316174081976,0.0011404121706702997
17.951651,0.00025054556630983824,0.0007657143153997942,0.001844679319300016,0.0006803091851511602,0.0007368491549977487,0.0030074837944130683,0.06256032787840893,0.00795594737283438,0.010953850294803542,0.006482570910949893,0.005470060822208609,0.005443283159544309,0.004123581749683835,0.0042849140229611095,0.002842579770048822,0.002803097399673012,0.0015797781074201307,0.001404940174537343,0.0010402859043125378,0.0004073144452510844
17.982413,0.0005848983574690324,0.0012172211782687879,0.0006525869187106096,0.0006106899192521259,0.0009501922736591833,0.0033455992535817067,0.06303984931338978,0.007732296569148821,0.010971106274490421,0.006371542225578903,0.005282247788923833,0.004918167843979868,0.004071458563104236,0.00349686314268583,0.00304051319815031,0.002746700712769775,0.0016316338160619907,0.0009757767345250217,0.0011926600832912059,0.0007834811070552786
18.009763,0.0008716861930540079,0.0008585762691391854,0.00044926334030275195,0.0005053759557766487,0.0014501472452001767,0.0032559109887749333,0.062319367977360374,0.0075066868722908405,0.01101960972644071,0.005909416984228934,0.004594288008027427,0.004778783850864599,0.003935965567813778,0.0034901497739938804,0.0035518710011749107,0.0012940110944942471,0.0016180015298523575,0.0015031858161566063,0.00045911736172914435,0.0007245699724754924
18.037441,0.0003099956959713839,0.0007310138810248713,0.00040400084372142525,0.0005062512977782448,0.0012618476946477967,0.0038756110498455814,0.0635274663806896,0.00805777588448096,0.010790560526188998,0.005195553625365964,0.0044473537735970564,0.00466562732559766,0.0038289075024948867,0.0025320492699281226,0.002374770151040022,0.0024726454399259354,0.0015644338072956913,0.0013301115929911466,0.001044201030024429,0.0010860388266970738
18.065788,0.0001281154542481076,0.00044824913394929096,0.0005006418189936463,0.0002866540605629085,0.0016641491524020796,0.004572578857289113,0.06403838756023875,0.00832925545792757,0.009907430176228778,0.004722208523519259,0.004345048135883428,0.004124777798943452,0.004115290112716966,0.0029219262035381334,0.002606136047797062,0.0014915431423386956,0.0011571322201280262,0.0014465252993118322,0.0010776045214486191,0.0005651857390709006
18.093356,0.0010505265557564337,0.00014000354410872052,0.0003533271001714245,0.001052386959063828,0.0020708796363889163,0.004552301907017845,0.06430709203086768,0.009445685466273423,0.00967572980018417,0.005032970724372218,0.004055347460441375,0.0037381661684558055,0.0026115795741058095,0.0019420260283676929,0.002478738629497133,0.002047731467598606,0.001171803016938642,0.0012311751002402874,0.0006866670942464923,0.0005171701504940897
18.119977,0.0003571415243642012,0.00052294329719712,0.0010455026607281562,0.0009462710225461046,0.002039718798724597,0.005099753838610234,0.0642406963721806,0.010182255172539857,0.008474862165438203,0.005194034413374061,0.003283273229339675,0.0029875360659653216,0.002134342328018507,0.002193018423198454,0.0014715897371980014,0.0016776683840271814,0.0013626786843239738,0.0017576510054863874,0.0004139003713566415,0.0006378681183676435
18.147086,0.0008291134923904444,0.00109052167251756,0.0014416179095646158,0.0014230667903158936,0.0032273635369601122,0.0057006780952644715,0.0647444317645204,0.010782723151147559,0.008579305930020553,0.004363447066206451,0.0031958106657920212,0.002764260542574213,0.002925362823249093,0.0012329051821600584,0.001568048031566493,0.0010549289660164894,0.0012740538157195922,0.0013281592502938434,0.0003771404111081603,9.533574261740875e-05
18.178404,0.0008487365471182085,0.0008615358348316205,0.0016149141468445169,0.0017064543989645385,0.00286690911897653,0.006321006338701253,0.06373982632865392,0.011609517286870867,0.007494411300868852,0.004783623786709446,0.0030363570595133525,0.002774070099943282,0.002038859640030784,0.0021717482186907567,0.0012843526743559106,0.0008864058894600027,0.0007522583168183839,0.0009101200823534463,0.0002493865084385099,0.0003642860063084217
18.207843,0.0011903501841783793,0.0013194434293467552,0.0019719513509831293,0.0026580084609108376,0.003317778210879707,0.006157008314869955,0.06478750258754104,0.011925981502850217,0.007322389084974468,0.005550802901504375,0.0037192924481197903,0.0036186365193922733,0.002250359115718888,0.0018566563233653733,0.0012606662618720396,0.0011060567413044443,0.001242897914436721,0.00020722117071148325,0.0007783029717886747,0.0008322903879967836
18.236215,0.0008213227914817612,0.0011774320477336434,0.0027951960413592166,0.0029785644763583685,0.003335072148788372,0.006346343866947463,0.06535936684077438,0.013186074429270752,0.008245611624279513,0.005219648612411338,0.003822646065596457,0.002874235623128185,0.0028016498571678925,0.0029250219124812788,0.001704856467099108,0.0018075626619803832,0.000984540270858816,0.0009904065286899474,0.0005585908824028378,0.00015739237675407687
18.262656,0.0012066254773400742,0.00123459731136636,0.002556844812793516,0.0031316433677152245,0.004234132329734778,0.006601930991122022,0.0658826281874038,0.013847711542895325,0.007861643375580667,0.006331088894543769,0.004085483414725899,0.003365792918896995,0.0029139325940211016,0.002858495114450329,0.001960049156022015,0.0019156539749197285,0.0013233974178107361,0.0011610667207007574,0.0008327619918175771,0.0007157963454814787
18.289685,0.0010051162587400998,0.0009436530981808157,0.0030099950364210625,0.00330307779385086,0.003937501714391136,0.006599429689643929,0.06621628818405581,0.015564690491696136,0.00836053407683287,0.00629428195338692,0.004784102525930251,0.0038753388117050355,0.0032577711374400216,0.003216134769280191,0.0021711028543899115,0.002149945572938665,0.0010751116196110254,0.0008452897307446515,0.000775224267426271,0.0008325616604997489
18.319366,0.0017607639013282788,0.0014579948732492433,0.0032062035070917,0.0021358185247790703,0.003969195445864813,0.006165424335277344,0.06624976027216806,0.015990078509608846,0.00904491080987817,0.006672020074349743,0.005242860260535327,0.003980965239935443,0.003756184890205555,0.0031559743508919793,0.0021046715291915723,0.0021071222763775588,0.0020295283866190077,0.001124035971674415,0.0010399974365876497,0.0006360649642368014
18.345206,0.0014159026273260036,0.001041447244462712,0.0028237996660638027,0.002613645506422403,0.003972211942786436,0.006159876400152967,0.06737224951004069,0.018528226145310474,0.009326452891588373,0.006788506469973947,0.005370883166297087,0.004847383495156899,0.004184238869919537,0.0028590887425530968,0.0023444793798258656,0.002609949648114873,0.0024933785468782884,0.002123675856705277,0.000793316529935804,0.0005798706039285936
18.374532,0.00117374364728705,0.0017219376856479254,0.0028729311752306603,0.003133239107731503,0.003948362496284498,0.006764979162006384,0.06829655941779039,0.020164827238177904,0.009363729851955742,0.0077017474252548445,0.00529944572124654,0.005255282817308397,0.0041953775096429695,0.0033208664038041342,0.003304076144973029,0.0020951368277149995,0.0023165904835497192,0.001089170778455612,0.0012814198935049853,0.0006999508701282748
18.402727,0.001693641595180143,0.001799096738895944,0.002114368930191763,0.003024203375503445,0.004016484800380901,0.007046560700558649,0.07012315847340772,0.021998941622288493,0.010329599651388022,0.007911812278673148,0.005879251025356443,0.004886184645834973,0.004602141023292696,0.003952439854584781,0.0030321437336937773,0.0026531990841956606,0.0021104728427814206,0.0013146170480244476,0.0014576507738203093,0.0006504468874320725
18.42946,0.0009745749688301171,0.0016821444499505655,0.002080610147594973,0.003059378826455985,0.0037590168415224698,0.006845062035665544,0.07050090031758544,0.0223711998337244,0.010567299969627181,0.008210347820142105,0.006339225978017641,0.006019549440898978,0.0039196402541525135,0.0042301699062928634,0.002639289645413752,0.002622683323914766,0.0013368547512845742,0.0017193524699277538,0.0009076694194577292,0.001053291271081913
18.456576,0.0010294106641255078,0.0009271476794386929,0.0028298469833407175,0.003036653838581468,0.003415031051420158,0.006466432363480876,0.07055843141864343,0.021502632982644713,0.011244568001612876,0.00847888422376427,0.006525893099052547,0.005350949948570148,0.004635224503154472,0.004633093353334082,0.002749923165162989,0.002809850700838906,0.0020879445483718787,0.0017778317019705454,0.0013512184249658541,0.0007161367524784113
18.485782,0.0014504959454963598,0.0015651889745293439,0.003110628689729678,0.0026576650978597065,0.004172365212916731,0.005934619632894641,0.07138524948702764,0.021510706716185688,0.011177124252823863,0.007790681674624621,0.0067221490584961465,0.006057470509155594,0.004969170726584589,0.004429437924500224,0.003042372387767717,0.002904090862343934,0.002320283560920266,0.0016856182823429412,0.0013060316421880799,0.001105535601423871
18.511679,0.0009053646070493267,0.001549341458626979,0.002703842957076895,0.0029751640889404928,0.0038979977132498735,0.005806161644274577,0.0716676417818366,0.020906598462218394,0.011104051747222062,0.007814052504063054,0.006385716336879402,0.00677856463084274,0.004899934189321267,0.00405468972544042,0.0033805314651980554,0.0033766040860652314,0.0020035623073747033,0.0017332272494285836,0.0012909516772626895,0.0009230484898130627
18.54101,0.0017440415778064797,0.001904941477561562,0.002509788861503292,0.0028074789915050074,0.0036780012829208185,0.00539933879227287,0.07128603911410139,0.01959056751916177,0.010642635358422392,0.007879328491866766,0.006486721416718105,0.0065374358190130625,0.004981234846733425,0.004187511743321284,0.0034649829703652262,0.003307919585585873,0.0026382917041109484,0.0017483173712651108,0.0013282759434022056,0.001595563694339135
18.56786,0.0014856628889165608,0.0015894319333958791,0.002401834525811472,0.002088356930823138,0.004091920972538084,0.005676460454845779,0.07032483625704751,0.018280545136520363,0.009605603404751991,0.007586680950977885,0.006672002007879058,0.006191080869612879,0.00543871444882418,0.004133862250829249,0.003887207343047756,0.0026693710857980555,0.0024855296472168736,0.0025375304763905066,0.0018380169784030678,0.0011761963219770403
18.594523,0.0008528679703819893,0.0012259518778195578,0.0021854928944731087,0.002868141448249583,0.0030818405556452626,0.004936355710674458,0.06996595141983296,0.018071298434702524,0.009134269980645643,0.00676398907033888,0.00634025447136398,0.0061349665906948675,0.005198900881710108,0.004783220951848986,0.003960294999807919,0.002926877337018002,0.0022535810651804233,0.001919622989063111,0.0018946649454033306,0.001115304407359277
18.62178,0.0012419390286638162,0.0012931378321922923,0.00247958490095678,0.0020752225696093586,0.003345130360866351,0.0055736042867971704,0.06842567134926804,0.018101662663848505,0.008239360226908347,0.0069249425238694,0.005111465845210205,0.006361208273728246,0.0049186285972028666,0.004173096248440518,0.00390656733919621,0.0031425645873081635,0.0021325377168554633,0.0015967467220221131,0.001118951351277283,0.001215673640952325
18.648762,0.001092672230243705,0.001236876907357297,0.002426712553328805,0.0028464870683836403,0.003391196033114542,0.0042244758848552595,0.06784904196943752,0.017601675542043754,0.007204208884292656,0.006400000357825089,0.005663857035579961,0.00537461874392538,0.00413406490426317,0.004584275340732944,0.0033020624366750977,0.002626636514993851,0.0023122958064252914,0.0018663587495183495,0.00151771767087908,0.0010099487363699196
18.677628,0.00048782215019881335,0.0017228749339556683,0.0026239073100176808,0.0021180069993161086,0.0026307899323987985,0.004567418695531331,0.06679831717854619,0.016334895809367988,0.00713748699546813,0.005819594131743311,0.005362603003265884,0.0053365845594408705,0.004552017738217185,0.004086760383325376,0.0033915152676253072,0.002641091735432172,0.002904868148747275,0.0016425312454326512,0.0014546334198689875,0.00047527619602495837
18.703539,0.0009720510764759527,0.0006704939399988088,0.0026113332114852668,0.0018509318915225137,0.0026633948424103684,0.0035379719100187917,0.06505078843151992,0.01513979019590638,0.007313528795208118,0.005806676730142226,0.005085620742019585,0.004901877749478395,0.004506307406715355,0.003393455176633886,0.0027996208648527177,0.0030313699714775216,0.0023714831098067715,0.0015234058012745856,0.0014557415425223853,0.0005029065657877062
18.730263,0.0010059509639655567,0.0004592477202959808,0.0020097251896431384,0.0022784152145781584,0.0026901035796226816,0.0027057988198147215,0.0634641569090481,0.012780969951981556,0.0071456218900003326,0.004552894676985915,0.00447402284749774,0.004987996891304926,0.004590897516938035,0.003778734477510358,0.003182076408601059,0.002185115214670524,0.0022187449288946287,0.0015243274918046888,0.0005574465763410168,0.0016399812835530012
18.758038,0.0011010788893732405,0.0010059202632268691,0.0017664659789038302,0.002063797636931047,0.002119244073456296,0.003574985369877933,0.06207417680056348,0.01248301327486232,0.006072235175503247,0.005104973992882193,0.005075451590169985,0.0047726921238670904,0.00429884518452923,0.00329183822431451,0.003089200625298645,0.002762395589896508,0.002693969268652089,0.0009506957622670731,0.0014363844730405427,0.0008758490161756507
18.784733,0.0012273198810905785,0.00044854937925772024,0.0021223475256383316,0.002243821197822179,0.002515026199207023,0.003166882246937471,0.06065966117326708,0.010308070116316646,0.006947186784201987,0.0045573782553531995,0.004589018549399871,0.004720590573850526,0.00386939389196795,0.0035246007362561803,0.002693610394218741,0.0018770528014875583,0.0014494516146460964,0.0016130510596263632,0.0015148064062839321,0.0013251923910720111
18.811711,0.0007585455766599373,0.0009080028279879183,0.0017444409946781418,0.002067025087004849,0.0019578931804644538,0.003119311494346484,0.05986984820552861,0.008378411910815016,0.006899831156797663,0.004970043280719564,0.004690430396804266,0.0049883266210499185,0.0038478301944788666,0.0029600197795869457,0.0033713968170034484,0.0029206265131260668,0.0016753133057190147,0.0012541885537740744,0.0007969092747856126,0.0015274362808201441
18.839205,0.0011158216009355688,0.0008994924104866332,0.0012760038843399137,0.0012873093845029713,0.002168347121815413,0.0030663571592557445,0.05889182250751893,0.008452872098074053,0.007284047257663084,0.004976389325927793,0.004794823794354114,0.004544029863568087,0.0037229126262370575,0.0028577814253661904,0.0026198042092240425,0.002007874253851705,0.0018937692785668363,0.0011922416480141718,0.0005720198526420428,0.0011145598357799509
18.865195,0.0015797056299656214,0.00038423183501051604,0.0014064275210075427,0.0013542839742179476,0.001987648701032169,0.002939569231242219,0.058662670099553275,0.008635651761967109,0.00726882636233181,0.0053132589520339946,0.0052416409832964994,0.004151595287002757,0.0038507685944741414,0.0033467017987371967,0.002351708264932758,0.0022140296609736835,0.0014682990423605187,0.0010803762955509154,0.0007680300129310476,0.0005758760887306129
18.891533,0.0006522465453971093,0.0004366030562661628,0.0014973301562838323,0.0018005578159994962,0.0014938842783218545,0.0028000089946024534,0.058699408372359256,0.009062072647363013,0.007787432081209742,0.0050738342006277715,0.004514375602600981,0.004641662539579889,0.0033718376511300283,0.0035304939875237607,0.0026954649664255735,0.0019529955963212525,0.0015544139397157626,0.0014428571724229642,0.0007259391052007198,0.0012535671608857287
18.921564,0.0007434942458000468,0.0008358384154031602,0.0019348298614597585,0.001759988777535984,0.001279919959782622,0.003691356558856015,0.05955811461882709,0.010238013084674077,0.008691304297127618,0.005625880111207417,0.005479281240267457,0.004323084483420749,0.003942407133291175,0.0035809645754887477,0.002175740302960127,0.0018583043151592796,0.0016599547239255401,0.0009461699722061976,0.0012948959788483963,0.0009216159045472683
18.949562,0.0012392434543407173,0.0011370443648506773,0.002001928810926964,0.0009005685105731567,0.0014155225848973176,0.00330218372841443,0.060162396309367615,0.011963959932345582,0.00908488495562462,0.005956042165545809,0.005511610633240685,0.004694858721021455,0.003502350637630869,0.0031966353979978094,0.002778861804719228,0.0018971586451650604,0.0014442575565014658,0.001282016040422999,0.0003670670588465028,0.0013903050315357446
18.976562,0.0008461902504067509,0.00026099737869694827,0.0012365744918830179,0.0018027964569272063,0.0020639164241727753,0.0038357855695621557,0.061891263808785124,0.013464927942292542,0.010276148529181291,0.006580987139646277,0.005258526495255949,0.0050202616272938755,0.0036707719065730855,0.0037587989911410428,0.0023087466647213257,0.0021809226670137065,0.001322115697936175,0.001752514494004026,0.0010770285550229415,0.00096643198732991
19.003569,0.0011994500560848743,0.0009528952247927683,0.0016364059052127382,0.001102371139900136,0.0017710888175383843,0.003995762542791472,0.0636307676174059,0.015881012962701953,0.01128437541231182,0.006683144897441228,0.006257140862570157,0.004658014895971351,0.00466929246177918,0.0030837484794937185,0.0028779181403354656,0.0018854894115883012,0.0016742631915112323,0.0006776550990830196,0.0012917285866116803,0.0005845503377467423
19.029873,0.0005440421138649406,0.0006295777790034811,0.001738813561967918,0.0016840662763642118,0.001363895161496266,0.0048188478264354915,0.0646092960554059,0.017247314040838062,0.011243142894941695,0.007466240638596816,0.005887501189457407,0.004757459627926675,0.004576160149510971,0.0037697831625121544,0.0026660190680015327,0.0021968915374662983,0.0015804977269865512,0.0011041037260058886,0.000574620498928933,0.0009353780057222748
19.061219,0.0009988624795321485,0.0010631156540722231,0.002031753669361459,0.0010127927336469236,0.0029638023897244938,0.005004747982646466,0.06726551495462815,0.019796925193063787,0.011445245571704487,0.007524530627456805,0.006903834043640191,0.005185612588993103,0.00413752432108136,0.003510897040917994,0.002894773765055641,0.0025432577303116898,0.002195570021710857,0.0010535964493170035,0.0012923474845446961,0.0013350148780244659
19.089968,0.0011629342001453376,0.0008540570492329906,0.0022137262350430775,0.0019486119970951695,0.002936201895882221,0.005389815345349358,0.0689379698614128,0.02154416462200816,0.011780514951734829,0.00843643348892806,0.006255034196296979,0.005642249160575675,0.0047221426823547226,0.003303534698236723,0.0027496602591035573,0.0026069142654960814,0.0019227453341061167,0.0015441045820039205,0.0013477413818462306,0.0009380622740165225
19.118068,0.001086168410417509,0.0012777456312297744,0.0020519317111531775,0.001499422427421601,0.0020458515777231736,0.005579487838296771,0.07095107263998847,0.02326523789450216,0.012219611419439088,0.008479103570379034,0.006519831793474387,0.0054656303290092035,0.004037119193750211,0.004191996691512827,0.003633418230714074,0.0026382569068507536,0.001621380833657569,0.0016274865163740156,0.0009183253299902568,0.0011329354937416678
19.146797,0.0009128565734838355,0.001057970988908181,0.0018942072560367937,0.00204757576032427,0.0022206386688967757,0.005758174468726315,0.07275109928283233,0.024114506135975166,0.012139870558862146,0.009085395945231186,0.007094032855952398,0.004931364518693336,0.004508571971617336,0.00394465038310757,0.0034115194457654116,0.003419531168147402,0.0013082730022256617,0.0016739053268713332,0.001013425389491345,0.0007807645364273252
19.176417,0.0011755789375994133,0.0011677913908363518,0.0013024978101492688,0.001547182554855678,0.0020822261663413803,0.005386939686119566,0.07458834660152777,0.024426286057400007,0.012816750628465321,0.008649302030529365,0.0067052008601576375,0.005693863452720744,0.004870781540150313,0.004653090085996803,0.00428889056425803,0.0019161956029371977,0.002708334097045686,0.001833860015700145,0.0013510895589695757,0.0010484417212311052
19.203803,0.0012744979504710934,0.0005851797895211299,0.0017768166082081174,0.0016734694586426572,0.0013876762842380576,0.00628377591464345,0.0753477137340354,0.024785857551536977,0.011709214338751281,0.009566001301877335,0.007184520401586819,0.006794826075737219,0.00555122972516007,0.005030550595019931,0.003476035399702831,0.003433570218140434,0.002765086284295651,0.0017435890748864298,0.0010610801529478224,0.001298087067111955
19.233419,0.0015642414536000417,0.0015356977305359943,0.0016781038943330642,0.0010438968222721866,0.002257851373783229,0.006030417671949778,0.0769070989643115,0.024368832521593373,0.011579754381631608,0.010153844932546565,0.008229838794312447,0.006891990789936892,0.0055830166757027105,0.005036219691923737,0.003930280889201778,0.003516126229333139,0.0024255257222100396,0.001797474081971163,0.0016791243520433569,0.0010821780960464959
19.262946,0.0009278582961361296,0.0008505370227214762,0.002170510254322441,0.0013420256488073025,0.0018810510171452185,0.005165817096917766,0.07739433189298271,0.02355582935339891,0.011437643391162225,0.010235552610674017,0.007748400435595323,0.006907502599150961,0.006011614313370863,0.005250692851750181,0.0044676232129911165,0.003457325798024013,0.002360023267591999,0.001458595185821709,0.0019240432309894982,0.0012308338489020675
19.290985,0.0012482613974576164,0.0007178928347007391,0.0018186962328881418,0.000989422762437493,0.0018548844530024973,0.005376698225423784,0.07728044749049,0.023000032658491647,0.011544926497559845,0.010286440956543847,0.007903234190798393,0.00745403298419015,0.005917704340904661,0.005232488806418439,0.004473643802919514,0.0029023428842760127,0.0025272081496699288,0.002387566840132017,0.0012735284435758183,0.0016177183471598722
19.319644,0.0011832526091866268,0.0004180879658116326,0.00179431946761717,0.0006475053102351363,0.0021442907221708137,0.006147457207821275,0.07773147503109602,0.023005655347734445,0.011827018631410106,0.011126357694220658,0.0074425733810972675,0.00738716974534733,0.006161397334947576,0.004518443217145521,0.004151177986633569,0.004057679182880889,0.0026718803033143586,0.0022356410043808906,0.0016047522366071142,0.0008875600655615659
19.350795,0.0010941014426615475,0.000838614329583508,0.0014503321564189886,0.0007898244721668314,0.001769043575722417,0.005486485141432941,0.07722272294135477,0.023228809457645015,0.012057372966590058,0.010114088789092888,0.007942420662319417,0.007523084587314185,0.005731382445630549,0.00502106780065246,0.003907404276188721,0.003821906865635853,0.002532247941205918,0.0019894115913926076,0.0015593495222039223,0.0010950417644026544
19.378087,0.0007637936712318085,4.04695273795868e-05,0.0013482351255632856,0.0008910949058025623,0.0018085408236531012,0.005518311354363834,0.07654950540850407,0.02258652329356448,0.011696595646065986,0.01055168674647113,0.007170366771971644,0.007112887720978504,0.005789335993893431,0.004833307043777611,0.004257504436435555,0.0035943974046079067,0.0025630062834098803,0.0023777189750322568,0.0019634310407321207,0.0014367523917224352
19.40878,0.0008977910245213221,0.0012592805295398542,0.001354771474091038,0.0010561091434777411,0.0013117233128204636,0.005783750578520107,0.07700314327149864,0.02287223669931825,0.011684067141127926,0.010107796886022235,0.007469145776106879,0.007264472684339372,0.0056535985269337815,0.005151847494144005,0.004386720662094472,0.00328036364724439,0.0022975259501766846,0.0024522694826343045,0.0017382256781381554,0.0015729974852297804
19.438095,0.0011016927739716615,0.0010166208972437539,0.001156621089344339,0.0007203081321011322,0.001987723902222138,0.005971781566339128,0.07529996543349989,0.023391906310165744,0.011663434176305122,0.010200036358373112,0.007785448604243471,0.006410927071457078,0.005217622710984227,0.004977332498314802,0.0038305448641343686,0.003359476691531629,0.00254041773246715,0.001901823858796233,0.0014775678141675385,0.0014486818489634313
19.465835,0.0012841463349949399,0.00011465161915752364,0.001147404041387039,0.0009004531960074499,0.002005238233817136,0.0064543251122520665,0.07464886919618867,0.023852777319478435,0.011074988430728877,0.009352348079938665,0.007552453263062845,0.0070238672787648,0.0054662756178852,0.00445356555522091,0.0043883874870464645,0.0033566267757660314,0.0023990954887083854,0.0017289289120016925,0.001148144091315578,0.0016044019902535013
19.492704,0.0006211210050674116,0.00041260742669409054,0.001339636571824881,0.0008182942060786514,0.0016915360685825275,0.006805258211391608,0.07379807967954889,0.024618421135447942,0.010386508665727804,0.009013824363414793,0.007210233681523407,0.007163782017788744,0.005208153767236129,0.004403106082089346,0.003750514625782416,0.003070269146123432,0.0026489892538497603,0.0014263508603972177,0.0017690478019944528,0.0010659442785954398
19.524803,0.0005757295606059373,0.0005476774977642638,0.0012134705313892598,0.0011022757404117172,0.0019725324127246547,0.006410068925956611,0.07249980958694358,0.02495190841333408,0.010516716587889547,0.008704696150381106,0.007714752495867071,0.006472831690374635,0.004773938438209465,0.004339867527166077,0.003993531599012857,0.0034454787614185815,0.0013691508566992115,0.0011289200960594107,0.0009792313523981975,0.0012874171266990119
19.550688,0.0004033604310069002,0.0006194192900415953,0.0013482988847084377,0.0011262407659762498,0.002314267265223313,0.0064626042775485296,0.07084823703541629,0.024964575607472433,0.009873454884994207,0.008659486113059806,0.007020125481215282,0.006713030363296379,0.004672102759758869,0.003704794568785751,0.003234119984261347,0.0028339808019151713,0.00151162845638282,0.0022903369970947527,0.001425818664650001,0.0005393596608278303
19.581569,0.0007964847943291272,0.0005422699335902891,0.0017318876256195782,0.0011341345282567406,0.0025126643395182065,0.007110275991073099,0.06742577039610335,0.02359663588589016,0.010849687184211837,0.0072146006004040406,0.006294199044735072,0.006356449480801467,0.004867158140088514,0.0035059795521860263,0.0032124432952311825,0.0023847222232347915,0.0018854722059749253,0.002073200362642474,0.0012169976939984054,0.0011313911024611936
19.609169,0.0013993986824158177,0.0005231708007549222,0.0010055927953838625,0.0013510369268822666,0.0024080465288855947,0.006484746754816812,0.06481456453396936,0.02261154931221567,0.010338369825320838,0.006809852332302396,0.006403559351533095,0.004997875350727324,0.004455629449173033,0.0038553051440959854,0.0029319585536209665,0.0024249717261874545,0.002037283658843628,0.0010887213488274265,0.0018382700512298306,0.001346649040351798
19.636413,0.000768475814135956,0.0007592696195527758,0.001025719768887523,0.0011514187098815908,0.0018456166741253998,0.00564790238610764,0.06250791579990736,0.021236766346098158,0.010216641910298412,0.006638416607651464,0.0055802371757726656,0.006107387963300563,0.0033518827403647227,0.0026479022652890595,0.0033503519244056173,0.0025760925726092177,0.001860335440882952,0.001400915672006523,0.0005044880632953698,0.0010077322198717433
19.663428,0.0006189333569767459,0.0011025541889579673,0.0005951743932235142,0.000587970778453343,0.00267505520029191,0.0059920509455624864,0.059370690357397435,0.02240915539404772,0.009513379105114584,0.006177194378758503,0.005320336381671067,0.004233543748011995,0.0038956032215300357,0.0026432211106889323,0.0030121664588932573,0.002157094945766975,0.0013651306491164967,0.0011295867547104238,0.0009477934880253788,0.00096256958477688
19.692159,0.000551010866594489,0.0006937532746836199,0.0013753805562275363,0.0012872605479821813,0.002496216272341763,0.00613380187414611,0.05956338592350272,0.022923187632221353,0.009763337628613965,0.006142373875580244,0.005471529384026802,0.00416967455201832,0.00332249357148606,0.003097242571688558,0.0020882632968883116,0.0020036427789342764,0.0015990156121565295,0.0012102955867202064,0.0009720314659027245,0.00033769594508290896
19.718172,0.0006550881759045179,0.0003288063672774345,0.0013304019236201924,0.0007148669618565543,0.002649206022236838,0.006735283733832465,0.05811144332948356,0.023863604829933577,0.00893036513972555,0.006190755908187269,0.005200690047615632,0.004304545117852743,0.003127483234382879,0.0027332087543052207,0.0019186188798221465,0.0021002944990391784,0.0013526484157928885,0.001293420955782807,0.0010282433338449344,0.0008927300382981858
19.745346,0.0005058221892594822,0.0009503989247295462,0.001656116358894771,0.0011305188030642432,0.0020924666335195665,0.006370806111270136,0.05846723499392495,0.024208257754589436,0.008189747288370137,0.005850430516496554,0.005084432231897874,0.004458925145056689,0.0027573753510608595,0.0028745515608423625,0.0023697595557850173,0.0020684625643515747,0.0016127288405222253,0.001530974249454813,0.0004807277066594247,0.0007326658316565566
19.771471,0.0009176773871228866,0.0007313414871346982,0.0018024627216896752,0.0015537660255032402,0.0030023587436678618,0.005916640085588837,0.05718649025524099,0.023906682630138957,0.008776344217477687,0.005644323732715668,0.004931658620944937,0.004256596355098561,0.0030742678133358846,0.0030124969453034704,0.0020940125417779655,0.0013305703407211894,0.0015999707175056806,0.0011826486485615145,0.0006955866019365804,0.0008907474481410911
19.797949,0.0005109090301450901,0.00045424339544955327,0.0011340304741605392,0.0014640231073441683,0.0026445575698771135,0.0065208615647553096,0.057774105178868565,0.025603545630520252,0.008233580285313003,0.005940965069248477,0.0051920605086069735,0.004493772452095936,0.0031160299730268403,0.0023738331401006035,0.0021027812433925303,0.0018666964512493295,0.0015682964706026474,0.0010216452602480562,0.0002526832329767608,0.0004759043759965605
19.825231,0.000557214743992207,0.0009605273305609283,0.0007807984392749512,0.0019383608665527717,0.002358622446826113,0.006762463494728971,0.05896159885671495,0.026325860926530085,0.009043411447322321,0.0058989233331369,0.0048705316719334976,0.004189756987199071,0.0031021701143977916,0.0029776315608767544,0.0021937807990141745,0.0018079770831262243,0.0016452656306688703,0.0007782673946769693,0.0004556825084492158,0.00038133349048832994
19.851861,0.000571943710979367,0.00035956768915602764,0.0009298569387455247,0.0015560566184818995,0.0029553823466498346,0.007365225959274935,0.060153023723901834,0.027013114677434842,0.008804187391532377,0.006266029048023514,0.005000105368617527,0.004248864170819688,0.0031524510299341373,0.002862878163816536,0.0022723604321986087,0.0019822042778934942,0.0014452653002439903,0.00026176226742577474,0.00046692368536889147,0.0010405306370457356
19.881225,0.0006004101099668013,0.0009452393818701564,0.00177463279341573,0.0020702342201326983,0.002889474146925541,0.007338546495633292,0.06034896812959947,0.02539600899542377,0.009366163782667768,0.007363140551861713,0.004876822822986268,0.004016622906083318,0.003943266875767338,0.002700939349519779,0.0019869701452309226,0.0014082192479096328,0.0018883612710729216,0.0015346297789875449,0.0009671433434484727,0.0005207559107862568
19.907102,0.0005630098907694459,0.0008313389667723313,0.0015486660751401929,0.0026457304777760394,0.0031605889710895952,0.007413040776496638,0.0603468272511029,0.023038568894293968,0.009947920197370088,0.006508665124295913,0.0059999160295179784,0.00426103179292525,0.0037882908852150923,0.0031106714326510727,0.0026062491195669377,0.0018796971320733488,0.0021902806059395093,0.0009713211457995366,0.0007246518339536731,0.0011432542208677718
19.934352,0.0016293437523237843,0.0010284217103675366,0.001826130570493127,0.0015780236068090813,0.0034596227471526907,0.006305814323240519,0.058697410141319975,0.020020681854185974,0.009954557382124899,0.007297369556615782,0.0052413521902241805,0.005340386724355512,0.0028908671267580664,0.0030480614996055144,0.0028652739793346327,0.001528314742135355,0.0010028898342839185,0.0013933501017022415,0.0011438722528632247,0.0006848123325260399
19.963962,0.0012544803383681895,0.0011414339181514295,0.0018327094853538928,0.002344068662033448,0.0030771237713556753,0.005812776073015438,0.0578504589109498,0.01810127133194766,0.010226350077653778,0.007250752258742983,0.0054801150644667425,0.004345336314164404,0.003154111770087057,0.0031226852532676157,0.003064238743017659,0.0018374016211925716,0.0016444218650495971,0.0011972407926453001,0.0008929602759501496,0.0013156423063438178
19.99174,0.0011238823005333405,0.0007035196562313863,0.0017376301859669335,0.0019972889252002886,0.002671072422017649,0.0063829167244165656,0.056821496622169565,0.0163706595572179,0.010118995029103437,0.006711072527888508,0.005090820538409148,0.004559760493673037,0.003795943047431742,0.003398975027100232,0.0019132618084033175,0.0023576852578388874,0.0008621898106503474,0.001748414584392564,0.0013086694697679354,0.00020498236276256568
20.018866,0.0006846347219974877,0.0006820810643714859,0.0017541721933931002,0.0017070320874553666,0.0020293884756511353,0.005040791705636181,0.0564261499459143,0.01463231004127649,0.009143678709370471,0.00766555535638074,0.005170845286741,0.004377698174965798,0.0034076816585897076,0.0034756831301864474,0.0017610165522291103,0.0024996852737934204,0.0019692167983387148,0.0012929394829628525,0.0011602731599963275,0.0006941938711147273
20.051724,0.00159002669290238,0.0006776007767713266,0.0019569195978176063,0.002780716454986017,0.0017240984518094031,0.005844671028366032,0.05529550497463493,0.013949363964703122,0.008283881880324724,0.007058979070884203,0.006019452416775103,0.004800174737484849,0.0031340004416946818,0.004159362509620894,0.0023722013612997527,0.002079857284252709,0.0018987937360490528,0.0018417077858409222,0.001057219306498323,0.000882424399241112
20.077707,0.0007556216469895695,0.0010522896288650855,0.0024182823671914416,0.0017208442389532914,0.0022322305217623187,0.004854215316305402,0.05454268334479154,0.012236819509952668,0.009269891467111203,0.006857965771557835,0.004829429023419468,0.004204239487243442,0.004037518633718792,0.0032504890209258605,0.0026839377129608357,0.0020303968667052088,0.002243730470299292,0.001795600057360685,0.000510120020976898,0.0006848123325260399
20.105023,0.00017589052153569072,0.0008410766201919884,0.0009646869285569657,0.001550256337416904,0.002720024117987867,0.004531940891029054,0.05422466575017839,0.011634225189175165,0.009050042129436274,0.00688915970344574,0.004872609283035527,0.004680040474108544,0.003319776187865179,0.0032769573174162153,0.002318113443471578,0.002227460495037503,0.0015260643685371233,0.0018151015253716405,0.0009148744414957599,0.0006508003020765351
20.134866,0.0004926613894113725,0.0009852738019983497,0.001080455191866644,0.0012761127686462578,0.002615583575100582,0.004580400934065716,0.05443517656883426,0.01109587410229982,0.008754868751498883,0.007458096516587838,0.005163167981075324,0.004732709683964741,0.003882804708960462,0.002714022142626327,0.00250705244496795,0.002475641175206682,0.0012296867950970863,0.0014938862659967629,0.0013726919112551457,0.00033493182911793236
20.163513,0.0008662425073952157,0.0010250376396211084,0.0011184160165736833,0.0015348833384375936,0.0024972045658928927,0.004318817073994039,0.0542608324286311,0.010784211115624807,0.00913419220818102,0.007077161079374199,0.004858109854242716,0.004864000872327583,0.0031398734503776107,0.0033872801397366974,0.003391898279404405,0.0021285005745160985,0.0020020348097469242,0.001136520292694591,0.0012888497643666274,0.0007040032559823061
20.191839,0.0009701390293772447,0.000659047067676985,0.0007841951031937214,0.0013320906317211424,0.002451348783082604,0.0045045914118641,0.05234893398474709,0.010648024968849576,0.008859925166786471,0.006768212188095038,0.004454433387434215,0.004567464746050849,0.0033326779953965022,0.003196286790892483,0.0029204892630913847,0.0020829968235659374,0.0019249497958422144,0.0012347180963318322,0.0015784672789377905,0.0008689411997901628
20.222471,0.001107015867047293,0.0007864312634357782,0.0009212416045362622,0.001386584763827751,0.001990670774244435,0.004089100816099502,0.051770850704805006,0.011361308448780104,0.008863138477658444,0.006303578430616837,0.004782989201991306,0.004674141325932044,0.0035764246439502607,0.002845882811515175,0.0024977342418945835,0.0015648348490414725,0.002235284144022948,0.0015591732636606125,0.0006664427226639769,0.0011098475777520905
20.249873,0.00027444633163379055,0.0002719962032551984,0.001263496582690615,0.0017952468744811478,0.001161733007215325,0.004349424258558344,0.051212147967653526,0.011486451211184733,0.008500903013928323,0.00569804795176801,0.004008820006676615,0.003845158136185579,0.0033393257081402823,0.0030931660475061783,0.0019394232835716477,0.0020653125496759186,0.0019321428524736912,0.0011151402752972535,0.001804445843710545,0.000631166395669902
20.282317,0.00037688002842596304,0.0006503435128108438,0.0015672782063455612,0.0010660169670753579,0.0017321176737863193,0.0040568299020653795,0.049872692557582136,0.011462832111362805,0.007897977871399363,0.00606024062104852,0.0038332387179030297,0.004102068257682677,0.003119745785143121,0.002743705392534217,0.001621994970305354,0.001436335208928982,0.001884005261133526,0.0009375255909332433,0.0015144493043166075,0.0005229118805519532
20.310709,0.0003724271357731928,0.0006257929066280609,0.0007299285967132332,0.0011105009909890687,0.0013771037053661747,0.0038981723980803136,0.047685557048310366,0.011540773908830194,0.007889615888287746,0.005697208653577156,0.004066181654840426,0.0033364487808234403,0.002798416309058441,0.0028871466440204122,0.0019507048749446683,0.0015982018830131373,0.0013907714507416257,0.0008997635592814381,0.0011348339269693756,0.0006174455851553608
20.339365,0.0007781777337480198,0.00030569016235272513,0.001693577885234903,0.0016520034774718257,0.0014498783615885715,0.003836070626117417,0.04640895048430756,0.011555298175079262,0.006905475031368144,0.005315863800767285,0.003926229912772231,0.0038825233877070667,0.0028400061605229824,0.0023713627170514405,0.002416037300222751,0.0014525668727803957,0.0010499612519338504,0.0007592593284268746,0.0013854225571613323,0.0002869257356328424
20.370242,0.0005781432087976965,0.001089222812730503,0.0008193887402000205,0.0008727826087105695,0.001537867360208114,0.003449437040999293,0.045132135735685704,0.011513475573503813,0.007002208843739229,0.00459727072364731,0.003787325567158301,0.00368072085760196,0.002510355272064886,0.002485872888685012,0.0015428459862538324,0.0011833807909129935,0.0017804748825293404,0.0011250880483273885,0.0009469379567725903,0.00028634187553605003
20.397735,0.0007760996027336651,0.0006644029602311665,0.0013550498681742429,0.001007560282682449,0.001292236977127516,0.003214788364217112,0.042620509089938086,0.011097267993155295,0.006412005640230217,0.0044746786318796425,0.003632279881126779,0.002985186873229044,0.002912288907921688,0.0016752051367434164,0.0022595045306671667,0.0015673135381785962,0.0012242406636145465,0.0010636665839481706,0.0009845869396651254,0.0003812006228181095
20.428873,0.0004784947100893133,0.0006697933765042083,0.0014157085096800218,0.0013063413769443474,0.001293415166556935,0.003113747382323804,0.04073763103392431,0.009981094550414956,0.006424823712230932,0.0037240628194757713,0.003688071872199053,0.0034921493379546035,0.0027236940593537698,0.0019159899467235363,0.002270851382882151,0.0009771602560086348,0.0013292943357031226,0.0013166063124461609,0.0005446565679693519,0.0006980940355025794
20.45911,0.0005319826111474218,0.0005745926495677416,0.001208170296029004,0.0005783732662948731,0.0011456952704271862,0.002906460472700322,0.03856485704736673,0.009271554726972166,0.006598196041781154,0.003936649538691898,0.0033559883287398147,0.0025405087699837954,0.002100876556268515,0.0019611269016272105,0.0015343408134642232,0.0010210150864624625,0.0015746582219894041,0.0009171598731091945,0.0006379806815916986,0.0007104365701073918
20.487585,0.0006061671398676835,0.0005207082326732178,0.0008197528912497993,0.0011242815816024988,0.0010726089987333324,0.0028910404989739495,0.03712222442987591,0.008437525595188292,0.006875772846882633,0.003752891827321057,0.002756306098138411,0.0028212211563542274,0.0024239045731572575,0.001884787475880158,0.0014691066128943164,0.0016137237076511116,0.0009876495109267785,0.0010968329817647015,0.000764520936911853,0.0007593562438592914
20.516057,0.0006116457137745745,0.0001746033508589896,0.0006829702751257522,0.0004128077289200088,0.00040739568532895153,0.0026627355424692295,0.035408537809956744,0.0078083410989976615,0.0066897114680038346,0.0033443644233576864,0.003274510498160707,0.0022705938731563528,0.0020449090406712282,0.0020738036521449595,0.0015281870253139763,0.0018572734663849582,0.0008734696621815841,0.000992592772554782,0.0010608473687382007,0.00031083284922601566
20.545817,0.0004136178044482045,0.00025984888980340107,0.0007989108534537466,0.0005100846052325025,0.0006556172088062112,0.002289169370697193,0.03424192567162116,0.0067661834391124125,0.006835838701652183,0.003612221528795305,0.002735819501929121,0.0024144302589162387,0.0018233976424620066,0.0020596687620711685,0.0016236151252978866,0.0012479119646963196,0.000653735820218248,0.0011126165062362147,0.00013821140534826904,0.00042094581474190983
20.574066,0.0002580442467275119,0.0007670123295043477,0.0004878910352264279,0.0006154212360491986,0.0006792693408907191,0.0023040232506348836,0.034100081017450525,0.006566636339953522,0.006681925636532562,0.003155178145957462,0.0029813973616620044,0.0023693778481857285,0.002559256950381081,0.002558696203663973,0.0011482721990172104,0.002023102781221084,0.0005847843666362086,0.00039123474367436966,0.0005106886376421855,0.00022940465149651987
20.604605,0.00039684496473434307,0.0006844442247124481,0.0005180339164584442,0.0007888137792022675,0.0009743294786685301,0.002533992636833258,0.032853094116055276,0.006007126494409568,0.006124539211586054,0.0031838323290720506,0.0031094695434046708,0.002268650112541026,0.0026071243259836474,0.001720227869355833,0.001361727431698709,0.001200729287194628,0.0007572769901500505,0.0008924438448876244,0.0003519297028041673,0.0005643474540007914
20.635121,0.00012945243219536734,0.0007101266836638327,0.0006764000509546216,0.00048452003077646943,0.0004040507176902266,0.0026152531588346283,0.033839888835462524,0.006324437064515313,0.006948158774560491,0.0032715125171207276,0.0020742341769635153,0.002421431166035604,0.0011770377463261193,0.0014294942911863816,0.0010615431391933503,0.0015409864259563718,0.0012916042979616302,0.000900787259288296,0.000624875688989984,0.000614846825577615
20.662645,0.0006669978767575133,0.0006513134261405675,0.00045218951858822166,0.0009362219131034907,0.00028750598508181274,0.002331625433428891,0.034149027077133805,0.005834521993833682,0.005997445931228851,0.002984901175438379,0.0023879528631736355,0.0025596555426411296,0.0019463294213668731,0.0016381704484356276,0.0014360803394251782,0.0008055218714769607,0.0009822802497923581,0.00032498184660902666,0.0008583720469454432,0.0006555360337694156
20.695328,0.0006263153619374843,0.0003300458672221897,0.0002778177961060824,0.00015874388143483512,0.00019759659939988007,0.0030348248704585475,0.03492516226500857,0.006222917256582555,0.005799036931819523,0.0025697731295426384,0.0025372427885799066,0.0022627228215371968,0.0016631482810408808,0.0013811065669412,0.0007202997091170868,0.0011554841541496904,0.0005338123013961082,0.000399881802725735,0.00028117428329884947,0.0002109967582154248
20.722044,8.06081090881014e-05,8.393703532058755e-05,0.0004910423730717375,0.0005429585931240984,0.001632263120136664,0.003173140306520915,0.03504405347837564,0.006841408366239359,0.0054589052424687525,0.0022082654518846613,0.0019409768982323876,0.0026054900914910064,0.001736650072554924,0.0011480472656384248,0.0016316247222197965,0.0005241878245859762,0.0005553127306662991,0.0006284014034496473,0.00043073108217683864,0.0001789161560027713
20.748269,0.0003928606787257968,1.3834871243415539e-05,0.00035707451921516997,0.0007356558576970786,0.0008984833466943395,0.0031688886153929435,0.03507444233827981,0.008009924449161376,0.005313660168599599,0.002131263771871741,0.0018626951746654927,0.0019233184786327262,0.001403085475609604,0.0006644064769427647,0.0009218252311435421,0.0011080408302016492,0.00038038350750465736,0.0007113187084050287,0.00033386103101767364,0.0005792121913981298
20.778799,0.000594995204958923,0.0005023864248954412,0.0006494164840822758,0.0005627951054563168,0.001133615144613027,0.003125952348216635,0.03735649049142567,0.009054970791093235,0.005394512096342494,0.0027770717542317624,0.0018688955879364413,0.0014341152559559556,0.0011317716623318334,0.0011445109055585579,0.0007269769527333719,0.000574833492625717,0.00034497845524723207,0.00029018284651871905,0.000832775708255137,5.291349821344394e-05
20.807772,0.0004442329413466764,0.0007858255637274494,0.00019834469900975436,0.0011422285787710607,0.0007428267277099921,0.0032336785517388038,0.03772111685549382,0.009788656277637458,0.004859298250031674,0.0027049517613921205,0.0021295139566443228,0.0012360784110553654,0.002006923864345449,0.0013904253505013363,0.000650676207248419,0.0006165535531785508,0.0007071282049100228,0.0008966637565421515,0.0003621186435711343,0.0002606613020819748
20.834619,0.0006058570371638507,0.0003974936288012252,0.001043426851983492,0.0004625658011204375,0.0012402182915264202,0.003398313509334751,0.03929018039529734,0.010626835182286545,0.00556234160752586,0.002210352101069498,0.0027015069653472078,0.000816601837206196,0.0013517644196512826,0.0016795940265740108,0.0012445854903954108,0.00040679708266389225,0.0010011827797454956,0.0006656509801056173,0.00031682996070383476,0.0005265055519772425
20.861765,0.0003537237650885318,0.0008864733303474031,0.001155416918526161,0.0005155711276322707,0.0013975736078575625,0.0039146099617673735,0.040592095685238735,0.011573711918036954,0.005308673803211282,0.003506964890893512,0.0022629087921075207,0.001787042976314881,0.0022182208802667847,0.0015091861096374552,0.0015036515146852295,0.0001786452459866636,0.0006870922273213884,0.0006602579873229505,0.0008061318258649592,0.0007687226643130124
20.891599,0.00038652172831069465,0.0010261605580324511,0.0005829357306607418,0.00035082828939878854,0.0010007337087166712,0.0031128655318754905,0.04183471816915934,0.011505485946602688,0.006218369662825626,0.004011636710302051,0.0031270677935954683,0.0016923324781454258,0.001631297688001968,0.0017412852067369253,0.002081412448456331,0.0012774292528939433,0.0007385548062086897,0.00035893025606046047,0.0004094311437443225,0.0011250977778764406
20.917088,0.00010730341351865329,0.0008400363165111939,0.00045343061682219006,0.0007516592625831404,0.0013199160377150936,0.003759892082901816,0.04366881453477988,0.01154554452512598,0.006608576193766212,0.004852571703084237,0.003874257437887805,0.002511736264740678,0.0025172581633382545,0.002077072345777578,0.0016736202350765856,0.001310938580820659,0.0015727638869801454,0.0006356127123246554,0.0005206663617043397,0.00023784925118616507
20.946133,0.0006587382719978696,0.0004538422957536519,0.0009007604399621552,0.001066681894072888,0.0010085228560367204,0.0031109496048877085,0.04529278962942723,0.011466777284209138,0.007766845840880629,0.004495322456349275,0.0038952264806040313,0.0028612725488565637,0.0029309906718270355,0.002042703701502651,0.0022168365326783544,0.0014683609884033884,0.002079163758318275,0.0012227689866723497,0.0005985017929453321,0.0007256890211570018
20.974478,0.0006598076365176688,0.0007645179199762927,0.0009027676107835861,0.0004938644347215847,0.0012520038348769566,0.003428967077207366,0.04763580017987251,0.011745556695089693,0.008143978244093072,0.005514110004359877,0.004509430248997208,0.0031958336817959963,0.0032949542037122373,0.00291795908948645,0.0026896657771659865,0.001665690028057583,0.0015635647661358285,0.0012860016727732563,0.000155294347112374,0.0003998470628483533
21.00162,0.0009199816823933187,0.0012767290699187085,0.000876970633028048,0.0008666144685078132,0.001314563337752326,0.0033937171993642565,0.0485869830197504,0.011915977703139803,0.008457032582795924,0.005634726270874417,0.005257102063988328,0.0033349176319576253,0.003615832937643345,0.002984836499820762,0.002324945491906916,0.002097803501324912,0.0019064937128595062,0.0010339969817817058,0.00033254959202533285,0.0003184130790280089
21.028739,0.000400234519776424,0.0009926135659387011,0.0012346183343766594,0.0006161126083738706,0.000913704404721545,0.0033918519843073465,0.04964201024435936,0.012688597116837815,0.008495056058088674,0.006282837926720489,0.005238273674377598,0.004003038078358864,0.0035057698412868992,0.003359580258723966,0.002193970244885987,0.0023450643891474066,0.0016096453134768927,0.0017322935932288627,0.0010611390815759585,0.0006466947549275369
21.057926,0.000987445670640749,0.000802598648913151,0.0009546857972453036,0.0010074723690352463,0.0007975309299714273,0.0034236997958955588,0.05145717150682834,0.012711569105901675,0.009255386314032683,0.006310347516243614,0.004636935484274169,0.0040407570037911756,0.004128805833505656,0.003338240035400504,0.0033802687857865475,0.002225443347017795,0.001975739215497523,0.0015311667388760702,0.0010316257032943691,0.00017792390975578524
21.083888,0.0008759388864058206,0.0006140224675079244,0.0015765910253241165,0.0007148945215835096,0.000495327372167075,0.0034111776023354307,0.052549485463620225,0.012695730543560543,0.009237115869931397,0.006813059831975014,0.005824341931710522,0.004232888504194678,0.0042622408155299505,0.00395358092031242,0.0031382158866606175,0.0025609671915525906,0.001633311751565894,0.001857632949835801,0.0005668606474716284,0.0003596656037679753
21.113044,0.0005842448423740269,0.001002185104066282,0.001391361317097096,0.0008406457395161592,0.0008880744560951573,0.003969224630334687,0.05328673820938653,0.013073658763254321,0.01002572112617398,0.0067793446139815736,0.0060671756522609485,0.004483047410975807,0.004352938102364895,0.004178317298848299,0.003904494517922484,0.001473030618844853,0.0024927502041225263,0.0017469987615510957,0.0014859462771106148,0.0008238382718616583
21.141127,0.000445937226519004,0.001350103876274068,0.0010452783555512158,0.0006030205460683598,0.000506330251753772,0.0036266785859372743,0.05496884456366327,0.013341380852061234,0.010157678465666228,0.007293837350447538,0.005838262846942478,0.0049955231233298125,0.0043767022603282395,0.00404519860045323,0.0031169352189922383,0.002542198073196342,0.002487740796863617,0.0018148746502189305,0.0011524361621020117,0.0009022466344495387
21.168155,0.001026790982245651,0.001241673305999258,0.0010295845478766714,0.000407264132520739,0.0006075215344183619,0.004158209028726947,0.05577235223322605,0.015701797230109407,0.009823774358044867,0.007344581530741525,0.005544437151783448,0.00521897145772394,0.004422738480191554,0.0036675095877562866,0.003600294150657197,0.0026138956950049847,0.0017553710252090637,0.001364344432000603,0.0011231071017863325,0.0008148207724898446
21.195247,0.0003702873742620502,0.0010330771539060206,0.001108402591751912,0.0002976420563228009,0.001049396210426144,0.004541383906220018,0.05613037375875627,0.015777436969880092,0.01012910504973965,0.007393418896609667,0.005669865518007653,0.005245921200426063,0.004402289600758891,0.004527553812008182,0.0031188049050879635,0.0022917826440918857,0.00221184563492028,0.0012254393070678053,0.001131227160720079,0.000371063992774809
21.222046,0.0005680547260593421,0.0012553870132549203,0.00028781780131044096,0.0008202179185619179,0.0012736954022393883,0.004724762578736497,0.057084795076648306,0.016025296989352733,0.010362214679741664,0.007351586673219247,0.005691204436269919,0.005169967504687086,0.004418189472158861,0.004030063790110712,0.004040680988232489,0.002386845141713431,0.001928151659445947,0.0019372368026750312,0.0009023119099581944,0.001190134436664682
21.250704,0.0006242233473000609,0.0010223823218421327,0.0006405195252508593,0.0005172835487463869,0.0006976714215790423,0.0046371766033387945,0.0575717087868018,0.01783349156958163,0.010085498095916771,0.006785844774317174,0.0059816870846169925,0.004147562926810209,0.0041036243759743985,0.0036742571747479707,0.002893259201608599,0.0029565755728287258,0.0026829151950081044,0.0018812883327431148,0.001201609900012139,0.0013660603833638056
21.276735,0.000790526871614416,0.0012708960476326418,0.0005311073727490286,0.00042869303684564466,0.001034313340559441,0.004627926735017071,0.05792336797471415,0.01896059520388788,0.009566278630720864,0.006255848789295302,0.006176090567957325,0.004803002724654054,0.0040310343891207835,0.004178325809173377,0.0030221472909905925,0.0015153135033871333,0.0018854276543952013,0.0009951130748470812,0.0011637023689840334,0.0009226967266360222
21.308123,0.0013062815836743715,0.0008436558827547547,0.0008325485870767432,0.0006659481117697843,0.0010986204417790476,0.005420368311754793,0.05837701470131253,0.01890962064621416,0.009656118376000816,0.006628484665883319,0.005288651611336636,0.005060559405438742,0.004284889345370949,0.004368359756189569,0.003194297280574632,0.0022981005305263195,0.00137124707937937,0.001738092022894268,0.0009439576047647467,0.0007896774961546667
21.33524,0.0006101335372033397,0.0007278715394042954,0.00030264729058066393,0.0006743021686210854,0.002351113605185982,0.005772101734907239,0.05844811523449597,0.020980013658952,0.009705799768895977,0.0062555934033124965,0.005975683854969198,0.004938603109358661,0.003875070578032669,0.0030330365059936214,0.0029749428980758905,0.001957597109271049,0.0021104035848160067,0.0014347738244480383,0.001320878803779041,0.0005982262085303799
21.361918,0.0006953321707759017,0.00012622336575481146,0.001040826835501881,0.0003063608775225238,0.0017301399796852243,0.005260692214400782,0.05827770460860264,0.020586514862891075,0.009511026166230736,0.006585636555948665,0.005460459750851459,0.0040141617716540606,0.004005565582719212,0.0030167582849515476,0.0034003486605876194,0.0015748912410183656,0.001920929558763124,0.0008871311501964022,0.0011508273195140418,0.0008807697570006327
21.389012,0.00031914194739930874,0.0007715488401618246,0.00022097710736515748,0.0007204831329163185,0.0020516606174786557,0.005725089235787976,0.05902085851218644,0.022431359660412528,0.009185894564585,0.006101097115734628,0.005015759751314541,0.0043306675957303755,0.0037935517596834377,0.0034757679225185904,0.002501278884360972,0.0019575263565599185,0.0018093922220829555,0.0008670292583696963,0.0010360841419850436,0.00032722516539435517
21.420804,0.00019032526856235414,0.0006047551392923394,0.0004965995205249034,0.0009069865135185795,0.0028096769692775507,0.006244383575079747,0.05871737049440269,0.022669463724021413,0.009154683197072525,0.006161983819317901,0.00569756070140875,0.0045067743978482195,0.004225920155005792,0.0029610170647715174,0.002543001958695467,0.001717463670557514,0.0014063110219298548,0.0016707217251236528,0.001075125668778881,0.00042534585643242936
21.446972,0.0004673766854382378,0.0003853165250387881,0.0010931054629476074,0.0008113128449236122,0.002192617879253752,0.00616820561577879,0.05784517780824237,0.024071085024987966,0.009341114113072275,0.005302298195992144,0.0045125842211825,0.003618572277555428,0.0034413899251850783,0.0030333725279907847,0.002412268810300002,0.002267188013889529,0.0015367267081040446,0.0018757079794736835,0.0010813818193880496,0.0004125042028601776
21.483773,0.0005924056444483582,0.0007331343684465082,0.0017583803679031413,0.0011457170155835085,0.002454127806895398,0.006392715103700227,0.05797308214267714,0.0244521416395888,0.009207897274365993,0.006085586196838715,0.005101870753482513,0.0037227352928829,0.0033846273282155948,0.0032057512134641363,0.0024869774682841476,0.0019587493805168893,0.001798367678425654,0.0008587771999822084,0.0005668165321255364,0.0008486700540867665
21.510617,0.0005047120531230586,0.00012205581721654339,0.0013076580105747318,0.0005428940287499919,0.002334532451124441,0.0062291773156973665,0.057846640468851324,0.024726964116822667,0.009560424782364994,0.005796411122741004,0.004976633621292835,0.004066258329063412,0.0031646198544647086,0.0026269083826257747,0.0021238328603663827,0.0017872258391460163,0.0014226062814277987,0.0014419191799633112,0.000808544787373348,0.00021983271873700794
21.537916,0.0006057370011192297,0.0006041244055937846,0.0010462210798476278,0.0004662634415042051,0.0027211412431412496,0.006072694810868714,0.05804974127912173,0.02419103374161317,0.009329307100500554,0.005680674291397007,0.005353660754994112,0.0038387551180553716,0.003598948251416056,0.002361237940532461,0.002507023965783302,0.002252015115388189,0.0014232337551337063,0.001420484228781154,0.0006973293816561313,0.0005056456192293804
21.565296,0.00029415209493307865,0.0005418203548789241,0.0007956817851404965,0.0010894919226041458,0.0023916393049018404,0.006105315643875761,0.05839724121171651,0.024381044905566127,0.009283046656594513,0.005811826758556841,0.004581368088098836,0.0033323984314384387,0.0032068975190348804,0.0036870388099938117,0.0027679454024466007,0.0013321475035476319,0.0018439444035433146,0.0014276224890668952,0.0008559955113009601,0.0003694297040613351
21.593707,0.0010641586606509276,0.000878104688874202,0.0012162187290254197,0.00141143022229338,0.0019685329907805278,0.006401274126549474,0.058496923264784915,0.02375087736856076,0.00973815778819866,0.0059983425008317,0.004795223134800829,0.004358339312444313,0.0030948618685566237,0.002742063542922484,0.0024936547905448398,0.002419664874456442,0.0019794963788811472,0.0006720076762424056,0.00042909159363223266,0.0013845160029728038
21.619814,0.0008354331835718264,0.0006627484106837172,0.0016502848944396728,0.0022314286561155236,0.002023165676500824,0.006057613643432558,0.05918159597708515,0.023706311375113816,0.010482825061051108,0.005760933758212609,0.005151847192101999,0.003873819181669606,0.003531600464723868,0.0032908948250384125,0.002233562873672522,0.0014788848773424161,0.0017231797066635814,0.0010009077342511925,0.00024277077683146014,0.00027439317464209316
21.6508,0.0008522924284756113,0.0011804535702131874,0.0014619877362302052,0.0019308113969576273,0.0025120311008011388,0.005825599472973604,0.060101608140495914,0.023179268088503485,0.009794222406035847,0.00582774024525975,0.005513593137180801,0.0035304745065938416,0.004056496647459743,0.0036035973476115143,0.0032359716244558597,0.0018864317058668852,0.0014754080773937096,0.000851840524907755,0.0003915553124586121,0.00044214522349023
21.67923,0.0010003972993687924,0.0010850994352265561,0.0018061512797140585,0.0011564215088827312,0.002271958557820537,0.006022984840616948,0.06209801128904919,0.022621066285426428,0.01008006904405123,0.006623611637949033,0.005527542834226483,0.004064352323411908,0.004002913104395592,0.0036202317957978233,0.0029768556639020536,0.0022309145414919187,0.002011270110736609,0.0013594464358086063,0.0011820558091134923,0.0005610056505873811
21.706369,0.0008648639336056216,0.001431828915515748,0.001489986535529326,0.0011014627148060805,0.0024753457806729186,0.00596370445619286,0.06349875707677492,0.021380297532138468,0.010751718167355703,0.006986253925088349,0.005934227655789401,0.004556578272718821,0.004455502159882346,0.0033582454585830914,0.0030994489484380584,0.002651916684287495,0.0013314057970315032,0.0006934287374698861,0.0005036984799564367,0.0010938204767954542
21.733541,0.0009188601599053281,0.0007479793192642791,0.00196506859526745,0.0020720750705948477,0.0020912396113473503,0.006200355064553476,0.06565709955632264,0.021477272849967026,0.010409980923208382,0.007223870277051667,0.006702251142008845,0.0052634851790709525,0.004585645662786406,0.0035459040532217854,0.002712084799106945,0.0027801819599972267,0.0017454821748922617,0.0006500576615631518,0.0011893723276586148,0.0009402003261852292
21.76285,0.0010761978178250135,0.00124820427898185,0.0010668881341951617,0.00158168301882095,0.001585299485424554,0.0059270101533516325,0.0679795081782455,0.02153344913951979,0.01099611729980611,0.007637022980300396,0.00635217339976649,0.005378423436063768,0.005174896522556681,0.0036849458234719905,0.0033161817178348108,0.0022997822884164576,0.0017748150521837262,0.0013198026116318005,0.0011514681575962348,0.0007800433050391557
21.788822,0.001313378767735611,0.0014496593237799153,0.0021959897390097646,0.001530997070364707,0.001549188217407826,0.006018426904404942,0.06974672796604882,0.020013095061458326,0.010801454200304175,0.00834616441822793,0.00607315705951565,0.005360835181546932,0.005123935380469709,0.004120706559603818,0.0030285866261923725,0.002724616593302275,0.0028509460359660505,0.0015956737834613279,0.0009940628410770118,0.0006450687488521671
21.814806,0.0009528037221818295,0.0005967259463321825,0.001637508525762999,0.001906598574585824,0.0019230274467573352,0.0059661103884786175,0.07184189659711379,0.019954508936965352,0.0116149784586786,0.008102032978252646,0.006515200385665584,0.005777753777762028,0.005407380315643652,0.0039619994934603575,0.0029964495627691173,0.0027046835929111336,0.0019404570004859243,0.0010683729553921156,0.0007602276752994531,0.0008564424254381041
21.840983,0.0011009988509743252,0.0012733161123566735,0.001338793466345342,0.001771781831070525,0.0030996180949774826,0.005635114328600337,0.0738714515192541,0.019679609780504047,0.011422637486835472,0.008266104919928019,0.007093452422112872,0.005803205348772691,0.004829270974599429,0.003760114642812685,0.0037717112094810346,0.0026965824990234128,0.00248827531260335,0.0014412638557861376,0.0009051644798074032,0.0005323389783655519
21.867911,0.0006947330932539652,0.0010031667592280001,0.0012193887647472322,0.00158620988864847,0.0025566330875296923,0.006093690864656041,0.0748994871304333,0.0190816537172201,0.012293066148751378,0.008550023244618026,0.007121488286667086,0.005535096858124332,0.005108210675143135,0.004015804528452306,0.0033217718809707085,0.0031779544281297584,0.002163211590078962,0.0013593119080645853,0.0012673220109140923,0.0007110599534568633
21.895177,0.0005735145981083502,0.0004182305213866669,0.0017389158254965855,0.001608534890548796,0.002282692861433918,0.00635973705663527,0.07626116333834393,0.01817440367521187,0.011657090368889955,0.008381227661223917,0.007134352829793941,0.006290706030402644,0.005226264736206775,0.004612188334842193,0.004017834216673338,0.002914200589513974,0.0025683739655601606,0.0017815477527921672,0.0011419182743735502,0.0007532506440688153
21.921971,0.0011219843863445004,0.0011259055111566732,0.0011880107814425706,0.0014524773274210534,0.0027479149895077368,0.005940705077885544,0.07765854747347276,0.017939359792616707,0.012389914614446176,0.007832014551549473,0.007004961937614952,0.006382160382723662,0.005882377493313679,0.004252498577820287,0.0041373233433993845,0.003471650862646418,0.002476571624839253,0.0023367143094686696,0.0006953906452700669,0.0002162835192975688
21.950918,0.0010524103177991535,0.0011081806646726239,0.001637307009051577,0.00141317344308607,0.0026726412175681192,0.0068110015635323455,0.07859642288315159,0.018650003439952635,0.012018761283292047,0.008885247366864694,0.006860652065768671,0.006088048354111894,0.005344746067264257,0.00424850104770258,0.004312320824125177,0.003214493366252139,0.0025270520042969353,0.0018713283948664581,0.0012362865895881332,0.0006116200744087756
21.977202,0.0012357994175655656,0.0011718272548784036,0.001780009309425337,0.0018546366086729502,0.0027087743768061394,0.006701991734110913,0.0790465884826518,0.018059899593810994,0.012036146671512727,0.008362084249994609,0.006858525594824488,0.006772177815371585,0.005948649046469876,0.004554797275954709,0.004068305710627012,0.003262373369348283,0.002088268372823623,0.002000221342049946,0.001548096012138993,0.0006009957214696405
22.004529,0.001233451073171287,0.0009390021823642809,0.0016768198998352378,0.0010677088421875939,0.00228444186193999,0.006725349033123408,0.07998460556172106,0.018760364967493247,0.012475066081194029,0.008239206463520938,0.0070853910145915475,0.00634932246597843,0.005575072074712351,0.004848752947499231,0.004326294499084606,0.0028866576520006904,0.002331228601854194,0.0017146891242271448,0.0012015928729977256,0.0005859484545871314
22.035049,0.0009400524581293299,0.0011239177252166878,0.001916371365349066,0.0015959356871457291,0.0025893502410343156,0.006771208116505952,0.07916615533816006,0.01921088559155095,0.012381565602826246,0.007871990787544742,0.007097861056364862,0.0054921387572586435,0.005767040291179068,0.004808022752686097,0.0037785512890594697,0.003519230142379497,0.002929780813502058,0.0013088275241957229,0.0006496370822116059,0.0006806499043435934
22.063854,0.00113581065252857,0.0006976258108697544,0.0017810359497340634,0.0013322028599280014,0.0024163841435871506,0.006938789195182826,0.0789975127993416,0.019492195013680602,0.012682804065084475,0.008027502370447671,0.007097511836536987,0.006205985214144048,0.005341137203733601,0.004214971802818921,0.002997609298039173,0.0029117872385897854,0.0030336396159840458,0.0012489577046634979,0.0008597029231562111,0.0007624219055795817
22.092301,0.0011435592165421555,0.0009547327201445853,0.0014963202272674217,0.0018349127042973602,0.002449596464884823,0.006773316359710494,0.07807170864979338,0.018794505978228765,0.012123621074562742,0.007153717125409396,0.006897724027299465,0.00575957571985592,0.006033531583839035,0.004583242180486653,0.003487078351630276,0.0029659280848471407,0.0021591843713570967,0.0022732344800793945,0.0006423570730099572,0.0009081510128758693
22.122918,0.0005892006562905764,0.001150322585241475,0.0021710118284574637,0.0019257076583632398,0.002980859302660148,0.007217732242535537,0.07678244895493777,0.019452045915515328,0.012716726467312808,0.007670229842572991,0.006774497457996101,0.005326185573033921,0.00496294154750986,0.004101089019111992,0.0038585125938690743,0.002935391155656591,0.002681774266117276,0.0015850847942640233,0.0008644622565512163,0.000640805269565014
22.153782,0.0007036299669946108,0.001808379507402723,0.0015679558794511547,0.0013780948511744784,0.0018894307542422842,0.006681474547436284,0.07503024515304314,0.0184271387298203,0.011817699659952326,0.006607927753852757,0.00752512780597291,0.005445814049823375,0.005185882237532519,0.004668883616537222,0.0032801314013626262,0.0027997761092219088,0.002404040213680984,0.001681186992074335,0.001389334277556162,0.0009000169909129571
22.189409,0.0017945659347133964,0.0008465617564990214,0.0016845014722667476,0.001974726798768043,0.0024303223271569365,0.006267489640692696,0.07288525377052626,0.019059340413871376,0.011596736460339204,0.007303209894328224,0.006220308710686673,0.004967628258977835,0.00519385850738458,0.003983229564160174,0.0034152162560307808,0.0025176154954969624,0.0018867247418009976,0.0015007860142205532,0.0008831212730124498,0.0001802331970076728
22.217426,0.0008227136373273558,0.0014243506417151654,0.0014728420773531632,0.0016877649864693602,0.0028849027095314596,0.006125070301777571,0.07130313393475038,0.01907949178941988,0.011074787391662335,0.007050581033641543,0.006070026978194922,0.004933165422337554,0.004354312587774891,0.004177585500548707,0.0034984556612101384,0.002547873932654804,0.0024535463225716023,0.0012789033009927395,0.0007428106851277692,0.000341162395123301
22.244564,0.000618939841249499,0.0009432910481337921,0.0012160064347749788,0.0013292002209372741,0.0022606859909426917,0.006157814098890059,0.06880336006637265,0.019503037835767692,0.010099892332143303,0.006367107098921117,0.0059279247169112224,0.004470996256546851,0.0044341550319003465,0.004045475151805716,0.003530792333313246,0.0023542376945939023,0.0012910226091094501,0.0017884345668931698,0.0010818397719417445,0.00047514916090942496
22.271843,0.0010059683172314441,0.0011279344581458144,0.0018078194223242522,0.0020154203260431313,0.0025281830049123035,0.005388796819936396,0.06744239074392483,0.018752303765017173,0.00990144087752898,0.006600203778539695,0.006017175361877228,0.004188274564277451,0.004029623280721892,0.003571818049873477,0.0027852868163508043,0.0024599318290010243,0.0021316400824004113,0.0018547906079907199,0.0013820319158719683,0.0009830006676486425
22.303929,0.0008780382512607498,0.0016781242009027615,0.0017376751028301196,0.00175406190201096,0.0028648975759617873,0.004995263254222897,0.06475798022790388,0.017708370954065085,0.009213520482422993,0.005853711885109283,0.005838200315189168,0.004508188763325491,0.004256188197523997,0.003735819541196901,0.0025228710649393086,0.002768803670003732,0.0023197875002935525,0.0014977398882000332,0.0008916888594879634,0.0001360562531181092
22.33656,0.0010736363055892312,0.0016378967691370065,0.0016491265389214633,0.002056110322073329,0.00217664361066947,0.00411956215496686,0.06244751169110565,0.017264695990479896,0.009076940594225286,0.005460659621650867,0.004933531670012067,0.0040900630597654085,0.0041046372834262195,0.003869505833494328,0.00221431735848147,0.0022098516852535554,0.002013225646707658,0.0017726314092167395,0.0012943480557980416,0.0007879778692986586
22.364899,0.0008605955162305583,0.0009662521061105227,0.0029826579029139143,0.0021039137775060034,0.0026467426226744173,0.004943153723512634,0.06015621370470172,0.01709648072058677,0.009155094155702655,0.005744170944945393,0.005243427077432325,0.0037905517700954636,0.003572470625500393,0.003436210586354446,0.0029682952938221495,0.0025460993343373495,0.0021994706242767226,0.0014083564911058501,0.0010030116768841638,0.000867674858039727
22.392218,0.0005599754880796958,0.001073094553232954,0.002054892625826834,0.0020702920654873526,0.0025816462888847355,0.004151079195910931,0.05921886068120928,0.015611934835564991,0.008905005034351196,0.005549846579301289,0.005909255863295848,0.004632099839741338,0.004016898678515197,0.0025169363731678347,0.0032231004468965935,0.0024194068667417216,0.0009003678383904057,0.001245502943857907,0.0015252173550284668,0.0009863826537575104
22.420933,0.0008403160897602179,0.0006796634413347782,0.0015563227984396334,0.0021262751780952997,0.002252299399811677,0.003043388666274624,0.05818247890304003,0.014233596003886045,0.008999014201024997,0.005096749311647402,0.00507907010087954,0.004635838977731553,0.0036647884355738617,0.0033246806457542404,0.00315484894628075,0.0027265124026860767,0.0022321050441619374,0.002119436855444043,0.0005969812858591441,0.0004953330292064977
22.452851,0.0010884655153766654,0.001533264029512861,0.002041532630174797,0.001718549846509846,0.002383561732230421,0.003651113559041498,0.05755506163215978,0.012475781150716394,0.009227906635892921,0.006197614487937834,0.0056918078702922785,0.004548820173833857,0.003993338116218715,0.003176133305478597,0.003682699042937193,0.0030030718961159227,0.0016699054338200473,0.0010626905574290316,0.0010549116542918847,0.0007271417540008072
22.480096,0.0010309122279423453,0.0016473491239973746,0.002819020565794795,0.001961285004948635,0.0016133395642298663,0.002162741431234655,0.057556672269384414,0.010039852645154066,0.008720447263097626,0.00543613826566808,0.005259189126888346,0.004666974937702975,0.004523047919006065,0.003707177752074813,0.00326108873672912,0.0024193531343885783,0.002136755601018384,0.0012270247256051265,0.0010811285894922753,0.001107379010727256
22.509987,0.0008429492207085765,0.0013883635576754485,0.0018088615735323708,0.002241508965959055,0.0023392860779482706,0.0017007356476593293,0.05896702531581409,0.008607564636628364,0.009701489994481133,0.0055075579672573365,0.005716228576411683,0.004808917042427532,0.004560719172046022,0.004112437822747331,0.0031025193164130045,0.0030422945621819395,0.0021289428121370416,0.001115630130645711,0.0015857888135023237,0.00042796370856617704
22.540447,0.0005950454379692549,0.0019707774512199732,0.001639621132949679,0.0018398269048962488,0.002065893977942436,0.0017614581437231007,0.05924107861517343,0.007397336996786939,0.009714523994687902,0.005566824960185828,0.006085975100990165,0.005088159973468984,0.00502244586301588,0.0046598114446216275,0.003159522562215216,0.0028503858522857346,0.002144966465901893,0.0020090568178597777,0.0012811899696168858,0.0012664297103043912
22.568106,0.0011293141840738432,0.0010408778023452048,0.0012809186520687478,0.0017943180391792725,0.0011770979797739358,0.000998197245817335,0.061691232806823565,0.007551737207319264,0.010050170779124633,0.0055931664502770545,0.006198381451119305,0.005757175991470836,0.005329745536034951,0.004355095454321525,0.003580652595083521,0.0020794069976559264,0.002759830257095332,0.001857545320458296,0.001454935625896783,0.0010325707119074018
22.595182,0.0008627220360976078,0.0011668521439650355,0.0012412939671966898,0.00187000342733565,0.0008826286952304471,0.0014645923623806505,0.06303837549798713,0.008346992029100811,0.010688238085386622,0.006242664017292615,0.006045605573425014,0.005098392173208007,0.0054114109069677415,0.004216989892058688,0.0039600169505810716,0.002925087019588033,0.0027079657226547443,0.0013899729431081852,0.0009128076818268852,0.0017202922204331934
22.628585,0.001517648661588805,0.0008882586548836371,0.001365164813601814,0.0010773458266865,0.001222088356712326,0.0017941312066869991,0.06505110839669286,0.009860070210221656,0.010833078823748492,0.006762844094536197,0.006253676973859731,0.005878975569755187,0.006074167178363415,0.004905991656592218,0.0028529538926307294,0.002780977509049503,0.0019474134261615586,0.0016358720692669206,0.0019592526420357448,0.0005063566819598628
22.654204,0.000943749972089497,0.0019400082103628526,0.0016665010132105261,0.0011538143891623091,0.0008434878303082038,0.0028091787964606364,0.06714880791126358,0.011565688971432207,0.011351460649838392,0.006364236978501156,0.006455035328594588,0.005532205258964168,0.0053386150581711655,0.0050809930029219255,0.0034227440928440503,0.0032370649907004162,0.0030388156321510783,0.0016354563551153763,0.0007240009633478708,0.0009484610901111123
22.680513,0.0006485291467500096,0.001632419514449715,0.0010784655034799147,0.0010385289612191363,0.0008500102159796469,0.00297348381805726,0.06797736826333947,0.013084536242077432,0.011937597832540631,0.007133546716436621,0.006246951470093678,0.006185227286475646,0.005914129110262412,0.0038744875567949377,0.0036891390995676373,0.002958408336883939,0.002864479911447293,0.0017938899351570812,0.0013955528168421406,0.0006394942200242532
22.709185,0.0010478128903857837,0.0009685860670782083,0.0011206840866712542,0.0015875152643201858,0.0003922582321771706,0.003210209625418731,0.06917334538962136,0.01395335864077104,0.011604301787006579,0.007380052870211786,0.006646359343739992,0.006421678660568469,0.00541173988199639,0.004489497637841851,0.004356666355233973,0.003238766329329718,0.002634217321469745,0.0011080150374044222,0.0014668570865386272,0.0005659650148685143
22.736225,0.0007547350266241194,0.0018758905051056757,0.0012998781175565669,0.0006355765437983962,0.0005203648282921456,0.0034584356485378148,0.070494490465161,0.015912974128660114,0.011947481185944159,0.007000166072584456,0.006772950313014391,0.005539673239371865,0.0053981857897310625,0.004789969023142677,0.004421850821395483,0.003197418498356063,0.0027311450708817167,0.001740170642931482,0.0014662948505743197,0.0009450611764605718
22.763789,0.0012342519207347428,0.0010392525931430543,0.001487837434942067,0.0009393272084399941,0.00014421987910044867,0.0039220983225930674,0.07109817162553696,0.016711174873280117,0.012067902362484749,0.008406491179771314,0.006821551508515609,0.00637078349604854,0.005695805176977626,0.004615058053631463,0.003928158351363789,0.0027902087908615236,0.0026137248647345483,0.0018145278345498815,0.0008847384324930976,0.0003717033892859329
22.792692,0.0008379652112905505,0.0010102637685622962,0.0014772951943029184,0.001360557038287382,0.0005529007756282285,0.00395831598429674,0.07181673813860953,0.01788199848489814,0.011882267621700797,0.00840668773069996,0.007050070529681671,0.00645726374638604,0.005325861804905031,0.00456192737994363,0.004201768742993684,0.003060060084205057,0.0024433077764882253,0.0023339469470479404,0.0013427267884094914,0.0008522209437670028
22.818894,0.0012972297602343579,0.0011414209848670978,0.0014247572311680502,0.0003364148785025589,0.000671316184170923,0.004534377574001883,0.07148578247618106,0.01903134777796809,0.01297575078957879,0.007930119398885327,0.007202430793963536,0.005698639067296723,0.006193491369093344,0.0043220731056365525,0.0036682928239744833,0.002607073206314321,0.002919505672312573,0.002349191306632128,0.0017328379944232602,0.00046485505342647507
22.844695,0.0005739538246941538,0.0009328410389575152,0.0005963573723151614,0.0007137250079585625,0.00034289714259621386,0.0046067730854016465,0.0713879801202858,0.019405772898980694,0.012602488576735784,0.008256495599333495,0.006922061477861498,0.005626768155622028,0.004742974082152056,0.005018078887916416,0.003758418557014685,0.0029746632498474767,0.0029140352577908964,0.0020425951212129185,0.0014369607557614193,0.0008828261625562096
22.871514,0.0006570050441338356,0.0013968716668251756,0.0011391698313511747,0.000595667461442669,0.0010765348113567267,0.005405684626228461,0.07108319419322612,0.02025879760092359,0.01236409377454884,0.008525410243321766,0.007125587965774804,0.005588592638031889,0.0057303633024042054,0.004786265646202337,0.004136612062524749,0.0029737537734953316,0.0026732347544395686,0.0021297526694415577,0.0016727800319655782,0.0006839319104949571
22.89957,0.0008481199159247261,0.0005755315923508057,0.0012655571548185554,0.0006063567584291459,0.0015867790055722466,0.004448105978937147,0.07152449413265893,0.0205129203927591,0.012419182065915418,0.008553110333589388,0.007277488805145336,0.0063148179335648265,0.005465868798039426,0.004868118654194909,0.003587078170927427,0.0024566966821708705,0.0029244414832566316,0.001582875767378705,0.0013953206809423169,0.0009450760248061594
22.926514,0.0007443778163580335,0.0009301541342794475,0.000795145220583179,0.0005824757492837133,0.0016122253407015806,0.005139770193029173,0.07049757000085914,0.022081729149930077,0.012313032854735935,0.008289022257753935,0.007251089268142445,0.0059506434085004,0.005044553729435894,0.004198953235463636,0.003497909906556375,0.003549381632019691,0.002407275871148554,0.0021563640304967354,0.0012413191400884236,0.00040384227258587565
22.95429,0.0006414483158341861,0.0009956267322114032,0.0011334581225713014,0.0007493411088823204,0.0010728896660919052,0.005136209560513684,0.06951957109990346,0.021691121880580408,0.012431187479323775,0.00819258429073741,0.006471617557281731,0.005572637072821328,0.004814200087810817,0.0038707171437677807,0.0034908308881703375,0.00304842722889704,0.0021188634213750415,0.0024373395683843654,0.0010700398237770683,0.00104764802363568
22.982076,0.0005620999618111473,0.0009640779757736526,0.000563905631367237,0.0006506088381639765,0.0011888954489073125,0.004877524033107464,0.068375328929778,0.021602132473703725,0.012098634333184468,0.007601133272926317,0.006881105236671712,0.005442553808890901,0.005243804905876483,0.004079312695689065,0.003543825558566757,0.0029690802114119537,0.0022591959047907188,0.002257608286826702,0.001318484501983886,0.0005367258426851916
23.008437,0.0007616001299039475,0.0008342981032142093,0.0009569615702000804,0.0008230386411522402,0.0009991924959750788,0.004993245620366479,0.0689333796005503,0.02160988313416282,0.011925260859983937,0.008199080507955064,0.0061411140692646865,0.006238013398967399,0.00494915569953691,0.0035365145290315795,0.0038099295952205322,0.0033768089306674084,0.0017472778578012636,0.0017078611089804234,0.0013744788730749237,0.0006310018057470485
23.0359,0.0011394079839971412,0.0011788521339150008,0.0008226317075403977,0.000500111034400521,0.0022257257671800287,0.00460536372431043,0.06787016774689117,0.022424597662022254,0.011635806755999848,0.007319897323282552,0.00644374853213906,0.00558169196917095,0.005089546645099515,0.004116888113201227,0.003405122913843627,0.002293052446050362,0.0025277855150117414,0.0012484163942194895,0.0009967348100078323,0.0011403090752097249
23.066543,0.0008307180499047745,0.0009298612605672681,0.0011255207178482022,0.0011044026124243666,0.0013439464107938672,0.00492001107067883,0.06709789909015121,0.021536426205917055,0.011261796814087798,0.007565071895914544,0.006628686826712268,0.006001477247910178,0.0038534771626015053,0.004245722149484613,0.003021806166396512,0.0026486229771627992,0.002317977813031335,0.0013976101316863006,0.0015591581721057775,0.0010731215338692097
23.09505,0.0006721180399238957,0.0008789280107779607,0.0011202878847862325,0.001553325699712722,0.0008307389418651765,0.00448172979479471,0.06630870174574363,0.021750845218371322,0.010963522067336397,0.006462188227488134,0.0057714299103390505,0.005374723122313011,0.004507896699905279,0.0042096593093802915,0.003555877278998791,0.0030310036622086403,0.0018849500691622732,0.0015099959572828633,0.0008932939019979773,0.0012482257433137738
23.125626,0.0017388639453010224,0.0015719289823132982,0.0019593130710298737,0.0013226636715320621,0.001522926128496109,0.004870517821999757,0.0655077113483821,0.021651140528460233,0.010097526424172694,0.007349726618181485,0.0057439528395997076,0.005238054349065937,0.004427462805598444,0.003816518058119874,0.002751865109195433,0.002519424304418901,0.002229868541022367,0.0017381386878266764,0.0011014356978490379,0.0016815336039110265
23.153112,0.001239941018640623,0.0011546146278506794,0.0011750226782918885,0.0018360504389824575,0.0017152435897633796,0.004579906981065642,0.06488601043605083,0.020231001476494776,0.01046483030056609,0.0067747447040856805,0.005607826996538073,0.004542036356730336,0.004571102685146997,0.004688276989065238,0.0024357681903150936,0.002640680789544234,0.0024215795460348984,0.0010285534731278312,0.002079299658459278,0.0006928404922213037
23.183624,0.0011263330369739573,0.0006447624855414475,0.0013486107677354452,0.0006427302325143989,0.0016050990503147238,0.004901066327901578,0.06499844171524997,0.01967487165781657,0.010990828559534946,0.00655002708653612,0.005656333132911683,0.005075870359168521,0.003956254884440149,0.003989687280716949,0.00294623410717166,0.002533401859478845,0.0022205788023796657,0.0015736109866947207,0.0013747587066666404,0.0004456010376820297
23.213006,0.0006496231801636646,0.0007443918647137684,0.001198991342865249,0.0012422959835795228,0.0016908401205004491,0.004981260520016383,0.06501837330034384,0.019461552164973507,0.010380321334756902,0.006617336682855058,0.005457826411424401,0.0046702513063476316,0.004642210535612298,0.0038774297424896075,0.002763473755922233,0.002411731513500124,0.0018330416563408743,0.0006823502997655428,0.0011177864186437117,0.0007146736270263035
23.240912,0.00022376440224908627,0.0010343328014288287,0.0008850661720359664,0.0007554101705922009,0.0018071753994833835,0.004213305122607134,0.06533765336993415,0.019184744585388953,0.010730228282029146,0.006216438109907513,0.0055985297024190245,0.005128178165752792,0.0042669257028428945,0.003361870010628671,0.0030282680064039652,0.002388167733096457,0.0016687103435840157,0.001644534786882652,0.0012542584047944357,0.0008359923754889548
23.268028,0.0007377275444155246,0.00046247869725241905,0.0012751933616327146,0.0007532247058917187,0.0013752824015491989,0.004584126938601448,0.06579484951120314,0.0178643867040559,0.01043578967706648,0.006600763701968382,0.005020495833677723,0.004351057841938824,0.0036494210951968273,0.003991832919240803,0.003210709643091468,0.0026232721889368434,0.0019877540497360707,0.002558069261975475,0.0009313986317137092,0.0002565744096768978
23.295257,0.0006841488614349057,0.0008668656925022557,0.0003985823506811209,0.0014345811349794422,0.0018256116769615827,0.0050850349189353675,0.06564653705957524,0.01792274511990358,0.010456555204306625,0.006395411772658743,0.004648212104760368,0.004768045798601351,0.004265532474117428,0.0029882808422112593,0.0026259746545928006,0.002064464248890165,0.0016750117365407335,0.001079861429896897,0.0012998259611915815,0.0005483188370757312
23.321225,0.0007796347524910951,0.0004494627741128336,0.001285816729609371,0.0008361439987339067,0.0018093730007304727,0.004761803532199023,0.06590465641622334,0.017963660204759358,0.01037201623441618,0.005281542350958858,0.004522702711892182,0.005039609432613592,0.003737577464922808,0.0035639681443875287,0.00264590893569648,0.0020030282171600716,0.001435073747216172,0.001641234914036828,0.0012279167489033503,0.0007411582502394319
23.354904,0.0006366268389046734,0.00033317393295101,0.00034042180518418814,0.00020163172764705223,0.0019995224292531245,0.004677110816653972,0.06600739431385282,0.01842670707021562,0.010383173130472784,0.004584437711427966,0.0045891350106476,0.004274498821018634,0.0031175196183145857,0.0033012556720992607,0.002186332932313486,0.0023953734321723597,0.001359542211678217,0.0016322428618626296,0.0009044437094854956,0.0006451646760362124
23.383606,0.0007257225416642111,0.0007097474507807831,0.0007956583993589131,0.0006018414308705439,0.0024223605063967424,0.004578748101649153,0.06570781357450671,0.017632677850564642,0.009552055485560118,0.004938818167620486,0.004221544339441005,0.00465095207127686,0.0032845280302691016,0.0032675742484161393,0.001976664233036678,0.0018411022687948068,0.0014905056256686341,0.0013658982951447545,0.0007291368519211308,0.0010225692084360532
23.41068,0.0003729358324873878,0.00027009075368371544,0.000128263109379471,0.0005926836293979685,0.0016516465792090135,0.00529696549028227,0.06610683333933028,0.018435128734722143,0.008920115144684675,0.004736966638635479,0.0036971458112307473,0.004212807042399869,0.0032299647018478304,0.0026898362401804343,0.0018268355466039396,0.0015115637680384276,0.0011348928296328398,0.0014832739829537594,0.0012452577021353677,0.0010988592162457576
23.437268,0.0007056792681967532,0.0006690233272672494,0.0010759267367158275,0.001421040670565113,0.0018051301231139215,0.0065543191839696775,0.06646142926582958,0.01918972477080362,0.009189799720017391,0.004575834895857588,0.003948128298447696,0.0035948540147535987,0.0024752813438441985,0.002586328092425729,0.001333537745825142,0.0019600436087567697,0.000993512590981736,0.0009538257312189162,0.0010338338305840003,3.872570330825973e-05
23.466553,0.0005336591481934454,0.00023726390118404835,0.0014247329625564043,0.0009753743814987539,0.0024021644636244587,0.005797598213116835,0.06711354690366829,0.01951007359022804,0.00800123070932902,0.005674809668942652,0.0033044078896725397,0.003664714480795735,0.002437711305953987,0.002425857739788002,0.0013942479159320044,0.0014711976626011333,0.001189386740748425,0.0011203093736560034,8.74143285904397e-05,0.0006939046642476446
23.493191,0.0008524642034288909,0.0006723684333925551,0.0015355170097906964,0.0012351827712517463,0.0029631868057666618,0.006197564591327632,0.0662468433832449,0.020191560514153214,0.00801133462944129,0.005272177818189362,0.00367546564857917,0.003455517876680791,0.002956154346443312,0.0022300529989458862,0.0020628199944847233,0.0014786463689504528,0.0007461645972910926,0.0006664055536377498,0.0006878475644724014,0.0007168890799284927
23.519307,0.00032398370307771,0.0006469234392152715,0.0012204421877885143,0.001820522552349013,0.0026840535873349524,0.006864946152028479,0.06669152475247421,0.02044289503931902,0.008630361892133714,0.0057075573074134075,0.004630300126249146,0.00388817987997611,0.002680917178771816,0.0023031162784675073,0.0018431056848992398,0.0012067500833116132,0.000793043540245793,0.0011963023097303405,0.0010888185698295712,0.001181852586950335
23.547991,0.001045384422123465,0.0007806579264055814,0.0014845159316020237,0.002353459152308316,0.0035014579071879423,0.006362197643775324,0.06799302630886996,0.02136824888670471,0.00907776019809869,0.007250124374762515,0.00497795075737244,0.00361440421106416,0.003219921197451794,0.001753598070028534,0.0016436572600291137,0.00196580336157315,0.001790344895366762,0.00029110521467615744,0.0012457220526853724,0.0007323306934640381
23.576503,0.0011135050142265835,0.0013900491715852666,0.002139944019026387,0.0020729818992720733,0.003930017087782355,0.005986779334482385,0.06864391997357348,0.021765322879374695,0.009268990425302352,0.006788496221150443,0.0050610519590262165,0.004539685224035846,0.0032445792234953585,0.0027865362497680487,0.00207527789335384,0.0017515229450787329,0.0012537089917327143,0.0009354831938482011,0.0014645098826382911,0.0006255143683323258
23.603604,0.00029205069417082425,0.0014762703081591274,0.001708185634998424,0.0020703294804171554,0.0038199527977351893,0.006255949305553397,0.06936098098064934,0.021324084890478132,0.010014261129515945,0.007058372298973542,0.005178338333588016,0.004713289172372147,0.0033709014713618445,0.002819340170870065,0.002905816274179972,0.0020638715240911833,0.001996587078543175,0.0010801983614124968,0.0005401811080062031,0.0006440912184569559
23.630726,0.0008612381164875087,0.0011557454997320835,0.0018201114552831947,0.0022595925963727684,0.003339441311917522,0.0071941899059201515,0.07049866628296168,0.021397369050317853,0.010113676141682924,0.008040246801816024,0.006001462335528359,0.005012797043869433,0.0043778593312363695,0.003390067901864602,0.0024660122061212317,0.002480492158792379,0.0015588800382978416,0.0006833585272381908,0.0007609282976608543,0.000995696740037436
23.659747,0.0016896363605464107,0.001448643574432886,0.0021514914854011487,0.002641654585656598,0.004205222634637285,0.006077072387296653,0.0701590148446517,0.02149447854162779,0.011151485926622538,0.00799490936269494,0.005560291021652633,0.0054954377756836125,0.0034860068986104207,0.004116015835663915,0.003109859229907127,0.0020104188703044226,0.0021914858688269765,0.001558405690753281,0.0014312601980834602,0.0009585751010091728
23.685696,0.0019505413718379832,0.0011062546457689245,0.002765871429835158,0.0028827359970895763,0.0032091390052126365,0.006941897512052666,0.07119384019847508,0.021227442305730725,0.01086881286220178,0.008182550959440845,0.005921536857708207,0.005970648148973695,0.00473158110562918,0.003911384861624009,0.002709661443008393,0.002989066896949871,0.0020222189416327636,0.001951188909027452,0.0007281384744405731,0.00020820212684231394
23.715054,0.0018160755478348774,0.0013932566863906854,0.002240270060911393,0.0027613090853328874,0.0036883198587885626,0.006707775251308217,0.07201728639563976,0.021139007758186727,0.011172968758552192,0.009113676464078789,0.00629568894562744,0.005738368638500029,0.004841496921749221,0.004133217788068446,0.003274128450678,0.002630444511254257,0.002327321837831399,0.0017884585295224113,0.0010675003950665612,0.0012890261439822885
23.743752,0.000853946904007617,0.001490396166148053,0.0018613166579720202,0.002682424816304771,0.0036855715242327287,0.005778472693849593,0.0709214089836169,0.019584837777233317,0.011186095480206371,0.00836406920432056,0.007297016554264547,0.005536540829163709,0.004621648176726954,0.004205802076139279,0.0035085549879549423,0.0030875823759339794,0.003750368101812937,0.002329930491140275,0.001640665252564143,0.0011695536823575145
23.77083,0.0015972669369088098,0.0009743038481019182,0.0023437560434002,0.002461981946659438,0.003533877968105807,0.005557367688742577,0.07150250450802262,0.0189449771651435,0.011404962688853583,0.009229422700632345,0.006329199860824647,0.006300181257188805,0.004788992869984334,0.0045009167053349204,0.004091665576190696,0.003070107245142261,0.002279731137224525,0.0015489886328459387,0.0010072593137035804,0.0003520037361062878
23.797889,0.0012733714432077133,0.0013628209731762258,0.0020325584025426184,0.0031697055904727424,0.0037590676110478955,0.0059413445943134234,0.07174910817071789,0.018819560039572164,0.01185051478312234,0.00782941071990616,0.006174653837356368,0.006008724260217587,0.005509113509518184,0.004863039638774463,0.004234901658356746,0.003550231641245161,0.0027012461958541654,0.0016900407934686645,0.001721152660284869,0.0004790060856615647
23.827372,0.0017434717093070993,0.0019393385784591758,0.0026235931806888194,0.002010012280886658,0.0035751012768482013,0.0053538293623114725,0.07107853336108415,0.017783272990626497,0.011641368712426828,0.007946656531400387,0.006324287065954014,0.006111653817576604,0.005691758678907123,0.004535178062166174,0.0034470964467419683,0.0034944909841005557,0.0020711944512715277,0.001532532039139144,0.0017952489646068165,0.0012757293341502302
23.853312,0.0016407977034542567,0.0009784286631706804,0.002924039816373376,0.002201109434463914,0.003181193591803837,0.005450337415084956,0.07110591248362147,0.016625801034025344,0.011044232110700299,0.007364499562237909,0.006490243964917213,0.005649537610862581,0.005544549397262244,0.004668141876550759,0.0037069982047505594,0.003426737210632297,0.002912510060435597,0.002082402657927023,0.0013710923230167147,0.0009860795557479181
23.880203,0.0007564267569536197,0.001159267464717266,0.0020008847262260447,0.0026948293917342524,0.0033077080471423173,0.00527043109355189,0.07011096336177254,0.015602068574461546,0.01067961792198806,0.00708505316658591,0.006446889172689812,0.006180761695797228,0.004482081899256976,0.004817022798756968,0.00368713997892972,0.003114885633836262,0.0027776535754643066,0.002062098638420874,0.0016673695488668273,0.0012351564398688215
23.909065,0.0009345214922710162,0.0014590703595932508,0.0021423907356468938,0.002039640763207365,0.003713721242084646,0.004901936953683428,0.06970055180149194,0.014843241917651327,0.010483422611902582,0.007057746765302892,0.006613774300038747,0.005850507960685363,0.004731706448591967,0.004586783951716707,0.003283517697227244,0.0032940338687656857,0.002878637402453612,0.002054311262592311,0.001602393431575262,0.0006725571865596642
23.937539,0.0014021427907530812,0.0006549325377773889,0.002491514691416797,0.002326297269918676,0.0023366377908799222,0.004156462349474532,0.06767694785266286,0.01248681498955816,0.00984873524027803,0.006935970899871965,0.005681125905158109,0.005921094853889542,0.005210370952284705,0.0042400839158452,0.003424697314561681,0.003171647686648685,0.0027040687937277797,0.0026563695459683933,0.0011926523648435536,0.001435273694191179
23.966143,0.0009999309568552719,0.0010180252945750483,0.002069250443346008,0.0020872905164976293,0.002731725645560111,0.003864360477480343,0.06687606543250343,0.01152355911655645,0.009902074068193562,0.005809041486778488,0.005830837234550089,0.005873495406659619,0.00497233520662782,0.004326837946770001,0.0038029003155285314,0.0026341391815491114,0.0022633323077805067,0.00250523940052885,0.0018036314041862008,0.0012661408745824126
23.996981,0.0015382147489569247,0.0008761667153479359,0.0016014233960656645,0.001885052481663032,0.0027031917833115833,0.004014098501463944,0.06505259559070571,0.00965079568492727,0.008854045591467232,0.00616218226942767,0.00571549433586216,0.00573706867867166,0.004548345282140676,0.0037216235550847454,0.003462789477939206,0.0029245543390268992,0.0019758488893941543,0.002262291600993675,0.0015778045441430758,0.0008503651103170822
24.024558,0.0007501587550498822,0.0009359622291054212,0.0023061383531756095,0.001978166065552324,0.0019357927051821507,0.0031381568790771965,0.06363193199407097,0.008504477974578114,0.008517552998280218,0.005484699952059069,0.005665288989714793,0.005418164513128615,0.004185686789702251,0.003890729223141206,0.0033206368270846465,0.00250124332195262,0.002325977100698015,0.0016494075862763982,0.0014599544112306416,0.0006642229289977937
24.054665,0.0010145676945904594,0.001077518228594595,0.0012367178094083214,0.0022383567124089204,0.0016344418868239822,0.0031141125743374474,0.06155446533898174,0.008363039662537774,0.00784989422960036,0.0052823162748341585,0.0052894428907072815,0.005117986679751917,0.003307591045759225,0.0037721321692039235,0.0030958488843431525,0.0030822314279941466,0.001979212868351092,0.0012549492423361136,0.000989856451474638,0.001075132310932553
24.085025,0.000853541641695587,0.00021447804736438822,0.0017357280758641346,0.0018794649225058865,0.001936924114522718,0.00238998072540368,0.06048966590866682,0.009395402698998344,0.007604145022945802,0.004888690077044612,0.00512859870543387,0.004567708423542259,0.004360831918295767,0.0027757568038165596,0.0025483120962788218,0.0021255426396303225,0.0023899436377160127,0.0023424660632872405,0.0012542084603469994,0.0008545073151471427
24.113761,0.0007768712443199773,0.0005576821383460446,0.002454301125062799,0.0015393237832826224,0.0014292845655098534,0.002150835846593631,0.05969003452719371,0.009089329767599597,0.008197927863426324,0.0056865382303607735,0.004823973454915651,0.004734813183977867,0.00398083034439811,0.0031049627294762834,0.0026961820970902977,0.0024442451585227347,0.0020766501167854955,0.00181973264515307,0.0008141274211848611,0.001184693986306602
24.142145,0.0007653916090636062,0.0006808315278235493,0.0012385944965228747,0.0013678680290099793,0.0014843152554158922,0.0022554116408567697,0.05871526589638837,0.01090474838679254,0.007964771203936087,0.005296583088730838,0.005661343772470207,0.005006970148384431,0.004147228569108981,0.002969315224503893,0.0027321987219120474,0.0027535652006510807,0.0011794615410374708,0.0006764437733286046,0.0008943868273563457,0.000702514820640505
24.173092,0.0005611861069394656,0.0010323665517764334,0.0016002990168372888,0.0010117178943795297,0.000753981802212158,0.0027934507984016853,0.058216292603646795,0.014081115218462056,0.00810884467484816,0.005682413780095466,0.00505405436438896,0.004329067721222038,0.003733638240886808,0.003720843346407669,0.002343993073474804,0.0026290942118374007,0.0016422116319100295,0.0016985471955392295,0.0012907109919900578,0.0008183848199368552
24.200382,0.0009802027593260902,0.0007991695827881015,0.001729037444869992,0.001103890207003525,0.0009736489857973994,0.0024128687235584175,0.05872586643420886,0.015377194517676501,0.007881399064314365,0.005588542976703175,0.005338065216319041,0.004312114869723571,0.00390453782006279,0.0031471129015280966,0.0020114523889212953,0.0018789847972201345,0.0022191997991001305,0.0017870102302368755,0.0004851508600053809,0.00040425708947107415
24.233467,0.0014172436745493796,0.0008657412988002823,0.0014990254393387214,0.0007391573801199037,0.001330433165148362,0.0025598819019898977,0.05927988971431066,0.01719099319121945,0.007832484241548915,0.005195956963103602,0.005848750067733639,0.005026152271191649,0.0036509655567239616,0.003181950634687647,0.0017241184010698964,0.0025263732139818294,0.001872080393797338,0.0021517095907354596,0.0007180071049700803,0.0006882281173353292
24.261655,0.0005707146532188123,0.0008535493558202051,0.0016226952194577063,0.0006349296176911515,0.0014769353690802806,0.00330832445211347,0.060596065943206,0.01820201091024549,0.00814426842928617,0.006599464432002426,0.005487638452331015,0.004842720626504118,0.0037587733756897865,0.0030639145053686567,0.0030902673752898303,0.00269001409680402,0.002053787875859398,0.0018558236223023797,0.0009047815693655888,0.0008556981958219458
24.290192,0.0008361342952033814,0.0009351554180418621,0.0015427487267869737,0.0012719844470289927,0.0007297109391152535,0.0035824867431374307,0.06203138703151328,0.01960555993152742,0.008971152291187627,0.007158171982970071,0.006032536847786619,0.004964325641125344,0.0037823873861237995,0.0035453526992880995,0.0029437301046290683,0.0025111026717600637,0.002045775278451548,0.0015844544261193877,0.0008748822878073952,0.001472744831658482
24.320762,0.0011837096309148718,0.0008502663689459144,0.0016234131719683274,0.0013616646141614284,0.001334621701861356,0.003928886204427873,0.06372545174985593,0.02049298721837997,0.009326315742067699,0.007516719239798282,0.0066968975636542616,0.005558381815090684,0.004471326789581832,0.003878492410328889,0.0031162729100327755,0.0023593089363418912,0.0014003766920929026,0.0020325762944963495,0.0005851625803003545,0.0006616968469119388
24.348385,0.0006184421231795189,0.001217674301377279,0.002261401874895278,0.00069229921285376,0.001040674366288751,0.003983264180564783,0.06613183472765115,0.02133301713053339,0.009398196742900508,0.007965748810312962,0.006183289180141277,0.0058420589631863196,0.004836543156656557,0.0036665329446951404,0.0030159790537765004,0.002406944533767719,0.002530102344356415,0.0009015814942714638,0.0015316704328938045,0.0010747933996026744
24.379779,0.0005783967958212125,0.0006692338822466547,0.0016564729939178412,0.0015858745813990714,0.0007926024572421919,0.004553324440972678,0.06870898998207232,0.022179403581506114,0.00993190053978619,0.008357781559783709,0.007466110704910599,0.006016619337497588,0.004869561602219637,0.003985774185987853,0.0033237152586618524,0.0032788132495067583,0.0016290187810545905,0.0018578893477820158,0.0011118562414335364,0.0011251502357010963
24.409529,0.001141855040052282,0.0004047978492212113,0.00152550419161176,0.0015064195412686937,0.0019398831825318417,0.0043525927023908605,0.07112143635975952,0.021994679777083366,0.010826371919851405,0.00874976351973438,0.007578714246561187,0.006248350878635738,0.005114244760539662,0.0042158026024710265,0.003184114647448061,0.002184572813500794,0.0025856734689971525,0.0013158513221025495,0.001329371442205798,0.0010790433251973315
24.438061,0.0008042156406642664,0.0005265355815572697,0.001793285094752486,0.0009183283647993008,0.0016317004298920827,0.004713160443329118,0.07222578376856208,0.021288195729306007,0.01101741495956213,0.009320758415651286,0.007630572857130029,0.0060760397125238326,0.005208506308528414,0.003595518561432266,0.004011447698723267,0.003450468126529989,0.0025881442776635524,0.00133807538398923,0.0016713416816848598,0.0009194788052946513
24.466547,0.0011623957828188892,0.0009514423308987723,0.0012531418243688544,0.0010339010252354637,0.001601634316200736,0.004766672160629288,0.07367478204012001,0.021720516204100294,0.010599611335738498,0.009286471949681836,0.007342384753507918,0.006310958380029971,0.005568506373908762,0.004560572801289876,0.003527169227374952,0.00343653994030236,0.002619388613085587,0.0017211933829488115,0.0011181533373278876,0.0008553954471412629
24.497882,0.0008560621384809723,0.001176329086798833,0.0010767907902240437,0.0013490079561827505,0.0017153755633745997,0.005224496420137257,0.07566203893040782,0.021410522675544975,0.011214216216538835,0.009806943047228319,0.00784708122633939,0.006904877446073348,0.005571816464637891,0.004653966872152586,0.003979613457407698,0.00347370197017325,0.0023199762134962004,0.0021515330553671824,0.0014736205534738116,0.0009002100877593728
24.525116,0.001273754334785205,0.0007840635392874333,0.0013359682711615467,0.0015014221797616245,0.0014333586259010836,0.005490344518663779,0.07674466273788229,0.02117939966910805,0.011350820872241046,0.009934464611096323,0.007794054230823016,0.0069937078008243765,0.005057249538102367,0.00469623195895992,0.003739827003157098,0.003511115445874039,0.002676077437769545,0.002011959932008738,0.0012006145940204617,0.0015800946489226697
24.562015,0.001701111670551882,0.0005433666605907129,0.0016142771719129623,0.000992589715894402,0.0023896788013977855,0.005345797863716392,0.07736674675814963,0.0207740487013049,0.012103429588440328,0.009732936776699747,0.00819863148446338,0.006785984751122745,0.005630045776699434,0.005611969223383373,0.004171168192011377,0.003289342007636564,0.0023287681309052187,0.0028410352016259655,0.0015581540766455117,0.00151152293344858
24.592344,0.00038865363767117404,0.0009683749854479209,0.00176861320859558,0.0013063613783753333,0.0018979662352542376,0.005718399171938012,0.07788859445335024,0.020611149972775637,0.01243225958061775,0.009394565325899782,0.008444222873826452,0.0070269802461198315,0.00588946689726436,0.005486245486095392,0.004133769714054224,0.0034871265257133467,0.0025835380767509544,0.0019943520025892734,0.0016226515367588606,0.001114929074940695
24.621057,0.0011721624701943026,0.0007900213583281639,0.0015021557640109145,0.00040861065338258096,0.001496082847239647,0.0062232091656001035,0.07831372043786844,0.02044301594887878,0.012317999403777658,0.00999238200765024,0.008043208584770065,0.00755250525377452,0.005616288389604915,0.0051952444244193095,0.003442550024333662,0.00414726288109485,0.00303376684780536,0.002372717209229312,0.0014718578936984508,0.0007710534891716792
24.652169,0.0005631328545187951,0.0005767213824326577,0.002080667003074639,0.001047960439685285,0.0016628622645430517,0.005595685610633761,0.07804912475833405,0.021066288262623592,0.012657021677270437,0.010138416220218244,0.007747281903918156,0.007471011466962907,0.005565564802968308,0.00489726796254937,0.0038724163281277485,0.0038130907584535303,0.0027143552823611864,0.0017142475339715782,0.0016787755883932189,0.0017299725310241723
24.67996,0.0008647238976465391,0.0006963958643954504,0.0013267069685573372,0.0007856740295837885,0.0019438965181559084,0.005608772414315305,0.07713381753121386,0.02033542360598681,0.012615591211171838,0.009364847755381822,0.008322365616328884,0.007244297208868661,0.005243332106100197,0.005479665283922539,0.004431982884727105,0.0035351354192295877,0.002499677774864636,0.0025723563575309246,0.0011584130635563768,0.000722868680871391
24.710261,0.0009889298442698846,0.00042460001981621694,0.001185641922338125,0.0014848379256122903,0.0010306185331180366,0.006082039644472014,0.07641148358741771,0.020757621887461886,0.012234409438960224,0.00930062444716276,0.00806162971654025,0.0071129012626510515,0.005927997564267526,0.004790546940256994,0.0042283171919098765,0.003547591568548172,0.00271044156048286,0.0018979241921351648,0.0015231590371446641,0.0013151684564526253
24.739014,0.000440862219899029,0.0005005778623972412,0.0014741475282791792,0.0006291106712623909,0.0024381605968638955,0.0056191930971656165,0.07494898275468516,0.021629785084607993,0.01217241350868578,0.008975739173766928,0.007566543108518066,0.007093048298599206,0.00552454195477398,0.005075077509887296,0.0036592925097071447,0.0037210286721303925,0.002471523248933571,0.0024523504408800246,0.0011092969941164507,0.0014125311914173597
24.766986,0.0006340225956144703,0.0005690926221029732,0.000921151180671849,0.0012173104857514262,0.0012399319964243596,0.005251559817495492,0.07470443260182578,0.021780684831446608,0.01191045484425481,0.009211743779378464,0.007390259741939999,0.006766086351237889,0.005722812708106963,0.00494141394397819,0.003956976198822456,0.003259011192890416,0.002633392633872946,0.002224624198810438,0.0015742158989670726,0.0012125250937167625
24.795419,0.000562124077276936,0.0007284256410582462,0.0013937804826765143,0.001501949497480621,0.0015763140297875278,0.005502675573967744,0.07212195491400117,0.021905230200798948,0.01143777067270191,0.008523120066454773,0.007704179527180651,0.0063468107176879625,0.005205939427798499,0.004405604511374922,0.003611003222056833,0.003319594686425227,0.0024935969482806743,0.0018713173266146166,0.001417666456792855,0.0013613257696835788
24.826625,0.0008177459115534707,0.0008992592435065272,0.00126877108080345,0.001194543287104852,0.0016333232950764716,0.00564472020450607,0.07052309328098091,0.02194454290125754,0.011565233530848446,0.007817672668103348,0.006831511268979449,0.0062217571499734925,0.005230448693113985,0.004882078981351377,0.0036753185671528697,0.0033232444948636296,0.0023356552292005577,0.0015332105540553501,0.0013501255405811317,0.0010416238937004086
24.854025,0.00023737428439229153,0.0004540500291510272,0.0012558497372827106,0.000972257898745449,0.0015591213358322243,0.005061926052797271,0.06791080862719112,0.022762436398112304,0.011659031578503199,0.007548276086325439,0.0065364177212456015,0.006282017339119033,0.004953850212619817,0.003884021790401801,0.0034148747583680394,0.002531479347637534,0.0024884062816187325,0.0014264722781215816,0.0011589627269800286,0.001320963142035027
24.883757,0.00041372343883822965,0.0008317831878165373,0.0011420743457595164,0.0010014889430329731,0.0018573856762818279,0.005142548255058023,0.06555381717032545,0.022874012189746766,0.010215024155808536,0.0076820539330905565,0.006660431671550118,0.006129871542830062,0.004267656892685626,0.003899403052979611,0.0032865578851984144,0.002777822983063634,0.0013930775363942439,0.0012517966409735602,0.0014776416812695425,0.0010758156830094
24.912434,0.0004904313847609053,0.00032268096701693945,0.0019971767233689236,0.0006704885187644072,0.0023248540307126346,0.00507855213668698,0.06392617496036866,0.02344954157129875,0.010511077910511413,0.007479252692884678,0.005810662824976123,0.004925935899327578,0.004208348746896079,0.0034272920333179315,0.0032117396703494738,0.00242382540097971,0.0020421578982486987,0.0016819114974068136,0.001134097029821034,0.0012411700100199493
24.940845,0.0006997473825890293,0.0003702106334472483,0.001322787484658725,0.0008397989228405058,0.0017758205434933835,0.005422698738439402,0.06153408438688623,0.023239953770711825,0.009691705046280818,0.006971498713484879,0.006163096204473786,0.005054363964271945,0.003849969790993659,0.0034465649197745634,0.003000874803853193,0.0022197479238606306,0.0017262973433416898,0.0020576039791393034,0.0015669222689638363,0.0006986604656913347
24.969263,0.0008116003935335407,0.0006002266411783946,0.0008790257413230775,0.0009400276210774871,0.0019066212626679825,0.005971352184235293,0.059805880067015586,0.02432984590016286,0.009111024101342556,0.007026235862598908,0.005393284750385057,0.004704084369033726,0.004259097192688683,0.0033263894234448737,0.002597954292205496,0.0027733091856486755,0.0014951129830050873,0.0012157591717618574,0.0011682252286099935,0.0009950220881858477
24.999811,0.0009688622639366842,0.0006774177223730184,0.0010390495417362743,0.0005882226097788453,0.0016277962384550503,0.005128295657480279,0.058946416081030635,0.024332600758293212,0.0095014788542345,0.006137620900338712,0.005452325714014229,0.004797112584962096,0.003575753602273817,0.003266931044451346,0.001981127761285021,0.0027081905078944336,0.002028297577758547,0.001556277133856373,0.001003665466993259,0.00036442188348064923
25.026841,0.00042843992463615505,0.0006467748791322453,0.0014093833580395775,0.0005854742630205888,0.0022447305642003873,0.005832575695372445,0.05835628071397596,0.024661323932935842,0.008735527815460132,0.006870894222684734,0.005689179281860657,0.0041433088340082505,0.0037110845047223233,0.002915684699873737,0.002696297939874646,0.0021337208647007155,0.0018540754764713584,0.0011540489001379735,0.0006109365521711496,0.0012345894829860619
25.056271,0.0010302209457063037,0.0004403895185911011,0.001444050291377051,0.0003495569042448798,0.003099288829664645,0.00604639783130708,0.05694556820415606,0.025077455217047757,0.008904072376078808,0.006536284756725595,0.005754105197889417,0.004682436578060554,0.0031491923186678697,0.002283887750935643,0.0028111730839781397,0.0017758689527525501,0.0012735110957419224,0.0011391201325823411,0.0007403049781702936,0.0009181917801479982
25.086322,0.0004614718357847671,0.0004250127363549448,0.0014236667645726709,0.0012825969320523435,0.002160147615985821,0.006111024066776044,0.056819826788231276,0.025296080327167427,0.008728449897658513,0.006241975649684746,0.00520847973415604,0.003860776614620878,0.003524109245555555,0.003251462045922513,0.0015737653541648582,0.001831808181204139,0.001767064313599245,0.0012537750417747232,0.0005665202613519696,0.0004930691744496201
25.114618,0.00018263774401663452,0.0012216314998579204,0.00040556060048629585,0.0013731996290989007,0.0027400920323284008,0.005893801836861249,0.05747313475459498,0.026063784553336068,0.008479761791243375,0.006737867407808084,0.0046198081911770945,0.004820452721805502,0.003117440431488422,0.002529171151869254,0.0020515521717198062,0.0019874154138937814,0.0013565002829325256,0.00050750939588028,0.0006546166046210085,0.0006560976271320032
25.143214,0.0006923372745722944,0.0011789476453549724,0.0008986367363610349,0.0008274193711928153,0.0022333886297663964,0.005593289949605006,0.057637617654707485,0.024794377463264714,0.008339529546691484,0.006674252610462236,0.005359139702974715,0.004418369872562816,0.0028499653765492123,0.002636009492484033,0.0018329955136970443,0.0018287900325945042,0.0018077977218510575,0.0008284085121109821,0.0004457913043202882,0.00014813672576658476
25.173708,0.0006480910509182346,0.00011224330820746182,0.0018146153020647839,0.0013713454301905426,0.0026172085909616036,0.006171285664531557,0.05792001305877154,0.024008684798183716,0.008575748120825977,0.006716050688602703,0.004910967157286277,0.004037363912430369,0.004177577058150988,0.003032431700288173,0.0024486851136351208,0.001961345611478399,0.001498010530304461,0.001096948401711951,0.0011213778007310583,0.00013738398072510956
25.20067,0.0009938181493940516,0.0010201570284472253,0.0015082894705580462,0.0011496963775222615,0.0022433176160328513,0.00637742553546497,0.0586515955123926,0.023534471063993968,0.008957661647420938,0.006187392688470502,0.005262334051706653,0.004636232604784742,0.003000790858075022,0.0034242235609065756,0.0023203976362879525,0.0014541481714054547,0.0012892838262439008,0.00080917719713673,0.001134700446709218,0.0009367007124677446
25.232249,0.00027555007488926596,0.0008058797549126003,0.0015156649932481943,0.0017643954743543216,0.002784922951994947,0.005387528289161817,0.058761391699013295,0.022925882179289474,0.008539992350914304,0.0066042367480198105,0.0052053521394525995,0.003938378467934718,0.003291911991192117,0.0030026705365999024,0.002592567356393745,0.0015591086111336105,0.0017737696376352704,0.001106229848842064,0.0009230083709687191,0.0008383356295898384
25.260391,0.0011771558355810961,0.0005784467530648627,0.0014835563600164726,0.0012869643714787595,0.002728223471215019,0.006069770105840151,0.058429007108519296,0.021829442829601253,0.008192336964443053,0.006429141474066193,0.004879896472225877,0.00470913792577451,0.0038550504364767953,0.0028297648287887484,0.0024844208583756078,0.001346080823232455,0.001968724156767291,0.0011607495395446626,0.0015431106901802347,0.0008874164636310704
25.288986,0.0006354223675130972,0.0011146629805039094,0.0015621097169794139,0.001684525924962836,0.0025795195744719294,0.00559736949185695,0.05809601241751646,0.020404066572640128,0.008084725316804483,0.00672937721169283,0.005674651872252177,0.004697804448776191,0.003341428653851052,0.002595651391473829,0.0027734006816756587,0.0017893363777834227,0.0012645756975743052,0.0009054486476042316,0.0012031621984991254,0.00047194230849075794
25.319607,0.0010639473629061522,0.0009685860670782083,0.0015046315192674775,0.0017528570221717384,0.0028332696537081065,0.0058481464795102816,0.05832401896020714,0.01900764622205235,0.008675716777155708,0.00685561663296232,0.005419523811757893,0.004487498389307085,0.003230606013671646,0.0035954301065582554,0.0021085991951797518,0.0021564587436595415,0.001711377329202824,0.0014619722977424797,0.0009048430469147544,0.0010556942137148271
25.347129,0.0008171694336271136,0.0007950088320193862,0.0015514524293048755,0.001497103934913457,0.003222930291742322,0.006089586170014912,0.05862847765064863,0.018079779097061537,0.0077449517851371245,0.007389424749508126,0.005204159710696753,0.005123037844077925,0.0033982320479185686,0.0028125112059253178,0.002773073853374535,0.0023019063287107546,0.0012402250849576702,0.001697801158588207,0.0013972777635104625,0.0007204472614318291
25.373757,0.0008278497926157962,0.00036301980214636703,0.002302045400435275,0.0015070852683154823,0.0026231062575503374,0.005933644431246599,0.0576570001754596,0.017080297778402143,0.008778488662254868,0.006174656414316901,0.004739196586292515,0.004390189561465524,0.0038033348051309205,0.0033074697709069277,0.00295331342202841,0.0023628959347991333,0.0014234457038967998,0.0018893291627571113,0.0010851942804550028,0.0009058038878906355
25.411046,0.00119066968634655,0.0007429784901062825,0.001463606738181081,0.0020146539246471387,0.0028285258034402554,0.005233208171715621,0.05699030826474266,0.01579700100587099,0.008385776696908981,0.006319173384839556,0.004968014370862411,0.005012467204905885,0.0034307870764779505,0.0037464025200169763,0.0023026264902672833,0.0025390863838757566,0.00169215912380597,0.0013845460027853708,0.0011534025512220441,0.0005898860892555627
25.439434,0.0013036592256047347,0.0008013514140454968,0.0016163286379952775,0.0017664775718594997,0.0028645725161227462,0.005402655287935754,0.056331752698973864,0.015198839392989234,0.00841671201389409,0.0065952118405388695,0.004447174221168117,0.0050831491959206715,0.0036923533330367932,0.0035024815699280258,0.003153926051145514,0.00270812862876201,0.0019350204842132383,0.0009410074930855083,0.0007862807275981861,0.0006745867218760269
25.470435,0.00045592955278681225,0.0008430441243686899,0.001964728379214775,0.0015267195164112377,0.002545735297762203,0.004609584359407459,0.05684418635066167,0.013718359195033279,0.00863295003448014,0.0066324952298856335,0.004921132344872507,0.005156543738307928,0.003914369932340927,0.002961355875682832,0.0024238937207399468,0.002342096803108096,0.0019197686219616585,0.001255786151423604,0.0008932370338054572,1.579310608202714e-05
25.499074,0.0011138560332947548,0.001091598542918674,0.00112705133953958,0.001817180613506415,0.002347057674011632,0.00548256249990464,0.05555490815167876,0.01459629462433723,0.00871741249520202,0.006576808092788448,0.0046645596410611855,0.004633965749247802,0.003988945019191948,0.002903966834156344,0.0018827782891225118,0.0021618379113843562,0.0018036470861481154,0.0017339801863040585,0.001175533428464573,0.0004161935257920738
25.526411,0.0008016279535499926,0.0008518713101554959,0.001494080682539243,0.0013380829115950835,0.0023585173876097564,0.005082659362257741,0.05395642755126098,0.012648653713120253,0.008268467048086182,0.006354352188974489,0.004476611053874102,0.004991200317818243,0.0038006157718303187,0.0032345865788375827,0.002223533292000989,0.002925905220198657,0.0019232047487971673,0.0015445388510016457,0.000959390579729702,0.0002867164347282611
25.556354,0.00029161523898837277,0.001127111081686082,0.0017338739608924942,0.0013794880342777255,0.002587447649621402,0.0052892497749976695,0.05309687422256889,0.012884281658734896,0.00884059706680056,0.006118733572044331,0.004488512383335344,0.004876913442953707,0.00315762404174311,0.0030792329722708267,0.0026314543884714326,0.002494393740738183,0.0016633975447691934,0.0010869377808808262,0.000700196158207685,0.0007398919955321565
25.586385,0.0008665832780815888,0.0008970626281032827,0.0016707564674956264,0.0016757363072799037,0.002310228755718086,0.00537628487267178,0.05155615974237729,0.011801872766471004,0.009428392944156837,0.005745844388598565,0.004227609247728669,0.0038672131678568343,0.002739163953231529,0.003451476345329158,0.0020526416654436178,0.002157223800327674,0.001720075950031806,0.0017379149108079995,0.0014064565428793564,0.0002992787309468264
25.61473,0.00025987118060917974,0.0007437470617586522,0.0016411436516056642,0.0019048981693383375,0.0022412884932639177,0.0041224119165656214,0.049739882256062046,0.01109345142092827,0.00926581828802281,0.004475571839521415,0.00475429880861772,0.004171202744669022,0.0028189105506130105,0.0027898521463403476,0.0019552612397042723,0.002086535212226182,0.0020757254613813633,0.001067443589894136,0.001113093115370318,0.0007540754433971211
25.64542,0.0007196554742696132,0.0008195616650031844,0.0009470149422796715,0.0016263678327786818,0.002431538814450118,0.0043773196572588075,0.047430760028749484,0.010758319545507067,0.008200671255460106,0.0049300537230309435,0.004319133596601162,0.0035994207699679283,0.002765053028840107,0.003280037478307647,0.0016504822844186464,0.002362114346007332,0.001655877127633652,0.0011057331132134987,0.0008847815095178039,0.0009996768936963343
25.673585,0.0007196808617786569,0.001132994855750417,0.0016962954635784658,0.0019654468170490044,0.002284326130011707,0.0036735170013723166,0.0455314667234523,0.0093159229965635,0.007832976114391916,0.004391618800898048,0.0049770012989834005,0.0030898761338841855,0.0031437157686772708,0.002418065351081369,0.0019788647636057124,0.002585312280137831,0.001844259528409462,0.0008999371259300273,0.0012718840881030134,0.0006967787644113022
25.700897,0.0011978287735041806,0.0011949876888632653,0.001884771253475251,0.0007901818251247752,0.0022404255238923786,0.0037754153944256027,0.043400363937677475,0.009097276711318329,0.0075936756962728304,0.004398318384687892,0.0037720874202800884,0.0029965416813658974,0.0027329815724174643,0.0026088048369641583,0.002104242691118003,0.001867617751974723,0.0012060974799677326,0.0008928706155070466,0.0010029906628277491,0.0007635332990248414
25.734038,0.0008394226354827271,0.0007271456665313093,0.0014638570147558262,0.0008703047649062983,0.0018893941538850113,0.0032793029036649493,0.041304962871922625,0.007088844076862661,0.006764110691668139,0.004382439662435248,0.003649236031054074,0.0035716474949553036,0.0023651627666220467,0.0026001428235959655,0.0015127666517424931,0.0016897929970025357,0.0012885248280890727,0.0013683174370639009,0.0004945609239060585,0.0007844169560206319
25.762207,0.0006726503936493226,0.0007240123528681531,0.0013923412513932912,0.0012377393122049865,0.002049163503253339,0.00306383127672241,0.0392273926568888,0.005993737113980161,0.007164365125511914,0.0029793973458615633,0.004025400354554116,0.003711704162338707,0.002745037995150937,0.002284496598689685,0.00176169801616461,0.0017796389526591558,0.0013083480829749622,0.0009095324161571837,0.000659369406433417,0.0006666006858795785
25.790546,0.0005982530786909058,0.0015597961510879054,0.0014312772896074226,0.0010194524375948643,0.0021448898924669797,0.0030115649541473163,0.036923875220165145,0.004172163320526888,0.007105724303125565,0.003594714671678985,0.003174015849228561,0.002954301631550054,0.0022594203427328675,0.0023085766057742065,0.0025965062475913152,0.0013926255787469195,0.0017447956643684254,0.0009621728241072123,0.0005334801416382673,0.00044385752497071894
25.821215,0.0007131818333489304,0.0003898488999446045,0.0016268494994082442,0.0012206409424174707,0.0012195978003605138,0.0024542932056541324,0.03532051463888096,0.0029559832657693142,0.006525972775942822,0.0032208304557289564,0.0034150748132164756,0.0032141253794161,0.002493893382555571,0.001731221929030808,0.002242875964847286,0.0015725534292674633,0.0017536133020675776,0.001357520962352528,0.0006417281348046246,0.0006991859769536671
25.848305,0.001331558560047037,0.000592124433928406,0.0017108575202687242,0.0007246468107897631,0.0005735200982895062,0.0026573115067645607,0.03415451211365536,0.0024525261896025017,0.0064795088163216346,0.003402891936719469,0.002870062743569605,0.0026528733347785413,0.002601355540370631,0.0021379657456250885,0.0015510525305960936,0.0015331418777570784,0.0013597005570563177,0.000947327481103939,0.0009153242673758701,0.0003266696040293871
25.877801,0.0004646486934369664,0.00035398689526709644,0.0007379388592119311,0.0009042581059256952,0.0005238303660478412,0.0017238608937940362,0.033050865673257226,0.0031680248760305933,0.006630023458373471,0.0032045831886172303,0.0031561320832674254,0.00254083582223813,0.001778303492278376,0.002061497673061003,0.0013941410849753018,0.0013176368444878345,0.0010913365739877703,0.0006888698853827055,0.0006139569278803007,0.0008360207428162758
25.9072,0.00022525586459384796,0.0005102411995466648,0.0009709770207411664,0.0005113192697723573,0.0005963768544163392,0.002953849049041122,0.03292091454441629,0.0038257954497657866,0.00613028078495565,0.003320081686187989,0.0031085240116209894,0.0025183082998193065,0.0026735443695401337,0.0018760841854591867,0.001573379465842852,0.0015794462839736731,0.0005618078778555135,0.0004689402747142984,0.0009939071519339962,0.00036464169077643786
25.93562,0.0006292317750063617,0.0006876475991709042,0.00030203491101633953,0.00043671601507058294,0.00010513905609921104,0.002133737824058502,0.03320944701184835,0.003992365205199409,0.006391176079039151,0.0022582517128117846,0.0025147680317232943,0.0027350754936169485,0.002891230922474054,0.0016775856639642517,0.0016516793660049714,0.0018553726530062661,0.0014732450257272382,0.0012855230974723188,0.0007244065184450755,0.0003487838460228894
25.963849,0.0005290616024391588,0.0011936095141635394,0.0004994575763881815,0.0007205274217958963,0.000441748523818866,0.002415362856226218,0.033035247790607784,0.00427904881032807,0.005060662392459585,0.003280763064677305,0.0029829054009154524,0.002393623234193006,0.0020547430092883825,0.0024195174175108336,0.0013353421941777013,0.0011402029493640673,0.0006773186971766123,0.0009456916385459271,0.0009751768769410252,0.0008303598986224115
25.992685,0.00047370241333123756,0.0005876810421218558,0.0003405147882404794,0.000730626647668277,0.0006324362732062777,0.0030282500449341386,0.03379742068516807,0.0050834126327977056,0.006026393859654682,0.0022635671866976003,0.0033278898734109565,0.002380601414284794,0.0017170066231890673,0.0010075162924879338,0.0017342199054183804,0.001103351756299097,0.0010977840831445933,0.0002852752608257617,0.0007368453611696806,0.001041437155732921
26.022122,0.0006169149428512483,0.00038060950854469167,0.0006457013519112785,0.00030449553628770733,0.0010845900925602688,0.002761458629282724,0.034556426500719196,0.005087895937106004,0.006071897807267132,0.0024516244469618424,0.0026512695345627265,0.0018629656221501203,0.002197159767779363,0.0011626668900339954,0.0015501873031742934,0.0006046573450818953,0.0010378803808911658,0.001056233374034065,0.00037202275484679896,0.00017762664025331893
26.05192,0.00015546525575550133,0.00034823812744544407,0.000517535033141639,0.00042129688811811154,0.000993487048079794,0.0029382474896874357,0.034963964350171885,0.004091727347474742,0.005470577297916433,0.0025347932573738683,0.002560807207428744,0.0020690462389486063,0.0013342291805820351,0.0009778017779325237,0.0010130850366702727,0.0010438657266119116,0.0011606806137818883,0.00048358394723745004,0.0002531492952270323,0.000545160668508208
26.08189,0.0006310309717476046,0.00010766547250969684,0.0006390833585399158,0.00077170140121864,0.0013913988345724247,0.0032517442275862038,0.0355527620529185,0.00501163663180318,0.005854103598783967,0.002382593465590021,0.0014654816119730135,0.001268264822964857,0.0018617162157001657,0.001501688165546554,0.0010197469049115782,0.0014268603147433196,0.0005430117538841008,0.00034154823892645724,0.0007262659476240181,0.00015549995573727805
26.110224,0.000258226467513339,0.0009964425731933645,0.0006490620132693424,0.0005991201440583325,0.0014581625211251411,0.003840040317919236,0.03608004027703931,0.004470245685680585,0.005441350719971587,0.0023648702852657076,0.0023107701190813617,0.0017938483981634792,0.0017120733809916403,0.0015521223737500747,0.000715498991047684,0.001160033588353143,0.00044991774650055195,0.0006330837877927166,0.00029188466608028973,0.00025391979304578786
26.138052,0.0008009839214269032,0.00016582498377789665,0.0008230715919307758,0.0006812578173589808,0.0012310475338224026,0.0030550655293381107,0.038172617068559817,0.0036875861934640825,0.005176436923438785,0.0030418724566109025,0.0025286694938273786,0.0013681887059202058,0.0018507508397537578,0.0014899460835550076,0.0012183169349376823,0.0009608860083637959,0.00031810861278002876,0.0006328338430666605,0.0009890319427774946,0.00012468617591129133
26.16879,0.00034159242790054436,0.0005759633360479504,0.001332550657280742,0.0010007775333129615,0.0013454421467831918,0.003149072189461454,0.03841830243255198,0.004334600812026548,0.0052165584019256495,0.003441820415569932,0.0023219804098329067,0.001786887302127084,0.0020412891079889775,0.0013166745375318776,0.001467069277928563,0.0006162514095820826,0.0012139620263522317,0.0010231397597838866,0.0003036250070537466,0.0003393272481700207
26.195887,0.0010911215984497336,0.0002694625042563621,0.0008807831776266998,0.0006084076173356617,0.0013242682294679275,0.002844976085545294,0.03983860601595875,0.005771517037870175,0.005670215550744285,0.0039937911976501575,0.0023153820619186837,0.002112405638974897,0.0020145423107379777,0.0016375857260025432,0.0009380947253558357,0.0014690843681041661,0.0008893794787396392,0.0010892035544585732,0.0005979670232841054,0.000398125447359742
26.233803,0.0004633353427119893,0.0006045109380759724,0.0018280263559286127,0.0008805416357334037,0.0014385646835381224,0.0029455063746268023,0.04238556435513275,0.007672221115701608,0.006247552055262693,0.004398340915733007,0.003375987348770736,0.002505653160663896,0.002195319358173706,0.0018758561129710504,0.001700670233490934,0.0017166100558112217,0.0004178055967519298,0.0004254571517850493,0.0009626592537476942,0.0004090451395559728
26.262154,0.0012844508088687896,0.0006670837763763098,0.0015445184854655332,0.0008429126325531764,0.0006224573803776625,0.0030335854418150603,0.04426172318012183,0.009233960727650795,0.006668955509296004,0.0049920248881947715,0.0034314931673094214,0.0027780603191494813,0.0027839725785917236,0.0021005137460343715,0.0021103326131822623,0.0011998800563908837,0.0017076670299570856,0.0009072002189054519,0.0005800321654829787,0.0005796651119114171
26.29044,0.0012630364911080027,0.0011237529041744898,0.0009209008845109466,0.00019441480417021768,0.0011159064461766616,0.0031455842376642905,0.046628994425902195,0.010049066616871301,0.007316535038343287,0.005260525199181841,0.00389056384908295,0.0035489390248058883,0.0026997693140776787,0.003181533835755377,0.002320691673402588,0.0021015526526276546,0.0012398513059462852,0.001210874405308427,0.00029567082198440794,0.0006606359782405849
26.321257,0.0006307015892713204,0.0006520096547720726,0.0012650055758761476,0.0009176711815657931,0.001107562185995543,0.003667846601281552,0.0483390695400966,0.012187758265601154,0.007548031351784085,0.005951049813812456,0.004055832260544502,0.004431886245988846,0.0033677774120313307,0.0029492944140635927,0.002775605440014066,0.001888056047411483,0.001519671313077917,0.0010810487980278038,0.0009684515580830453,0.0004669992006251567
26.348584,0.0012109738294261041,0.001059323746902527,0.0010813787472105213,0.0008767011506631538,0.0010827776103168238,0.0035917660754214327,0.04995469012705078,0.012576420535704812,0.008399039606901778,0.006216998725730693,0.004640166501423724,0.004322068640694131,0.0033373142634929467,0.0036909128129964737,0.0025842824041769387,0.002167952927247472,0.0015213450767658653,0.0012981173563316598,0.0007223701332810955,8.246994742793692e-05
26.379394,0.0006353640629220391,0.0009095448332187645,0.0013693062015505287,0.0008982802774763876,0.0012851454854897373,0.0036185412817010504,0.05124152002268482,0.013803972475412438,0.00893149147643656,0.00623512874108539,0.004952446101402493,0.00433151110882594,0.004565471666656985,0.003112197811734549,0.0028244045263124255,0.002095573368448596,0.0018794480411805368,0.0005570307317653714,0.0006191618431140349,0.0009668878695478709
26.409225,0.0008257117750960734,0.0010416755268848556,0.001188884920956345,0.0008362145835455749,0.0005198168389354282,0.003556485705066799,0.05244719261943136,0.013617613791991784,0.009847514265055257,0.00675054202236906,0.00499146169599158,0.004386412195783586,0.004583447516731768,0.003904031663549391,0.002513758871157309,0.002263834278900051,0.002149262610500768,0.001458309211373879,0.0007691355286002321,0.0005160342831304616
26.437474,0.0005985965186685745,0.0011704022420917246,0.0011845744210507033,0.0005633268450191394,0.0009295117974889155,0.0032252752411149254,0.05362038444442861,0.013404073085354089,0.009519986492659852,0.007089421205282821,0.0059349952654577124,0.004373608632274563,0.004902682170504843,0.004054938864949471,0.0033337293417472717,0.0018760274974449478,0.0020249925358001753,0.0013700646084491299,0.0014506744234925018,0.0012884636140164092
26.465928,0.0015464381207849784,0.001336233217014618,0.0007195724581768831,0.0011890788012558857,0.0007712657434285013,0.003252764159826601,0.05404705980906942,0.01302234146860349,0.010766539760925188,0.0070637487365051614,0.005841153401878158,0.0043357087354356175,0.004304204234539588,0.0034398041919672644,0.003617677780962023,0.0030464399150885602,0.002682283111049259,0.0013970203487342675,0.0005204302675164892,0.0007535834057422838
26.496806,0.0007173159795666093,0.0010973905340057324,0.0013140291906224267,0.000711175624351527,0.0010370554837869968,0.0024652900166373605,0.05460445814014748,0.01301701968143008,0.010156733277063925,0.007000217503044422,0.005953319005659214,0.005475754083329094,0.004641042389708709,0.004465389437871918,0.0026408201139725184,0.0022526508425121904,0.0021130726280074396,0.0015290102477742693,0.0010421514174062945,0.0008891362937585689
26.523946,0.0011746670146923666,0.0009988542921358324,0.0009723745206600725,0.0013661199383917938,0.00022838858748918596,0.0024806289735556444,0.0542332047084202,0.012894593255572422,0.010661305813505016,0.006730661006653689,0.005559732041612557,0.004295638070839279,0.004863919323502875,0.003822104721028065,0.0032108650925806973,0.0029573426793367387,0.002079580007696325,0.0011744418135943967,0.0015029198033770098,0.0006869418804190974
26.553841,0.0008758896069230835,0.0009377541038796977,0.0011981164720294506,0.0014894721420332627,0.0005463019995075029,0.0038665126153712265,0.054575084756204054,0.013303068707925542,0.009934870280673998,0.0075695398866149595,0.005820004084342793,0.004915934232657428,0.00437789086565659,0.004058745705020132,0.0033604437018161628,0.0025807624681452477,0.0017039229734782183,0.0023402972399900416,0.001237551680385966,0.0010761715367885495
26.583833,0.0007318571221171942,0.0013461334907900948,0.0012561975094402844,0.00046387830551971546,0.0005771678836376999,0.0037108575193189816,0.054263665709358706,0.0141024319888695,0.009470903297347896,0.00683660559822521,0.006186820970708473,0.005121408461016349,0.004704576749552303,0.0037733735926102174,0.002886060907586945,0.003008798334410175,0.0012196474179730456,0.0013928403252456757,0.0013032944181058574,0.0007871742248317273
26.612289,0.0010884482139189558,0.0012140740090697943,0.0010548532192354103,0.0006821179508089246,0.0009363024078142141,0.00420751674675642,0.05494221851864854,0.014611443105914994,0.0099625260173297,0.006811364020368979,0.006077342149376949,0.004363688346446091,0.004419856716484422,0.004062536307977533,0.0031207571263235988,0.0028443734698654203,0.0019953402682791267,0.001498441387335916,0.0014644326701044627,0.0008636876809984569
26.643384,0.0005557638377457023,0.0012002043666447634,0.0001508382112251694,0.0007422480120260656,0.000927725481768301,0.0038699327633666745,0.05509697217196816,0.01597284204275592,0.00866929956282308,0.006849184344795693,0.00597601178622369,0.004611157687972548,0.004451767988650573,0.00419405337247244,0.003374981067524553,0.00217363413411155,0.0016567209204604845,0.0015284307902910291,0.0009664726588469352,0.0007256291124167478
26.671546,0.0006399548121232953,0.0008822160643699497,0.0005724637866771057,0.0001926024541559935,0.0012427048079046619,0.005238369060144426,0.05626942571952187,0.01674103664846525,0.009633844319721856,0.006241179346554099,0.00587554068133435,0.0047223076379047475,0.00435037609991201,0.0033625538970196416,0.003114679804182443,0.002342339878189157,0.002420564990292437,0.0013576632128045464,0.0009150838479691511,0.0006404081696424565
26.698331,0.0006753836208174242,0.0007515988665929231,0.0004761870182126536,0.000532490100167587,0.001742708144058325,0.0055487270478169065,0.05712446304467384,0.017866987054033813,0.009352860084490681,0.0062328180889859655,0.005703535370981957,0.004959477813923637,0.0035007101218304435,0.0034489096997195067,0.0032130993719807024,0.002128638385224598,0.002265237156696041,0.0011804757662108192,0.0010211072566628807,0.00032722516539435517
26.736596,0.0004756988563621711,0.0005132688339701887,0.00133049632235279,0.0004820909748169637,0.002025640985051191,0.0053431910520240775,0.057911407799259206,0.018983268753509117,0.008270576131265875,0.006674570317896123,0.0058529075635399466,0.003927810714334248,0.0038602994669007925,0.003448935739535469,0.0030064727980825567,0.0017618189049356102,0.0018363659328358788,0.001558072631759684,0.0009089809767478739,0.0006982723126356147
26.76501,0.0008013010286852522,0.0006487905475359094,0.0015156081267953651,0.0004889415954950594,0.002013546975057079,0.006434399377314975,0.05851758555675013,0.01862474607096887,0.008829691105643172,0.0062821399556020514,0.006250967427763315,0.003999510039896209,0.004381084903383652,0.0034796166295409285,0.0033079489531489376,0.0016925716211697445,0.0017919646200602957,0.0008907471002801433,0.0012374291214740324,0.0002818641017430914
26.793487,0.0009997378348507956,0.0010007002285480845,0.0007021532679002842,0.001415884393200958,0.002021010257930976,0.006571889425243397,0.05871809314879895,0.018245230681037016,0.009213768785898496,0.005514959106843116,0.005673383877646926,0.00450443545841536,0.003759802302215449,0.0034841387852802,0.0030198252370139222,0.0024776419948103518,0.002077532901923623,0.0007772543115545941,0.000589714287532104,0.0006800070217104264
26.824058,0.0013341269007403874,0.00028057533598992314,0.001852707039994711,0.0013661409751675156,0.002550808207463953,0.005955873326592869,0.05800767562158332,0.017685292046470756,0.008731890781627647,0.0059470328271331975,0.005525120293730117,0.004163417344677102,0.003982728099874476,0.003115441969650687,0.0029488233647824856,0.002594624778160591,0.0011455515460380074,0.0010395882047472896,0.0009655482244401012,0.00030869689998993524
26.851356,0.0009312441959275288,0.0009832939363427092,0.0015621848863802633,0.0016738766542744952,0.0024772288350771196,0.005702949031344573,0.05698567630325888,0.01647000912255967,0.008727259708957057,0.005286486916544416,0.005649641515845279,0.004063486145760336,0.0037831905037641897,0.003459499434029251,0.0035830016469654284,0.002241410430492711,0.0014523868087749545,0.0009264823507362452,0.0010086712362420013,0.00028139004520077483
26.881897,0.0004842132778676364,0.0008390364021209929,0.0018101091023724973,0.001445231229286397,0.0014135391209140948,0.006350041032238071,0.05728250389770189,0.016000818345340437,0.008661011015932083,0.0062032730066798325,0.00511422563160908,0.0039025498684989164,0.003977636386147094,0.0033067630685280863,0.0028271533738600005,0.0019481828540182822,0.0013942995003686364,0.0015030426430286104,0.0007182278396595325,0.0007569408704177242
26.911783,0.0012066291755823907,0.0007630994533927461,0.0016584964143778781,0.001340556897426844,0.0024570309257403145,0.005295162039118458,0.05702741692318644,0.0155206727706008,0.008388585037916453,0.005320887038492018,0.005171431306794244,0.00478213594747757,0.0034663522036589606,0.0028923079327160873,0.003006233364581849,0.0019296849323927015,0.0019313321720276584,0.001233503045718931,0.0003386828753551375,0.00043566750870442666
26.939796,0.0005496679745152143,0.0008615736221884241,0.0012506875477153018,0.0015755686071061883,0.0029556329262921325,0.005092820944251052,0.058307006892386715,0.014703613690554822,0.008786196589422954,0.0060983487293030415,0.004643119709036218,0.003926685103013003,0.003936082791520784,0.003153175073791251,0.00294661611697548,0.0025159332152718803,0.0017850596815909925,0.000928368739809638,0.0004302334466309745,0.0006035407542074017
26.970794,0.00089625215720922,0.001041369010114555,0.0012558139803808747,0.001283046741073999,0.0017561473223986985,0.00555844770487041,0.058700242398510155,0.014289768024112711,0.008686657880532508,0.00568397669270586,0.0052509753670388565,0.003889280987819254,0.0036105777882484875,0.0035752080657367184,0.00209417886261098,0.002013974348974648,0.0016237293055343268,0.0006139541580234072,0.0011456753888389308,0.000967564038599068
26.999454,0.0008144791148727693,0.0010440979451770485,0.0026809749461252216,0.0016028108799441222,0.001820111686250238,0.00504234160946458,0.05973491881124424,0.014546688866565065,0.008384127947603496,0.005927192859497873,0.005603713232700083,0.0041458675973637844,0.003558468278383176,0.003098285609955579,0.0029776659356812976,0.001613514106575051,0.001807333180437379,0.0009774834818730071,0.0008111516862054187,0.0003510989883828265
27.026649,0.00033357039985909906,0.001008753309019745,0.0019241095354680553,0.0013869812624239981,0.0019764105413110846,0.005279087892945238,0.06133118935967657,0.015145140673554344,0.00937797139537189,0.006075100277504146,0.005366109105093606,0.003679782072766368,0.0037876356315470995,0.003370505604068955,0.002570498211307002,0.002277260032513343,0.0025090090062859483,0.001268344240031365,0.0008321652259985817,0.0009698720402602549
27.056597,0.0011578594841772777,0.001219648867825879,0.0015526318136130498,0.0010400291258586168,0.001549890405395569,0.005230253947681737,0.06350658573947601,0.017422934776850155,0.009192672629965972,0.005878535270179081,0.005259545915302367,0.004824931270850939,0.004141196257655386,0.0034428986563106627,0.003209267171968257,0.0018897092310155043,0.0018008229871179086,0.0011207915109408683,0.0011847700418816877,0.0006893160627751032
27.08658,0.0009249243669202775,0.00196846040997469,0.0015649639746395092,0.0010563737908098865,0.002012418827999234,0.005322861016438351,0.06679943475736716,0.018686312928215005,0.010038405514902139,0.006537630690114778,0.005789086426016507,0.004424056808167719,0.004955320544011526,0.0038570702967748523,0.003397945633931496,0.002456547262559144,0.0023249111084331026,0.0015764572743771172,0.0005766414313082376,0.0009652249312877807
27.115152,0.0011632654786862037,0.0012499907983150819,0.0015070453848497777,0.0012912786786372045,0.001939190336725883,0.0056010493365333085,0.06912568888624827,0.02018047471735575,0.010178421564124678,0.007714638057794729,0.005580694910538287,0.005383291466363579,0.005319741941560778,0.003713954620340202,0.003499144373925599,0.0025826613343733207,0.002039062507750438,0.0014740715398805,0.0010850056775836264,0.0009030294230608748
27.144399,0.0006087109297873865,0.0009417757483404426,0.0019047211601994668,0.0016629030187362947,0.001995955661661286,0.005707218787426334,0.0729937135664138,0.022048342393568694,0.010518940755851297,0.008122987177383911,0.0067292523018285585,0.005416916905578581,0.005264076240421485,0.0037041940006562538,0.004055992778637023,0.0027618910788529023,0.002421205447584063,0.0013035786689226374,0.0010104573003254117,0.0008924809538132559
27.180731,0.001442615660797767,0.0012586205540733133,0.0027291773373140245,0.0017965067165373733,0.0020087781108597456,0.006164232853784424,0.07525568359746289,0.022099471593414445,0.011390374138488596,0.008611381383786004,0.00714274074494575,0.00624682371489095,0.005292047549751296,0.004559297505682547,0.0035428094330409486,0.0025035979527724076,0.0023674770601005268,0.0013656652698133143,0.0013705776261878034,0.0004914052757716537
27.211258,0.0012881314983010175,0.001194843546950373,0.0028465344271670274,0.0015817901358240326,0.0019214468086182143,0.0066272013606955005,0.07679641512273516,0.02238880135878794,0.011783234879034259,0.008780684139307776,0.007374999364493608,0.005915406196206902,0.006411493250710507,0.005264623125919671,0.003482587912572089,0.003040564930766707,0.002552783789809291,0.0012835038074347363,0.001048479398890558,0.0004929548092614074
27.240517,0.0012777251026099775,0.0006339037581504145,0.001611708644894989,0.0015069794153834651,0.0015913424540936986,0.00643355055456627,0.07734390181385561,0.02166415031867598,0.01142217869691778,0.0097956732938125,0.007548486585024022,0.00629654927879927,0.0061756048997823445,0.0045553509719191265,0.00422415174842075,0.0032838369391989357,0.0026016409242528124,0.001844686983920423,0.00107258909688084,0.0006617338311502234
27.268899,0.0016089964742961472,0.001062788227083692,0.001672631704213917,0.001652373161433826,0.0019450749997871118,0.006223630528731503,0.07837958372079805,0.021879418990281858,0.011593789291164638,0.008978696709119523,0.008286492091101303,0.006144947013344961,0.006557006402529811,0.004940546218885161,0.004427875658590881,0.0028394679495982915,0.0025954574380966738,0.002452106058773358,0.0014244254003533982,0.0005119427572690488
27.29729,0.0008050845469207799,0.0016130052720454123,0.002479813559931468,0.002036029521418421,0.0021057999187275296,0.0063954450254210884,0.07926349907671187,0.02144703976712608,0.012509981573152763,0.009088924536201156,0.008387219751119692,0.007074410827472454,0.00550790866339588,0.004726085383224193,0.004131652539144155,0.003312437110121454,0.00256105399668957,0.001954652131905889,0.0011998987049634045,0.0001979530445298629
27.337182,0.0011580257521005611,0.0014701689059213525,0.0021446835751107135,0.002156106027308278,0.0028511217975239916,0.006063277850100011,0.0794382645740157,0.020438638454780257,0.012144366671330172,0.009547414504674705,0.008128232711521846,0.006790710909264313,0.006654469542578833,0.004809285687744612,0.004038909172081108,0.0030253411763870993,0.002311743000171994,0.0016412282620538788,0.001643867881329292,0.0009225022824577732
27.379515,0.0010787064690117617,0.0013144950857964727,0.0022283139498622834,0.0022208908634610003,0.002612690777914593,0.00645865501207489,0.07797837211078097,0.018701267692928084,0.013046803769432957,0.009007351936684161,0.008036646302036562,0.00605333737336997,0.007463544154152924,0.005023580588004259,0.0038795440808794047,0.0031684092772698335,0.002822442406086957,0.0019469886343339517,0.001067349712013232,0.0006336336575590135
27.409555,0.001263501371305373,0.0010213386513954396,0.001710807568463257,0.001931821411821814,0.002653205440414666,0.0064625245573781565,0.07648744673327086,0.018051061203543335,0.01281785447497059,0.008750779590766764,0.007193389868334865,0.006471305103433158,0.006220486877558459,0.00540348502734621,0.0040360445792015105,0.0033983078656364017,0.0023250338251382917,0.002012412870231899,0.0014213246595301654,0.0015130746143231229
27.446145,0.0007200617229073426,0.00149112716952651,0.0016697729391623203,0.002754979058173892,0.003043223440292076,0.006348079844988278,0.07399727310629127,0.016076100205389486,0.012293450880838401,0.008209668825916037,0.008202048015685642,0.006543992431696291,0.005703316384519249,0.004566939678812868,0.0046293478694715545,0.0035230767772045386,0.002572241363851106,0.0018424487756473842,0.0008771625760387432,0.000948476772931011
27.487314,0.0012500959701822612,0.0018012141380296183,0.0021029083478764717,0.0020347068524452345,0.0028231830996595358,0.0057617260990924304,0.07141462766524106,0.014794934456234277,0.011369344488783175,0.00750789603340622,0.007295896931424124,0.006437817837426399,0.005873241533779675,0.004954749852614133,0.003897290170738276,0.0027237212756941746,0.003085791509303673,0.001955351326074003,0.0011816528949851013,0.0008776779532944345
27.520023,0.0011970154916675466,0.0015374042116099353,0.0028263893958579084,0.002367066981017841,0.0018995060121000068,0.005597288349129661,0.06927674917160438,0.014339567988219552,0.01065068542173697,0.007947709081912956,0.007370188095005018,0.005502841889790039,0.005050198237756688,0.004687274710255327,0.004195869352070021,0.0028231177474811213,0.0017638951988521703,0.001735833605754705,0.001316093030813987,0.0003767371899377421
27.549654,0.0009896185754210065,0.001596163008444631,0.0017010889261657506,0.0019238235328040104,0.0026442345157621453,0.005783920179166624,0.06691423029905241,0.013635415176840752,0.010116471280798005,0.006837642226287771,0.00597066739848417,0.0051410813363604885,0.005026255995843772,0.004291940821422001,0.00422672647059472,0.0025213620634408434,0.0018424321171734846,0.0019315619557445597,0.0013169888576708556,0.0012334426824965892
27.576807,0.0010287708892148932,0.0015794206802957054,0.0018966302095491682,0.0019411603894533994,0.0026297319607312447,0.005970559113115946,0.0655392872321827,0.012963594237507094,0.010093479454626974,0.006039350979557298,0.006498676444014557,0.005085339385075312,0.004933054932180297,0.0037363506760013407,0.003646358909036835,0.0022939548573803663,0.00199290938448274,0.0015142257652772902,0.0009756410136862953,0.0011332982011438202
27.602898,0.0009983549963767603,0.0012139525015033071,0.0019416521805432527,0.0019417607253288333,0.0022243312684247733,0.005215713488947215,0.06371538778906281,0.012310827257676099,0.008711796346854914,0.005948449012422303,0.005690009904551589,0.005053080992487989,0.004351453894646033,0.0042367014069347765,0.0030372684560350093,0.0024907211018716934,0.001784606017175159,0.0011543769665670262,0.001030821099958049,0.0012415749937726482
27.636363,0.000815482605991578,0.0014229941435794252,0.0020980228288106652,0.002120603410876704,0.003056982608824492,0.005191638366303041,0.06233620159859457,0.011426849078871577,0.008862061854770486,0.004884861657751158,0.004986802758848691,0.005619598458144614,0.004468118619990016,0.0038642359431175924,0.00313642747048997,0.0020761334092528933,0.0019622941449009713,0.0014327086870273968,0.0004392218123953729,0.0007228971002467995
27.665231,0.0012710729080821388,0.0013199486592857612,0.002049116032544789,0.0020935612804210816,0.0025637058591487277,0.0048015545389042584,0.05992580045018687,0.009401024907746504,0.008117127752147632,0.0046880571342903365,0.005443124369593879,0.0036697074563301216,0.004693941321785376,0.003495891442582755,0.002893314919452422,0.0020339192298898146,0.0025083299553842727,0.0016611556164852573,0.0015852873831404986,0.0011653105706584974
27.691847,0.0013749163040840777,0.0017778759727147858,0.0018968290776985284,0.0019081973365066064,0.002527060964543241,0.004756058101223842,0.058661264505020634,0.007474441853237703,0.008169427018984031,0.004256398068126466,0.004455833529123917,0.004022816333864459,0.00439094548411547,0.003470159379868586,0.0029471538567473338,0.0016842547401272638,0.002040457564013552,0.0018066326660988706,0.0006446530976377105,0.0012564401560078507
27.718889,0.001748299035684086,0.0012627282897048828,0.0018715128293992737,0.002147270795003984,0.0026473517807131665,0.003839194244191785,0.057610450503636106,0.006955328367804824,0.0077407567048124945,0.004296983317420629,0.003956198673269082,0.004122133625706532,0.004070122805639276,0.0036369868861335446,0.0034695766571454316,0.0025219105086031466,0.0018654963499485041,0.0016244040331499481,0.0005144513530016536,0.000786013458061775
27.748046,0.0013049003801953614,0.0015513648758070538,0.001998241889023974,0.0022061803875158157,0.0023707910645621583,0.0034687990224828136,0.05726187552930279,0.004999628873900592,0.007552942823708299,0.004380554522660833,0.00441592452187481,0.0046101621415646984,0.0041155066830578626,0.003354397688222817,0.002499539001267246,0.0021877229619479345,0.001938193895585757,0.0014431608137636766,0.0012537260315431903,0.0007286719387259863
27.773763,0.0012717762736135778,0.0014976958222616811,0.0015972627623669813,0.0019155519103708576,0.0021378898763543767,0.003214378320389114,0.05689346361830452,0.004651004698721275,0.007463348445647436,0.003663173641060891,0.005313830080035146,0.004177308883288131,0.0040509892957289965,0.0031511034714779033,0.003278828018358583,0.002089044147022269,0.001885575207935823,0.001164457633624203,0.000874256907372292,0.0008140543850577698
27.803162,0.0012144214127566791,0.0013243817395702246,0.0017854805332891313,0.0017673795134030767,0.0027294201601281436,0.0021872112255236255,0.05752752025286272,0.005570900679589838,0.007770210672092335,0.00419975518427551,0.005069368937706624,0.003968540330169143,0.00460828731826057,0.003454150376515366,0.0029179706702621515,0.0021682292201229054,0.0023222274539786937,0.0010155118498235776,0.0011910985984261773,6.352162623435005e-05
27.831852,0.0014070828652692044,0.0017405394408803933,0.0017755581432330181,0.002000403344402381,0.0024618842429051588,0.0018016933617875253,0.058626152389304416,0.007738603637319479,0.00868157213292977,0.00441346128789613,0.004727275061601492,0.004189364258010706,0.004449777891274535,0.0034449327964045768,0.00295081648258446,0.0027804729175924824,0.002301755214241818,0.0014045746418529198,0.0009875247605984076,0.00030614690915265933
27.859,0.001230640376532383,0.001999325651055145,0.0021186844646551746,0.0024104299039488684,0.0016995936202829816,0.0018627975596533213,0.059401989623941664,0.00923086880132817,0.0083630189322348,0.004831443269510057,0.006089289674881385,0.004646042496259539,0.004846163649179374,0.003645432746705474,0.003148181085401992,0.0030159183676901403,0.002577141452372921,0.002111452378804196,0.0010278866144494106,0.0010660486949031212
27.886036,0.001234939805200015,0.002184142484778389,0.0019332551130879865,0.0026864607595442373,0.0008921141542241819,0.0013035332553772434,0.06129675207689416,0.011844465247838123,0.008661224272564421,0.006270155511529669,0.0051177314088558835,0.004686977647646536,0.004545422232275786,0.004401194078034387,0.003681820242911052,0.00307643367114709,0.0028394795544078124,0.0018056910984839772,0.001178720475974971,0.0008191134073459886
27.912964,0.001367386352488228,0.0019332091684288216,0.0017192773849536288,0.0022010605737193384,0.002366532593926342,0.0017942762417689226,0.06289895562252173,0.01316286491103858,0.009392748996696178,0.005939471156011687,0.005910275428429022,0.004742657818112421,0.0048182776218611695,0.004604579448118234,0.0033120483700815944,0.002788969777114334,0.0031064849004645077,0.001525369512176391,0.001648255792827551,0.0005535154377567421
27.940784,0.0008994436224410091,0.0014590179429182818,0.0013966620113449752,0.001951177141573911,0.0015991579814582729,0.0018767477345937272,0.06454569864360775,0.015223042059454614,0.009408856736473063,0.006518066004912661,0.0066773701411100015,0.005677880839234738,0.005129825165058853,0.00413135558168388,0.0036808538016674507,0.003041299520721304,0.002639502711520625,0.0015264002856796167,0.001527266798006315,0.0009136109875134344
27.970109,0.0010347301107093633,0.0016650016010355093,0.002223241559820437,0.0016322511305329975,0.0008519038528276642,0.0023786034791309623,0.0663770014381447,0.016676386218582907,0.010483364357547386,0.007622514945574668,0.006738138415274711,0.005268367701320407,0.00475356178726899,0.0048221420703029585,0.0035013085581466616,0.003366184929124611,0.0030133398595004646,0.0018436743997349934,0.0005097094819708028,0.001082473186873733
27.998583,0.0014146139561116602,0.0009745828480354223,0.0011298619676706296,0.0019340027291800184,0.0010751188191329563,0.002135196971561944,0.06749082643660625,0.017597098257021257,0.010193392214026936,0.007766726374482654,0.007293669925979692,0.005830653152087277,0.005543820449881243,0.004747240233751367,0.0038659664629577726,0.003409172292811981,0.0026131843478677023,0.0015607551096761907,0.0008839236977845803,0.0008182120302398553
28.025482,0.001156041218748128,0.0012137959986677177,0.0019214294272398816,0.0014551786242668482,0.0009244775241716639,0.0032445391539308315,0.06886028341084141,0.019194435129319953,0.01082290256887276,0.007628534501104508,0.007555641141602132,0.005749903107583197,0.005476943455829815,0.004808915995432272,0.004177152383127907,0.0037153341929327,0.002332270587939832,0.001994184251981429,0.0015541160201984717,0.0011467785731459584
28.052485,0.0015040524954897303,0.0016873322430317386,0.0008060019427793912,0.0011341394774665888,0.0007326669102784352,0.0033473558673550448,0.06850357362453918,0.01968668987975663,0.011271260646082009,0.008040919083712144,0.00744127039247078,0.005970299526210358,0.006004052512335323,0.004948500093163915,0.004250193942775855,0.002806676789056471,0.0021189749058347935,0.002404092824326442,0.0016599749989079748,0.0015917335766150447
28.081803,0.0012289408064478757,0.0019127319198599102,0.0014110538667483547,0.0008287506467306041,0.0003236012311402668,0.0028745724350388905,0.0700481832029463,0.02014106505675427,0.01150518367034613,0.008293600603221662,0.007099314169180272,0.006431072415890202,0.005675299860971054,0.005055582951103654,0.004293389464278435,0.00320431335634947,0.002750274956854371,0.002274412417808402,0.0017287724300595064,0.0007566617743438665
28.108366,0.0008117587214259732,0.0008007342182383385,0.0011039312744163656,0.0014284740311651966,0.0003488419507111997,0.003537376254469199,0.06981808780766285,0.019935669864641826,0.011854295033008286,0.008374601798636406,0.007602321993976191,0.006677752036688503,0.005966404447869202,0.005184996618386823,0.00403788582363752,0.003120713964227532,0.0027672493103015785,0.0017690258991660992,0.0012981916536465782,0.001542134154131846
28.134149,0.0018320764119061118,0.000997151249523103,0.0007525872218644998,0.001307981744497156,0.000308660273147843,0.0037120309607125766,0.07013148812167053,0.018810384690938535,0.012613876279406227,0.008356592529147989,0.007824760859290177,0.007004858011502549,0.00571293532629378,0.004654898600558926,0.003888352286059961,0.003332922256638207,0.002461472409617656,0.002572341246596775,0.001612407441018621,0.0008069826866866168
28.162768,0.00045277426899031903,0.0012643364509337723,0.0017913148161519481,0.0005363958358208374,0.0005407110340396448,0.00425276876291277,0.06959848118897659,0.018815655074935166,0.011971923875215324,0.008792194189841037,0.0072929389435672535,0.005962852298652991,0.006086187427695042,0.005398409882966148,0.004164039519748407,0.003769289453124718,0.00265484299250798,0.0014239871272010215,0.0019654368314097267,0.0008548356917241499
28.19186,0.0010078453895577114,0.001013684923416711,0.0005770862843430459,0.0007368246140854459,0.0002409478551157971,0.0038686421623028598,0.06944279830369209,0.01739332584716668,0.012364397028862082,0.00864167792987788,0.007869823089765231,0.006660422400630117,0.005563198820219901,0.005382382832821865,0.003938652954574151,0.0029773175992622476,0.002106814099645151,0.0023002642849360723,0.0011815078151136838,0.0010985472714215006
28.218899,0.0011306515087560033,0.0006355390757967014,0.00139518988640341,0.000485693889783115,0.0006715577825270482,0.003919073924978944,0.06877226524680612,0.017045995363435363,0.011584823391217516,0.00884257022287166,0.007287651110690679,0.006160737374831975,0.005892787948208391,0.004816782609460175,0.0039490034789775785,0.003354161525368631,0.002299406305428976,0.002151599437182391,0.00169354463175537,0.0009290501672148464
28.245953,0.0013773678582401697,0.000592407094487887,0.0002369646586043443,0.0006001310828557021,0.0008234319663194675,0.004284958162038184,0.06828157181512336,0.01556294435513284,0.01192762172408135,0.008775135127255612,0.007369628771466238,0.006760332120044328,0.005417493750095526,0.0049032641955999165,0.00456104698591454,0.0026137861752629733,0.002552035546638306,0.00170711070850317,0.0009639883728503003,0.0004446760500802757
28.275087,0.00046908441596331217,0.0014854933832742362,0.0012206011724667908,0.0012620255185529586,0.0014406996423284293,0.0045087222175115545,0.06780025799947449,0.014974349121696965,0.012139358295683217,0.008320908930240107,0.007752937731835486,0.005801420824546462,0.0054084280853030214,0.004634954799865707,0.0032907103297782096,0.0030210756580816467,0.0021323023007593887,0.0020536517331736404,0.0015967192599528994,0.0008296397671006719
28.300849,0.0010587408679104359,0.0007883814266107265,0.0010513135797984993,0.0007561050494133798,0.0007520720435510688,0.004552418407479045,0.06725491212164102,0.014380602376613531,0.012724559312773456,0.00805988445554541,0.0067090972082631565,0.006107440630051515,0.005032657877044024,0.0038705959464134937,0.003598822898366932,0.002422080110782346,0.002456103372484498,0.0017633398255587763,0.0008301710941076547,0.0012207902259999397
28.330334,0.0011420651447608368,0.0010699098494587134,0.0006903924635436488,0.0008453123707967934,0.0012828300889769027,0.004652556690328454,0.066128572853749,0.01408764589923761,0.010547240794518879,0.007809842786457177,0.00676009518720052,0.0056321020908162815,0.005025090635997631,0.004535055214948813,0.003636640615587909,0.0029687551862345785,0.002358387871254778,0.0010827783309228704,0.0016117278234895759,0.0009652905548287197
28.359118,0.0005809435831808584,0.0008019604357740982,0.0009535607373615184,0.0015305973190405297,0.0013844123773681803,0.004661502297884136,0.06601601777820668,0.013631103256501081,0.011449045823101956,0.007599281006331985,0.005698719929951975,0.005587952448429253,0.005179863843814109,0.004441085546752067,0.0035069786119556723,0.002966559362768988,0.0022422587406686644,0.002070446114479834,0.0011194055923607824,0.0008856332441046777
28.386181,0.0005513918770126224,0.0006001200234198951,0.0018214662577511129,0.0007110531193974421,0.0012172566114188993,0.00496346518756683,0.06545076593494709,0.013002577865130755,0.009949069244991343,0.007757592221837024,0.006524325681843751,0.005680693044977377,0.004792692049016625,0.004181817898602755,0.003556932500357774,0.0022586246211892015,0.002302554451665556,0.001725646764840197,0.001254963970880733,0.0011400210033209223
28.412599,0.0013104968782554334,0.00047728477703391965,0.0014067406815316105,0.0013366263315937813,0.0015679425260902663,0.005064385517039307,0.06514542468141149,0.011934367705808784,0.011129865900782255,0.007076953788833608,0.006096086647062297,0.004968174641438853,0.005249355914486198,0.003968419154309505,0.0033874489785088247,0.0016711636538425118,0.0022444474480728194,0.0018400863803823579,0.0009346072830472135,0.0008362255968438319
28.442527,0.00044214292324543076,0.000992198271609961,0.002029940045567256,0.0015245233221928974,0.0016691820694840968,0.004960490076640176,0.06417620362115814,0.012115047418014453,0.010128120314901953,0.006524455624809114,0.0063488774983422695,0.004309626563089966,0.00493557487909659,0.003940273674586914,0.003677783609526323,0.0024101121764671016,0.002141561253061153,0.0009970485012907478,0.0008133978180547883,0.000986931186242088
28.468435,0.0005397903756864652,0.00132082725237551,0.0012571113935929377,0.0016386878649511474,0.0024864225535049544,0.004632848014248362,0.06412174663102585,0.011172815549745207,0.010106961838759858,0.0061228964112390915,0.005564440594559904,0.005017748173468042,0.004999071930795267,0.0036916704583804193,0.0037556020734600738,0.0029793946718646718,0.0020773957809590926,0.0014391226548927305,0.0007779229534920758,0.000614639237343164
28.497515,0.0009404272745665243,0.001868490505431542,0.002201775415128004,0.0014699474935887086,0.001488872665365433,0.00421267158069083,0.06381361465008481,0.010795178121636849,0.010407196953210376,0.006276078160223767,0.0052707937691076085,0.004964731121659017,0.004724913806428197,0.0033594752074899556,0.0031430370538530136,0.002576046793236587,0.0026263275539952476,0.0008704678946059168,0.0008380627952596863,0.0008933560584812904
28.526001,0.0007676198724441961,0.0010052563254615047,0.0007467831037826221,0.0017791001675336673,0.0016805750059144845,0.004439769070766738,0.06406909872675123,0.010557158586336041,0.010182168995475603,0.006211996853196715,0.005789299054780126,0.004751636714912283,0.004422123462103376,0.0046910447857228775,0.003176277609039559,0.0017051454927133828,0.0017983002590394206,0.0022207899812823387,0.001087023904558458,0.0007303149053514228
28.552762,0.0008927160723465737,0.0009548012987627693,0.0011217712565613851,0.00198376802030781,0.0014287093313901376,0.0043579914550287814,0.06442082449897353,0.010461204877658269,0.010639832827353448,0.0054995856487196635,0.005211643471124846,0.004678423449205189,0.00453619655740939,0.0029764134351167905,0.0034118191462751165,0.0020241697358846554,0.002485578787430624,0.0018050688926053533,0.0016637144140984798,0.0008428644237734704
28.579778,0.0001927494128358432,0.0009164887274841303,0.0008342887113372723,0.0006899058443569745,0.0017583166024377436,0.003987666294935062,0.06456848857014279,0.01044092336189001,0.010618766255084308,0.005952867137251169,0.004854873418254901,0.0051966972464185706,0.0038265327370842236,0.003532134487709375,0.0032117484261969683,0.0021879973355456946,0.002061575921820927,0.001296023102012412,0.000797692380936563,0.0006575224547797591
28.611966,0.0002627191260989132,0.0010951371372116927,0.0008582060206347414,0.0008640886672403757,0.001524032051633513,0.004296201758469228,0.0646648429500123,0.01045371313489935,0.01055371448661926,0.005890575782744117,0.0046752054614716005,0.0049508095634748445,0.0035204035424413293,0.0030625631554028294,0.0019130311410094952,0.002381203380635167,0.002461684692046663,0.0008621595242764742,0.0011315089886532134,0.0003817863649086266
28.638305,0.0008018538095980344,0.0006624883490489496,0.0003913985689719246,0.0007628289197517084,0.0012015089397346668,0.004106727707588781,0.06554316377521041,0.009831411941972895,0.01039003006475012,0.005874749017216705,0.004458902971483763,0.004235539146344119,0.0036583909588078375,0.0031215178169137145,0.00287805450884221,0.0018097237679723438,0.0016504272860263596,0.0015621062634861747,0.0011057737890365006,0.0009451622890789634
28.667811,0.0011045408697409893,0.0004187410140235442,0.0004153230718945801,0.0011791561982337998,0.0017317715604682272,0.004323885719158779,0.06504110839089014,0.010065001099668588,0.009792523551919646,0.0051722594291346,0.004174501587378959,0.004121759122590457,0.003255082175295165,0.00406096754090308,0.0023505110701926898,0.0025461455309118007,0.0019202264834025685,0.0010626104535859748,0.0008678511411881177,0.0012047307947407986
28.696381,0.0005813299833435202,0.0005865560232473173,0.0006263208474867112,0.0013321919893531232,0.001924770861065804,0.004633027088881686,0.06564738811871314,0.010354338061524665,0.009641602802398596,0.005972608423303233,0.004971517979826199,0.0038986568124722613,0.0032866825441818784,0.002526402334405085,0.0013687514754442405,0.001734889822921526,0.0007235319883196037,0.001632817998646213,0.0013483977621055298,0.0012982695104629843
28.723187,0.00028726942121265806,0.0005274751508013161,0.00035278790279674364,0.0008177621824635258,0.0010627329230975052,0.0048653100108473485,0.06408345642404856,0.01004445807363344,0.00783315765122333,0.0049584180696127505,0.004464468698995423,0.003079163842288145,0.0029762194812769645,0.0024734830152800175,0.001351046665809378,0.002151469427925839,0.0016117175985746993,0.0006881922698100608,0.0012061690130285372,0.00040512119718889335
28.749985,0.0002094258421808008,0.00019806322782697387,0.0008740088400131085,0.0010298690288042252,0.002107287601047352,0.004719761786914801,0.06372907190074044,0.009165138296321733,0.008525595487080753,0.004341489619232835,0.0032872670743970575,0.003223809935218532,0.002560213783779161,0.0020755334610493502,0.001905682744184895,0.0011558824959053949,0.0013958004330337612,0.0009320026357704858,0.0010878426389427725,0.0005540408867426066
28.779217,0.0009268085974615101,0.0002981492492083831,0.0009030905282277626,0.0007510076944506609,0.0014200920685299814,0.005178995577133922,0.0645713888776898,0.009577378239946446,0.0072422539174023404,0.004372701715364054,0.003247086876868649,0.003192397392557473,0.002287396173908816,0.0021197657017531677,0.0014944951685485095,0.0015070761696101193,0.0013975479274557301,0.0008807387190048252,0.0007946762239702338,0.001198866406239145
28.806006,0.0010398036374393836,0.0006197633633802935,0.0014029263100309298,0.0008341208539293753,0.0024640202523331495,0.005014800306187018,0.06409554952126623,0.010363745005310133,0.006872277466747699,0.004382979984568842,0.003238473431344487,0.003929275736206433,0.002290336298602411,0.0022623053547347048,0.0016769594912986938,0.0005419819880329151,0.0015878348213268984,0.0011591993269574222,0.0005007257529936842,0.0005243223946160945
28.831674,0.0003993244180651072,0.0006117849411263811,0.001097429555413114,0.0013009566849627795,0.0020686129071898446,0.0053573757078876315,0.06545990147419929,0.011289224551381611,0.00744979124997395,0.005211210067868266,0.004042534891184276,0.003101894847028156,0.002742036228626615,0.0019341305394667944,0.0014970707312250385,0.0015144126056448465,0.001363644365924651,0.0007034783495603875,0.0004328835936695711,0.0007574908994078247
28.860874,0.0007160102265972801,0.0007614204107841016,0.0015487478408548305,0.0009592726024529729,0.002648047591396087,0.0053675872922715525,0.0654507036261477,0.012826012306676958,0.007601584963938442,0.005392786882553819,0.0037519745417189626,0.003687739780541696,0.003366119968840937,0.0029849235954129503,0.0016667017027502252,0.001544738322016357,0.001097835826517979,0.0008403106857664513,0.0004980429889690514,0.00045675933214868415
28.889852,0.0013953649954792586,0.0008592955683654695,0.0007228265226050924,0.0019922938571518803,0.0027779685578271144,0.00626188894502821,0.0663243757894707,0.013938338546704232,0.00758352663435753,0.006244970608429819,0.005112889637638243,0.004689480285915132,0.0030596228436714865,0.0024196160584143054,0.0016072067702318099,0.002133597220364233,0.0012646450060978204,0.0006651265690255045,0.0008963046943273972,0.000671954176727051
28.916526,0.0007800891327483799,0.0011209797614187525,0.0015393968989870098,0.0023276446314649778,0.0027191847060030775,0.006085459530563747,0.06747376820717281,0.015096595230498553,0.008191843430455743,0.006455570572177471,0.00522506224025488,0.005332201011483255,0.003303779763705651,0.003089252299888696,0.0023430594584555988,0.0024684183700072705,0.0014579249386615315,0.0006765091163594815,0.0007041660298462267,0.0003798176693513806
28.943518,0.0010226925915645232,0.0011903253711990477,0.0015278659960632644,0.0013981726257839674,0.002906245203769355,0.006022507578060079,0.06839408748106748,0.01594179174162673,0.008717122345688116,0.007252557687372756,0.005981795283284612,0.005350051451664443,0.0036316947460342777,0.0032529388323891276,0.0022683266832398703,0.002000728227631908,0.0016855734668727181,0.001758556293077036,0.0013924046310533295,0.0001341877459041984
28.972591,0.0008725567432084244,0.0012721319494940057,0.002862455668553074,0.0022483846418453464,0.00398874202563802,0.005979134619194109,0.0680868078874902,0.016408935600513645,0.009301324672101834,0.007619940167447489,0.005996949456422622,0.004654582606820982,0.0041278778481517115,0.0033364171827407574,0.003155463615035177,0.0027134378569899863,0.0022131959204807856,0.0015922218362578236,0.00046203136669580264,0.0006655005717143189
28.998608,0.001175717683313647,0.00178498326923044,0.002023060232764873,0.003245325444822577,0.0040860103296370305,0.006724606697448243,0.06870633214952789,0.01687154895964194,0.01014989248261375,0.007692305461704334,0.007308025757481272,0.005197371459845665,0.004530551659504775,0.003611965049962246,0.002446656851452612,0.0026046924287550224,0.002777927430870122,0.0015247905669509895,0.0003963410232566013,0.0011041132337674183
29.027022,0.001063065187951654,0.0016337244040015113,0.003190088035240512,0.0022401523686228614,0.0035237183526872677,0.00582656748452892,0.06889832654268258,0.016871394636639933,0.009508521512269155,0.008056328533557972,0.007256730245909075,0.006528141932779284,0.005129218633069582,0.004164793732146929,0.002863825968553234,0.0025740776953554335,0.0024421558883436748,0.0022995650520052095,0.001700164253731033,0.0012617737136673896
29.055513,0.0014294745821591672,0.0010314595710075466,0.0025478259158921318,0.002812211589611237,0.003645703553306433,0.006344528232662443,0.07000560404615634,0.018544874345913842,0.01031924105518731,0.008445678591300996,0.007250485284806924,0.00667725096152618,0.0048151827374133555,0.004824135535742549,0.003357280034325766,0.0032063220188918227,0.0028362209171111596,0.0018410139089157925,0.0013723614922082272,0.0004985977100111135
29.082013,0.0012061208051749705,0.0010347593386885276,0.0026030819273146853,0.002469958992033312,0.00422404533277554,0.006646644821871187,0.07065325852558837,0.01866993555699277,0.011263719942707123,0.00860728882452009,0.007396372907235661,0.006076480739987298,0.004891241796323278,0.005227768154024159,0.003868862108260231,0.0036937078962632854,0.0025900130585008205,0.0020904074547390575,0.0018467944904059328,0.0008617743114273161
29.109075,0.0015071098478412841,0.0012533571704091508,0.0024500174794522935,0.0030503437242435975,0.0036655332137049347,0.00564165666115484,0.0703644799666285,0.019070870043265683,0.01080077157174476,0.008658692977663576,0.00782806391517225,0.005747588411926138,0.005661881973077893,0.005070538143695459,0.0037922805506630086,0.003663786518576054,0.002297341427757539,0.001849235651017228,0.0019722517346477996,0.0013900487199432572
29.13876,0.0005564409172898664,0.0017866571795931035,0.002393870938875262,0.0037435548668768126,0.004659453308576153,0.005828021307218508,0.07076957418444406,0.019954001740702818,0.011956916165905747,0.009057307661506324,0.007921133292195034,0.006968425727229467,0.0059109643300835546,0.004092664251283395,0.003063989900779354,0.003034521774224233,0.002490810141013217,0.0015360928035246157,0.0016683754039238216,0.0010941402332445254
29.164494,0.0014247563365156208,0.001850502528478678,0.0028912278766022688,0.002907387236912251,0.003176996857201267,0.005806666495622971,0.0718726728536268,0.020486932007200833,0.012288348042419222,0.008018511354775923,0.007313315172175847,0.006155504235563118,0.00591172011522139,0.005556680273440653,0.004067550828847592,0.0032003197943777538,0.003010129469596713,0.002031777646231736,0.0016974382863247143,0.0014183718321176863
29.191161,0.0013395052838311651,0.0016752424084489031,0.0023959852827782646,0.0027578892556863574,0.0031451833887031692,0.005590927627795719,0.07174976444882232,0.02056399076210143,0.011539514497092366,0.008010952510962847,0.007811192111610481,0.006577051786476159,0.005756995106746202,0.005089714568193959,0.003954800919266011,0.003279174865141947,0.002992999220932337,0.0016008981081552147,0.0012759599242483123,0.0012166976643637772
29.216412,0.0010383759905016662,0.0013805652882730656,0.002833130733514896,0.0029459036668649753,0.0034882648262226975,0.00540706104467019,0.07145805222449222,0.020347664063781905,0.011541271837761513,0.007595190831617161,0.007561057552560669,0.0069367724929519405,0.005791923256122932,0.004789105784859486,0.004245474468669608,0.0033694457952529898,0.0027578030653231393,0.0017341139384700428,0.0013476180146316564,0.0016600706980606273
29.243955,0.0014430159794908703,0.0011500966876659224,0.0027167509375485874,0.0031522555724919584,0.0032802958683399207,0.005252970839984936,0.07058685712713722,0.01908427286346911,0.011083765039010068,0.008092354414408141,0.006904117564628067,0.006257119951174933,0.005384084010584382,0.004338952392774781,0.003674234152987372,0.0031674488659321756,0.003326271197119691,0.0022193794954132686,0.0014079043089897584,0.001743528133713373
29.271546,0.001406751326815303,0.0017231464158448564,0.0022568005837591805,0.002786671845329728,0.0032760674467181496,0.0047235633585102545,0.06952889655598439,0.017438252655501127,0.011322079517941305,0.007548847681300937,0.0074131906552748475,0.006004480776261425,0.005475345471155991,0.004587593085785254,0.003456933484869936,0.0028752628603029794,0.0029234571707954576,0.001522904342063497,0.002121815829225484,0.0008554009919907174
29.298194,0.0015013538925904282,0.001523967250928582,0.0028763500867017198,0.0017166111772135108,0.002706452461751667,0.004293592207356351,0.06740345907423341,0.015857356228149648,0.010465306559284654,0.007777948956306273,0.0064016317238660145,0.006189812812665677,0.00490549453834547,0.0039024239825817437,0.0035038606579344033,0.0034347089867553257,0.002659956666050124,0.001875680807251365,0.0016667598443361443,0.0010043129755940893
29.327584,0.001739048852412956,0.0011987614868696947,0.0024508716584552017,0.0030747465709334296,0.0030578239184901046,0.0042098967113484275,0.06549496304342033,0.0139425005258165,0.009781443517491098,0.006669865085814611,0.006150689700824065,0.0064427667779378955,0.004526072560172976,0.003955150770011925,0.0034468389948755476,0.0028948675412036567,0.00218722585001686,0.0015601013830664184,0.0014476848110261296,0.001717173225947496
29.353563,0.001009821448359862,0.0015372183820958833,0.0019643957763973304,0.0022238623377401124,0.0030361261574376004,0.004297134664128895,0.06344112566263208,0.01226370575236754,0.010167290703068247,0.005627166391056573,0.005068745420907079,0.005291336719870114,0.004449544545887712,0.004210799449550906,0.003584593211696611,0.0031835226273765308,0.0021399741988793702,0.002197652143656884,0.0016439955125488077,0.0014778275093151982
29.379598,0.0017725279368555524,0.000677882904314306,0.002003975911127488,0.002641029331867659,0.0023502962512236057,0.0031812371072313596,0.06179413907641494,0.010002234098394978,0.008830245178595287,0.005462113030593806,0.005605787686848504,0.005024584420517247,0.004144290913007878,0.003420941007757096,0.002977824389696612,0.002736578352341582,0.001984481641844595,0.0019607667978764885,0.0014956611995642114,0.001146389700529737
29.407149,0.000764998169875446,0.0012744312832519448,0.002344090049510513,0.0021120335961421796,0.0017739865155096044,0.002498572029055492,0.06033607516264184,0.007953393455808026,0.007691000299127055,0.004985299766071979,0.005460701133980506,0.004769619417655418,0.0036333996714750473,0.003232425151246008,0.002623702756350642,0.0026170100512885332,0.002510948487916915,0.001992929249301591,0.0010785805307766954,0.0011993535854944858
29.434025,0.0010806849102776603,0.0010787458748245315,0.001294078087294482,0.001826835626144135,0.001744782326387342,0.002562464873613358,0.05871615578162681,0.005910614074204004,0.007888989440708823,0.004685573873469603,0.00512808355772189,0.004678917882690012,0.0035258100607329433,0.001858389618647196,0.0028411496103129953,0.0028054450783569335,0.0017553702577700985,0.001725672005926091,0.0015394279718377887,0.0005374317644696394
29.460968,0.0012338535863365763,0.0011642569554434353,0.001961758389067183,0.001373429700470789,0.0020153161381973803,0.0022307760712876657,0.05745964006486531,0.004824126807888417,0.0074103932669308,0.004304709646325217,0.004072477949345668,0.0032954146896980088,0.0036072127342164084,0.0035473142205249986,0.0028053320460691236,0.0029376005894296564,0.0010875524323452031,0.0017804143772175835,0.001482196112560383,0.0006863715039778864
29.490668,0.0013594903010798933,0.0009613985892402929,0.0005761806116730716,0.0018048679049075588,0.0013967554076492756,0.0018728170432501807,0.05646247574574792,0.0055221822289408615,0.007142243790906659,0.004791234851436475,0.003841201486665263,0.0038805157466754274,0.003600518214273193,0.003393275107561758,0.0031870352227795357,0.0019665310588963,0.0015079353327531418,0.0014047800758955687,0.0007485352277768244,0.0008341919849098499
29.517108,0.0008242113794127389,0.00034933166369230997,0.0018033532952044776,0.0010315653689804804,0.0009508862770377919,0.0016023276990468978,0.05636002574706188,0.006672900667918147,0.007090062944748019,0.004927445745174138,0.004373052649028462,0.004128805242558811,0.0028881943898849127,0.0030325408712946096,0.0021185625060961017,0.0020397808130857755,0.001384834065033041,0.0012504830304730671,0.000977008976967641,0.0005520980197899433
29.543352,0.0008648195399557307,0.000862261876464957,0.0010296200384388324,0.0010087212712040301,0.001128222252639482,0.002221323522235234,0.0577233712128015,0.0083784738705253,0.007264292081076194,0.00506139976912819,0.004306943074614697,0.004220652230194927,0.0033032385492343017,0.003067722335619163,0.0022692193243292074,0.002074990029636704,0.0022449784585247563,0.001046436621516221,0.0010756440014680598,0.00030972154735601137
29.571343,0.0004303440159762937,0.0009323969548665681,0.0016184738685620032,0.0015302662956532369,0.001255780501584634,0.002253460675473951,0.05765673828506728,0.01048288038221992,0.0068319611501278365,0.005282925061173369,0.005109713980457105,0.004204671183163225,0.0033696623247555617,0.002774951909722439,0.0026566990550647026,0.0022852402538052694,0.001584834437397379,0.0014257726513886705,0.0010366140637524362,0.0009487904044721112
29.599202,0.00042928595163406377,0.0013701145577176,0.0012463512675815233,0.001091700877893962,0.0009938791853212625,0.0028680392082324406,0.05920183283671189,0.013135102927126637,0.006949587458866904,0.0056438886623987215,0.00564538014368173,0.0043658378813187715,0.003849538583994018,0.0030773577937903817,0.0024859670345153393,0.0027967341181751857,0.002155782453243846,0.0018256429272632186,0.0008874396310170021,0.0004199909850945886
29.626791,0.000668861146057696,0.00036722245215139163,0.0016169736046852553,0.0007167077136368453,0.0007547810387687855,0.0028905208951313906,0.060052242129464896,0.014660605153804462,0.007448052449768474,0.006925768285416687,0.00551841525028973,0.004848942097754488,0.003747819974663268,0.003664943177481738,0.003922004746527253,0.0017514646188120932,0.0017779657922318377,0.0024453360688736514,0.0019027536918923137,0.0003737943533873004
29.65384,0.0005667292919294089,0.0008066285797005545,0.001390836141795398,0.0009656906791582629,0.0008289476246964365,0.003294255002994398,0.06276293467420846,0.016057758578273847,0.008903188442868483,0.006763967158169864,0.00622645661030255,0.006010120576187869,0.004739508852361645,0.0036007087121469683,0.0028690223729155536,0.00252831655893468,0.002287506209903082,0.001314780996081976,0.001178136794405706,0.0010524226445771901
29.682736,0.0005406540710799703,0.0010348439850016106,0.0015089070368035187,0.0007079349648187959,0.0013217359825353132,0.004258456080753174,0.0644794594458028,0.017687625304434317,0.009752353574174722,0.007455827489807898,0.007167006398001625,0.0056536362796177735,0.004458344736679272,0.003924864983320465,0.0032198905313413147,0.002963229787493327,0.0015393200731548594,0.00188545596027941,0.001548143581866298,0.0014252445807132158
29.708719,0.0005350062369779212,0.0008276107726158749,0.0014157716287992806,0.0012293610530277235,0.0012425407007608232,0.004283994349436598,0.06678527219355757,0.017900084495482953,0.010155779585665861,0.008511373455822025,0.007323526796726905,0.005862117520688583,0.004593153396242851,0.004669782390928765,0.0030787585308684174,0.002836974505563255,0.0027394025655417312,0.0024361236160124573,0.0007812683934429951,0.0007270139098626429
29.736421,0.0010607896729253425,0.00032735802455326934,0.0010967714472964706,0.0013965264197453237,0.0019220640195419995,0.004908782237666406,0.06843163216612591,0.019148071807505405,0.010747121664051085,0.008230431049861953,0.007765643843920651,0.007048063323829624,0.0052679444468579735,0.004868264429470679,0.003570483934798184,0.003161050670352216,0.0022845482908787954,0.0018282791964694134,0.0011700869483417511,0.0011909196609498991
29.763559,0.001107399051610813,0.0004617436454258188,0.0010286601902784241,0.0012249898786143103,0.0013383829223136878,0.004668974017579153,0.07003678801614978,0.020387627013992965,0.011530632859975989,0.008817967803950078,0.008037791711115192,0.00666878206723835,0.005010074621856801,0.005314146318044056,0.0036170118399232996,0.0030153319082505373,0.002404572081203432,0.002035903681348012,0.0009739392790658783,0.0015274374751422998
29.790204,0.0014176212242826313,0.0007367867715905816,0.001408907749259777,0.0013974392699760067,0.0011114151420196661,0.005111959227160332,0.07239403477834178,0.02059058064174412,0.011864719394936009,0.010063151698912006,0.00859138791332148,0.0069368603771922345,0.0057721418256070425,0.004987361567272023,0.003914885429467068,0.0030973526899049,0.0020410338636523188,0.0019029714233337418,0.0013045363500538798,0.0008737237051427574
29.818234,0.0016290151871900971,0.0007159193077358037,0.0019504904705857778,0.0009520388977096974,0.0013472043606134916,0.005472969314279978,0.07506292237534812,0.020892811822453256,0.01238152710497511,0.010631195482279195,0.008376192785769222,0.007635013753479263,0.005868724576763284,0.005375299945410043,0.004325840418726346,0.003624420523128942,0.0027923789919280452,0.002269527464758617,0.0010928778148624537,0.0014576131021359759
29.852549,0.0010828420866582566,0.0012848609708950237,0.0015242306658204824,0.0015294065767377089,0.0017140257333692402,0.005485801045716564,0.07630634293213162,0.02108991451889788,0.012210313054893564,0.010912453856569734,0.009256608060489963,0.007204848521089943,0.006633064548938005,0.005461972768815873,0.004729202463757705,0.003723818698758544,0.0026211800202126097,0.0026892355820270566,0.0017561027085155325,0.0009794211663322217
29.879453,0.001068977235912006,0.001477894173207253,0.001959308329744639,0.0007809041332175997,0.0018437243167971963,0.005170696841536178,0.07779509571867944,0.02168306792730781,0.013462074350409133,0.010610144613214013,0.009117945173631615,0.008126577341770792,0.006266681286950969,0.005534835853803814,0.004774017112959967,0.003854192346428405,0.002764002354513903,0.002426595184322153,0.0018480017418039704,0.0012403812542640038
29.918515,0.0011087141072935896,0.00120214564464492,0.002034119479172955,0.001360073806215826,0.002003860759529401,0.005654010903539804,0.07843087502218805,0.021687520670384514,0.014324899383487957,0.011082149394037887,0.00878406582266564,0.008234862854053225,0.007035764182419274,0.005974159803140209,0.0043605576723031725,0.0038051501120495595,0.0031180427662361814,0.0021833639233603264,0.0021860598503063307,0.0009627530799338815
29.946511,0.0006975826988838756,0.0011573217034768037,0.0014860221003591338,0.0009854941502405895,0.0017255217932349968,0.005472531098511219,0.07808019966320139,0.021878296732165365,0.014023085089038205,0.010775201305125319,0.008747897193250238,0.007871568970631005,0.007092279895678511,0.006402044203971526,0.004342497626209862,0.0038764137037568974,0.003326143518432658,0.002790321219825532,0.001436028371046002,0.002182321828917107
29.975285,0.0009177494380547582,0.0010063350262915244,0.001796417266596607,0.0014697634274935276,0.0018832048983971493,0.0059490921757519456,0.07876681994018192,0.021620655572989138,0.014376877787338779,0.010871882417688323,0.008345204599539422,0.008098281834952968,0.00633277320017359,0.00594600957479052,0.005263863694479338,0.0036230256880250378,0.0033290986922545336,0.0026763127735857073,0.0016110094018732828,0.001442462219389789
30.006357,0.00027224088400117037,0.0005683346224965691,0.0015246164027649502,0.0015944152194435754,0.001598306170248984,0.0052681529625962864,0.07829011284961912,0.021828692877730642,0.013566562072852464,0.01089119350105497,0.008473778197524606,0.007772909708026811,0.006346971573391965,0.00529023543341711,0.004416832079874604,0.0039144709778054535,0.003427489875089291,0.002483856150113582,0.001655806197898626,0.0014460260017751703
30.033597,0.0008954363957678792,0.0006246353019047467,0.001758092472752106,0.001124842384691891,0.0013714583609511022,0.006047371761833474,0.07739254721964321,0.02061012133299956,0.013262499125979585,0.01025325446950618,0.008577098342291827,0.00834746529713353,0.006453548206428475,0.005299767472401469,0.004334116838878549,0.004169247338845565,0.0031952282577117487,0.002338552545944013,0.0014424302820500543,0.0018265721056910493
30.06383,0.0013449534549136882,0.0002871195740206977,0.0020097428829667823,0.0010085933618646013,0.0016635054533115751,0.006081904886511816,0.07570613078376538,0.020350557975349348,0.013501685765318426,0.010189232866630397,0.008029744954081867,0.007265921503972603,0.006479430208740875,0.00542075795063075,0.0050214650163929704,0.003618308288817363,0.002519108655963086,0.001920610115329384,0.0016711903608246663,0.0013362343224359407
30.093916,0.0007368516918209016,0.0009087706524676013,0.0015259947731264736,0.0018111472502499281,0.002259562939648665,0.005759722743869116,0.07500323123884019,0.020034824663424395,0.012858145807559973,0.009830780671213304,0.007986940214517018,0.006792414773627981,0.005676861083591593,0.0055732390208767186,0.004554481557024533,0.0037422231818604146,0.002497606848640206,0.0015418042781349093,0.0021880374103800298,0.0008575483461008833
30.122293,0.0013745841942374684,0.000958483232242969,0.0019149321362677844,0.0012384213616965698,0.0016074169402632472,0.005339587923135126,0.07216147279611669,0.019201023580918183,0.012424452116779025,0.009009998937618448,0.007912507195858157,0.006348211651186334,0.005650713559869891,0.005138338915926029,0.0036680970804368724,0.0028971374552859003,0.002544916313932541,0.002328858089594392,0.0015851715260674225,0.0007993278319505641
30.150749,0.0010544570504142424,0.0003094198672627269,0.001362034457495951,0.00160520400497473,0.0009607494488831244,0.005948058012526555,0.07003784899659657,0.01819022397672486,0.011707027560569662,0.009361432144390041,0.006620154844265419,0.005932428034633875,0.005267668172479295,0.005081710270039198,0.0035234475062973416,0.003458742186434681,0.0020265369222239368,0.0015831653000824134,0.002051987314768086,0.0007977767968286299
30.181557,0.0007919155968283588,0.0005480485865518032,0.0011231981239810788,0.0014128298656632028,0.0017116915078237596,0.0056037412316441255,0.06738434184915633,0.0184631039703157,0.01058630793614962,0.008308127779225679,0.00637553732201359,0.006104720426265295,0.004960406393398261,0.004174149495770444,0.0034512286781739183,0.002948248857471865,0.0025614793718500835,0.0012498805874165504,0.0015551835764441944,0.0014270074090084932
30.208336,0.0008813752243592948,0.0005328673157786885,0.0009523072782010394,0.000659864635893489,0.0015440609629631065,0.00459281648602556,0.06576370121619828,0.018118381092324314,0.01003036550890818,0.007435520269681747,0.006443919864466222,0.005982951343917202,0.004828578685640191,0.0033770831263604125,0.0032980243449889394,0.0032691395368791075,0.0023997489970862124,0.0011978599633733606,0.0014042092457219974,0.0009331392823785757


==> csv/lms/results_200mm/m0_i0_e1_t30_v0_u15_n20_s6_d80_r100_o640_w1_g0_a0_f0p000000_c0_l0_h0p000000_20240502_233436_phase_data.csv <==
timestamp,w0,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19
0.200786,0.8734716147647835,-2.3303591866182307,0.6071656361791775,-2.693324967297941,-0.18696654775818058,1.8960917332370129,-2.1422610291568267,-1.834598931238797,1.209858138619854,-2.00087202655455,1.1037897104707657,-2.104277663658895,1.0114208528607624,-2.1845546661988946,0.9459625208487792,-2.2472002778880356,0.9202647758194548,-2.206710875939612,0.8537530423070668,-2.3054078021972817
0.230055,0.8322004438456829,-2.4133675348692303,0.6278116194105549,-2.833994570280336,-0.3430239404207003,1.857469029361876,-2.130878032986787,-1.7994742253933265,1.2539268457285389,-1.9670731893346438,1.1298565175819386,-2.0674596730158465,1.041417586607299,-2.1575016137371867,0.963333506974661,-2.221864091839132,0.9168617366670817,-2.196018647012146,0.9023406569267729,-2.3319848985694263
0.257244,0.9012787845412404,-2.344986989354712,0.5657014686561778,-2.907906990263682,-0.48562209329746586,1.8319254699420853,-2.1177261517520103,-1.75127321693298,1.2975858488256615,-1.9470739375957697,1.1568518742553484,-2.036180475851189,1.0766104617017684,-2.1345689793036176,1.0033424478481219,-2.2087717659241934,0.9690204895667285,-2.208270386518183,0.8695682771158214,-2.2644284087525417
0.283174,0.850242190950655,-2.3407204121941083,0.48661817504519883,-3.0427423315215263,-0.6131926393147649,1.8194949440785684,-2.106950032387065,-1.7103747910793152,1.3306886992023805,-1.9102893156960128,1.1955143839730407,-2.0105058663645354,1.0923054104427445,-2.1189848161509266,1.025873234493405,-2.161585907158069,0.9693190177444757,-2.1557412255133817,0.8715024621346202,-2.267075068653034
0.318129,0.8842580350135365,-2.3351449680552983,0.41371601358973653,-3.1747035764707627,-0.7546766417680535,1.806974667613368,-2.0939620783952586,-1.657965630266697,1.3748174916940794,-1.8625152564145235,1.2360078371784535,-2.002854894644678,1.1345434624862332,-2.069135786781331,1.0604926267528378,-2.1552674559120026,1.019702895064301,-2.1762215089499297,0.8864583267686349,-2.2168909829408503
0.34649,0.8253768505207384,-2.382345468889005,0.32715590715719345,-3.235226679813517,-0.8374931310541953,1.8026001899789907,-2.08466323223359,-1.6100384060945874,1.4072946980056522,-1.841465465215777,1.2595350626470632,-1.9540403775057793,1.17625792379433,-2.0391851092785007,1.0972398761286448,-2.0972037242070733,1.0588142998575738,-2.1311307160357718,0.9427357980772643,-2.160445471115737
0.373671,0.8256149174130295,-2.461252380727099,0.04834938665190287,-3.3708245868667883,-0.9389720657385064,1.7821899603089166,-2.078398180352917,-1.5699229645715376,1.4305049498440237,-1.8035026395040217,1.300853441360029,-1.9087758825750976,1.187248573112089,-2.023856718890811,1.112558247716425,-2.1059621440586893,1.0772447980210975,-2.088432075582737,1.0242965218022877,-2.237096708264773
0.400646,0.43288808293033687,-2.4397980428985178,-0.04864032503188672,-3.6265491972184716,-0.9423604951923096,1.7767778983702212,-2.073170303411773,-1.5321875265664593,1.4698793786218547,-1.7775508646426779,1.3269157598591685,-1.8926682846145189,1.214645668525399,-1.99776420198751,1.1682317318338393,-2.060287141919521,1.1126613411144202,-2.0658212995247482,1.013094596705308,-2.1634558355166362
0.429705,0.47219440943340674,-2.54441599549712,-0.2006760292194887,-3.685852134986174,-1.0349049872199856,1.787454296522108,-2.0715813896097446,-1.495864826748053,1.4791330581626971,-1.7453199620660151,1.3583643062861546,-1.8528025019445151,1.2459272003221276,-1.9691176191852298,1.1889821096111075,-2.0353344075104713,1.1183736906619135,-1.9934041899406774,1.0112895706840772,-2.236924407791121
0.45557,0.0621421082874703,-2.722034101987059,-0.27704731150704454,-3.8039594484047483,-1.096637132996764,1.7638144666897946,-2.0721484162485413,-1.4595696997114715,1.4861427270414747,-1.7277940965787755,1.365712937907007,-1.8537595300600351,1.2736597921859536,-1.9503692024486956,1.2173560964432235,-1.9838619904188155,1.1682012751025312,-2.0435523371212136,1.029573613845638,-2.1483439993135423
0.487488,0.276159480357261,-2.759310079411044,-0.6826038699077845,-3.9021144331247317,-1.1524022323416512,1.7748425109949413,-2.0775076505729873,-1.4258786316803929,1.5088771542752424,-1.7241117383912483,1.390349674279529,-1.8395673698493495,1.2873564344667587,-1.9256581242428905,1.2019216672651225,-1.9866081158195252,1.1166284682886958,-1.997094764323253,1.162032792781832,-2.087354008513366
0.516313,0.19833806663957057,-3.074442304744891,-0.7220580585844983,-4.009545079661152,-1.1805487528637995,1.757060683376563,-2.084946423988321,-1.3933454309258144,1.5076590812381578,-1.7293935612005633,1.3844313666035777,-1.8381692209141516,1.2880503706030606,-1.9094329559734944,1.2362757836347666,-1.9723007386485767,1.1310285271079472,-1.9557079617540694,1.0279294501086278,-2.1622797715800113
0.543295,-0.43205541476761355,-3.4158582690362054,-0.6914135747415661,-4.042634146424876,-1.1859851654587292,1.7292197934563762,-2.0955773600080456,-1.3833070736767905,1.4827322645091126,-1.7338524856141013,1.3762984967293344,-1.8205457481680511,1.3145117164340627,-1.9453816717777945,1.2711731877379246,-2.0158845820912594,1.1560607239432852,-1.9968771585158627,1.0368060158830914,-2.125461604734318
0.570069,-0.2142343851427646,-3.3123278650650616,-0.7853981633974483,-4.142982958885435,-1.2443675918343389,1.7212039179909877,-2.109006212174093,-1.3739891900710652,1.4406756140138082,-1.7075967036490098,1.3712437600068896,-1.8404351439673194,1.2635237543186382,-1.9250397180948131,1.2097910233724338,-1.9800284346906603,1.140590497964427,-2.0265700827715993,1.1053321893652657,-2.190108605929345
0.597277,-0.47549138681540726,-3.5064753020816632,-0.7874814937167077,-4.206197692238311,-1.253398023463632,1.7078263288528348,-2.1235551878607226,-1.378496667165309,1.4006821642241885,-1.7493149980061744,1.3640312279939963,-1.854092656905114,1.2530678723784043,-1.9800222306901512,1.2159735238941454,-1.9806982771334087,1.1961753819953,-1.9148756757947005,0.9095536765983526,-2.198756609503747
0.623622,-0.6664291131801946,-3.512685840239391,-0.72254400297187,-4.237034957522187,-1.2895468238385426,1.6890800856386599,-2.1394945512764045,-1.3957671947899049,1.3722013092110847,-1.766609331257657,1.3221391683219519,-1.8890396153088886,1.2592139690976831,-2.014450900254053,1.2254164931358038,-2.061884136501128,1.103527185415051,-1.9866360179944955,0.9508046392080055,-2.365657930074903
0.65238,-0.33806612283682547,-3.8655647736485523,-0.9267379597700856,-4.191514171500606,-1.316171660600357,1.6441089818282522,-2.1562500886361615,-1.42576230095399,1.32484157808246,-1.8093253076659082,1.2779251469306594,-1.8889937093802003,1.1587864058529724,-2.0141010850262515,1.1610968852431243,-2.0624352403378374,1.0983426831952048,-2.0332562878980416,0.9205103534311201,-2.2565258377011803
0.678745,-0.4636476090007767,-3.8666866654933156,-0.8487382682103983,-4.302063646181583,-1.3525300114185932,1.602143056737681,-2.171099721578024,-1.460798691123639,1.271580360635904,-1.863430378871597,1.2795663539746083,-1.9259288034554052,1.1592445358943866,-2.066274436611502,1.1210787676381495,-2.1116486650127713,0.9897288828655152,-2.111674542629634,0.8725891272688383,-2.036727036851599
0.707814,-0.7798116293367924,-4.003469710902381,-1.0177073965128487,-4.293270276658812,-1.392615370256118,1.5529665473594017,-2.1858291734546658,-1.5176985459174743,1.2333788515869522,-1.8915529217360105,1.2161419984205,-1.9504036723375808,1.1168841543006935,-2.0873576325815293,1.0643001916490238,-2.11578579940568,0.9196342592722764,-2.105077511304533,0.9287557817147251,-2.354062297261476
0.734595,-0.5487131489694435,-3.9628177742069077,-0.7546386373269791,-4.3906384259880475,-1.455292909582005,1.5163685891726595,-2.1967879866171045,-1.5693178190539805,1.2040979266042768,-1.9057276636619096,1.2179652968990398,-2.0114461708501485,1.106353014759319,-2.18966832068617,1.0914648899637613,-2.1902863673190134,0.9713744665416376,-2.2338389217158547,0.9582587701845814,-2.5308666892006055
0.761709,-0.6516558719588519,-4.06657306091112,-0.9624291267538725,-4.365125621577084,-1.4476722902354149,1.484712526914078,-2.205618544682829,-1.6078437043144107,1.2047957020045725,-1.9324435155902764,1.1784378618568137,-2.053600546490295,1.0437450140886277,-2.1769174699670586,1.0935985770258716,-2.2248354943566984,0.9304398617240539,-2.0772945911632816,0.4732891835078192,-2.3026413085908355
0.791584,-0.4228539261329407,-4.135784059556375,-0.9764359524176324,-4.339267084427377,-1.5078873207597712,1.4499990621745273,-2.2117357898544157,-1.6556540804767368,1.1943211372089642,-1.9537152444618626,1.1396024468496242,-2.0133574307262943,1.044086214928577,-2.18669801408696,1.0026795774006505,-2.211045136202798,0.8667699495934048,-2.105410820472694,0.6890504598228532,-2.13461857576265
0.816518,-0.838378839301554,-3.8849595109888924,-1.1414668678035054,-4.482653642545395,-1.5105144231329202,1.4501136091992588,-2.21329065541412,-1.6851424201251393,1.211811290077906,-1.9427987389890564,1.1570583832442172,-2.0663234413187546,1.06471694071592,-2.1612284032249,1.038865981820446,-2.1830325664820784,0.9331507138632075,-2.0084006213375134,0.4858437613459169,-2.3169622944203785
0.846283,-0.7390737126968415,-4.019320151718841,-1.0140503865944492,-4.531674277991858,-1.5530288204903546,1.4229435130819117,-2.2122357127819856,-1.7116831549260463,1.2259975925015054,-1.9578244359821158,1.1779831816770996,-2.017265530977088,1.0548599758057697,-2.1461248409449913,1.053470694944409,-2.1549536171014267,1.0660270107370937,-2.2822938623673092,0.5263923642264201,-2.423031905442533
0.873825,-0.3795373851675481,-4.245207817186023,-1.3089288408403605,-4.575852498214946,-1.5965092667166358,1.4114967308468187,-2.2075530367290606,-1.7307184628866754,1.2621540989709084,-1.920979883513647,1.191992558707005,-2.004606372220274,1.0849579811539718,-2.1317371012741213,1.0968506926160992,-2.1684220642446412,0.9734508467434679,-2.317577334405277,0.796936112914908,-2.2032758378068236
0.900964,-0.5224034317165288,-4.137718920131275,-1.30198604975233,-4.620207244949452,-1.6488759888208384,1.3965853660012435,-2.2015437935380007,-1.7283511955059236,1.2862452018158197,-1.9262829748664707,1.217893472887158,-1.9850736435121754,1.16872779670144,-2.1263798298181844,1.0548708133296119,-2.0277100308475835,0.9804092270214528,-2.0612699596889232,0.7627483157512934,-2.351186184822013
0.928018,-0.9483246222478354,-4.420520832577513,-1.3579465550973684,-4.686256650655134,-1.637982097029322,1.391924814606979,-2.192485386637802,-1.7189797826465945,1.329146642541555,-1.8919803803394444,1.2439382483238577,-1.934359911905981,1.1418927549212994,-2.053551145268322,1.1474071643169939,-2.0464915456498867,1.164915700600446,-2.1358671710459816,0.6383933212045431,-2.3890646585104744
0.957136,-1.4346573659417439,-4.336748744911624,-1.507816664361963,-4.688752721074705,-1.6852036301261082,1.401517020086431,-2.1807394938618687,-1.7111840751495246,1.388774534265777,-1.8451604540847,1.284881504564133,-1.9150367865437277,1.2273198007115682,-2.011756123557875,1.1797434232541448,-2.0193761438713795,1.1966472523532117,-2.0161263385571973,0.6573547499077068,-2.521669431869472
0.983127,-0.44365027502768073,-4.059163704849152,-1.7681918866447774,-4.697920536681079,-1.6833528441074153,1.3848492729220032,-2.1687524009738546,-1.690590349547652,1.4304322296000536,-1.8276610790540135,1.3101333464292013,-1.844358555785443,1.2963165534580916,-1.9395505623001066,1.136939608442114,-1.956005262023629,1.2585751488613601,-1.9685329460764138,0.9072027345383409,-2.2147557306981756
1.016439,-2.649783477601095,-4.836265047765006,-1.7489209707965356,-4.765449901150084,-1.6529638491565966,1.4147559156903995,-2.1577082400369734,-1.6666585636719105,1.4564179216580913,-1.774090653207177,1.3973856506497113,-1.8219944305424,1.3070318347020635,-1.8941988620676173,1.2736782171390693,-1.917924272367271,1.2741053482408475,-1.8761112222285272,0.8866549564274084,-2.4287584111082885
1.044341,-1.6723565281019785,-4.591765311804583,-1.6443476172834364,-4.8418249397395146,-1.6631195021463758,1.4146991361435006,-2.141047940887246,-1.6291167789173067,1.5193000453420302,-1.720974097645971,1.4447115345129002,-1.7617929047595515,1.3858309666891628,-1.8376123916784544,1.3509066642105607,-1.9079791557562351,1.319531366964585,-1.7956177204359667,1.1318832557176521,-2.2781967337689353
1.071364,-2.1617143739772207,-5.1221469083090625,-1.7546754684464818,-4.8309159690367975,-1.6457744747003047,1.4406239626769388,-2.128596362565279,-1.5971721182490508,1.5759524390275652,-1.685138098464225,1.4995059493086167,-1.7225407190089663,1.419017850744145,-1.821219962288787,1.4285909157404382,-1.7692622635439954,1.4042213428989774,-1.7951120298992826,1.1491660158359198,-2.3173969630099536
1.098177,-2.0740272097327743,-5.006623545495877,-1.6995302742440224,-4.85255469951538,-1.6718706008502886,1.443846925505946,-2.1161202637347074,-1.5598385000692894,1.5977217232695193,-1.6355135154963008,1.5275920035099926,-1.6755628449810462,1.4905558501291867,-1.7487344196576355,1.4680433413297058,-1.6193589987482078,1.4921365492986502,-1.7901893855038937,1.34694608013673,-2.2367655641740063
1.127367,-2.2640194526358832,-5.215232191312531,-1.9256534557044456,-4.896179937456795,-1.6917801417540688,1.4661427116929135,-2.104169776831685,-1.5186642585688743,1.6411727344340141,-1.6025317003233546,1.5932252669178257,-1.6360916160208023,1.5145286238033566,-1.6794737445764756,1.5753365907161607,-1.6489235368643633,1.5116354349502374,-1.6262948320406134,1.369794394120275,-2.088327585763679
1.153669,-2.081578809609217,-5.141567488385988,-1.896186169613177,-4.873665801047487,-1.6700125637409013,1.4593842492641376,-2.0956860459743707,-1.4910427326017788,1.680689931772275,-1.5933012232125294,1.6253256578781907,-1.5950603877899503,1.5888761175765949,-1.5929416220797705,1.6125340873328131,-1.5578845622992668,1.6076923269936467,-1.5694822671044686,1.2770912223406978,-1.9807830203612038
1.179396,-2.0615457320908983,-5.234346049982372,-1.809188601773098,-4.877642479601868,-1.6876416758229995,1.471528204639755,-2.0880846973346014,-1.458059663137027,1.6828736299769373,-1.5454273944919028,1.6532557456057997,-1.537093872018279,1.6682607791243644,-1.5526699438452631,1.6590259567344912,-1.48375267569201,1.6500998582256834,-1.48042823999439,1.5127806963940473,-1.7892070082117555
1.221473,-2.1416699847693907,-5.370656948219414,-1.8662371639386115,-4.863181214485142,-1.6823969109536845,1.4924539026196295,-2.081230781715092,-1.4046370383044189,1.7403917909788542,-1.5152003568499857,1.7144485532772729,-1.471025497947701,1.6966390201537809,-1.4785305885345192,1.7816138993848685,-1.4268212896053192,1.6677430429597209,-1.447196476525977,1.9726669742353253,-1.9053941400614325
1.248278,-1.8651564727166763,-5.260441920172752,-1.7542762839446389,-4.912909530062101,-1.6986035064429592,1.4995994792533778,-2.0814190768780976,-1.3806355032883588,1.7333313631899332,-1.5129397240652354,1.7518268316346337,-1.448849980562317,1.7235474294544888,-1.47335310737183,1.7774264526325239,-1.3033970506138162,1.7271261319566558,-1.2712419247433853,1.7618788392008926,-1.637132418168273
1.275368,-1.7363820671187595,-5.111584769943965,-1.8600907499625194,-4.798772709146457,-1.6761768324150041,1.5042955750703204,-2.083786525551328,-1.3556767412287014,1.74148208403305,-1.4971158160625726,1.757614672365732,-1.4504072623160615,1.7633701408981124,-1.4301807751201427,1.8464187487656383,-1.3947356848040326,2.045509296614767,-1.3311259029076026,1.992748772167522,-1.9318386878419338
1.302168,-1.9880924388189056,-5.242142218504203,-1.8136151660663498,-4.847888786355016,-1.677897880973555,1.4898027136231775,-2.0896053261571024,-1.3521375795910484,1.7222221048928685,-1.4968291494515669,1.7476632178119176,-1.4049517552685251,1.765723815682288,-1.466093604090779,1.8825215700719373,-1.338374666374442,1.8119369068838302,-1.186047550891781,2.1397794849042406,-1.6740138602861794
1.330245,-1.9450278290481013,-5.145265524232158,-1.661817943044789,-4.848756529456658,-1.6677183405734068,1.4945677660883336,-2.099371645441452,-1.3449962593086797,1.6768675800175914,-1.5082949704080548,1.744768476502239,-1.454975975660676,1.7902626228433325,-1.4413815778189325,1.877270664081478,-1.3382714547738244,1.986038869856543,-1.1625903013641086,2.1095237813029533,-1.749427333308846
1.367625,-1.9026816693177762,-5.005276161681056,-1.64241089801362,-4.821575417754835,-1.6379298501195771,1.485469794553392,-2.11660868907171,-1.3667426338094837,1.6108137773642361,-1.538689308410874,1.685262892109421,-1.5021600394469445,1.7881769631022288,-1.4543835368786102,1.8824939969100043,-1.282189586558055,2.238749083086309,-1.304196814141633,2.2083451249335893,-1.8490959858000178
1.396059,-1.6120572993483757,-4.831817906403016,-1.6488980045148762,-4.8143208809471805,-1.6655862160806032,1.4707701430722286,-2.131744905237379,-1.4008959626432163,1.5156814935455927,-1.562186088271605,1.6495494834837674,-1.5210885639156502,1.6957031976653212,-1.496986990822351,1.9244838028246154,-1.3820261999569088,1.8767839647862108,-1.2899586021737104,2.8383897190677763,-1.2175163357325622
1.422679,-1.6865555445157074,-4.708650680041889,-1.6577326068776335,-4.80272856010119,-1.6767266183098166,1.457760203084171,-2.146541026191483,-1.4441552532864752,1.4455772949392387,-1.626039599784798,1.5548380008190723,-1.5632897653796085,1.631479413757584,-1.5789409430797805,1.8075271678492792,-1.3469412818333937,1.761650688034576,-1.171144667219033,2.6907239016669164,-1.4546546999149064
1.449845,-1.6449062900130913,-4.708725993104455,-1.5862391145247063,-4.786676124113899,-1.6819123120965378,1.4380938708466147,-2.162148486759032,-1.5091634055648435,1.4141027054914586,-1.724817867021853,1.5091984694494467,-1.6055006573348933,1.5375508330053969,-1.6496051714528777,1.6403044233017123,-1.540954442127787,1.7739257687596781,-1.1926540114722952,2.396988173060216,-2.432966381462123
1.479404,-1.5822113560794266,-4.824279246556365,-1.6162644734095521,-4.819185705579641,-1.661569412999007,1.4222573349654943,-2.177059698700553,-1.5735699242128127,1.3311303121900173,-1.7463788896973027,1.4315485916184894,-1.7215357216015041,1.394993367040135,-1.807807031060233,1.5569258418520726,-1.5001683020463894,1.7681918866447774,-1.295886485314224,4.124386376837123,-2.79856871316909
1.505358,-1.5587487169407106,-4.67275457473235,-1.6069749495993897,-4.76637374267817,-1.6791346513534393,1.4018362583569997,-2.1889921104461805,-1.6304594378130297,1.2857992216118388,-1.8025263690440698,1.389237087203587,-1.809250222799888,1.303191447186652,-1.8783097335451986,1.5310736429428642,-1.738788598440762,1.3619309884002506,-1.364804990119065,4.375255024207432,-2.4013898234132087
1.533929,-1.4912939235125406,-4.538510589505021,-1.645777442483041,-4.792675795667702,-1.6843906024605324,1.3915592175552174,-2.198013356102069,-1.6745841045524632,1.2604906842193757,-1.837797252490799,1.3109577795839118,-1.8614516788476811,1.2071912136897485,-1.9584804517871632,1.392248451328538,-1.7917206470542493,1.2762499437954675,-1.7918433894699206,5.826836838622526,-3.152118580621519
1.562153,-1.47504483389913,-4.653429616047516,-1.5468828907124352,-4.699402697464517,-1.714021401866684,1.3674290524552337,-2.2052139206312056,-1.7194731401382293,1.2193704774476861,-1.884200116939273,1.2806461210219109,-1.930669980479788,1.2109471575972874,-2.0069842694193616,1.281793264229272,-1.994645277475071,1.3376705568374592,-2.055883145547608,6.108513108171325,-2.7448839906985794
1.589251,-1.392039618446359,-4.509625373937645,-1.5414569220673504,-4.76008990398513,-1.6863312205667376,1.3656194858506063,-2.2088995925098898,-1.7429141639709917,1.2280012833411258,-1.902269712574272,1.2542608489787446,-1.936968625259932,1.1820153709110757,-2.062651675098642,1.226716977795086,-2.11998753190992,0.8810357406888989,-1.9385612935491703,6.734638398732218,-2.9414115856239045
1.616361,-1.5707963267948966,-4.584125061162154,-1.5560760441653534,-4.7495723387188615,-1.7052240673484096,1.3518024695094315,-2.2085698036192025,-1.7601821067561025,1.24701095720979,-1.9032826650332657,1.2483142436333539,-1.9455397614700944,1.1559341084822508,-2.072863987812186,1.180389283094543,-2.063132257486634,1.1849689640722891,-2.017520304849299,5.416002763164142,-2.844528441248779
1.646047,-1.6269871129961337,-4.661435340050523,-1.4984589962563017,-4.785714074784459,-1.7038780384872454,1.3706212380929215,-2.2057873675136888,-1.7571250167659744,1.2640609427094005,-1.8910675923297517,1.227835337524017,-1.9321352402536278,1.1879108144683224,-2.02319265250435,1.2094394553936667,-2.0478937196600593,1.0055290965338664,-1.9883670616959528,6.303050243430752,-2.273352033317396
1.672078,-1.3399277337681414,-4.694890766514833,-1.5878595170217824,-4.835493147830123,-1.7053428381404598,1.375617458816003,-2.2005060725853194,-1.7465418961311359,1.293727138922864,-1.8965434342780028,1.2935239943237913,-1.9484706731371804,1.212982863439185,-2.076043500904019,1.2019408128802913,-2.0865583592050085,1.1149666111092447,-2.0857906262259003,6.99751691159289,-2.5755787435265574
1.698427,-1.2530510914334958,-4.514534494454129,-1.6505380862953558,-4.78489783286287,-1.6920892963596912,1.3794476777766131,-2.1933205215752873,-1.7304150677553882,1.3493476680988268,-1.863043298594327,1.306285136367827,-1.9025289336647075,1.1850922165598194,-2.0450335550664427,1.2529350229780707,-2.087878335182141,1.1420182993488803,-2.0894936080374475,6.541361173627388,-2.608949046360276
1.727834,-1.7437241966477954,-4.506881105256135,-1.6419321324968081,-4.814486728723698,-1.6635454260886586,1.3869757864436276,-2.1831282830114462,-1.7126117001660883,1.3933529829227658,-1.8449949635940817,1.3377764318023821,-1.901650822090793,1.2307695879162672,-1.960088649159952,1.2736461939591663,-1.9356789752867787,1.1507939955332558,-2.0059963276256854,6.922394596830854,-2.4125023373818095
1.756492,-1.5208379310729538,-4.757374686905374,-1.6496106626093765,-4.789115299034526,-1.6653594377138528,1.3805662910440297,-2.172544493917924,-1.692271711377208,1.4294672268615691,-1.8171539597445678,1.3831926927212619,-1.85033032731448,1.3376423053236586,-1.9442744249195083,1.2679114584199251,-1.9542381162197366,1.2166182168284778,-2.1416545925763013,6.980989490990173,-2.5067182179241816
1.784583,-1.2258770133595482,-4.832134195269639,-1.809998222317746,-4.872524644962282,-1.6962627300742454,1.4079410248489361,-2.1599311060308213,-1.6665500323688662,1.4746119295365556,-1.7638342766889274,1.431817906734397,-1.806187555979456,1.3082001052778847,-1.8847032770400294,1.3421904695043467,-1.9213101214398345,1.3247184610329739,-1.7947990458877296,7.24781572381451,-2.4260804918269874
1.812476,-1.7078625011050843,-4.816181320841732,-1.8198510543044792,-4.857500883709772,-1.6761038463041833,1.4195320801736477,-2.1468956390691667,-1.6408515128666479,1.532574033436322,-1.7222893806898985,1.4457438938626128,-1.7424497514311577,1.4330919993313207,-1.862114878796337,1.3996029919915371,-1.8173641820682145,1.397842929806671,-1.7949084537476485,7.382343327470103,-2.1498705961626077
1.843887,-2.210182232481064,-5.008093322133641,-1.742353756246773,-4.880687733753229,-1.662698380800932,1.4286574522211173,-2.1322396972460873,-1.6082434510670995,1.587573276060509,-1.6766612867160176,1.5208124715281761,-1.6962283483295741,1.4433765432450063,-1.762058170199966,1.4416033697008692,-1.743933214829324,1.3887437101956264,-1.7936277288931375,7.256375484140124,-2.058690253238313
1.874539,-1.9171897789861305,-4.836454371695978,-1.7371198617069545,-4.894285660281723,-1.6958579561541234,1.449158495799234,-2.1211019276588186,-1.5780518868744993,1.6259706479153806,-1.6417459753753718,1.5550002485413916,-1.6437584299561605,1.5067612576455311,-1.7412844498010622,1.4913618324601012,-1.6759229222419514,1.504153082307456,-1.6924831363260204,7.465524354073665,-1.9691324833427333
1.904488,-1.8662371639386002,-4.835420348967183,-1.8074466356705998,-4.843040834274567,-1.6808790490289194,1.4497288230364158,-2.110760359414479,-1.5583840063547438,1.6525708397870922,-1.5955797621204137,1.6094783206958372,-1.6006761435919243,1.551048793379007,-1.6999188656729836,1.5615587142744056,-1.59803979114349,1.5382634304481042,-1.730122992673845,7.614238525104026,-2.1674567226722115
1.932601,-1.8948887972847683,-5.204119092489943,-1.8133024674877265,-4.846056860518286,-1.6510096990698178,1.4564849367690145,-2.1054561755145147,-1.541955275259874,1.6819562962841226,-1.5954323969032413,1.6064954394742188,-1.5814590349794304,1.6098091908116832,-1.641648450105527,1.6012190737958214,-1.5754438533641695,1.6593343036000308,-1.5491390636303826,7.755131311906217,-2.15965951532793
1.961034,-1.9481205348552504,-5.030442693951553,-1.623502450182222,-4.86095816283445,-1.6604364086489982,1.467430523926435,-2.1009717248087503,-1.5315844458634678,1.6865413542814276,-1.5514081747810577,1.6440474600541157,-1.5744423166053276,1.5802178895557613,-1.633647035576274,1.6260970276717128,-1.5283538811780095,1.6568663440122404,-1.4593811854993493,7.902526460363312,-1.7150028461152844
1.992546,-2.1305932463563133,-4.974011432981904,-1.6885177037668917,-4.832321878137941,-1.635337453022684,1.4695388486818572,-2.100148095065109,-1.5260863017257142,1.6884759044443236,-1.5584389729816195,1.6184184696970798,-1.548839842678236,1.5874198992623239,-1.6077415334963354,1.6668140709989876,-1.5683924852712239,1.6578170051179846,-1.5851723331571659,8.353328355654613,-1.8332557266211813
2.019614,-1.821312907991335,-4.731408425822913,-1.7357600929690287,-4.867867542811726,-1.6566348038615735,1.4775127574584666,-2.1001655508954395,-1.5309576496540127,1.6834194582180217,-1.5673550448327742,1.6264424444094563,-1.570446676459495,1.6410066324446604,-1.6074397948523627,1.5986173378383541,-1.5257516918080827,1.6309941095782643,-1.414113327074354,8.046483268784462,-1.7905913983189068
2.050696,-1.941687615607538,-4.839715734385265,-1.6885781093540928,-4.792478890476703,-1.6454156584941193,1.4679784197559982,-2.103007196813099,-1.5430299142714943,1.676632778643526,-1.5773241818461408,1.6142472221864275,-1.5777551567056596,1.5729203677807706,-1.6075408340400679,1.6493381277209649,-1.5232566923290136,1.6909871574277116,-1.4100335861690618,8.150906589945446,-1.8289074431780585
2.080959,-1.5772064954052083,-4.860689722311725,-1.6154367013382076,-4.7824181638772085,-1.645171008852296,1.465358383993716,-2.108000866640383,-1.5616300452389325,1.6573989231649107,-1.614398334639609,1.596446026543189,-1.5851000750982578,1.56663834659922,-1.640748977323069,1.621737939694495,-1.5633546037051527,1.661901449941288,-1.4255989541402556,8.238285461187303,-2.0600324993274626
2.109553,-1.168141673243058,-4.926538183024144,-1.5408907153881335,-4.750214966211836,-1.6370856127821984,1.459575566655579,-2.115507333768857,-1.577431519906826,1.6211647329375252,-1.6281787700671757,1.5636279907978046,-1.6271714898431726,1.5436813641161122,-1.6974158956928163,1.544901926404884,-1.539075329551324,1.5131678993174311,-1.4929642715968483,7.824685988396541,-1.755918134777264
2.138985,-1.2097910233724534,-4.6865326750254415,-1.527746018910313,-4.784219857772659,-1.6484115887532838,1.4590818765126345,-2.1269193414028527,-1.6064815074347096,1.5873354612973292,-1.6803618696679221,1.5269287399577522,-1.6676002439265323,1.5036152570455643,-1.7183643981088879,1.5276133124577715,-1.7337227856452693,1.5044643648885478,-1.5181267973934218,8.140307876454335,-2.1720578218330253
2.17391,-1.3808080388761996,-4.748088093064001,-1.5354622018225053,-4.7327494025723205,-1.6462899727743288,1.4397635300101272,-2.1402743580370753,-1.627765802483465,1.5256727925809095,-1.7178129937715456,1.4496557441533173,-1.700033335609733,1.4386154050621862,-1.8010662352888003,1.5021757143617498,-1.7372116279780117,1.407184083640993,-1.6327857679894167,7.7970091352711215,-1.967875772019879
2.204937,-1.4986326978352371,-4.76173161263766,-1.4756074850522694,-4.780512567882809,-1.6724464109256434,1.4222313933933282,-2.1573961762281755,-1.668762818613735,1.4559622257346694,-1.7645592254253886,1.4504275405239593,-1.7904650723756954,1.3493243048707222,-1.8937295128415752,1.4529713405135647,-1.714597622840572,1.5175741855457736,-1.7464367501286835,7.620855864017039,-1.7848570103586987
2.233957,-1.3264843302359295,-4.8200299227509555,-1.6172177205573028,-4.754927150021327,-1.6992228513728092,1.3875210643991875,-2.16964276179833,-1.6821269609644216,1.427131637843411,-1.7990679755059225,1.3804894950871827,-1.8371154765294964,1.303156955200973,-1.9196164077246578,1.4575914523434714,-1.864849480527534,1.3210064498661032,-1.704325375886768,7.1508151983961135,-1.9965083487097253
2.262,-1.5767664051194343,-4.70871252636058,-1.607846909110027,-4.795445156561845,-1.6793457879908418,1.3845590165930617,-2.182028249590408,-1.6974840495883725,1.3901220541677766,-1.8387851163944195,1.37888699619082,-1.8676000423033134,1.2752178054994927,-1.9099923104433376,1.299548892473772,-1.9918948724188779,1.4782613516431635,-1.8676636964944786,7.26930680516445,-2.3062360944704006
2.28914,-1.665643627207761,-4.811890100627451,-1.6356092665873596,-4.8358745179402565,-1.7306391721803327,1.3617508085867944,-2.1912748523122905,-1.7091461935882744,1.34533171821717,-1.8514557680692172,1.3267808998446824,-1.8683005637489174,1.280828496917291,-1.9828314634746411,1.3159560504269001,-1.8899162972556556,1.2718431251006688,-1.9285968300159693,7.426149322153489,-2.2992939529175076
2.316269,-1.5707963267948966,-4.911334926589238,-1.6883302815789714,-4.842920510867545,-1.7384627971180369,1.3568329363207974,-2.200044061152285,-1.70813176674616,1.3336585902744569,-1.8498351832999398,1.332712345018636,-1.916749166269206,1.2291031682551523,-2.0106747146877755,1.305653803262541,-1.924535965230854,1.2779909154677456,-1.9289808306613248,6.86251133887838,-2.161330570503473
2.346897,-1.5611812384951942,-4.942559684638646,-1.7449332417075891,-4.898966388798938,-1.7693090857330909,1.3484772991845286,-2.2061860205796635,-1.7201821406003592,1.311960019416151,-1.864948532534896,1.3309392578109733,-1.8827818512580925,1.289056921257266,-1.9859511144686512,1.3570346479635318,-1.99545660934467,1.218520905481061,-1.8983367255100765,6.95792624940321,-2.5563260213276227
2.38505,-1.6450397784464779,-4.93057217500149,-1.7836400958392464,-4.926283426729529,-1.7826297370063529,1.3412194038597172,-2.2094281208903603,-1.7125151551633029,1.2856055480286857,-1.8324715260265332,1.3634560153847413,-1.9190372482657172,1.257175674578197,-1.9518734801009858,1.412305113329493,-1.8401603990944793,1.5159315350258176,-1.6694845874433053,5.899015942786987,-2.656895522451968
2.412382,-1.6629371459007711,-4.940134573717834,-1.8879597574021383,-4.942761256899569,-1.803154822154602,1.3315775894361055,-2.208596764542367,-1.68448445402416,1.3139022171112655,-1.7926474417208604,1.3979168664309156,-1.885578352876891,1.395862256284267,-1.8254562709207272,1.455876343075858,-1.9453541203473332,1.2834119079945019,-1.6907003121599236,5.635793167439682,-2.97378676365153
2.440363,-1.832766145558123,-4.990688639389801,-1.8724862146592043,-4.99255900624698,-1.8024571657950965,1.3172812036891137,-2.205004343610764,-1.6581094488373984,1.319896606733122,-1.748762881579386,1.4424597616856285,-1.7774169222697456,1.418321083002995,-1.8222322593348879,1.522582814982019,-1.7689001018238124,1.5170583831104596,-1.6926387638148193,4.631917969119229,-2.4314291036569293
2.469401,-2.075750166898891,-5.095998046889252,-1.8751956053457923,-5.048787417868907,-1.807784374592236,1.3320082573049548,-2.1984225318041455,-1.6205996914841898,1.3712566479225088,-1.7187486707109614,1.47812571844335,-1.6864111477669468,1.530483323664251,-1.7599535481173947,1.6458529538806361,-1.5635762356514484,1.6284247542723527,-1.6320692243818096,4.024717724346006,-2.9653579558531176
2.496643,-2.113123493580055,-5.062084340507059,-1.988583325867586,-4.968376616431367,-1.8204116298816349,1.3408306897877822,-2.18799708097852,-1.568059107353632,1.4385030672931256,-1.6237393242562677,1.595108941383658,-1.634166124068179,1.55908726006382,-1.6017723311924974,1.7909456564874733,-1.5364960591552566,1.6898478943405808,-1.674849542482419,4.291983629181918,-3.1096035695504765
2.52247,-2.184566421811465,-5.162268096322029,-1.9292411226472865,-4.971159872348384,-1.848708372227102,1.3591290007318269,-2.175333876420288,-1.514076697329342,1.520158865270216,-1.5833592314926856,1.6297527311948212,-1.5550051972949261,1.6534250995647821,-1.6169482699002455,1.8536335857006239,-1.39408747072486,1.8222404170729143,-1.1654294811631496,3.8467040017042935,-1.9224524925982756
2.549172,-2.00695944951876,-5.125368250134611,-1.982669519160309,-5.079262861347351,-1.8061515589980737,1.3862141582080154,-2.161851574688878,-1.4625454608215753,1.5628737394023833,-1.5414453275395765,1.7122978788489132,-1.4737569408129005,1.7767095682141985,-1.4704757231993124,1.9081938902599225,-1.3708033701887155,2.058557999099538,-1.4498615839817977,2.5498164830483145,-1.9195673303788037
2.577651,-2.0711667991411105,-5.108918404275421,-1.9762390772115574,-4.987612493455842,-1.7683853476599667,1.4042662613351689,-2.1467517236355684,-1.3959569338174873,1.628210021757699,-1.5217339346561263,1.76350646121906,-1.442590930340569,1.7557230952096425,-1.4792415852468825,1.9632536459227297,-1.218256660091317,1.8799952391219594,-1.0276910675389095,3.3469880427795604,-1.6767806847845113
2.604514,-2.313183058626604,-5.295005639602724,-2.0446737579611125,-4.974615423340152,-1.7600866275684028,1.4294196763243352,-2.1300290745169836,-1.3540263313372203,1.669384584187715,-1.4672355616246306,1.7830985314985723,-1.3908562993570515,1.8397251133728028,-1.3818090690143665,1.9878885813860478,-1.3722796911814923,1.9505625115924046,-1.040354803401279,2.759913944071966,-2.118358562734894
2.633017,-2.251424882147527,-5.27072465218044,-1.9897206912615284,-5.009372761615152,-1.7369499728846498,1.4443506767366698,-2.115500898858439,-1.325966683859166,1.7008446985512236,-1.4460802266240171,1.7610900271436982,-1.3688153258626927,1.8006029506335046,-1.344789746044742,1.9300557078075178,-1.2851651708471776,2.0572676596164543,-1.106099400235884,2.666581897324681,-1.972666974235353
2.661092,-2.2136696892801764,-5.200850523146928,-2.00538860569615,-4.978702255274834,-1.743235548583751,1.4606061770489698,-2.102994091000609,-1.3192898847092704,1.7076474165084583,-1.4641330091191347,1.7692803041674725,-1.3591712284747888,1.8443913681316209,-1.4283282787240508,1.8979869857838931,-1.293645526631131,1.9620156465526055,-0.967908091416069,2.172395125873185,-1.512040504079174
2.688597,-2.210884479556643,-5.022375371631558,-2.0155559815307775,-4.928164329942241,-1.7045423054720545,1.4726836591909234,-2.0929153138265555,-1.3327597009096026,1.7307732612757092,-1.4453691701667828,1.7503971027917873,-1.3907263533614656,1.768289552432142,-1.3937958863082172,1.8593487505295319,-1.3665273071846762,1.9693187724613208,-1.2443008495264976,2.347826484680052,-0.9135803672511252
2.728222,-2.4056047906005795,-4.996440788337454,-1.8551092763483823,-4.88883522452242,-1.6651242541020255,1.4812886846074063,-2.085131789593373,-1.360757781921855,1.718995370176569,-1.4638650407780835,1.7318771968091324,-1.4132594802231795,1.734172639570785,-1.5136991018880617,1.8281577022939692,-1.2871196528009337,1.848560462823703,-1.1232044298887256,2.1853111086188677,-1.6575346654708818
2.758263,-2.4815836105338613,-5.1089107011833725,-1.7303169681800645,-4.886574690554209,-1.6709925352459771,1.4870914849842418,-2.0844963230456437,-1.400319250886683,1.709112539912298,-1.50099838976422,1.6583266170952493,-1.4439285531953736,1.714269010347271,-1.5177345942364258,1.8300451730775587,-1.3749979261903182,1.7943251909228362,-1.2318800766437437,1.9580456900434813,-1.9522003697343404
2.786819,-1.9955025926986445,-4.871525706183383,-1.6772735080058478,-4.7761163842964915,-1.6305780006074677,1.4863754595902654,-2.086525034289114,-1.425639823705776,1.6807199305728902,-1.5448000177031187,1.6545124034119256,-1.484350394771296,1.6414517797500778,-1.4956807487102846,1.7303187366126578,-1.4499593476378245,1.603671201925671,-1.3313167622126019,1.9752747191390618,-1.547178671789946
2.815324,-1.5413930385908916,-4.836305954810517,-1.5502296068711943,-4.776527918856129,-1.6409441111306553,1.494755469426165,-2.0911872335920276,-1.4550103838664947,1.657694796014032,-1.5569345807982986,1.609165724917511,-1.5531815685441746,1.5937360250408477,-1.572388682136937,1.650775636813533,-1.540788184711686,1.6146590413745054,-1.4194740575795997,1.871058406715675,-1.359955009695842
2.846471,-1.5098961185169086,-4.8451905126761305,-1.4232871922613124,-4.672497237182356,-1.603670385341174,1.4899763152128542,-2.099894500343754,-1.4840507436057249,1.6317946211153527,-1.5961823236080703,1.535770963183645,-1.603762394172867,1.552067142004904,-1.6544515653201575,1.6238656593176841,-1.581880591754753,1.6674441663795478,-1.485730786826261,1.7835752884253726,-1.8288518381958927
2.873468,-0.7059199187892947,-4.532535480592207,-1.5280416485106487,-4.692973944482372,-1.5856811023829682,1.4846369954184573,-2.108440960667278,-1.507667274699463,1.5901109305043475,-1.6416086975527664,1.5292874926661444,-1.6450178537905595,1.499181755576168,-1.703617128691256,1.5404650743746433,-1.6845416398781232,1.4626282921477134,-1.5462347930687232,1.7688810664116166,-1.7810322724026222
2.90619,-0.9246774229342775,-4.5670130066884145,-1.3861532639005005,-4.715932551661671,-1.5907283273389823,1.4874469879887484,-2.119610888351675,-1.527084393223138,1.559493502785342,-1.668865755011295,1.470138475610235,-1.7123107161541762,1.4234051537112151,-1.8097390937722342,1.4418977864794762,-1.704936656721995,1.4842078232990983,-1.5576823245174212,1.4882031902201869,-1.9409671546371132
2.934433,-1.3189093107042846,-4.460461158793537,-1.2246974648468598,-4.609467551261548,-1.558527003841099,1.4769938350845173,-2.132319362300167,-1.5478396353692223,1.5245266791230156,-1.685804551206946,1.441106152565043,-1.755732334832667,1.3933686479578273,-1.8280673963330252,1.4437542611158127,-1.7804361726691103,1.2458406551683223,-1.6523758733313658,1.2901481516754512,-1.8299632269748694
2.96297,-1.4554800965528583,-4.489779466850376,-1.3399625309008247,-4.647519495231126,-1.5606540438293914,1.4717146969390686,-2.1447635698634504,-1.564404935796207,1.5090085962964723,-1.7381150612031573,1.4124199916618354,-1.7946053797555424,1.334896245062717,-1.878185811102058,1.36231829906921,-1.8392222855647424,1.2690739106716755,-1.8088960252929638,1.2490457723982544,-2.174069987491039
2.993505,-1.6033934719128495,-4.480367338594088,-1.3574446743982698,-4.635335953333732,-1.5726024657099247,1.4656749719006812,-2.158321274184224,-1.5837533988182444,1.458833139850785,-1.7480016355890686,1.3824788903415777,-1.8327462387525977,1.3132347204970578,-1.9433020324273638,1.2846235896429234,-1.927076477038825,1.222825048848798,-1.8582303471295913,1.026094197460706,-2.3643243923722888
3.021277,-1.1830624038773974,-4.62450121692756,-1.4419896278226643,-4.6300887495842105,-1.5752886595575768,1.4433785019880028,-2.170950622854109,-1.5940759794722528,1.4249456887265441,-1.778088940910773,1.3563545506965977,-1.9015556464819534,1.241053934555417,-1.905199791103465,1.257194075535049,-1.93205532785506,1.2093087062015437,-1.9966318454305383,0.8335923267877848,-2.431998327553486
3.051691,-1.394966050713174,-4.577899197711689,-1.401150858477991,-4.674417760219281,-1.5824024030844277,1.4240272739194415,-2.181159490449132,-1.5933417130757568,1.4005521919010153,-1.784948521202498,1.3262924222967085,-1.9098487770685861,1.2382300682960068,-2.0240037752751587,1.345798351504753,-2.078687067107839,1.1310305547939765,-2.069275871354638,0.9827937232472985,-2.453112117986711
3.081623,-1.3884296954415576,-4.6944053078394345,-1.463472785066237,-4.712960735611123,-1.6179034662810727,1.434599488656602,-2.192125711341676,-1.5919282100605985,1.398256124141512,-1.8008982979165258,1.2811565497325588,-1.9067080116071355,1.2065105120122674,-2.051891829461367,1.1810140852002096,-1.992742855497903,1.089132649240035,-1.98448554007376,0.49283639699356935,-2.274100926857206
3.109483,-1.3781482496202018,-4.759805082995212,-1.5162058116144201,-4.7324781259143585,-1.6228113723782551,1.416084531889001,-2.1990604187369858,-1.5767962547964518,1.3698954821139961,-1.7992806920065487,1.332398856449233,-1.9584555387505633,1.154432921809028,-2.0653522656744534,1.26999730455509,-2.047069527515991,1.059473090461122,-2.010366021092376,0.3363126317893808,-2.6005284080829734
3.138103,-1.433730152484709,-4.710587180532728,-1.6104777193079782,-4.795853299126101,-1.6584472498886915,1.4174715401556217,-2.204129971575084,-1.565869752673861,1.3831255813772427,-1.79298476846594,1.3060852117050523,-1.9238799069238512,1.2017794819732721,-2.0561796426374954,1.280149822831484,-2.0889353920364337,1.1566791941811918,-1.9869828134890732,0.11793360003002493,-2.8543112001926865
3.169287,-1.5457446212188353,-4.804646026830719,-1.5543047664804828,-4.740489689582099,-1.6821717041422546,1.403849762086091,-2.20604932781272,-1.5262045591079374,1.3861718117127868,-1.758570029162905,1.346891826664547,-1.8947498940654892,1.2522850021609695,-2.0040557872793507,1.2145249570687517,-2.012314751948898,1.237394483345037,-2.137525544318403,0.29280541132710697,-3.120977017964189
3.196749,-1.7837346763742972,-4.870905690441741,-1.6138941148564654,-4.798288191950023,-1.6846308722868983,1.4137473548236144,-2.2056956588702286,-1.4809286793418373,1.4133109463194256,-1.700621085116188,1.4014256740055466,-1.8747864342459566,1.3089344264183933,-1.9683776540354534,1.3650196116989035,-1.8556121842974984,1.142532173918242,-2.048025443618553,-0.21182754748143195,-2.6147147346552577
3.227457,-1.6478964097168232,-4.848989984359782,-1.7435076454162746,-4.837828205718895,-1.7010664795257682,1.3971606081386538,-2.2014103223812933,-1.430948943783867,1.4546974088577076,-1.6597123562179434,1.446667999666481,-1.8248603202408191,1.4279462107685552,-1.9907125112904436,1.564147488601589,-1.8191403618319952,1.0984909254643622,-2.210005616446164,-0.9718850650646876,-2.8219124896096193
3.257432,-1.7008983845048617,-4.837436655494866,-1.7922522833437002,-4.864497655890231,-1.709073842890618,1.4157763304630877,-2.1936076840230916,-1.3936208578458655,1.5138740528977035,-1.6136699383712056,1.6060366147774645,-1.6644442529115924,1.568976492589132,-1.8107999065909008,1.6459866558948641,-1.6753319103583264,1.3975506603425316,-1.9535398366404721,0.19739555984990015,-2.677945044588987
3.285187,-1.8348203059037627,-5.012043683897479,-1.8244704229335351,-4.867511255825421,-1.7012457100838274,1.430779962237203,-2.183153457467769,-1.3535443123141793,1.5979488046756305,-1.5364663852712508,1.7010823171499962,-1.560339191640118,1.6485494344584875,-1.6209773776759693,1.7500411839358048,-1.491753432616304,1.6244637514594624,-1.6107750139181867,-1.4876550949064553,-2.9325697107835587
3.311884,-1.8895736491203006,-4.8458324594376805,-1.8587544912723752,-4.915434197638155,-1.7043921672305087,1.4583057266851447,-2.171236099974373,-1.3114706595867114,1.676103095715724,-1.463567997121855,1.746815771058554,-1.4723891053596796,1.814546992176357,-1.5782668388328531,1.8331489156414105,-1.3583167529075386,2.066107557871308,-0.9219476753924682,-3.9269908169872414,-3.0750244898139694
3.344246,-2.102026444970634,-4.902447914717973,-1.840026527299835,-4.824378505657745,-1.684560791799136,1.4722175001140527,-2.154832754714939,-1.2660848160324594,1.7495141087338277,-1.3973900216444464,1.80847214784453,-1.2972709007177252,1.8191388344568424,-1.4013966972613268,1.9394676636534531,-1.3527290655655664,2.2051056286709088,-0.8634287072435781,-2.1777839908413044,-2.8776289299640885
3.370123,-1.9442567500487486,-4.970273024023314,-1.8473648853941853,-4.905192982361701,-1.6762478615546408,1.490094145444013,-2.13954032746057,-1.2447997052247097,1.7856208521167118,-1.3412208099547163,1.8276827331164058,-1.3187407354801697,1.9134420166426227,-1.321209401357912,1.9701484182886573,-1.07685495787532,2.266198834046341,-0.9786546740361808,-3.0824899699792034,-1.5478118693534428
3.403759,-2.1828370419385177,-5.115084347233509,-1.8424216797997504,-4.893561589299647,-1.650425573791344,1.5153819930905839,-2.120941634894501,-1.2333596660271113,1.8622300526898699,-1.3268243071774186,1.8560613647248299,-1.2723678078265421,1.9298688610665595,-1.2783533393428586,2.028132026833305,-1.1869290523060594,2.378413055519064,-0.8670009349612047,-2.909035711784884,-4.4958386754086
3.431083,-1.8716294303722416,-5.0380305657279765,-1.8059014764392662,-4.865691673515849,-1.642054780381165,1.5356492738320189,-2.1079534386263648,-1.227859159791228,1.8715829010981984,-1.3046385327923808,1.8746916360519863,-1.2953605306405656,1.9550685565592167,-1.260355375006353,2.071600030033129,-1.1108478377897733,2.056109886956886,-0.9282101308295886,-3.5391267131189745,-1.9731174246553875
3.458917,-2.1842018131742433,-5.083498609805236,-1.8169280594597297,-4.851976570272629,-1.640931761456518,1.53991184133688,-2.0961168163066146,-1.2426336149598531,1.8693744788514788,-1.3230054194464205,1.8676857784627545,-1.3135175031866817,1.920849204876971,-1.2866284057915272,2.0311326896195014,-1.1250233036099806,2.111461708545642,-0.9864656773681869,-3.5772755266207334,-1.5232132235179132
3.48679,-1.956576221270422,-4.90121188085389,-1.7908918052247134,-4.832508743741633,-1.6236237506155922,1.548714206616382,-2.086737658179801,-1.2648263132204003,1.8532369238483468,-1.3338335240440036,1.8380409861856117,-1.2796072494483566,1.9061787552586362,-1.2974747401351558,2.005000855703297,-1.2349124379049914,1.9690380116067618,-1.0653126776803161,-3.6121725605526587,-1.1383885512243375
3.520263,-2.365809578492048,-4.997230907841668,-1.785675927157941,-4.732670174853054,-1.6198820345230287,1.543245888144281,-2.0790862703098476,-1.284475616341059,1.850632611958433,-1.4115301577155963,1.8011371734362667,-1.2594218478857273,1.8252348489988692,-1.435960534511814,2.004123430996352,-1.0985937934226686,1.8543458325714148,-1.0889274999968463,-3.523271363107643,-1.6475682180646747
3.547553,-1.7850721103769178,-4.9628320699960415,-1.6314405842210309,-4.773509796720276,-1.574319694662135,1.5557981589976952,-2.077126394795323,-1.3183112655471634,1.8135345491662642,-1.4083948952160175,1.7755171484499448,-1.3786036336292495,1.8417926735076644,-1.3507639707593186,1.8701455079370544,-1.2924966677897836,1.9655874464946503,-1.240067338018066,-4.282221679033923,-1.251253274331288
3.579489,-1.5905566003220735,-4.78390006968354,-1.631728762988694,-4.782844737227917,-1.5866423483635077,1.5538790962755178,-2.0781938403540297,-1.3597948964203694,1.7659731898099462,-1.435754836433964,1.7406698161878462,-1.3760769425365265,1.7611686777478635,-1.4583605919638494,1.7893145454109562,-1.326240139350544,1.9370090845034424,-1.1396575860761144,-4.140010105457623,-1.4121410646084893
3.60787,-1.7058907652442517,-4.666637796285842,-1.5635060549801978,-4.724880112409659,-1.57672079754749,1.536684529827122,-2.081901766194098,-1.3941863237756758,1.7494345685880663,-1.4694959107261742,1.6818415729023077,-1.4356150244229227,1.6574967795076492,-1.536113192338096,1.754263075039195,-1.375200208811104,1.867410246476125,-1.1923870107187244,-4.377652143067875,-1.1659045405098312
3.636261,-1.764418319650842,-4.883503626484131,-1.4419737521428542,-4.743668685428338,-1.5787838681335256,1.5243119915658496,-2.088115506598751,-1.4418960704132986,1.7000167360981782,-1.5012253383846184,1.6418143504027187,-1.469555297049435,1.665604593455021,-1.5717928386723137,1.7089999540570044,-1.5275296273858157,1.7305218538122855,-1.287962486166694,-4.3131122448367964,-1.6252877830356054
3.665843,-1.4726995057662626,-4.617781745264974,-1.43943593186867,-4.684902298563842,-1.5817547922234776,1.5053552802903607,-2.0956943515538535,-1.478856649238338,1.668016569737992,-1.5440133666262048,1.6250791353184941,-1.563475326144794,1.5995983807003704,-1.5773420540512444,1.6168123576430438,-1.4885509667638186,1.7189740660851365,-1.3405058728184414,-4.683941372214667,-1.3336760480702339
3.693804,-1.6640919485351815,-4.40833569324583,-1.4840579881189109,-4.680517495556917,-1.586880730481202,1.5020166861560829,-2.1057798883055328,-1.5087704991080555,1.6346056866173462,-1.5728392248722316,1.5710660139512493,-1.5908739498084206,1.5223364421427694,-1.6511937918244233,1.5927226368936926,-1.568279553585291,1.6131239713568764,-1.5094817378739793,-4.605896824107239,-1.7938726878127862
3.726728,-1.2490457723982682,-4.781686581258343,-1.5556636054273285,-4.729257653611659,-1.5753806467581908,1.4839221493151284,-2.1156295711460436,-1.5370214299616851,1.5938812578687152,-1.6102631080214884,1.5455057030448938,-1.6562351960973511,1.5091888975912964,-1.733383026343842,1.5542898895785764,-1.6175964739537965,1.4465949892844172,-1.4870562925828148,-4.577327756802316,-1.5658702582664734
3.756782,-1.0953382433397754,-4.774205670992912,-1.5416154231855106,-4.735836276027671,-1.6093528769295513,1.4663846674010055,-2.128900377860021,-1.5722117012967232,1.5519468029117987,-1.6658582679373295,1.4796857636106442,-1.6941396026075124,1.4515657383445022,-1.8046839398037595,1.4930758691991672,-1.7018436819530105,1.5071012837992672,-1.5645561581829472,-4.90978454023457,-1.7675074240548865
3.785134,-1.5755356278043633,-4.806230193014027,-1.5095049826538112,-4.684283932924237,-1.6057352145940662,1.4604720191814433,-2.140839874244632,-1.59339652552807,1.5274534210976436,-1.67059372912441,1.4498674130954778,-1.7497463156016488,1.397494639816672,-1.818155622906218,1.4958355590299799,-1.7311717707708474,1.3890206222237753,-1.6507780115350965,-5.1742412591779505,-2.319752297582911
3.81383,-1.508562257236538,-4.6606704362809825,-1.4459390090453839,-4.74416035168127,-1.6348368918560916,1.4462495286573667,-2.1515334460416686,-1.6159991296350145,1.481611509819428,-1.7033766891670974,1.4273026796144197,-1.7527581594998012,1.3866370576727232,-1.8751008238219167,1.4273985229422321,-1.877556332873465,1.4281546706902193,-1.5951817359676153,-5.249905731188365,-2.2690372156380616
3.845165,-1.5438486737056318,-4.683230580139545,-1.5270625917002187,-4.708981838543264,-1.6506376295891352,1.433588569588869,-2.1627657260113957,-1.6340645996045542,1.4557056879207027,-1.7261421112331,1.393782130437853,-1.7959478251063297,1.3462182645449454,-1.8465616236659863,1.4364341134471612,-1.8603370811161892,1.3167387950922231,-1.8780551421260274,-5.154062105088804,-2.3610964117137945
3.872253,-1.6886357449128488,-4.760894592625073,-1.5591463684366744,-4.734875589956655,-1.6692597891411238,1.420082795297103,-2.1722839452532052,-1.646697442658853,1.449272500930354,-1.7347930636984314,1.3791710075500743,-1.8166101790371454,1.3192645123587974,-1.9062138826509667,1.3451687993322627,-1.9106668088529248,1.2783379587500998,-1.8737884222764734,-5.351628751335676,-2.4203266051937766
3.912359,-1.5371012194488802,-4.800094436747537,-1.5879473035714944,-4.75091267834008,-1.6601144766169553,1.4054299315025411,-2.1829775323455927,-1.652373697433998,1.4452273497411698,-1.7423567237496564,1.3631613150787638,-1.8739731659644911,1.304595098399123,-1.9076686018220554,1.3331079354827313,-1.918302308915715,1.1811992910174822,-1.8904621031139024,-5.776086802787249,-2.098266910560357
3.94087,-1.4930026375156193,-4.804907601504336,-1.6330511575630207,-4.777246891427646,-1.6849988395764193,1.3823366098373053,-2.1884654165378756,-1.6509260726900015,1.4440163916943634,-1.770357366464823,1.3641954354235235,-1.8018137500152396,1.2992998483191278,-1.9856868625113258,1.360366123448422,-1.9126466572254577,1.14742918541321,-1.8846105398840622,-5.455706736340245,-2.3157852325897594
3.969457,-1.5804578619129588,-4.6877727416144825,-1.6824622222282826,-4.853033179870172,-1.719929263450811,1.3803691127095563,-2.1917912097475947,-1.641494146287723,1.439078211459287,-1.7451783121223627,1.3818512700116576,-1.8188730867222302,1.33865041268838,-1.940198296700855,1.343228839384311,-1.95471476415676,1.2700044786194125,-2.069966992138805,-6.571240754230212,-2.526088894690909
4.000679,-1.8448303200213134,-4.949496741584821,-1.750494619387007,-4.856551892138314,-1.7309624603024005,1.382153397620988,-2.1934914600756583,-1.632265936864991,1.452038288729502,-1.732318838151478,1.4198632105723636,-1.8113219478784783,1.4181469983996309,-1.9338991664794636,1.485493148589248,-1.8499277593657286,1.2695707489325108,-1.9579163640910464,-5.462836347251438,-2.6530391635687693
4.02833,-1.85147410260109,-4.87429856429805,-1.7827857171254944,-4.8407623601985605,-1.7338690878558274,1.3723196862851017,-2.1912825474309834,-1.6081558595658254,1.5034958656461541,-1.6834230955518243,1.4955370076368626,-1.7662085493008848,1.4306758404961917,-1.9157489051328915,1.461749809221274,-1.896707744835349,1.3296786483434282,-1.9641833474454524,-5.415268189349104,-2.9286543040103963
4.058657,-1.9092351788023891,-4.946208282133391,-1.769364219050257,-4.937365182069527,-1.7471275869105694,1.3721294016178665,-2.1868964069370405,-1.5943041906568245,1.5192929676509768,-1.6393952169259565,1.5155231482691158,-1.668428649642633,1.4867918035133503,-1.7920011104011337,1.4972947727034112,-1.750649826587375,1.545987522014501,-1.7681918866447597,-4.71238898038469,-2.9471125373747196
4.088445,-1.8302090297446179,-5.0169922338063735,-1.8965151143305685,-4.920178711551567,-1.7291955507518482,1.3771855865833222,-2.179690768040918,-1.5558128297484926,1.5679772671176473,-1.5725369690752353,1.5505176499963806,-1.6431848332836714,1.5657820421725583,-1.6123210740008649,1.6937952878199518,-1.7539685653459243,1.5819069806925041,-1.5969097924557942,-3.9269908169872414,-2.7133285007131382
4.11676,-1.954511249046546,-5.097070028171135,-1.8362457363250881,-4.9074092477896105,-1.7329224724302636,1.3935488768239763,-2.1707930174268535,-1.5248345054711558,1.6256271805687053,-1.5375741334298638,1.6060946608400049,-1.5371317007485934,1.7094360639290553,-1.6091336979612543,1.731977558253877,-1.4603082245099677,1.5809585785832692,-1.3861759139571235,-3.67963686141534,-2.8335398725660554
4.145354,-1.900009429226778,-5.1548816166231735,-1.8922307256535447,-4.929597006918134,-1.7501713711905988,1.4167434669108685,-2.1604670731487428,-1.4915733273810705,1.679323451239592,-1.4954620105604668,1.673358696186296,-1.491630186309182,1.7050057741240754,-1.5437994031446036,1.7477210412584723,-1.514006145509654,1.7530218324174516,-1.1459641638755542,-3.9704417123788147,-2.9078494727208213
4.176872,-1.8796235296131785,-5.128050855610882,-1.8739460081395067,-4.99661449595107,-1.7672365337732063,1.44342789245879,-2.148032316135941,-1.4524803440933678,1.7180088083505087,-1.4714292920626166,1.692477907139498,-1.4379835785438686,1.775179544312978,-1.4365214506160504,1.8351999492154967,-1.3597029935721592,1.862079026567005,-1.208814926167903,-3.3494316979751937,-2.0899424410414196
4.204825,-2.0878848307764906,-4.98112241402092,-1.9857020844857711,-4.918017887122945,-1.735397479078078,1.4454249194073678,-2.1358876484020057,-1.4217992940433855,1.7485757492798926,-1.451935966534833,1.7469959647546676,-1.3940353729199608,1.7976403685035587,-1.497498654320484,1.8858394868835098,-1.2580398062429283,1.9085882858381826,-1.1523582306520272,-4.266676667756114,-2.855541211872525
4.235034,-1.9941070824986056,-4.852351801424207,-1.9200628704769862,-4.902353010589458,-1.7069174068770205,1.4638348027705643,-2.1247381960326597,-1.396750052051157,1.7826001114295298,-1.430860908733006,1.7534355962684587,-1.3938966097852816,1.801919380556832,-1.416010619641668,1.9282459938708627,-1.327332355027076,1.9303551742421485,-1.1811615725331694,-3.91755713458124,-2.1213457265787934
4.265247,-1.8586277595123522,-5.086064144789558,-1.8779549829846212,-4.8362126724046215,-1.6875677296275218,1.4948261363537454,-2.1151466233745193,-1.368184320555798,1.791838592052845,-1.4286827282356953,1.7373738887064003,-1.3972356501151213,1.7873056943029912,-1.4488985379449655,1.8757439815377062,-1.3130743188149956,2.0054152651520667,-1.1432658178397797,-4.1846698979703625,-1.7731179551732115
4.293793,-2.1260595410871144,-4.939346937426894,-1.9039952558557864,-4.830242572947549,-1.6686935327194177,1.4904630246289623,-2.107354821821326,-1.3610526401335292,1.7783472022195839,-1.431061171296803,1.714375986966656,-1.413379454068306,1.783492222748302,-1.4547082600575432,1.8648974518214747,-1.3800260173036243,1.957616510566956,-1.263030874563146,-3.5650320597495124,-2.092072363273205
4.322203,-2.067219080199755,-4.9273447185315895,-1.785659670431728,-4.799809278037411,-1.6550144006339487,1.5050585962353282,-2.102159261604842,-1.3591772962985407,1.7747731007093264,-1.4577300959047281,1.7247624519774334,-1.4400829794502568,1.731816732965145,-1.4533749085306105,1.8080997020460032,-1.4208580116876635,1.8688112313133494,-1.1680378706068169,-4.159094655062397,-1.118642464509121
4.352735,-1.849095985800008,-4.936704683489076,-1.679653909839637,-4.766465284867264,-1.6012455029689585,1.5147557240894576,-2.099144475822158,-1.369816918169817,1.7565895180940048,-1.4589314982780668,1.6987450331832583,-1.456497773130771,1.7238055227433617,-1.5380682124429932,1.7934825103947802,-1.3776066303888044,1.7916518581053043,-1.2084952210597584,-4.369613487163858,-1.5149105248992933
4.38319,-1.526824688523861,-4.692561550697155,-1.5757223953233197,-4.742576436487553,-1.5918030634547864,1.5247885670363872,-2.0990947532633135,-1.3731835173286204,1.7378573474799428,-1.4819970530681563,1.6821060338477478,-1.4922937935102185,1.6531432776748343,-1.5376922467318368,1.7318018583916024,-1.4387922064014589,1.680677271149098,-1.3247500484152908,-4.509014418538914,-1.6317535768844726
4.412536,-1.6704649792860586,-4.654442874091214,-1.5117102531004274,-4.717403265007028,-1.5887883871141322,1.515579681504292,-2.1007194028959426,-1.385043740405033,1.6947337751458758,-1.5213184799793158,1.637247225199722,-1.527423905859769,1.634299676249587,-1.621169190178439,1.7472214748081392,-1.4868986653986858,1.738768791884806,-1.256248528989182,-4.591881970693491,-1.81308923093634
4.440885,-1.6478964097168254,-4.798787529743121,-1.5221987964538073,-4.649890660171836,-1.6079128235658344,1.5152978215491808,-2.1052097938830237,-1.406053284989056,1.6739991219252457,-1.5463577187755793,1.611881066487843,-1.5454355630590506,1.5636215620174407,-1.5990280265674095,1.6547299963959916,-1.5725709478246035,1.6238225665977803,-1.3292025636997993,-4.604187033126539,-1.996174341188424
4.469392,-1.3569057980703638,-4.641283985732305,-1.4060441600652789,-4.714410540973161,-1.6077451092087973,1.4972141659837728,-2.110811513056804,-1.4204593786588922,1.6273293285578465,-1.5601143698984867,1.5908809619394053,-1.6257445068146175,1.560299222636999,-1.6552276427446342,1.611151256845878,-1.6210628617860354,1.7123273492045656,-1.542136385497943,-4.883255511622846,-1.811412967424116
4.500226,-1.6558983404842122,-4.8546377760928685,-1.4990560740162073,-4.711076645180063,-1.589668046472297,1.5089199468325283,-2.118694101292224,-1.4518022530138133,1.6156451897770012,-1.596313339412498,1.5894552985154387,-1.649421784060528,1.4825347148505204,-1.713383724159687,1.524867645938052,-1.5707963267948966,1.4974373915566568,-1.4700744888058348,-4.780658787441517,-2.236550093373631
4.526745,-1.2295835098790655,-4.685760893196647,-1.3942613988907728,-4.6837720280584065,-1.6176118526972938,1.4925358734025744,-2.1249745119763483,-1.4623081414626342,1.5984994042481886,-1.615060035777448,1.5376712536587127,-1.6833276236885615,1.4748652760358971,-1.7501662676308676,1.5078601639673257,-1.6527380390667177,1.5173225494208908,-1.598908426789681,-5.045283956871547,-1.8318737778889231
4.557522,-1.3080732973216875,-4.868069623173145,-1.415799584870963,-4.7064437472215515,-1.5877120064245438,1.4857488350872998,-2.13154909872253,-1.4728381814703733,1.5664435912262384,-1.6332574594588498,1.5047791488344655,-1.6856164493967523,1.505145216804939,-1.7592031153161778,1.4650871897396034,-1.772937852066119,1.4452465896863786,-1.712693381399052,-4.9118295271589245,-1.5967645140064537
4.586816,-1.4308716562207788,-4.631087108776308,-1.4603899836890006,-4.7255225535508565,-1.5946450153822442,1.462643853378066,-2.1362289618408448,-1.4888679505882756,1.5580738837498507,-1.6387081090800932,1.4976081491229347,-1.6984890298949715,1.4380188203922484,-1.813243349760752,1.5391522170413114,-1.7613867682254203,1.4034920157284552,-1.7006583790236303,-4.871044242571095,-2.1254396188199496
4.614625,-1.4543895006902274,-4.7376263393702205,-1.4800312318091629,-4.750614864815853,-1.6193755175714055,1.4765964122974393,-2.139876729164381,-1.4884500240747205,1.5440222101305976,-1.6511383124623948,1.4731711019829152,-1.7219006362484297,1.4472207553171168,-1.7738928138299084,1.4884770471745616,-1.7191241609166614,1.456755841584491,-1.6318713526053024,-5.103996523998651,-2.059349816815942
4.647607,-1.3821287248654588,-4.708396985622267,-1.5272993633147702,-4.755318999654783,-1.6105428961531294,1.471319557636313,-2.1407123842363083,-1.4961632744197035,1.5683402576733911,-1.6518250210155179,1.501896776735148,-1.7193378018897503,1.4423952162761962,-1.7744241005736732,1.4528106728668029,-1.7405746007632361,1.4354328793577802,-1.7440419932472615,-5.131337947518199,-2.3133635575236178
4.675192,-1.4855603087587097,-4.656110444095927,-1.6223332993160011,-4.716208185239763,-1.6209110702328888,1.4553501568975689,-2.1410622430281507,-1.4923090603101918,1.5694373682061036,-1.6325637370972266,1.5130785848951671,-1.7128030545725603,1.396332989487338,-1.7919567032036854,1.4988767307560678,-1.7279871633918475,1.4722465549557089,-1.7685623942232316,-5.228072904194727,-2.0136801471455787
4.701026,-1.6924496683238257,-4.832163031497164,-1.5008270516799342,-4.724741656562738,-1.6210760986076362,1.4528390898936308,-2.140749663274302,-1.4859017526235354,1.5765203627333455,-1.6454747110045023,1.4898669049868702,-1.6999683776108605,1.4678557023400625,-1.7995798128505616,1.5062443935496355,-1.7457189954284502,1.4804182090992333,-1.6288704863578505,-5.2268402934437175,-2.3372265755879003
4.726992,-1.5938691546850405,-4.866822251387006,-1.6037876523554169,-4.766690086271093,-1.6353487264114126,1.4636591584749488,-2.1381656203698904,-1.4757033319014905,1.5809706733453381,-1.6359665775989432,1.5126975925494874,-1.6890538359339764,1.4783553755780094,-1.7967692596470213,1.524629452566818,-1.7240731060882126,1.3952740769883496,-1.7362598656600778,-5.078030248352957,-2.5767877441464613
4.755545,-1.7559037187004312,-4.902292393070205,-1.4964654396272314,-4.736408384156872,-1.6297332433152296,1.466132994811387,-2.134185185167923,-1.467784216609916,1.594419979988394,-1.6086777398060912,1.5411638174882285,-1.6610323954153783,1.4996634734972707,-1.7499991027488508,1.4893104941392614,-1.7004988639508027,1.49680375021422,-1.5689201563884028,-5.374449442882354,-2.3308834410494965
4.782424,-1.9586178623765853,-4.878360702880961,-1.636364205108391,-4.7529236661936425,-1.641649196958399,1.4627555775142644,-2.1286978880466254,-1.4514707585708682,1.621892497106706,-1.5805377495011013,1.5642523254762726,-1.64319451184135,1.510652789270688,-1.7457476410006858,1.4675154952446499,-1.6593670805447225,1.5351443328075312,-1.5490606199531038,-5.103272343500569,-1.5645464081731977
4.809193,-1.8081155652417844,-4.904848746161031,-1.7278166388053944,-4.807745744136651,-1.6520981984032932,1.4699515382519799,-2.1220292501013396,-1.431690488487233,1.645598404708739,-1.5728441055024742,1.5957911204138169,-1.6147368967669447,1.559302580079866,-1.6320043947936742,1.5095591195938733,-1.6349374700819403,1.5353155070612508,-1.54204319128519,-4.78220539259704,-2.1188752517454126
4.838956,-2.155240226504248,-4.912072865759776,-1.6878446958259954,-4.830036247194315,-1.6849359695676833,1.4696674857872805,-2.1137907990352383,-1.4093830086233998,1.6766873417654038,-1.5360691491758236,1.6315281030616744,-1.6151080250524514,1.6129132011170264,-1.5973555450406458,1.6058304575267497,-1.6185687164599278,1.6539375586833378,-1.5980800031411257,-4.477376764664054,-2.264783288332059
4.865265,-1.7359450042094975,-4.9653084862414545,-1.6987544456280819,-4.845488607995074,-1.6446910249452564,1.4764167027695938,-2.1088068151205883,-1.3842306684335242,1.7059578170864007,-1.5001258878291577,1.6626923783796326,-1.5844141619867902,1.6697800813940278,-1.6382613513167976,1.6921991722379066,-1.5285052994314756,1.7276519894071982,-1.524851670986777,-4.630100990610008,-1.9482742455704491
4.894148,-1.8389851069006782,-5.144796755955233,-1.7418005000711172,-4.818108457765957,-1.6651641342185355,1.493993244333521,-2.103874245172512,-1.372180692367399,1.7285079230407947,-1.4893155739429778,1.719393448644094,-1.5068771981843847,1.6706633919818676,-1.59009894841358,1.7330365652682624,-1.5112707724531187,1.817615252842519,-1.5849047380827959,-4.186461219179634,-1.756144276790561
4.922378,-1.9306963020625214,-5.121902339773608,-1.7766085215623946,-4.83040094154746,-1.6715841222204126,1.487143207793845,-2.099890121441186,-1.366569431962016,1.7457486116888195,-1.4412584969731494,1.721033320387629,-1.4685163945888329,1.7164381428084134,-1.541969958136747,1.7533450606605603,-1.4498371184659304,1.7444151554062224,-1.3523283051698172,-4.753391627830018,-2.0635362545624982
4.949191,-1.869951857104827,-5.111715859198995,-1.7226469971058391,-4.841640954367086,-1.6478449452967956,1.4931366554205758,-2.0983529685295275,-1.3569134816037576,1.774136546694828,-1.4294830833816594,1.7430975790650092,-1.4505898463424471,1.7654543103783575,-1.5096738196435668,1.819237846414968,-1.4070135355037094,1.8392855086790356,-1.2223767552822666,-4.398390208700285,-2.1332942578639353
4.976801,-1.8777331500796275,-5.165017751610529,-1.7129641639540454,-4.87157561670091,-1.6450524113764835,1.500667616144011,-2.0991885045052054,-1.350237939828462,1.805642597805277,-1.4302786792315159,1.7401141610288102,-1.422434496082517,1.7259634845317755,-1.4392846554752379,1.893854069989474,-1.40163927229872,1.9417706720857772,-1.2524127630417754,-4.130735497871099,-2.173328951315908
5.012417,-2.0071023562405346,-5.040900341420324,-1.7182334909228296,-4.877635285447153,-1.6495647668229838,1.5010700624051374,-2.103291878092259,-1.357313203191844,1.790420040250784,-1.4102892717117297,1.748632620006481,-1.4182174581493823,1.8505518119111803,-1.4471828280803603,1.8523035845769755,-1.3843893356277495,2.128875891665516,-1.2526299864405421,-4.210211696106462,-1.977854174674345
5.039219,-1.8281200417659853,-5.113888074004093,-1.721254118045621,-4.847605345721645,-1.6399866153450129,1.4990735207445132,-2.109164250815204,-1.3597628710228964,1.8026797009194806,-1.4496367525854985,1.7131505358346264,-1.4160960401045903,1.7905850930294187,-1.3929295339864336,1.9322573879252452,-1.2362669153203674,2.0786050583405427,-1.0300372679635021,-3.7364727277935836,-1.37111244141987
5.067131,-1.804539507663798,-5.050550722492598,-1.6911718085229628,-4.807206314247735,-1.6513405548649458,1.5025829242219204,-2.1161789722107898,-1.3818148325584443,1.7832511295644538,-1.4776269410481429,1.758607037145188,-1.441283610993716,1.8368245120588071,-1.368725789692659,1.8086032266761518,-1.2809266226390295,2.197644925077741,-1.0590050240871887,-3.6632789825249588,-1.6222215348128723
5.096077,-1.7034911871685474,-4.766704436064037,-1.7548048098844842,-4.788871985524912,-1.6315579413382089,1.4817959049342024,-2.125407889445678,-1.4070606579858982,1.7455401559621744,-1.4834364146232963,1.6990941298900328,-1.4179584827739218,1.8287543463710407,-1.6026178796253299,1.9228759680612302,-1.09891584490968,1.8731173384492468,-1.0407810753711162,-3.242314491578832,-1.9392964197824165
5.12446,-1.6181542555654402,-4.722455754409442,-1.6000608687112492,-4.826432046153679,-1.6516425225496059,1.4907048621638208,-2.1365659586887986,-1.4398067777561907,1.699576071225969,-1.4992819169357838,1.7319091204789931,-1.4830055977501644,1.7884118738201582,-1.4976240323277077,1.890095905707293,-1.4003592371432374,1.9667674864054605,-1.2359379089315805,-4.06131225894021,-1.8302457597909754
5.152463,-1.6491574803678253,-4.666965700963123,-1.653628749922979,-4.835295750020689,-1.653356325017016,1.4660805273950779,-2.147899820976916,-1.4772558844159445,1.665004815139975,-1.542383231053502,1.620407153342844,-1.5816242739331183,1.7118562112304694,-1.5065389214578675,1.9014752153713754,-1.4361642017930383,1.9407023942514463,-1.3525254700719236,-4.0356520328278425,-1.6174291611149625
5.183619,-1.5016228049293754,-4.865764261465496,-1.5717844687657712,-4.776072500755001,-1.6694938929139873,1.459201807899361,-2.159928229172581,-1.5167837468538017,1.6174519725747323,-1.6109787067465802,1.5865263218115435,-1.5903033281612151,1.6142141457467825,-1.6627832945224303,1.7481804307049007,-1.5690985355569202,1.7774357777721748,-1.1796023138826701,-2.8706458032513726,-2.0373174911047975
5.210951,-1.52236484170717,-4.8424324188705485,-1.622286947494118,-4.766880436625421,-1.6538853448153819,1.4393985543725434,-2.171012123303207,-1.5503641680329905,1.5485718839209957,-1.660390343582823,1.5307333865755075,-1.6884482359211705,1.4921144462039249,-1.706059979524322,1.666040773176121,-1.4983427307063186,1.6399926054134593,-1.3258176636680326,-2.677945044588987,-1.5707963267948966
5.241059,-1.5459395689263593,-4.738569576522723,-1.5280060969278624,-4.786627656327437,-1.6587140664771354,1.4121180345427484,-2.1802928590170914,-1.5907378393964944,1.4895600105679583,-1.7012183418329647,1.4331162190620026,-1.6704649792860549,1.4272500158521102,-1.9016181371683551,1.5780251165404793,-1.722090308558256,1.6310407974619343,-1.5228625923962362,-0.10598435798961456,-2.1457642868458584
5.270343,-1.3333250301325896,-4.739216174187355,-1.5183721550719242,-4.773796595347909,-1.67205475446084,1.4051931800643211,-2.186458237232032,-1.6147314796065555,1.4725732822595088,-1.7300047535798684,1.406104478951051,-1.828614955115734,1.3285475664583477,-1.7871009959065403,1.4744769440767307,-1.794923485464573,1.3542460218188073,-1.6163673603525153,0.8740540452648986,-1.8076450877418169
5.29832,-1.317122230656254,-4.592734303749384,-1.5845230253094875,-4.729638563167848,-1.6733630023044053,1.4074755839125743,-2.1905155042303224,-1.6361814128776355,1.430438070712363,-1.718339658755654,1.4004706535753353,-1.7790093799538107,1.2808463445938207,-1.9647042774081038,1.3448727868647328,-1.887692550389857,1.3314155695708796,-1.7739626387438276,-0.06177696156035377,-2.2989323183449746
5.329262,-1.5418787701859638,-4.794210454366667,-1.5937922724150058,-4.777743885000815,-1.6760117950045637,1.405833834446076,-2.192615411840303,-1.648635453518608,1.4106133130527234,-1.7780119546270932,1.34942012500902,-1.8039649540700897,1.2745425643145503,-1.8547398458332762,1.313881567940468,-1.9813849751112995,1.1884172926955558,-1.7519389009619788,1.4721080661464838,-2.59506822305931
5.357781,-1.3859734489484024,-4.791117178255605,-1.5486012406069654,-4.759201601834854,-1.659405411587852,1.3969994152734415,-2.1911617353478423,-1.648642784423839,1.420375762964102,-1.758353935581935,1.3453379605118367,-1.8255241306664098,1.2926506086752687,-2.0045053691619206,1.2718783422928919,-1.892156713439198,1.2304864186938145,-1.915504050773351,1.2245108193355567,-2.6928693095790925
5.385237,-1.417900632304609,-4.667874975313452,-1.5466781972437602,-4.780337145793581,-1.6762082604388417,1.3923075057656946,-2.1876208023629005,-1.6502904925192783,1.4305986456233986,-1.7782331630485528,1.37275335022853,-1.8385347976477473,1.28808976473801,-1.9509342440860542,1.2754222007918417,-1.861683190865984,1.250713363959765,-1.9814371197455538,0.0,-2.5437450797977235
5.415069,-1.7153214962417935,-4.516628296462424,-1.5696790088240957,-4.756381993078612,-1.6873931471006656,1.4041999244350902,-2.1823346086072806,-1.6416832701583812,1.448349771841524,-1.7482574866537963,1.3944905822886695,-1.8473153801169613,1.3026961762542288,-1.9808059344023183,1.3375072441313718,-1.9181822897132164,1.2947579704680696,-1.863239314246937,0.8899110686526411,-2.212771883758671
5.443957,-2.0643601947886254,-4.757403596159216,-1.5636450780238198,-4.795633273181763,-1.6825489832152711,1.397234786529668,-2.1751450138769157,-1.6386759404559714,1.4648579380671511,-1.716750787348571,1.3959506853019263,-1.820707566847098,1.3403541854626277,-1.9170761791372433,1.3856745188125328,-1.8615223561872638,1.2721876016211133,-1.899589018299851,0.6004846182397544,-2.662212077090816
5.472431,-1.7409151422110005,-4.671539782055842,-1.7177895069354334,-4.832431591505491,-1.6812844290798248,1.398407228842554,-2.1653831710904363,-1.622791054299909,1.4983455366723544,-1.7101275613836702,1.4615537096882572,-1.7755826320063846,1.3466409508443864,-1.863364467131908,1.354657574672772,-1.8570024475519655,1.3230295668032424,-1.806057981273164,1.0808390005411321,-2.3046273442495067
5.500885,-1.6660486042136256,-4.660217046611348,-1.7679672180347554,-4.8575153025580935,-1.6822859654504163,1.4125128293218918,-2.1558550996124874,-1.6105423742687996,1.5370877715910298,-1.6780657343683452,1.4785601964291344,-1.75405855215151,1.409616174147988,-1.8461883670648433,1.4760805808064255,-1.7790397627300436,1.2857411842070894,-1.6822332749062807,0.9607555284512849,-2.194357058953922
5.531263,-1.7607846147136124,-5.008031796923764,-1.7238881721981765,-4.827050598823553,-1.7038707138310631,1.4298042827483721,-2.144132071223543,-1.58003848788077,1.5668102990764894,-1.614949317556049,1.4926922589432885,-1.711756636615616,1.4559197213780002,-1.7739604695558326,1.4378486328850053,-1.7123239687819534,1.5300278284033224,-1.743374288027094,1.0636978224025715,-2.2529048517163277
5.560855,-1.7539071440573595,-5.097346366678776,-1.708467393095882,-4.886092291764141,-1.7088187377162332,1.4263688477878949,-2.132668728995995,-1.5633543268037486,1.5976377409827316,-1.5905279581518954,1.5499434452362335,-1.6499350460786892,1.528573864440859,-1.774197504041995,1.5237646264763698,-1.6869224852922629,1.4896938280655216,-1.7313520280862054,1.397659438760488,-2.562372760224265
5.590219,-2.039329890400615,-4.987512786629237,-1.8267604634820998,-4.88204709711928,-1.692896533731037,1.447080411886326,-2.1204194006720045,-1.5265409982554696,1.6418401353939711,-1.5598508737869548,1.6141052876192148,-1.6274540567101987,1.5780659887137078,-1.6646992396351696,1.5563331670512968,-1.6397105928465125,1.4862525712818986,-1.5754546781919943,1.4649136051501004,-2.049827337576298
5.618399,-2.1357904390613704,-5.272125304902863,-1.7841966175209258,-4.8867626620380324,-1.6752967240762973,1.4572178171043801,-2.109504458520464,-1.4980804707945543,1.6706159834626921,-1.5067970345379256,1.638346094269115,-1.5828520052645887,1.5999941148506889,-1.6303658680254551,1.658803700322633,-1.6073871305852923,1.6639442471392432,-1.5049195664581052,1.4212926313082854,-2.0034587496733893
5.646792,-1.9658019467058756,-5.067249347332128,-1.7076474165084583,-4.930928005511019,-1.6745584387851953,1.4693087259210107,-2.0997562815406328,-1.4667945947515264,1.6908664330487175,-1.5004552150427195,1.6832772917352223,-1.5061594584934603,1.6925787434079451,-1.5676680783965071,1.6696007286215488,-1.5401415374421195,1.700397557092681,-1.461113954210611,1.519198972109658,-1.5912016574814352
5.677922,-2.058130278184644,-5.074370381011683,-1.8470290723243226,-4.858773840463378,-1.657967405305391,1.4851832604802109,-2.089328396035568,-1.423894412271576,1.7469098508249958,-1.4545468678272775,1.7081782029572352,-1.491183163813125,1.744551141625445,-1.5290070678993624,1.6827077279132001,-1.442079309750519,1.844766227541782,-1.545753393764277,1.865918794003496,-1.8192837474522765
5.705353,-1.8518453897127185,-5.133609235089966,-1.734596159976113,-4.848734679305702,-1.659985240535967,1.5040378647721147,-2.0829504114307156,-1.392178306217178,1.77782444325844,-1.43686200470842,1.7488607341928288,-1.4077498360646352,1.8023756393753494,-1.4447003869317996,1.820745809453042,-1.4608578651234712,1.7246978217482036,-1.263209131211223,2.2155365923269135,-1.7913637041802872
5.735378,-1.9269675747944208,-5.164839813558581,-1.8326998770225171,-4.8687643824526745,-1.637477655413691,1.5159354597093313,-2.078005803602517,-1.358531485204621,1.812856928619562,-1.4152186505203859,1.7956811738031453,-1.4171400057330137,1.799834311276807,-1.4099750655698777,1.8306194026644278,-1.3282267698264671,1.8579947214142876,-1.2522237278014317,2.2443635606372254,-1.6321944686073666
5.764747,-1.8817946074004375,-4.923730637416586,-1.8393127587392046,-4.841398196644067,-1.6098297452707193,1.5313327513211847,-2.0751249713024635,-1.3220569596350469,1.8156346784311694,-1.3763094265724116,1.8249133123150958,-1.3618745428188932,1.842187516997953,-1.331763069252662,1.8842438997603346,-1.264531931819918,2.1031514857587106,-1.1340519474296655,1.9756881130799664,-1.9801495238874094
5.793202,-1.8447012877639517,-5.028804671344742,-1.674909797619835,-4.823589515721843,-1.631319592692466,1.5492284333430373,-2.0766172161283074,-1.3018159023857028,1.8497379596420909,-1.3627761957339115,1.8613549550127955,-1.3228655724437153,1.917667224087891,-1.3317682033704894,1.876269249224001,-1.2499606852262368,1.9916818899163393,-1.0277895101760666,2.4552841039526223,-1.842588485469596
5.823732,-1.876324115709775,-4.959621584097391,-1.695994224945632,-4.816614819736689,-1.6132620506052853,1.5597744529368538,-2.0814698310201787,-1.2795266463920616,1.8458029789029222,-1.3484454120149374,1.8659551242349037,-1.2712353412915447,1.9091884042753449,-1.3093444258435918,1.9944800343539526,-1.2096901751269795,2.1935307206911734,-1.288425029052366,2.3053907861341445,-1.2807811459267344
5.852517,-1.7352720568010125,-4.91257004835058,-1.6616096823799444,-4.775865233021029,-1.6035331650949134,1.5699545761519516,-2.089904199636194,-1.264745189379413,1.853507629202802,-1.3672613288935043,1.8509280297000146,-1.3221344390715415,1.9394676636534574,-1.2643928554456614,1.963619519005933,-1.124879261498308,2.138333951579639,-1.0580250899692307,2.5507288275210804,-1.5262398486586848
5.879697,-1.7367807750136544,-4.838816706087879,-1.6909200348872193,-4.761583392626348,-1.588238166896204,1.556127452364402,-2.0997274368954786,-1.260323698577161,1.8353779988802084,-1.3723588150325345,1.8252435499455875,-1.2799088732433221,1.8902802458810113,-1.2679603342752122,2.079462372549694,-1.235217786068757,2.227915270780085,-0.9972102561226772,1.6967089524806949,-1.6370708048228944
5.909789,-1.566188064484776,-4.806478679901229,-1.5032958710155566,-4.766900623556399,-1.583651449664788,1.5610084728275593,-2.1152177624588915,-1.2559265314957837,1.7770969944487445,-1.402948536700046,1.7976893693287046,-1.365269147679039,1.8983545164769011,-1.3240559389986846,2.0039964952265255,-1.2309621682192682,2.1410343018489417,-1.0787472659555222,2.7495356350745266,-1.6087527719832109
5.939427,-1.7278499429420906,-4.9238785624309624,-1.595245602444015,-4.728295482924156,-1.582335444135557,1.5550767054249082,-2.130514333694331,-1.2835358138326929,1.716042129087455,-1.436239141237792,1.753362830586544,-1.4163701407654836,1.7749699120813587,-1.3836193893553341,1.9601130486280374,-1.1071487177940904,2.260001062633474,-1.1757907068839175,3.411181731510719,-1.9425052769134816
5.968151,-1.5143012387355987,-4.786464695414841,-1.6121261615721725,-4.692918359899369,-1.5933164313331327,1.5353118294143486,-2.1464783018842932,-1.3075759216118776,1.6547008830378005,-1.5064923739751084,1.680355853568841,-1.4924446580083754,1.782308595895937,-1.5384485327921626,1.886951416007705,-1.3141952855914145,2.0405476239846987,-1.1158821202025364,2.7786668825780327,-1.455241985121209
5.996596,-1.4469606778259694,-4.573947899010589,-1.4727203280067729,-4.660660880397499,-1.558122734153031,1.5126275439756138,-2.1623198927067024,-1.340427134802881,1.5593806770136216,-1.5553401444575152,1.6343809091701866,-1.5441280804619248,1.6012437673640678,-1.6467707700678378,1.7518339586567788,-1.3439974787410196,2.056880562861572,-1.3201786256958834,3.058451421701352,-2.310771210770768
6.026985,-1.2292854988710726,-4.652669344771928,-1.4436588569706914,-4.71592878860858,-1.5570941888397454,1.5007113956810674,-2.1773976697392805,-1.3828323355505328,1.5102319033933165,-1.619838668125677,1.4936094116850778,-1.677076644919889,1.4801364395941567,-1.742708874002877,1.765500827478824,-1.624526075739537,1.5341826598892354,-1.4486011561035417,4.1701995704577755,-1.6778237998442767
6.054412,-1.3017114240321492,-4.777932029194124,-1.4556946904400478,-4.6471609813563965,-1.5901145839186837,1.495253713212144,-2.1889507702377973,-1.4207873557301263,1.4301722302229247,-1.6674056007087732,1.4705337416250341,-1.7359450042095235,1.4096613892940928,-1.853797757636424,1.4211302831052868,-1.5511482005425026,1.2523460904487345,-1.7476985316637677,1.4651307446950408,-2.773922541896668
6.085876,-1.1857905424754713,-4.518023714289671,-1.3812335049292568,-4.675900096476374,-1.5976574924056453,1.461401042195332,-2.198985345448143,-1.468769871020406,1.3830585698111024,-1.71383691569371,1.389388919575143,-1.8195559367026573,1.2474794277405465,-2.0278105339209644,1.454698782879025,-1.8699795648436044,1.3057927164460472,-1.3932826881899334,-0.42419440790384594,-3.5267501599532673
6.113705,-1.222460578896229,-4.45399761562029,-1.4535586497893451,-4.7059291219219155,-1.6103347249098343,1.4445912654532818,-2.2050385125672656,-1.5066180292518188,1.365697307985347,-1.745718064152002,1.3419345322392098,-1.8484649383448555,1.2247967950769791,-2.033702920740518,1.2229079355149057,-1.9537711574783452,0.9013270307900693,-1.8550218423612823,-0.8103929570163726,-2.9147938055359073
6.142157,-1.152918257589661,-4.677638149571546,-1.385661732887287,-4.6514808049314675,-1.5734392013815814,1.4300471783812165,-2.208361008909765,-1.5257598090535764,1.359100311710511,-1.794581804565129,1.3416864519100302,-1.881201638389036,1.2024474053859335,-2.030202179687556,1.240821146338708,-1.9921711543280096,1.0888580748372645,-1.9683153324311118,-0.09454487154014099,-2.557446072061633
6.172579,-1.379783658984573,-4.342158921363249,-1.5224079780920512,-4.652460825263482,-1.6076288840589574,1.413213865698854,-2.206905641890393,-1.5554771909896634,1.3641620315109695,-1.7896039304605162,1.301548553256108,-1.9035620186889706,1.2354800212630366,-2.028144806513042,1.2129316585414358,-2.02654787880597,1.1933848503925673,-2.304516405709915,0.31327618099367155,-2.362646013585356
6.199966,-1.3128913291921502,-4.335748563393908,-1.526985515742016,-4.736144119646826,-1.6374108555558482,1.4081584919416084,-2.2043236734379223,-1.5706022274184521,1.3729030069064847,-1.7720380215258427,1.3024919315700059,-1.8729520024401725,1.2170553632360706,-2.0385818432132217,1.21018782075567,-2.0035748846991996,1.2103144282481446,-1.949296286053927,0.8524117614422563,-2.662073361597197
6.229804,-1.960844399058284,-4.505480556967751,-1.5395140178942466,-4.708160675773811,-1.6408273297605098,1.4084827878184176,-2.198802877569689,-1.5749445070178176,1.3858091061550726,-1.792968567017127,1.331564726831236,-1.8574932312639463,1.3122331479072142,-1.9933530199058962,1.2180684159952226,-2.001220583453143,1.1104820387818228,-1.8649625298607837,1.2299585165580091,-2.723982952083158
6.259402,-1.1565783860362697,-4.824482569430275,-1.4857081516375914,-4.774854705698459,-1.6748024131806167,1.3997164643170328,-2.1893304503726854,-1.5977891174295153,1.426763865312174,-1.7442206773486155,1.3838093552671216,-1.8382021581930315,1.32341464735283,-1.9580899300009698,1.2773496374997364,-1.9138832990465875,1.1955636325849808,-2.0011229399174555,1.0458363245665523,-2.2814156206982803
6.287645,-1.5707963267948966,-4.715041494057694,-1.758936065951024,-4.786466078567482,-1.668841604088736,1.3936026002384407,-2.179159469919754,-1.5905885952938745,1.4628561738095873,-1.7020571735192198,1.4013538271735697,-1.7867517352044526,1.3311022120745022,-1.8719362633707801,1.2960458986717118,-1.846094434002388,1.267764334689929,-2.0375885795181445,0.9760370693115628,-2.5659351018864567
6.316089,-2.180976439709959,-4.646908955461224,-1.6720454377402578,-4.840156318008691,-1.6996882644319562,1.3921614407331475,-2.168241524063395,-1.5813157949810024,1.4975096584755196,-1.7024787648782889,1.4340303103006171,-1.7594019365571956,1.3997567013259755,-1.8193424492617127,1.3793759979167302,-1.854488032945146,1.3850824785352591,-1.7743758747482323,1.192875593564827,-2.60409997423015
6.346883,-1.7656602464837687,-5.0078298175284095,-1.7442300267902218,-4.902737339194116,-1.7358336270311658,1.4035834794718731,-2.1550444324981197,-1.5785639896018,1.5353598913403033,-1.6700046415980827,1.5145679057712043,-1.7002657229630178,1.4361642017930276,-1.774492256124834,1.4427036394076582,-1.7982119257265463,1.4181469983996315,-1.6688986735707694,0.7638187798309182,-2.1426340567118567
6.374014,-2.2600010626334703,-5.202131806427186,-1.8961898523254181,-4.875126640657072,-1.7164158038354698,1.393652611666159,-2.142097905587195,-1.5584637026370718,1.574729947689488,-1.6300739793467114,1.555375471363214,-1.6670271040213365,1.4634012806462358,-1.6953332939224475,1.475249559528625,-1.6824637413986947,1.5772967769444715,-1.7094710509838202,1.2536861103212908,-2.042317788819793
6.403861,-2.236765564173987,-5.313190884950323,-1.834653170945424,-4.905644053678011,-1.7624595912582817,1.4037420687826134,-2.128542882735005,-1.5406074813704234,1.6114243644762698,-1.5735360459674401,1.585881389339473,-1.6241155669667569,1.5578803783964172,-1.6671619755008202,1.5578977792645665,-1.6342805853983497,1.515236214846448,-1.4885561115245272,1.6204244169962123,-2.0190266552334157
6.433689,-2.5725803350103966,-5.204198156373388,-1.9606401089692536,-4.9637084184147975,-1.7474711058964338,1.4174862471270928,-2.1162472048891785,-1.5110727764235565,1.6493914403267218,-1.549966006758681,1.6242820203526387,-1.583910329072372,1.6235091967214954,-1.605852587384028,1.5930539276829925,-1.5418309201889109,1.7267591519845047,-1.491973390087654,1.5972218920547157,-1.9894645089858873
6.462159,-2.4627413410914625,-5.127506852856774,-1.9429389658445637,-4.980311823625314,-1.7524199351597936,1.4376636473427107,-2.105068480065599,-1.479636939136193,1.6833904522490897,-1.5280564127149492,1.6878890877290005,-1.536910996890779,1.6689340804739667,-1.5351156666832486,1.7088532885625647,-1.537528098580576,1.7573814969706651,-1.4942970636535984,1.9286757317043144,-1.6636321508785414
6.490547,-2.3405707615718683,-5.263499448945816,-1.9070913100720441,-5.008402644628178,-1.7124260255547934,1.4381811477197457,-2.0953180533133784,-1.436363455952593,1.7275806189518315,-1.5048168484164255,1.7094230732044329,-1.4837403693628626,1.7123402740691012,-1.4729961325180236,1.7225685434217335,-1.4219482815528632,1.7956996058629136,-1.4588048835974958,1.8190862360979647,-1.8708700602288257
6.521108,-2.2350514760344216,-5.465060737071755,-1.9865737590357886,-4.955366106538493,-1.757225952397271,1.4475914278684876,-2.0878519257407486,-1.4145400072264522,1.744232274408036,-1.4755255563842649,1.7644465858049396,-1.4485006005343588,1.8230302523343085,-1.465479198811703,1.7768254964004921,-1.3858062682916716,1.8698718170849962,-1.2802541662083238,2.16580161699561,-1.6672701019774565
6.547914,-2.217755919822733,-5.215321668764,-1.8549302253207582,-4.93741262708928,-1.7580502465283796,1.4798128794481435,-2.0834750672538007,-1.3807128895872331,1.7634294904864498,-1.4447991083650253,1.7678969188048257,-1.3706102063080545,1.8539420513349412,-1.3669949977809635,1.8101225953393512,-1.316171660600355,1.9338576652912933,-1.271104789930363,2.2380142627965687,-1.5897334566972774
6.577681,-2.12869125155291,-5.17203661071863,-1.8502760036081423,-4.975147903460823,-1.7463648609304163,1.4794995456849034,-2.0821572141986295,-1.3627364425907575,1.7882292061603875,-1.4239028826469917,1.802703838971577,-1.3524666370887621,1.8747432534421118,-1.362541674390987,1.9047413986397879,-1.2686511032554573,2.024075643752789,-1.3049632135222795,2.023768184808248,-1.4032983976332207
6.606425,-1.9184391720126401,-5.130613309963919,-1.9035153626959171,-4.92826982939384,-1.7364973793667615,1.4795092916945358,-2.0838284548811212,-1.3409729183321812,1.7875121501523583,-1.4217706521210236,1.8320572341526509,-1.3207841491316414,1.9079404673604858,-1.35065141910266,1.9667563855670223,-1.2395782132972832,2.0546141106958604,-1.1401038154083887,2.3227722899828773,-1.8991693009341806
6.633624,-1.9157657900527905,-5.303704658502699,-1.7591896091313886,-4.963170547336474,-1.6987607353021714,1.48085359747648,-2.089864073637776,-1.3280941777896995,1.791726678104947,-1.4294588692224153,1.8539538538286395,-1.3636156715330614,1.896857199325353,-1.364285737889011,1.9692764766443953,-1.2186147548870592,2.221071252388096,-1.0951011079399096,2.4774359935260057,-2.034443935795612
6.660611,-1.9038549613658138,-5.048762798952745,-1.7456235405282878,-4.903930194216405,-1.7003557074817652,1.4801103278882797,-2.0991996144070355,-1.3338370585549453,1.7703016870681954,-1.4359468630660996,1.8259944044284342,-1.386377420777641,1.8648354267013767,-1.3030225948215106,2.0121804084619126,-1.1817661543263698,2.171747846847585,-0.9934854936503182,2.693152997514724,-1.5769690878996776
6.691575,-1.8854639346045718,-4.9481611047700165,-1.6755788769275541,-4.951493037462747,-1.6952648244246693,1.4721936491232563,-2.11041008489167,-1.34922041236521,1.7100548650945502,-1.4594768331769092,1.7579672940852056,-1.3749466594333746,1.8702382095395995,-1.343352400776044,1.9925835866657136,-1.1500118389586382,2.1861829839622087,-0.9952113856006,3.024937218148724,-1.3312970608848096
6.717196,-1.6956934736333347,-4.978641029535607,-1.7150857213326391,-4.855785994391299,-1.6640937154351325,1.4760712081067888,-2.1255117013540357,-1.3801250085381929,1.625153714239986,-1.528198169799495,1.7368302610433008,-1.3857075196783124,1.8948510245793402,-1.3024522304868364,1.9869736865979089,-1.2275860799022074,2.1174432129686585,-0.7558985267979421,3.164316014431434,-1.4758446204521403
6.746627,-1.6306818088769575,-4.842531575348359,-1.7008483106459624,-4.844210612442383,-1.6823530979510422,1.4543586375530848,-2.1410035833235344,-1.4253646459120541,1.5547420465933528,-1.5695478879928157,1.6831329283774235,-1.4625746219444513,1.8088371676166575,-1.4549902816332398,1.9905620352814761,-1.1039538404855154,1.8663356569945229,-0.9266824729802473,2.6855206572401817,-1.5983123160803527
6.776144,-1.4647653204870008,-4.7954225928159495,-1.6300792975904146,-4.81941645343406,-1.6729186683682296,1.4547076951067475,-2.157008370250612,-1.4822206544155978,1.5129703039042095,-1.6254342470551306,1.5499857080865465,-1.5573332479795134,1.6906509937405119,-1.5339970264627982,1.894697415510682,-1.4239324256172425,1.995753575710192,-0.92032006162508,2.875340604438912,-0.25910201777942976
6.802748,-1.549657826791329,-4.686588255283265,-1.5856813919836084,-4.7815539940221425,-1.6603671027504276,1.4284907754814284,-2.1706943210853327,-1.5364361732895284,1.4353740547866294,-1.6581690238247406,1.5108415888904803,-1.607726832919522,1.4965386554490396,-1.7618341158150808,1.8209207421021791,-1.5578380888588712,1.7051177687478485,-1.0656295650093657,4.080414738566162,-1.9004207342156394
6.859955,-1.3820329923277326,-4.544625929841489,-1.447774516659926,-4.696963206800013,-1.6525903457813076,1.4147287091449807,-2.191411578205013,-1.605299787096485,1.3355658551057978,-1.7862760340390658,1.3492441596936304,-1.8426974634374493,1.363616343381921,-1.9048763227923249,1.5575618054181377,-1.7204803752017277,1.2518005863661112,-1.1463443197211451,4.506993591194921,-2.485897027348257
6.886523,-1.4623130152399253,-4.578405980617704,-1.4926794464235753,-4.751626126509554,-1.657521683515798,1.4124224578840456,-2.1970001122468434,-1.6204360709469694,1.322844217276301,-1.7892278557692158,1.3180673828880614,-1.8781376908417309,1.202255655430229,-2.105238886745286,1.333114488476792,-1.8947715716259037,1.4134365871311672,-2.066561401899338,6.773142633433495,-2.6436074014564483
6.911212,-1.3889825256663257,-4.557392238460748,-1.4903703713986827,-4.697323156078037,-1.6183794300718801,1.4103128931863704,-2.199623995727903,-1.623894516607769,1.3308520401225525,-1.812664086364496,1.3060762690136491,-1.9105277421971114,1.233829555556085,-2.1189745493226826,1.3353385946887384,-1.9425309990628088,0.962274215586989,-1.7738415440483617,6.0360880031548545,-2.968346987137428
6.936947,-1.1902899496825317,-4.664899959335295,-1.484836332681961,-4.744888743852088,-1.6231489134779074,1.4310160270264378,-2.2001338676046807,-1.6169174428094073,1.308576298991967,-1.812032853840619,1.3448921682554578,-1.9085678534254604,1.1950020168645434,-2.0956960089430496,1.2237779272647156,-2.010336931664203,1.0332442021784654,-1.9927393681030752,6.550382535633144,-3.2684249345634773
6.962345,-1.5430256902014756,-4.497087025154265,-1.5191938266739256,-4.708906696143614,-1.620377443771007,1.4296862088766094,-2.1987563692109875,-1.6151783845730991,1.3518561180947908,-1.8072039401330238,1.3216969233895453,-1.9008684644118783,1.1959377662463482,-2.0760118388019833,1.1774128221085611,-2.007423486608438,1.1967184325564477,-2.0062101053352976,6.1029206231997835,-1.9051248342038214
6.992032,-1.5524497616817763,-4.405771147355615,-1.4241815586962852,-4.6923680987156855,-1.6172035577822996,1.4301956259585735,-2.195693545177998,-1.60070415968092,1.3718207572364807,-1.7973544099088095,1.3173787126502583,-1.8791548247152936,1.2655871400023713,-2.046610850951593,1.1913767370205388,-2.0235747986184327,1.0710099802896407,-2.011975807209861,6.821809477242636,-2.4621788481819666
7.023586,-1.314465265855544,-4.470713750262594,-1.524487993948035,-4.668778050853912,-1.6119774688794326,1.438002787708141,-2.188938173403576,-1.5866933724392405,1.406465384978482,-1.774481111897485,1.355898932745198,-1.8792688056116016,1.238752696069446,-2.02042739808018,1.2498073868740003,-2.0062621968078904,1.185897993293919,-2.114122795621226,6.906384637113652,-2.5978564158960635
7.067037,-1.319106355036736,-4.18273332704165,-1.5749342342124175,-4.713712606348958,-1.6204254553833282,1.4331442436605868,-2.1791692266888454,-1.5827281436874165,1.4511613143605708,-1.7540930378169535,1.3834515456041852,-1.8610166033895363,1.2619946889033782,-1.9472521431712202,1.290143269506581,-1.9522445005773836,1.0767629361584576,-2.027802667214446,6.944228476030267,-2.349865460776143
7.096562,-1.5291537476963082,-4.688369576612508,-1.4921869529054919,-4.769267066938861,-1.6571071201771288,1.416480616312946,-2.1691347253694717,-1.5836665785766637,1.4566091726624333,-1.7340439315282496,1.4347272780853813,-1.7880185364513679,1.3095486290375857,-1.9265143938699598,1.284396628310323,-1.9202547204790434,1.2507321114405592,-1.707234636555205,7.1739609097659764,-2.4473538778510324
7.123515,-1.9676740371022599,-4.524661627568129,-1.610270282099839,-4.7544417541660255,-1.6847464617045205,1.4178022212647052,-2.1592344145990756,-1.566004290701521,1.4930011562711236,-1.7088981682855127,1.4402854592553884,-1.7714890956098932,1.3966248036573052,-1.8896219626557766,1.3753374978998762,-1.8831340916417414,1.2722204306895173,-1.8190862360979672,7.43479622828557,-2.050315618787482
7.149533,-1.749514108733835,-4.670572367177171,-1.841168423263125,-4.811923106744958,-1.6920691670979473,1.412023640467699,-2.148054488958456,-1.5638185767135266,1.5221468416240798,-1.676552275784078,1.4822945875081264,-1.7274149578439606,1.411415231677563,-1.7689839656870507,1.419578636648456,-1.8309626562129597,1.445269343332639,-1.7509168849332777,7.820412160029538,-2.4065497637873694
7.182702,-2.4668517113662407,-4.916005299803343,-1.9513027039072615,-4.931206008591326,-1.7038635888034517,1.42382469447428,-2.1325734364108064,-1.536839769658882,1.5964524133065041,-1.640625148504092,1.515938128809201,-1.6917970019249888,1.4765253040559831,-1.7593870827348441,1.4838460732059222,-1.6743525437299862,1.451713691127193,-1.7851394164511822,7.618003627876551,-2.1872055858798087
7.211477,-2.0271447953519894,-5.047859416396131,-1.9175014422663708,-4.855748824217958,-1.6924631557737706,1.430594280532617,-2.121778233393452,-1.5195098083576142,1.6149040933106198,-1.6073605402341273,1.5823474013678844,-1.6234309126651294,1.5162470695918462,-1.718086925056711,1.5441521187768377,-1.6844307720968805,1.456445878876046,-1.653266867972357,7.577467687357008,-1.6416452863395095
7.237978,-2.2767162455841383,-4.9899647886295115,-1.806579164891983,-4.874729283242583,-1.7094290686229034,1.4546416188998204,-2.1119725271242187,-1.501665855515023,1.6558975874279296,-1.5778536493450626,1.607384765433259,-1.5960737095881157,1.5781132693855309,-1.6481464197926659,1.5840565501457387,-1.6295952845664528,1.599925614252249,-1.6191457134467995,7.8250042401229205,-1.9274819291946883
7.266455,-2.095266259421019,-5.2709882957282375,-1.837649096738595,-4.910300402969308,-1.668328487592174,1.446665522357596,-2.104834090969696,-1.4820473446722953,1.6586038678039818,-1.5467117950104137,1.627990870529401,-1.5447468116263943,1.5827194501565103,-1.619573459355178,1.6127425111972455,-1.6115086426979242,1.6366469246777988,-1.4942739365179551,7.822957108970211,-1.6569137403721685
7.294955,-1.9030974861759842,-4.9237941314956775,-1.7810972671565461,-4.888426139625395,-1.6924553045081467,1.4667178625330755,-2.100696629100788,-1.4727334967110433,1.6821152192182847,-1.5346650464614189,1.6366083878848197,-1.5394637930033646,1.6425242877409023,-1.6446202543313286,1.6495802877840404,-1.5216027954622704,1.764268628656937,-1.4066073419839134,7.661450524983889,-2.1034399340244136
7.326839,-1.871044819205293,-5.0692579096832135,-1.8067254632079706,-4.848681610080263,-1.652604982910655,1.4736416391265452,-2.09851579790268,-1.4672303298037375,1.6890164289837812,-1.532803522503319,1.656079790918332,-1.5299281373638203,1.648018407757073,-1.5620840593331011,1.706613049760526,-1.5515195866004678,1.692037830128541,-1.2384774693429184,8.014531132253623,-1.8925468811915254
7.360631,-2.0042747657678714,-4.929222584847967,-1.6291085219334103,-4.7976569215649745,-1.6536945748465435,1.476143306225815,-2.100872684328916,-1.4914712391868756,1.6857102171244376,-1.5221147539715,1.645203157857403,-1.5125969870489988,1.647894588810264,-1.5907239327075964,1.705718225022525,-1.5171936995810318,1.7233613168248332,-1.393934104333759,8.298257597923248,-1.758483453810644
7.390601,-1.5790948914795664,-4.873079372580594,-1.626067843053478,-4.847231781735169,-1.64239503956962,1.4778213815794918,-2.1056038505613546,-1.5135776909965886,1.6707922740196537,-1.5485269031179751,1.6456287652303716,-1.5395779206351146,1.6402797659025883,-1.6216269075161056,1.6950699742337234,-1.4963726365093186,1.6407967095698703,-1.3131290282606307,8.367676860681268,-1.925501978805837
7.41834,-1.4100335861690587,-4.82849916764447,-1.6440403301991662,-4.802939709197046,-1.6424172187921227,1.4606144523722875,-2.113097734695349,-1.5414165702727676,1.6210186095670538,-1.5692938595846124,1.621446822577238,-1.5854141508208188,1.5810500913617285,-1.6458471938645132,1.6972812435734108,-1.5221769544587953,1.618437512199936,-1.365720426412148,8.015819065212906,-1.8095967807992235
7.451552,-1.4573153938842311,-4.757322743650528,-1.5752015846417076,-4.793612150394728,-1.6429427003924504,1.4462014857544931,-2.121301837050529,-1.5630390217802579,1.5810365410151284,-1.609642321530172,1.5761232962355765,-1.601413536837163,1.50605484292796,-1.6710059876730077,1.6146338852646267,-1.5383958486861045,1.5769463107588202,-1.3886718240936127,7.991681441452923,-2.0226797726459282
7.478182,-1.4505735401335877,-4.757722790360309,-1.5165132394019005,-4.783057620694076,-1.6398046288337615,1.4335906849031095,-2.1336489451007594,-1.5879711084841777,1.5320883685661137,-1.6508411500436797,1.4936900246580858,-1.6689837664964835,1.472994326038909,-1.7252039724251,1.5075356542657627,-1.6360022623111674,1.4527655966736843,-1.4127840135126253,8.240857351705493,-1.7378521856225084
7.503867,-1.34399747874103,-4.693160581284983,-1.5116667920683888,-4.76122033545993,-1.654679742423119,1.4207060704037633,-2.14558814247669,-1.6084184442516076,1.5018300860812432,-1.719977652831984,1.4531979861839204,-1.699793855372507,1.4115852723838258,-1.774069605360318,1.478221412500454,-1.722334955906059,1.4260138721191231,-1.7230480408969908,7.5613490610849174,-2.053309621817363
7.53166,-1.6350509157699975,-4.889585267653492,-1.560712634968107,-4.740528940389205,-1.6682678959956827,1.4036159243863442,-2.1575055652693633,-1.6260825262704126,1.4677856948552643,-1.7419449322110787,1.4186383220307306,-1.792482540523325,1.3364244348666743,-1.858931230362776,1.4420276207442724,-1.748889265026094,1.428409795969422,-1.8178936308196134,7.033510140043807,-2.008475748584112
7.559079,-1.527657638698872,-4.7363980881995795,-1.5842862335749182,-4.7942329157036045,-1.6894258754321552,1.3847193741274386,-2.1698556059640333,-1.6466699698906688,1.3985707211924052,-1.7917547686319422,1.3818632742124437,-1.8384420570185285,1.3715957147538116,-1.9161705343850364,1.36211456445987,-1.8115689158819146,1.4320467438115316,-1.8863271963634418,7.404721521362633,-2.203348967960098
7.586308,-1.5750973755417883,-4.913823756582521,-1.6382285145483841,-4.806377516819354,-1.711586779121144,1.380142237849359,-2.1808884745292385,-1.6594448415150227,1.3732689625435122,-1.8125401747341243,1.3628918571347188,-1.8597612057049708,1.2859196965671686,-1.9808197820261442,1.3089629598412105,-1.8834063679357458,1.3693522060689856,-1.8554072624501088,7.544708150432023,-2.151067125654428
7.614816,-1.6894668728585205,-4.748626886115325,-1.6907003121599211,-4.909470634207418,-1.7350418174954119,1.3713544691675847,-2.1899756322874206,-1.6636526040011896,1.3303587710400175,-1.8216301899066978,1.3470893739400602,-1.8801378631754075,1.2444118852696524,-1.9859895081782053,1.4181469983996315,-1.9353669037378505,1.2598626581941843,-1.8532727801673896,7.170272322340071,-2.1995926132103296
7.649694,-1.579435420720555,-4.889764332126345,-1.6616015205915338,-4.8578843628626025,-1.7536882652911654,1.3613827782662145,-2.2000715965767643,-1.6623432941291825,1.2996787033302377,-1.8422192833642606,1.3093796214000462,-1.8961674301797289,1.3146449442292971,-1.9278694940277938,1.3730211162419248,-1.9760309310302115,1.3725611365797707,-1.9169683758145737,6.852498498280287,-2.4428119537329542
7.67689,-1.722285413349039,-4.869393271831894,-1.7086615620382222,-4.92638729518287,-1.7477887072546088,1.3365268427761017,-2.2050511544348197,-1.6642293909598442,1.267542417607344,-1.834477568444952,1.3500966096752793,-1.8754988665461232,1.2948929765670587,-1.9595407022547724,1.3469854372235432,-1.897486221354941,1.4334750938267635,-1.8387067492182363,7.160912805308633,-2.612003054807703
7.707325,-1.809870603355366,-4.967192654871372,-1.7507821542298472,-4.903061629613376,-1.7812470837528938,1.3348493028915138,-2.2082426491455167,-1.651015963360232,1.2865448491720686,-1.81746315092189,1.3581765182865706,-1.8347064598525924,1.3612734673497247,-1.989367457123184,1.3301396248718906,-1.9297481236709808,1.2442148921042782,-1.7754381366246745,6.020190575498744,-2.8426852252943444
7.737385,-1.7999641369555868,-5.083925690648666,-1.804823135253154,-4.907166745167251,-1.7873739230066703,1.3234291592286975,-2.2068997713907565,-1.623093869604372,1.2926443433749852,-1.7954908573817756,1.4140457319742101,-1.8255060957508147,1.4074069719845286,-1.8867022497188264,1.5400934472500547,-1.9225106625709003,1.4520517462642628,-1.8005380739456434,8.7442567361022,-2.7953071461304533
7.766011,-1.8420716562630681,-5.075866827336444,-1.8159759141706102,-4.965007775413592,-1.8173845056767775,1.3393480910802704,-2.203531937104596,-1.5974039834785951,1.3302787234615465,-1.7616759323379434,1.4617541526682385,-1.7637025789813408,1.486814355253477,-1.8075217755776924,1.620311094939622,-1.7962859323394502,1.6563952271376243,-1.6371544506662061,6.074408124997573,-2.5725351515656505
7.794004,-2.0070117945773602,-5.071764977457844,-1.8864276306975427,-4.980248441161806,-1.8119140052463636,1.3296764069799618,-2.196638077655398,-1.5612592338047782,1.374243542286264,-1.6984490785431707,1.523008523610843,-1.7145273239912098,1.5405025668761214,-1.629103366863754,1.6421037915801777,-1.710898051191515,1.5807710583130055,-1.5497024095413416,4.283610952938672,-2.631823928574493
7.824292,-1.9502110012841836,-5.102814437013372,-1.922434597855185,-5.010805722442,-1.826604891410267,1.350033535831764,-2.1854596581013213,-1.490610486624367,1.421942862664449,-1.618833205452155,1.5716700705655597,-1.6188713139476016,1.6345231488343548,-1.6551819195280792,1.8395353705922464,-1.4004034247539934,1.9655874464946395,-1.2967451817924083,6.379659082362193,-2.971607254520902
7.853075,-2.062913787937591,-5.145873326660295,-2.024621069028615,-5.0097628655685815,-1.8242613491335313,1.3745222618019313,-2.172694697986815,-1.448214208131387,1.4903618741450664,-1.580519985195774,1.6483389803245283,-1.4952842920747358,1.7385141915964943,-1.453463354416329,1.829368035412949,-1.2473707320887926,2.0781445190721675,-1.246163935995762,8.937325325583469,-3.691445836266319
7.88967,-2.1831184590224746,-5.172004353174407,-2.058138188784306,-5.036822548657661,-1.8095816805510154,1.3822793277779677,-2.1534165201941327,-1.3814002522356985,1.5677744271543859,-1.5100370880817884,1.7683486756055475,-1.4111587046972738,1.7954289606643186,-1.4605249080709954,1.967971134237082,-1.1665194205306992,2.150107942624665,-1.0201207758826454,10.271324286816128,-1.8141516147244494
7.917944,-2.178319227186264,-5.112892691470205,-2.0397247316421674,-5.063298739184289,-1.7891135934148303,1.4243072268750718,-2.136710913453701,-1.3440291398405906,1.640416563401616,-1.449698649718141,1.8001268150097889,-1.3601128601562478,1.8551717725063355,-1.2906552611934152,1.919005171748649,-1.187840974986602,2.001656300291531,-0.8826513616490163,9.624861686187113,-1.6539375586833387
7.948737,-2.2496575588456715,-5.205584637287377,-1.9787434045202332,-4.997485172190492,-1.783396321149823,1.440688650933809,-2.121383375465901,-1.3133383115291553,1.6998351977064985,-1.4215470447987424,1.7870280747742158,-1.3443871213127725,1.9105780184841519,-1.3825390893383558,1.985884746933144,-1.1830589117329875,2.1018490842611217,-0.9586858696194015,9.342770515243192,-1.97202512579977
7.976865,-2.402315606206871,-5.1231661989825374,-2.0260319365305515,-5.01019835881217,-1.7497418365221347,1.454672296652973,-2.106335741197773,-1.3133786775088907,1.7400246098773635,-1.4359493316389886,1.8183938237094563,-1.3496962673960915,1.8589677763970593,-1.2948771622458013,1.9889345830398522,-1.067007607315753,1.9988717588861877,-0.9228899601548014,8.83085125590876,-1.1451738584552331
8.003991,-2.3166893626232357,-5.107373561099633,-1.9342721527566473,-5.011635295987162,-1.7293166325730376,1.4834621420879632,-2.095432490801404,-1.322296711428643,1.7503269764010823,-1.4085839519422585,1.7924724669048324,-1.314724450495216,1.8801700819297757,-1.411907686332475,1.911149386238498,-1.2145984493507505,2.07025715162377,-1.0820193588220757,8.780430828489264,-0.8767462817352344
8.033908,-2.2474802717546583,-5.102097551727555,-1.9887012185955046,-5.004959127683445,-1.691471290578851,1.4861496852022473,-2.086400070061198,-1.3316977870032183,1.741277683694224,-1.43692913401575,1.7620381181708533,-1.3606341940041307,1.8144849707006823,-1.366019948593987,1.850237774799363,-1.1886367550093488,2.011400640115347,-0.9404370976339351,8.807706430189736,-0.889190503854492
8.063549,-2.2730532583038996,-4.990199402638205,-1.8603914593822237,-4.89888980051753,-1.6678015897541036,1.4887018280996904,-2.0814204166011976,-1.362078154814971,1.7466982921922063,-1.4503310375112308,1.7464977077378254,-1.389531964288436,1.7584244125337254,-1.4142549349032327,1.8673421358645925,-1.3794993147911416,1.8753452255833725,-1.1896620062799768,8.633010456753269,-1.2490457723982553
8.091877,-1.783575288425334,-4.932085675125944,-1.715361335292037,-4.86747363246422,-1.6527943754145442,1.5072404050127441,-2.0799445898128237,-1.3860760738528959,1.7126154005824983,-1.479059842059623,1.710496617319393,-1.4517999516464057,1.7513340963244,-1.4877016671866004,1.8027744692597774,-1.3484185430356077,1.8225566368803219,-1.2266917730061813,8.464431355276808,-1.3485042083695378
8.122625,-1.413825037195766,-4.803048867585435,-1.5365418180667727,-4.821233827604399,-1.629158448743559,1.5021587463513004,-2.082516515293997,-1.4144425336862567,1.6926173584834625,-1.5226042541964833,1.6779595453045921,-1.4916576075111039,1.6598381562893731,-1.5465814698160594,1.7507080270296282,-1.4406549686330015,1.659328342042537,-1.2028816739778976,8.470003808360548,-1.6149852294325158
8.151091,-1.5224469401429936,-4.756316747461581,-1.6619055175448485,-4.734293603549866,-1.6011901367383503,1.5054345032628773,-2.088080959080992,-1.4444648073656814,1.6480659520240435,-1.549730807363681,1.6421428601846366,-1.5436400265012833,1.620711763499768,-1.6212948737066553,1.6842795966838227,-1.5003437575040643,1.6960719901010084,-1.319793640151862,8.29722391228875,-1.365400937605154
8.178013,-1.4596286411426198,-4.659978006192458,-1.5060720453793046,-4.7274666588228165,-1.5616282798072938,1.5143513869907517,-2.095166316443364,-1.470043228665551,1.6343607561330626,-1.5748055899720803,1.588045289769917,-1.5707963267948966,1.539595995115852,-1.6776212979150054,1.6340186568015824,-1.5860364676984129,1.6368764476616893,-1.4591548539703374,7.712688079598829,-1.898916221810203
8.212917,-1.676878084219242,-4.524167475079919,-1.44917730353355,-4.668002737628391,-1.5682686860483737,1.50452665157267,-2.106838676435099,-1.5083878498860008,1.5985028608243028,-1.6300278346443393,1.5305350248396778,-1.6626290529640455,1.4947401086469796,-1.739030662301032,1.530078104234766,-1.6212122836837177,1.5530256858134444,-1.43389468931206,7.9400430392625845,-1.8791819418885696
8.24081,-1.297957778547477,-4.400569344727726,-1.4417052377543076,-4.673999071851178,-1.5553032994100124,1.4859144720479038,-2.1187490560739843,-1.5339867137720284,1.5338558965914766,-1.672724200611743,1.5074112835126656,-1.6926584633315143,1.4286542041892694,-1.8093234665287896,1.5193904684349133,-1.7164016462306544,1.4670511483629636,-1.4863926142274948,7.910373394900442,-2.1397233429775095
8.269328,-1.2265110348735995,-4.484969977371557,-1.3900209794708673,-4.630051283879757,-1.5640685995547243,1.473462228154539,-2.1305705288350554,-1.551151157945548,1.5073148394534577,-1.690883247353087,1.4341393644907996,-1.7460207939915648,1.4087842230691672,-1.8628430047023505,1.4188536050553602,-1.7667441858827206,1.370920613300152,-1.7772368661057858,7.621822781320515,-2.01595605788763
8.300329,-1.300770710650036,-4.698171928855201,-1.3843849466983837,-4.647670283782876,-1.5805477907404706,1.4656776002209417,-2.1440745943108768,-1.5772897420231216,1.4901584754035506,-1.7480472337493642,1.4070020292732266,-1.778027193319826,1.3090828243936916,-1.8996296156610013,1.323026810980195,-1.8266552832064376,1.3101939350475555,-1.700498863950799,7.514494580479543,-2.150266714185087
8.327875,-1.0756091113438178,-4.486787736548663,-1.3594377943474512,-4.681638050549073,-1.5970439847657674,1.4448321646579116,-2.158375239965291,-1.5931615974131033,1.415381732136142,-1.7670292466829116,1.3688644787960491,-1.8439724172422964,1.2922306749778645,-1.969906159588722,1.3062500059789568,-1.8872352174195415,1.2932205185500796,-1.757045278911898,7.286867356785784,-2.0701430484750376
8.366029,-1.3529745990181778,-4.61652983327469,-1.4602423580728792,-4.734136805941409,-1.6086376334216548,1.4372103695430452,-2.1696430938280837,-1.6077866149734883,1.4048254676648722,-1.815664571990336,1.350825515648502,-1.8670144786256633,1.27180948051992,-2.011319160580195,1.2621896059302578,-1.885260014652289,1.184763816603796,-2.0361891347219854,7.0946645118677685,-2.5748634360662876
8.395258,-1.565271521129224,-4.557392238460759,-1.5256437461563026,-4.73464285769275,-1.6399646279074014,1.4207785182069939,-2.1854295346715,-1.6044136337474413,1.3192405305275086,-1.8432794676689916,1.2981230482561403,-1.9216985990515596,1.2259234811852082,-2.0556421734017762,1.212314841015972,-1.9926533346429092,1.1763265438449968,-1.9683889726362878,7.1070260605982245,-2.227434237798789
8.423779,-1.4126054033567133,-4.776945614085587,-1.557171129133923,-4.702802997529155,-1.661712282821345,1.4031620797097757,-2.195542265234917,-1.5868674152774325,1.2974930390451704,-1.859167086309734,1.2806397049408509,-1.9729239750303487,1.1500089458000888,-2.0651520412549687,1.2173404881489753,-2.0524368524501457,1.0821906119984652,-1.8512958565441764,7.15924335777778,-2.5938245009803094
8.454608,-1.5729514958719404,-4.767060811803829,-1.5707963267948966,-4.7913648352267595,-1.692094076836771,1.3792317606135638,-2.2026054222466027,-1.5966733743442867,1.2755859954426685,-1.8513901538380109,1.2711976987392166,-1.9424908662380542,1.1754086670982888,-2.0334780635912324,1.2015993932112095,-2.1116540391320817,1.134966161005928,-2.118945141738471,6.586919793022173,-2.6862264287666897
8.483127,-1.6346751835367577,-4.921254318779324,-1.6232481720307823,-4.803245621149051,-1.7138657138045457,1.3928715132279326,-2.2078015357590943,-1.569331586264678,1.2673601702990689,-1.8396052611945506,1.3035280534432128,-1.9450278290481127,1.2770393260688524,-2.0800974707969084,1.264653936897152,-2.2198280613150208,1.1823133240830839,-1.979015272706581,5.339459642973753,-2.8484836507847024
8.510344,-1.6234997688073123,-4.855858713988837,-1.6816345106884916,-4.810032265215694,-1.7312562676970686,1.3816061959811712,-2.2092589613261118,-1.5387376529198835,1.2883454001233334,-1.8160694539886326,1.3280833652493946,-1.9315401107954453,1.2006574236954117,-1.9913187202493554,1.3589017830251802,-2.0171189367290356,1.3353606595847658,-2.294175626848825,6.34475123891752,-2.6437703209728296
8.541622,-1.7772707552205727,-4.8885377379359465,-1.7592881232352529,-4.826972962019624,-1.7291460481247154,1.390290085580763,-2.2068376117688633,-1.491218865230356,1.298377213690538,-1.775449924629199,1.4267659765711362,-1.8870624754854441,1.3457870479506384,-1.9646060925407967,1.3794421959375787,-1.9682144106794708,1.2990041681201971,-2.1929542074075075,6.859103906797978,-2.740363854584931
8.571458,-1.6999938984997045,-4.931057926258632,-1.792518406966066,-4.875392138703385,-1.741922249873441,1.3876101231774856,-2.200747328524361,-1.4478133558092487,1.3538891055903082,-1.7026519181119704,1.4727811727049522,-1.7764289326380962,1.4631804587740531,-1.8394021332589026,1.50374371387569,-1.9426108698172324,1.455417019396989,-2.091524718201943,6.386266915702294,-2.9147938055359415
8.598703,-1.9047413986397905,-4.954520965556423,-1.8252523345484732,-4.865038308779956,-1.7499615954503378,1.4035226842002393,-2.192562899100439,-1.3827695834168314,1.3788937799680965,-1.6365860311620726,1.5707963267948966,-1.705452250455962,1.5565115842075,-1.730127843330212,1.5539525906463263,-1.5974293721607098,1.6459967159534223,-1.5814342233704382,5.06115998396866,-2.909035711784885
8.625425,-1.842808479809037,-4.925076149420779,-1.8123496126100804,-4.910492755413611,-1.712184757963009,1.4293384465147154,-2.181092665364876,-1.3343770690537602,1.4725071330051667,-1.5550469588541636,1.6363375732407113,-1.5197267477927914,1.6755835150317437,-1.6864786312996056,1.7228176460619213,-1.3751738147324277,1.5489020156721183,-1.5086358479737916,5.677640643574616,-3.1200905916035615
8.656162,-1.809070603526033,-4.98155647317039,-1.8583465362584095,-4.946795988118518,-1.7074394892859837,1.4516418797171298,-2.1656269160561803,-1.2915579947237987,1.5845749823222848,-1.4577181476620944,1.7452053817641597,-1.49193099486838,1.7628443440356214,-1.4593716460633113,1.8833801391537437,-1.4224211531541482,1.8060055868479605,-1.1486096603493905,4.320048836169094,-2.8866969602088703
8.682291,-2.0300866648964053,-4.915047649532156,-1.8956816671613512,-4.888987539093487,-1.6976048599787872,1.477440800085751,-2.150453925693846,-1.255757505971456,1.652047589169378,-1.4195349388855196,1.8010224764835556,-1.3829730480334446,1.8551468673656204,-1.4891599846658332,1.8602320624353628,-1.2879325735116558,2.0723404756345287,-1.0763055073811678,3.0502445352520082,-4.165600139495316
8.708414,-2.1180052474745987,-4.814646752762577,-1.8671481870695135,-4.9380411495336025,-1.6960188387842097,1.4872413160948577,-2.135866357222058,-1.2446191443473882,1.7348708907665287,-1.4190449060329744,1.8396368084738755,-1.320759607008536,1.859383688688974,-1.3462364328666563,1.9552882588147065,-1.2464483756419504,2.044416406645145,-0.9042729705216189,2.8929973697034312,-6.701409636758816
8.73703,-2.1045045184341435,-5.074571710904774,-1.831122380034593,-4.860224750004927,-1.649819242749756,1.515876180645732,-2.11999415194458,-1.2279706834205737,1.7925700915179705,-1.3629063995926354,1.851480636541639,-1.297671533622803,1.9097763109965131,-1.3272591783202996,1.9702716068561419,-1.1510698817265674,2.2119968261501484,-0.9607923839408757,3.038862786171117,-4.3452151465664715
8.763824,-1.9913671518719513,-5.152354097202991,-1.8499601404414439,-4.8940378103847015,-1.6439570314590977,1.54201962455482,-2.106348551051742,-1.2227653040269113,1.806647044239111,-1.350149144134553,1.8335607249026742,-1.2780231662498158,1.8780975484742402,-1.299143095599159,2.0344439357957027,-1.0638169125532373,2.1130325912228884,-1.0903612078999227,2.5904497037866125,-1.4478244572305914
8.790736,-2.046738398273855,-4.8512485822984655,-1.8065387993666535,-4.854000890998863,-1.6414719614627789,1.5434912548607305,-2.0950809839194884,-1.2428356527686006,1.8301451325482039,-1.3553382154095768,1.8505442762560476,-1.3035031536057777,1.892194520388642,-1.306511654683011,1.9230696874554751,-1.15850760633379,2.087904652087381,-1.167261391780253,2.70884028809495,-1.7725586711151846
8.81936,-2.107403901437515,-5.009499265059268,-1.7633412736791643,-4.842182994899695,-1.6171667749502787,1.5506490311954053,-2.085491460772734,-1.2760662215855196,1.8342232672675054,-1.338667153235712,1.8161590439776907,-1.2720486699309215,1.8432238598579238,-1.3514372499056064,1.972442967622291,-1.197299180688419,2.0054665419441324,-1.0905810330586743,2.6037571268963475,-2.0064791998257454
8.84483,-2.1451011569695986,-4.978233199215637,-1.772057135203377,-4.827595627171713,-1.605704906867723,1.5766870632539423,-2.0799348323378317,-1.2878162834817704,1.8123647819507775,-1.3843823548876129,1.803110151847773,-1.3108933986779494,1.8417175045106084,-1.3303302684158826,1.886202407998408,-1.2868763205709979,1.9932907131542599,-1.0642917641264165,2.553590050042208,-1.4080159101984022
8.873705,-1.7187273180431897,-4.9434796475805864,-1.7124853514457492,-4.7655931599281764,-1.5928134938448555,1.5626846166041082,-2.0760819575959486,-1.326129481556274,1.7968044456338979,-1.4039480162575406,1.7768942891927118,-1.3462175655416915,1.7969368014728906,-1.3680420111571443,1.857636225338498,-1.3723216306732706,1.9497646379578402,-1.0870710947805715,2.14891457350936,-1.2120256565243253
8.900896,-1.5827005263532063,-4.6414422659445,-1.661339268609671,-4.727334486718919,-1.5768899011477846,1.5620514081321877,-2.075758264161891,-1.354659819922899,1.7739641293722412,-1.4266350327457973,1.7634310483445208,-1.4113875709567578,1.7484735961393547,-1.4376696274036924,1.894476966721088,-1.3095283777415028,1.8205227287291867,-1.1408147494561043,2.2121219495350517,-1.662376176937583
8.927985,-1.429944203889881,-4.930230568477182,-1.594191072546982,-4.725866983201554,-1.563552359018606,1.550641061397973,-2.077430742277906,-1.379453979183591,1.747965973209077,-1.458722971918788,1.7169768442977031,-1.4348901892769033,1.7129998478313877,-1.5337147720220325,1.7861540264926303,-1.3504339024382381,1.7872113320830008,-1.3016830551228522,2.133778084201679,-1.579270700197868
8.955318,-1.3383410936958962,-4.8106294024734755,-1.3728688521015713,-4.711778852333491,-1.550967195335989,1.5410432047762324,-2.0823093853075876,-1.4094128186442796,1.7325767227285267,-1.4999142440944306,1.6717382556948939,-1.4973356817013246,1.6741089422148163,-1.5940239503733362,1.7353014346319544,-1.463173579065753,1.709493961103608,-1.4262313182977562,1.972576089931309,-1.4898922276396669
8.983822,-1.7466608940774655,-4.600576580671876,-1.3930795758872494,-4.665881659623613,-1.5589514942358862,1.5334317731201677,-2.0895312568540665,-1.4439787323374829,1.6805687682209782,-1.5385625972355184,1.6244993675227355,-1.5204932902515855,1.619085894101292,-1.6431109532808224,1.6813835052428443,-1.5429319189567083,1.6470743096425322,-1.4964181389209088,2.079714996632578,-1.4022851872710793
9.010156,-0.906750163968212,-4.555278715037729,-1.4940244355251249,-4.657784929283263,-1.5563213679421681,1.5232070411759184,-2.097456137147507,-1.4710693563396813,1.6338804792944635,-1.5467167883575839,1.5891453310632868,-1.5554846073997686,1.554784210332715,-1.6475682180646747,1.6148125436864875,-1.560525912946022,1.5440170157751305,-1.5707963267948966,1.685672932211768,-2.171870081292676
9.0362,-1.4644034720959924,-4.648819717106197,-1.498595007499066,-4.6791650586902325,-1.5600814168592316,1.5116329015595147,-2.106581356315015,-1.5053926683540342,1.6015039435929321,-1.6102756045311717,1.5782708272118562,-1.5962429427332168,1.5415892757409715,-1.704676060469712,1.592748887517139,-1.6673494691563373,1.5952384896565366,-1.477997933230822,1.5918458489319436,-1.9707717318457025
9.065313,-1.1425321739182654,-4.609594686895038,-1.3682803868890767,-4.6942690527233095,-1.5854588757057129,1.4939056165859395,-2.1175504154516585,-1.5339631759346535,1.5757143199314614,-1.6285448618261709,1.5312582771703613,-1.652789967729674,1.4740872607556252,-1.6985002283216308,1.504736598380859,-1.7264256666871522,1.3956499052085694,-1.5050334084449342,1.8460217750190602,-1.8855539881862065
9.09384,-1.2133466597189448,-4.603488197685589,-1.5040977679226675,-4.723460789022406,-1.5782526923352598,1.4696366715495441,-2.129074973589456,-1.5625523067915124,1.5279859838619554,-1.664483749833637,1.4885840204837957,-1.7019482643330808,1.4576953177194898,-1.7760607830885184,1.491564866462123,-1.7894652726688398,1.433814962933153,-1.6994523700885495,1.5820318090528596,-2.2231272281837695
9.12175,-1.334551066076459,-4.963564747277529,-1.4231267493845468,-4.742666653563762,-1.6007160063454007,1.46534536182807,-2.140390931659139,-1.5874514040565535,1.492784356795702,-1.7140233643595195,1.474112416077981,-1.745648479013359,1.4662490092238216,-1.8673861660986604,1.437267277703029,-1.764364677337831,1.4476397566016472,-1.8430247221730598,1.3924781379762627,-2.368028257295497
9.157875,-1.389792741253021,-4.673790274526832,-1.4954829924209336,-4.754420286383034,-1.636325652984914,1.4385048659700692,-2.154605979186713,-1.6272244404457843,1.4619604631875107,-1.7334853791834797,1.4059326579228093,-1.7806832970350324,1.3354587523611294,-1.8417431771333173,1.397125128453322,-1.8242338645249225,1.3446087256086574,-1.6662320211614914,1.1364801565945692,-2.331323997380741
9.185349,-1.3783207764464138,-4.733814272833224,-1.4942939409760845,-4.7525847096541565,-1.6511338706672343,1.4236485703378299,-2.1653458876511635,-1.644185567118753,1.4218136875034804,-1.7437393036430837,1.401904008921331,-1.80919379714056,1.318845784805217,-1.8780178318753324,1.3425075084968905,-1.8410460702403133,1.2428583216129718,-1.7813682836311004,0.9256477730340534,-2.3654108190980314
9.215686,-1.5956530846634338,-4.645487297999775,-1.5048129582740517,-4.816496443571606,-1.6805653671359124,1.39408747072486,-2.1752627775554845,-1.6613233687463784,1.3836323335013432,-1.783275900682269,1.3895224920898674,-1.8428898699840688,1.3339817573889758,-1.9622614665794396,1.3336760480702339,-1.8934612363161762,1.236126594564557,-1.565930185155597,0.938658365265903,-2.3531549858748297
9.24579,-1.6481815894864065,-4.814968832802984,-1.6277594289155006,-4.796216966392997,-1.712056235897511,1.3819519436303296,-2.1838022866380364,-1.6748206203447857,1.382688652879079,-1.7754769811301,1.3741813053581202,-1.88435354132335,1.2711804783649396,-1.9702170430483714,1.3788147267871311,-1.8038297126096003,1.1728338362735413,-1.917507022374398,0.38274350984557554,-2.1678382321596628
9.2739,-1.605357028050629,-4.754617382497681,-1.6338153113150375,-4.866776201018785,-1.7363037485887525,1.3690020433332033,-2.1900663577636443,-1.677422191455942,1.3625005822151617,-1.8114029748963338,1.3516811349946793,-1.8684127017168193,1.3366501043270533,-1.9458843342963983,1.3625528908597495,-1.834594119383058,1.394307929275078,-1.9305033263798532,0.5130579094090784,-2.4224784015596668
9.302353,-1.6734094781376103,-4.930866794762476,-1.7475580230234045,-4.865624406473948,-1.7516378433915103,1.3578757890653659,-2.1941591535400713,-1.6736549589842735,1.3546254749968052,-1.7945917183428013,1.3529672677204887,-1.8599579680845808,1.3237624698499428,-1.9490564074740049,1.4061260419446413,-1.7952537157131139,1.3556734653480056,-1.938519309377229,0.9213072656177065,-2.392214939621537
9.33372,-1.81801462783443,-4.97580415771324,-1.775885301722159,-4.944905228221821,-1.7669497915292536,1.346000739108302,-2.194039179583301,-1.6662737257666371,1.3472722607545937,-1.7523151642702095,1.4043157697948856,-1.8079925799919914,1.3874116494817517,-1.8961832287999758,1.464095034947507,-1.7930443554535558,1.1850874696778022,-1.6991195544806914,1.227772386374231,-2.630944918315541
9.360345,-1.767331301659283,-4.854042548263694,-1.825905500253743,-4.88954881681631,-1.7774982722215957,1.345831084542623,-2.193183946043776,-1.644629485712625,1.366506141663639,-1.7240386242015613,1.434408858314517,-1.776765639302875,1.3946900416213994,-1.7795410925950266,1.5313567678904292,-1.8935652107784313,1.4697898824596856,-1.7105443875725248,1.8753072099970627,-2.7164934323245875
9.39726,-1.8630415573774477,-5.0229280451336304,-1.8360699026768754,-4.9332977035124586,-1.801853110617378,1.371900584085601,-2.1868593282144917,-1.6113962178662147,1.4200675081750218,-1.6655292985209194,1.5424213628590866,-1.6508214598408923,1.4843802672659603,-1.780000339983829,1.4944307743893859,-1.7438064774720587,1.6339724829047666,-1.7309047243111102,0.38211668167858065,-2.7266171754779425
9.428072,-1.8335961457017353,-4.998440422102008,-1.91067599660932,-5.008848077987013,-1.772707065086601,1.3751222319341472,-2.1781002505818807,-1.5743124867065337,1.4941524975796332,-1.6381464429468249,1.5784915981420975,-1.622363472737733,1.5669575740578998,-1.7504040055500392,1.6403775849489248,-1.5575080724417734,1.616880180820364,-1.6951513213416363,2.8677506173626996,-2.34249671681948
9.45661,-2.1361856612434975,-5.096482142689499,-1.8818535679262918,-4.9508044919256164,-1.7831861346362459,1.3874744945534816,-2.168284996222182,-1.528751586314361,1.554555875703595,-1.600077895979165,1.5981757096075309,-1.556084044903558,1.6659410398583243,-1.5945803873007809,1.6868102047933782,-1.4786585419733882,1.6715070797841933,-1.3139134641097179,1.910726696264446,-3.131066726558068
9.487541,-2.136682018580041,-5.006312368010264,-1.9128392983326912,-4.9824307625872954,-1.7855598671495798,1.4010776151286557,-2.155834961736438,-1.4831287732397012,1.599815064173244,-1.544887930092273,1.6619178452969647,-1.5390609532664388,1.7052213134270242,-1.5317999909019688,1.6524118613833094,-1.4259297189299078,1.9934603735035428,-1.1364290501398786,3.1728324870200613,-2.328423853598923
9.515164,-2.0264119800061033,-5.018493585420019,-1.8661173029778997,-4.999755057628622,-1.7528962167552973,1.4412696430145346,-2.1431733531824824,-1.4537699065976237,1.6679683133684018,-1.500020253417963,1.6973410308497188,-1.444652646065909,1.7292568185693868,-1.5469155171989604,1.8058606272052073,-1.2670618409523098,2.1027873692186643,-1.4991108616496267,1.8105394356653532,-2.0062823688077738
9.542073,-2.068618659411876,-5.176036589385496,-1.858729294871685,-4.9145691927179245,-1.7479827711242146,1.4514342664190676,-2.1327369404551177,-1.4200760959113161,1.6956899769185112,-1.4792247729747274,1.7293811882605086,-1.4431291068260712,1.7635262906382738,-1.4430487910272698,1.8058216149236228,-1.3726387655684955,1.9616980370197477,-1.1147655454640228,2.4719537079132117,-1.9812027630589535
9.580671,-2.1207298114065694,-5.104804807639483,-1.8860110265456076,-4.903317690962324,-1.7415083073079554,1.469434589109598,-2.1184065982458438,-1.3909513873270263,1.714342979952576,-1.438360700051237,1.7342482692278518,-1.445875241167934,1.767648585600762,-1.4457832211223505,1.8663437472330526,-1.2911036954667934,1.8886601711685385,-1.1295621178335546,2.7840268020133387,-1.6468398860740192
9.609202,-2.0676997723595067,-4.987815084080725,-1.7861908901340025,-4.89249479834503,-1.6556194071326056,1.4922573060077904,-2.109942811158471,-1.36716882461259,1.7379353244941176,-1.4451617623828463,1.7522435661826559,-1.4371333038478706,1.7701704324333039,-1.4853462502118482,1.864187504499166,-1.4084815064772112,1.9972988667798557,-1.0952445182357753,2.5300956793302314,-2.6984900986223455
9.63751,-1.7421754531844043,-5.097184875423801,-1.7763560455186818,-4.847089038100272,-1.6417732443003523,1.5110334550741882,-2.1026485042512784,-1.3666554465005893,1.7258545954428912,-1.4346413470266235,1.720415578332814,-1.4078754185970053,1.7076923665302763,-1.4423303584901732,1.8037009334368816,-1.35005221673348,1.879176140314039,-1.0772037545127173,2.4337087718231416,-1.402900403544523
9.668518,-1.6489500688663734,-4.935631936669761,-1.698899812900322,-4.80390250189119,-1.6283014305026637,1.5194998150720969,-2.098633611505699,-1.3651093126502993,1.7214085832472428,-1.474117879237167,1.7083196183898632,-1.4305191110242153,1.6719499061756222,-1.4697108083757462,1.7893803614013135,-1.4822255730450709,1.8072064912787063,-1.3804507429073896,2.185459278717062,-1.7063240407803397
9.695298,-2.3391021377946273,-4.868359942623922,-1.5893127288629056,-4.761064979401411,-1.6053340823930107,1.5197134185971415,-2.0970550096743286,-1.373620692166894,1.7215356161526358,-1.4901725615953916,1.6912445259962072,-1.4985242320837255,1.6528959758535335,-1.5365240374440972,1.7440778233409373,-1.4287709519039986,1.704528710572856,-1.331092340024506,2.309931227767985,-1.6084354459942871
9.726212,-1.154527028937955,-4.937019575114858,-1.5596166683568997,-4.769394172716075,-1.611842360504773,1.5329719579530823,-2.0978252287304895,-1.3824092344263545,1.7031472525544875,-1.516919395616475,1.6336730289893373,-1.5178512983864045,1.6261475313272675,-1.624782498211392,1.7045008887438593,-1.4889044110363734,1.6680143571196178,-1.3228838916994854,1.9665338184518861,-1.6324464974341566
9.75674,-1.5955846368321975,-4.635109560821505,-1.4953097818609804,-4.776063358777163,-1.5804986827442578,1.5339679316902688,-2.1011367875193923,-1.3961433744714131,1.6742802917837325,-1.5446500892915778,1.6184206009722624,-1.5576811624739468,1.5973955564525748,-1.6483606109257682,1.6165068983208006,-1.5158562538192861,1.609622532158924,-1.3170540503877262,1.9616796899107758,-1.832191425470936
9.785364,-1.7553391239855165,-4.717278916959232,-1.4620718438406466,-4.655772028442949,-1.5797771940359504,1.5097855433421572,-2.105974057978109,-1.4119979309584259,1.6488964879824033,-1.577036831107652,1.5780404770945733,-1.5852983168034807,1.5403806536518496,-1.677982396938349,1.620024165430896,-1.5474142465143153,1.459867440319344,-1.3887546466874265,1.8169812619542693,-1.958465905168896
9.816336,-1.3058566128485978,-4.5981822420106315,-1.479525192726518,-4.678985568056305,-1.5673897125340652,1.5013689598079345,-2.1125607299494495,-1.4405474908678737,1.6089920888935179,-1.5778792733818663,1.58635584612988,-1.6393689741171615,1.490984301175334,-1.7413024257035452,1.556908330863934,-1.601062311250517,1.5441359784202986,-1.516573214863308,1.4530232776313565,-1.9090548154541724
9.8444,-1.5543369079601166,-4.516535439358863,-1.440850894331648,-4.667960258195215,-1.5769557807750438,1.505402974508664,-2.119779936443968,-1.4536875822280322,1.588101625748681,-1.6154349265070438,1.5476536676037758,-1.6677239755832394,1.4914129370979166,-1.6977808910887,1.5478448340317799,-1.728366948693875,1.4793948357466329,-1.5640962595498613,1.133967919248129,-2.026133877782912
9.872198,-1.3900968035156243,-4.6264334970140855,-1.434615170662033,-4.674951070925116,-1.5927476874893005,1.5008198115222258,-2.1256490661890224,-1.457735545411812,1.5739245751932862,-1.6326003323761447,1.500633502508662,-1.7059174858866095,1.491619472287843,-1.7487417272064087,1.4584035440944414,-1.6452113456705462,1.3361867022760003,-1.6898322225701423,1.3154134148212637,-1.849095985800009
9.904124,-1.4563560215248303,-4.76330036184101,-1.4758446204521403,-4.687717861230421,-1.6039333638819886,1.4869203984349495,-2.1307592058314366,-1.4803364618161756,1.5568986809623588,-1.6598887860616036,1.5156232364416957,-1.7363203560842926,1.451538188485776,-1.7550154896584507,1.5169341465358568,-1.7581104325029697,1.4820250114753573,-1.584879902617757,1.413932463966144,-2.376272113205844
9.932388,-1.4574231970352671,-4.669193861268593,-1.4843456751075226,-4.680527256487329,-1.6045771827258493,1.4794987229471543,-2.1352010798657077,-1.4815393153092955,1.549897088271223,-1.661396712617262,1.4796296243050497,-1.707785183510331,1.4154551652316922,-1.8116330834678136,1.5278686833668662,-1.7980709122058458,1.425048200086458,-1.7093871115108306,1.3061827251128242,-2.426313460172383
9.960933,-1.8383015081219212,-4.596428048092749,-1.488628804433203,-4.736746768300092,-1.6021007203859223,1.4698461149371709,-2.1371711711113717,-1.4813273699795884,1.5330236038165317,-1.6686652753273823,1.5036355822011438,-1.7093571905910336,1.4499289341153085,-1.7962219266046238,1.4069308515503385,-1.7416966583109432,1.404360924806253,-1.5623931632472496,1.0447299077981025,-2.118775820492551
9.991971,-1.659452208662336,-4.88534237737291,-1.475227780805896,-4.722075287122173,-1.6139902848847845,1.4635772571948327,-2.1380381504860693,-1.4856449920143593,1.5487286024052642,-1.6521623141403292,1.4836744866367688,-1.7374601545652402,1.4684874492938034,-1.796416187577926,1.5199396692563618,-1.8133173885781046,1.3988582289711518,-1.640890036276009,0.9988781269336344,-2.290825007292808
10.01904,-1.7066726550245728,-4.815164591364921,-1.5888848059895693,-4.747601692064716,-1.5946866432509827,1.477943965365081,-2.1364918629147107,-1.4781763793221452,1.5504359979603275,-1.6349953305894278,1.4925770621633896,-1.6938016688824216,1.4553977618399838,-1.8034125964155825,1.4306267591356954,-1.6477840298734245,1.4699831826718266,-1.6027489184793762,1.1659045405098132,-2.3359543395505287
10.050126,-1.567939191712254,-4.574186903926124,-1.4923639642117756,-4.748567000285969,-1.6480444409009765,1.461940172695152,-2.134427510757074,-1.4778911968001402,1.5859128526421469,-1.6479578438347964,1.5283314602036822,-1.7025809501330196,1.4700256451787344,-1.7819700975979074,1.5222023935372846,-1.7633631269852044,1.4249205133453018,-1.7199584326123063,1.168242805928748,-2.4255276238805545
10.080108,-1.610301454364006,-4.9025627110458165,-1.5772687283221922,-4.795293076873256,-1.625770465425284,1.4853176152269254,-2.1302646054517513,-1.4679416516143355,1.5854860797781873,-1.613456067844809,1.5526056702032407,-1.6779718410726696,1.5308176396716067,-1.7424697343124853,1.5686176810044092,-1.6898969803588741,1.3610070353648203,-1.6663131644705405,1.0886323157260815,-1.9774791559409475
10.108268,-1.7980515874140781,-4.560391259195223,-1.666923841603504,-4.714747466577725,-1.634289432430944,1.478241215687713,-2.1251011739375847,-1.4453869569798699,1.6067335957735323,-1.5891084896771455,1.5572306832718745,-1.637664130993235,1.5395264457391542,-1.70524599031403,1.4693223505541901,-1.783868316187465,1.5137155443886314,-1.4898377643751908,1.7267254072872673,-2.1322173050788606
10.136622,-1.84366662157797,-4.804807880722856,-1.7238021931909213,-4.806540778316178,-1.646808532214362,1.48784107221508,-2.1185026922040335,-1.4410483250786412,1.6433740199046563,-1.5763419664832592,1.5851494080687174,-1.5947348880989094,1.5564569655143066,-1.69617561129658,1.5707963267948966,-1.6146613008377095,1.64841783553229,-1.7142731589158096,1.109911141706605,-2.0544913749897438
10.167855,-1.976176632826179,-4.810115887743408,-1.6693432175701657,-4.828482668626174,-1.6318530956896924,1.4892741432087158,-2.1111505509475945,-1.4101155859271945,1.667387267900632,-1.5474297938759838,1.6416623740278253,-1.5685270417341224,1.582908137609671,-1.6256611185639749,1.634773696152303,-1.6760263372344517,1.6029489851656031,-1.476217685161563,1.512040504079174,-2.108774822963385
10.195228,-1.5613328869123384,-4.988548460741944,-1.7235940121358884,-4.826940367452155,-1.647223746841646,1.508228459586917,-2.104323234751676,-1.3881463157025455,1.6970598834328372,-1.4978533457392027,1.655132509445204,-1.5696375787619483,1.648567514523188,-1.5576617309355112,1.66965275174555,-1.5315068722167862,1.7114792986285212,-1.421720453743657,1.6779116501471358,-2.028740575583526
10.22542,-2.129016279485957,-4.954623413298242,-1.6985719260709256,-4.789892400419371,-1.6501982863285578,1.5011259815389835,-2.099042280728054,-1.3701680892551087,1.7364611096920992,-1.4665775976393085,1.6955685094693096,-1.5368718229388654,1.6631079555170778,-1.5586314767747667,1.6975070295871473,-1.5254606168813993,1.7963059619833206,-1.3137758565329973,1.7297492966235894,-2.0491487581735552
10.255779,-2.1545693483133963,-4.925503769414107,-1.791646169119325,-4.8412773779510605,-1.672162671133567,1.5040268453058343,-2.0956623303465367,-1.3603317727760025,1.73653059250479,-1.4514592112794231,1.6998413117838709,-1.450221556176932,1.7319259351688212,-1.5329402607304756,1.7024472146631127,-1.3954421265283998,1.85194011920055,-1.4223634175447997,1.9821935975130134,-1.7619807863919177
10.284019,-2.1275886329017837,-5.035313243162548,-1.714919309831812,-4.867367872496945,-1.6615645504883638,1.515190457939721,-2.095165027910033,-1.3441849516683704,1.7448730537090322,-1.4593306140255216,1.74686229197428,-1.4459871996726332,1.7581099237289026,-1.460275960690627,1.8020186537811278,-1.4354969963070068,1.8710987785983502,-1.322228625691319,2.1008741114393557,-1.772324094530177
10.315011,-1.6781407347211472,-5.016844654620926,-1.7760798549910546,-4.796298224410322,-1.6207394280213276,1.5084381202359465,-2.097363089469848,-1.3422071669828501,1.761207366417867,-1.437783539918388,1.7541464185724691,-1.428172704142271,1.768704654521076,-1.4378235822742802,1.8628728918782558,-1.435366690486602,1.956067241844981,-1.1611957772943922,1.946602385995833,-1.437863987205168
10.343124,-1.873525188930889,-4.9993531637251305,-1.6819957884535444,-4.812537076684255,-1.664540479966631,1.5192740204830897,-2.1014937240248237,-1.3441348677984817,1.7437188202121707,-1.4414908776392918,1.7522175125033976,-1.444156740922582,1.8191973801401828,-1.3764419519291713,1.8980113076760265,-1.32581766366804,1.8683779326436594,-1.2216815033861284,2.341417240784853,-2.065753611382555
10.374159,-1.8549130946997665,-5.070959290008767,-1.6524326689239666,-4.820607985632415,-1.6645947973796222,1.4997312054661334,-2.107410410622984,-1.3603391005113605,1.7251436703405623,-1.4381557980227198,1.7754507993405715,-1.4417356247855329,1.8407414244005376,-1.4143472849026282,1.8648417078322312,-1.2782195726060925,1.837048375945822,-1.2002679265595155,2.150040030251164,-2.115207821827892
10.403964,-1.7996355256787115,-4.900116333201268,-1.6702884879359674,-4.786132084749536,-1.6606601888007624,1.4878349294567286,-2.117624428932835,-1.3924945881155688,1.7030318462809972,-1.4749106191188326,1.732171437215588,-1.4171019913929095,1.8445542056479451,-1.423125286896986,1.8845137305774609,-1.2538534276649456,2.0497099253424826,-1.1500738760070774,3.0320331268158487,-1.933662936711017
10.43225,-1.6385317403324013,-4.919364689819971,-1.6757193314915562,-4.783615319140868,-1.6814535479687904,1.4827337682062331,-2.127783986857618,-1.422828769203997,1.671452811755974,-1.517081514773078,1.7238058965362912,-1.46113699862606,1.756060765997011,-1.5204410531998958,1.8817946074004375,-1.3080680486115415,2.059191357743732,-0.9984280712992459,2.9133188803517407,-1.6048740383819053
10.460652,-1.5308176396716067,-4.9037455372723295,-1.6689973122055275,-4.821255372527463,-1.6608173074462784,1.4653800301808064,-2.1388127940211654,-1.4752995062733465,1.6306761122168552,-1.5237721949521503,1.6626897063318857,-1.5263929843663584,1.735588582696752,-1.484490310053939,1.8832361632833037,-1.2822089649008193,1.873448772164163,-1.2626195993166178,2.5163494513144187,-1.8417431771333181
10.491829,-1.6693268054092107,-4.7774436318026785,-1.5707963267948966,-4.80605860190413,-1.664321374694766,1.4428014637948585,-2.151229078695416,-1.5127856378533426,1.5432915968687841,-1.5620721197404535,1.6216917927519086,-1.5724392606945503,1.6511347008720745,-1.6433637127983627,1.8436298525163097,-1.3643639297456145,1.890125578417277,-1.1583858851975093,2.945855467012381,-1.7945709905198153
10.519237,-1.719686274404377,-4.766343532403873,-1.6763189394197036,-4.818837579550897,-1.6862872875732535,1.4344725281488577,-2.1620098246307333,-1.5722153406407509,1.5043091045305612,-1.6219200340422255,1.5546151665661518,-1.6039459854832274,1.5566685383980092,-1.70271797759261,1.7752947605981222,-1.494268755090255,1.6608136782091476,-1.2220253232109834,2.162983006344512,-1.7861540264925704
10.548738,-1.5542232586822793,-4.862008695068891,-1.590363300857214,-4.823228516962214,-1.666770121249175,1.4134313424675933,-2.174241509484524,-1.611181420780822,1.4295266868295378,-1.7046406956667361,1.4517824969720206,-1.6749997326659603,1.5011245718213768,-1.8160005707886722,1.6586588619994216,-1.5654296520207525,1.6656032734397443,-1.1052899838751764,1.7707892834009928,-1.0498865459467162
10.578099,-1.3705812255444811,-4.78345553936881,-1.610340488960348,-4.796104897330306,-1.6712767162252011,1.3931786524391698,-2.1823862295042975,-1.646677746349904,1.3977861761177341,-1.7323413318792593,1.4069663299345934,-1.7812363974263865,1.3470165524505888,-1.8225119192135726,1.532445834765712,-1.7692660000877731,1.4763704518746883,-1.4944146032774954,4.485590132330804,-2.0778948311872343
10.606166,-1.4820250114753573,-4.746914728979435,-1.6189286793758575,-4.788070835024924,-1.7176835764704386,1.386958236933365,-2.188456248143248,-1.6863996996864714,1.337918623000957,-1.7911481266203604,1.4022316707644134,-1.8113858447346654,1.4041385419778694,-1.893418720552154,1.3950908568173352,-1.8452007447347674,1.5707963267948966,-1.4711276743037347,2.677945044588987,-2.693152997514775
10.632772,-1.6254294060342391,-4.693965604456757,-1.595110600407062,-4.824205232333435,-1.713719811626222,1.379581090661924,-2.1909060778882314,-1.6954999022657846,1.341209229447027,-1.815838875438826,1.3436744639474016,-1.8649646825256332,1.3495898375025317,-1.9325848205515286,1.3905093636572212,-1.873258111763062,1.2791000113635371,-1.6051176081354674,0.14048262839040684,-2.0686186594118623
10.659893,-1.6353829872195709,-4.720051665654228,-1.5918257310411055,-4.78632801804263,-1.6826117740772182,1.3898369046221275,-2.191797952238555,-1.6962545652894654,1.3426936985149538,-1.8116083473674973,1.3271782070462281,-1.8613201670461785,1.236862020719166,-1.9362561436971253,1.3693340955851652,-1.8140567785542092,1.1372600958071657,-1.741900859932547,0.746743394300264,-2.63849184349193
10.691733,-1.4127626651500322,-4.620834238836685,-1.5448000177031185,-4.8036678070566365,-1.719715678817986,1.382506172318705,-2.1892423534250423,-1.6997360821290504,1.36383018247278,-1.7984577443885836,1.3436618278305756,-1.8708792900040998,1.2477842845109186,-2.0441523686298115,1.295715157093863,-1.8547979910023196,1.0821057847634712,-1.9462952344944684,0.3763281284462777,-2.0344439357956454
10.728915,-1.6200522287792203,-4.435950526356225,-1.7106186955790899,-4.815866562460669,-1.6655530253398128,1.3862638660735849,-2.1831735060237794,-1.6861507443435133,1.3887103868593071,-1.8017088701457118,1.3373561678720385,-1.831924992735159,1.2462630000757258,-1.9537938019571977,1.301797643618485,-1.9663452772690864,1.2565269295854788,-1.9402081277831928,0.4558757447576028,-2.7413519965558626
10.757211,-1.323660169712492,-4.578653861055234,-1.622821601761314,-4.836179362104155,-1.6598667271494347,1.4011424059155426,-2.1757458831384247,-1.6635329084999988,1.4126673002627939,-1.77512575200416,1.371225280891893,-1.8350649074725298,1.3325045654065377,-1.9391270596062948,1.2917199258243848,-1.9733564355801,1.1660757440691711,-2.0404861583363902,0.18998828791871572,-2.654693421778541
10.785312,-1.8055189392800668,-4.704794189703847,-1.7245939486487114,-4.765243674500344,-1.6650985120780946,1.40012694954893,-2.1681122071724865,-1.6369678265860215,1.446031031774891,-1.7637318319267772,1.392056976242615,-1.8329500382359716,1.3494928551334304,-1.9261359235869173,1.342165470575729,-1.9697112948885378,1.2424524613474308,-2.0007265602064317,0.7192695600328725,-2.4213761730541865
10.813801,-1.617274458145902,-4.607659926894449,-1.6759564714082351,-4.819206957560389,-1.6809779765262503,1.413044609654693,-2.157473193405484,-1.6159793127245914,1.477898688819317,-1.7097337800125212,1.4441652617375125,-1.7834568265685293,1.3538289437727855,-1.8796651461016158,1.3320277488954817,-1.812776843923569,1.2794623522623687,-1.9246214389688396,0.9226059206035065,-2.224311406993973
10.847876,-1.8526619411383616,-4.62603709022742,-1.7020062783208356,-4.848479485756343,-1.654278922173443,1.4257361557631367,-2.1451323822240127,-1.5844162872302212,1.528070276166266,-1.6731402002983538,1.4556703448245634,-1.7186602478825328,1.4006568290159453,-1.7914811731747031,1.4042678641227406,-1.8598392754532482,1.2893587755289104,-1.9609332247820466,0.9894161429900058,-2.279422598922568
10.875477,-2.0870269974066447,-5.045633281496363,-1.705349572174404,-4.836012178501523,-1.6836805740655998,1.4463623869573865,-2.1338363803820175,-1.5582301819704107,1.567434994916533,-1.6247818246104553,1.501553629625433,-1.7095133645898217,1.4365179558013093,-1.7971902122379233,1.4550516869710817,-1.72587299412162,1.4565630945446948,-1.8632953303795092,1.3693766437976036,-2.284246820628964
10.905823,-1.8467274445162327,-4.814719775667312,-1.7258998530852017,-4.851956243708447,-1.6509397193453907,1.451342332716781,-2.1233120899247506,-1.5245697951936943,1.6061489260092554,-1.6024973438973096,1.536765810481249,-1.6810626870286,1.4975487650136738,-1.7418272893049005,1.5157486781462233,-1.6616015205915338,1.449391967461942,-1.6897966201776666,1.5590321636451379,-2.338549262901222
10.933924,-1.9649589110651708,-5.015273848759661,-1.7391525403792718,-4.846165760082146,-1.6609916979000199,1.484052493854924,-2.1110836519783174,-1.4908809284258502,1.6321495462669198,-1.5620819504426517,1.6161611061580403,-1.6266408653917037,1.560070665499243,-1.6347091595836307,1.563094296811586,-1.6449947603427943,1.4778176031705863,-1.5765682684680382,1.2587542052323633,-2.2142974355881817
10.962279,-2.0270911271290215,-5.230418400511356,-1.762575056308186,-4.799176720073356,-1.6511302915551909,1.4912835488380727,-2.100640969453504,-1.4591008967476677,1.6748778498852084,-1.532453489693069,1.6569042569349863,-1.5753774465796229,1.6036252505422748,-1.6075690403977703,1.6306653474088193,-1.5826628583775904,1.6557495156292679,-1.6816444240878727,1.4735431285433258,-1.7290366512457538
10.993152,-2.179168123416986,-5.131163819129343,-1.8556610175319637,-4.8605822776025125,-1.6424133954836864,1.4979150832172277,-2.0907030975050094,-1.4284955172919098,1.7134413583216062,-1.4963896081898291,1.6784789597999328,-1.5191407493740534,1.6628747586615813,-1.5802547940682439,1.6943231953546467,-1.475611583597695,1.7367378682653773,-1.3647634782570726,1.2439696738649446,-2.1163005290074395
11.020426,-2.061464384982961,-4.942059927316059,-1.7342342749297188,-4.8661046432938155,-1.6498560449914559,1.5183415941376397,-2.0830091122558017,-1.4012150542974164,1.7475452875955504,-1.4542616075177706,1.7297066991514711,-1.4636200573441889,1.7282814957357224,-1.4900129957240993,1.7517677691065492,-1.518255729832115,1.7489868569451654,-1.5336387160778897,1.813396873120653,-2.0245711959279844
11.051784,-1.9760451284164553,-5.028321888714915,-1.6975371382190878,-4.865577901335167,-1.6659894138305553,1.526065645928287,-2.076278140666013,-1.3671188579553368,1.7985721211357908,-1.4221767843705884,1.785907963505475,-1.4641987288809746,1.7732723561513173,-1.4943454112804253,1.8230387846847118,-1.390088590975059,1.8560667220685891,-1.4102077036095153,1.741772444071349,-2.099677877548022
11.081816,-1.988191927282063,-5.070347632969343,-1.7827173031144041,-4.838843247259041,-1.6219530271972729,1.540010391701487,-2.0742502740095445,-1.3403051669822033,1.83240456831979,-1.4069989999090315,1.8019367444094838,-1.4115385115376342,1.8189157535709155,-1.4004982696072434,1.8629475217671716,-1.3949528699834075,1.8539608122866362,-1.26696098875156,1.949090318136332,-1.7418359522638214
11.109602,-1.955100154007702,-5.2405916175041,-1.7393724430488484,-4.825126981909295,-1.6125239161552314,1.5445741399585715,-2.0743279552464577,-1.316030231511589,1.8348090330513211,-1.3868632983844642,1.8265402143337612,-1.3575148132571497,1.8784379405378675,-1.3744733442956016,1.8526238413386895,-1.3871990178249416,1.9964021379069505,-1.2092514425572887,1.8475944854268866,-1.457727534733303
11.138246,-1.8041222034732298,-5.0458251464211035,-1.6929591014774459,-4.8032028163705895,-1.6026382785142708,1.5611538170153039,-2.0775386298418197,-1.2937436175365584,1.8313337480389362,-1.355754429702682,1.8621307110153935,-1.3304245106842028,1.907421817057749,-1.3541842858020927,1.8961140479873846,-1.3295411745025176,2.070027615022921,-1.1613591172687605,1.8590228602424632,-1.832812744749097
11.169762,-1.6655120727833723,-4.937878585929243,-1.6072701526752897,-4.794245573596436,-1.6040283740461523,1.5696779154060505,-2.084760256694241,-1.2747540237778925,1.8395914290696724,-1.3671902990420326,1.833891933566892,-1.3249729800974135,1.8995275705919257,-1.3204314171536815,2.0862210334465585,-1.270551503799542,2.0236140343071902,-1.1182369730176969,2.4387134446253445,-1.922241120798449
11.196686,-1.8593068985182508,-4.8927189731525305,-1.5725678041269706,-4.772557231539699,-1.586996529578899,1.5663916948646632,-2.094414510375244,-1.261720813064676,1.8040266214412999,-1.3566788656968727,1.8366772182883344,-1.3438191811285252,1.8768330364457981,-1.2936356194613121,1.9843443655022497,-1.2371415728399497,2.1264430764425883,-1.0538792420135292,2.1132278967848466,-1.5098961185169095
11.226504,-1.6543848858733445,-4.880561537303535,-1.6156814138261903,-4.770405989833406,-1.5880307859370746,1.5497090656187955,-2.107676854477639,-1.2493233959335985,1.7373582881464222,-1.3911759151573204,1.8106512915257043,-1.395601874018784,1.9360367143604817,-1.4598674403193495,1.9700458687946436,-1.2220253232109897,2.045006923198756,-1.1009823005788886,2.4200345613120566,-2.08499606753221
11.257247,-1.4673928644049707,-4.822181897538714,-1.580419826726203,-4.739228171643905,-1.588238166896204,1.553594998178503,-2.123386634076139,-1.262695402110474,1.691930463801498,-1.4421341607523743,1.7232205675705645,-1.4172459044577248,1.799807184172768,-1.4017180877139568,1.9042961023535683,-1.1518671763569155,2.0720045504201803,-1.1719927453472971,2.942813968757439,-1.4399689307208405
11.284698,-1.6773222385745048,-4.784060876640728,-1.6585850852526107,-4.7234543412037535,-1.5821594740591873,1.5349211915865066,-2.1393316720234172,-1.2889461507944422,1.607187375933113,-1.4993284440074988,1.6984500331490715,-1.4977848507083964,1.6921112395045343,-1.5181579585084952,1.9187691663260118,-1.2753554896511765,2.10290819134552,-1.1228542326252298,2.3313239973807716,-2.15402569690382
11.31175,-1.5827005263532063,-4.688771325379749,-1.5386712767177144,-4.732085158391315,-1.5884853568203752,1.5151618677063483,-2.1545625029262876,-1.3194477083241176,1.5406640786246986,-1.5903768941436125,1.5870512814338216,-1.5502833779380476,1.649341939757087,-1.6729301302610131,1.8755457514816676,-1.3201123313823717,1.9719251957511,-1.246494757523849,2.827360754505455,-1.7094360639290624
11.338649,-1.2664814579646761,-4.767986918860654,-1.4980770982416483,-4.7259976076960175,-1.5742883760923991,1.4944348241988032,-2.169877259311586,-1.350233863230035,1.4553992665670836,-1.664869772627882,1.4904686518240708,-1.6547714641115443,1.5776338270762509,-1.7073219021740673,1.7689538880212976,-1.503043048617752,1.3583643062861737,-1.446441332248135,4.693160581284983,-2.227871262506542
11.364664,-1.4573897998762309,-4.668137444651826,-1.4851778084794947,-4.717261049021165,-1.6270432415304164,1.4765459890907964,-2.182585639731603,-1.4035728577110864,1.3856209339374344,-1.6876637765412879,1.4358744285672689,-1.746316923432906,1.3787036258034475,-1.8657453203845358,1.5601442663146508,-1.6751170920563234,1.4854583691258572,-1.580536278524573,2.743070207923332,-2.4668517113662416
11.404747,-1.3169346485912996,-4.548419895463365,-1.4942621722668157,-4.671870627906347,-1.6131163207742847,1.4542130495338972,-2.196480566694656,-1.4696884861776514,1.3169479698144309,-1.7608079269105497,1.3337783038319895,-1.8380360299456677,1.2916602853397503,-1.8615833290085535,1.3072951378263178,-1.852692284074233,1.1912869583252614,-1.5408053219380187,3.9761315514032614,-2.384224530152192
11.431845,-1.1909334502372304,-4.617537044569401,-1.4455875698015974,-4.671220872083724,-1.6259128610889841,1.4260428679538122,-2.2041767595056254,-1.5045073841890408,1.277026569498672,-1.8148817035517897,1.2969156242963642,-1.8848559839055656,1.1972209130131273,-2.0147519477780786,1.3389984461384032,-1.9107461564392603,1.0652152719206915,-1.846975847633898,5.22861965099638,-2.603218140243631
11.459557,-1.3258176636680326,-4.462652979218339,-1.5093188195532727,-4.69924831001826,-1.634003158692355,1.413384108489191,-2.2074694618509683,-1.5355051674088929,1.2815618360267393,-1.8309175031667402,1.2537180757652322,-1.9227752517165648,1.194850788132237,-2.0574560185277044,1.2493855617157903,-1.9677440833327022,1.0299929493838522,-2.0724003809840172,6.236490303136253,-2.3042930917341686
11.488024,-1.16693653188752,-4.513343257016129,-1.556157732872004,-4.7155003580234816,-1.6453907582507243,1.400309621790577,-2.208112344428327,-1.557880137449532,1.2553062251611045,-1.8428559821803003,1.280578002498297,-1.9100394534477247,1.1885137526161493,-2.0665249629558367,1.1604676493792698,-1.987325300669241,0.9460952312053568,-2.071521217392983,6.236050433366086,-2.8399736073235546
11.521684,-1.2549396137785165,-4.5095438832006085,-1.6072040728739627,-4.714976296732935,-1.6748011337188775,1.3842265870415904,-2.205491016522756,-1.58682627063178,1.298481066401873,-1.854628568647608,1.2823567119948451,-1.9199647579176713,1.188893859644204,-2.04067438477058,1.2049444940951008,-2.0922522391568794,1.0955801811143602,-1.9243087714785716,6.615924430258919,-2.6156648923847383
11.552136,-1.2003736415093211,-4.353857087568983,-1.561705668129837,-4.803166959223994,-1.6519082973440289,1.3987813838959873,-2.198487449901923,-1.591163384155228,1.338455999304807,-1.8341596973438172,1.2932427816409717,-1.883572157585151,1.2599318120314498,-2.066261268758373,1.1958205360434948,-2.0098788536297625,1.1031028868686317,-1.9314231434256977,6.5710167398970025,-2.5165226371906333
11.582303,-1.5182132651839528,-4.611575836261638,-1.7245217651249953,-4.72975530381453,-1.663167732626628,1.400696059937237,-2.188504537107143,-1.5895452197891482,1.396667127714565,-1.7948012507973357,1.3268813421776717,-1.8916105518771544,1.2789047875396193,-1.9636215798619805,1.234941998091628,-2.022559945198043,1.183107496733979,-2.0835240439424294,6.777126676099155,-2.3353641701561285
11.61078,-1.4866580862637258,-4.489728039748321,-1.5982763185281916,-4.844159093261512,-1.6848464168219772,1.4100924677140456,-2.177809782245644,-1.5789432992394616,1.423057716515468,-1.7606577544271116,1.3667600527903778,-1.858309843618534,1.309686607018928,-1.8948655255955582,1.2821887119413626,-1.8573885428484214,1.2124718194929323,-1.983747455011669,7.305790269460679,-2.5350534602281884
11.639349,-2.124291475490308,-4.613906215271221,-1.6714234891937967,-4.814315119805751,-1.6932962555819973,1.4124858011676185,-2.1658702089263677,-1.5737791665688579,1.4684201281068983,-1.7259054479107327,1.3937591158882665,-1.7731179551732008,1.3853451696369938,-1.861945917350214,1.288318300360777,-1.8524792498365168,1.3332616948992893,-1.8351274123372083,7.264050392509606,-2.7089162052691615
11.66979,-2.6526339954461715,-5.033216174009591,-1.6705971669918243,-4.856914149831608,-1.6879050713617612,1.4192636578815276,-2.152721232488128,-1.5475915314252797,1.5159269203036487,-1.6856573763624074,1.4653131772326367,-1.7449523030701815,1.383935030728142,-1.8578653419350928,1.3890023378468592,-1.8255383977042938,1.380517317063621,-1.7291238276033176,7.234207659130319,-2.057865713445411
11.696866,-1.6961203132864495,-5.233259230853814,-1.754921783512064,-4.873371015245054,-1.7138233244209926,1.4303258047466083,-2.1399790601350395,-1.529263865889391,1.5584746755216419,-1.6524726265688405,1.4781056774643215,-1.6981579268340574,1.4293961528432682,-1.72435132078807,1.4504943682714326,-1.716711322433824,1.4030248192344819,-1.9090063000263184,7.5439645697627515,-1.9262419885375561
11.727592,-1.80634130751576,-5.255286790327284,-1.9281790729046167,-4.880443976466355,-1.7049819130274768,1.4458500661628013,-2.126475412816425,-1.5011344130241968,1.5946320179498286,-1.6070477569715822,1.5438590411485453,-1.6358932670541038,1.5147107247021567,-1.7378300161144744,1.5304437554996595,-1.6760569462838915,1.5198990160721535,-1.582647623764556,7.7918050720358005,-2.0004069068636343
11.758009,-2.097275031894872,-5.151140030809965,-1.850627117641937,-4.904473021328997,-1.71022535858869,1.4457052140668072,-2.11326222562667,-1.4706520689335478,1.6421842735520515,-1.5693677563381414,1.588352174947655,-1.6201389590478668,1.5840008414113154,-1.6309418095388009,1.6484044159558127,-1.5941179065817002,1.6410714724042856,-1.5677475557532408,7.64215408649306,-2.1402968013468864
11.786587,-1.9997862859957252,-5.353209130453702,-1.918354842340058,-4.940913060541481,-1.706179994225547,1.452379703393229,-2.102046728475171,-1.4493883465313082,1.6777250044714638,-1.5284591151162452,1.634590401035164,-1.5376788158613117,1.6428191843280617,-1.5669722536572925,1.6467100128782104,-1.5098766162156396,1.6739507579215982,-1.5865543346706592,8.087278585511115,-2.1563134342179304
11.814971,-1.9577919054866442,-5.369312101918053,-1.8410961564601163,-5.039617264533763,-1.7105052010840582,1.467266375768542,-2.0923970372503002,-1.4284544577305234,1.7161559211340478,-1.4928395827254721,1.680795023159767,-1.4835145021385832,1.711127166541889,-1.5497197567235108,1.7490095874897176,-1.5156174416469719,1.7471313930269916,-1.4128456055794865,8.083128814306503,-1.9709080347644545
11.84557,-1.9906762840004484,-4.963453995623988,-2.007287635502087,-4.957969328156153,-1.740720997255561,1.4611486064657246,-2.0852927111416473,-1.413524794678794,1.7317766613019632,-1.474857453941611,1.7175405015964404,-1.4226869661641395,1.7677041611103725,-1.4026477440912895,1.7837012522387388,-1.4095040526894564,1.7584723528138007,-1.3471217711863848,8.331647016337243,-1.7264769695833289
11.872949,-1.9786360246192503,-5.310114921302799,-1.923537275864199,-4.949792030860359,-1.717356905218867,1.4918692213525044,-2.0806704950389787,-1.3788844565921272,1.7737508164129732,-1.449271042278459,1.7653723993234132,-1.3994709317085252,1.7963975706309205,-1.4377376216682118,1.8680798968015482,-1.3393613239345172,1.8875504916477963,-1.2661658025165945,8.43165758224001,-1.600887575578329
11.907613,-2.056159124345435,-5.284881436605216,-1.803449661109803,-4.9173947433918075,-1.7365522915842606,1.4754437255727417,-2.0801672454418565,-1.3561678007639995,1.7669674286969883,-1.430058403978276,1.8001477736510514,-1.3699241924466397,1.8326962682919121,-1.371350041271479,1.9376400186640685,-1.2782136992428585,2.0610334124482366,-1.3182420510168371,8.29019710175694,-1.8076450877418178
11.935824,-1.8428826154665596,-5.247627179871025,-1.9323740072368745,-4.9384573683785735,-1.7280648280194753,1.4705206271113938,-2.0832184218599625,-1.3603295010239331,1.7533808166116718,-1.4299608429172266,1.82105367399596,-1.3283319900602704,1.870589875745463,-1.3392797233841391,1.9890206563741257,-1.2381066978150808,2.0429183091986736,-1.1352393095828601,8.513610376611403,-1.6722016916768168
11.964781,-1.8215619623578627,-5.297973793672505,-1.843733422291325,-4.932786959980841,-1.7130749474974696,1.4761720277023345,-2.089062468748399,-1.3583502979371793,1.7382490659222627,-1.4371003723243994,1.8317072516777226,-1.3407293029135958,1.8902895486825495,-1.3201108937270218,1.95369504384084,-1.1615834989209308,2.1795213522349535,-0.9631275219428018,8.775049174481556,-1.4456673385946393
11.99488,-1.9009629028372204,-5.094077739446797,-1.7556334211517566,-4.930446866145259,-1.6820228904840524,1.4729072811913848,-2.099847128856643,-1.3579625861308597,1.6999829046663277,-1.457135570470754,1.8417232250183964,-1.3360053989661789,1.8532955658543202,-1.342165470575729,2.0197446553341325,-1.200384108548621,2.2358486379684783,-1.049689911212278,8.540603205304286,-1.520148434514784
12.021824,-1.6359214901292825,-5.122699136280625,-1.7786996824937658,-4.906885375158486,-1.7065461858652522,1.4617217116052836,-2.1123395218157923,-1.3949615595540208,1.6723786860660972,-1.493174818057503,1.7643490697048112,-1.410950564116185,1.8496439309506483,-1.3441116861411575,2.0284687614948154,-1.1102224786055541,2.257989251290656,-1.0124281184497665,9.084102221332891,-1.3016288340091888
12.052992,-1.848001095726555,-4.999471349571824,-1.6314902330931411,-4.868569686536632,-1.7099447626337747,1.4544468122739218,-2.1276379614075696,-1.4202883901823629,1.5731443527433224,-1.5341946393673027,1.6952017830663946,-1.3944141864513273,1.8212394164062484,-1.3395582104700234,2.0014321970033286,-1.1900011827255046,2.0326241015899265,-1.0837789893977756,9.076006957185474,-0.975386451316165
12.083199,-1.781472355827084,-4.957771194740658,-1.620797025490708,-4.848703955806955,-1.6743904929354483,1.450916412915302,-2.1444594712460585,-1.4421406511850707,1.4884167922564269,-1.5993426406858289,1.6543663444785415,-1.4908534283872394,1.730247437665656,-1.4911670797984535,1.8511461327463126,-1.2893548468887253,1.8562851806671976,-0.991027070135722,9.202248030220076,-1.5182132651839522
12.11098,-1.6832234576250718,-4.751060167955902,-1.6324580023985478,-4.810928115283913,-1.6797760349479522,1.4409234458616509,-2.159058513273382,-1.4804973412474094,1.435679328957959,-1.6635454260886586,1.5497201900375583,-1.5725589571668905,1.5848688926757797,-1.6259059647750576,1.8157749899217608,-1.3741238326179914,1.899715217188631,-0.9253228339715703,9.6616267217163,-2.2902525004110714
12.139392,-1.5187884736336192,-4.808756225259807,-1.58092489386847,-4.766542643756486,-1.6696685897543968,1.4291882417995991,-2.1736571859830214,-1.5256768289548106,1.3703667051285164,-1.7058406087264526,1.476693066531297,-1.6831681585956373,1.4699537822149966,-1.7034125840105678,1.6099671780846194,-1.5047767093162199,1.8402689767270461,-1.2759134215256165,9.224379406943502,-3.0045264792796065
12.176421,-1.5434807182301347,-4.6183014057066725,-1.412100268263877,-4.739972073024691,-1.6811520101349302,1.4114446858909797,-2.1886316896191427,-1.582666764072189,1.2985718100215782,-1.7929442546012966,1.3791601240313327,-1.7538655778424213,1.251989826699078,-1.7988350144118619,1.4733101834560391,-1.7432144312601203,1.7331185561115334,-1.5569083308639295,9.66261388822684,-2.403777593469329
12.203287,-1.4401167503797778,-4.606217783340426,-1.5602370571680182,-4.723092796933285,-1.6629020735428934,1.39700062491184,-2.1968858397098456,-1.612413620484435,1.2544309730326457,-1.8342556443274267,1.339499488204768,-1.8465288645398987,1.2777828930875423,-2.0447080838164453,1.5032788235269317,-1.8722598097286725,1.1670260353667214,-1.5377894505859158,10.758725526617305,-3.1630179460383285
12.235411,-1.2640259251656243,-4.645926002261154,-1.633637001407538,-4.790066551313682,-1.671009625061123,1.3988937988208086,-2.20146548677184,-1.6361729301898154,1.2505316554057602,-1.8653567580923718,1.2613967452386297,-1.8786610043221674,1.2284528030244564,-2.050577482670472,1.2043346167658648,-2.0953706145062023,1.1722738811284699,-1.9520299765062956,10.94643355314825,-2.5954260901560184
12.263709,-1.5197895564383375,-4.481813511494583,-1.4706905636332963,-4.768105901178117,-1.6724553176500896,1.3909926575784186,-2.203139944955443,-1.6518898576282182,1.2581768414581573,-1.8615380865962632,1.2967451817924145,-1.9456370421504956,1.163294432244598,-2.075204381717389,1.191751936945004,-2.0515312531241587,1.0666924231535806,-2.223991389937315,12.517229879943152,-2.3774678762164356
12.292246,-1.481006256713146,-4.59045855005249,-1.5794250675747519,-4.767983806184915,-1.6549488303214366,1.3901453597347229,-2.2017225517022894,-1.6476353501805776,1.2662854435927848,-1.8761017232380368,1.2744231204868544,-1.9500441503359396,1.180429956979446,-2.1176108133128393,1.1847794147943944,-2.0821363227179503,1.0805301043401299,-2.11065434481116,12.730592507979802,-2.461291064324251
12.323178,-1.1896676722270842,-4.548199995573704,-1.625912861088984,-4.727331828245083,-1.659647320458919,1.3974609313244077,-2.1957647977989683,-1.6309340369465828,1.292145313920613,-1.8438136921651567,1.3028452043308814,-1.9579163640910608,1.1735539499878123,-2.0336222432936957,1.2429752067931128,-2.0657147716906605,0.982793723247329,-2.3201445413679016,12.991667731330763,-2.7647797038194697
12.350642,-1.585393830005957,-4.7442134381271766,-1.4297417319745735,-4.749974092504294,-1.6545715039328175,1.4028553509907484,-2.1895086708522324,-1.6142833977100524,1.3254623257171003,-1.825923989368558,1.306307944245666,-1.935006929477409,1.2435680426458198,-2.0026569495689803,1.2003456371686538,-2.0447390062594226,1.1553450605126434,-2.0949438703594754,13.196316766116801,-2.541773761025903
12.381844,-1.7651007063824196,-4.505515031404947,-1.4968572891369563,-4.750579357818939,-1.6346363979146066,1.415824298908937,-2.179995194754945,-1.5993808548280015,1.3758527313660258,-1.804453777865283,1.3392189232052152,-1.8726221814871093,1.2888179214468947,-1.9576365923332215,1.2426134019350432,-1.941227939456266,1.1350744171867029,-2.1060700748850447,13.200576870773748,-2.513611362918942
12.411951,-1.320249792475103,-4.656110444095928,-1.6422888568135612,-4.772841546806086,-1.6558712093709678,1.4268803569242872,-2.1683028025066964,-1.581163608274855,1.4136800134876109,-1.7546109149810114,1.4039580111482461,-1.840019010264352,1.3438692407319677,-1.931161403024146,1.253319250656604,-1.9121982086219607,1.1959170884121753,-2.0498647912273924,13.383642037941392,-2.401007517452087
12.440192,-1.9281050098030252,-4.8287093302867525,-1.6253739008445778,-4.755258142275816,-1.6500734122943943,1.4335677723542475,-2.156324475355309,-1.5591396399165576,1.4760151752727397,-1.7304510774595407,1.436517741372523,-1.7860934510257729,1.3689884409863446,-1.8544330517311443,1.3361389127083374,-1.8917179231056453,1.2759806198052113,-1.8140364659431274,13.17524701242341,-2.244023647570931
12.468268,-1.8517531983236446,-4.638579644412166,-1.576328773806363,-4.837447209695976,-1.651991744644547,1.4443136758842507,-2.143658695143546,-1.5297705065822096,1.520662449645268,-1.6649560853876064,1.486314149261535,-1.7406195854234339,1.392225197260898,-1.8376468710863985,1.3526121789991903,-1.8142057483695282,1.3827338292801734,-1.845920133039439,13.591062094686217,-2.045006923198757
12.499483,-2.2336031622472556,-4.779901876992323,-1.7652933440375846,-4.823182627205757,-1.6661289464321505,1.4506943375006678,-2.129861758025184,-1.5083485017159406,1.5825533052882068,-1.6240405285220896,1.5097213009844908,-1.6790123168555051,1.4670123067745098,-1.7772250646069914,1.4676120172352767,-1.7190152660188134,1.4237957439992757,-1.799008268585554,13.634323730226232,-2.1012050380217886
12.526837,-1.8945793987178612,-5.024238868193343,-1.769364219050255,-4.847886275193952,-1.6665654513995247,1.4582307109912116,-2.1182122535042978,-1.4936779103501927,1.627510848118041,-1.6023850449827906,1.5869199604305204,-1.6139006017497004,1.5292841385421319,-1.7253784075060217,1.5440829557493727,-1.6732555170196555,1.4940244355251187,-1.6324995093971295,13.747458369811223,-2.181035791587347
12.563606,-1.8279239248828423,-5.099858287282239,-1.7230612615900283,-4.847288123024402,-1.6848354979396722,1.4617872651279362,-2.1077468229009613,-1.4669074095040397,1.6524979958783312,-1.5680539242673652,1.6195318987882674,-1.6086161226263116,1.5903939742689543,-1.6198746713680612,1.61486857167773,-1.6099762665242279,1.6139111845628535,-1.5080688113137872,14.059342787908612,-1.9354100023560874
12.593712,-1.7226243001387296,-5.091390845091601,-1.6745886672519315,-4.877231097416523,-1.6545692705386614,1.4731025440842171,-2.1013577431533554,-1.4612917256272147,1.6909721251458867,-1.5516287140425022,1.6652207328387572,-1.5589226871320645,1.6092228680277696,-1.6041817878537956,1.6333609359514718,-1.5804969117522487,1.616900970787132,-1.3991102122480295,13.982480437069189,-1.9721330239434562
12.62231,-1.919812849647122,-4.984218331754731,-1.8009815486296425,-4.846282029824482,-1.6592218515470554,1.475232353955278,-2.098832145057195,-1.4614365646034146,1.689525026308882,-1.53964551055107,1.6455837722652682,-1.5201127914092178,1.627782926180284,-1.558909813830147,1.6775930519898479,-1.5300873251022087,1.7468814985301149,-1.5707963267948966,14.137166941154069,-1.6902252528132036
12.650833,-1.8679328614038164,-5.052821357844273,-1.705620112978879,-4.817663520233762,-1.637868817654708,1.4925176063624057,-2.0977029867333425,-1.4494987504439836,1.6915889346759132,-1.525583774286441,1.6577823887706775,-1.5096882930932591,1.6433062075647222,-1.5963531333831285,1.6950028542653195,-1.5465684351446998,1.675177479745227,-1.4847229258492247,14.19653764389066,-1.8309508905381409
12.681294,-1.6131951447208381,-4.879820758855213,-1.7500997716373414,-4.817698658949435,-1.6085984411216494,1.4877515134913752,-2.097860114689994,-1.4553034867986077,1.6796031479740945,-1.525244391006,1.655042107172425,-1.5115521751796175,1.622385622358417,-1.5718003425217884,1.7038933212117662,-1.45789402052496,1.707336887600738,-1.4847761442923828,14.291721547592262,-2.019739113417871
12.708258,-1.6215463626301256,-4.9840422115804275,-1.54039207370874,-4.776595237476446,-1.632394945348183,1.4787653413474768,-2.100082077586699,-1.4669491993224317,1.666720953213355,-1.5289034412919653,1.6351096826236802,-1.5441541866403976,1.6192278118826398,-1.583544233853813,1.7196862744043897,-1.5416700329431947,1.678294000820551,-1.4989073314866501,14.39853757858892,-1.6614562139956426
12.738101,-1.4494443262241528,-4.927822564131459,-1.680549184661189,-4.794732485962809,-1.6314457545692373,1.4834038717129463,-2.1039869254746026,-1.4891203713203947,1.640724180816146,-1.564833000403715,1.631098433209129,-1.538649728497701,1.5928802197610434,-1.5806815406964334,1.6683191993685116,-1.549285700891878,1.722193006009152,-1.4023884016617347,14.233640716336655,-2.1353657204629752
12.766542,-1.5740642890175713,-4.714591619994365,-1.6066049645002447,-4.7927563617787365,-1.5966476263850056,1.4871121258771123,-2.111675566951651,-1.4992138746435089,1.6139793411320262,-1.6085678702400512,1.6009280494806373,-1.5809585785832692,1.5947987002150599,-1.688569375958458,1.6273276687700127,-1.5396353971281795,1.589951071921097,-1.4983842969212637,14.357919217347245,-2.127321816824441
12.794938,-1.297926032011823,-4.828744145591564,-1.5446141442945094,-4.692087201525471,-1.6169783802005138,1.4798152134390352,-2.1210559224163807,-1.505721053530281,1.5791791708937182,-1.6435005619248124,1.5531624424797164,-1.6579369660123968,1.5299040449294778,-1.6531927288175698,1.6015989062084313,-1.655115501155521,1.575759065208771,-1.5911638802913202,14.137166941154069,-1.8187018108326836
12.826181,-1.356239980322487,-4.524167475079916,-1.4173327266127644,-4.710702641342385,-1.599575410735179,1.4616153865462445,-2.134591792751882,-1.5276034131436909,1.54353777397532,-1.676153814187382,1.495286017489474,-1.6950188359158305,1.472496661310157,-1.750051800146158,1.4932470034294174,-1.6724851785579737,1.4532307526572532,-1.6287279172637121,14.025439056577746,-1.660874480495238
12.85341,-1.386745579876713,-4.518659093265551,-1.4960543007957754,-4.749830757579328,-1.603557709983581,1.4502704147030694,-2.1475812357692434,-1.5488324873453294,1.5002900494810374,-1.7001201915390323,1.449337006289509,-1.7769240590590587,1.455811482603686,-1.8212787446793246,1.4049172782380814,-1.7507392560273016,1.4413306442058484,-1.6689924973758452,14.043182352498214,-1.9472071636662729
12.883794,-1.2943526419022493,-4.741440633499947,-1.5217662791900908,-4.723522123627966,-1.6334858139847628,1.4418560374298226,-2.161258097823604,-1.571853408853592,1.4575658473283084,-1.7428947540305892,1.4278343098670374,-1.7847922162421126,1.3556231062489215,-1.8846365696284102,1.4201393884457743,-1.807379888517107,1.3231499870693908,-1.7465829007850668,13.607070542854595,-2.3054917146763527
12.912461,-1.3300616700176675,-4.83869709744793,-1.5739658882886876,-4.750382384585443,-1.6572867250718197,1.4261123883767055,-2.1729537936522796,-1.5866309758848116,1.4338745935257609,-1.7824703344764599,1.4085754552497125,-1.8356652509633578,1.3332171057879745,-1.9182931075483909,1.4084517547293092,-1.8744982997136077,1.3871260516433814,-1.7920577721635547,12.950539978751749,-2.434849618407147
12.940961,-1.590449815610167,-4.825142006873267,-1.6089639397377724,-4.773424186974375,-1.670995835241499,1.3949730090699388,-2.182527500299442,-1.5881047381719038,1.3631367417072222,-1.7855403037269233,1.3592899695714071,-1.84145201720515,1.3146707626739844,-1.921918192930235,1.3284049800162783,-1.8594177962642533,1.2599149095755247,-1.809923992860894,12.772204792463297,-2.502278540566306
12.969486,-1.5825604899446555,-4.971864506236579,-1.6595222575212991,-4.786381556965372,-1.6995421444249401,1.3878255015052914,-2.191216678560561,-1.6057695036076702,1.3395088255223118,-1.8176045440655024,1.3665421639285158,-1.8565972173047878,1.2919045013756276,-1.8947890299006296,1.3285449296335021,-1.7872725942587835,1.307734059489046,-1.8860110265456076,12.697398531786023,-2.1865026840145165
12.999896,-1.7089075693072466,-4.9817856732580506,-1.6888494855440086,-4.843757302372893,-1.7042587173237904,1.377107535655025,-2.1987788363056056,-1.6225236992205316,1.3416382551257342,-1.810228838774653,1.357937700575271,-1.8741840165141617,1.321844385148958,-1.9474565690261907,1.4191315730732819,-1.9315580347530446,1.2717419939884027,-1.687057972877385,12.951328000653227,-2.467573732901429
13.02729,-1.5974293721607098,-5.023004137595338,-1.6921112395045343,-4.91981138065603,-1.7460761514309218,1.3755977795556298,-2.2029660888654843,-1.6186803787052544,1.3304731235169804,-1.8122716955734712,1.360158501163702,-1.8404961978092635,1.352974599018165,-1.9137638560913828,1.4499261446263312,-2.0106389096106376,1.449741650298634,-2.0484024200343134,12.833986919143836,-2.6449620863890497
13.063351,-1.7633995910635187,-4.817589229805242,-1.8128680213660155,-4.931681594386284,-1.7833819178168928,1.3533330571862943,-2.203933107747915,-1.604374692663839,1.3093057865161637,-1.780663727113572,1.451335092686626,-1.8033670582796093,1.4111683882860155,-1.8823875790555515,1.5424787751987588,-1.8699518571048321,1.216599666935454,-1.7661157650601749,12.541059565216322,-2.30693858820802
13.092866,-1.7890222066809944,-5.018346178726008,-1.7738415440483617,-4.911824105018152,-1.8003390575316278,1.3429412097133522,-2.2012648854533463,-1.579846303485438,1.348649090559224,-1.7455535930911563,1.487262209720584,-1.7874953953159507,1.5045992598583227,-1.8207149638517315,1.5336930024006132,-1.7371969597369423,1.7143797204413653,-1.4554908589619366,11.590984163043009,-2.5817957340283697
13.119952,-1.9532011354187102,-5.016633599281388,-1.8782912278207613,-4.968614880449348,-1.8236095380743689,1.348476096371301,-2.194760863615334,-1.5565525678740229,1.3751150774557919,-1.6695645261977488,1.5592237615695048,-1.66727010197748,1.485617054249941,-1.6819640124471706,1.7438064774720587,-1.5707963267948966,1.6704649792860402,-1.7056321190779578,10.709522845846854,-2.805954103262185
13.147029,-2.040272346066832,-5.162590832136322,-1.9547726172776858,-4.998590721196076,-1.8289734243983429,1.349642528138014,-2.1862440705274775,-1.5174654056531074,1.4176034692618906,-1.6373237341312237,1.6094534665883407,-1.594287706646955,1.6555699027885145,-1.7007136867187187,1.7712633995832907,-1.400556348657867,1.9126014987757856,-1.3939202746053931,9.633800903575644,-3.333094372059348
13.178784,-2.0851618250424857,-5.247946282342491,-1.9603610132466691,-5.010192017859122,-1.8044967110476104,1.3771993652976768,-2.172754222533901,-1.4541285184748494,1.5101278979075698,-1.5374956832149318,1.662039894228203,-1.486172149873893,1.6901120217657615,-1.5597673622325647,1.8354551749571304,-1.2214629726446498,1.818502751841473,-1.276147568693471,8.699911817154039,-2.197866989383961
13.204467,-2.0207749659253276,-5.196265043710456,-1.9997639681373418,-4.997346330634842,-1.8085663712794249,1.3771061691620692,-2.1596117378811446,-1.401631815261943,1.5365666532930542,-1.5435438163476238,1.7562178170169631,-1.4712924189480427,1.7916684322169398,-1.4406603946068224,1.915364497181584,-1.1388282565934005,2.0308500608821816,-0.9018896240920985,8.816452952150886,-2.365718011785897
13.233059,-1.9979637766727425,-5.341991935084415,-1.9630374480374,-5.031894869639933,-1.8085663712794249,1.400842573917164,-2.1439302121705492,-1.3673660946970914,1.614343372950528,-1.500910325160256,1.758285137562967,-1.347196869494873,1.7861949354905418,-1.3944301711912246,1.963531800025209,-1.06726377774093,2.0597452839238306,-0.8804455909996185,9.391082853423361,-5.085376702184848
13.26185,-2.029523926294305,-5.1848426239843874,-1.973992536251782,-5.035126701291864,-1.7570805108198528,1.4164086403442817,-2.1283387207128195,-1.3272190012706382,1.6513986568378114,-1.4562677638884125,1.7949731729068539,-1.3484773644434456,1.838606007084856,-1.3688442978706565,1.9389390899656067,-1.217221314655755,2.094882263403713,-0.9532940866478229,9.077271978648549,-7.2284965937352545
13.28901,-2.2984429352786093,-5.278173018605534,-1.9892486025748735,-5.003428437499315,-1.7459473887542534,1.4440316983576433,-2.1140959774487795,-1.3146799091114254,1.695601303030778,-1.431046242412582,1.7831880106268632,-1.3717185255412445,1.8086642327627775,-1.31028266225552,2.0175743705932097,-1.214764585814944,2.123791940851863,-1.083081149250275,9.074463748533978,-7.092968879749598
13.316053,-2.1253606942982732,-5.108078572439264,-1.9824076209864865,-4.99210013746436,-1.7578208968270248,1.462121591046246,-2.1020222128170007,-1.3247763204896936,1.7178906160259833,-1.4383279200175674,1.7749498705027937,-1.2865248418257844,1.846554233829966,-1.3384098298494245,1.9388408865786988,-1.2409944165866864,2.0952444174910747,-1.0328670383815395,8.47580592180505,-7.853981633974484
13.345535,-2.3375631059470803,-5.12697306908405,-1.845675441589454,-4.903004983087755,-1.718309951400927,1.471713565963904,-2.0903735109885155,-1.3254351082161513,1.7492596174881079,-1.4442993708663299,1.7797729608701467,-1.3715336460401735,1.8335786352611505,-1.3521925402353894,1.908618173832915,-1.2753962610459495,2.043398920296666,-1.0769976315795957,8.941439242905075,-7.200932204255503
13.371383,-2.44746562426071,-5.03672350835847,-1.7499029077669825,-4.93219128429244,-1.6924821030071786,1.4909082761545218,-2.0829845927953854,-1.3357479673528276,1.7391695876108098,-1.439674647039858,1.7539071440573792,-1.4068585340092823,1.8140248276308362,-1.405367589641512,1.8590772416874788,-1.2820667982824976,1.888997650309605,-1.1416989854285327,8.614385003753013,-7.751120144312411
13.39772,-2.349784321582033,-4.937912551301537,-1.8861891103618422,-4.831526198861381,-1.6482619665080656,1.49093125603066,-2.0801513633712787,-1.351627907193782,1.720842332730045,-1.4731477838829399,1.7040876021329783,-1.4221795733650302,1.723478787520675,-1.4476931571732106,1.8353255712580796,-1.2941725718543973,1.7969379596584487,-1.3167702914858723,8.61510200765638,-7.547877028939182
13.426364,-2.3045164057099092,-4.912143026427605,-1.7289730056246804,-4.782908966250171,-1.6447231309894197,1.5101070578265396,-2.0792681434618636,-1.3760906011364946,1.729204062483336,-1.495958343817952,1.6583739032457727,-1.4546319259296359,1.6992273857243765,-1.5259714913473634,1.7656178897554242,-1.3732289161132298,1.8655658300028353,-1.284477767284992,8.262045135949244,-7.912737456690208
13.453488,-1.6373644905707205,-4.759177550220095,-1.5764700247789762,-4.830516220484653,-1.6102070668499677,1.5056802703480503,-2.082117873157604,-1.4088151657694648,1.6947521784696988,-1.5237366923237028,1.6381254702759793,-1.4908861014337462,1.6298718032900856,-1.5934611725162975,1.74586921058845,-1.492905450538967,1.7653998976221623,-1.3416113661328393,8.325518625637677,-7.838357905354007
13.480017,-1.2166381699386513,-4.8052248044683346,-1.602364783282665,-4.798881957924669,-1.6091130815853987,1.4939612457029776,-2.087187077761494,-1.430526381791116,1.6328335636968696,-1.589931740622929,1.5853340284315087,-1.5529988533991221,1.6330882364590538,-1.5939677212986896,1.6971244837374946,-1.518257782835174,1.6671097041923413,-1.3317581878464353,8.113796003820303,-7.959317183083025
13.509273,-1.5226408137349798,-4.605068113225175,-1.4544894482174247,-4.721617459331229,-1.5951817359676153,1.4976146571378395,-2.0957093112040637,-1.4620871439105263,1.6163221988792726,-1.6162196062164735,1.5525588565575226,-1.6245605104365772,1.5519468029117987,-1.634195498598031,1.5973555450406458,-1.5661631553142923,1.6216000308531113,-1.4712797655573238,7.948042868602448,-8.064524154804548
13.535554,-1.361611388201932,-4.2941646508054605,-1.4689138891789102,-4.7313122402447405,-1.5714189917206518,1.4894364211628892,-2.1056281399264183,-1.496105597973098,1.5820209996832981,-1.6520695129662921,1.502268523559421,-1.6565360211063782,1.4980554019142944,-1.7152989706753026,1.5810802957537604,-1.662686982604958,1.4944742780498887,-1.4424730991091004,8.476074435841898,-8.04123555370797
13.561341,-1.2984560728064871,-4.661585276326468,-1.3745256258631593,-4.673548420033303,-1.5699018726506058,1.4741280714686487,-2.1156661444607665,-1.5234785696763125,1.5515193217738112,-1.6739923747071352,1.4973192478090036,-1.6828856987977407,1.4315327350998037,-1.721822341277609,1.4377239386053953,-1.6975394384921247,1.3377981436596054,-1.6105307540305187,7.538442179830732,-8.18210152898979
13.5934,-1.342209637976057,-4.520600838397985,-1.411017422815798,-4.638427386166181,-1.6264108720904873,1.4672580291645565,-2.1284025513167286,-1.5548894770246748,1.5113803031392299,-1.7198517517014666,1.4202719160276969,-1.722631530300065,1.3963918523646814,-1.812333508916616,1.4100335861690612,-1.7455181314382902,1.3628135500401326,-1.652525130244051,7.604830533308336,-8.30096411926135
13.619863,-1.1529570568809002,-4.628082247858481,-1.4160080557341392,-4.656662825463245,-1.6006771576642969,1.4539545092057238,-2.1421677748130596,-1.5789255746329214,1.479779902864583,-1.7493465142657447,1.383596747271115,-1.7936259320432,1.3623311084149088,-1.8669890434961776,1.3547113544981102,-1.8517917129784751,1.2963855370743795,-1.8075416430333826,7.416190330332927,-8.32058781422465
13.647241,-1.1883827682695383,-4.496767376226509,-1.4012596505884265,-4.729506552700079,-1.60551831655686,1.4331695767199433,-2.154587875345309,-1.5988301839769805,1.418694390326275,-1.7696313437369402,1.340372882185558,-1.8268256837357226,1.30931129677607,-1.9234439870509252,1.3336928359829339,-1.8376123916784513,1.3768592511795648,-1.732712953408144,7.412308509270369,-8.562226517867387
13.676589,-1.3693615505970615,-4.71238898038469,-1.438992479410951,-4.724908739927711,-1.6150404989976404,1.4258406108606339,-2.169192825498885,-1.6247188987928938,1.3850794979004382,-1.815452495979701,1.327242468574083,-1.8555009819324255,1.267770175572602,-1.944979010798495,1.3267111587840863,-2.010248494326192,1.2033079286586443,-1.9387427021214982,7.4268712823627165,-8.489434626798468
13.703566,-1.5769312191527725,-4.70862251985266,-1.420060808509462,-4.7423799852415645,-1.657275377407646,1.4072997140468635,-2.1796336264270493,-1.6338233110089357,1.358731648564384,-1.8237200886862013,1.3145594138341394,-1.9022318083960537,1.2190909549659017,-1.970178740717146,1.3287342410485259,-1.9783640499628223,1.1142157379520734,-2.076054445110443,6.883448876669393,-8.737910275986247
13.729735,-1.5155893242373402,-4.727725201226419,-1.5579874628700072,-4.739318495681144,-1.6736758237355056,1.3894284715827143,-2.1899946703818363,-1.6325250210161524,1.3343072207995397,-1.8404809787144716,1.273063262094579,-1.9452856676354373,1.2034271423247365,-2.051562667533113,1.220404220806729,-1.9667347988841613,1.1417669167498516,-1.9747539704278245,6.946683749946038,-8.815319422824468
13.758878,-1.4400584402086034,-4.757322743650528,-1.5641793844933873,-4.806205809460738,-1.6995284906016286,1.3716019222634064,-2.198658579310754,-1.6369413775880035,1.3218992229295903,-1.8669285825538124,1.2758134306020223,-1.9332269631965247,1.2134374202922904,-2.0447075050082417,1.204624028329867,-2.1025797694247217,1.1384973296422964,-2.0739224498238547,6.376084832292965,-8.810115008847204
13.786096,-1.4341531643038257,-4.743992431273339,-1.6348436287322359,-4.810848125682732,-1.7317817127507114,1.3757480552453698,-2.2054150385106848,-1.6291318002029576,1.2933186871209703,-1.8585254657454682,1.260415315119212,-1.9566387407048285,1.2014821649589096,-2.0328179209685593,1.1653980832221484,-2.0069690788844845,1.1288844246358778,-2.1779812294975347,6.568142657429698,-8.494669810665181
13.813281,-1.8279918530729142,-4.709077734208486,-1.596495476950393,-4.856455901391183,-1.7282547084158955,1.3758751344650497,-2.2095051447780656,-1.603411666710633,1.2840435277265156,-1.8146324597133918,1.2759765763052378,-1.9080313309840282,1.2285644654164707,-2.077821822499332,1.2606985588467712,-1.9647615123442466,0.9796900708913059,-2.401350413769668,6.456856505521161,-8.807836070221844
13.841686,-1.680293186456625,-4.767364974139151,-1.719602968839775,-4.852839298771383,-1.7389110769351153,1.3674185057587287,-2.2104008376828235,-1.5731349092118998,1.3087324768558013,-1.8164230779710102,1.319814479780496,-1.9425139675024439,1.2633560656014153,-1.9735530449679033,1.3421959880244942,-1.9738040876767307,1.114563836124144,-1.9770906367045156,5.891295884087425,-9.410760187407437
13.86999,-1.8378677121000344,-4.972781442461558,-1.7260291280965028,-4.839812733606288,-1.7269282053781807,1.3645252603622668,-2.2081872156357147,-1.5185033090107483,1.314163049732656,-1.7634585676235421,1.3630530647915995,-1.8860978051978388,1.366778347202348,-1.9692748993424019,1.3867708358034423,-1.979602838623575,1.2896738100796274,-2.043877618201716,6.270990789731336,-9.149246460783676
13.902114,-1.8685762220138957,-4.998883409580786,-1.7737364551172345,-4.895458872744394,-1.6931862331301484,1.3746698750032038,-2.2021259753530256,-1.4750364972311303,1.3714087377074218,-1.7086391606369071,1.415371569888036,-1.78449348731698,1.4293549568254074,-1.8598528858581216,1.5559090892421257,-1.8509043020929419,1.40847409747826,-2.1638647431379607,6.7919151314950446,-8.658485752490416
13.934142,-1.8835528473468488,-5.013194417363,-1.7747548321398645,-4.871428137048989,-1.733629717134423,1.38565330628196,-2.1899667924170445,-1.4062233043423258,1.434354285552072,-1.6096214283684016,1.5982493820981816,-1.6561398518037076,1.5531147037256998,-1.7599491232211586,1.6548519486445104,-1.9609137744484635,1.6201747602793948,-1.8816646022009698,5.706810086588403,-8.59715139525893
13.962285,-2.0324114182693673,-4.949901115598553,-1.8774141598239709,-4.938662342412325,-1.745869210588454,1.4301142329745038,-2.1775180152914055,-1.3582768947409019,1.5196526653989662,-1.5213643333931426,1.6427605627979835,-1.5805236464403387,1.618603010333465,-1.5848094235008359,1.8037995145260712,-1.5729941254540025,1.7642907360842977,-1.3270629930367388,4.982077442125617,-8.828117564892008
13.990853,-1.8925468811915283,-5.074299029207271,-1.8666988250465348,-4.936188110138554,-1.7044539356830308,1.459749796410656,-2.1627848076932312,-1.3140892068159638,1.593572014130555,-1.4819657407034927,1.749542188288816,-1.4340292466477267,1.8250716424780316,-1.5195591593914775,1.7632503275865956,-1.3797485445700892,2.235737664389193,-1.275745657403579,7.679309434966179,-8.910326647710352
14.021651,-1.8031426831754342,-4.9268186676217995,-1.8925468811915345,-4.9540423837000835,-1.7268504087070826,1.4702599097010383,-2.1445708259138003,-1.2697187231467024,1.676473233880311,-1.413184317260843,1.8088397307251973,-1.4047200919058163,1.7919209503356504,-1.439746576736955,2.0187949165437207,-1.1473323789511383,1.9517539674145212,-1.2220253232109812,9.723276892355575,-9.639370842260522
14.049063,-1.959328971587252,-4.969027562840883,-1.8485166115890528,-4.89185034530286,-1.6759165872089812,1.4972962163256327,-2.1287197671328273,-1.2521115775259883,1.7556824312288402,-1.389349366684113,1.7995497912088834,-1.277771580539389,1.8692952583810758,-1.343210903129763,1.9294450904465392,-1.1566891552665344,1.9262284828719218,-0.9222006478130563,9.0582811749181,-7.9895093479599835
14.079251,-2.154112929028244,-5.076667069401108,-1.8612960820073225,-4.822904578559957,-1.680770217738878,1.5192908933546456,-2.114289261534685,-1.2479276012112892,1.7879305824209535,-1.3730841442643034,1.8394689075584267,-1.3012494653600855,1.9423065685206649,-1.2659683657925203,1.9488746175321388,-1.2382418710484056,2.198026109222533,-0.9569066503140427,9.19222101896447,-7.3848695984892245
14.108997,-1.8972638273399445,-5.296567510794661,-1.892152092424043,-4.849016230964121,-1.647815131639902,1.5359181232868908,-2.0983405917815925,-1.2490971387429806,1.8274664821011781,-1.3642276124283463,1.8352229597730247,-1.320081795836623,1.9134467007941827,-1.2241034058619567,1.9488946173756185,-1.1720933865753598,2.0938975951043655,-1.1014016546308794,9.237069934238473,-7.21362516890364
14.136921,-1.884123494379027,-4.967875137703318,-1.6502853480780595,-4.799303566745599,-1.629320596566317,1.5412182983589442,-2.088228701049807,-1.2715681295605044,1.8306106966407338,-1.3593814392913288,1.8478422034911306,-1.3169454012101016,1.867850172681782,-1.300662714379168,1.9571974361135251,-1.153254435690253,1.9754821398594025,-1.0636978224025655,8.92543123908925,-7.524509225336605
14.165381,-2.127982548401678,-4.767278842978843,-1.7072456995055965,-4.822089917697077,-1.6106068880063922,1.557181000773322,-2.0812249554806845,-1.2966743953966258,1.819327211067793,-1.3716432995101564,1.8022344574931413,-1.3011048523070532,1.8382472564157917,-1.3872170210000385,1.8830280083390485,-1.1661669388244416,2.0176890705376427,-1.113727570247101,8.976054616758674,-8.144654114887647
14.196253,-1.8511504256420115,-4.915772492618487,-1.7525995889979364,-4.767663253628783,-1.6004612124815987,1.5562483716347888,-2.0759792857541566,-1.324911045602743,1.8092162732993013,-1.3918134855809103,1.7640078106427008,-1.3434119497405894,1.8144849707006823,-1.380508599264991,1.8920845603738075,-1.25168738644745,1.835635614936112,-1.2220253232109897,8.610191009379136,-7.4799807412951935
14.22365,-1.896857199325353,-4.966163086524004,-1.602206757741307,-4.763626147788108,-1.5698836407081902,1.5566838080263097,-2.0754975875564283,-1.3506567368323827,1.7804361726691091,-1.425668409318066,1.7491840337075606,-1.415180697841613,1.8010024857554479,-1.469118554504879,1.8029982810392822,-1.298840445973036,1.8195805921588732,-1.3417471309222235,8.477377176993423,-7.811554279678948
14.253851,-1.8627833439166173,-4.855260376999462,-1.5286272472184563,-4.740541740524373,-1.5711006481488619,1.539694061574666,-2.077379937962961,-1.382752476442856,1.748889265026094,-1.4635393041861187,1.7044706853359652,-1.457985320929411,1.6973659860356587,-1.5464373125965722,1.7653546489652263,-1.306258806611193,1.7894652726688385,-1.3192665173331477,8.460872191786992,-7.750393354324761
14.283178,-1.8166304217062426,-4.649970170388747,-1.5594617996133102,-4.713024708207501,-1.5587884980721374,1.5301326755402345,-2.08233303040483,-1.4270941841943114,1.7199396313789577,-1.4898377643751919,1.6547426764482729,-1.5307126142033165,1.6758685483572846,-1.5246194147706584,1.6957889746905923,-1.413936629261706,1.7746984136273911,-1.290586653134547,8.20213248259914,-7.693750949696417
14.311032,-1.4888904247289632,-4.642152943760843,-1.4642751727626857,-4.736431267734025,-1.5836660143016819,1.5183345589839,-2.089383776847745,-1.4559649360679534,1.6857878212224577,-1.540610116886463,1.6030851791293141,-1.5324293368491668,1.6312295982128444,-1.5874446371455746,1.6943468162859403,-1.551190995937692,1.6958481853403464,-1.569274257955066,7.988092416566759,-7.93323764930923
14.339502,-1.2392421649189793,-4.740159616978111,-1.5707963267948966,-4.719373732918038,-1.6174037934298844,1.5078028592623491,-2.0980629795190517,-1.4949863333741285,1.6313190121671022,-1.5599379184255495,1.5843125987903433,-1.570470805973061,1.5418805263650799,-1.6714241873925222,1.6051149322351557,-1.5790265936327619,1.6257531569632429,-1.5377505097759663,7.808142208093385,-8.031310683465378
14.370039,-1.5707963267948966,-4.6907940657326925,-1.509094642955432,-4.740614119658159,-1.5675771397882527,1.4989213660790306,-2.10926555659793,-1.5281231023646182,1.5967367826676704,-1.6117488322565865,1.5492054408665503,-1.622363472737733,1.4888999813343318,-1.7373114530013622,1.5479244988769252,-1.5550371902280318,1.4841066925802089,-1.554131203080956,7.9635884353666215,-8.239598699129134
14.397433,-1.5736453219356585,-4.6822905456799155,-1.5153558160976337,-4.688318468716739,-1.6351865049613357,1.4859184258607077,-2.120249668333798,-1.5585283088647008,1.5586355962376945,-1.6495645299090425,1.4928834882185624,-1.6411630802093133,1.4437277041744836,-1.7636392447263978,1.4863768917568398,-1.6609512728281346,1.464719594319399,-1.6011411409843175,7.557866488099518,-8.27092103011376
14.427443,-1.351785850879609,-4.7545903970428585,-1.5083775167989455,-4.755639545233497,-1.6061871750129553,1.4517637228864357,-2.132120785309499,-1.5900964558697472,1.5223176531614215,-1.6919916949636127,1.4676869201606237,-1.7179112158673375,1.381849366192597,-1.796854578609205,1.4940764565415667,-1.7305442608130512,1.402881659753411,-1.661749899743439,7.690363177247682,-8.591288564057379
14.457201,-1.49149279536411,-4.8230462015585855,-1.4981968730644015,-4.748243173898656,-1.6337313457063898,1.439939694184273,-2.1451884611529297,-1.6218430654153262,1.5017788155425842,-1.7158836257963594,1.439272996251043,-1.7817448653857095,1.3755100976187553,-1.879694118532269,1.4213585278449057,-1.8247050958538389,1.4081933508933075,-1.5792136364148857,7.3384326265155035,-8.174745021860575
14.484614,-1.217805938967986,-4.689235224083994,-1.583153112285351,-4.722664443494147,-1.6721382565412395,1.42468528955984,-2.1558986091789687,-1.6369700644811638,1.4661981254614704,-1.7588191138351066,1.3818261416709918,-1.7664617845647606,1.3651423630952604,-1.868881607939313,1.402848674501297,-1.8453331905316592,1.2607002563600882,-1.9049475983756818,7.589671329956029,-8.474645885590904
14.511671,-1.6834396426761256,-4.731741402800145,-1.488650424185004,-4.86016923077464,-1.702634618539507,1.4005728074409483,-2.166291327336647,-1.6509008349836292,1.4260141099712342,-1.779172070270799,1.3416616641049144,-1.827791130474261,1.3458001078627682,-1.8930863524573096,1.3553011983891712,-1.9182646823965557,1.3345770752316737,-1.7964862204932721,7.222397620810082,-8.387196647945352
14.53848,-1.725245023468628,-4.7926577825180985,-1.606328605975602,-4.800626874885756,-1.7205934571492316,1.3929706567818403,-2.175428468641456,-1.6732975208474579,1.40376070209571,-1.7727977232688215,1.3493907163561918,-1.826665648442821,1.331891718136148,-1.9274695711830863,1.3324332380247013,-1.8388755730770652,1.316598066745772,-1.8450232415524617,6.9266864159728705,-8.55623856548349
14.569081,-1.64033575947619,-4.769627682461158,-1.6387018351428804,-4.803875997256197,-1.7203045206564658,1.377639740343801,-2.18241999852746,-1.6733726268447675,1.3834737490722613,-1.7858766201777319,1.3436799641582238,-1.8372882580562964,1.3218692767106435,-1.947396936101059,1.4258647343530102,-1.8765161904097025,1.192189024990425,-1.7690799858784187,7.618969418253847,-8.943114283214541
14.602684,-1.774886347306552,-4.8393994234364985,-1.706947020881241,-4.874697231018837,-1.7308140743511438,1.361156480920684,-2.190122791974,-1.6874974253193529,1.378555172037573,-1.8006237232155642,1.3577289271171233,-1.8644970668573067,1.3217131580543888,-1.9305196045410664,1.3281741288863804,-1.8626063949274054,1.3009833699514453,-1.8525054509387082,7.70867162333878,-8.623996395591355
14.630861,-1.6826561932097643,-4.922526975947273,-1.7058663225379547,-4.8666630655707594,-1.7311717707708474,1.3528494545914023,-2.194956922042151,-1.6759605248805158,1.3663682150065297,-1.780663800308701,1.3694138878841322,-1.846100787089163,1.2969936394744896,-1.945529247521242,1.3668746615721603,-1.86370872432042,1.3207312375435416,-1.896264336185987,7.991047808284681,-8.956015306864481
14.65932,-1.8348885520904157,-4.975193284240061,-1.747717509966815,-4.905439045594653,-1.762710786535989,1.354184717094423,-2.1952531632947396,-1.6669305670663173,1.37420721838309,-1.7662686066142217,1.381395944743498,-1.8059621102944916,1.377009928896995,-1.935794751512258,1.3819895128065995,-1.7704954402871942,1.208252089530389,-1.7126933813990606,7.134477780007383,-8.527176982374677
14.690162,-1.8264667603247353,-4.992522057974565,-1.750491548652641,-4.933280524752998,-1.7848691744770018,1.3434173482767235,-2.192590122307448,-1.643319287899429,1.387716783965553,-1.7288584366656197,1.4122902137117486,-1.7862181609182997,1.4231085298242656,-1.7746712776110252,1.4332724221550752,-1.8888500403617725,1.4341245675467025,-1.7652315637352853,6.7086349445495435,-8.717752968297884
14.717709,-1.8299836251471702,-4.9756380355596175,-1.846088852902231,-4.9383289434827145,-1.7995546164057852,1.3590712879520737,-2.188295388925563,-1.6240073381683386,1.4313523045178904,-1.6962164727229636,1.4495724770076184,-1.706080181602825,1.478896360864735,-1.7736528024849916,1.5868499934061517,-1.7317300660510755,1.5811855633766685,-1.5914423603291152,7.2760796970122374,-8.98153568245514
14.748667,-1.9468228931587168,-5.111471284161884,-1.8640134010996992,-4.962437482233469,-1.7591735005529037,1.3626978117354729,-2.1809155445921666,-1.5809939930889145,1.478977642733822,-1.6441806971469977,1.5319494827998346,-1.664207891271151,1.5441268649761506,-1.7278400950428912,1.5762547878668463,-1.6174491977820507,1.5907052004206288,-1.5860856551985354,7.767243295298493,-8.584707965952747
14.777692,-1.9773312269479766,-5.214097669919248,-1.8432457666760564,-5.002365391043922,-1.777450321036669,1.3845353851785054,-2.1707349996245697,-1.5457288678625158,1.5374280350574387,-1.5822473006437434,1.5863713912468391,-1.58688935796376,1.5977235184985141,-1.6224016109396564,1.686818180901523,-1.4587276739541648,1.626435045163644,-1.677327896987413,7.027510691986487,-9.148680941373943
14.805868,-1.9021368225914461,-5.247028198211601,-1.8746383481910074,-4.958999931719098,-1.7698700502754507,1.4047402086130127,-2.1598404237780646,-1.4980869441402027,1.5691469409201966,-1.536472632399701,1.6597480306036936,-1.5575204206688353,1.6977831106433459,-1.581629236354058,1.7339195972939718,-1.4816249028958102,2.0149024496680146,-1.4456863305041077,7.899867769183419,-8.877493579782017
14.832626,-2.2711289502237,-5.110159829048705,-1.9062617319420008,-4.957835370324968,-1.7301138574088892,1.415166986902642,-2.148298635768601,-1.4709899711925147,1.6085846308878666,-1.4931021586003972,1.674689884978711,-1.4944534024683498,1.7646235493845381,-1.5364586836623897,1.8085500083922352,-1.3984233518513678,1.8955142315326177,-1.1275540484806381,8.317629242975164,-9.14300609349608
14.867506,-1.9795253927874117,-5.160122813536876,-1.883417921312983,-4.944514880852284,-1.7521707606406622,1.442985831111362,-2.133957472756868,-1.4303972851707696,1.6821856837223974,-1.478471905392176,1.718254496972572,-1.4683999880497087,1.7554871267263723,-1.4549481046775032,1.8627937591728738,-1.434102539936656,1.8402530040722356,-1.2583378566338363,8.77658755457799,-8.718578868341494
14.893932,-2.2093010460444336,-5.058492849467881,-1.8134088304807296,-4.93538809370946,-1.7116860425542928,1.4600895098267648,-2.1239464974994777,-1.403659455935682,1.7049957998215046,-1.4644773509837345,1.7073717093337029,-1.4456863305040906,1.7233148906542457,-1.4174771313568095,1.8298245593947153,-1.2918501509896072,1.8700602716195733,-1.134414686249685,8.944973768499603,-8.186041101517391
14.928006,-1.886832657672349,-4.678599029372933,-1.9227752517165624,-4.869988505435914,-1.6892140490160064,1.4852910331166929,-2.1122289843846187,-1.3689225724700467,1.7397027154878923,-1.4528627267648462,1.700221340576587,-1.4175186500465864,1.722146508009245,-1.4387941192312488,1.7996473560781256,-1.4006033015283186,1.8896314375567638,-1.0843783269002807,8.818642629778878,-8.208475780066374
14.957828,-1.9751077300923048,-5.064560367575725,-1.7849671303891066,-4.845722409311643,-1.6269133191047154,1.5063126554639725,-2.1041234651838363,-1.3578579772154995,1.7341861056618215,-1.4535381175843292,1.7122483436002263,-1.4253779567215141,1.7055084726687024,-1.4563120513073555,1.8098344657433623,-1.3797585377747126,1.8930476322763774,-1.2342137328067908,8.556825534698035,-7.9506184614953925
14.984525,-1.7454685258031126,-4.913577189559206,-1.6569571770848388,-4.86431914313623,-1.64664651214513,1.508205912754381,-2.0991286554729562,-1.3673745960246837,1.7145924567069437,-1.4641251458302764,1.7084634986888336,-1.486433812175915,1.7165008147276912,-1.5045513430999313,1.8009815486296388,-1.3765075530657964,1.9140898089880511,-1.2280141950987864,8.3217444460824,-8.329156109949933
15.011491,-2.1112158270654806,-5.084325669055482,-1.6758625519131713,-4.75665071075874,-1.6238992109262453,1.5235884631419825,-2.0968782155182515,-1.3708827985726733,1.720869856647882,-1.4748602437854637,1.669115729525518,-1.4743464282180092,1.6272279235970248,-1.5258237485809087,1.7982906222303807,-1.3580645461032863,1.62500672626956,-1.443411038493271,8.448944681958377,-8.265363004671915
15.040099,-1.7007417592581158,-4.927306771611777,-1.7658165941998196,-4.697992069395602,-1.5962911244044375,1.5238528567076042,-2.095889448933686,-1.3705627057416796,1.6842942252485664,-1.5153097450480106,1.644240629122849,-1.4876550949064553,1.630835915979176,-1.5372186432928008,1.7430498942906762,-1.5051015252424376,1.687075138638555,-1.2252407462131845,8.323859691950169,-8.362219090038327
15.066432,-1.3702109850999704,-4.6460528890113135,-1.573393723551197,-4.759941111443759,-1.6015365619046302,1.5199195107362968,-2.0981401909534547,-1.397616495885251,1.6777539079770867,-1.519099628588199,1.6135343763310623,-1.5421487657805983,1.5975398377223933,-1.6021761574243063,1.6461377500508887,-1.4200829105339285,1.6631919466851444,-1.3361487640300098,8.036477634222496,-8.120233683125408
15.095801,-1.6635526469830424,-4.6277587047127255,-1.6580062523258068,-4.730150270364614,-1.5663687782438704,1.5099026595413974,-2.1020069063371447,-1.414103804417916,1.6404748293113864,-1.5595988231264872,1.61886922595108,-1.5930069339497672,1.5467475119264513,-1.6306616165110197,1.616432851811243,-1.5050901822297278,1.6088973201087002,-1.403923017574794,7.779407541363811,-7.953255809168529
15.123817,-1.2227360551453321,-4.680236322013983,-1.5898416427769133,-4.702978969559181,-1.5838180014027246,1.506188385756069,-2.107288544511901,-1.4260537740959205,1.6138376760609192,-1.5916266468311124,1.5658060715734192,-1.5887348401475772,1.5505704133591964,-1.6599212957843212,1.580883409007677,-1.6031325561042553,1.6029568161418126,-1.5114759576581662,7.6936061899985635,-8.250282566316653
15.15074,-1.3286319151501882,-4.660412714815778,-1.5366944138526177,-4.70264507439786,-1.604577633606263,1.496049510998542,-2.113407788683528,-1.454931454361368,1.5952306995712973,-1.6093424331872273,1.5461806299061671,-1.6350434474822135,1.4987469505944928,-1.7312980314036892,1.5993031911914628,-1.6716958561042168,1.5437061814828574,-1.4820619827856036,7.858766286457842,-8.0310944760177
15.177277,-1.4743225516123097,-4.718136043547894,-1.4875677052361431,-4.703135340532256,-1.5965699947826262,1.4782790643469035,-2.121111432205141,-1.4789377350569242,1.5650541166436664,-1.6192064608421788,1.5258985738127584,-1.6698942845270712,1.477836824130298,-1.7856313490828055,1.5483205481532303,-1.6307788809876405,1.3764112947289833,-1.5954218896613548,7.646743872253116,-8.374657578746044
15.206387,-1.2996354811676574,-4.786785579209509,-1.5909729606002734,-4.731517081935333,-1.61254904074705,1.4710345582414837,-2.1285588228931465,-1.501019889664727,1.5263886347570856,-1.6477836245997601,1.4979370194198267,-1.705442022951804,1.4301011946888853,-1.7584814691796518,1.4954261727623595,-1.6382613513168014,1.4564972400831593,-1.6012528559596861,7.567407179752573,-8.193021531729315
15.232583,-1.470440152927038,-4.58831308156053,-1.5821594740591873,-4.783261511307357,-1.6147911546320879,1.4701103268935447,-2.1340409938366536,-1.5168210598836416,1.5296700646832315,-1.6406494859813436,1.4909195541736706,-1.7406364169219002,1.4400774690706302,-1.8350113141239621,1.4716942866094174,-1.6836111527579756,1.455474510210361,-1.68319536931545,7.454466139975132,-8.452605992829202
15.261616,-1.4317673331603709,-4.5062676385093825,-1.5597592473913318,-4.77756901566162,-1.645834168511319,1.459392826182729,-2.1374599896370037,-1.5243847255020764,1.504216786325369,-1.6674099327812972,1.4828939346325778,-1.7144059750851497,1.4214977711994228,-1.794424934419969,1.4723591115660968,-1.6705693089674685,1.3549526755538572,-1.6536252538839973,7.43357628277174,-8.366971875228227
15.28905,-1.590274382611424,-4.784726310923267,-1.5284390877579521,-4.76399720528499,-1.6410986615658323,1.4496266190755835,-2.140129046642482,-1.52521562372509,1.51815939651582,-1.6891867401963687,1.4551409677704954,-1.7396324874958744,1.4749929495412215,-1.8692532803775708,1.523640300152213,-1.8160133689398867,1.4919089959487708,-1.6761243254855092,7.680868523194718,-8.578751317669198
15.315846,-1.6414998053439707,-4.714804434624286,-1.6009547778720576,-4.784293612817814,-1.6351173033421433,1.4444084788027292,-2.1414662453372793,-1.5268785444957595,1.4996971978930624,-1.68793123019821,1.4590163395961409,-1.732798947173382,1.4411352352623057,-1.7801228030787213,1.4688330114535706,-1.7542662878431123,1.368696666956842,-1.7188446811862208,7.226760149406824,-8.243841479803725
15.342643,-1.669415294577117,-4.893145822298197,-1.664241204938656,-4.775358067297844,-1.6628386770910952,1.4478467546032219,-2.1415424174640614,-1.5256475546634307,1.492317907037473,-1.6855450168072135,1.4579842937729341,-1.7447679391763615,1.4434376019327997,-1.7517777998579669,1.4408753604603244,-1.7260332584641147,1.4660757113399252,-1.6810272905350918,7.779121786263748,-8.26190187859638
15.371534,-1.5484120064556064,-4.753491359661857,-1.635188057559151,-4.858347891485304,-1.6564756242994294,1.4282768538927924,-2.1397286146143717,-1.5197506772747789,1.5022679810683317,-1.6628295066132237,1.4683696523682315,-1.7290991453868685,1.4325617532233652,-1.782761318438758,1.5186049612077928,-1.8011383187102583,1.4681540212165523,-1.6417154420851359,7.520922999403554,-8.765149218132446
15.398008,-1.5878159598530337,-5.0272005559445745,-1.6924720728405913,-4.816254146097399,-1.656632832872739,1.4397999080872137,-2.1361926190574283,-1.5085992211345247,1.522622119700251,-1.6641356716904188,1.5050318795456832,-1.7031136365844657,1.4824313781916267,-1.7799941620405269,1.502379182066819,-1.7942266016129478,1.526565166271512,-1.7105634591673033,7.244655248797439,-8.09272596390728
15.423769,-1.9125442151646894,-4.834692169654806,-1.68133293525679,-4.793277532034519,-1.6615112588571483,1.4412130488682324,-2.132425339976318,-1.5024088607326205,1.547540639059453,-1.642686404454571,1.5275268443490788,-1.7026978363119447,1.5050202295137634,-1.7187430132864017,1.5653276313123001,-1.684315832105963,1.4646625500453982,-1.5749030798880659,7.517306814587782,-8.68439441314652
15.452719,-1.7405746007632386,-4.888712390898732,-1.6504593118406838,-4.825105995162585,-1.654257842493124,1.4475743063214193,-2.12546887916714,-1.491093065673701,1.5811640216631628,-1.592155794385811,1.5415547365886841,-1.617283234849016,1.5400368007244274,-1.7122912905481935,1.5481792791870859,-1.6537633274802852,1.5363272257953886,-1.6461998138709082,7.752421432667401,-8.634640496362465
15.481808,-1.5456443992992057,-5.068608635780845,-1.7733284759458607,-4.8601250140735335,-1.6882508289027853,1.4768905084221993,-2.1178074182968847,-1.4604682080489253,1.6019921270021253,-1.5643116234178391,1.5882295486743672,-1.6378653921517492,1.5905079183381454,-1.6930524607050308,1.6036203542218597,-1.5649824388130549,1.6138506441096512,-1.6661439159356464,8.154733659757866,-8.357696874330284
15.508992,-1.9630182257703213,-5.026185978708175,-1.7807194711273533,-4.8491225696900955,-1.6588382790670695,1.4830150133095312,-2.1102367003579827,-1.4423020668012114,1.6370330982616852,-1.5087305343786717,1.6057008684951064,-1.5415473561752577,1.5680030379703775,-1.6474798632318917,1.6121127867233092,-1.528675660083331,1.6435422255708414,-1.464136262795245,8.131596830389677,-8.317629242975265
15.536016,-1.689143132278522,-5.01011211693643,-1.761760480484976,-4.841016194077764,-1.6662972283002129,1.481964635685281,-2.1044298219644118,-1.4105656425168345,1.6744789795597157,-1.5215548502454987,1.651555547407653,-1.5523652344007977,1.6347391684362331,-1.5942386904951686,1.7393292981326771,-1.5631189344534628,1.7422726987047177,-1.5298508815880205,8.05816661423345,-8.397046630718917
15.565382,-1.8857574607824017,-5.2625829249917775,-1.720287446617922,-4.852297307083676,-1.6646587870117435,1.485695579277768,-2.0999562014575424,-1.381104774772516,1.7019970561849422,-1.503250825354565,1.6793061397264613,-1.5191316135309207,1.6853458770665637,-1.5586088861368994,1.7168536376688737,-1.4780174245775413,1.765172406389489,-1.398761530680862,8.066491396844887,-8.893053893510574
15.59129,-1.9017490754220396,-5.076554399692844,-1.743767747430154,-4.840471823459726,-1.655258957101455,1.5013465348763213,-2.097396784716331,-1.371468273432237,1.725214801132987,-1.472038676154026,1.6953819397793557,-1.4835385256361995,1.7205806618829838,-1.4980022847832344,1.7423640475736573,-1.4442959544189657,1.7933708394979608,-1.2554422736448647,8.248520036975039,-8.333869114462946
15.620468,-1.8275699868159596,-4.951573406086649,-1.7299094993514907,-4.89788034067626,-1.6573662018606137,1.5080320369843887,-2.09727262657807,-1.359447866743202,1.729249542093627,-1.4618772896390873,1.7131600169228203,-1.4223105338738176,1.735190666912318,-1.5276211413495089,1.8463963765342783,-1.436530471278786,1.9601839580411469,-1.401545108294283,8.070066606271268,-8.023759907942821
15.647826,-1.7585883403579854,-5.117029825646187,-1.706100686902222,-4.79929711070044,-1.660354528862415,1.5093935896766204,-2.098535109851529,-1.3388391265678314,1.7544919564121269,-1.445492265782057,1.7317583590270107,-1.4636991430450428,1.7528380069023723,-1.4499231572219713,1.8354149706801943,-1.368123214085646,1.9290603259384098,-1.4217131051251852,8.320050545749519,-8.127336957497919
15.676329,-1.8589460867755339,-4.99531194068849,-1.7442821527085235,-4.873985938927121,-1.641865964031268,1.5059705500146081,-2.1031151941776507,-1.3496312611377985,1.7440577753282842,-1.458311162952278,1.73721433193769,-1.4269099274492896,1.7835413160720832,-1.4196627823108765,1.8282922922164353,-1.361773383988632,2.017509450091396,-1.2112903625391866,8.704037743795961,-8.063621479848695
15.704594,-1.6920885437822875,-4.942710712707143,-1.707796793765669,-4.832780622716843,-1.6334833154680506,1.485092693505205,-2.109560115433434,-1.3636959929531394,1.7129469953931158,-1.4456014197965585,1.7311982994881756,-1.4376397423863052,1.7693075425597324,-1.4394417922231135,1.8950657675519176,-1.336471750642672,2.007124294436259,-1.133381765569289,8.47212585990967,-7.962721311956901
15.733397,-1.912746153772594,-4.922129592078784,-1.6840925999014045,-4.848332267967727,-1.6530432188170145,1.4894177041435837,-2.1190306151886498,-1.3845303426432196,1.6786607601286718,-1.4859184966334125,1.6907633371807704,-1.4496937310483462,1.7963569623184215,-1.465189135445879,1.9030014310605032,-1.2220253232109897,2.020293936857702,-1.253632896187662,8.66352969076948,-7.788185273492823
15.765144,-1.6224357699078817,-4.8694056230003255,-1.6471349425285233,-4.845495574791319,-1.6409277653178127,1.4736455036453493,-2.1309601895761303,-1.429741234206876,1.6399019855260006,-1.5145836287086567,1.6937284982413467,-1.4946468098029362,1.7439332148293287,-1.492987629261067,1.932145821497634,-1.3478641506875826,1.979574823102984,-0.9497318450675123,8.990824591375507,-8.189032492320393
15.795621,-1.6296712964181799,-4.901731023078648,-1.6247238608503254,-4.833270536004546,-1.6894335656951136,1.4621781740309236,-2.1434339452203486,-1.4702921273218983,1.5836892399355966,-1.5376459793791568,1.6042029171264143,-1.5295498918720734,1.6098332283351844,-1.5220777377907269,1.8342449532108855,-1.2781446113024857,2.08966412209508,-1.1760052070951537,8.561278119651945,-8.14203708102513
15.825259,-1.7051177687478514,-4.9772325797627115,-1.6029176993469,-4.844027479381091,-1.667722421559608,1.445807157785935,-2.1559424529256406,-1.5240982752253962,1.5485665379976565,-1.606596293370201,1.5435690143471996,-1.543805637740952,1.6295521495106193,-1.649155408782102,1.8463390621675686,-1.4444373269148276,1.8982892298865164,-1.2642289873404722,8.6006394997085,-8.34351342833896
15.85257,-1.5635675370493138,-4.858598418414814,-1.6557380890689148,-4.824964603093139,-1.6804120986473372,1.4065550901475266,-2.167210585368674,-1.5756538015437656,1.4785135467813535,-1.6620475133776629,1.4880545574265187,-1.6592294970280959,1.5670788718004534,-1.737284887284424,1.6520266689243213,-1.412863399068245,1.5681296664491906,-1.156694912385238,8.391817160667962,-8.092352463761248
15.879206,-1.5394749804857735,-4.6944053078394345,-1.6402850826877233,-4.851298987782537,-1.7209030845117805,1.4099666480750872,-2.1770076029003014,-1.6224689216381059,1.4271402287182404,-1.6995891620303332,1.4560469862951477,-1.7206725785426662,1.425055249389288,-1.7877470613012787,1.6183794300718801,-1.6508066985312642,1.4711276743037347,-1.3421392382464838,10.684576006958736,-8.885672520189267
15.906135,-1.6529638491565966,-4.763674767002371,-1.6762983364745145,-4.818864383226662,-1.7126489507775056,1.3955658938938695,-2.1854414022945385,-1.67614503778137,1.3874468501209787,-1.7528175112591646,1.401426254152119,-1.755717431531514,1.3717408922056733,-1.896830820713134,1.4984589962563017,-1.7445238822148599,1.1952257437560712,-1.4257546284683116,7.831763068647761,-8.748041013212518
15.936372,-1.337954626686319,-4.721876361754249,-1.556682171802576,-4.820158691536698,-1.722787868736768,1.3767386137932371,-2.1913870236443818,-1.708677113933012,1.3437984407605585,-1.8072863485799797,1.3467444101402224,-1.7973613296585638,1.3227465250554094,-1.8397114854956131,1.3660556734347498,-1.7859161917446973,1.3518502190655404,-1.7190070420415158,6.805588738896115,-9.402559395442658
15.962356,-1.3722631110080652,-4.744124353913147,-1.6769112217257036,-4.805475420724577,-1.7028500891422376,1.365733643755948,-2.194640626452402,-1.718465089565709,1.3288680847108447,-1.8061496897317169,1.3206153474932232,-1.8622531212727638,1.2993951203482588,-1.9779971140964725,1.337886928654944,-1.8701988045548894,1.1037930256919333,-1.6539375586833143,7.656586074124552,-9.352535479893785
15.99119,-1.353403432971885,-4.730459302410914,-1.6529157606738254,-4.816994163580816,-1.7002101727796566,1.372367653289408,-2.195557885888662,-1.739514319915151,1.3147726342701453,-1.7987857201808586,1.2943946489033737,-1.8272914271234206,1.2632080012319569,-2.002844316196744,1.3941597276704398,-2.0180966183000573,1.3542044607864658,-1.815774989921739,7.1174954767261855,-8.97093395924787
16.018794,-1.6940619971537958,-4.718049297291754,-1.6240405285220845,-4.8297686817611805,-1.7336898211027676,1.3622951673890142,-2.193860120809296,-1.743114162447491,1.3327750879892466,-1.819422862749448,1.3087872835915888,-1.88722415269548,1.2213546671002342,-1.9464277425258474,1.3460596149436501,-1.8579947214142876,1.2303394452970695,-1.9414118296244791,6.655673528521666,-8.836775357221796
16.046721,-1.6559988042917868,-4.654798658306745,-1.6318992569491975,-4.79854983067464,-1.7035484729673478,1.364340603310337,-2.1896901977651257,-1.7311974379023682,1.357616595028623,-1.832634979577763,1.3112207363044341,-1.844669252415933,1.2725264290635503,-1.9700355958752813,1.3199776581835523,-1.8999751138579966,1.1507398263086508,-2.12345297843752,6.736524003034079,-8.737106704730678
16.075284,-1.1881891124371193,-4.764972041995631,-1.7287904757627874,-4.854200249624043,-1.7035413612854058,1.3668232881947946,-2.1843969992555707,-1.7207877637842117,1.374837307566439,-1.81167778678138,1.3170057410190632,-1.8635196034981079,1.3068851593714317,-1.9670813762889556,1.3088354617214035,-1.917670935806152,1.2199176967125351,-2.1003859255769806,6.276649452533655,-8.681825331171867
16.102286,-1.9233854305341815,-4.754492686444954,-1.6967381636335057,-4.857126202926525,-1.7254747047459238,1.3747779260068314,-2.176035503991678,-1.7173860743474518,1.3967330292723188,-1.770429019377988,1.3740201013627622,-1.8290079228966074,1.2817948737792642,-1.8962437220213029,1.3659196097577881,-1.9419646085648496,1.2037285262707436,-1.9109301018524654,6.967368028909563,-8.840834874840628
16.13031,-1.6027854108342117,-4.979065117720527,-1.8114082054513494,-4.8160797941342075,-1.6859792943222351,1.3793570168252345,-2.167196492744677,-1.6963734994576687,1.4309099627132609,-1.761364462091581,1.417950804562637,-1.8160359275517417,1.3955996064605158,-1.8806468479179839,1.3767210954390452,-1.9191981223468444,1.280285605828529,-1.90114617781812,7.171103439170052,-8.610174620503921
16.165245,-1.6344552155202723,-4.735700818766826,-1.8453555576430538,-4.883144524088586,-1.7138696537518687,1.4059438892412592,-2.154159710011893,-1.6649726116796946,1.490184321341895,-1.733114276120225,1.437716588335641,-1.7448951313705638,1.4169788136234576,-1.8374986686056374,1.431236626718798,-1.8391851248306488,1.291964186476967,-1.8130264856196687,7.264164150386873,-8.630881418399655
16.194013,-2.38321493937961,-4.812318865889765,-1.696018838784206,-4.862013077570095,-1.701241640312758,1.411793350715465,-2.142849251495308,-1.6321048061207026,1.5164533461568517,-1.682876086354865,1.4755371961650583,-1.710763813123281,1.438273052664828,-1.8016159668043656,1.459412783842858,-1.7541442794572528,1.4572317696082824,-1.6299110440998146,7.488060932332395,-8.61948192629879
16.224821,-1.950546274399467,-4.958997191227227,-1.8255546292307914,-4.88345008397814,-1.6936422139392515,1.4338827996026369,-2.1297361787115068,-1.6052955847614083,1.560533206761654,-1.6310801219933362,1.532022665771072,-1.648746999444036,1.4656229836865606,-1.74467731717703,1.5318977520048094,-1.698305885010135,1.4938560002900598,-1.796718092001394,7.688832956559856,-8.264758852572342
16.252729,-1.9961930513124444,-5.118384113040711,-1.7266192143951928,-4.899288404884498,-1.6940751351686392,1.4411047010708913,-2.1189165686524967,-1.5675416008364658,1.609933897861815,-1.6086523928593175,1.5775004365981868,-1.6159247491531046,1.5063971093896107,-1.7011835022691701,1.5799463982241249,-1.6362620831263814,1.471805870198407,-1.6220787574038138,7.61623350282938,-8.197950753697855
16.280063,-2.2439916751950872,-5.013763897951116,-1.74380647747206,-4.920368590468044,-1.6668116567938023,1.4575282913087648,-2.108479312829272,-1.5381451617741857,1.6361763970827206,-1.5575695849463105,1.615145121333134,-1.5620658568775918,1.556262466504539,-1.6678587824241538,1.6500252155775013,-1.5895237788333856,1.5482348349997899,-1.659780050630754,7.815864511801852,-8.140237365780896
16.30869,-2.1473051836274273,-5.119071809530767,-1.8020052042863615,-4.87401654559068,-1.6774390530433914,1.4775635963940204,-2.0985073867094117,-1.505131721071813,1.6821132843351045,-1.5441834539773343,1.6583673828698586,-1.5415159944491186,1.6447513241068275,-1.5636645068054933,1.6435648079400247,-1.5083775167989393,1.7067054290151484,-1.3626920590878142,7.892424223995671,-8.336857642074996
16.336594,-1.9182799984431618,-5.105839618313631,-1.7935896501299555,-4.8748228170622685,-1.6860203178407098,1.4812958118423196,-2.089956902331257,-1.468502476935385,1.7128107109773079,-1.4976676744827677,1.6866370221436509,-1.519280582000597,1.6926732076756128,-1.541206656883308,1.6904206989164827,-1.4937432997439395,1.762643089552038,-1.464931734064813,7.886490502256507,-8.092321390490449
16.365323,-2.2159008548447496,-5.126034405074881,-1.8044493769745424,-4.795720897306808,-1.6489671854129373,1.5105324405210814,-2.0834318224398536,-1.433595527080711,1.7476985316637612,-1.4623620146923701,1.7361335589352986,-1.4613335627691444,1.724442995285013,-1.5118789270891473,1.749841839229299,-1.414100658779584,1.8291340587163816,-1.512543269245459,8.460969298020874,-8.358680417227575
16.394805,-1.9060488406336424,-5.072890180448155,-1.794727849326812,-4.834455649406227,-1.637034758441543,1.5225451367408065,-2.078725262653991,-1.4003091424861576,1.7963172804394005,-1.442771623950609,1.7533828500299442,-1.4351711801600255,1.7383688746330754,-1.4627710083044945,1.8512027885819584,-1.373400766945016,1.875478272980724,-1.2040011374114363,8.24180316955617,-8.382056082400842
16.423799,-1.7787067462203445,-4.8457156061832976,-1.754825167668109,-4.893017473563727,-1.644529397930728,1.5398563634119489,-2.0772006061769397,-1.3733408167037884,1.806596350065901,-1.4175623378351714,1.7897971677777937,-1.388290313329416,1.8272729541538233,-1.426471889329586,1.788046092265174,-1.2963291154923697,1.9550803437896078,-1.1969276588346125,8.325565584282765,-8.092758826214153
16.45471,-1.6824247357502105,-4.836206485061132,-1.714993990837088,-4.8053125590757215,-1.6133559334613135,1.5405603126461798,-2.0777231947775228,-1.3392537924339707,1.820923574698572,-1.3877924042407173,1.7976919381171421,-1.3609897781366247,1.871699193109056,-1.410132838468081,1.9331480805431798,-1.2999613583087728,1.9998257368399333,-1.334551066076459,8.301974944533324,-7.993690508263646
16.484672,-1.6398109688702038,-4.910169896670219,-1.7298540181686113,-4.812589915787201,-1.589153755067512,1.5590743426788893,-2.0831913226598604,-1.3040455601019614,1.8259165261510013,-1.3985715790751256,1.8197012244413542,-1.357621831124174,1.9145894696572041,-1.3407688103785447,1.936150119396748,-1.3386177838042965,2.1791681234169915,-1.2439117616020952,8.290378750083756,-8.130161154813484
16.512471,-1.770880052212653,-4.908803186280702,-1.6764345176380484,-4.762375099976878,-1.5926390062446056,1.5530500712704842,-2.0905473992687083,-1.2824406867291736,1.808618569775335,-1.38934597293655,1.7902603430638204,-1.3748553113737674,1.9485097271455598,-1.3466841998421448,1.9622413453543543,-1.2112742289530969,2.0483420898892564,-1.2105781303942198,8.76537547953595,-7.818282521295159
16.540985,-1.6657480331376529,-4.988109663805121,-1.580081111048335,-4.7286431541735965,-1.5915363865594154,1.5518949863360463,-2.102603949017058,-1.2739556180932416,1.7622401383114028,-1.4112644890149695,1.7720427610167613,-1.3489076740495978,1.9165559890064285,-1.3601575648233044,1.9180190777022614,-1.2256386769522283,2.1018021968524767,-1.2199680977608365,8.781276851976095,-7.82562044626861
16.572186,-1.5822637140191986,-4.861445817178218,-1.5520652438615596,-4.7622615318283605,-1.570173273916017,1.5413886506051973,-2.1181446153174193,-1.2657292316334,1.6991612600725514,-1.4405148444611162,1.7156528460934826,-1.4398269578670033,1.8839643964933261,-1.3366000795209865,1.9647557075198505,-1.3299020521197036,2.021517601319784,-1.1798213204007186,8.935435073762427,-7.903940029696425
16.599593,-1.516056546745016,-4.679642070211799,-1.5937922724150058,-4.723396647008022,-1.5952281511670103,1.5425034349552853,-2.13400034277066,-1.2744466223013324,1.6218850549322696,-1.502295258764178,1.6751858795772274,-1.4941114828786626,1.8056497031035315,-1.45718647454155,1.885680346537813,-1.373099834062133,1.8606428167065163,-0.9583178997966485,8.863752937630466,-7.202394448051642
16.630271,-1.4369853493203057,-4.691212116351256,-1.5642359710525462,-4.734398004609491,-1.583299682882725,1.516513726023143,-2.1516942141379043,-1.314553393186229,1.542970508654241,-1.5298716428728796,1.5786556194334362,-1.5345010338519378,1.6682376206804197,-1.618037616520077,1.7862404681226995,-1.3152048545851136,1.8434061467755187,-1.2459561838766857,8.999945797850167,-8.211644884985652
16.66025,-1.4532846813634512,-4.634044988080492,-1.531252164629445,-4.671114499428985,-1.5800053392448465,1.5045009570528054,-2.1693096565206393,-1.3636421666511398,1.4336646462149187,-1.5907193911424329,1.5160692279274086,-1.6403166062407324,1.5417347436860889,-1.8001346958906927,1.71816812375555,-1.4214736661012088,1.7027927148110538,-1.2205595858949356,8.58062397465621,-8.39440113424499
16.688551,-1.4614214850155203,-4.70599247913808,-1.477090570467766,-4.6913133661294255,-1.5954461653948495,1.4639868697439185,-2.1836895738699065,-1.403689135134434,1.339252555869246,-1.6943162484668763,1.4384264970491434,-1.7144502607091607,1.438415822374104,-1.8383468356130461,1.5596391886554806,-1.5545815317904943,1.469327820235743,-1.379912302820503,8.862856398512564,-8.005864091354434
16.718825,-1.3610251611578146,-4.651801460547151,-1.5364797927329563,-4.680243688862799,-1.622170114384806,1.4336062220588084,-2.19659303413211,-1.4700738861540357,1.291845157406365,-1.7933543599938369,1.378373334472434,-1.8111786419396783,1.2812611855318226,-1.8733897689380954,1.4369853493203153,-1.8078873357990937,1.3321870042866957,-1.61403858459296,10.874222286993493,-8.074951189286413
16.746572,-1.7368987473633353,-4.430216186546929,-1.4473955304318193,-4.74204986775868,-1.6348375762869303,1.4057499616369211,-2.2064702850767626,-1.5382312258090984,1.2376181091630851,-1.8362502036550243,1.2978820078513695,-1.8197953381350853,1.2710471117047126,-2.0529842863266126,1.3180270589031937,-1.8119966703697639,0.9888229352885634,-1.8072148877253207,13.503144221490771,-9.535435181943274
16.77396,-1.40847409747826,-4.616872142709045,-1.4904072844220657,-4.7548618126536955,-1.656050529197038,1.404106581097993,-2.2118794062474874,-1.5841333525915928,1.2422705356258525,-1.8514014572196427,1.2994243335277746,-1.923173593913837,1.1335878199826495,-2.070872588072349,1.2746994447593591,-1.9600768914164919,1.243108607215917,-1.7910450501855857,11.583576891111843,-8.647782960919578
16.804427,-1.1999050379822342,-4.536449354932159,-1.4754232890698333,-4.760416105199255,-1.6938857662273887,1.3761213198910094,-2.214308066228115,-1.6298244754844184,1.2434313585274672,-1.880095828648105,1.2331122361370515,-1.9289496092559375,1.1678847359413809,-2.1040050326522777,1.2623783156924,-2.083802167334216,1.1720978867621132,-2.110487495074796,12.957496061328225,-8.642574674680485
16.834807,-1.2729512035496775,-4.441166344063189,-1.553807670112101,-4.784544198420235,-1.6606500126199206,1.3824973321450666,-2.2143602093827295,-1.653198136427354,1.259532014626552,-1.9071613530094615,1.2480814525428738,-1.9829092305269695,1.2013921385552024,-2.0289889224343614,1.2596675277054223,-2.0820530583790093,0.9980430857552228,-2.1406007373083518,12.776942571195386,-8.750037018545793
16.863351,-1.897823877063576,-4.479663300182158,-1.5397888983649066,-4.800435686052664,-1.7149667505999988,1.3714824992287613,-2.209114415318176,-1.677100484115184,1.2968283086361674,-1.8827541125785578,1.2658374767033833,-1.9322005500439952,1.1677992465927867,-1.9962459641649388,1.1907606855649149,-2.077305833729138,1.1398791804439903,-2.0930790147303115,13.149110108609145,-8.861029360350608
16.893937,-1.629818603008177,-4.426787516138121,-1.656407451777598,-4.814220168744387,-1.720247534208776,1.3599466187094447,-2.2010846407967715,-1.6811271944025952,1.3187500627420745,-1.8888183376942103,1.2872487051339554,-1.860330883686746,1.2356290557914595,-1.998444773429654,1.2165369041162335,-2.0154383431626055,1.1682107276577895,-1.9649589110651708,13.191479148592128,-8.716645028512888
16.921594,-1.7947531199754174,-4.57950069107094,-1.775982631256115,-4.793911810125627,-1.7126933813990586,1.3619385857238662,-2.1918072575497756,-1.677994625156643,1.3606634302177867,-1.8290650685677516,1.318674927998619,-1.8713567799178457,1.2954185930320723,-2.0041277829710054,1.3244007322748077,-2.0096732664873107,1.1522834385741272,-2.0206833365135206,13.291600526601611,-8.480902629573698
16.952054,-1.8119966703697692,-4.8788042815677795,-1.715423128940895,-4.832252099048738,-1.707619603115978,1.3631054384250512,-2.1809469432118296,-1.669238126823874,1.406418556771814,-1.799624784439219,1.3701109444019097,-1.8062431404357027,1.279169014798007,-1.94608156281872,1.2751006115733776,-1.8231430352648175,1.2464506225148742,-1.9184291194882048,13.266866984306894,-8.536470069218815
16.982066,-1.6892862859530344,-4.98372357789251,-1.7270777423233648,-4.955735258412349,-1.7043952124690498,1.3803921498593559,-2.1664488345442763,-1.643528022112888,1.468521603519356,-1.7400745642168678,1.394029690635943,-1.7886308016138586,1.3408134789083446,-1.8912469144230017,1.4167595378305415,-1.8352847093441291,1.2251942151071709,-1.9232184867423883,13.755686854514982,-8.485435132913576
17.010143,-1.9467572806662023,-5.069838647460641,-1.7980919457964941,-4.921957851923336,-1.7255399451797042,1.3923505009609323,-2.1537400511222256,-1.616592720638688,1.5172649642354243,-1.7194822059261408,1.4576092528078926,-1.74378024409337,1.424215746930823,-1.827006312267138,1.3932999234031997,-1.8233506025729562,1.4379376456174557,-1.8925468811915325,13.78267279506214,-8.447270531892176
17.03731,-1.6503824695468396,-5.054004471032506,-1.8587056391103298,-4.876637871741385,-1.74848757672076,1.4065422235478644,-2.140313813061243,-1.596860879011096,1.5659594164744044,-1.6728628544597433,1.475527059332299,-1.659827801141837,1.5027652035627068,-1.7796590528729932,1.4514449221593886,-1.730088147458701,1.3843094251276784,-1.670780287489378,14.283303824986339,-8.439966076790798
17.083863,-2.4400553189822274,-5.147472931546735,-2.0377809645657035,-4.972177592303533,-1.7478298836249646,1.4177758337845412,-2.1198782662265376,-1.5468114430902027,1.6439455776237812,-1.6138531208952984,1.5876545820465724,-1.605863689245426,1.5801418491023864,-1.6963507210663686,1.5607715999638903,-1.6270522726371626,1.611477939731587,-1.7630137422468453,13.798509785203787,-8.495090402834204
17.119514,-1.9477055971197177,-5.662935821196769,-1.9527234457968756,-4.994358511922705,-1.7678227467575207,1.4417557890150237,-2.1054409876843985,-1.502723558328719,1.6897261635306478,-1.5560760441653536,1.6668302837973674,-1.5687245065548692,1.6293826538828085,-1.5611666193958325,1.6441110148981635,-1.5862926392877241,1.7093871115108443,-1.640275836626931,14.071393689770431,-8.40538970292778
17.171999,-2.1572791746735978,-5.436047527704835,-1.9248174059654841,-4.983828302893794,-1.7400259816573105,1.4485393969169411,-2.0945275068450173,-1.467349989811624,1.7440212072885946,-1.5061289122579422,1.6887363662320596,-1.4721555640260133,1.7086251544045616,-1.5248164869744067,1.7263345360425073,-1.501968342140107,1.7401759922903535,-1.4436323508720856,14.49254395929442,-7.902962034898189
17.221521,-2.100217187179333,-5.334946961742061,-1.9999893122331027,-5.015677104108432,-1.7497497115031921,1.466827194218248,-2.084304273288076,-1.4071027540624401,1.787694508260794,-1.4502152304278846,1.770084411769615,-1.4111774909232102,1.7840551777699625,-1.430727423718984,1.8464795164162366,-1.3500343818841907,1.9272819396315846,-1.3247500484152908,14.708504420987696,-8.176799423825067
17.263082,-2.071368725814378,-5.368945099045882,-1.9822677525484944,-4.978389330572897,-1.7288507527876114,1.471014553731828,-2.085046554344075,-1.358986901908061,1.8259523690374628,-1.4307946874702453,1.7731577055408687,-1.3485096432407149,1.8823989079328545,-1.3171014497082336,1.942973834484531,-1.2334633818450595,2.051052081307931,-1.2444137931732449,14.508767701291468,-7.786818232173747
17.291509,-1.7582254392385548,-5.235609702148082,-1.8677841420238948,-4.942645503467086,-1.7453969028266079,1.4714432765196863,-2.0911097873235223,-1.3551679225733997,1.7837763019109403,-1.4484205478725503,1.8320116110998403,-1.2919058259087592,1.919333903679025,-1.2879026546985002,1.9903030152127614,-1.223378273510116,2.0785893719840187,-1.13196631641176,15.037534967452045,-7.698386805997447
17.318352,-2.0298620663700393,-5.039821291822172,-1.7610732358182324,-4.9539546874800156,-1.7228099722697106,1.4589793496898271,-2.100151342834538,-1.356629411689206,1.733622614415408,-1.4705401960520674,1.7904694047223502,-1.3068085467810229,2.0029193295811365,-1.3169421570852822,1.9794071481066036,-1.2147276223888448,2.208245054884889,-1.0783537985569929,15.349675456163336,-8.17802051389636
17.348291,-1.6759120429800005,-5.078729381844388,-1.7440200012083784,-4.911912911614674,-1.707523883945903,1.4691763284427986,-2.1132338870130996,-1.3692036702010713,1.6952745195669803,-1.4943219932539822,1.7652880280791645,-1.3649621486907715,1.9390589175793658,-1.2468786676761323,2.0039964952265317,-1.1799469176148007,2.0925920263624183,-1.0960155745508076,15.364272660960362,-7.600042637179772
17.378415,-1.6754247874584358,-4.889272926916345,-1.7472506813752318,-4.932502739626048,-1.7164922053828624,1.4494798411190657,-2.1282302485757034,-1.4024300176790323,1.6094194077494688,-1.5290530351554195,1.7185338284932439,-1.415985289025217,1.836803097559767,-1.3402656554677688,2.0250144891881257,-1.143024407525391,2.2217249768700658,-0.9457263103957112,15.461778332789592,-7.890197676046895
17.406752,-1.7846030743560355,-4.91901910622232,-1.6974232294260803,-4.883779174597821,-1.7115766393154042,1.4343092119862575,-2.1436390785380017,-1.4490985447718006,1.5617127458550575,-1.5924245977293363,1.6512878563524094,-1.4565037022648484,1.7533686089251397,-1.490488382370577,1.9382709577163877,-1.1630682434152884,2.1863690930913044,-0.9959965696623433,14.493787077105502,-7.840283860601616
17.435235,-1.7417724440713516,-4.864333752766897,-1.7314371459387643,-4.8104440563165145,-1.6729713172523073,1.4281201773619492,-2.160377617405898,-1.50611922029851,1.4762424522477515,-1.6599253524203672,1.5982404150163365,-1.5798376717425602,1.6402636556468007,-1.5635799572186748,1.8454802178755227,-1.2443288262498486,1.738083580932144,-0.8927532501784835,15.594171260805258,-7.599223331538652
17.466515,-1.6477788774253685,-4.863404323306038,-1.633342973159598,-4.826148439153387,-1.6931862331301484,1.406904983168665,-2.175325564547437,-1.5751934287499934,1.3889205850674426,-1.7246492847574473,1.4984141034539336,-1.6880489510773256,1.5410178979307407,-1.6668736517527536,1.6998943687779617,-1.4191908393566366,1.7618788392008926,-1.0726796167945907,16.23075235332937,-8.328381516766367
17.494024,-1.547957658948866,-4.7373837740035984,-1.680499046190579,-4.8313397752493685,-1.72279053127827,1.40577029760003,-2.1880446952167234,-1.6271034673390106,1.3157258863456083,-1.7914232929071303,1.38893494971891,-1.7093291535070327,1.4090940101497156,-1.9694173480438284,1.569530504686165,-1.5671198727707867,1.7563133956795447,-1.6191457134467995,15.903354822465474,-7.328213099985318
17.524983,-1.2315037123408519,-4.715849174187515,-1.5080813433684328,-4.780759226359251,-1.7036301854533522,1.3868327949082457,-2.198800381837794,-1.6878923377801236,1.2784156954330073,-1.832816716465208,1.3965838311246286,-1.8300287082229694,1.3036769751728035,-1.9174591684164028,1.4281546706902193,-1.819379299503981,1.2697733069481638,-1.3038536700189753,15.95294193107583,-8.399208789511757
17.554568,-1.4581644960576317,-4.6986441415437925,-1.592026705765821,-4.78348017284323,-1.687868580338569,1.391007686257744,-2.2046408604087984,-1.6966772611542256,1.2573289690392346,-1.8621733658562096,1.2867866738037261,-1.8992840266118596,1.269642948728916,-2.0153236564923063,1.3395077834720448,-1.9046741807868302,1.2928851681587576,-1.7937908453760394,17.750881577147695,-9.45334161860814
17.581962,-1.2290791481263188,-4.633653006343071,-1.5817848954776303,-4.789789858901918,-1.7020833581397445,1.3689072305256857,-2.2066971229018413,-1.7066379702704881,1.245048585387783,-1.89834631907199,1.2962162777066295,-1.9173479964738642,1.2199082923926063,-2.0559075443778605,1.2340171940512292,-2.1484900171962207,1.132574663242529,-1.9459658633147356,18.00362573835919,-9.131342277054035
17.608978,-1.4359725406109258,-4.479676630375476,-1.5586757082528064,-4.810175425019628,-1.6719267392003532,1.3765848523164785,-2.2058449657024357,-1.696825966567224,1.2471323568907426,-1.8656938333754005,1.2563752549734284,-1.943418284163573,1.1818756221395146,-2.008767397014512,1.1703382075484166,-2.004354739502665,1.0067734626098224,-1.9076319437361013,19.62874298468338,-8.629671364537822
17.642723,-1.5133375202130905,-4.47995241898127,-1.5598611612255135,-4.720539270132292,-1.6744534564204423,1.3929932777139986,-2.201516495097723,-1.6906486444471198,1.2931723759740261,-1.859571666765624,1.2918361949872295,-1.9540997876380772,1.180479542000009,-2.094220905794677,1.2233571603598796,-2.014783547954579,1.170795564202764,-1.9508341003801593,18.75665639642538,-8.715503600592463
17.668662,-1.3815973046949284,-4.522400692465974,-1.5661505994744374,-4.754313813401678,-1.674805070624454,1.3824119921692613,-2.195932484114274,-1.684926908052083,1.3343560440170608,-1.8584306769128385,1.3264911146287766,-1.9198692728663551,1.1966467865575139,-2.0678470095200394,1.176333679031815,-2.040355645007609,1.2310528557438183,-2.1891513630819532,19.437558525086345,-8.705565405695857
17.695768,-1.564879236088869,-4.785485061148809,-1.5799076919659376,-4.763224541383993,-1.6863953884376974,1.406443447397859,-2.1882065159741466,-1.6690291004740607,1.367852973654352,-1.8401538961206698,1.3226983411773485,-1.8743982730696742,1.2347012691948824,-1.9913071037000334,1.1897396677185386,-1.998281599776583,1.2104782024637712,-1.915051119985709,19.370990361310486,-8.775989892173454
17.72395,-1.7644909412919392,-4.790265843580429,-1.67279407720562,-4.763658154957703,-1.67463980768352,1.403523022692205,-2.179645811238702,-1.6538458938384724,1.423943513136566,-1.8058883064142441,1.3472194448683983,-1.8773321233400548,1.2793395323170296,-1.9566310682765948,1.260662765420407,-1.9452650414236528,1.2106807679149636,-1.8888613941925463,19.48324655321105,-8.71825362984459
17.752534,-1.6678357127769017,-4.6976841580068385,-1.6527505515792276,-4.806726693335261,-1.6841834865881806,1.4060243305793567,-2.169324545705676,-1.6440394508833303,1.4595389170623574,-1.753050117398664,1.4164004009072106,-1.8490487647583453,1.3258176636680352,-1.945891082982094,1.2664948517261854,-1.977739626044165,1.338865558984541,-1.9016913277464373,19.785969427857573,-8.588403590296618
17.780972,-2.1206495094714817,-4.6436568382603465,-1.6702117506259864,-4.777233007937896,-1.6731053587692553,1.4080110259525627,-2.157249495121093,-1.6234922052688774,1.5094536323734802,-1.71836439810889,1.449945990796451,-1.7821040324984583,1.362938013048577,-1.8567908079289979,1.3460488581043877,-1.9062518744161054,1.330013024130034,-1.9400780310188492,19.869074339693753,-8.731318456254153
17.812109,-1.7759608757302308,-5.271305856848088,-1.7201545017949267,-4.821381827959754,-1.6825956135736566,1.4202674623388925,-2.1440316902614396,-1.5955914419605404,1.5559665782377106,-1.6792816760265077,1.4887958270154829,-1.7340290938342473,1.4100890277612899,-1.8001887222014519,1.396232309965028,-1.729842557586146,1.3233653525076756,-1.7943416422898424,20.220911701559444,-8.513498086454122
17.839322,-2.187251793041909,-5.06802486468545,-1.7628087035765942,-4.8953793070098754,-1.6801755271800263,1.4314571042852586,-2.1316548277055345,-1.5833222804579896,1.600172202342484,-1.6408042935469094,1.5448146486762124,-1.6553346185734301,1.4754173176876766,-1.7184982149663404,1.4508476117092393,-1.6857359819264068,1.4435801097270153,-1.6990664053975537,20.17970881816305,-8.263835039445448
17.866577,-1.6986098055762038,-5.139299679394656,-1.7992929660867607,-4.883319763251904,-1.6863872005099785,1.4215979397674339,-2.1218713642272578,-1.5675556349070154,1.6410744159891042,-1.6134931748687058,1.5788690680924218,-1.6350429879518973,1.5179999090958758,-1.7089224016736944,1.5569584616216179,-1.5949267990210076,1.5727943261342223,-1.626584799169545,20.175373585206813,-8.603250946859156
17.894875,-2.138333951579628,-4.99424260043746,-1.7020424833134884,-4.870594090344112,-1.6845003359803847,1.4437242647065653,-2.113778589733288,-1.5519076037219726,1.6729232765496156,-1.5675383460598893,1.6036878560270362,-1.6081045509895846,1.577145447828873,-1.663756280711022,1.6249717976985023,-1.6018373085959545,1.5968490627274523,-1.4108832036366865,20.470310644055598,-8.378078202829832
17.923363,-1.8320642758482992,-5.158286974328989,-1.8074751497708066,-4.901223105584229,-1.6778162114585462,1.4549507788488552,-2.108632499785361,-1.5397692560464318,1.6940313909705218,-1.5546382368199443,1.6044943899486317,-1.5685139701449755,1.6138591193233673,-1.6238120312862014,1.6454672869105604,-1.5425324498764825,1.699012838487919,-1.5927363793868592,20.74823769508815,-8.19277599236611
17.951651,-1.8018869939907938,-4.869582748389608,-1.9052749129940552,-4.8477430531147725,-1.6867724688057266,1.4601832200243259,-2.1040317955883783,-1.5365519701449029,1.7211918894540774,-1.5646576684835,1.6316212318958878,-1.5283875586796072,1.6389210196660173,-1.5911620848657055,1.6764134827446697,-1.5412522100505768,1.6019986817752914,-1.4856943131055829,20.67442984142415,-8.11102405500082
17.982413,-1.97044798637076,-5.169707559969302,-1.74513799100986,-4.861310014788508,-1.6726369484978612,1.4709690071095087,-2.1021635193609485,-1.5294766111784046,1.7119248115427061,-1.5287708760031464,1.6323696712252107,-1.5578273166726588,1.6369390190320743,-1.5534661291895373,1.642103791580187,-1.4654426403870093,1.6856263599316514,-1.510524588110515,20.54219468535357,-8.063228490794003
18.009763,-1.87337989960803,-4.8455253079363185,-1.6401609461335023,-4.850550726854339,-1.6287284409042606,1.453386007086968,-2.102376014615356,-1.5342671884117163,1.7124449454216075,-1.5368001353180016,1.6445276650384206,-1.5448674809218892,1.6268883037810244,-1.6114863236244588,1.6939445034028677,-1.55550115252341,1.613831939818274,-1.3038073581016214,20.45993552227075,-8.35804268567641
18.037441,-1.8311939683403284,-4.982182927357262,-1.7294091495635864,-4.808597844886216,-1.6429313249170028,1.4679896503209957,-2.1042190748079332,-1.540801248963346,1.700643058076301,-1.5612119557429205,1.614428239501772,-1.5569924898119332,1.6197683180677087,-1.6446359173788943,1.6595850264650374,-1.4982885264919836,1.6727840279787654,-1.449248623850815,20.341941909595015,-7.930753525244261
18.065788,-1.6839473083853602,-4.726181209221523,-1.6737986834553373,-4.818550661302815,-1.6210515949568685,1.4654374865592037,-2.1078957731563075,-1.5509146668095715,1.6762518963695054,-1.596993996091761,1.6041173226731438,-1.581743545980426,1.6086252019798633,-1.6400133063470883,1.679564564455632,-1.5446096107713663,1.600388715257598,-1.4324850927697104,20.780918248811762,-8.387982737146082
18.093356,-1.287962486166713,-4.819044221923232,-1.6421774347054618,-4.769797095021489,-1.622859860306377,1.4656545719483052,-2.114680055796973,-1.572257364716342,1.6597948219762324,-1.6120447637424342,1.5680224088056456,-1.5707963267948966,1.5320595173291003,-1.7205057224591616,1.6283619938165612,-1.5106918172737112,1.4682922649670633,-1.397007953541006,20.308748953648266,-8.032392133325494
18.119977,-1.7143449075605972,-4.701153498126727,-1.5336233758312197,-4.7620557033717175,-1.6468398860740139,1.4546016245139184,-2.1238568926533925,-1.5908131842010451,1.6182952169669877,-1.647183368335429,1.5173166188823155,-1.6537014381481883,1.5466262321480484,-1.6785595490542677,1.5316425577038095,-1.6278263000657227,1.4973625251770175,-1.3689325214359946,20.751906410209592,-8.427928938243788
18.147086,-1.425691584716026,-4.561286201947246,-1.4872375583962787,-4.7324091884929045,-1.6269698545666853,1.4453553683702085,-2.1350071238183994,-1.6101848113504784,1.5776270386653164,-1.6604862069278168,1.4907033577138467,-1.6859067988485172,1.4134646432235198,-1.7204349496849227,1.4876550949064553,-1.7048842511993745,1.4741594992739535,-1.424974101861999,20.40998992494338,-8.326782305434389
18.178404,-1.5400368007244274,-4.773464006195096,-1.5027840753684154,-4.800949363810236,-1.6326913663898772,1.4321160666827848,-2.1478837689061883,-1.6318683711395836,1.5176928540207673,-1.7181678350739444,1.4435356467373461,-1.732995160258277,1.4282906295391729,-1.8307480064657629,1.503400388947049,-1.7671577608500157,1.4309526573951188,-1.6533547232546406,20.18141580774749,-8.217960590484127
18.207843,-1.5887719185320712,-4.736853918744442,-1.4838228323325342,-4.7496736865155205,-1.6722074223905967,1.415331268463774,-2.1627143662872017,-1.64758772252144,1.4648714790707484,-1.769310454410923,1.387963716978971,-1.8118074724169009,1.3915078232480949,-1.8677776056606257,1.4415987550900937,-1.8117373268029684,1.3680646382974224,-1.6284247542723567,19.850529459859075,-8.536625467515323
18.236215,-1.544962282243255,-4.725924532721227,-1.5495730987684913,-4.817860941552071,-1.6590040850586538,1.4029236537056844,-2.175454759836172,-1.6693220637149928,1.419056284233166,-1.7993304234789567,1.3753569938175287,-1.80867946359032,1.3153141275993132,-1.944759008455354,1.3828761624483092,-1.9107516716013602,1.3716371003433208,-1.8616144158028678,20.21649325125172,-8.29324383380257
18.262656,-1.5775226827500515,-4.676506952031543,-1.6309931376825797,-4.832128996764745,-1.6923217299726665,1.3963288929620146,-2.1855153105623417,-1.680215709404064,1.388265270757047,-1.8330764678749265,1.3566220584973518,-1.839015117554452,1.3126896174647815,-1.9696682339586686,1.3694425292509151,-1.9322372176884492,1.2952927967508414,-1.9139774504900102,19.784023147714823,-8.82551175347905
18.289685,-1.695151321341643,-4.916998430896616,-1.7623667098151896,-4.874255831752354,-1.7145595482542944,1.3736264609502615,-2.1945021159183478,-1.7029034489124284,1.3416836882468943,-1.8404106618651692,1.3289795769117037,-1.8633170864839157,1.3012907206944515,-1.9993057680849264,1.3415941324104148,-1.94815958079555,1.3554943715644716,-1.812294725550821,19.618912680289597,-8.897344743418993
18.319366,-1.5122694942285948,-4.779790650948103,-1.7311825539533914,-4.8694837919307865,-1.736390716428181,1.364599749258491,-2.201842368675943,-1.7049646174732616,1.3168852397679118,-1.848272557660176,1.3230059673607533,-1.8511504256420048,1.2991573152934386,-1.961486227398517,1.4144034143903488,-1.9044458347931612,1.150233566103923,-1.8448798360025431,19.193361722628868,-8.685324453180051
18.345206,-1.5580851470314705,-4.971308438682154,-1.7555728210691828,-4.945202793491421,-1.7515294412846492,1.3445782220272136,-2.207270938226081,-1.7239551711059087,1.3050187192608371,-1.8301663562441557,1.3200568481981367,-1.8740392651572473,1.3050883143430068,-1.9188437890987602,1.5041555466514782,-2.0243192073232077,1.1437177737076318,-2.211050693749817,20.128895453855787,-8.761222234391854
18.374532,-1.8824169816782552,-4.969712695355778,-1.7440419932472615,-4.928282725242667,-1.7984280986465124,1.3267702320305534,-2.210118476375891,-1.726175317085221,1.308745166174129,-1.839169561652479,1.3861547805985919,-1.8644793875806032,1.342396455453187,-1.9146021278850538,1.4274942854088584,-1.8113583826437905,1.5095234292079862,-1.7734152866146764,19.080224291462414,-8.826359067290882
18.402727,-1.797886126251687,-5.072767653557342,-1.8101699001882858,-4.957118111389468,-1.8060402303375853,1.3145772215184242,-2.2104564887480995,-1.7151551721432963,1.3018287510779711,-1.787140322346177,1.4014048773295973,-1.7713037984795228,1.3751875428875,-1.8332284310648963,1.4417104390983357,-1.7730294439325038,1.5170238515313625,-1.7919510630033237,18.385908312537953,-8.833178250434269
18.42946,-1.814615570151409,-5.161942567189099,-1.8335321085236835,-4.9975418421006434,-1.8130421668076844,1.3185010593662971,-2.2060805907116143,-1.6653985393717798,1.320827345560812,-1.74354073616821,1.4807351702135425,-1.752917763732493,1.455641866425437,-1.894363959748913,1.6142472221864275,-1.6672701019774836,1.6101632863007056,-1.6606822203421248,19.972832273176383,-9.181422672839828
18.456576,-1.8049738181685098,-5.107180100084438,-1.9741857450897835,-5.040406238779606,-1.8019212411525471,1.3281402946265923,-2.1983466683621473,-1.606816776224086,1.356404817780257,-1.7144230790803476,1.477111645431402,-1.6539858142447503,1.5496396093814546,-1.7210414283752145,1.6345150566190583,-1.6976905587281614,1.8653162596660535,-1.2197143335977907,22.344138962955398,-8.1400330756918
18.485782,-2.206585506215659,-5.187042434297863,-1.9810249536725115,-5.010261868646977,-1.8407791938528753,1.349107900665665,-2.187708726569103,-1.54493899937758,1.4198146561746896,-1.6347531923647105,1.5671813402826373,-1.5701895307528662,1.6289907197951101,-1.650220731737679,1.7049909215360064,-1.557564584871308,1.8513782184294634,-1.2137127068006637,22.349919245399125,-8.182101528989831
18.511679,-1.974990276487046,-5.188704161962475,-1.9443482632187712,-5.038465390998988,-1.8300783057154464,1.363580581221206,-2.175506202705793,-1.5016244298399049,1.4666963886852973,-1.5727280694017025,1.6696571906772657,-1.483355494381292,1.676240365557504,-1.589769381915328,1.8258813274666656,-1.3043793427947297,1.8640688251330868,-1.0960226122447208,24.18596795490033,-8.876754044345127
18.54101,-2.1722867696377235,-5.226031685048692,-1.9916684877854072,-5.0405569627265425,-1.8131366845625705,1.3846517135814547,-2.161541710269799,-1.4580944284249657,1.5581487798632465,-1.5282282872132766,1.6831961167320004,-1.4565615403885717,1.7798831415165886,-1.5527717135693049,1.8519306238770057,-1.1857535475715326,2.0920109960106292,-1.0877605657802516,21.589568035019674,-10.13139216317767
18.56786,-2.194819379771663,-5.204645633689981,-1.9699208751165425,-4.985520500399864,-1.8290849492924381,1.3982141669927235,-2.144298291799603,-1.4147373224130555,1.6098783338905092,-1.4785452200866511,1.753730085010036,-1.3726724349543582,1.8660120147811017,-1.4606209404107333,1.9773106103041564,-1.2934811132288109,2.0933013535532377,-0.7699354783378624,22.255112298754256,-9.2636860562318
18.594523,-2.0874914655571737,-5.217414232737211,-1.983269143641707,-5.0468551304331255,-1.7697181977563003,1.4248959864970567,-2.1293053285289547,-1.3787366722764762,1.6634292898760539,-1.4668321925158296,1.770966532692757,-1.3476089294458962,1.8714079636380139,-1.329476418765057,1.9968510354332332,-1.22156854580756,2.0375279661105226,-0.9951472471549155,21.859833136145465,-7.820660638096236
18.62178,-2.26468606692031,-5.237290426767583,-2.025211933751095,-4.969372258247667,-1.74473496981767,1.4355006378920656,-2.1149318868897424,-1.347621295177461,1.6807392988172531,-1.4407945926925425,1.7444854786727144,-1.3182270118397843,1.8607593464502037,-1.3749965874386094,1.9856311190903864,-1.1791446242972836,2.006508782998914,-1.109575897493764,21.480397786026245,-7.4757609671672665
18.648762,-2.1964303761225725,-5.219009015914011,-2.0067360965081984,-5.002527704172506,-1.747059516995308,1.4537319474066628,-2.1025625692325,-1.3325226821482317,1.6959577727797324,-1.4346085086782898,1.7727898573950047,-1.3658224841060684,1.803693419103287,-1.33169226971684,1.9139272705857928,-1.2603660435317134,2.0139441623889596,-1.0296152120485715,21.247049230100693,-7.640194099816638
18.677628,-1.9272332790150726,-5.360010136495282,-1.989745293928441,-4.914422595522349,-1.6952803758019244,1.464201588539868,-2.0916548063656664,-1.3330659018482918,1.7196963505802834,-1.4510136758713919,1.7545877063967958,-1.3716516830234728,1.8253452807785764,-1.3902252294219097,1.924614692195486,-1.2879871154952938,2.0906121211690043,-1.145291527663055,21.55579529997625,-8.156041079507569
18.703539,-1.9554010416171101,-4.987105709540764,-1.9117280012028124,-4.841286564154083,-1.6872547046059079,1.4880222694814742,-2.085416024569315,-1.3432011393717622,1.7280076259897956,-1.4612994671331696,1.7242906353489729,-1.4104656671264946,1.7948497153787746,-1.4456673385946435,1.8159501826319528,-1.255521167552117,1.9566411632632097,-1.2196932378865482,21.17843480316634,-8.041689660505389
18.730263,-2.138574128345148,-4.787812384704551,-1.6154759611399256,-4.928077776662242,-1.6608565612349464,1.4800312318091635,-2.0823355484922144,-1.3730219660402372,1.7202461481876545,-1.5096528435370873,1.6836948955229976,-1.4333547395480957,1.7640855001564042,-1.4690285777900092,1.856807152777703,-1.423277681520977,1.809220509833472,-1.2781951810101209,20.866197583907926,-7.5667745687346315
18.758038,-2.0238623201746266,-5.080369916529674,-1.6364162640390603,-4.795286799632646,-1.620654503706102,1.5051090850785345,-2.0819585304230572,-1.3849094879043449,1.6815945945333732,-1.5062396930939994,1.6596430706790888,-1.4742998052119316,1.6952593768817825,-1.5526067868388602,1.7214945333306613,-1.440515629697628,1.8477275816062355,-1.5189397452595637,21.066041537441937,-7.895798247182001
18.784733,-1.4078698679445238,-4.949073994812687,-1.6674176018534872,-4.757476745643378,-1.6011002838238104,1.5019446381006496,-2.0849381234103737,-1.4263368027776062,1.6663450431095768,-1.5694979072692068,1.634818453588529,-1.501713112598572,1.634237438767178,-1.5340911591409412,1.690433607847203,-1.572555339932318,1.6515666735266548,-1.4629842862282092,20.75673590453162,-7.71156991137667
18.811711,-1.995248333868648,-4.948048916847071,-1.5313073289518055,-4.725227076739059,-1.5992032780541847,1.501344221876834,-2.0904548522315287,-1.46657044086749,1.6464479600922899,-1.5894461354382736,1.5680863063289658,-1.5655088678079385,1.5564875390988808,-1.6068740839089837,1.6752878967141234,-1.4871883037960534,1.6484839687244357,-1.3318158779352063,20.63351413652563,-7.460459146642046
18.839205,-1.2984093852860858,-4.647263817050304,-1.5644832793510286,-4.783019593600551,-1.5929065442821344,1.4910911579268593,-2.098596873529655,-1.5108083272692119,1.6025343088171309,-1.6240539655868473,1.5492537401885336,-1.6117461069576153,1.5340264376837554,-1.6633953876515968,1.5951973915449134,-1.5966303713465382,1.578777913285982,-1.4343611034162504,20.333415968250943,-7.955328137240153
18.865195,-0.9397169393235909,-4.756663825054182,-1.5092976208177733,-4.711138981035731,-1.5924283321866235,1.481187372827347,-2.1078479418447067,-1.5418740859988764,1.583228207156619,-1.6659559189360569,1.4912524398531073,-1.6467406177777497,1.4701234485230668,-1.7309170215224101,1.5622719431120768,-1.6902585850354825,1.5549825599790297,-1.6042286812472937,20.46148130471121,-8.097932548233999
18.891533,-1.47784461778548,-4.72836935509012,-1.4845310498444713,-4.6836949663016725,-1.610342931182709,1.4667401582821122,-2.1187124331501312,-1.5725090728568407,1.5438977089054906,-1.7073313409702207,1.4696533934017766,-1.7398493011155425,1.4366032800182356,-1.817481056996693,1.4896843562457642,-1.6780223757685848,1.4210528769845605,-1.6313753015471433,20.24616976525103,-8.114584025721824
18.921564,-1.3788428900892282,-4.610520595409897,-1.400024795267336,-4.679426922035895,-1.627885720759593,1.444568827720043,-2.1310828404395092,-1.6110630352039346,1.4973733848268937,-1.7311348353063531,1.4052446222201482,-1.7455670848692635,1.3447580354542552,-1.8318849106470603,1.487767083259203,-1.7217738632475814,1.4329892289354296,-1.7700227157965336,20.106900258621682,-8.434904709781355
18.949562,-1.1959556114392915,-4.523347034570162,-1.4152206167179597,-4.761760590585434,-1.6513194433508902,1.4387514464461002,-2.1449948977422233,-1.6476981472525352,1.4521855495478593,-1.7634354296917758,1.364139730724939,-1.8012566509312304,1.3232137977086695,-1.8511035833035923,1.3460271402786756,-1.8058459252272796,1.4354374366682299,-1.7375825573309314,20.266497617187415,-8.432369149222334
18.976562,-1.3893286234004025,-4.922880538443114,-1.5535401299525629,-4.726223183540843,-1.6104813626668615,1.4194869975975977,-2.157887913770137,-1.6761326448712761,1.4044435875602963,-1.8038619667357934,1.349800121544223,-1.8472191833837905,1.3252614901992386,-1.9490202825456548,1.3887927006756298,-1.8851832440372651,1.364472432765186,-1.8848743974760234,19.881977734987448,-8.418551027642565
19.003569,-1.4100335861690594,-4.659805918773748,-1.5361070515467523,-4.791588051354141,-1.664525539859122,1.3975931653940679,-2.1698226917523025,-1.7067534113210634,1.3584257978248413,-1.8310044716472795,1.3194202824149937,-1.8642547339383297,1.2159230611015437,-1.9452253717553332,1.3443063113439195,-1.900598237003107,1.2666935311234573,-1.7703762431531256,19.470879520964573,-8.526350101408505
19.029873,-1.6910918037228508,-4.670003666300607,-1.6425964327128133,-4.744938187151395,-1.680868144106952,1.3868378370041665,-2.1815532965778637,-1.7220070304933,1.3358829692618477,-1.8688476154234757,1.2949240506509356,-1.9031742616076857,1.2160906747839553,-2.010115317198208,1.2842547982377766,-1.9452650414236528,1.2160906747839526,-1.8939415804266917,19.843691313464507,-8.697566468185535
19.061219,-1.4671086052630522,-4.934955456634398,-1.5596856728972892,-4.806077450287092,-1.7051699876794164,1.369740461183486,-2.193988711874579,-1.7419293732245678,1.2967524615178514,-1.8766751981997492,1.238121667212422,-1.9371819086524695,1.223734723255406,-2.0120065414508854,1.2541477689451694,-1.9838878512088116,1.0837269401443645,-1.878952552527097,19.42147412140002,-8.760128419093956
19.089968,-1.4958197657326522,-4.799977922010483,-1.6948464123156315,-4.840559494867066,-1.748097183759031,1.3513161118312913,-2.203073111072986,-1.7508788167367952,1.2652135177518677,-1.910360013547271,1.2621501884764508,-1.9675735735350326,1.1776597242099427,-2.0064489420294227,1.264120007393214,-2.035975328166724,1.139370266456893,-2.031019291649816,19.54642866621219,-8.746734884152966
19.118068,-1.655649560054287,-4.88471838544101,-1.7056096746199993,-4.848312019628174,-1.7407926794861985,1.3415189087871568,-2.2101098738993694,-1.7378187070884263,1.23404931566703,-1.903942155218286,1.2528226928968538,-1.9507009158093405,1.243057820014345,-2.0832650452492425,1.1676677628639158,-2.0326802691940062,1.264608718135275,-2.059064227653255,19.697144844765056,-8.90256033358435
19.146797,-1.565845872186053,-4.898781316423631,-1.7328572947239989,-4.908619409949386,-1.7358005998783956,1.3386445654373857,-2.214394718403987,-1.707295257144637,1.2310395859506698,-1.8981965385951238,1.249531681009186,-1.9131579321077608,1.2397984529776165,-2.036894911279951,1.2755438667799697,-2.157608454714374,1.324409213895133,-2.070356632410251,19.225516875410065,-8.67313320695667
19.176417,-1.7406999061945723,-4.868560749866347,-1.6947004647446144,-4.852970144425514,-1.7426553266867781,1.349967557065549,-2.215368274875386,-1.6266395850215742,1.2234642528652075,-1.834517149213302,1.3067901831045263,-1.9301618102239662,1.2979313968906259,-2.086076615559963,1.157485358979309,-1.8800851283781679,1.0193104345589699,-2.116185965066945,18.757037300419107,-9.148042022147255
19.203803,-1.6964918031124858,-4.902305248137873,-1.7963975706309205,-4.934307711705836,-1.7272207357633518,1.3435829361621021,-2.21155778418861,-1.5585652842249866,1.2799668004815454,-1.8002566127749882,1.3640081052659472,-1.8856741371703658,1.2738257269602113,-2.067736857164211,1.3394262909793644,-2.0999608910685175,1.105784462160263,-1.8117829951593378,19.164060225955456,-9.450196214028455
19.233419,-1.9478264722551057,-4.926711581176676,-1.7967857861141525,-4.899431968922094,-1.7602550493678055,1.3758469312442185,-2.2056389642604852,-1.491302758227243,1.3311929818300399,-1.7208684112286827,1.4070873028685866,-1.7916250965242417,1.4004393631411969,-1.9864259553989245,1.4294908714118046,-1.9241985762130165,1.4374077995063974,-1.8638341476234122,18.243420590548308,-9.030959918933117
19.262946,-1.8722053993109413,-5.052770919026597,-1.8633479498735612,-4.910126498502332,-1.7438064774720587,1.39792375527977,-2.193895124087988,-1.4103565102514921,1.4114771023029344,-1.6309340982428695,1.5239932545609614,-1.6453439774701724,1.6141687477300242,-1.8309588036208413,1.509165616330398,-1.6684799796876202,1.2616350353248196,-1.8842483165068693,17.75767319329145,-9.374400453588319
19.290985,-2.0896302337459063,-4.974463944389504,-1.9246656761864605,-4.891816812436569,-1.7338632307676087,1.4278667820587339,-2.181315129032372,-1.3471528516608489,1.480405592246146,-1.5496373616101873,1.596927840847139,-1.62054776887741,1.6382493938852587,-1.6035529674149436,1.7212140403840293,-1.535097214115585,1.9073332341703502,-1.1868692104595961,17.724865143687378,-9.863637259732887
19.319644,-2.0951170390983185,-4.921651071817259,-1.8719343244121085,-4.860250847049853,-1.7219699043913455,1.4526723916286,-2.165624739930964,-1.300377793629883,1.5782015671843432,-1.448750796964356,1.6794904961792145,-1.4486124449512878,1.8272098227372577,-1.5738113930354696,1.8345474879835881,-1.4486914088108924,1.9104376162696788,-1.178456182579381,17.02295103012856,-8.340880865785753
19.350795,-2.0495766571632634,-5.061330807335559,-1.8729273059288205,-4.882306290484148,-1.679052459162071,1.4794352561111535,-2.1470345290421196,-1.2620628644922238,1.6646850076284103,-1.3916906409449339,1.795339878717646,-1.3517323322188297,1.818383517636688,-1.4120261308874538,1.8733109345232835,-1.2158099336346784,2.0265255492601715,-1.2068173702852525,16.720160279400382,-9.019886174484347
19.378087,-1.9768155083182362,-4.859869103529687,-1.8535673708839686,-4.88633205083092,-1.675567996827167,1.4993795305717879,-2.1305268323070843,-1.256000768193472,1.748036513621493,-1.3449764537674083,1.8046304713326582,-1.3203283627991935,1.8772465450880147,-1.4016951007935197,2.0221339515735286,-1.1612718800710442,2.1105299561167836,-0.8888847121693462,16.365851873131138,-7.101358614981114
19.40878,-2.1083829734536246,-5.227659145048512,-1.8588517738455246,-4.9031992695743805,-1.6657324841817647,1.5246798565411297,-2.113161989916359,-1.253125085823318,1.784015449770017,-1.3266522138602663,1.8489974927440869,-1.2747807403690383,1.903316633451351,-1.2958463649531624,2.049813430724393,-1.191992558707005,2.046675741632333,-0.7965833792434847,16.29345331396964,-6.871187910727198
19.438095,-2.121345726578774,-5.145098688313202,-1.7996756784050811,-4.840277245380429,-1.6362269868793287,1.5417157767953797,-2.0996906760518668,-1.260024385815268,1.8109078954865554,-1.306929029206678,1.8666037431738107,-1.3112310575747672,1.8833043431005208,-1.296472587302136,1.9876943972047851,-1.1436646489774525,2.105435544621808,-0.9996106380954928,15.760089916994614,-7.0685834705770345
19.465835,-2.2091896479994397,-4.883643903744284,-1.8318324012038831,-4.783743045663908,-1.621718289410824,1.5583990623048176,-2.0878336582115407,-1.2795613890245554,1.820367083952429,-1.3349183163977276,1.8497549208654172,-1.2689271624225442,1.8879747380022633,-1.3421904695043467,2.0477258871643604,-1.1517573808475112,2.0482838825243146,-1.081888134620305,15.078729918624331,-7.133992214582552
19.492704,-1.9310404734057867,-4.972849588494802,-1.7500677544761534,-4.808147839166093,-1.6054957692441125,1.5693874801643195,-2.079512945411289,-1.3010287405073167,1.8077110334024957,-1.3530068881699922,1.8165042248249448,-1.2745705211276455,1.8682010430686173,-1.3528973114750578,1.9500217481603943,-1.2197103064223938,2.09012841835004,-1.1730907075753607,15.000836245072795,-7.598038497969785
19.524803,-1.9624210782625469,-4.717266990474087,-1.6745886672519394,-4.784504506596916,-1.5905244278379704,1.5601569603984538,-2.0742007658847896,-1.3393652333648667,1.7967453011637178,-1.3738062271201206,1.8159842533115638,-1.3396629327729872,1.807118696442396,-1.3791566061181177,1.945297170876124,-1.1777155373873212,1.8022153203353966,-1.2640871494054449,14.906037683948796,-7.381075030311533
19.550688,-1.7278261027666284,-4.781611535378179,-1.6168164429107426,-4.732601009613565,-1.5781491354615875,1.5571917240171214,-2.0736358925045546,-1.364350984312439,1.7663524412477773,-1.4011346243948395,1.7705656056201111,-1.344566014294452,1.7706927746070136,-1.445936063054811,1.8219007411125954,-1.2859520837887835,1.7874253512670204,-1.0461557623451572,15.131786657087057,-8.024100449390588
19.581569,-1.4622202680690073,-4.745122875768454,-1.5420764555699287,-4.728546679168588,-1.5858305713283412,1.561328680629499,-2.0770448086014923,-1.4140610532404823,1.7672258321133638,-1.4568447752132796,1.7139372585465444,-1.4008337317607493,1.731065614321615,-1.4941095926397896,1.8006591061922539,-1.4020462243745955,1.8313161694256925,-1.1009902121277684,14.675587776531037,-7.6917044490265285
19.609169,-1.1206614088074014,-4.752367667507979,-1.5464674084141263,-4.717720683417075,-1.573263934371216,1.535745922208566,-2.0821750141641373,-1.4541645805036967,1.7237330258654426,-1.5056484583768477,1.69192079904231,-1.4915700317550176,1.6990089961616284,-1.5073893748280647,1.7350811668258572,-1.3741341734875252,1.7203717144067106,-1.3127890849309536,14.615984056514133,-7.75739727602114
19.636413,-1.7911190749096757,-4.632204133083373,-1.5429935275873092,-4.729234558842632,-1.6067305223900474,1.5138793006582891,-2.0895430378180935,-1.5075588586915778,1.6774472436257473,-1.541362787079839,1.6274958634609915,-1.4884381801026927,1.6304933749176769,-1.5851679188009733,1.734804990194111,-1.4621044751073131,1.7060045179453878,-1.3441231858427973,14.245120004506148,-7.669657225074813
19.663428,-1.46321331640196,-4.533126147977754,-1.591741444213222,-4.775633833071895,-1.5992778315662441,1.4978647906644378,-2.099585981924544,-1.5547496307350075,1.6339651835281315,-1.5552503156130866,1.5851570416370795,-1.5796516811477035,1.5894066991053855,-1.6544235746394116,1.6384470115901204,-1.5169354272522335,1.6437146725923912,-1.391568120027065,14.170862048500087,-7.832976320502306
19.692159,-1.496132231259398,-4.664005717246482,-1.4789208810356356,-4.753321735638836,-1.6051659134248564,1.4737580548663471,-2.1104259610654514,-1.5985669633883173,1.5814969109174737,-1.602278763997363,1.5437190650748498,-1.611762554350122,1.556486809195585,-1.6936941505534548,1.576165402719672,-1.651446460633398,1.5469629382523549,-1.4819221519817887,14.333065496134182,-8.181811140845767
19.718172,-1.4288992721907539,-4.897360329845844,-1.4973092665073091,-4.767456079272355,-1.6481501270918595,1.445853379166468,-2.1218972090376167,-1.6475792249770147,1.5489341506020884,-1.6622126016384975,1.4927592333596214,-1.667399139784845,1.4589747358774563,-1.7050757489986081,1.5728399206802663,-1.6006001055784704,1.523626373467846,-1.691322238886725,14.061770564835236,-8.140225051116566
19.745346,-1.5147802232517162,-4.69781806266592,-1.4611280076170687,-4.7372212492569545,-1.651198165821593,1.435183808114812,-2.132225955949823,-1.677661183054564,1.531009181195468,-1.6863598320532316,1.4533088959719334,-1.7219919083502564,1.4290277738605497,-1.7999093499684917,1.5458997682193751,-1.7920462821369045,1.5898643372973174,-1.5112338357948907,13.98005667580711,-8.20183295664047
19.771471,-1.302757501701487,-4.645534119369028,-1.5531459092821511,-4.753454165672437,-1.6479723615774386,1.4178673401685769,-2.1450727659715856,-1.7154722463009244,1.5037859088149024,-1.7186456920536521,1.3982690708735204,-1.7602395000339335,1.42587356281597,-1.8142596482353126,1.4576297960067515,-1.6712038044194504,1.3162759685169478,-1.6199370612109167,14.090392572031538,-8.00268843140288
19.797949,-1.4856782547817733,-4.723305577280488,-1.6046498039859705,-4.815057024001271,-1.6812676743649833,1.3925513257454767,-2.156487567973949,-1.7619562860158353,1.463807467742679,-1.757838033212969,1.374676488700121,-1.7834985338575897,1.3673391384824496,-1.8193630143914756,1.3996214904944815,-1.7832110788306927,1.3543459019623025,-1.6494011565723425,14.029019125001438,-8.62108915441511
19.825231,-1.944813119494873,-4.7266737229720865,-1.6169778238134644,-4.84887418163025,-1.7046290400922934,1.3566972076683148,-2.168745398527064,-1.7938143949888363,1.4014772833280045,-1.7886980523154066,1.3669058719463636,-1.8089470925724627,1.3210699248606095,-1.8956686192297754,1.3375974721777164,-1.8915756934101249,1.3445673874939053,-1.7247409912532343,13.818829342788964,-8.287563117926245
19.851861,-1.458640979400987,-4.833254457689375,-1.6244874770023776,-4.860411413911377,-1.740558635376196,1.3542335452747107,-2.1788941609170225,-1.8118462828042932,1.3673406431658575,-1.8186423655759074,1.3400150495752048,-1.8571024266281801,1.315696551784109,-1.9015461088655983,1.318447279202046,-1.9038957003713521,1.3018600478779148,-1.6246860078713197,13.658135930372687,-8.804126060321344
19.881225,-1.5365240374440972,-4.883834082890747,-1.7046565354426215,-4.8977040269847665,-1.7475554447292025,1.3362500884415025,-2.186658669710701,-1.8086548734555439,1.3330176421091835,-1.8609922552609919,1.335131850346574,-1.8617304992507622,1.239838535049091,-1.9471662228462427,1.3481353861585317,-1.848949229123626,1.1926721579872637,-1.9929140793238136,13.42110191144483,-8.607320814220467
19.907102,-1.5820318090528593,-4.852015032080041,-1.7419557806689652,-4.9159704465254235,-1.758804589752969,1.3248226710576236,-2.192747073518728,-1.7883866274079514,1.30597602976778,-1.8472299998402075,1.2789458315499687,-1.8889029618695048,1.2443493379764035,-1.9850736435121754,1.28834005204356,-1.9258915082345618,1.138486417734135,-1.8564691240774558,13.458161632455468,-8.80224363489356
19.934352,-1.6319846710650898,-4.988994546141134,-1.7805454105523726,-4.891247950420526,-1.7549061854604833,1.3402119381777449,-2.196530908736003,-1.756189033537641,1.2918672257160242,-1.8690062132017267,1.3082478528938648,-1.9512233577200107,1.309130294250296,-1.9863782070735638,1.2524587284297979,-1.8692952583810758,1.3442506432925725,-1.9782900152743499,13.151310440347405,-8.814051996380211
19.963962,-1.6472335460557375,-4.985990529723007,-1.6872065732465524,-4.934605866934843,-1.7716662703406905,1.3390175536601803,-2.1990567632558755,-1.730637510526237,1.2816221034070194,-1.8555842869041173,1.3046066334460977,-1.8753837249937972,1.3088872988440798,-1.9921941538268062,1.2576142710413087,-1.9112508572047646,1.268160121848855,-1.9178579303343872,13.190393667335929,-8.888710990140387
19.99174,-1.6592016574548942,-4.975952863967727,-1.7988678648977852,-4.919434680297465,-1.7592235172339572,1.3281672834043146,-2.198738123664423,-1.6994213459305192,1.2892951558414252,-1.8208038296226066,1.3440253331183214,-1.8737388835946185,1.332523483987811,-1.9539960985614204,1.4007757721626093,-1.9554628463141885,1.4469058003986646,-2.0659835422459754,12.62935027679212,-8.523620579651121
20.018866,-1.8377494742184064,-4.845918029476561,-1.8168690813889263,-4.911975117234473,-1.7527173632691726,1.3521273809209544,-2.1963719799478656,-1.6606617608910799,1.3384098298494245,-1.7729934056926713,1.3927811902004885,-1.8183643799421554,1.384870270574638,-1.958089930000968,1.473495000715858,-1.8345878222199388,1.21123368203309,-1.8558129292817533,13.024287627065396,-8.870996226874812
20.051724,-1.86321855831592,-4.698417833590531,-1.9309772676077763,-4.969334643958794,-1.7376483240391198,1.355411174430139,-2.1897368272764273,-1.621789256120939,1.3870973181646447,-1.6529712240054102,1.4137108695982354,-1.8108831648848416,1.4878243378248437,-1.8636356088712576,1.4645601546037188,-1.7507890635678074,1.7108980511915104,-2.0230437782240687,12.905068698562154,-9.022907313328922
20.077707,-1.7467914707905445,-5.074212410469851,-1.9053168699550267,-4.947545895290803,-1.7582850123699327,1.3761210925247571,-2.1813294819495272,-1.5708991439855686,1.450484684593185,-1.6348113046292385,1.4915972558254476,-1.6585531836372036,1.4328305575452132,-1.7869860177123666,1.5603920779481055,-1.6350718726616575,1.6678357127768788,-1.7083156732794718,13.898230500567985,-8.814051996380211
20.105023,-1.669515912819962,-5.044003579828539,-1.8053188548026449,-4.943690233004962,-1.7813058889222513,1.3918021524887645,-2.1719192852975904,-1.5313850551562533,1.5240919996549946,-1.5950679366645582,1.5618389116463811,-1.638797628163026,1.568049080959149,-1.6979000774753674,1.5675104678648601,-1.535610854065836,1.8033005871121324,-1.8594463924762084,14.99287156867024,-8.462441741214263
20.134866,-1.868207119528704,-5.107797383956665,-1.825058542842209,-4.9213566877961705,-1.7712394962570372,1.4141311416446303,-2.159988263886007,-1.4864810296306532,1.5818932818747113,-1.5293353842395856,1.6200236245784125,-1.5751750618091716,1.6581696628153018,-1.6270176037447177,1.7073458387899108,-1.4829828738542545,1.7487361198073241,-1.2011840141034233,17.575305403813562,-8.61429545418759
20.163513,-2.087938435708104,-5.154763203361427,-1.7830422800238521,-4.931691862920907,-1.735667411500687,1.426986406726637,-2.148034357937332,-1.4545918782640037,1.6378543024437735,-1.482468062415754,1.687484130694949,-1.508711161521645,1.6631374692960077,-1.518170066773683,1.8366458804956258,-1.5441150618564847,1.945891082982099,-1.381152549657219,15.940067106024149,-8.747391522071977
20.191839,-2.146604412894194,-5.044592115766545,-1.7771966948615223,-4.834619933945578,-1.7298258104494884,1.4463844666784034,-2.136180693729201,-1.4273569136032473,1.6976115189830585,-1.4696143409835303,1.6954210206204134,-1.4750533675601591,1.7126060985154516,-1.4964572320072769,1.8409797352487025,-1.3802499749089578,1.958180174563493,-1.3048062634907363,15.975013401527356,-8.36843294703348
20.222471,-2.226015649190591,-5.012866148757276,-1.8016350572322535,-4.870264651879806,-1.6904260909751418,1.4731517505836302,-2.1244713200736167,-1.401267270332011,1.7274216410938037,-1.4533238826283268,1.7286975136892615,-1.4222327042868645,1.7617660942994569,-1.4994375510137092,1.8314565621330976,-1.425230175913785,1.9261018073542777,-1.225744905484826,14.725169544701636,-9.241968076389767
20.249873,-1.6662904304809327,-4.896278142210208,-1.8512079150782594,-4.869728048534301,-1.6923760087020627,1.4779734816267218,-2.114410207166302,-1.3892253250167232,1.7451598800271868,-1.4636417689634245,1.7003261871746718,-1.449925638705279,1.7458863038422687,-1.4686792706617635,1.771766339506554,-1.3471636950735415,1.9646649375312624,-1.2651734062418907,15.38483719860143,-7.952427793187116
20.282317,-1.6262948320406134,-4.92404664763331,-1.8217667189118585,-4.82445121431445,-1.681195464429192,1.4999939390435248,-2.1065688052916105,-1.387136644446922,1.7403679749655008,-1.4438028959613372,1.6933481924049054,-1.4349119325789776,1.7292208020017785,-1.4941736966812813,1.7393757578689126,-1.4463074096562005,1.939525023864761,-1.3122331479072233,15.229295329402975,-8.505356595791858
20.310709,-1.7531732530985495,-4.70632844852638,-1.692929102777405,-4.828908843110073,-1.6396191804152218,1.5095508967696758,-2.101614551753158,-1.3915910400811604,1.7416813802834545,-1.4593766100413794,1.6713813796444061,-1.4818468349567184,1.68787603198437,-1.4863482477675152,1.7723240945302259,-1.4323011226975748,1.844567031258126,-1.3414337684778368,14.849845875998263,-7.95765484171825
20.339365,-2.024920414202077,-4.936780680405614,-1.6127884340162661,-4.746953355774153,-1.6347403938851306,1.5136019720942704,-2.0987992143364487,-1.3967989413716149,1.7121641409086468,-1.4953192125314008,1.668651502069606,-1.4790786000296856,1.671566564165436,-1.534302635078701,1.739042034913304,-1.4576219484659276,1.7340533063004873,-1.4632059534991821,14.861189772437701,-8.242300352146913
20.370242,-1.7486214318032984,-4.62146391154075,-1.7237192280449012,-4.805251900639431,-1.6170952627352202,1.5067546487822017,-2.0986276498657483,-1.4170200266753885,1.685262757204371,-1.5332667447541601,1.6433321898796611,-1.501262426076364,1.6133536762644518,-1.553325768999908,1.6897805053109027,-1.5542608690283368,1.7331478087077037,-1.306882282735954,14.854397795017332,-8.30354566715241
20.397735,-1.7822471859230131,-4.7689324173294905,-1.5479865952504126,-4.7852043132195305,-1.6200145185446806,1.4980725707119986,-2.102055927829331,-1.4331288681468626,1.6526146559695,-1.5496912814908659,1.6016348761375552,-1.5798639056201982,1.6019515542775657,-1.6125879890310775,1.6591986060183646,-1.577183101266614,1.6897539252754747,-1.3723365601811168,14.684634092944897,-8.283743913071145
20.428873,-1.5025571213660895,-4.81669227799041,-1.493840171661348,-4.73063988718958,-1.619896879590012,1.4905873070960458,-2.1070203162176977,-1.4604522963081028,1.6303814112773902,-1.5929904841372793,1.563771997257968,-1.5950191162509777,1.5537346686630975,-1.6433546988447632,1.6260732908560342,-1.5923827671758397,1.6108751039989253,-1.304700113703171,14.373503844100997,-8.07693320891205
20.45911,-1.7612835336810067,-4.832134195269639,-1.5487140272400972,-4.772865601573974,-1.624564433548416,1.473572461224819,-2.1141066055254347,-1.5055752803336204,1.5877523076150004,-1.628216867033404,1.5438524942179648,-1.6290818027714549,1.520212482337074,-1.674450345100529,1.5842136006925875,-1.6634633672475463,1.6636656668740601,-1.3952631723385995,14.259283551078804,-8.23581868229081
20.487585,-1.4432867685796789,-4.703636468661429,-1.5919447596770369,-4.736123395074325,-1.6362169401896243,1.4548708846480138,-2.1224207944371947,-1.5262300555055441,1.5527269941114716,-1.6534491273106107,1.509192674940247,-1.677137255920503,1.485005593157659,-1.7426067052613392,1.572925493201319,-1.6934772157627693,1.5536702016427992,-1.441979921440728,13.988276993544572,-8.062663396309514
20.516057,-1.439157827798492,-4.900927375929185,-1.5912480203169526,-4.795132321117365,-1.6576145759709513,1.4384656445021415,-2.1308407812140655,-1.5588735302154408,1.5134090765113475,-1.68241104933339,1.4865378034967023,-1.7111673077534635,1.4116241500603157,-1.7821595759515534,1.5021855075540118,-1.7171665125984699,1.5250062543832887,-1.509019365234547,14.347492814819109,-8.19569881264306
20.545817,-1.5631336415253572,-4.78553411538313,-1.5600671247800872,-4.781609877720874,-1.6597542281568978,1.4335092902051363,-2.137173304101794,-1.5704606155192162,1.4961302831251988,-1.7026703923321804,1.4630188672787596,-1.7250007759429138,1.4476318078762176,-1.8096700596618194,1.4970143695346483,-1.7524645497940272,1.5329992103003411,-1.720704863305996,14.017488451876666,-8.100274356791749
20.574066,-1.7169852005410717,-4.630169407221468,-1.6348633127944692,-4.773230563854187,-1.681252892496935,1.4259392884740898,-2.141915045560502,-1.5761275786466094,1.4664994700900025,-1.6925840761724527,1.4557172330238455,-1.7555096397941852,1.3858861412539485,-1.8783129671087238,1.5000192252587432,-1.7151294301734479,1.5339336003535893,-1.6475682180646747,13.795551450506261,-8.234488011086848
20.604605,-1.5369109968907784,-4.725580827232349,-1.6063369106232974,-4.804824693567868,-1.655977559833936,1.4165131640385134,-2.145277966005746,-1.5748051760121202,1.4700115278417043,-1.7200967880936306,1.4365943391739684,-1.7673442333069125,1.4324625872032104,-1.809209004370753,1.4410277656063368,-1.7563241436871417,1.4620076802136146,-1.5934405392730955,14.147748556775145,-8.438859247694497
20.635121,-1.65591439880802,-4.669205966047573,-1.5823020951970501,-4.84027570919894,-1.6663277432176407,1.415128248135851,-2.1465209040587765,-1.5792396229521302,1.4466505810419006,-1.7014707942877938,1.4581266241137398,-1.7653165919050238,1.4491382649969569,-1.797551178192553,1.4662455060262778,-1.7816920836240089,1.3461617544507236,-1.5951393433270031,13.754837412005159,-8.633793263311276
20.662645,-1.6938555656690282,-5.014180820290408,-1.6174809577170592,-4.816252144043295,-1.675785867268371,1.4160092785892335,-2.1470328737395845,-1.5706260560660807,1.4671172278035636,-1.7104162220299632,1.4554090258317898,-1.7763971423996097,1.4029664728345934,-1.8494303221299109,1.419460352071098,-1.7660542242317818,1.4226566689293472,-1.6595456316814943,13.726701076590302,-8.449968099817918
20.695328,-1.5230066546301264,-4.758510096399187,-1.7114731257509108,-4.809701141769488,-1.6711503374342025,1.4326403484906385,-2.1453327394469417,-1.5683476278134383,1.476921116001475,-1.6924990346109223,1.4516916121510242,-1.7571183101698655,1.415861462229951,-1.8138871036952877,1.4892622722543374,-1.775456632194977,1.4479610879170017,-1.4891784518865068,13.837525805609996,-8.491811726057936
20.722044,-1.696884421859487,-4.874587813848072,-1.6095795307595617,-4.8018357666843485,-1.7023973074757852,1.4052277413427146,-2.1409947845383246,-1.5555968993171485,1.479155299605915,-1.6784490247490667,1.4887351979754182,-1.7816994219505833,1.4263989301307658,-1.7369089522433272,1.4114177810265867,-1.7267111547609977,1.4351969847026582,-1.7560079813028044,13.788395937570149,-8.504489635101127
20.748269,-1.8882085136159017,-4.8499083268692935,-1.6352900916654045,-4.870291407819419,-1.695789363591062,1.4304941671701634,-2.137255324846715,-1.5397321852450923,1.5081113299846691,-1.6607096359510243,1.4779478955636098,-1.744765275085378,1.4704469061132561,-1.771242517815862,1.4780036403255847,-1.746778991693051,1.5219463323038234,-1.7793471579480864,13.783169504322215,-8.453382707577763
20.778799,-1.8961898523254062,-4.915802521746716,-1.7361109793117284,-4.857843533110042,-1.6948547394566784,1.4365707965176382,-2.129817430357309,-1.5249126523430376,1.5262981878078627,-1.643172491028173,1.5130640451751696,-1.68056216911408,1.4891331083640154,-1.772611490341333,1.5245686829947906,-1.6546158695849023,1.5707963267948966,-1.6241337798997593,13.655412659268581,-8.365212346252273
20.807772,-1.9095303861031419,-5.081084883042725,-1.6744154733414303,-4.838068662157711,-1.6698350675570266,1.4536024863793688,-2.1229342841826266,-1.5021323991111903,1.5663228535390885,-1.5999933704490095,1.5567841252628976,-1.662647523873548,1.541778257183399,-1.6981590464455094,1.5109780997488762,-1.6480354349750794,1.6594843485350397,-1.8137967531353592,13.779141982900402,-8.240693605186559
20.834619,-1.9722954204142886,-4.884750647460212,-1.762133649517072,-4.849619119359023,-1.6854125627194003,1.4553696664279718,-2.1147068659632837,-1.4794003390400752,1.614591631510795,-1.5968633329697883,1.595102241839508,-1.6406902450830112,1.5678260385004588,-1.6591225564573644,1.6422097013446713,-1.6897623093674983,1.5826534785997715,-1.3899967534909363,14.197865766606025,-8.052319700614053
20.861765,-1.66518952998433,-5.078811781674185,-1.759460917719128,-4.8431390656384785,-1.6792130737490214,1.4749144926873106,-2.1087365005946443,-1.4461530131564757,1.634457317554408,-1.5452435199911485,1.6006563913795582,-1.595454141300022,1.6239890824670664,-1.628745726348236,1.6106896192527145,-1.6258068486707835,1.5833479688644643,-1.4554800965528611,14.897570310932597,-7.8473592142318145
20.891599,-1.8267394627995837,-5.1310302371859615,-1.721681582775544,-4.825284217832577,-1.6521203293476594,1.4790187687035194,-2.103699962278228,-1.4217281542268811,1.6778385794070902,-1.5165913973707945,1.6461367309989006,-1.576758100358431,1.599672760079114,-1.5886956495551066,1.7117900392780214,-1.4659770349199692,1.7050324226697247,-1.5120405040791864,14.014705883736724,-7.677746936237831
20.917088,-1.7552937560515758,-5.056079587373299,-1.6905066145968801,-4.8360258422003195,-1.681974924355335,1.4984336964044094,-2.100262149945866,-1.4082762319658053,1.6975834663846148,-1.4867865083550456,1.6865052249867385,-1.523426803306134,1.652445864901832,-1.5544146795448155,1.720893456555276,-1.4627846020948567,1.8818493779119427,-1.621033351654226,14.565256421543388,-8.303315292221283
20.946133,-1.9740778085137327,-4.9809111731954205,-1.6787167126967533,-4.881922340404357,-1.6495015612643875,1.498221871252028,-2.0989642877358943,-1.391801308747932,1.7392758931376375,-1.4941769210378129,1.6957956511493983,-1.5081773366394673,1.7064385201278234,-1.5539694361561542,1.7986759958522025,-1.449698649718147,1.948394966926406,-1.313472611823808,14.391726149470816,-7.948719801990328
20.974478,-1.9195673303788037,-5.053617590597851,-1.7509125006028676,-4.818622603038353,-1.6378419694457824,1.5067242374128391,-2.09946814507386,-1.3834502407383276,1.7456350814311754,-1.462007324176372,1.7222809921063016,-1.4844406830012777,1.7379969849136097,-1.4799511743582097,1.8400411571071853,-1.4171775367547312,1.8824246909463405,-1.2122730587953727,14.174884893620934,-8.23574587205864
21.00162,-1.7398975527962737,-4.923823183949867,-1.6780751824432993,-4.840877655328061,-1.6244137775084242,1.5063921548822605,-2.1033828337045253,-1.3841877372662168,1.7493184442357204,-1.46096313293996,1.7504632478222037,-1.4834088359266069,1.7604559772563872,-1.4781698114120463,1.807512303251827,-1.343321346322069,1.95750033140301,-1.2743111531847342,14.39110593794878,-8.17927827279814
21.028739,-1.6493515420769946,-4.937100148799332,-1.6060322008070715,-4.855124257759846,-1.6366720263229468,1.5020486008540133,-2.1096713340554336,-1.385466008715319,1.7229549199727638,-1.4532772287157119,1.7352273868228412,-1.4799190766449195,1.7414703549855253,-1.4487642084419023,1.802082899561801,-1.3042320703484622,1.865030891906088,-1.1071487177941022,14.998688907772049,-8.011750371570388
21.057926,-1.8794807531710158,-4.838527298943789,-1.7112122999453327,-4.832944387249482,-1.643517571741428,1.4907092821926229,-2.117689716975842,-1.408453285930224,1.714574505215637,-1.4806490497604474,1.6931331606103925,-1.4847936994191302,1.7609557554874544,-1.4653685756720054,1.9114367250119486,-1.3294595292058902,1.9651463349220266,-1.1219155768355307,14.982836843235914,-8.440368730042161
21.083888,-1.793728502902214,-4.882804027946985,-1.6509420244270423,-4.795723570418346,-1.6510616954300257,1.4840069058125898,-2.128093219933525,-1.4334493276297307,1.6637664917397401,-1.4923524229840817,1.6965519507093816,-1.4914631811387642,1.733806090438801,-1.5318667294723205,1.890693887636002,-1.3251111996386273,1.828438953204098,-1.0141474129904435,14.594826597770961,-8.308566047029561
21.113044,-1.7959625232381984,-4.9346347182342996,-1.6276968640697258,-4.790976073096401,-1.635323932040343,1.4719954698845692,-2.1397116938251393,-1.470713424120305,1.613226089527669,-1.5476156108835561,1.6500355853061859,-1.5176106245951007,1.6398314285305662,-1.4661972687540645,1.9245330259821873,-1.4722716931258677,2.0491487581735544,-1.126665758825446,15.286054744512413,-7.800341862647666
21.141127,-1.7592834363430896,-4.898520936491801,-1.595671577546314,-4.773377337751938,-1.690461069666046,1.455615898957225,-2.1519980469993807,-1.5212640449931891,1.565357374988575,-1.557952421581483,1.5772229735346066,-1.5763828608555526,1.597245184161011,-1.5926144959615214,1.792165978108568,-1.4362996921317372,1.8804992713373587,-1.1149610588541816,15.36758132930706,-8.32358155362992
21.168155,-1.4263547484202501,-4.908181463698199,-1.6247212692166368,-4.809930479383616,-1.6615137712650594,1.4244889214082206,-2.1639133534498867,-1.5719853868765994,1.5070855896742785,-1.6287670148904771,1.5292947466731313,-1.621901215178536,1.5677382323524374,-1.6936543164719102,1.6189518398548126,-1.544486609541986,1.6056948703515324,-1.2757456574035397,15.146469604681867,-8.039329583970177
21.195247,-1.6788778936515383,-4.854286034988844,-1.6158785421096438,-4.810209426550045,-1.6932721503898132,1.4174639383965748,-2.1751964369653454,-1.6093781526561284,1.4408423218376327,-1.6825411523534821,1.4891368889108305,-1.7263579307088535,1.4211955940744723,-1.7997603431325555,1.5955131710695232,-1.7047644430846152,1.5766786118902736,-1.4583162859118435,16.63525848595058,-8.604611205515846
21.222046,-1.5109875034153657,-4.596754694991549,-1.6815676380994942,-4.821205985347856,-1.7219195213120415,1.3953794871477596,-2.1839221536415074,-1.6500216926217253,1.3736414639990493,-1.7197949042709708,1.4193791084765541,-1.7446824654383757,1.3270444418819058,-1.865962168856177,1.3304365684650976,-1.6401763153501092,1.5628389350716878,-1.3359753278479871,15.015321424739675,-9.264015220143545
21.250704,-1.4562209715571914,-4.655255654893155,-1.5855321022169702,-4.827400499118959,-1.6979872563985068,1.3772999498846639,-2.1921417573424273,-1.6983550236612646,1.3396654645189006,-1.7552209160188448,1.3400250973776242,-1.7802758905739893,1.3444734928797006,-1.905894253140576,1.4323435754476468,-1.8688928978877561,1.1298417507917566,-1.5992246849456724,12.616329010081115,-9.546620397789312
21.276735,-1.462728431786565,-4.520827660055561,-1.5977004901521072,-4.793889728558828,-1.701105994906126,1.369376643797578,-2.1972281663826765,-1.7252727533746162,1.3206407872489954,-1.787519088724575,1.3178851147758894,-1.8510661493077651,1.2891250749522625,-2.0489094728436488,1.3448371091062559,-1.7885864095583675,1.280239217184496,-1.6436156694779258,12.58276258866718,-9.051476069956768
21.308123,-1.167104060126446,-4.701132420201641,-1.5564801243110133,-4.868795722726275,-1.7055031647874674,1.3465861904645093,-2.200049657915022,-1.7372223441232137,1.2993404298562816,-1.8277840202732556,1.3269762051691232,-1.9259992517837738,1.23739035166565,-2.086187765318768,1.27308448674236,-1.945870786302625,1.3176877614880977,-1.975218409028106,13.328517154946002,-8.920611999290227
21.33524,-1.4423560168007945,-4.645099420110157,-1.634376814551744,-4.867094443213228,-1.7665995313027354,1.3381665477994478,-2.200087377282117,-1.7676297323835657,1.295247024873539,-1.834427896584575,1.2751551806056114,-1.9263965295180712,1.24019004872745,-1.9826544348389468,1.2722973952087153,-1.9230350234579483,1.0961428728817229,-1.4294102583496546,12.611385230133703,-8.794487465529452
21.361918,-1.459193032109508,-4.817382632466386,-1.8183589634989163,-4.835040662859292,-1.7412242990888398,1.347419031752573,-2.197774102758115,-1.7610496486753675,1.310574941839616,-1.8499186923194524,1.296279521993789,-1.877163479410941,1.2287325397037232,-1.9828181170321402,1.1987066563718616,-1.8722353782057828,1.1430833524118593,-1.8313987185422413,12.990162040217474,-8.923672535309827
21.389012,-1.748194552671606,-4.635123749243736,-1.685968465429571,-4.863734704375895,-1.752291636577502,1.3418765256377543,-2.193841690601616,-1.7747680903273972,1.3350786523997933,-1.8284820283325374,1.3177904025304612,-1.8842846756101324,1.2534281497968403,-2.0141181361033595,1.2913415337303846,-1.9212613373175889,1.1713460941672236,-1.7908580294284453,13.130568191721633,-8.392118033189156
21.420804,-1.674849542482419,-4.822454485651297,-1.6690864620662051,-4.889669491113005,-1.7801595579376281,1.336368846623564,-2.1855651207822597,-1.762376219123018,1.3667783472023478,-1.81324807813906,1.309962140576142,-1.8804555720467642,1.2397437151231205,-1.9166899164899827,1.3026361431191325,-1.8969973824478645,1.2608562468525695,-2.056792012432346,13.137339090519532,-8.167433623686428
21.446972,-1.9123347520914156,-4.9315820352253175,-1.8267492031225607,-4.880897660966706,-1.7571928084614556,1.3494980388574203,-2.1777649948918656,-1.7581115829257292,1.3881065418789085,-1.7726033015749472,1.3736318472413087,-1.8250544001599454,1.2971287506648477,-1.8972108653381898,1.337535173157637,-1.952239384037963,1.28661549864005,-2.0924549985682637,13.549164337606502,-8.67111517090039
21.483773,-1.7088023504524161,-5.028453162277745,-1.9223464319926347,-4.9085514952367895,-1.7583362542827683,1.3577650643989607,-2.165228274089071,-1.7400671586821834,1.4383507008977503,-1.7536832801703661,1.4094148791984307,-1.8005724133274614,1.3646991574145086,-1.8371392602498524,1.326361141875392,-1.8702076028538805,1.3108432329029034,-1.8233506025729562,13.758567139424576,-9.002526807318107
21.510617,-1.8381517223167505,-4.884579794907631,-1.854680786563152,-4.8568305587593334,-1.7507028221621952,1.3720849782306739,-2.1535709842810844,-1.7207037073097002,1.4839022069453116,-1.7108927516480812,1.4708862579994115,-1.753340486266041,1.408805920186704,-1.84969622582396,1.4244372294190693,-1.770142584649296,1.3987149873385722,-1.8259787174157178,13.631876753054675,-8.521868151940481
21.537916,-1.9305364587103437,-4.999562126623144,-1.8044454254362086,-4.856358212993393,-1.7620365251628138,1.3985509673133294,-2.14242097941301,-1.683955560504112,1.5220696879652826,-1.6819803097092272,1.4845516338248514,-1.6906880141042417,1.4514864301762576,-1.765764450779388,1.4581678735973318,-1.7961081390275522,1.3505476034042143,-1.8235617177859518,13.762679407955167,-8.430194858778966
21.565296,-1.8439365569096318,-4.883569467456139,-1.7715438293983694,-4.865993211046251,-1.7439771531502348,1.403935894205119,-2.131028293749043,-1.651099524670424,1.5737687836224619,-1.6469375022858042,1.5124387517681972,-1.6675059960678926,1.4867155512231003,-1.7433654197127044,1.5250848629432572,-1.6721271810980858,1.4323720546578071,-1.802077216548895,13.637462821347652,-8.606279308656593
21.593707,-2.204366516848512,-5.059557788040397,-1.8326510247686756,-4.913301258578796,-1.7172331768719613,1.4346130901238743,-2.1191049012340475,-1.6185447265751964,1.6220696152761516,-1.6103572995772013,1.5745811154274152,-1.635718364905374,1.581415396651561,-1.7270182027094854,1.538361242525851,-1.5921922382423703,1.5550495969450278,-1.662642453059622,13.874172209473183,-8.250017824622473
21.619814,-2.091254776246026,-5.046850714544749,-1.9001349902500186,-4.884106843274045,-1.6919393409528198,1.436268743174831,-2.108420372457084,-1.5811103028990205,1.649420842491481,-1.5601161046286613,1.6003655494453701,-1.585663834289181,1.596354018848608,-1.6397405892897792,1.606044529378284,-1.630997467277308,1.6321848162840795,-1.5503909961083586,14.137166941154069,-8.309677124317762
21.6508,-2.0357545510347888,-5.203169803570027,-1.827828184589721,-4.941931711121422,-1.6821073664876645,1.4581376246763742,-2.0973136719756473,-1.534359603607747,1.6840931936893195,-1.5188671103774563,1.6642560778357227,-1.5445244750625622,1.6490506745639282,-1.5789928645448092,1.6700950656161249,-1.5848059180560037,1.6640413492956474,-1.6130991170651672,13.991606899269666,-8.088922993038242
21.67923,-1.9174638416848377,-5.102066176225563,-1.7606860569426466,-4.904436997625419,-1.6736049084312303,1.4859430935354925,-2.088833141487379,-1.4934621761665234,1.732674167652134,-1.4852665927999504,1.6803833756208764,-1.5188488028755018,1.6893805692426107,-1.527851923670584,1.750059159201844,-1.4877276270017856,1.8473595749735492,-1.4048409810959854,13.767727820498363,-8.165528460877171
21.706369,-2.0318599622185474,-5.159264999162334,-1.7327059107082547,-4.855810057230766,-1.6725424608565351,1.5085706633142666,-2.0827592042575245,-1.4589028555771961,1.7697693312165546,-1.4537901384412975,1.7272060921772128,-1.4665079359918494,1.7651116282221142,-1.5037827287500916,1.7650903199554198,-1.3893605498418706,1.8228697177819433,-1.5580232988533647,14.439381792878848,-7.777518099155026
21.733541,-1.8981067921291366,-5.004772215212652,-1.7891844000987462,-4.860182809217157,-1.6393754812905994,1.5268356319686598,-2.0784813558951907,-1.4153792071402207,1.7917119284608132,-1.4276503536355518,1.7796895780084956,-1.3975973989242616,1.815896084617222,-1.465165467821501,1.7977558002154963,-1.3489981128250685,1.8234327853472616,-1.417536124926442,14.455542930182553,-8.008536240412676
21.76285,-1.8394993514300677,-4.950176397121298,-1.729115993498328,-4.796886756772239,-1.6388127438246562,1.5368410862186914,-2.077025183447928,-1.3768436967659106,1.821827843929051,-1.4036972904627718,1.789231229408541,-1.3733225625188044,1.8560046931723901,-1.4225813499364284,1.8837181143084913,-1.3406387127455393,1.9033395170301879,-1.3220057380400752,14.609509983166642,-7.848690678056082
21.788822,-2.0188202071752324,-4.917464880767438,-1.6702201013218032,-4.869019513125068,-1.6318298914724805,1.5464603613798633,-2.079137717247009,-1.3610334006537903,1.8187511716105875,-1.3686743976170133,1.7890421266029062,-1.3643275122309566,1.8688688522356567,-1.3749427857690633,1.8837641710095094,-1.293987383584858,2.1112158270654806,-1.119576376230127,14.697222566147726,-7.9886751458594025
21.814806,-1.6236317224908183,-4.867910626028067,-1.6512532935110484,-4.812956200211575,-1.6170078808003507,1.5518759329002974,-2.0833077967008498,-1.3328599362731468,1.8365657505006676,-1.376233339004556,1.8101962472391635,-1.3405901678343455,1.8978262787101632,-1.3890332176113356,1.889654435931536,-1.2504992597467885,1.961227190085662,-1.2689470567552263,14.70255627560269,-7.772529589668608
21.840983,-1.6598053694367003,-4.893257119631841,-1.6280584986423006,-4.816059105409861,-1.5678885129491915,1.5467631614687454,-2.090938815124882,-1.315026858850912,1.8179889287420237,-1.375643968357471,1.8315599568510605,-1.3528537856082143,1.8459924896408781,-1.4373135997337498,1.9774599827650134,-1.2494284742548176,2.0831857871056343,-1.152108175356535,14.797241118059965,-8.260952419343255
21.867911,-1.6128767342367871,-4.948069517563988,-1.5848799026177507,-4.75873897396266,-1.5707963267948966,1.5532821942376973,-2.101768145957728,-1.3017961743634918,1.802374764839155,-1.3836067582550395,1.8145708408186885,-1.3927430050758407,1.853970969340079,-1.4372060894267806,1.9211966568392511,-1.181610055340949,2.007065619511708,-1.1767084418596594,15.349192597678393,-7.900926982235893
21.895177,-1.5330236038165306,-4.916882212843884,-1.5538940219828137,-4.73587459429922,-1.5846466907001913,1.5514171877909284,-2.1143039470857006,-1.3072518093846857,1.7512326946810741,-1.4078105876078826,1.763865736178877,-1.391337032165797,1.8174967513057927,-1.412886406085386,1.9892344229377785,-1.2495059656469554,2.0913255660238783,-1.0408167558877572,15.317356224251279,-7.995878688578647
21.921971,-1.528666703121532,-4.783097212259921,-1.6126712748912717,-4.743963367965034,-1.5588434515886775,1.5317924624504846,-2.12952193557156,-1.3140375316851074,1.6867182316044242,-1.481166821584904,1.6967804266069366,-1.4089131723874322,1.8229841232343618,-1.5283289570267393,1.9849348772711113,-1.240449995572315,2.0212433824695384,-0.8450575322869727,14.57379410096761,-8.307047627354212
21.950918,-1.3918791563168027,-4.862107634193796,-1.5725820391825338,-4.710000925222747,-1.5643964141740825,1.5358444544065981,-2.147242709791508,-1.3275602497698789,1.6087214934198109,-1.5122733600535445,1.6479440679803459,-1.5246936073365518,1.646047499429559,-1.550722541683735,1.9501372032694886,-1.3419236534270123,1.835966710602379,-1.1705556697609463,15.247283009289255,-8.12234784488034
21.977202,-1.260359475904877,-4.795530212273131,-1.4387098489425127,-4.709031410461113,-1.5737617217271151,1.51610354635403,-2.162978115176692,-1.362899979263303,1.5140705459515054,-1.5661865471331011,1.5598528512294196,-1.5759609032134083,1.6076170541296582,-1.709892268276961,1.7219337772924244,-1.3585098349178952,1.6514012486965086,-0.9845374006431843,15.884672124019001,-8.127909736127927
22.004529,-1.321453601597254,-4.632481366975059,-1.4482107945065628,-4.733309004908453,-1.5887272382342787,1.488208425372749,-2.1778357225081817,-1.396784294255855,1.411492906548672,-1.6413026041087537,1.47076132363093,-1.6399988143953927,1.4639683038304983,-1.7355877975806657,1.4520909896517196,-1.6925618732686596,1.7408253949395327,-1.3094256893600456,15.503945288356402,-8.425319113808062
22.035049,-1.5156038190916468,-4.657088279507882,-1.4070222189612815,-4.691676312020548,-1.5833909541509903,1.4512656907775454,-2.1927338419320117,-1.455863323224446,1.3548996736843553,-1.7240307640999375,1.384516282872796,-1.7654818661788465,1.3293264211985751,-1.9608031632202967,1.490856547495046,-1.7285650643908506,1.120930387303353,-1.57778921980023,14.120219411347662,-8.309082442542678
22.063854,-1.2583912947057443,-4.690392528687653,-1.4192522521580524,-4.723377549067419,-1.6506263125071339,1.4372363879106866,-2.203470891145625,-1.5194294489118931,1.268216442725561,-1.760340602310441,1.3286269373098822,-1.8828034147251573,1.2543648711697735,-1.9916299720286281,1.4654188876059542,-1.8510959831333478,1.0508059746737988,-1.6013990147236155,14.869982042940576,-8.646471877046205
22.092301,-1.1848067969569556,-4.706964078810756,-1.4736005849482197,-4.690407178497275,-1.653908952109553,1.4015460996752034,-2.211475143647096,-1.579272615651652,1.2574770306715377,-1.8038580489021405,1.31600016532922,-1.904330847497916,1.1037878994058856,-2.074604286959625,1.313046224568179,-1.9513027039072615,1.2039752266481152,-2.176891045349885,13.53609318665632,-9.02625551510296
22.122918,-1.5407624421301458,-4.548564367075495,-1.3926779322594576,-4.72785891355433,-1.662799869211083,1.3686332964089984,-2.216264836918764,-1.6305503366807372,1.2184993472744103,-1.8526545504753178,1.252438762770728,-1.9350074585715888,1.1949818525293254,-2.049669388088771,1.1685802136063146,-2.076163115854199,0.9724597446175189,-1.9714899849303869,13.181033566281338,-8.657129412428468
22.153782,-1.4335885695888921,-4.313295351001997,-1.6048895232918499,-4.787163397439723,-1.6889053063776842,1.3650272834109922,-2.216672229892079,-1.6726882330126602,1.2403763706869408,-1.8378952751505162,1.207689278751687,-1.9396546445642415,1.1422904945968857,-2.129778051297637,1.2074400352110133,-2.068263537383214,1.0268903113329464,-2.0540492666528993,12.47141890801641,-8.959081174308949
22.189409,-1.0487047129665703,-4.620151451941579,-1.6354038918318208,-4.7916110282393864,-1.6928059098640837,1.3513402893873099,-2.2129184342857897,-1.7193256667961778,1.2608003992050099,-1.873426780329503,1.2654209718417198,-1.9299126589943205,1.1466019188911285,-2.059164945303747,1.1892630802847752,-2.022685786489816,1.149377119907098,-2.01749640598929,13.367896411600256,-8.443279573585109
22.217426,-1.7681918866447501,-4.444686956416184,-1.7480217117446175,-4.772134820102261,-1.7386059275561734,1.3414156239869988,-2.2067194678490822,-1.7362005177062538,1.2928336274381471,-1.8578873245936511,1.2826203410464547,-1.9072893246959617,1.219698744039663,-2.054230271486347,1.207122423999143,-2.026330523565133,1.0558945125837835,-1.9500056877733365,13.507133031608184,-8.48120311854214
22.244564,-1.8322751425071249,-4.587415556726911,-1.694027906632103,-4.858520035862008,-1.7222169029926735,1.332922153381975,-2.197681782439298,-1.7497994936763892,1.3495268666790943,-1.831578596223473,1.3157855005948356,-1.8740881771497495,1.24396208413538,-2.018072602600665,1.2416484628094335,-1.9704581755152506,1.278864247181712,-2.009184435701723,13.196404523905057,-8.481611059775977
22.271843,-2.1730836729298395,-4.797707672087079,-1.73029933377651,-4.866086410779218,-1.7569156309734326,1.345016348715974,-2.187671599086035,-1.7404256439668568,1.382689417157909,-1.8077994053261817,1.3349220123281316,-1.8372416251060015,1.3239794304444423,-1.9610429885032579,1.3285634951059693,-1.9497052611765975,1.220068378546693,-2.0583914527178995,13.381093702196175,-8.825675913960863
22.303929,-2.0985760507971247,-4.807340686727448,-1.7660025086432212,-4.933900069895764,-1.7773293414692406,1.3522186606626838,-2.173617768286075,-1.7214231154353459,1.4585957345780303,-1.7706168978452461,1.3634710916802175,-1.8016082871975643,1.341241414255975,-1.877924751280212,1.388663663768874,-1.9464718236132819,1.349700201221281,-1.8953323893075358,13.50907886991768,-8.475397980571243
22.33656,-1.8342628678297739,-5.3131027636956665,-1.7794153597758042,-4.944945922189595,-1.750649826587375,1.373615255654259,-2.161655257193964,-1.7043278407197633,1.4965372965949786,-1.7230746695143242,1.4409878262556168,-1.751946362256509,1.3835115613604356,-1.8333695351520545,1.4444019061157491,-1.8077328352627187,1.2968488331465788,-1.825913583565738,13.720312943022675,-8.52979611309106
22.364899,-2.0656229123613667,-5.074397981304234,-2.08743827265315,-4.914135389973639,-1.7781624486592844,1.3638001732453109,-2.14466318921008,-1.6843613462525724,1.5599884769581398,-1.6856412623385637,1.4833893617847502,-1.6902525319883042,1.4623593296643118,-1.7401253077280254,1.4510139903808108,-1.7476490305005201,1.5217091532865112,-1.6176370397108664,13.949116903611701,-8.826950345862016
22.392218,-1.92299432176071,-4.87383788609711,-1.9651463349220295,-4.965048486089749,-1.7754964490626515,1.3769630657854228,-2.132013598551494,-1.649809438215207,1.5839056689674773,-1.649569422470468,1.5469666415217247,-1.6362655416087473,1.529638218633405,-1.742487129995611,1.5457710272349579,-1.642920594199006,1.5103049425526185,-1.445008081796281,14.017506747794819,-8.460116964964968
22.420933,-2.078291499155299,-5.051554319798048,-1.8885366948867226,-4.976422184642556,-1.762563657807679,1.395340819536978,-2.1191220568730986,-1.613428975463036,1.6455438293819145,-1.6130158642097847,1.5917609967446573,-1.57882022680627,1.5648338761578475,-1.6793937613143832,1.5922917869880768,-1.5627900927411407,1.584910481787217,-1.5544712465934207,14.12365425014074,-8.477877411910557
22.452851,-2.2100957796413256,-5.296194965882958,-1.9615207413840594,-4.954277418490434,-1.7675246944104235,1.410963387637688,-2.1062158687315224,-1.574877296134479,1.6966715140980504,-1.550238475709939,1.6466408612980568,-1.545946148795159,1.6192689656612915,-1.6433119183949276,1.6614562139956417,-1.4568440779164606,1.6721428300605643,-1.6521106916881527,14.133620856727031,-8.409272137863912
22.480096,-2.1737790831098343,-5.338881881600945,-2.009263462229259,-4.976713188354675,-1.7344347355229104,1.4214297027975158,-2.0967822722588085,-1.5350801449970235,1.7144390034440402,-1.5182819496474227,1.6636103034401777,-1.5062578677694047,1.6964287317603177,-1.5395239391618922,1.6946097772200661,-1.464336753166268,1.7263911547719275,-1.3831352697901445,14.3373993728263,-7.968345287397387
22.509987,-1.9932687191806029,-5.183555244697795,-1.9245146679042,-4.998991727952015,-1.7654690761652878,1.4425296355968218,-2.088644630617097,-1.5082967690751912,1.7669644630984558,-1.5008131974906525,1.726575158695265,-1.475727522475127,1.7460122713801645,-1.4488873118789394,1.78035291912062,-1.3441275515810722,1.7743802101242547,-1.4371156170196928,14.639039547838758,-8.384078032273957
22.540447,-1.9274712963263396,-5.269209887501754,-1.8754412402870462,-4.963614838136747,-1.7485981597849176,1.47005992751919,-2.0850116506239362,-1.475427817824468,1.7874548710166198,-1.4740635130213542,1.7617929047595515,-1.4144474222334902,1.7927072300700326,-1.3986995568958538,1.781982321247919,-1.3404263059971273,1.9078412652196777,-1.296180646211755,14.79679568379099,-7.597326219193491
22.568106,-2.0045855554669605,-5.160248427649678,-1.8366053099579795,-4.94712382558506,-1.7155899190595503,1.4598629981301656,-2.083158518198269,-1.4425608499185147,1.799206497902714,-1.4585384992995456,1.777182415466118,-1.3577854503807003,1.8534708750302238,-1.3741126794967942,1.9018924034990243,-1.3905904972363214,2.001030192746503,-1.2007639967127473,14.762812804807815,-7.804840899558463
22.595182,-1.9400507326062533,-5.08515661562091,-1.810792824738856,-4.949430197064412,-1.7063937009778392,1.4692684167695205,-2.0856347002590927,-1.4232781747186656,1.8104891929014957,-1.437270972470866,1.7885422069317864,-1.378759951946447,1.883899682792878,-1.3832020308958486,1.9558244598802148,-1.229948503641357,2.057056217924652,-1.2347440062161648,14.794859236955235,-7.588010720604731
22.628585,-1.967875772019879,-5.070464401636337,-1.777670275774635,-4.88682502002348,-1.7088603507672082,1.4615407356919219,-2.0937232881219203,-1.4146913901781024,1.7799154247678315,-1.438496942251465,1.7930457609487653,-1.336927095506497,1.9449274689427838,-1.300844539084928,1.8761100054422237,-1.2599761088655343,1.9580514277389744,-1.1486473705839433,14.937682743266134,-8.043180656074451
22.654204,-1.8093423301111389,-5.1594061061038445,-1.8151108323926675,-4.887797605583696,-1.705092807230208,1.4786310530279574,-2.1025677476877975,-1.413018838225397,1.756823265746978,-1.4834902271332628,1.7869883215481515,-1.3667304934434743,1.8889119249416437,-1.302274133984156,1.9403215605903164,-1.1724384540602328,2.188686042244083,-1.0907182715898245,14.77188350285702,-7.708671623338773
22.680513,-1.7264420505373377,-5.117067137106695,-1.7423371840628112,-4.836743974931448,-1.6983785130977076,1.4690745601168875,-2.1148476845165565,-1.4262267879643882,1.7053996732875178,-1.483877708171858,1.7520840439549854,-1.3744433020135203,1.8841207540373863,-1.4338664925705809,1.9629491290823602,-1.2149823861589903,2.187987718335259,-1.0541011880326319,15.261640658014816,-7.998943030365991
22.709185,-1.6773677688657749,-4.985535310775781,-1.7120341857133896,-4.854826533739402,-1.6838765269585458,1.4649406943898946,-2.1294986522467063,-1.458180845763365,1.6132491599334302,-1.5264430625928163,1.6982733346927812,-1.4014639623729115,1.7780955244270336,-1.4059331597222677,2.036337872925123,-1.177866586747664,2.105751400580993,-1.3477068224091182,15.699698993289314,-8.011891554683963
22.736225,-1.6322572826776627,-4.75005232086974,-1.6790472963466085,-4.82871405275517,-1.6883354951232683,1.4429136825663758,-2.144903489920645,-1.4941916596038274,1.549264591394273,-1.560579963984604,1.6496731922083463,-1.5696328601878207,1.6908074755446996,-1.4739741526779369,1.9677254412934106,-1.317122230656254,2.0554026420168534,-1.0730858822893334,15.304483910103187,-8.098960297101346
22.763789,-1.47365524245059,-4.862709421801343,-1.6146749547885588,-4.790917567256291,-1.6766163700114483,1.4418883292899571,-2.1599520339564693,-1.5413249021233868,1.4833058033426754,-1.6164161025334154,1.5875595955669157,-1.6312521996135112,1.6030713283426983,-1.680064016672265,1.8634598299907694,-1.4490608416462407,1.9146374274014168,-1.1086943116174595,14.702732917635768,-8.141634098979635
22.792692,-1.5023020578891295,-4.911811564485353,-1.5504476094954769,-4.791158403954517,-1.6626050445546183,1.431718331867982,-2.1761447201443116,-1.5854798859404782,1.3911319791257595,-1.7053124073369317,1.448537527693545,-1.7202791350438709,1.5429319189567083,-1.7741113929264378,1.7492301063228528,-1.4766630252889836,1.6634787480768578,-0.9423250322432314,16.019510094851587,-7.872161449047461
22.818894,-1.4613950707983214,-4.703768504272553,-1.5671097075520994,-4.809323125365183,-1.6750384086203125,1.399666087559961,-2.188251810713892,-1.640609659132225,1.2964821155981237,-1.7483443059519745,1.4043792773080759,-1.7283524313322682,1.3369696176936512,-1.9176854802029208,1.5653615976940607,-1.6437504018716165,1.481961921319606,-1.8281200417659853,17.492320028224366,-8.087161434621299
22.844695,-1.49449216233855,-4.761993644250144,-1.6066049645002447,-4.780638735004397,-1.6588220322963452,1.3897743992716074,-2.19793276503303,-1.677148524179728,1.2693884552752,-1.7957349966274987,1.3396077475732673,-1.8533512792644842,1.2910921743312658,-2.018924117673273,1.352974599018165,-1.858720815229194,1.4504135059943373,-1.7112271067900198,18.490785251268186,-8.842640392610397
22.871514,-1.649995397764348,-4.66449175743845,-1.5164281903216992,-4.78369644516998,-1.7013977587592486,1.3724829285647084,-2.205627329746076,-1.72155183811986,1.2395747522281906,-1.8541445669495744,1.2610332101603294,-1.8744230108699498,1.1633314021880152,-2.0548492664822406,1.2527693795162649,-1.8652439638679197,1.1084440538571667,-2.000558605891585,17.212191430968034,-8.857030413658988
22.89957,-1.3946010286090422,-4.79122333190036,-1.498595007499066,-4.781960850248415,-1.7101453211271709,1.3719671172792254,-2.2111180464874596,-1.7419400167508503,1.2252170497179,-1.8957406247685384,1.2370941502573456,-1.9927199588244888,1.1378015378356334,-2.115941554452293,1.2671450148687755,-1.966136052979014,0.9354458271163191,-1.8450738858198645,18.76641468965032,-9.06116705724278
22.926514,-1.422502770944142,-4.64080607145268,-1.5630445440826897,-4.775391062080257,-1.7272141434071888,1.3561285615106757,-2.212218195133628,-1.774583654767748,1.2279308984726225,-1.903104307538142,1.218758732096732,-1.974876576957491,1.1715295336556102,-2.08342433671943,1.1934253138090134,-2.1913489349266637,1.0276635380364603,-2.237102604943179,18.913299234071445,-8.663375190963801
22.95429,-1.425834930403395,-4.560437123541536,-1.5125469613668419,-4.763948027554895,-1.6955110623126295,1.3504561767328087,-2.2106876116638943,-1.7756337293807474,1.2283264886073453,-1.9025948063410005,1.2520043436476145,-1.963363250874143,1.173621519352714,-2.057833214328331,1.1897461759460282,-2.1052326515538624,1.101967417009852,-2.3477201167893744,19.39658325514944,-8.940300031732356
22.982076,-1.4756645051803376,-4.573916569926434,-1.654710953734088,-4.835784819282811,-1.7191488711887166,1.3543286063852158,-2.205902644254829,-1.7744644433046706,1.2619623497808716,-1.875726037898677,1.2433905097391846,-1.9538333733514923,1.1505795501878109,-2.0663480002807253,1.1826140017064604,-2.079471619536726,1.0724805325845908,-2.2652182474184754,19.175197506882046,-8.61810641134787
23.008437,-1.3691150788980981,-4.633471588213487,-1.6925383546477952,-4.777023741628643,-1.7100726793634495,1.3530321533499334,-2.200986168457669,-1.7717138499145533,1.2868318017736307,-1.880784405472278,1.2937245650115716,-1.9720992539990343,1.1890154851927608,-2.0129096423996824,1.1559955247598719,-2.0924628389690594,1.196765084411126,-2.066348000280732,19.15454826835313,-8.789751225379048
23.0359,-1.7078625011050903,-4.577125327655264,-1.6644242167128585,-4.833586921489718,-1.7575800401026613,1.3625354391899704,-2.192398469925657,-1.7737776732835717,1.3296942265277376,-1.8362370014233071,1.3005578225036956,-1.9284737189774137,1.2034882107161713,-2.0194450606438523,1.235608212394486,-1.9719665589310926,1.087139260110604,-1.9266018463781553,19.84773304656669,-8.88495405304301
23.066543,-1.7640078106427026,-4.604007068139856,-1.6997304777134405,-4.890328773397125,-1.7167712926414096,1.3615120806133132,-2.1812394470038043,-1.752411926254725,1.3839006898941062,-1.823664782086134,1.3375203825031394,-1.901112452506755,1.3100166196052387,-1.98170006469591,1.2713164156334762,-1.9686329015126187,1.2011265095701984,-1.9600643844594958,19.33027966943791,-8.79275507845274
23.09505,-1.4207693700108137,-4.6790679845064425,-1.7737353343199516,-4.930419990422285,-1.7032461462476214,1.3753773093704214,-2.169119820077874,-1.73683934071517,1.4365946141705002,-1.7620808057286483,1.376630382156104,-1.8398278899929617,1.3126549866551989,-1.9255545090106534,1.3215784050312036,-1.966936609194676,1.3071563744458408,-1.9146646578472497,19.79508328414982,-8.786218133563423
23.125626,-2.4370985893475754,-4.71238898038469,-1.8116184499520176,-4.925425316343667,-1.7273666610207163,1.387408193954386,-2.154206281985364,-1.718492819279512,1.4984344850870133,-1.7312477182150698,1.4437844683583176,-1.7758282901058946,1.3815186697969222,-1.8583721575753416,1.3681834229810679,-1.854659375370936,1.3017838307142728,-1.7883032545995505,19.936229685308682,-8.841183851806887
23.153112,-2.1293956421384244,-5.005691926611309,-1.7965919832108554,-4.9567333270726825,-1.7397234541370787,1.3973472061451397,-2.140713728924132,-1.6893538682069271,1.551585515679077,-1.6908739948832563,1.4721236377003741,-1.687245696699738,1.408479738908908,-1.827549808031936,1.4685557992040954,-1.7693106331813957,1.376818096658077,-1.8324084367400513,19.71289113734488,-8.605272294621008
23.183624,-2.2325678276362444,-4.99150541024002,-1.8418711525613363,-4.87051389210734,-1.734182403426199,1.4082673958950183,-2.1281230279123178,-1.6615112126893667,1.590793660768047,-1.650923754497171,1.5303167527261234,-1.7045081507926239,1.5002907388238687,-1.7185444508366736,1.498504390138995,-1.7366166859999694,1.590380329778707,-1.726031754985072,20.22965981782508,-8.61757639947221
23.213006,-1.994990734698672,-4.976494598298201,-1.8377434408721112,-4.917988102986461,-1.7262174934133248,1.4270074022219847,-2.1176256764425627,-1.6336019893760527,1.6352881545224633,-1.6161281525608673,1.5589454199420205,-1.6450397784464759,1.5213595689687844,-1.6962946593920212,1.564463289234145,-1.6175986072431314,1.6170595892192536,-1.6507003262735482,20.517943341487044,-8.294011587970328
23.240912,-1.7849917994130102,-5.092895357497055,-1.7947651507742965,-4.871279182891926,-1.7165177724644873,1.4403084201157277,-2.1106772349147174,-1.6269824530944017,1.662119559134255,-1.5896157086600307,1.6200765762209532,-1.572761604317126,1.5658540276620474,-1.6801209557537098,1.6345396393275837,-1.6193577884651535,1.660913030996367,-1.4974647889241635,20.26002410133541,-8.39156828063321
23.268028,-2.045363938535238,-4.980703655524824,-1.8528145466759667,-4.877240097800165,-1.7034460619784182,1.4374585773907862,-2.106494871927215,-1.60879455704085,1.6782011288572771,-1.5821525613619452,1.6101140898040078,-1.5823017412591012,1.5857973446278812,-1.6557083943579591,1.6075444818378923,-1.5561988235838364,1.6528037723210822,-1.4388357111946044,20.333776749584604,-8.227196473644781
23.295257,-1.8341426140949821,-5.101014258939955,-1.7189727337164398,-4.92455042592822,-1.6941435474242599,1.4333620704716226,-2.103964824752281,-1.6093052560169745,1.6637162417029236,-1.569157991172885,1.617171891413779,-1.5486001744497726,1.6095592191705612,-1.6299824949900132,1.6401204908274465,-1.5621684131948463,1.6989248883355865,-1.4432430489102055,20.63510940761713,-8.334576772781695
23.321225,-1.9858007962962916,-4.9430573503083775,-1.8258538422914827,-4.851748592616126,-1.6976034458127254,1.4580300054022488,-2.1029760344086292,-1.6054744616677508,1.694534994726787,-1.5834219185151814,1.6005314322120843,-1.5569037373444667,1.5801617404953783,-1.5866598884869507,1.6532909722116647,-1.553361302012854,1.6765944997186912,-1.3700399485568069,20.68029238852216,-7.875255019998544
23.354904,-1.7173569052188387,-4.949384843419388,-1.66730301511969,-4.833606550270219,-1.6503507734908929,1.4505571944024498,-2.104441189332149,-1.6126723180640252,1.6712348746481223,-1.5902966407867773,1.6153035682751575,-1.5532602978459538,1.5970241928067832,-1.596764514006453,1.6251416874414453,-1.5716248270195825,1.716200843478696,-1.4524495213112516,20.581637454951633,-8.286644056852975
23.383606,-1.3979357200077516,-4.954166922845844,-1.6082541432536557,-4.847199867646476,-1.6574856428592415,1.4500987374579808,-2.108965001132183,-1.6232239374598356,1.652679697711519,-1.623689362933715,1.5885426610437907,-1.6016732591057317,1.569924487434276,-1.6065509118211954,1.629712972925122,-1.5136379468098378,1.6535278485761717,-1.468589608687643,20.45814936482822,-7.976602776769303
23.41068,-1.7252929437292777,-4.924532733389168,-1.6868500230347965,-4.81781673150758,-1.6609025479919441,1.439595597404851,-2.1142514309034572,-1.6460305582752635,1.6191148968849607,-1.629688909297416,1.5564915522364786,-1.6143645483232172,1.5620667362409562,-1.6872600092488024,1.617161964976312,-1.6153933308416089,1.6005033470978336,-1.6339837023038442,20.957497366069422,-8.174764134462468
23.437268,-1.4148156963678984,-4.677919879385182,-1.6077113675404902,-4.831490202309719,-1.6563675998544471,1.4358547891249875,-2.1233824792124807,-1.6616222465088164,1.5980422608772322,-1.6638487385653864,1.499548298551122,-1.6555735607827713,1.508179519403778,-1.737854226917932,1.5477788098629033,-1.6251468916638028,1.4339165979006525,-1.5536158867795904,20.3559254089081,-8.400770474863748
23.466553,-1.618585998959667,-4.787079709206475,-1.5249831331742074,-4.778498603879312,-1.6502645671012537,1.427212933148428,-2.135143828177118,-1.6918298487941126,1.5392059412594004,-1.7171203661755337,1.4753274096259423,-1.684235659011761,1.4573036701817312,-1.792742414495046,1.529900261338284,-1.729707446280436,1.5197551289483637,-1.492100127444926,20.291572503902575,-8.26639207557187
23.493191,-1.3258176636680554,-4.72020132144479,-1.6003047536501052,-4.767260231517904,-1.6777190238829915,1.4064180652524985,-2.149184855774623,-1.7184618725563525,1.469381318366788,-1.7657630225799705,1.4379205402942838,-1.743884588675082,1.378483315301914,-1.8242710767915318,1.4987632429419113,-1.8039997452117187,1.4194951607105875,-1.691362563718721,20.204994548635945,-8.21780064166909
23.519307,-1.6837463706787776,-4.765773323875425,-1.627982292087518,-4.810355778432087,-1.6751456538962832,1.39196745141725,-2.161535830275894,-1.7353647856806524,1.434931339748307,-1.7933166576821427,1.3691322188047097,-1.8118849909771533,1.3567149884753236,-1.8869913827908438,1.4200316968332785,-1.817060336257617,1.401945017482761,-1.7339973160769366,20.079041473148337,-8.367780205611847
23.547991,-1.466438666221284,-4.702829042185121,-1.6305998180639194,-4.800154654772148,-1.712693381399059,1.3672450498919149,-2.174570790583877,-1.757500376600599,1.370377018061135,-1.8544162567103193,1.343639280493592,-1.8392000854568356,1.3082231184377386,-1.862898661089198,1.4139974054804554,-1.919390464445027,1.1706726014722697,-1.6584829819243982,19.944087012439887,-8.446796519912006
23.576503,-1.6346363979146064,-4.701007358052505,-1.6874709808087875,-4.7976697601393195,-1.7334038835590222,1.3761643815212599,-2.185997707986843,-1.7720278783783698,1.3503867549298862,-1.8516824974009893,1.3152472328535165,-1.8961841409573978,1.2876914261405885,-1.9332836844735453,1.33841094468036,-1.9066802156848017,1.2912044005789078,-1.841974444474245,19.254447707823825,-8.32416509762122
23.603604,-1.6970100552605623,-4.87600743711151,-1.6152696005647278,-4.838374231067881,-1.7259020440983515,1.3562182090831993,-2.195509367046245,-1.7712335409839424,1.3071662074457466,-1.8653856584330948,1.3102598691133964,-1.9127461537726052,1.2744404512461815,-1.9662414686381602,1.2454655067816314,-1.9545720906891881,1.1399093574623775,-1.8382326081785485,19.899623856926585,-8.67913157276778
23.630726,-1.6276656331010972,-4.924532733389167,-1.6778659500676372,-4.823561458855404,-1.7459221433723842,1.3332469001097407,-2.203871060919369,-1.771122471422037,1.2922656023253494,-1.8937156901433503,1.276785602793478,-1.9323268796625657,1.2104057114700224,-2.011927787233606,1.314819023781891,-2.0174778572431915,1.2739289570953145,-1.7384009959967377,19.634954084936208,-8.988150800955838
23.659747,-1.6696944150001074,-4.954687711183109,-1.7437349245349285,-4.885345407795331,-1.77628145238375,1.3409506519188348,-2.209065946176804,-1.7670060559711742,1.257175674578198,-1.8876040204748434,1.3118481150733772,-1.934775283304542,1.299317844395982,-2.028145389966422,1.2499954397291033,-1.9074077828564042,1.1530454820287692,-2.036701268304693,18.742820248889622,-8.955405223480708
23.685696,-1.6218468225559066,-4.9474710594060305,-1.729819506551158,-4.927621894558197,-1.7589380533528949,1.3250982393317186,-2.21251751835428,-1.7548315371837557,1.2661727586490974,-1.8765045181837698,1.3250624481031275,-1.9636873917794793,1.2566146394366309,-1.9931915548980024,1.357097863626359,-2.0609278083934335,1.315291736636319,-2.1571487668237843,19.6522933874944,-8.385094267497214
23.715054,-1.747966619878988,-4.906680887878544,-1.7868415566228977,-4.942972880796325,-1.7850504947687142,1.3207165346450143,-2.213468218269038,-1.7321882795639867,1.2744217485781413,-1.868346299132276,1.3321019485754098,-1.8977948438473697,1.291886725809918,-1.919328818696248,1.403839696348144,-1.8574175690203492,1.2241154269951204,-1.9781188326485852,19.153126660862444,-9.08149963215779
23.743752,-1.7036721132955113,-4.938837238292839,-1.7804905490624463,-5.010181315804328,-1.8116580034314986,1.3377429535814764,-2.2092695046729802,-1.6872469787973172,1.2943790034941414,-1.799578362351735,1.369443352022602,-1.8260965030453198,1.3819322168875632,-1.7961132553645331,1.6011300276011284,-1.8157749899217484,1.4482254516754298,-2.103300425096718,18.181266502708176,-9.031190934407029
23.77083,-1.9334066710203583,-4.998339033072637,-1.877197209636586,-4.968653845996697,-1.8067832090592348,1.3428504320864991,-2.203720111947058,-1.658905676428007,1.3315705815636178,-1.7486229658585801,1.5039929104209335,-1.7444996381743487,1.4750896187080929,-1.7877892965844164,1.457416062535648,-1.7356200123457515,1.495410756263637,-1.5237721949521492,21.272318575506926,-8.441984237522075
23.797889,-2.003040650258344,-4.9833358307230995,-1.8896314375567638,-5.00975412560861,-1.824079819750456,1.3426758062722661,-2.195232717143204,-1.6178283141177565,1.3826731160786923,-1.6814177966549446,1.5515089336283754,-1.6430187442701503,1.5896297162044932,-1.8105394356653532,1.6999245547803246,-1.5281256145881699,1.808330958690493,-1.9282871342830747,22.791251560903852,-8.688667202364755
23.827372,-2.10757683293919,-5.289344963161024,-1.9403679349174558,-4.9688223822007,-1.8166832548854468,1.363430628614482,-2.182405983340431,-1.556251084309282,1.472636212570005,-1.6201027364965248,1.6088523427223578,-1.588553186548272,1.690962864159381,-1.6231099483088869,1.6549035345554641,-1.2938285796287297,1.8932948242083927,-1.4044100262497876,23.27771938635705,-9.2449244609769
23.853312,-2.080832296510922,-5.078595295499971,-2.0176902930061296,-4.971127611682212,-1.7987708827313706,1.370619544457581,-2.1692989247062613,-1.509423455147535,1.5360416720591719,-1.5834618939542504,1.6903601191261814,-1.5173375293365632,1.7346176888222862,-1.514027875790504,1.820312163869168,-1.263537511463766,2.158084134181138,-1.1032727682114034,22.044860304431786,-8.905631846522857
23.880203,-1.8008599990466767,-5.10703722253148,-1.9501372032694961,-5.030938641928592,-1.8014599133913631,1.3870862619928104,-2.1539894304444376,-1.4727510495010574,1.6033051950769206,-1.489635290338023,1.7304361583577776,-1.483290665968563,1.753303977505743,-1.3779461901860797,1.9307014980283694,-1.3241133619521765,2.1418514005360594,-1.0060218680215194,22.326231672819286,-9.110020299378025
23.909065,-2.136450853705808,-5.24594045677684,-1.969521273344493,-4.98289726385291,-1.8144144465435634,1.41310324282897,-2.1373996737140497,-1.4303231388088002,1.6795305270121368,-1.4779241127932765,1.7941897111059506,-1.3952709896633546,1.8262458114264577,-1.3667504189221842,1.8998692590753892,-1.1797843920350333,2.187758846107187,-1.1109654931531385,22.410380968882386,-8.187225935086156
23.937539,-2.1844708925798106,-5.044815285768773,-2.0276081047739316,-5.003845774862553,-1.742118777050783,1.4359791796402441,-2.122516851667899,-1.4154676224317913,1.727668527175418,-1.438921644298824,1.7578432445968066,-1.3493399683441312,1.8739033104440406,-1.3690339824746096,1.9297948134415193,-1.1782345595637622,2.13674713243618,-0.7233536515749157,21.302462679635145,-9.729288843971545
23.966143,-2.1086764724424105,-5.14941566075229,-1.965407671215689,-4.977776227214447,-1.7339172949236878,1.455827567688944,-2.1076180442997723,-1.397431560736124,1.7587413834092085,-1.4590988840821872,1.780035664459389,-1.3357902327861177,1.8652760540350604,-1.3570134638752613,1.9825227405515355,-1.2594775847358168,2.0366928075667525,-0.7944723244959127,21.76891911530769,-7.373094353779108
23.996981,-2.3855314434047545,-5.110690089180001,-1.8719192118233137,-4.938881799681425,-1.7157727010565942,1.4610731547872677,-2.095677106156213,-1.4095805000990913,1.758454490853493,-1.439852351920575,1.7683154349515353,-1.3437442340487376,1.8194750223708818,-1.4085856169880027,1.9259090344142862,-1.2303086128201894,1.9573026319088074,-0.9277175152737978,21.614335625358226,-7.814002946851191
24.024558,-2.0518197540281835,-4.978123431238139,-1.8685288911126638,-4.932789330731463,-1.689477149928322,1.4792448540052832,-2.0882735097093037,-1.4264124160303189,1.7594495713390679,-1.4636577774564048,1.7559944528348617,-1.3730122967602212,1.7800080337743835,-1.4157253637292035,1.8942060406076995,-1.308144622123434,1.9466933236453996,-1.0831358670159716,21.136711374056766,-8.137077419273979
24.054665,-2.0173306921785517,-5.037021371183824,-1.7587205846201566,-4.9201461282393435,-1.6959315125355505,1.4897551968242517,-2.0841687665912674,-1.4535659987250817,1.7371189664123385,-1.4885833359068092,1.7013624215945227,-1.4301862727671526,1.7087359784774137,-1.4498458158676664,1.8470202746366209,-1.2837560745749765,1.8816595391918076,-1.2209407249377986,21.181561582072266,-7.5925865352984445
24.085025,-1.8793026225268097,-4.868623165264145,-1.7156963753750596,-4.868247086585294,-1.6785133651426052,1.4853842800139363,-2.0835511421246644,-1.4784088451604316,1.709821708099838,-1.5415916394134348,1.654672329279676,-1.4645121971019646,1.7206501084140517,-1.535733072336036,1.7702737712150458,-1.4451937430122426,1.8685094382337328,-1.1505701520301723,21.099641567248927,-7.824863652467444
24.113761,-1.7105052010840267,-4.7197780084685945,-1.575650657596572,-4.849264909518699,-1.6452802377461304,1.4835343673899812,-2.0866711168864245,-1.5225972550905542,1.6988289476689322,-1.5645123709679272,1.632715412542405,-1.5097744941188174,1.6508158206450987,-1.5550453209738513,1.673119210121757,-1.4609966566256583,1.7330987120855998,-1.2571345747467375,21.03585600723254,-7.810372935207269
24.142145,-1.7300577719743078,-4.905483491487679,-1.610672217865909,-4.803919947504484,-1.6129266914400728,1.474234982104237,-2.093365738189164,-1.5515435553961405,1.6526159189666003,-1.6034343769132358,1.5757779321512813,-1.5448194931780834,1.5912356994551726,-1.6631925677811752,1.6238495025417858,-1.5032545588264896,1.618440655811096,-1.4561382846850215,20.789685906007293,-8.153303836505266
24.173092,-1.619430512299904,-4.555787103402688,-1.5415493496486259,-4.7749309077108375,-1.640429378639297,1.4722114019038715,-2.1031151808302972,-1.6054622521786737,1.6340919449835192,-1.63870909214226,1.5187738818035705,-1.6241372176962663,1.5256221801942924,-1.664487588447792,1.567515498671363,-1.609331457996646,1.5340829728202874,-1.403153888963681,20.57374304965283,-7.937469126236899
24.200382,-1.3363806510710785,-4.930440451807936,-1.5501948462523913,-4.736526604144651,-1.6314405842210384,1.4663576156180882,-2.113385908832684,-1.634562996796964,1.5893845509594478,-1.6743478132571301,1.4694857266267531,-1.6697320125674078,1.462271693950394,-1.7284282327288545,1.5150717647374174,-1.6578358929638417,1.50871698314479,-1.6011777137726741,20.449470229840696,-8.48673046897666
24.233467,-1.0616166599545942,-4.600186165387435,-1.466404207128549,-4.763818791987938,-1.6191506418858643,1.4427215314104707,-2.1272918473452753,-1.6780715130910742,1.53957659608955,-1.7181248307037686,1.4324918022034183,-1.7473198453790713,1.416505987696357,-1.8315988386116093,1.504972903153216,-1.6779636292514821,1.4093134635595863,-1.5978533216825437,20.38675145391766,-8.566967767498298
24.261655,-1.4983427307063082,-4.607512041654456,-1.471127674303741,-4.769505161647556,-1.610762634463129,1.419883738848229,-2.1410226501606284,-1.7064677628871843,1.484616526366085,-1.782782982194959,1.38884897613949,-1.8007148906010013,1.3762316764281946,-1.8251240542296985,1.3716017454985456,-1.8016521970944235,1.2353258907834397,-1.642512204871753,20.52887363337043,-7.927618739274449
24.290192,-1.3367324275277717,-4.623339397750205,-1.4818345343066066,-4.754481348762164,-1.6784861976277174,1.4124919307622206,-2.154430364145578,-1.7355584187450661,1.4364964886199934,-1.8130098276679674,1.3426353387171412,-1.8392214206078692,1.3259277715733344,-1.9214755515974167,1.3358123333529033,-1.8506324460021382,1.2406020647487908,-1.7629724068710935,20.280102638697045,-8.33386911446296
24.320762,-1.3918273911237646,-4.677985733846725,-1.484934448662437,-4.772127764775961,-1.670523599369232,1.395684329967707,-2.1692954247012923,-1.7570179245578554,1.389806530932825,-1.8419668433724659,1.2829575622288092,-1.9022001872340835,1.2460784220571794,-1.9455325967958785,1.2944286592036236,-1.8769453102897014,1.3164282682416306,-1.8698450109370108,19.9897894891198,-8.578768115357873
24.348385,-1.447245837303853,-4.615396981030147,-1.4093354015627793,-4.781893360911313,-1.6755952684891744,1.3845466339493973,-2.1822830312340575,-1.7713952454202164,1.3529625700363397,-1.876916369599034,1.2775648063052294,-1.9429065373217653,1.2038305085055052,-2.0064700634007395,1.2661219112966131,-1.9067364877139694,1.0769482849865661,-1.8263877990046768,19.686004580697233,-8.553015080946446
24.379779,-1.6602310247042285,-4.735550860756194,-1.6111961256282743,-4.770565018329972,-1.6897443448960912,1.3648089903910836,-2.1948527757477296,-1.7802084756012282,1.3128634489980868,-1.9055531515196422,1.211987776301608,-1.97429052612306,1.1734676526271342,-2.030290273286782,1.2086406200882,-2.112287255226922,1.227872466437907,-1.9233064072620016,19.844476944381388,-8.560984530904815
24.409529,-1.5844941001677624,-4.833789046324306,-1.6443755110268568,-4.775769757995413,-1.7138478296369162,1.3643993957927243,-2.2047570170633572,-1.7635019164801788,1.27685704783426,-1.9210781347733157,1.2031401468825005,-1.9997045540969574,1.1474575336555985,-2.0802264013885585,1.2175601179306597,-1.9643410823706093,1.0278232059258998,-1.9588307925588784,19.36194538184947,-8.700527960021248
24.438061,-1.4598333887243784,-4.837697945545935,-1.6912134958038405,-4.831432410152368,-1.705291038022338,1.3573567092350427,-2.2110791473163856,-1.7361168904878679,1.2626007294339017,-1.9322278441823508,1.2033910888721016,-1.9905497780218537,1.1437702685237205,-2.0344439357956987,1.1239538583091384,-2.17126052089332,0.9871331367036557,-1.96126442371008,18.719573976734342,-8.759010417619065
24.466547,-1.5197965058535248,-4.692282001296668,-1.6704649792860526,-4.837376530371403,-1.7345319342441665,1.3618206899160292,-2.2151895066754137,-1.702283106465593,1.274938504478319,-1.9040941421894793,1.2431169881108344,-1.988170486544947,1.1403998680313203,-2.114807397050823,1.202362954485894,-2.172145901083377,0.9951693290345304,-2.0562685736860367,19.24844777982226,-8.598438831869737
24.497882,-1.502838309848673,-4.945202793491424,-1.6924874406843373,-4.863596165225951,-1.7302220413808258,1.3597751094519417,-2.2166265779181376,-1.6296811493537453,1.270981884298504,-1.894121373100466,1.2709083756771165,-2.01468547799746,1.1882471907099519,-2.088799346870276,1.230752756720144,-2.1667827926383363,1.0684157361152993,-2.2293622092186065,18.71248974722857,-8.9243963998588
24.525116,-1.7715932340720186,-4.668765879036535,-1.6831510001577477,-4.874896017013801,-1.7280849943939847,1.36387892458715,-2.214320549671588,-1.594045233638461,1.30849582929762,-1.8389141542017795,1.3218926947261185,-1.9643164650166123,1.271747642652776,-2.0020734830014826,1.3873967425753797,-2.146041153559414,1.0370881351556498,-2.0399585857747113,19.08409655040445,-9.039697573245878
24.562015,-1.824261349133521,-4.9775718923806,-1.8200321902838628,-4.885460962856802,-1.7629497190385275,1.3800397476729198,-2.205066807667283,-1.4972081070480616,1.3523528537053864,-1.7131889214972482,1.396824348942136,-1.830029408081107,1.3855010166896669,-2.033956606399587,1.4144969758965353,-1.9220586057429752,1.4696046782226873,-2.4550448122606165,18.966664666105622,-9.243897415805685
24.592344,-1.6383404808912956,-4.987740244984921,-1.8730004986954956,-4.922721503914419,-1.7450998622253666,1.4148026482538847,-2.194042921425976,-1.4200542462503227,1.4542872774461046,-1.658243019408861,1.525877068041312,-1.739961046875362,1.4896009089452464,-1.8482884924354563,1.5087459087513293,-1.88251377304415,1.4017759873095572,-1.7359450042094913,17.84548881226737,-9.246248086941161
24.621057,-1.9829320808562583,-5.083051540930526,-1.8016218123475753,-4.843435324877255,-1.705941102187121,1.43447055681562,-2.1814531557459165,-1.3664726713326776,1.5461721417962877,-1.5736412693328745,1.6455360760254836,-1.5874498876764065,1.6232438809311664,-1.7545309224103784,1.6649543340552728,-1.5818456008742654,1.726961140867656,-1.3273974411848106,17.49958836447324,-8.89615345739297
24.652169,-1.7623252872826007,-5.016430214683904,-1.9526224618137205,-4.901313287998418,-1.70363159656131,1.458174065229589,-2.1641978156088753,-1.311276105188723,1.6400559993016723,-1.474765519468165,1.7119183880124975,-1.4989631750807344,1.7335475660750364,-1.56655906401865,1.7307961802217549,-1.3555773425907895,2.0712008014124565,-1.3994959839867498,16.670957598629858,-11.289808852675518
24.67996,-1.9949095395055807,-5.036099035865826,-1.8488146522865432,-4.8752832017089816,-1.6865477663490192,1.4780543988234411,-2.1479809552434355,-1.2908276696625145,1.6975110000902824,-1.4135569137313397,1.7982593176746895,-1.3954480434858665,1.784636336360851,-1.3979357200077573,1.974370156676685,-1.270319158422312,2.049226385870947,-1.0115111405026191,15.383058149883826,-8.422268482637005
24.710261,-2.0504130941746572,-4.8215154789404355,-1.8017749554500058,-4.914077476006326,-1.6655636900157396,1.5022763112362023,-2.1313807848420407,-1.2766373664542257,1.7866155882031995,-1.3772545374264853,1.8397207373020328,-1.3215246929922357,1.8661752290941491,-1.359762952799802,1.9916783806457259,-1.2088862779723153,2.126222599333694,-1.195641580549006,16.413531445634177,-7.341592173663849
24.739014,-1.8875717978606652,-4.991011532500945,-1.8766225472231173,-4.859559964816665,-1.6405145897200966,1.5236501017443256,-2.115389727392554,-1.2709050405894284,1.8222860518000807,-1.3645748707898158,1.8431529033165595,-1.2942891660492397,1.899054381521947,-1.3065549025376229,1.9518641861615602,-1.098963361724113,2.0857041218672525,-0.7961504371885356,15.316263328511543,-7.124081975822758
24.766986,-1.9558021111143218,-4.930210708161408,-1.8022622989084343,-4.8300129028405046,-1.642519640002558,1.5237721949521503,-2.1009665022538204,-1.2845808746011222,1.8361399705442518,-1.3419089686001007,1.8488646649621245,-1.2891083964008132,1.9189071088288951,-1.30203005772005,2.000994383181785,-1.1659045405098132,2.126599228846082,-0.88406661618215,15.507115477855008,-7.425717481097828
24.795419,-1.95677377393886,-4.91086874653181,-1.8114923608581326,-4.841312514821857,-1.6276164331250274,1.5392877153544091,-2.090513390221601,-1.3043413910603574,1.8357586467975051,-1.3629291804954005,1.857775631431604,-1.3076866034924444,1.8785689303802886,-1.3465262445744206,1.9616840591079634,-1.1504820076351887,2.0608426764615433,-1.0114157616102712,15.100658042782722,-7.22518534755901
24.826625,-1.986162160110208,-5.066441220745868,-1.7169220747076985,-4.847035637329441,-1.6181481163683553,1.5478606722191102,-2.082081893290937,-1.3358890516774726,1.8335297885687571,-1.394707505201998,1.8051457305385956,-1.3263036667401873,1.8587812432794562,-1.320381293183313,1.960693521454757,-1.1923689487662232,2.0250356112525356,-1.1576928045645911,15.171160388437938,-7.615150434389812
24.854025,-1.683947308385381,-4.738635934818388,-1.6831816568476166,-4.80473054768182,-1.6072514905192752,1.5364279051409213,-2.0788918294524703,-1.3707438869518447,1.8212964062050128,-1.4198583877474464,1.757019167206038,-1.3371776368464094,1.8278494324095076,-1.4173724052160548,1.9156852601318055,-1.3098680960235753,1.9906331247428144,-1.1684333353442127,14.566929220250758,-7.334835519727936
24.883757,-1.5865430566447654,-5.033287020068835,-1.568333277588504,-4.772801898196223,-1.5950754902368167,1.5322805253549507,-2.0786870132600774,-1.4071396553779554,1.767166035547926,-1.440329790905679,1.738262655138146,-1.3826083509709088,1.765416685628815,-1.4440508425317422,1.8621165931829529,-1.345151663848708,1.8367771527357653,-1.251527156883555,15.062743947788128,-7.590986902293563
24.912434,-1.674321001305444,-4.914470541548784,-1.405444190583491,-4.767922079327417,-1.5787254073443397,1.5243431376870067,-2.080876549787467,-1.4461786927269258,1.7428800099394637,-1.4656313728299737,1.7098755930874283,-1.4706723966157818,1.6976578548892314,-1.5138404507082421,1.8180901834038292,-1.387484342767876,1.7457391984179842,-1.3398851766960724,14.753904148553996,-7.584508984042319
24.940845,-1.8627049965244087,-4.7458586198887325,-1.5063694873693425,-4.7516566916293455,-1.603541669825138,1.5185735256644202,-2.0868682398583664,-1.4914275415128373,1.7029786310122634,-1.5243086418818483,1.651807285628714,-1.506260221635512,1.67174037660666,-1.5718379930848032,1.7157949952444507,-1.4349411063733282,1.7227034025894168,-1.2833207426207753,14.664312884740479,-8.070066606271268
24.969263,-1.3703009628623657,-4.679215314155483,-1.559407297603961,-4.745501872713609,-1.621560311667778,1.5114256240582846,-2.0945249244210267,-1.5297539045883808,1.6554518156734657,-1.5695893267775356,1.6259814132487311,-1.5454553517400673,1.631379217745725,-1.6200378033442944,1.6422888568135696,-1.5207976766651177,1.6967089524806949,-1.4786487882072166,14.681718649310097,-7.845949678184901
24.999811,-1.2698760924344874,-4.655631822562611,-1.529895749218733,-4.775108542251278,-1.6256699246247102,1.4785953929014775,-2.104396467333161,-1.5766499184736988,1.6151347757186465,-1.5910845859428957,1.5468535345499952,-1.5916266468311115,1.530749547611246,-1.6513574104455584,1.554537596989767,-1.6518929763852654,1.7801379100577182,-1.4899332835989254,14.456436111065411,-8.187393467334527
25.026841,-1.6030432092301505,-4.776815819810243,-1.4748292838695085,-4.782126454522039,-1.6109610863912682,1.4551307535408882,-2.115187087566634,-1.625005090118028,1.5709545045854154,-1.6494386930082594,1.5285348955832707,-1.6390258423716673,1.500602648424424,-1.7393391362755461,1.5350744516645156,-1.5979543338702387,1.6344414219728858,-1.4721245173030157,14.182181556928596,-8.099679721437665
25.056271,-1.2673364153550883,-4.778823329093722,-1.467864688277071,-4.7926062439978825,-1.631605333954402,1.4291314523583738,-2.126952757736456,-1.6661719990593054,1.5298614245629436,-1.6809839069432724,1.478027887671523,-1.6956429432447748,1.4531998274790165,-1.7098709005273123,1.4944146032774621,-1.7366786797932114,1.5707963267948966,-1.6220758347859667,14.20429282935617,-8.15567152183877
25.086322,-1.5192291808520604,-4.755839875776207,-1.5040977679226675,-4.800934067112791,-1.6628781732740767,1.4303263136765467,-2.1398621807813045,-1.698995890576482,1.4836097988337555,-1.7281969256517893,1.4227691103249007,-1.69056517149159,1.4170887977364177,-1.844683203055191,1.441668098809459,-1.6742079980175268,1.4528627267648446,-1.6503031689780112,14.123406341871881,-8.461504534365854
25.114618,-1.669203548230097,-4.561618805602916,-1.6192815045991713,-4.800898118138231,-1.6598111039918049,1.406840716463224,-2.1511572393802134,-1.7350631594223735,1.4642666085125142,-1.7636870436641914,1.411529117245606,-1.797748494211817,1.3971173318510846,-1.8602320624353677,1.4944942376516441,-1.7813947330597866,1.3079070747823889,-1.5803380219459813,13.698122867617663,-8.2351720055082
25.143214,-1.484802035600656,-4.70556314782982,-1.6181039985694743,-4.811943301429482,-1.6921068674228987,1.394684893588489,-2.16299718450124,-1.756464726748773,1.421178321265727,-1.789465272668839,1.3652970367038757,-1.8247642887944737,1.3511360941376027,-1.878945882792359,1.3969952077057102,-1.8193777664975888,1.3769426647666783,-1.713476875623686,13.976136856596622,-8.376632406769321
25.173708,-1.5680640931565581,-4.831646085098865,-1.6607590261002307,-4.840446899788475,-1.7067819627998806,1.368904188760815,-2.174589767532904,-1.7693946080145246,1.3810138160680188,-1.8163635398805573,1.3457018186767025,-1.8511845374833487,1.2344760083741073,-1.907549244741846,1.3312464919846543,-1.8873016346333977,1.2998494764564847,-1.8286006723162944,13.745174582688522,-8.40253103642501
25.20067,-1.63232992014394,-4.904062623549586,-1.6498129595497701,-4.849185664807273,-1.7124088169935523,1.350559090219258,-2.1835520499675294,-1.7821950949886731,1.3433612284623477,-1.8241465215105648,1.3224981125682542,-1.8996548797010204,1.3039465490839586,-1.983640231737479,1.3406111049601543,-1.8479483747703196,1.3014322544953139,-1.7890222066809944,13.379974461742785,-8.75224818133244
25.232249,-1.5970198222856602,-4.860125014073534,-1.7015311709823104,-4.870680520641857,-1.7332348571136578,1.355212301760404,-2.1918108419856237,-1.7863279534950554,1.3329110250198126,-1.8486300491345549,1.3100286833500654,-1.872415373061137,1.2801194011409354,-1.9807693701612503,1.283818873674519,-1.8784135466982665,1.189156163320276,-1.8932379660849603,13.52606190172614,-8.595718242619707
25.260391,-1.6600440704921158,-4.8725439415067555,-1.6893073036288917,-4.848845735432684,-1.750779159230211,1.3370151813343225,-2.196762216207923,-1.7778554964828426,1.3343859069277921,-1.8436775951435858,1.3238302532339823,-1.915668010862954,1.2490457723982569,-1.9660575922051968,1.3120791189004057,-1.8446131467928797,1.1297863594519981,-1.9133622519804565,13.276586078633311,-8.852243736653065
25.288986,-1.684663341439197,-4.828225585506667,-1.7416525377250867,-4.922889076579933,-1.7442773511295449,1.3413465770408075,-2.199524713135251,-1.757095393773027,1.3421735658383376,-1.8408057134642495,1.3044480898857627,-1.9041911874852013,1.3004991645147543,-1.93207430480755,1.261973663715206,-1.9115957535257264,1.2903445907678714,-1.804539507663798,13.019149086182708,-8.714932920201871
25.319607,-1.6516382716833018,-4.985535310775781,-1.728605147764246,-4.930811817852846,-1.7793293835611292,1.3366321487136619,-2.2000797903683433,-1.7268498844823978,1.3451427661983753,-1.8265214133818797,1.3310046223369594,-1.8585379389678485,1.3535926324539802,-2.0149243687973932,1.4488703737505355,-1.851357495102446,1.3386517803949076,-1.9816663027308419,13.26362566376551,-8.906094167340598
25.347129,-1.9472866612414195,-5.041027340696113,-1.7248618937900937,-4.8881941216460305,-1.7948310748296872,1.333595672144045,-2.1979757284646437,-1.698412565553541,1.3851220326809022,-1.7963352196139588,1.4086118723037064,-1.8696000899521859,1.3595648465846324,-1.8587655743801692,1.361291734859129,-1.9479478777836665,1.4899494784554266,-2.062970566197132,12.10272300535845,-8.519391587295615
25.373757,-1.692388049283624,-4.929262596051098,-1.8967544299944956,-4.924131084905595,-1.7768957287417313,1.3493329641205822,-2.192721048371431,-1.6613708128476776,1.4028964647843662,-1.7329738961043282,1.4470831806837425,-1.7657079339807493,1.4173361877665047,-1.8817946074004375,1.5418887190488084,-1.846487296065456,1.394998424697443,-2.055442464408961,9.202696058863854,-9.050031888608691
25.411046,-1.9688601620830126,-5.021039847461559,-1.8094056493030977,-4.9756705864508906,-1.786144489240127,1.3673984380695436,-2.1825775028939276,-1.6128286261166205,1.481496744165607,-1.6681308721543915,1.5400304937647,-1.7253247902834703,1.5680204838203957,-1.795429617633241,1.565331900310409,-1.5742685350631374,1.4638884185291383,-1.819813740175507,6.180978589072316,-8.781276851976129
25.439434,-1.9643655933760416,-5.0519041632748545,-1.8590228602424803,-4.955649432144001,-1.774022346619496,1.3834162780099895,-2.172485196704946,-1.5640215084127482,1.5539110007430317,-1.6108735603578774,1.5707963267948966,-1.6437261133236825,1.6010900867136673,-1.692104270620596,1.7560001741905293,-1.4880929871569768,1.780333106449431,-1.5349907405214258,7.210480525181294,-8.859498718063488
25.470435,-1.8935399295244737,-5.064586975350503,-1.9315622995818653,-4.938200661928045,-1.7586782263641245,1.4076953428598555,-2.16176403384867,-1.5171892000017428,1.6122360044049435,-1.5477631168940957,1.6538070231620978,-1.5595482072645634,1.6194336721570788,-1.6347897733227243,1.6519364698499095,-1.4526778524445256,1.761349373689713,-1.2815924150163949,8.164979914580023,-8.39708689323044
25.499074,-2.166286311221611,-5.155555282403708,-1.8290894204895465,-4.9535484386564805,-1.7293053629434685,1.4311019118004076,-2.1493710540327937,-1.469265104626875,1.6787713325838713,-1.5309373886771194,1.6762280614816034,-1.5048543370136265,1.7348622848404898,-1.5788933158326348,1.7198758029498558,-1.4451459961850492,1.7937570918108383,-1.18293222292663,10.995574287564276,-8.391925891775436
25.526411,-2.0543843124299617,-5.089201930155002,-1.8755618086803199,-4.9011048773928385,-1.7339041907162727,1.4455399823848352,-2.1372943203466,-1.455530947919005,1.702196423295792,-1.472608989075925,1.692298585012202,-1.4350193210298603,1.7384580879242104,-1.4973761107886812,1.7919540679284123,-1.2794882312006988,1.939830224285642,-1.1938255860988645,8.64822912388819,-8.537173079264672
25.556354,-1.8166694440660576,-5.159231448870438,-1.909430830123159,-4.894574593392269,-1.7007670723124766,1.4533521121745212,-2.1252640627290402,-1.419869722123603,1.7459106180074042,-1.463567457400234,1.711601787111983,-1.4187338312682665,1.728141477015985,-1.4725423006058198,1.8334742909234112,-1.3007822450745314,1.8948751656921827,-1.2596460820540756,8.46916787208644,-8.899669395885846
25.586385,-2.101826431639079,-5.052287930977865,-1.83773898357083,-4.875929388077369,-1.7011164746010596,1.4833630008274528,-2.1144613486997703,-1.4040415699165238,1.777105917469525,-1.4597368761420322,1.710072577247315,-1.463069574192754,1.7035263349061993,-1.4414063091612808,1.7864142466329993,-1.3364870868898848,1.9089551548866759,-1.0634773152396435,9.063200280327438,-8.24127523718056
25.61473,-1.8192321930882456,-5.064433294700107,-1.8425065887415475,-4.832621395669971,-1.6590138011679534,1.4961549765586732,-2.107742171822358,-1.3995436625115028,1.778551148946126,-1.4960493098187448,1.7292133833014618,-1.4328625905520123,1.6964677699292174,-1.4906057301202618,1.7637406497346957,-1.3527111520163504,1.951569157404814,-1.269590826431664,8.552929145684553,-8.110808083944306
25.64542,-1.9187799289667304,-4.923884000671574,-1.6713280045926848,-4.760335515766459,-1.625368241027099,1.5046030421523118,-2.102745149389902,-1.3965005080507986,1.75035624734668,-1.4836966791638497,1.6998252499147224,-1.4691399214951437,1.6922705677875143,-1.4862623381468318,1.736864000931243,-1.3042480983654345,1.7877772731467376,-1.267537719805219,8.25829303727189,-7.698186425276756
25.673585,-1.8790544466248313,-4.611242787597587,-1.6753779099994957,-4.7547183110399365,-1.6099722525910662,1.5074804951522007,-2.1001307488954537,-1.4117906754785279,1.727720913004685,-1.5199501856111612,1.6868004138366286,-1.4988950210591387,1.6959884915102459,-1.5367875731158724,1.7235009894087814,-1.379068435623661,1.8170129960983092,-1.3143864795154934,8.246881375221669,-7.923314767662691
25.700897,-1.5567127509720364,-4.814077832147767,-1.6320335339959207,-4.825067567560948,-1.5889879520080608,1.5124663308671658,-2.100481019566794,-1.4164621641821098,1.7070989990810963,-1.5291631137107893,1.6501212501807474,-1.5458944121451268,1.6474594396467421,-1.5912241860927638,1.6962787165799027,-1.4551245216612758,1.6607490005350378,-1.4156291690580158,8.469791637469736,-7.853981633974483
25.734038,-1.3381393149413063,-4.6694860301438155,-1.613722960569637,-4.751817502513969,-1.6199965100659137,1.5042843627904678,-2.102865138333903,-1.442225587440783,1.6699102712580831,-1.5421502334304178,1.605393500302446,-1.5543926627329612,1.5833246735930173,-1.6132544555291732,1.6414875854344972,-1.5181161589500456,1.6086093159694035,-1.4016164968006073,8.243140452761384,-7.853981633974483
25.762207,-1.5170365182571208,-4.790225833978166,-1.5095234292079855,-4.765288642400147,-1.588150217191895,1.4964610624550596,-2.1075860030623317,-1.4642490209727426,1.6416128383320407,-1.5932998422476299,1.5853082859356935,-1.5809216790783758,1.555544032735795,-1.6294871595841494,1.6153350979811305,-1.551964472561567,1.5508239516396911,-1.4288992721907328,8.037092451236967,-8.1721565182703
25.790546,-1.4539073624442984,-4.543115400024473,-1.5400761607307043,-4.741402918267224,-1.586430024262723,1.4919299784348494,-2.1138894020858867,-1.4912976772777258,1.6258600333705588,-1.6035462665008204,1.5553513307795996,-1.6509811740962106,1.5504851775769342,-1.718249302616104,1.5830065168732455,-1.661122880674654,1.5684653286857702,-1.5519306407732256,7.910792474424828,-8.085392608654585
25.821215,-1.4135682758183536,-4.905916087578143,-1.4422572562460605,-4.734377673869012,-1.6212803628994514,1.4770443644470193,-2.122119162808859,-1.5107357876093779,1.5631755333074346,-1.643347689537279,1.5050010623693828,-1.6708850884897428,1.5118809211239883,-1.7629979892675707,1.4889900590705984,-1.6474300583529204,1.5719604706229018,-1.5376854039139372,7.934166481275799,-7.996487331230182
25.848305,-1.099148888454214,-4.791797247619029,-1.517299895101404,-4.766293543963753,-1.6532301784664971,1.467101478830623,-2.1293262540184332,-1.5312679247062573,1.5301884798486665,-1.6701353017226699,1.4926216620692465,-1.70471824819381,1.4537672085151587,-1.7858853356950435,1.4882505101382713,-1.7373074011867606,1.394771558728703,-1.3814415293242845,8.010179143813152,-8.35942997484814
25.877801,-1.65017464135447,-4.794340545941109,-1.5844941001677624,-4.764599552087014,-1.6497684345362869,1.4532424559925967,-2.1358404081155813,-1.55160147686148,1.5126626000738863,-1.6896732192486812,1.4605249080709954,-1.7423311624032527,1.4523971879711821,-1.8076450877418169,1.4981968730644017,-1.6837159875474939,1.377525021812364,-1.7032214048686611,7.676955267199158,-8.576660235505342
25.9072,-1.616061553428159,-4.757584313605519,-1.5500380632508446,-4.790080389374305,-1.64841783553229,1.4390181759551257,-2.141206707450183,-1.5644387965555318,1.508095343865768,-1.702217058639161,1.4473909995789778,-1.7297884224410176,1.3857663234312632,-1.846197909869094,1.480916572058437,-1.8153071536985765,1.449991392072762,-1.6518067636783407,7.497008714576198,-8.145438428452314
25.93562,-1.4654961972308485,-4.658561716271347,-1.6301858629872512,-4.799564561128294,-1.6674900887747268,1.432530060746048,-2.144296688253932,-1.567137262357573,1.4719668114735627,-1.688216779376113,1.4633800493632576,-1.7715373503365455,1.3641503370065113,-1.8459583526318268,1.4182613756151912,-1.865874275361346,1.397737739412437,-1.5080767649283178,7.605868184877827,-8.456051304884342
25.963849,-1.5320098184105622,-4.633933993805938,-1.611356795767435,-4.843747976220328,-1.674443214547227,1.4180646718515637,-2.145024781430143,-1.570528947122124,1.4923294321163432,-1.7153077123373899,1.4403736251544323,-1.7638019663133258,1.4252437238922528,-1.8840031879701442,1.4469143691097297,-1.79091067971206,1.4322591923485772,-1.8119454251099798,7.43130929491056,-8.510904755507859
25.992685,-1.6951513213416303,-4.688808446282502,-1.6278771092011617,-4.801263155197794,-1.6758001107257379,1.4157458716335865,-2.1457927346600534,-1.579901592031939,1.4799675958683016,-1.6916580622672999,1.4259593394597325,-1.7467193755095627,1.4471014773841937,-1.802526743690265,1.414233235058959,-1.7715495670938899,1.3970777193602943,-1.6443476172834237,7.0685834705770345,-8.877444680026468
26.022122,-1.955045201404367,-4.793675865106614,-1.5974293721607098,-4.8010848766572884,-1.6673274096623814,1.425567087166751,-2.14484980749313,-1.5799777411058018,1.4913091590328917,-1.6871930217192255,1.4734211808236424,-1.7450804245510199,1.415681806177666,-1.7688872968247475,1.447173999943765,-1.7195303735585898,1.348383908824215,-1.7839273545992698,7.526581422174244,-8.47356930668532
26.05192,-1.6751094617885702,-4.774068364310144,-1.6710625887766688,-4.8276961123770015,-1.6682669194980297,1.4182589588262424,-2.142073718769696,-1.5670962291533048,1.5003389850726838,-1.6855242190194075,1.4733126241750334,-1.7382174406463604,1.4431465536693584,-1.7531035475924348,1.4779684592156712,-1.7721950678224172,1.3750241421423457,-1.668484391659934,7.763321746773737,-8.278062983653733
26.08189,-1.8466022253834191,-4.870055567717947,-1.7622218083202341,-4.851980753381767,-1.6849979027817807,1.4205722404640813,-2.1364600184700735,-1.5722702289701866,1.5267541776491864,-1.6539187199056,1.485255656801152,-1.6799550689773437,1.4485178644162473,-1.792933102399354,1.502069640193024,-1.7913552326193114,1.5162527790815865,-1.528482888258178,8.005646387696075,-8.30450089442172
26.110224,-1.7621751120793212,-5.080966462769725,-1.7411176595602749,-4.867177939916457,-1.681356331597862,1.4236987247217379,-2.131360039005216,-1.5562188499059308,1.5612954250298217,-1.6315751450473268,1.5158708404779493,-1.7061180746304143,1.457482363731419,-1.7476453033676462,1.4932279158724833,-1.614536251452916,1.4608624328004673,-1.7132511058253375,7.793615506692513,-8.223315291648108
26.138052,-2.0638472239997077,-4.829621963986808,-1.7871960779491263,-4.872359968332116,-1.6739083702325221,1.4320004745408808,-2.1230953581840173,-1.528279677950669,1.582631108706126,-1.6157949090915231,1.565208149670191,-1.6390562760990925,1.523190812545508,-1.7158443768685465,1.5157858049190145,-1.6243513048218838,1.5319518998263357,-1.5911638802913202,7.372154209900699,-8.467351928912374
26.16879,-1.795339878717646,-5.0145076632372465,-1.7391052645690723,-4.897477469323896,-1.6945637989181617,1.444041678723254,-2.1151209305257375,-1.5050469139301428,1.6089457476658793,-1.5766128160102433,1.6040158091062022,-1.608960299936178,1.5764700247789762,-1.7028495648325292,1.5686671603884743,-1.6017143063579393,1.7684730224259473,-1.7016237228689424,7.77219725335652,-8.606604652967855
26.195887,-2.158798930342464,-4.929337603551696,-1.7779273231513726,-4.83260786906398,-1.659132189863988,1.4570005319732633,-2.1092028488320453,-1.473149035421573,1.6513328613922678,-1.5331171154982561,1.6015044322541583,-1.5826143049823163,1.5870008186815758,-1.6076821904544678,1.6225398923008327,-1.6128959790695472,1.6183148764601862,-1.3807407260060596,8.134354545019395,-8.32077388669775
26.233803,-1.9183548423400634,-4.98903346848751,-1.8366510775956508,-4.871761270712997,-1.6875270710017642,1.4681734338363523,-2.1022945743868,-1.4385977691490914,1.6884192541941572,-1.5052740734386707,1.6582381149122056,-1.5496862194043775,1.6445881703416645,-1.6077080415852365,1.7208494572500261,-1.4487550154065407,1.6358509782128854,-1.56299921385199,8.253925687131618,-8.419465522129308
26.262154,-1.7309840243558807,-5.048424277368729,-1.7353595241827449,-4.842960844958777,-1.6812188770153054,1.4776078155492367,-2.0994902041322825,-1.4143268838120246,1.709997970136927,-1.4869165713107897,1.6678604147747318,-1.509821943344958,1.6946489350488325,-1.551835261880864,1.7707386976177506,-1.4858945333451747,1.8569262306540615,-1.3394753509895294,8.205084722882809,-8.330984041627387
26.29044,-1.7951429973215476,-5.130810704355342,-1.7179800340581666,-4.824912866057158,-1.687278341407782,1.497755761491778,-2.098575242902939,-1.4032418684006298,1.7283341575081552,-1.4692235270427825,1.695880479439769,-1.4650988253870647,1.6978796502871591,-1.4554082124712016,1.814775190214898,-1.3615886890452171,1.804539507663798,-1.2775056814478012,7.9768884036104435,-8.068216019117248
26.321257,-1.8157749899217608,-4.940756342766116,-1.7075187833421566,-4.843350869419471,-1.6613484901998719,1.5114197203158533,-2.1014061389345127,-1.381154238707084,1.7275164236007496,-1.4510593482941578,1.6940741998280116,-1.4174168777275626,1.7481273272388254,-1.4757196126398031,1.8673421358645916,-1.3757328522694747,1.8697660127302047,-1.3000600027691553,8.483511595973608,-8.446168313524126
26.348584,-1.9682945324644043,-5.046753544619149,-1.6819683219375237,-4.860848697130151,-1.6361773922772116,1.510029899386476,-2.106858153226506,-1.3844434459635906,1.738138448650496,-1.4544585314443732,1.7061936520597583,-1.4490883848891134,1.7393689969159318,-1.4193109486555135,1.8297010302441752,-1.3321870042866957,1.8725603478707507,-1.1962178328230713,8.40682285556701,-8.33649492899696
26.379394,-1.7655917884999461,-4.914976601574916,-1.6403671238722082,-4.861823169010599,-1.6431422568209602,1.5024238597310589,-2.114743861694103,-1.3910494311275943,1.726562250926295,-1.4784825391658345,1.694258338545694,-1.4708832113936317,1.8120855370234632,-1.48512157749451,1.8613534364052913,-1.350638481100761,1.9018924034990288,-1.4179839992160828,8.209053184249372,-7.8315135053886555
26.409225,-1.6035302221786605,-4.887061179392929,-1.618158650281228,-4.854942095252277,-1.652891827434968,1.4965227778326995,-2.124592634778597,-1.415674051354166,1.6941839990110417,-1.5017667143541114,1.6898914541972392,-1.4811328160760255,1.7404946695042889,-1.4682659701384924,1.8034533386485059,-1.3369921665980609,1.804170095046673,-1.1443713858224456,8.467188982848992,-8.039695482234096
26.437474,-1.7597710330619292,-4.757660041221542,-1.6373644905707205,-4.791157420412773,-1.6344808860717397,1.4799898335257105,-2.1353808639475114,-1.444940833207537,1.6365695781785332,-1.5198791294126353,1.6743744243895051,-1.5596797916168204,1.7493370606857697,-1.5403067024168398,1.8171767271589914,-1.5425720258617581,1.807222968729304,-1.1902899496825252,9.080972159679222,-7.357013029095383
26.465928,-1.6293152949437428,-4.735149277031884,-1.6145060436800873,-4.776252214248405,-1.6403855035274602,1.472659292204195,-2.1466150937754986,-1.4861802337019467,1.6341578733742024,-1.5651993703135296,1.608209740847242,-1.6034924454982193,1.591830038780246,-1.6607244473159486,1.8416789469323596,-1.3106299973768307,2.093005218600782,-1.4490985447718006,8.186041101517391,-8.159860505379354
26.496806,-1.5355805393558486,-4.793566129501278,-1.5689254215877169,-4.806515604406423,-1.6291534832516568,1.4545357439121958,-2.1600038123819307,-1.5239015988431583,1.5446093683407784,-1.6486994120754317,1.5222655127299063,-1.6158477899108674,1.580156427849488,-1.7134217133897225,1.646872202864723,-1.466650322718875,1.687580922264524,-1.3597029935721736,9.040960337480918,-7.826465644689026
26.523946,-1.3851419103668718,-4.774916062359436,-1.6466240684432658,-4.731417825158376,-1.680047079135295,1.4352289583320967,-2.170484083616871,-1.565909694865974,1.4741714485611797,-1.6749605765402198,1.4533943127706792,-1.6875600707481715,1.4332946005862943,-1.7412417298738432,1.5506985306963055,-1.6483106084256893,1.64841783553229,-1.4092764566763336,9.990479429425605,-8.765149218132459
26.553841,-1.5221168663009728,-4.708759232260168,-1.5650657305003517,-4.784479929163696,-1.6779150419092146,1.416378704081621,-2.180964699628887,-1.6029868493491621,1.4206489833983618,-1.7606319770179815,1.4361809866296047,-1.7962159772809603,1.342036269662568,-1.872214755160686,1.4977557614917851,-1.5866122311165083,1.3660681760915756,-1.7593201295511187,10.342727656463316,-8.81817285217479
26.583833,-1.4157995848709557,-4.608057149259226,-1.5036790896356853,-4.795826830812978,-1.692819788663177,1.3918883786865826,-2.1888426260655947,-1.638516757872055,1.3754434753387488,-1.7920679456468893,1.3174048602343935,-1.8090183359859764,1.289207861628617,-1.918812499604289,1.3940874707248674,-2.0126292150476175,1.4280243817752993,-1.5853407556754069,9.94100863138107,-8.880127174044407
26.612289,-1.2807515618784528,-4.64020421290432,-1.5569632171121248,-4.821186633326922,-1.6917288577862732,1.3706316301971209,-2.194701820064238,-1.6699470876401248,1.3275909079581674,-1.8195454526190895,1.2982100009387807,-1.8535174750415822,1.2219175529775455,-2.0079850835269792,1.3001415495832889,-2.006117029718288,1.1882390911960956,-1.8797270707186382,11.057993097560233,-8.570523308070886
26.643384,-1.4815769456562558,-4.656503178489089,-1.6593796818275253,-4.8180839984906605,-1.7055570172667167,1.376358921437934,-2.1970859132593743,-1.6994045420622255,1.3297820647542447,-1.845918578329991,1.2816637582306263,-1.8935810069862906,1.2257470508689101,-2.073305670213795,1.222727508648112,-1.9104021263310913,1.2316129184122833,-1.9156035912279374,13.010153287108768,-8.902820891171677
26.671546,-1.6314694300975123,-4.680324502033277,-1.5925793731556843,-4.831916056277568,-1.7155300616196025,1.3476633296090545,-2.1974756750466833,-1.7155206471908553,1.2969606822908997,-1.8346181642818005,1.2789472344522956,-1.9165618048466846,1.2110462934236665,-2.013397623436927,1.2336251623537189,-1.97690656330381,1.0241494406211347,-1.9419765494336707,13.110413287181194,-8.838425520740524
26.698331,-1.4610693379108204,-4.6387695591761124,-1.6129934857423511,-4.8586912928356645,-1.7416483644217133,1.3446165842606903,-2.19549547520022,-1.7300488103738505,1.3100364623643126,-1.836412378575564,1.286623612698463,-1.9279651344483908,1.2656168929281166,-2.0131705497716417,1.2191237769495478,-1.9627141575253213,1.0727290312334412,-1.9154436424129277,12.917401501101622,-8.392118033189156
26.736596,-1.6603001451464792,-4.731946388684784,-1.6938417787934537,-4.834617324073213,-1.7530620287975354,1.3536266301724547,-2.188538199444858,-1.7411452933981493,1.3533548283815182,-1.8367863900990524,1.2978343985806904,-1.8499393781465556,1.249854179659502,-1.9845374395962379,1.2434677369452463,-1.890904846542533,1.2274041300844507,-2.0155782497740318,13.264433899083757,-8.871746516618739
26.76501,-1.8307364669834245,-4.892728625010042,-1.8706139389353922,-4.801280664959489,-1.7507866816569992,1.3457797609499365,-2.1813213560428992,-1.728547882686694,1.3642490181309272,-1.7979245013641274,1.3110626963816727,-1.8485742830092757,1.262503122631018,-1.964207899171856,1.261691891349048,-1.8561764774964689,1.2040394201987206,-1.8300352896037047,13.01431270852884,-8.581051873645922
26.793487,-1.518518422330418,-4.890849723417524,-1.6274063785947286,-4.922714854049744,-1.7485609009477912,1.343770032961085,-2.1726038134507175,-1.7186915550361956,1.3840379693292035,-1.772342675674083,1.3641615131510931,-1.8384349879400392,1.3182563710993227,-1.9154308023107143,1.2895334208328884,-1.91683360290775,1.1974326853519532,-1.7483924940783742,13.728889927448314,-8.501793060901582
26.824058,-2.254847986926677,-4.930810523987564,-1.9269118887154841,-4.923660384210545,-1.7661358477161793,1.3644248077644716,-2.1610082393952057,-1.6984303963026657,1.431200764099543,-1.7524579707912076,1.3882364736639894,-1.7687360302449946,1.3338880792176688,-1.885922211669346,1.3663272668955342,-1.8510835898703224,1.400979979344764,-1.7376881750179807,13.526807814606055,-8.22549948912119
26.851356,-1.906434877122506,-5.017381327199095,-1.8932285443443075,-4.953586085376367,-1.7454854185510784,1.3786456521435477,-2.1501620696960053,-1.6746354313437635,1.477031711595474,-1.7082023936280988,1.4407730565457442,-1.7525978158366875,1.389469445880998,-1.8143069214878118,1.390003289310488,-1.8245018862944467,1.2955753573123687,-1.7398535832232487,13.97620985595775,-8.205738976803582
26.881897,-1.9081894078645116,-5.080285096489719,-1.9294344765255633,-4.924877298957841,-1.7206877388987472,1.3722399720691918,-2.137259322921036,-1.649584429814256,1.5197943046907245,-1.6734090136618893,1.4810568036047724,-1.712353559090667,1.4571350013336275,-1.7676974735534507,1.518944113502438,-1.7805843400230537,1.5424787751987588,-1.7616274295161483,14.095174833932699,-8.781276851976116
26.911783,-2.2518133372420146,-5.069186154485984,-1.9038726665392565,-4.912876959651864,-1.7229446532280697,1.391894091782014,-2.1249055061556064,-1.6173698355793091,1.573346528470781,-1.6225138912896526,1.5235163303537935,-1.6657324841817647,1.4914277217744623,-1.7015697184406429,1.5496814528692648,-1.6924631557737713,1.6117756503530694,-1.779002276318884,13.962179583000884,-8.561692155442385
26.939796,-1.9407023942514543,-5.060933790803477,-1.7999080581332147,-4.938434315882277,-1.7222516513653405,1.425957356441689,-2.1130930188539674,-1.5800062897271343,1.6010034207533892,-1.569970392644485,1.5795059595785312,-1.593840062698831,1.573317329857536,-1.6856729322117925,1.563934301002217,-1.5879095704120256,1.6411027909135212,-1.6879050713617623,14.309357755677008,-8.584789282191453
26.970794,-2.1159272174113988,-5.148863211617056,-1.8342049501630553,-4.891168476600956,-1.7099561619577943,1.443775218794904,-2.1026745387739196,-1.5295982767836849,1.6452802908937034,-1.5330421878955494,1.6051360162479196,-1.6044605799424376,1.6133423133013842,-1.5661403852705658,1.601069713060878,-1.5498752297073675,1.6417612965169377,-1.5409544421277872,14.244024788512412,-7.949981924343968
26.999454,-1.9771501003424523,-5.141599557141394,-1.985942307888914,-4.872844127863437,-1.70951012703068,1.4633758915915278,-2.092654919954645,-1.4837040503275105,1.6889394416521988,-1.5181683092408096,1.6760186538574182,-1.5361826649001202,1.6614156542714704,-1.5648664771624061,1.6945958099314529,-1.52330178178903,1.7585582733084901,-1.460332342333583,14.473001071373572,-8.623381162495587
27.026649,-1.8606428167065017,-5.027828660445816,-1.823931065772725,-4.871022195257557,-1.7075256807025416,1.4819551705382064,-2.085834551024644,-1.4438836222091807,1.730747545813166,-1.4657653121657246,1.7064918476718134,-1.5108755063321524,1.696276180259803,-1.5368836468374567,1.6905415416798626,-1.412903757857869,1.8752118417167811,-1.478077618973691,14.407886570410264,-8.198086187763185
27.056597,-2.0299896222707363,-5.123845223798397,-1.7295217348846623,-4.855979172127688,-1.6641549057191034,1.509728369471058,-2.0807641867260593,-1.3882482206664477,1.759314278963468,-1.4603189109156134,1.7403762154497993,-1.4379277831939792,1.7686643424350053,-1.462156412704244,1.8421563381675015,-1.4469129191030603,1.7871504619885454,-1.3786036336292478,14.756445553655524,-8.036791518354086
27.08658,-1.9068771103717206,-5.221361896827369,-1.7368214281744316,-4.8096970257498715,-1.6221529970658153,1.5255608157739315,-2.078031868758247,-1.3492438081084563,1.7960731060089519,-1.427781407778287,1.7722208737079579,-1.431769972044845,1.8235600987316232,-1.421817954037521,1.8749573557838777,-1.345735348099341,2.0323692499757366,-1.1736602018669882,14.348943101174042,-7.759029927631726
27.115152,-1.7344771153555387,-5.061011835821522,-1.7332998964916027,-4.785008676005774,-1.6279602575292726,1.5408692188328146,-2.0795526588170743,-1.320688403350009,1.8020846362325047,-1.389682371614017,1.768967982724888,-1.3637547638773413,1.8877392259248478,-1.4140288046263931,1.944085384508422,-1.2861153185877547,1.9845221862185594,-1.206480016835956,14.815592465082169,-7.836205728726862
27.144399,-1.6592743992758547,-4.981317766962598,-1.6547819747798664,-4.798541303797593,-1.605244963249232,1.546551973660792,-2.0830593002468882,-1.283738098931056,1.8052858641265404,-1.3804869342873938,1.816032500645683,-1.3669178755954732,1.8868724042980378,-1.4192612661428317,1.9897341491973954,-1.241455027262152,2.0568805628615903,-1.2484386079312857,14.756863023762302,-7.739830366921671
27.180731,-1.7771202208246035,-4.909145562685751,-1.6376746321921214,-4.794015601884641,-1.598675158772112,1.5574770067911203,-2.0945826005244945,-1.2659746436606807,1.8072017169293808,-1.3875810206922026,1.8060224348175142,-1.3431250441104832,1.8674286066459016,-1.3695122577039522,1.9533648837251694,-1.2830516455500325,2.065994924119212,-1.1887163868585613,14.782939052856163,-8.088023233217108
27.211258,-1.5686033478542227,-4.864288027565231,-1.5449602601171564,-4.76843583139888,-1.5943754169892899,1.5623540237295663,-2.1080562102284075,-1.2568884108780165,1.7669759930753977,-1.40673353246778,1.7953030728758401,-1.3903308031628256,1.9176481925097473,-1.3195270741942051,1.8949449581293707,-1.230763702609143,2.1088405346205104,-1.2266742901830567,15.074103733662659,-8.187225935086111
27.240517,-1.618689956922473,-4.797410793036896,-1.5572470204983715,-4.743804006525149,-1.6078731352250313,1.5473011749049184,-2.1230947720184767,-1.26745192309358,1.6853140877065549,-1.4264958750804941,1.737976784303184,-1.4082344876603698,1.8189628651558072,-1.4548862957605673,1.9773780792081213,-1.2019342559761923,2.057955839703873,-1.0193040252475132,15.23202119646998,-8.113482097793186
27.268899,-1.3306253189347201,-4.745192407731304,-1.536295943535568,-4.7308432610053455,-1.5929375987935892,1.532377076039102,-2.1396044812508372,-1.273470932485606,1.6355429339026417,-1.518178274456512,1.6897862461418107,-1.4669557202954655,1.7931300262498227,-1.6064954394742135,1.8990543815219423,-1.379396697755264,2.056786585995824,-0.8303117588672376,15.374718966837293,-8.22882234933008
27.29729,-1.611280523934778,-4.6540035966222115,-1.4370351873466836,-4.662784316519234,-1.5897164549958924,1.5137908259192743,-2.1558982727659006,-1.2967595799840013,1.5536100788141614,-1.573864847678811,1.6017400163390625,-1.6001017254968848,1.6564448664254232,-1.6267042126832731,1.8607318242719244,-1.4799497679517413,1.8848841959219995,-1.030960597619722,15.619955894421224,-8.357607930098563
27.337182,-1.2943898877921436,-4.589720324880233,-1.41518308023721,-4.653390783794692,-1.5629559124789176,1.493857027481531,-2.1744683984583895,-1.3404326902280008,1.4382808740897857,-1.6409796351713917,1.4839726238270023,-1.7020143544834494,1.4295951663024837,-1.7629031692951183,1.7384813141963285,-1.494171213742176,1.6496597790398364,-1.4727510495010574,16.086794604751837,-7.833782361393414
27.379515,-1.3190289017025165,-4.6184256601791835,-1.3685776532190708,-4.641126809557154,-1.5770400839744874,1.4673064994895932,-2.195344899571071,-1.407387156214576,1.301069309233293,-1.7653258184111373,1.3434052062255202,-1.7888171846195877,1.2402769162888285,-2.0405255289317976,1.485211250126603,-1.7098115449965492,1.2752059010210508,-1.4392081853370076,13.15437321790674,-8.333822159492758
27.409555,-1.202350768354924,-4.565388397589082,-1.4298234863453376,-4.664415709355362,-1.6238682088611565,1.4315744450910188,-2.2051388638857348,-1.4543778930187812,1.2575104524033982,-1.7982219828669816,1.2930690120496338,-1.9169497890955975,1.2095925713012181,-2.1300875467428813,1.2809718764222036,-1.9997708661519233,1.1050675553461253,-1.9876943972047643,12.618561979946277,-9.773548964353285
27.446145,-1.4072224512280553,-4.408388041044545,-1.4426606319251543,-4.610286255621487,-1.6360974804556472,1.4173772404241023,-2.2113835643072917,-1.4949883512401623,1.2451186237189316,-1.8523064433357141,1.2208253520215782,-1.9684637174797701,1.126549268500278,-2.0912547762460414,1.0820099601933426,-2.165077625566159,0.9931203785293614,-2.0746606898112847,13.281462313637897,-9.050733529253424
27.487314,-1.1376368600605113,-4.313302200692413,-1.3795356593028918,-4.7294935131245515,-1.659995619365273,1.3966000830288812,-2.2131212582562685,-1.5599876723863615,1.2515021509055684,-1.860452228068835,1.2181393717338256,-2.0111299601739296,1.089863901910864,-2.1572406924139385,1.1583858851975093,-2.0368949112799486,0.8629624475283234,-2.1643676874154276,12.717385957280532,-9.008875608441295
27.520023,-1.3500921055765895,-4.401018675986788,-1.404325248670036,-4.753502672994305,-1.66822110348472,1.3741759605881885,-2.20993186930703,-1.5906779782099167,1.27681310032993,-1.894626545446588,1.212997889242805,-1.9554010416171101,1.1533528984402455,-2.124816669220439,1.0982134466607532,-2.072332895493497,1.1792054187944447,-2.0667776765647954,12.941477475911432,-8.579135326704893
27.549654,-1.588545941851395,-4.4545596190720875,-1.57217754138617,-4.788274837995528,-1.6750357428428284,1.3609871222897174,-2.2036424012589877,-1.622602537647841,1.3015685221972007,-1.8571928388238494,1.2810292805654853,-1.9276706071093817,1.162257182105285,-2.0802302961308086,1.1197047373743476,-1.9645493332682877,1.1875562222114817,-2.128039404271995,13.010789824260272,-8.958010237088534
27.576807,-1.3808080388762156,-4.404591008885293,-1.6425205884717449,-4.764858761778613,-1.7230283038306131,1.3433346418959715,-2.1958418603663055,-1.6342521651764699,1.3243870494795047,-1.82521460884267,1.2813530285467196,-1.9037129649742441,1.215360617644724,-2.001882993401848,1.2256160813162054,-1.96018547915496,1.1935953025065262,-2.0007172730857983,13.223586573902944,-8.733693748699114
27.602898,-1.7894652726688385,-4.705766560642022,-1.6995444836335762,-4.85449040858094,-1.7144602483823739,1.3533094134673698,-2.1869853189582074,-1.643029896421441,1.378600026854284,-1.8109492008913641,1.3294754976638212,-1.871882096661176,1.2776833995971295,-1.9635159838956275,1.2947449533466433,-1.958265633692453,1.236454166949704,-1.8880336945554137,13.554984993640439,-8.916048136453846
27.636363,-1.761980786391911,-4.70871252636058,-1.8389531355470128,-4.906676327582306,-1.7763281900400987,1.3485456904878492,-2.1732263136224863,-1.6497557746974953,1.4210508645517426,-1.7555023231540783,1.4033568076074283,-1.8530146072798979,1.3179305625181306,-1.934519570452405,1.341997481407671,-1.8779515518604355,1.3184691774845199,-1.8182159940238736,13.699752379928475,-8.406319521017851
27.665231,-2.130081513087174,-4.94530965773778,-1.9405100680686156,-4.9028666779818275,-1.753567700757451,1.3580073777901276,-2.1596609464993897,-1.6303909028944572,1.4747017901039823,-1.71966479881677,1.4068125755973455,-1.7448986093169043,1.367715318133773,-1.8378049064409832,1.397000151177119,-1.8247620342397939,1.3617413419494862,-1.863659150653985,13.849317234250725,-8.374562467466141
27.691847,-2.3628169099350127,-5.395722182513689,-1.867413699896384,-4.9163597879408565,-1.7619600367057535,1.3582051930784498,-2.1471917540647416,-1.6068381927444686,1.5061579421637408,-1.6926211803151716,1.4581567360807743,-1.7133211277070615,1.4325639640626713,-1.766529296489652,1.4446993116807152,-1.7100341499821377,1.4065873220975018,-1.8501659618521984,13.910704680095208,-8.424142841455296
27.718889,-2.5623907029152853,-5.1246215809738045,-1.9096698590635184,-4.9758810388926875,-1.7785998374745335,1.3822698911571019,-2.1342206261793137,-1.592632924088,1.5651466693913132,-1.6606592775111007,1.5127737015038,-1.6678446338875126,1.5198243410346943,-1.7561140122787677,1.4800817619191005,-1.707056721896309,1.5627873447233775,-1.5364301911986586,13.723477727875206,-8.373546684099296
27.748046,-2.3282687907997324,-5.294741926528667,-1.9574001893149366,-4.968840369257216,-1.7584401401953704,1.3990483234616669,-2.12046008121764,-1.5548167281935326,1.6048201742829358,-1.6215348285812723,1.5642318696662778,-1.606021112461293,1.5716279274347968,-1.6573376211384536,1.6000087935147143,-1.5826401046095084,1.4911476236548855,-1.4959364790841299,13.778000701283869,-8.007574061744313
27.773763,-2.2787029157075023,-5.289688628722714,-1.8987196422963153,-4.971683167980726,-1.7573240917277644,1.4020157309016845,-2.1094417642502368,-1.5257946244298817,1.6484289688894966,-1.589100413774166,1.6297744352393897,-1.5844333947711273,1.5998163643098857,-1.601201217228066,1.6356958583641585,-1.5465796085787427,1.745816351876058,-1.5428889598801103,14.036342665140356,-8.381815986367034
27.803162,-2.183397142514412,-5.234512260826849,-1.9055331641117135,-4.959971804291367,-1.7800732286357348,1.4221277130874566,-2.098706954121625,-1.485896322116343,1.681792812129478,-1.5275234482933104,1.670297447037668,-1.5255992076524894,1.6584738527974616,-1.5555343539898998,1.7316291052410397,-1.558851502427038,1.6993649704558444,-1.5385494443596535,14.33389000614902,-8.373127748221023
27.831852,-2.151228531265325,-5.374449442882402,-1.906235933735571,-4.973448968195271,-1.7707401155667148,1.436063821812375,-2.090228149340023,-1.4428333404552307,1.7426485834335235,-1.5175286875072487,1.695151321341658,-1.5000512772684573,1.7267082314852955,-1.5122011982767338,1.7201360446699459,-1.404661595326,1.8308692578852546,-1.268873202085785,14.506378617857306,-8.394401134245067
27.859,-2.0290385830351467,-5.446875762325819,-1.9138202672156,-5.008998302688871,-1.7386717193261856,1.4589075791500075,-2.0853098752653425,-1.4159664610284564,1.751461858010455,-1.4863856824935149,1.7518486167980623,-1.42393016549017,1.798187447364273,-1.4621557401446101,1.812294725550822,-1.3702282947029683,1.9723768669037762,-1.280184007837619,14.877482889236768,-7.857741014760251
27.886036,-2.1381376642174756,-5.305362171102829,-1.9141484588677449,-5.024538648102033,-1.7024601361329932,1.4652226656761638,-2.082860900560386,-1.382097116521875,1.7630471881204732,-1.4364883172166367,1.7463223380538968,-1.4227443305785272,1.80953557005071,-1.3823825613370417,1.8848967572106154,-1.259342198343879,2.01070460831627,-1.2392673913259524,14.698330353442422,-8.065847963693598
27.912964,-2.2041210327383127,-5.221064273126515,-1.8648930787265001,-4.958177906669815,-1.7489356932451305,1.4757326228770276,-2.0839654771635057,-1.3677484653888432,1.7772624885715558,-1.450397033056289,1.783557029662183,-1.3989130431510293,1.8398278899929612,-1.347456076894214,1.8864693496618903,-1.2596203947433697,2.084627499686323,-1.2037559865014598,14.848361072641305,-8.070706947699223
27.940784,-1.846377677850484,-5.098515029840268,-1.7910858526337112,-4.947889905330972,-1.7358938323745465,1.476521543830105,-2.0887591087739326,-1.3517222156045008,1.7513498964800067,-1.442834856199264,1.812492347946362,-1.3459159884022884,1.8769874143567211,-1.3731216712224272,1.9657158409216293,-1.246857592083252,2.1106648629339033,-1.1682428059287582,14.855996940775693,-7.95667256664778
27.970109,-1.8461729671680156,-5.137256626946063,-1.8338228226585145,-4.8954189634383125,-1.700222617230042,1.4769331243214896,-2.09739543054294,-1.3522796408928062,1.752554384648527,-1.4326476249094577,1.7892143526339574,-1.3852152697781641,1.8270503847884436,-1.3147846431771497,1.9463268469795787,-1.1485757796546363,2.2200902744835562,-1.0503378773437593,14.559038227577055,-7.794291668606635
27.998583,-1.8392640296318465,-4.968092243047091,-1.7337861794985103,-4.9418036354839465,-1.7083089528222926,1.4672230200655456,-2.1083785085013518,-1.3722880994737505,1.6783922486154652,-1.4737649908519395,1.792417976616992,-1.3860840036006201,1.883734687983842,-1.3502325893601586,1.9925075897491604,-1.1344833853527934,2.1260152612979115,-1.111505988693388,14.992514489592343,-8.104182181752055
28.025482,-1.8500346588659802,-4.9805530730946295,-1.6792130737490212,-4.899127750067738,-1.708192882310357,1.4793093099233887,-2.1209872345398506,-1.3834598403918439,1.6449754835472936,-1.5395466356120011,1.7305396514489746,-1.4503558785601993,1.8402492687985643,-1.3673984380695483,2.011816963592749,-1.0857951800162133,2.0205559398647357,-0.970870599885731,15.445178267808586,-7.615736875795826
28.052485,-1.801419540478041,-4.794539009525005,-1.6645132400215041,-4.866595333601896,-1.6983136974491002,1.456580870769843,-2.1355896804704004,-1.430999738901403,1.569719900945845,-1.55333932244878,1.6525957921893324,-1.4669090116845038,1.7961229639138774,-1.4282110410536963,1.908575101574912,-1.4321162865816164,1.9956284897142273,-0.8169192512149013,15.813947625938525,-6.897344734471541
28.081803,-1.698138819243467,-4.907824307517088,-1.6097259241174728,-4.849949264861002,-1.678230270019539,1.4430270605876212,-2.152397786165326,-1.4777879431779146,1.4933396604666653,-1.6245116145763816,1.587845365967141,-1.5758119587169768,1.6304141745493628,-1.5653733864629,1.8418178151388536,-1.366778347202348,1.979327401501597,-0.8769065866694834,16.085493463372504,-7.9655849286598714
28.108366,-1.6880504836044326,-4.736503043688526,-1.6816588867749358,-4.831424876159935,-1.6840389467378902,1.4365712139017002,-2.1669241890818216,-1.530345251273778,1.4339695653660727,-1.7163205976344365,1.5215538701435323,-1.6399862235074552,1.4915828638158957,-1.6814535479687858,1.7142953023355625,-1.5212337746940532,1.7994534153433095,-1.2306429421639338,15.52649556455446,-6.715593082750188
28.134149,-1.340173113111752,-4.798828164182157,-1.6277092582543797,-4.823474676772617,-1.6832732884493948,1.4191373901344646,-2.1796474271600728,-1.5546576962466065,1.3371504269218457,-1.7455626611695134,1.428629403083807,-1.7409270923073865,1.4587782977518113,-1.8618576298953218,1.6201215885880635,-1.875252001031133,1.3889564505003436,-1.0303768265243125,16.484665998334577,-8.327832970469244
28.162768,-1.5555999282846786,-4.690506951709065,-1.4633123549657037,-4.824213667625658,-1.6491955559283944,1.3973036384363446,-2.1918759496787628,-1.6028768788416758,1.2996922396329076,-1.8073874885718322,1.3678672265868914,-1.8280313499702099,1.2804133795830963,-2.0842690929325394,1.557384314354814,-1.90053509181133,1.4165542203465047,-1.5560372509448759,17.663917101107305,-8.929644697300976
28.19186,-1.291218985350483,-4.606693962278719,-1.591378468689416,-4.79726615420765,-1.6738026673098683,1.3949926738362375,-2.201267436835185,-1.6361759923617722,1.2536682356229123,-1.8438641867774581,1.276436180873117,-1.9435792378202246,1.1822027826857788,-2.1087475088925345,1.4360250423171654,-1.9509821910977134,1.2960795976388224,-1.8407697835406915,16.194862499760394,-9.115075016226898
28.218899,-1.232199001643023,-4.693948447972466,-1.4825763746922112,-4.781579268934806,-1.6827896934465116,1.387524935750139,-2.2062804342879776,-1.6576302847419708,1.2588691866319257,-1.8899648138940497,1.2629355379494425,-1.9504291721484683,1.1291577420188963,-2.126523543260961,1.2099385578433648,-2.019763098259427,1.152571997215661,-2.191045812777718,17.74240720374467,-8.778819854463284
28.245953,-1.0871205795206789,-4.691205708805731,-1.6515029925864468,-4.793134480289835,-1.6753874263426787,1.370929953194847,-2.209263080197622,-1.666040273897399,1.2416084517882386,-1.9126807084609825,1.2247351708834002,-2.0265784517428056,1.1441149804718835,-2.149295084260314,1.0690997399882987,-2.023672359593725,1.0047226319569162,-1.9612099094773705,19.301709783824535,-8.62051411135026
28.275087,-1.856847768512215,-4.5171271299567834,-1.5115633723588622,-4.717975514445346,-1.7004283172137102,1.3708479227645993,-2.2095744341822368,-1.6661592367595361,1.231326746640864,-1.9053941400614451,1.1957037641176895,-1.976624223267576,1.1250725343621104,-2.1278430779563817,1.2130418015962878,-2.0901139088037914,1.1053645983668543,-2.2024362074415746,19.07099494342992,-8.943275106628997
28.300849,-1.2434747993914097,-4.627808641736547,-1.5313976379494316,-4.784018003337955,-1.687718865494704,1.3627604748973965,-2.2070650023186946,-1.6755319199158627,1.22622570417465,-1.897133648372101,1.2431507119250458,-1.9948128597974186,1.1625435544686007,-2.05051700161353,1.1681416732430239,-2.008742655460663,1.0287073789934587,-2.0752376186635506,19.5662791827042,-9.056492398670997
28.330334,-1.2379174559611599,-4.559739651989422,-1.6357933999544922,-4.798957091808936,-1.6829350283664297,1.358949376849668,-2.201150437367482,-1.6814535479687922,1.297278738897628,-1.879102064881403,1.2491447528987718,-1.9577681310584127,1.1747317157139607,-2.0708754478680116,1.1730192128592873,-2.0843283688442735,1.0571199763229007,-1.890355504129553,18.478664632726097,-8.837806284691656
28.359118,-1.7972585878537584,-4.635235700880177,-1.6312165231094433,-4.8095574644620775,-1.7227204746264275,1.3584972103476263,-2.1942553863734964,-1.6797921021251505,1.2905017053482457,-1.867838052167142,1.303449864926599,-1.9094866526247196,1.188527371090059,-2.030785415533244,1.2295304545927037,-2.0571672966373438,1.1278224636741478,-2.1634581860851307,19.437558525086345,-8.65640978100399
28.386181,-1.8378071011416384,-4.709901423326599,-1.6065976419369348,-4.843873550515287,-1.7094729997346056,1.3535452206297174,-2.185501582680299,-1.6727471034086527,1.3530921396139182,-1.8551581792512788,1.3129856035258736,-1.8947765319003118,1.2238659101209741,-1.9686846571373036,1.2242574623609548,-1.8829791824253985,1.2075335841454944,-1.8951442779478427,19.181832402967085,-8.84613837948555
28.412599,-1.4934316673669195,-4.735254017730696,-1.6981358921514638,-4.858619180714166,-1.7129704152824525,1.3563299073062938,-2.1747701242729987,-1.6580052983235047,1.3724636186500794,-1.7992207232353137,1.352785688973917,-1.855327648073368,1.2690053550555218,-1.9407716922624871,1.3098073869415696,-1.8243674398574572,1.2323871043372137,-1.8905388517619426,19.810751987033683,-8.874806950828095
28.442527,-1.8523675117510552,-4.899450561604761,-1.8500668592813598,-4.915530102500234,-1.7372943209473377,1.3675968034379218,-2.1606497053988316,-1.644781849558975,1.430658618303253,-1.761847735128044,1.4004463612756324,-1.7893140610871843,1.3327767041266114,-1.8822379680452923,1.330436568465093,-1.8465864308388507,1.3671256364031321,-1.7798192696011612,19.986398878939774,-8.748963481652801
28.468435,-1.8083755478018255,-4.962513395691978,-1.7511081216973605,-4.94586496415755,-1.7717734447527387,1.3784177094361514,-2.148798442074212,-1.6292239417816001,1.4871291370059347,-1.7044107896552598,1.441748548031434,-1.769626605889914,1.3922753912212267,-1.8284754077780316,1.3731600930627794,-1.7598971460080155,1.319204764090023,-1.8465089736973772,20.004860152392766,-8.535752337375076
28.497515,-2.1416699847693907,-5.144174865488136,-1.9870323549007014,-4.936226893349512,-1.7313520280862134,1.400683889046757,-2.134151533047157,-1.6048323325967795,1.561328069729254,-1.6709105849765207,1.4883609667616917,-1.7225729245120731,1.4890511849447832,-1.737921937383648,1.456206192758835,-1.7845414091488665,1.4156061113792384,-1.705506646814982,20.13476163607682,-8.530257887171826
28.526001,-2.051833487085011,-5.076116649049397,-1.7532338001645245,-4.943175048138286,-1.7372541016944225,1.409019412476142,-2.122390580287668,-1.5806117650468203,1.603073078997953,-1.6316420730218468,1.5390774495403412,-1.6559557194146013,1.4856616522653687,-1.704870855172636,1.5714086965897534,-1.590454205339079,1.390085470016045,-1.625700875617764,20.961495861439317,-8.845703691401674
28.552762,-2.04699557786527,-5.0666127511684556,-1.8045395076637922,-4.948437832920337,-1.7063909438377656,1.4204444107544487,-2.1142883506055052,-1.5622502089808377,1.6371383485573876,-1.5958015349107961,1.5935440083291845,-1.6351488530862692,1.5655204017219368,-1.7013418096251538,1.5966785650915705,-1.5957266721980419,1.5267995799291942,-1.6446819028116069,20.126199315875365,-8.162632501051348
28.579778,-1.6617852695941397,-5.0376856192083705,-1.785094777247577,-4.874400016273974,-1.712236513880904,1.4356629183110043,-2.108835012904104,-1.5535085902315027,1.6659930019920135,-1.5790640177001622,1.5935751364018218,-1.586084660602175,1.5737561490184528,-1.624784216914173,1.6461020128059212,-1.6271339535629263,1.6132289419778385,-1.519559159391478,20.428416589640424,-7.9491704757170805
28.611966,-1.8298585657446051,-5.149510333387545,-1.7914145879385988,-4.88200701791663,-1.728838372436382,1.4449587536457331,-2.1048648562310714,-1.5411641890774561,1.6608614143150342,-1.553848796988493,1.6244991436275036,-1.5905046813987105,1.5911310397529685,-1.6509765751898298,1.6580479969473634,-1.513232872353521,1.642858166814274,-1.5070530142622096,20.49976963607726,-8.493281086820911
28.638305,-2.0413403781840422,-5.047032803098471,-1.7276221930216762,-4.875782367913845,-1.6921987556457951,1.4457299683275808,-2.1023939752386194,-1.5311814547353708,1.674084047070642,-1.562666424614954,1.6127045714950876,-1.576592375084215,1.6167509348818392,-1.6334734596240725,1.6814535479687922,-1.5989826926023603,1.6438951400010182,-1.392487118909712,20.645263797468996,-7.853981633974483
28.667811,-2.207540781652396,-4.953887379140614,-1.73033594822181,-4.895415091366402,-1.6777999522779194,1.4557757057259821,-2.1033164701494957,-1.5362008847962092,1.6650973954531323,-1.5609906295737255,1.5978393699164375,-1.5966761060570405,1.6129747620110064,-1.5885459418513943,1.631728762988694,-1.486748792867925,1.7171851162882008,-1.5270532046437122,20.81822660595081,-7.755442499075257
28.696381,-1.9721198855833977,-4.954862952443685,-1.7587094122472076,-4.907964291960501,-1.6659938138962629,1.4580396185819176,-2.1046939916461267,-1.5535717763325392,1.652167485369833,-1.5697600577357786,1.6213135720463372,-1.5550358104971091,1.6382613513168014,-1.594654174298598,1.5923447151037111,-1.5903842041221268,1.565271521129224,-1.7354413527789192,20.204417403644207,-7.788332165392678
28.723187,-1.617783660109581,-4.993315028623398,-1.694513566326083,-4.828825749781388,-1.6685987571502245,1.4568251750139178,-2.1110450378746815,-1.5646919849473526,1.633676893073836,-1.5987078580686112,1.5792892732747954,-1.5958716861642468,1.585527403988857,-1.6932329536479753,1.5772571127061585,-1.5406849487818197,1.588672848982886,-1.4789502005301713,20.723237116708603,-8.132944862888813
28.749985,-1.7528838357164498,-4.803875997256197,-1.566188064484776,-4.825795507303353,-1.655959199406389,1.4403930189057632,-2.118762725143082,-1.5906798352580969,1.6057012537674173,-1.622017037446659,1.5329980173288447,-1.628972751321924,1.5030575196997054,-1.6853998573960824,1.5974657886136427,-1.556163224993562,1.538787558491185,-1.504575666769708,20.434337350498538,-8.060305528004177
28.779217,-2.1363994186683124,-4.837250432219106,-1.5521069143479909,-4.795482012533443,-1.6652050996794723,1.4277753920128007,-2.127168440981877,-1.6046351890173198,1.565412139959323,-1.683285614252801,1.4843685316844053,-1.7058771277028286,1.4959250386146161,-1.75607711536821,1.582843936649078,-1.5781491354615875,1.5165286743192843,-1.4573613349876906,20.57457985824669,-7.572960893249906
28.806006,-1.234995174842719,-4.769907040707878,-1.5123833220294054,-4.798304130262379,-1.6817342453384592,1.4122685232857024,-2.141436399055955,-1.6314109299925177,1.51047356206175,-1.7219581330969997,1.447928832511546,-1.767916556255259,1.4347842799631698,-1.8247886029331402,1.5154144214942424,-1.6518937907718867,1.32771100315385,-1.5012568941136024,20.005013080973942,-8.621734570080807
28.831674,-1.5707963267948966,-4.822004752237132,-1.559066659488375,-4.806314695295383,-1.6626236800627152,1.400582416334707,-2.15417286400873,-1.6496901917321256,1.4618902895295625,-1.7716532933174847,1.3855402210311254,-1.7899147475701251,1.358761215908373,-1.86373586897427,1.4715625829454937,-1.7637882453854425,1.3271550082402064,-1.633215136790854,20.082617265018683,-8.392641605269091
28.860874,-1.4344523975097847,-4.870972547704555,-1.6652882246176135,-4.801398023026507,-1.6986064431805592,1.3898060816011533,-2.167076812223459,-1.6705627527180384,1.400382901396818,-1.8010585159078538,1.3747628265286698,-1.8295672187585919,1.3163173122638734,-1.9416276671632928,1.393894121926031,-1.8760049195758943,1.3511822016182968,-1.7503100372698368,19.923929494928775,-8.305107536096013
28.889852,-1.5644134347553678,-4.727066825315694,-1.6490674673161745,-4.765700210802125,-1.6907136857924658,1.3666690002229482,-2.1798452113911533,-1.6811663802707457,1.3694395511922595,-1.8319764807135863,1.3115295005971863,-1.89352059071828,1.3073103989016865,-1.9236949462454487,1.399400454755078,-1.9406242387221098,1.2845585265258854,-1.74464334621911,19.614036634116875,-8.511220128729489
28.916526,-1.626717605408887,-4.791481651397093,-1.635479700718708,-4.8230462015585855,-1.706210038804857,1.3664357054477254,-2.1898218864078975,-1.6899342442310268,1.3460902748044883,-1.8447360845260061,1.3065628221335142,-1.9499733334047786,1.2794453524224547,-1.9892193187117524,1.313472611823812,-2.0133309346940766,1.2490457723982544,-1.6738779353175814,19.672436521627873,-8.371083806253859
28.943518,-1.5636365446055318,-4.813206868948452,-1.6833084711561965,-4.863559582408357,-1.726914963468352,1.3622892577283356,-2.198093399813555,-1.690548040442758,1.3211465643018736,-1.8692571297350427,1.2752406527201243,-1.9518602950554624,1.2716783918832577,-2.004033939434646,1.3745712697268822,-1.9394662432776004,1.200855337040477,-2.10290819134552,19.4023971431313,-8.458827973670612
28.972591,-1.5582025342058485,-4.879933181564118,-1.7116087831258653,-4.872035650045351,-1.7419284112592073,1.349887985690193,-2.2044860099980235,-1.6867079427079157,1.306737139294603,-1.8661339825116403,1.2865943753858589,-1.9011434929636615,1.2516567325226082,-1.9936840298649339,1.2721417652979026,-2.0504976024069577,1.1033282970308163,-1.986794196948732,19.965374942296616,-8.808726602936124
28.998608,-1.5707963267948966,-4.882578421633835,-1.7330404480622432,-4.896287480978719,-1.7752901147593512,1.3289591173870812,-2.208922615980083,-1.6803375902297562,1.2945957659366525,-1.8623603570032965,1.2562417092935927,-1.9210062374600663,1.2596813600755314,-1.9786642947688067,1.3756261324804662,-1.9017490754220332,1.250141062212201,-1.8582303471295694,20.120405091836695,-9.224785004163198
29.027022,-1.6768780842192719,-4.944868294492192,-1.776283515250013,-4.88800621462664,-1.7750445288358228,1.3383740813552067,-2.2107207453732522,-1.6551236942885266,1.3283562776377398,-1.8226963137550947,1.3324729636726664,-1.9541375652004895,1.280067811264819,-2.0169352569179737,1.4167541203938194,-1.7970816960749034,1.3066741998757283,-1.873681195169868,18.64823881316411,-9.11187673288902
29.055513,-1.8685194633466364,-5.0375838380382385,-1.7639566178506936,-4.95800312893694,-1.7865816491462787,1.3283768391430755,-2.2104308158173547,-1.6362619873850022,1.3417030481053256,-1.8086137532070403,1.3728737114773069,-1.8672939268302589,1.3600803317031318,-2.0084757485841465,1.4038124148990814,-1.8758920363432259,1.2169416349481348,-1.6672701019774565,18.77278403026898,-8.734152067147468
29.082013,-1.7803440661942844,-5.022228583621208,-1.8399910215826525,-4.951111207939267,-1.8246061860782334,1.3216338746362715,-2.2069349877634292,-1.6151028359168926,1.3612720483826755,-1.770612880895409,1.401948994748699,-1.7802111051526535,1.428221918489854,-1.8637599547034005,1.507589494897445,-1.8386632312235625,1.679580189351006,-1.8814538338576252,17.673550714443625,-8.978985596908103
29.109075,-1.961172103151648,-5.086663886828546,-1.8768894135257175,-5.003692094212158,-1.8125093992077812,1.342175908598849,-2.1996983690277987,-1.5848479857548123,1.4136208182540229,-1.6900788106922002,1.5300619576669894,-1.7108374699142448,1.5260108278106272,-1.8696976728462706,1.6895761130147597,-1.5497713879706925,1.5890313874343625,-1.6722981578008498,16.9219829397767,-9.59882320061213
29.13876,-1.9028557943377884,-5.3794832172891995,-1.9655874464946523,-5.086630676179276,-1.8575342515512165,1.3421939851941627,-2.1908813610053723,-1.5347497951629572,1.490714236563274,-1.6050295231042773,1.514216156205751,-1.6941665850769956,1.593214095306226,-1.77068564706136,1.5916266468311058,-1.6755699810801223,1.7126933813990606,-1.3969952077057102,15.517974980030285,-7.631534368548616
29.164494,-2.20648509452809,-5.144468132897712,-1.9941785148966562,-5.026313298270599,-1.8003520483839603,1.358453624156694,-2.1783277233449425,-1.492538871655805,1.547037868242629,-1.5926596832519813,1.662528997871932,-1.5091977082416141,1.7310608677744574,-1.4439860104873516,1.8721415505050008,-1.5062396930939987,2.141782744680493,-1.2240141829593847,16.58831313768918,-9.42477796076938
29.191161,-2.23183949564558,-5.182844351081955,-1.9618138795007227,-5.027543807783324,-1.7990793775896121,1.3771068890166307,-2.164992574954704,-1.4527940121107348,1.6198136348970533,-1.5130644262755626,1.7287889578952125,-1.459539385562294,1.802066785430784,-1.3912862630668745,1.9032909036809924,-1.374536699815023,2.19740043550163,-1.1605437671205954,15.639106778647916,-7.436932391986036
29.216412,-2.110720532405645,-5.200086934070837,-2.0551337406103563,-5.052312467683946,-1.8090816494508544,1.3956166537158514,-2.1510215254251555,-1.411997481860949,1.661888407591473,-1.4844670886028475,1.7791658391839815,-1.4009339457079337,1.8701965889253926,-1.4044377286155625,1.993077664369307,-1.1710941146798106,2.150862589034986,-1.1357984934418113,15.345419030684482,-6.283185307179586
29.243955,-2.2285897392120413,-5.178882881509427,-2.0449746820348644,-5.074933217649194,-1.7979381439681112,1.4042062180500239,-2.1356409630844633,-1.391424011661644,1.719661414242808,-1.4345441696841843,1.7851762146890564,-1.3664383937353972,1.8756621597567067,-1.4190611346125148,1.9492122470511881,-1.1892422811292263,2.309944186339443,-0.9050166628732351,15.655836618903317,-6.693312647721077
29.271546,-2.191045812777714,-5.368366336439883,-1.995483151440421,-5.044590741702274,-1.7667749791522598,1.4280755848580462,-2.12068279650423,-1.3755647750259985,1.7700858237741974,-1.4246606539403885,1.8325229176873905,-1.346193990071613,1.9010613395746472,-1.346521391912029,1.942695583011229,-1.2356672007737124,2.188662027066501,-1.1241322227057071,15.904401890291908,-8.482777920389916
29.298194,-2.394822608968363,-5.302650616234028,-2.086417011134368,-4.951116748212897,-1.741982160444952,1.4407788786117623,-2.1079556771887247,-1.3684392547505173,1.773584123408911,-1.3994688079813353,1.8047454156358629,-1.3184405678101674,1.8603576456115827,-1.3930762240293137,1.9506500689860546,-1.1329355851384704,2.0936737670080783,-1.021816724327888,15.499097929554354,-7.841482284955121
29.327584,-2.577886604551774,-5.20682993294296,-1.9947962805339572,-5.038197222159807,-1.7087538416141441,1.4582792193588667,-2.096801600105674,-1.3707587651662199,1.7851352044233142,-1.4269900367370367,1.7926833109273679,-1.3047659907435827,1.8288537572244212,-1.3870399318299744,1.9379701606131128,-1.2434148282698718,2.003312128723441,-1.1144100009597373,15.23516259648906,-6.787626599048205
29.353563,-2.055518098792203,-5.314188343149811,-1.8979838832417684,-4.94812607878899,-1.6990065550235698,1.4761814028063436,-2.08942690924771,-1.3803601152771168,1.8019797142881604,-1.4573081206874845,1.7340723472225357,-1.3745117012602448,1.7975219201422987,-1.369479218420255,1.9113077096887574,-1.251438112331833,1.9112557167713964,-0.9671612725810019,15.219272725917552,-7.218395927149932
29.379598,-2.615200289363373,-4.786026085684638,-1.804539507663798,-4.93699571233885,-1.6937070950074025,1.472509945054459,-2.0852971801288236,-1.403731801750086,1.7656330000796805,-1.4667176118468377,1.743843579093381,-1.416205419592767,1.7725694757352364,-1.463138183863582,1.8623257587390378,-1.289225141838738,1.8718886633823408,-1.0849484183084144,14.606636900664624,-7.677272777904446
29.407149,-2.0380736839202003,-4.778725071758066,-1.8051893739886506,-4.89113901444303,-1.687651358375146,1.4824685309952825,-2.0838017834697253,-1.430443911061133,1.72787772805204,-1.49890398124577,1.708692271117109,-1.4422373723679114,1.692879888564379,-1.527273662785517,1.791725243883592,-1.3935579252490224,1.8459597251091289,-1.1569586739876725,14.733758290563213,-7.694198431563903
29.434025,-2.0395589806997956,-4.883890139844533,-1.7301709024265757,-4.858525864216955,-1.658402557576465,1.4896129397163758,-2.086093050008622,-1.4663577079296062,1.7114464992522247,-1.5236172209443724,1.6444716005479438,-1.485752565371117,1.6375702458366186,-1.6338584073761309,1.758008400563402,-1.4422066953005008,1.791397104127944,-1.1909395111371275,14.853970601097226,-8.080443895033344
29.460968,-1.8879597574021112,-4.880284903635068,-1.6016688676472086,-4.823426227382043,-1.6484477253137122,1.4850040616304048,-2.091200646714207,-1.5024019016966155,1.6758439339147881,-1.5729740237008452,1.5894883459744695,-1.5871533315846795,1.615568474720717,-1.6113215172541246,1.6981402453111225,-1.3779316975098346,1.6787757798971874,-1.2307710446452234,14.48272252173578,-8.044125105008035
29.490668,-1.3703977729690182,-4.748517830897465,-1.6309090007810645,-4.719271184181711,-1.6516208552782767,1.4707179949690317,-2.0997777855169226,-1.5472574145002926,1.63865965308176,-1.6211667320436964,1.5526722657957113,-1.634387294303553,1.556712750972039,-1.6566173948274685,1.6705268987906239,-1.5183067405996538,1.6048050804739211,-1.3960299924202881,14.108249384545136,-7.947584853367297
29.517108,-1.3827781561762496,-4.761187418385356,-1.547123869462007,-4.769563441360766,-1.6381244330065443,1.4497873839103412,-2.1094529817270926,-1.5817643420293246,1.5765358505197686,-1.6539200584208358,1.5150249950735917,-1.6586455162768179,1.488722330360392,-1.7054471314191635,1.584191372879264,-1.6076262803993082,1.4887888812687105,-1.5059522992416898,14.37466211442205,-8.091560854981411
29.543352,-1.7359450042095235,-4.738245285743949,-1.5519528565775453,-4.749551350513434,-1.6302424350299776,1.4542863420931353,-2.119739765023488,-1.6086596074440709,1.552714231301947,-1.7124818946503466,1.4624358402137188,-1.7137462140881532,1.4739745802991946,-1.7808851400139802,1.5575870554909692,-1.7612109001022727,1.3977967973538394,-1.5505970542138288,14.314763108437537,-8.224152461816711
29.571343,-1.865592626483541,-4.59206622204902,-1.4739643711842785,-4.707834685262466,-1.6361293822302856,1.425783183708396,-2.1326727124345366,-1.641173007241289,1.4954456461511207,-1.7411645711962593,1.4163086115678627,-1.7481676817140313,1.4004071412727985,-1.8440742423251448,1.4494443262241368,-1.76719355086996,1.3521273809209529,-1.6096570019616367,14.058476718447363,-8.306298283170753
29.599202,-1.544387373658604,-4.455733565603705,-1.5059972558585237,-4.747995686568096,-1.6535891960020979,1.416677911515265,-2.1463473969601155,-1.6743616089818931,1.4673944291077798,-1.7810077987449147,1.34926752217815,-1.7931303359831263,1.3007188038746533,-1.8556256760627032,1.435057413198729,-1.8663416025805362,1.2879087923930737,-1.710007992274706,13.828073938591478,-8.148082759001031
29.626791,-1.5389888759997334,-4.7940068552930795,-1.4468345685629092,-4.761610275503025,-1.6992276445291057,1.4018715529274135,-2.1593262578643566,-1.6888065085004758,1.4164252058101998,-1.836336519702859,1.332968996828699,-1.8539481753336657,1.3031509501299192,-1.9534158019897403,1.223077585186698,-1.745988979591889,1.1748786585668314,-2.025003892552098,13.755686854514963,-8.136882487502568
29.65384,-1.545378073535821,-4.689360422482416,-1.5246752107803854,-4.750877073556936,-1.6824176754668618,1.3943402537171958,-2.1725234852284694,-1.696005847112455,1.3647849327550066,-1.846904632277597,1.2799239857864264,-1.93783937669505,1.2280242914006678,-1.955159769635882,1.2851235295123402,-2.001107517814493,1.217927416129687,-1.8132613797987824,13.563993758930847,-8.655108837186614
29.682736,-1.6344222408777656,-4.689137357574227,-1.4820302059297643,-4.786241499755043,-1.691224159559132,1.3683466193267249,-2.1842172172368506,-1.7012160212765186,1.3174552778982225,-1.876127239704611,1.2307539173672373,-1.9504352760490662,1.2069773191002704,-2.0299867025968075,1.2201051500120195,-2.0543328138204697,1.248108565549881,-2.064222364659859,13.26862754586818,-8.666504925717193
29.708719,-1.4738786990005335,-4.74357153020385,-1.5606020552974622,-4.784255997469695,-1.684167999881832,1.365263240024314,-2.1948596653023573,-1.6855659226923203,1.2897848975774813,-1.91329012617933,1.2188877763975323,-1.9754191657463513,1.1856951616336842,-2.1076697426384405,1.2257941495877969,-2.0730267614117657,0.9611580574220284,-2.2665970195905345,13.474652463899607,-8.77135161958864
29.736421,-1.4617775530898647,-4.777559716339001,-1.6205672195892973,-4.768165795970181,-1.7279354667538467,1.3540221793203153,-2.203151307512186,-1.6610516553320345,1.2679468762917694,-1.899349497346346,1.1982768930748684,-2.04337559258791,1.1360695025316467,-2.146190660979069,1.1690911224301772,-2.1162119422979,1.070942955379772,-2.117156351243863,13.29952876930546,-8.888421119516707
29.763559,-1.4232615588412123,-4.721122382793116,-1.652611402974299,-4.812945534973263,-1.705732936962732,1.3593242849865943,-2.20926514844714,-1.6322381113663116,1.2476818711851339,-1.9020516164827581,1.1904973611839846,-2.0192319102303644,1.163884014689163,-2.190792840357105,1.178615165089971,-2.1005495649144095,1.0287261182183955,-2.1888099305337576,13.108150658007908,-8.987045421892422
29.790204,-1.6874195166536219,-4.809686672518307,-1.6858099560530868,-4.84592620161447,-1.7090027278271285,1.3555806454432,-2.2138971362812585,-1.6021911576286183,1.2583939622224591,-1.9120756482329526,1.1880332963746378,-2.032037991181698,1.1431180459636965,-2.151714463208125,1.1538569306556243,-2.1105272800088173,1.13429137155121,-2.151552680362567,13.002997774172696,-8.965440669902387
29.818234,-1.6084023514929362,-4.863364903564665,-1.6543576384737873,-4.778076222101052,-1.7251838728361641,1.3563833577937803,-2.2163821010136098,-1.5436552671925559,1.2755164781189878,-1.8787043753576376,1.2334326487939524,-2.037907553810445,1.1442284888609324,-2.161923920169993,1.1910045755732754,-2.1413148898292853,0.9870794112942655,-2.2813878764448092,12.91123843714007,-9.014394045506121
29.852549,-1.7502404938226803,-4.697365069139142,-1.6860447045348061,-4.873269612520316,-1.7370436748985716,1.3668240487206231,-2.2146709507327595,-1.4949731589811603,1.309935357552793,-1.8341442812924016,1.261184781575833,-1.9579751054318868,1.204191572902604,-2.1227020301405544,1.1860661099653098,-2.056023319362233,1.3314856191658844,-2.4533237880604535,12.27233151445273,-9.016857716147484
29.879453,-1.732171437215588,-4.9757352676847955,-1.7405506939043573,-4.853791882500662,-1.742181493765023,1.375879954357258,-2.208931487799691,-1.4340065139584908,1.3329363885806331,-1.761056719848321,1.3657124511355072,-1.9131802380445129,1.3572034794542578,-1.9101532788928035,1.3924123336595557,-1.971518988932931,1.0730858822893334,-2.1646553787601186,12.068145597200157,-9.312161238511031
29.918515,-1.7441537750487186,-5.0292402816556585,-1.819359203964049,-4.876430545049317,-1.7510740946993795,1.4020790580696547,-2.1967955990867583,-1.376928955601144,1.4360450101689215,-1.631944489444198,1.5155554280924155,-1.7078625011050843,1.5259412560341794,-1.8837681761440903,1.4572650645064316,-1.654756894837561,1.6517004259501271,-2.0080183705358845,11.567677170998877,-9.030734504481735
29.946511,-1.9318825734759473,-4.950026829207512,-1.8317680629391102,-4.872394356167231,-1.7294004557409017,1.424983245216065,-2.183487387603177,-1.327116880754866,1.549605469449366,-1.5804114150945991,1.6357454957629194,-1.5858059214773697,1.632956805616027,-1.702242174478115,1.6656032734397643,-1.5038987822668362,1.8451092959577744,-0.9272952180016542,11.60473775322512,-10.315772659798553
29.975285,-1.9431572204279846,-4.999748136878124,-1.8978279753066702,-4.928881651130721,-1.730355467667016,1.4463046908935042,-2.1685338052105316,-1.3044518647433934,1.6395500622944121,-1.4752666644411543,1.7025242404232677,-1.5382698414031422,1.7861804416866438,-1.4987938747181557,1.9879002983281504,-1.341153884509762,2.2499296273012632,-0.8950483355663649,10.950828056109655,-9.712353791549766
30.006357,-1.8340453819698241,-5.012462713818637,-1.8742268480804307,-4.9460738624138045,-1.712600848781577,1.463560117898682,-2.15080237872851,-1.2776021898020815,1.7364444819866298,-1.4009988646771612,1.7728866878322727,-1.3802016696473411,1.8325241803104608,-1.435972540610914,1.9505831070057984,-1.126139002762261,2.294598499538944,-0.8013542559442001,10.218306026346825,-7.2104805251811985
30.033597,-2.0319090869790077,-5.034139534781332,-1.9079996111816673,-4.906326056000028,-1.6935272870406635,1.489820716439872,-2.1347884457436392,-1.2817688480617215,1.7848125599875868,-1.3595508990139622,1.8563289251079915,-1.285832947545254,1.930515109175794,-1.3695766938074168,2.0296478095013124,-1.0525537587221814,2.268338333962721,-0.852928173622409,9.42477796076938,-10.203279681778524
30.06383,-2.338108607112344,-4.915555292333615,-1.9411741368336883,-4.892185558501451,-1.6808653992349627,1.5098998789474027,-2.1189136754682276,-1.281266780560304,1.8421771991754277,-1.3362429402560623,1.8557914773686017,-1.2739114473336137,1.9694468626361,-1.29407548600675,2.1220870371553735,-1.137377088319128,2.10001086308413,-0.9951197553681026,9.880229032020273,-7.258197086351372
30.093916,-2.045449780708081,-5.017709088577066,-1.8470337787216113,-4.945082454939544,-1.6763176414651562,1.528227236589747,-2.1037881253958886,-1.289194606089019,1.860409528780765,-1.323251035542899,1.8729504839309106,-1.2907074052856895,1.9158963888001774,-1.2380015827070205,2.0765243432375877,-1.0856396494741294,2.097423598228643,-1.1330050231533426,9.463057125395716,-7.84520992913004
30.122293,-2.3683151087344356,-5.131730627934712,-1.915352050546529,-4.8566726653022885,-1.6449062900130904,1.528253041563991,-2.0932624533167674,-1.3117683972427316,1.8593773545638752,-1.3465394350395645,1.8688869382807898,-1.3075563167279243,1.91456975180451,-1.279901606311099,1.969451686376618,-1.2249027370998107,2.0586855818909693,-0.948972038964317,9.111291681032421,-8.915387634568345
30.150749,-2.189440677719644,-4.913515866201229,-1.6598931516639084,-4.885141642439953,-1.6695323537323656,1.549593985216739,-2.0859073538111903,-1.3399472436423192,1.8427718290217514,-1.3405438823699933,1.8060236610425455,-1.3322205504518,1.8640735657502203,-1.2930321907660822,1.944180533078243,-1.1376735847113,1.9721995165203952,-1.1296168463799159,8.883232334848712,-7.826210997381062
30.181557,-2.057695558606155,-4.989347258571247,-1.7584360985992629,-4.791642518178341,-1.6197927140087802,1.5456939966587828,-2.080628834445664,-1.3594501935423633,1.8073033329072654,-1.3838416441176622,1.776665764812653,-1.349062827628902,1.81417681776644,-1.3856362407834688,1.9057474345176857,-1.2347657733513393,2.0129161615807414,-1.2104383562701035,8.719540070422136,-7.589415923865856
30.208336,-1.6202066272031295,-4.982288299352948,-1.70097858247911,-4.802815277307039,-1.619900049435902,1.527901806681596,-2.0790313374606058,-1.396243734943025,1.7811680132687855,-1.429403018763576,1.7684207457779813,-1.3849597159909397,1.7981536780021055,-1.4921162064248665,1.8610965805271082,-1.2592050745342418,1.9348876681096419,-1.2640259251656327,8.544811771787922,-7.832339991660678


==> csv/lms/results_200mm/m0_i0_e1_t30_v0_u15_n20_s6_d80_r100_o640_w1_g0_a0_f0p000000_c0_l0_h0p000000_20240502_233436_phase_zero_mean_data.csv <==
timestamp,w0,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19
0.200786,1.0034561290532202,-2.1874134563688568,0.8934792648089791,-2.23849148823214,0.8706832919829088,-2.2763364846122913,-2.1053698859001098,-2.2794320365490535,0.9641743948336693,-2.2234359144501226,0.9019275907997856,-2.2789329355912686,0.8513907846289578,-2.3232660792349855,0.7847177114561652,-2.3848295804763233,0.8012218431522468,-2.3188739286478954,0.8024472760541089,-2.3366925789690645
0.230055,0.9811931760184996,-2.2392757546802993,0.9349512658600485,-2.2893212911425174,0.8605500882550253,-2.338419006933799,-1.6416321969266272,-2.2123719141006966,1.0165003680450688,-2.1880938864703716,0.9197773008860995,-2.244361012213344,0.8762480758090939,-2.298656512323849,0.790660028697653,-2.3618149022189416,0.7883049820820636,-2.3164842815456845,0.8510901862086094,-2.368367445775699
0.257244,1.040338086027607,-2.1687290037003577,0.9297189633778737,-2.2879091537097707,0.8030528466371376,-2.3822468162491046,-1.2887622957340257,-2.124617061512557,1.0712315632222635,-2.17244725103304,0.9459590775500064,-2.214503636215793,0.9083605047348515,-2.2795467170016366,0.8268326381433729,-2.3634417326306734,0.8311683205153831,-2.3414934896075583,0.8109812691799082,-2.292425212685856
0.283174,1.027446260043061,-2.1428977100917135,0.9310578593035124,-2.279481674463557,0.7887654509545995,-2.454797095689316,-1.076795837761185,-2.0358466304471654,1.1130429537256832,-2.1315440297828223,0.9824813537134461,-2.193061733980823,0.9127375958450602,-2.273606054756768,0.8410389966062871,-2.313138449968381,0.8222410538177142,-2.294736204175032,0.8109287801429892,-2.3016941358455227
0.318129,1.0600270646506622,-2.136239590274203,0.9737155503438716,-2.310051085887438,0.7996685234042854,-2.522774952824152,-0.819690731837807,-1.9195192025972974,1.1758163791310785,-2.06708499443155,1.0259321319591155,-2.198928172055794,0.9588572681981887,-2.2195542729724287,0.8610795893767504,-2.3278030827697673,0.8717575634478875,-2.3238798475831204,0.8211066017653839,-2.2407878740467515
0.34649,1.0712994557876971,-2.1229106156438013,0.9171637900121162,-2.3016508557951756,0.7472805130604301,-2.5648234029087607,-0.6353963230798768,-1.7991690614030829,1.2223546742554534,-2.051808603689172,1.0426577399764667,-2.145052209093543,0.996136427460464,-2.1948843431942424,0.8975646478374515,-2.265742293889353,0.8994992497057469,-2.2841309245554653,0.8814957368964941,-2.173104318949898
0.373671,1.0548655187780958,-2.14638015814809,0.8540426406154559,-2.3398704896571725,0.7180772896671856,-2.5611034098047427,-0.4867418310946906,-1.6847778417118173,1.2516316313219316,-2.004145975071288,1.0935252884970252,-2.0950218948627,0.9926535020821317,-2.188818435090696,0.8929561869582139,-2.2964608833886784,0.9096894183052998,-2.2466932239501256,0.9580975660989345,-2.267456180911155
0.400646,0.9351730753861708,-2.098321387829215,0.8310099367538362,-2.354585352944908,0.7025790159387982,-2.621074820523566,-0.3392184348780797,-1.5627608706723077,1.3277976765423904,-1.9644130919485252,1.1178882910467265,-2.0873764330035276,1.0079530063760054,-2.17025064315745,0.9478916642978265,-2.255641721008791,0.9313961649033508,-2.2405709422533966,0.9471398695063583,-2.179062059210067
0.429705,0.9819785500752602,-2.0975810779536137,0.7764288941580685,-2.3665607673196907,0.6620253956431891,-2.6297540938762096,-0.194496602960349,-1.4212688869559247,1.325789131997835,-1.9161131944860492,1.1492244494899837,-2.0396025872165287,1.0382210713518742,-2.144567172666825,0.9526249075466501,-2.2352835425661888,0.9239864441156672,-2.166323502273551,0.925048363498415,-2.285475501408163
0.45557,0.8545851997331769,-2.1098146679302716,0.7981656765399171,-2.3755646895761817,0.7024135688231407,-2.600549052858624,-0.03368566951428648,-1.24394457328603,1.3191794287105572,-1.9025151563317726,1.1381215823600859,-2.07414695440299,1.0501501771192991,-2.1333771460561266,0.9469391885873111,-2.202422089273085,0.9632089666395263,-2.254157461415782,0.93685324511656,-2.1610830800116823
0.487488,0.8980944596884888,-2.0268159175767466,0.6801709155064454,-2.485070002571847,0.6667764863471418,-2.6202545544509155,0.14726447448765673,-1.0275367894818506,1.3617121687870246,-1.925046320881806,1.1514651780216756,-2.0874922254538095,1.0416041364643667,-2.116833622054513,0.8935980111493163,-2.2365770965418315,0.8540161944008664,-2.2166053873171765,1.0917433311567661,-2.0775174426408345
0.516313,0.9356412677031228,-2.282670183233058,0.6801586010937908,-2.501402263682654,0.6603510160333336,-2.545106966923221,0.3126008310710055,-0.7439269258294345,1.2860807594037118,-1.998336547273503,1.0645143240194157,-2.1285124236453354,1.0005624034060063,-2.1300704613983994,0.9017753285054014,-2.260284372643391,0.837240151982788,-2.1657066648270824,0.9102868965460901,-2.19161109203949
0.543295,0.7570403633450529,-2.348599030525729,0.6565675407276463,-2.439292047373005,0.639181893110593,-2.500288278679333,0.4656519257179057,-0.4977449332836963,0.9319266828408673,-2.1007330068172854,0.9840477657122685,-2.157544358213881,0.9900400823251906,-2.2739153946298667,0.931451941909383,-2.363541380240648,0.8226309932489553,-2.2806865104682292,0.9195311149969153,-2.135124366079827
0.570069,0.7084066123861396,-2.4272127522944213,0.6183227981413809,-2.3932385216605456,0.639145209885156,-2.492861280670475,0.6346161679003758,-0.12331659270178318,0.3901534263629806,-2.054247342501011,0.8544335822358532,-2.2803539225000113,0.7617016262188367,-2.2606471380662243,0.6941526694034564,-2.352530233509531,0.7000117738000647,-2.3725542302132094,0.9464120158533037,-2.2429686237962505
0.597277,0.5550006063825875,-2.4426740641880844,0.6602587630258693,-2.4688183259869128,0.6651865984335011,-2.423671613744512,0.7938847028575339,0.17173409629366265,-0.08630526846642331,-2.445490902912905,0.6725323968754491,-2.4105241049956696,0.6496112558501899,-2.4850126258128444,0.6373127044602889,-2.46255631205339,0.7444029149592125,-2.2344567507712267,0.6587852045432643,-2.2515819722182635
0.623622,0.5446238234976687,-2.2779286452610013,0.6305694137669773,-2.468727244737697,0.6913683459003342,-2.378119780113779,0.9619032073694015,0.5827505108349991,-0.2493999180567253,-2.6975634145184157,0.3887793885623147,-2.620538588228984,0.4513895797687254,-2.658163002479573,0.6050733693590282,-2.6653698702297577,0.5283606788497099,-2.3872627236006405,0.7200389308104551,-2.5523927333283027
0.65238,0.5974151851785034,-2.459104835382131,0.5906426365708555,-2.5148121000348063,0.6975961388303416,-2.2720716540316324,1.1406022667346678,0.9221741835644484,-0.3317446037174426,-3.093754670065835,0.10866787731393437,-2.7357594461168833,0.2650275653090094,-2.6877251193961813,0.36270549463159235,-2.7227983119894437,0.4287766154260443,-2.566684236542857,0.6227584133628344,-2.4048495010816993
0.678745,0.747074976277288,-2.619962602630021,0.667132140298384,-2.4754615733877703,0.7797842262857425,-2.1843387008439468,1.3130766541072947,1.2621705957429015,-0.2811296265357182,-3.272277367393503,0.17559696597310107,-2.904965079140936,0.24672460440153546,-2.8981856772973007,0.17685822820016425,-2.9267619304506627,0.16016310118360993,-2.6949735338011775,0.5830739956124878,-1.9689125841707271
0.707814,0.4770279928793185,-2.6424904700173144,0.5664956647730635,-2.3965709178159966,0.8019860049853846,-2.0705017835557333,1.5046620206330854,1.6050788498464041,-0.20842627519017243,-3.3045630685907383,0.0825367287324489,-3.0385951083695004,0.16452168812291043,-2.956911027726078,0.0749363409252052,-2.871430115857024,0.14447369666089038,-2.915819888898906,0.6603044505550306,-2.6704197731148445
0.734595,0.45597099591273554,-2.6980025314445273,0.5902036713502682,-2.431896007618109,0.9143939953102014,-1.9741501436528732,1.6896633395726424,1.8738842102898463,-0.14338284701887102,-3.2366916119631544,0.10678792679252824,-3.1076301467197283,0.1467353756524881,-3.0919278802069137,0.17850477211885585,-2.9927826802938315,0.22360732858883767,-3.0713773629475916,0.5834978930952878,-3.310887587448612
0.761709,0.7202607567060308,-2.5795427088484444,0.6273079351039715,-2.4247415238034833,0.9151343839641926,-1.8653644693714269,1.8883442976550382,2.057627437965126,0.00730900299772644,-3.1896320981995423,0.1057257703937681,-3.1163162053621685,0.007462840106929143,-3.0445913075106352,0.11073469940830544,-3.0477551693083074,0.16115755322599007,-2.8071326988366474,0.014606257306229952,-2.494297325825516
0.791584,0.5799642399517783,-2.648690630406537,0.7665190635293704,-2.4585633137128435,1.0314972030649106,-1.7257244126197895,2.1073212514904553,2.2720054884780985,0.06414090336570212,-3.1079413412849815,0.14776727461925412,-3.023676861655193,0.1962260789457357,-3.0553190794302694,0.05182832342341761,-3.0845329429349566,0.09391346083646913,-3.052242923464476,0.30497918584606915,-2.210328404710033
0.816518,0.744119688714117,-2.440217043052256,0.8129587875804968,-2.3815279488080487,0.9539666893101003,-1.7338131780667234,2.2919465620861796,2.4686828558047025,0.21870232298916226,-3.05633360742209,0.19820730769938147,-3.0207778338318034,0.1952311464968597,-2.955428174808791,0.07318331737867423,-2.9579294008326777,0.20482963449120464,-2.7663304874885495,0.16274203282249775,-2.5262028516849098
0.846283,0.6394767520724869,-2.4589354172001414,0.92791502428402,-2.3566805949514613,0.9880919372601851,-1.5734115357864218,2.5213893969036674,2.6349879626397184,0.3271975834932615,-2.956227258411057,0.29375489470576804,-2.8642792640324113,0.19042676499298963,-2.880590314953498,0.18724353821816678,-2.866376204816787,0.4816489283553264,-3.012361646201665,0.09717450307909914,-2.7704816869709954
0.873825,0.7893716986864433,-2.2474998394775754,1.0146278040625538,-2.182163249572411,1.1459009478744273,-1.4069731656856923,2.7269003902896762,2.8152301424130033,0.4665523294223765,-2.82677098001696,0.4006645439721257,-2.797802440432617,0.3050470217726483,-2.821648165682745,0.3628332561470209,-2.8601605839620965,0.3233463656983258,-3.1429003363437835,0.4456159655308437,-2.29289382220708
0.900964,0.6401492560651376,-2.334159508195239,0.839801155552866,-2.2214667569798148,1.3416754694608108,-1.227668518302939,2.942701814540407,2.992600204590949,0.6097291249933963,-2.745123774350125,0.4637359964188158,-2.7000231394699346,0.49166024839484895,-2.7445470127006373,0.30138398544958533,-2.626473071312948,0.2765179070781317,-2.715061410392832,0.47378911533531914,-2.5465058330788817
0.928018,1.1106011685153154,-2.098358309139314,0.9998352078445109,-2.008826464111267,1.2563241421258942,-1.0856539039243358,3.168072192119656,3.1357106650584257,0.7363489161168186,-2.667254068996079,0.5838559564920609,-2.5223956423993217,0.5143688988274949,-2.613452151967465,0.5182168227867974,-2.6201582415349485,0.5644514046697874,-2.6838531771668284,0.23562445001416757,-2.678999437120047
0.957136,1.338557213612573,-2.3931391668277704,1.235129836807294,-2.0927822085067618,1.5590856232393702,-0.8424510747688243,3.4194002482089565,3.3475106235293963,0.9647378356627807,-2.4641429878488412,0.7007781533398131,-2.504719160210917,0.7495321076855741,-2.515593133531505,0.5133833478650314,-2.552700559670963,0.777441775964949,-2.602126845345621,0.31883589456455225,-2.930721982250117
0.983127,1.042076533088165,-2.275665760954524,1.5996388310066627,-2.038992525289268,1.5672687126458609,-0.29525816269355387,3.654217484342941,3.5478224900736155,1.1121169405238465,-2.452998965376155,0.8117161634864973,-2.231687501130243,0.8591435412577075,-2.4016993029855267,0.529093170211567,-2.381842289460733,0.8556734140955947,-2.5685809118715324,0.5997936873350201,-2.2996819500972006
1.016439,1.6241663373332782,-1.7351613827208787,1.6197004405583524,-1.89868555284298,1.311331320486148,-0.161321731051264,3.8686306708459384,3.7055986124673668,1.1929211011843688,-2.1919258353468263,1.046629956231058,-2.184351854391137,0.9090284668373494,-2.221900381163359,0.7784222642801024,-2.2768051647357304,0.9378013462716086,-2.3345633775387498,0.5942157541232492,-2.760022623515163
1.044341,1.3817658864251556,-1.8587143824845207,1.4243590783104647,-1.59116994481188,1.3702009162386026,0.2086624011088968,4.176671525890922,3.9734393942891995,1.4452280508150865,-2.003705244821219,1.2201112740462996,-2.0164899280372253,1.1193041335610365,-2.0532244066492726,0.9878194435102421,-2.3248451252590363,0.9947048604688327,-2.1065020341274785,0.8792330441835537,-2.4768302025765316
1.071364,1.6223820827179267,-1.1591685595918726,1.725394452524306,-1.6352242117421303,1.2049616357069677,1.23190211689061,4.415776443990602,4.174646488585521,1.6833759013012275,-1.8567375722133697,1.4124232908804315,-1.8861416825365391,1.190323840405269,-2.010280639801808,1.1734986711714919,-1.9549665141437569,1.1856755724830579,-2.040637119577479,0.8420382400188394,-2.5225799616752433
1.098177,2.186679323598809,-1.4809522717878603,1.5236041144753798,-1.4902605946465692,1.4843176203594062,1.4263801684144621,4.6590772746686975,4.460043976389513,1.8052344387940784,-1.626387075188455,1.5195435186285293,-1.7224334495805296,1.4436721064987454,-1.7954516075918971,1.2643924785496259,-1.5567272895691426,1.4058419016524557,-2.1031119878973614,1.232923963696889,-2.387658322796046
1.127367,1.956307449708575,-1.168879490729541,2.04503164711005,-0.9811334593681705,1.9343008962573511,2.333231950259931,4.927519864421814,4.778447036898519,2.0248097637103166,-1.4493308373573097,1.7996595413111078,-1.5662923674462088,1.52251897056334,-1.5713500303213819,1.6011681060859866,-1.6448186864946126,1.4475730913663005,-1.6959291173745317,1.2808272407147163,-2.0570695676818698
1.153669,2.2831773555476276,-0.7567666479527924,2.268549303005774,-1.3616363323845313,1.4546713648942495,2.7163077620834626,5.145885382682909,5.044275126906246,2.2651262557863476,-1.3650661808517137,1.9940965755556936,-1.4056952855988318,1.8028773631882937,-1.2496047272427604,1.723150174256452,-1.3892965236967896,1.7412154983248254,-1.5611422827487578,1.1369565612290011,-1.7225555832012707
1.179396,2.837922736909724,-0.8974213499550153,2.366021185229591,-0.7386851306647988,1.8980130716628147,2.684056039552445,5.377653014022035,5.352199517389968,2.436741143858589,-1.0627768576052758,2.143775386038067,-1.1153261197041964,2.0812933426310622,-1.0657532495957907,1.8854811046596212,-1.1113452702115016,1.8674666427987683,-1.2243150622616417,1.5099393390187061,-1.5395325533636854
1.221473,2.490340210845267,-0.7174051656974968,2.462670233450379,-0.0630927783016244,2.024876029698902,3.050402845911554,5.735047081351116,5.8588145097411966,2.888815031214997,-0.7074390914150782,2.637648075249685,-0.7768985563120917,2.316031939326216,-0.8459603322816931,2.452164820503041,-0.7964057187943899,1.8897715989153436,-1.1676691367440766,2.597001471822918,-1.5563705158932861
1.248278,4.159906896491732,-0.7289872405267189,2.471980446223789,-0.16112533377138624,2.4483343903103596,3.1656474449909546,5.9568920614449015,6.181743133267649,3.1141292082433862,-0.4781469182056203,2.8697810412133524,-0.4987185569206488,2.500940065824977,-0.52899274736681,2.4919194336817307,-0.4992561944791213,2.379761348405358,-0.6477744569607308,1.9629891402448967,-0.9847923906159416
1.275368,4.461829733763966,0.482190371747037,3.183088509899297,-2.2974876406249707,1.6356893335202811,3.5365795601880077,6.1787880721367765,6.4629142585366814,3.5757200342887305,-0.06516360697193095,2.932413744656403,-0.2506319453994977,2.839688139993225,-0.2120376903681531,2.848846819626428,-0.5660110607909513,2.9955937610275387,-0.6961461536852003,2.276569114806636,-1.469366525353169
1.302168,3.221388536523017,-0.015276889132674465,3.494163600962228,-0.5083872113317917,1.6627520175506647,3.620821354658372,6.393565261675193,6.734630825070547,3.7404895875372346,0.2868890251231806,3.1715599032432884,0.13714896508615126,3.3214696705561075,0.10755867709985255,2.968547046430785,-0.06784360245851823,2.892269117538525,-0.444442773144437,2.907038780175403,-0.8635016392153435
1.330245,3.27425077864835,0.4668814778881412,4.762817996037151,0.42317504735083333,1.3314721013471513,3.835005264184921,6.61899732305563,6.922686995107865,4.07768487147737,0.5634478383853225,3.616746368815674,0.3278039020405877,3.438029899129138,0.44858018574215186,3.388242961927627,0.4512582034191716,3.2780213137263985,0.31783924008391123,2.520431780757133,0.29458313054390833
1.367625,3.795043206848411,0.8663573884182958,4.762491485393472,1.253364551985866,-0.6920137119516799,4.035190395498155,6.910927659184875,7.252015148206034,4.428343413143798,1.0262537597185697,4.003684776266899,0.5686786746207159,3.746568953365936,0.4721219005474082,3.6751026456522995,0.5013500045732977,4.097485932748986,-0.21488746529513006,3.0006487282094185,-0.1822727837980223
1.396059,4.878117138231815,1.799387950023008,4.8366270536976135,1.6728980343059836,-0.2481608432335894,4.213283001858649,7.129677974040604,7.4688408504578465,4.779512324058832,1.173766759420155,4.167691396556611,0.9376613767772959,4.234518572803081,0.8888151636200109,3.964049726362306,0.8567165817964074,4.038063239857686,0.7187623186773896,3.5816994559912474,0.038277656954489675
1.422679,4.653927585965098,2.210763881390341,4.709724991873241,1.8804447386267058,1.6769773835030801,4.384716751517193,7.330124236386711,7.6322810995621175,5.001078670121894,1.4575215003554398,4.588714993738956,1.1804895268769433,4.322859860794946,1.076881445434615,4.218937988698883,1.0209320523835128,4.134007223620813,0.9883259033444668,3.696773604388444,0.3880209715199899
1.449845,4.784330774811468,2.155401468090159,5.334248527325643,2.1749793634167784,1.8378896510789822,4.654699613620165,7.543842262004878,7.867389875035354,5.069258077505071,1.8529337939251045,4.738686831927911,1.345341048216861,4.59130992251818,1.255337713485713,4.56453999137217,1.2764311164603588,4.442418373403876,0.9518313116771557,4.1681508599212975,1.0684040675103648
1.479404,4.961544212517947,1.6111658828801318,5.233421877905591,1.4629966586944885,0.5184593786382689,4.859690505947809,7.763210985293652,8.078485174724719,5.367961991550102,1.917977534881949,4.970066322838672,1.660183711386084,4.892865121541232,1.5733894314441126,4.718136762782953,1.289199770171545,4.4253855148816115,1.0173493969216862,4.646866627101409,1.0869333812071331
1.505358,5.57605541839337,2.147516289293684,5.684717184316886,3.2962334203224986,2.2099693414843578,5.099160496954758,7.968743354979281,8.262636416389604,5.552733559600443,2.0802609867881916,5.161730513235415,1.929439899963958,5.1269998998780375,1.7071612687981697,4.763709370167471,1.6083142298674205,4.957741511264651,1.2741957168804379,4.541228042056073,1.6462517927765097
1.533929,5.495577097755835,2.480387588862697,4.888646658786376,2.518033283125644,2.0789669643719946,5.2280713617114065,8.169969323320212,8.455345172333706,5.722786447062217,2.3167199047932443,5.39786185102656,2.0958066003821423,5.343427063793664,1.850417667737558,5.037460213755637,1.788967781726228,5.048246559590133,1.8666056433462803,4.982749873505357,1.5490697772945132
1.562153,5.6043846280985585,2.2180841668472695,6.679686363340055,2.7964468539745453,2.840216902201726,5.556952576973984,8.40612238316383,8.679604739673234,5.953654225065072,2.532556443739443,5.64023555234005,2.329389549554387,5.4612558124379635,2.1665693271367665,5.3936085732959205,2.019690173704962,5.157989027201875,1.9622610553249797,4.988744921379924,2.013875160133711
1.589251,6.007494337909077,2.82800712424011,6.3356509567522545,3.2500231107084234,2.5281878301413365,5.724913719076959,8.628607183262222,8.873919308477404,6.158523708441766,2.695892285328212,5.893808295507797,2.514204202548854,5.665922701435539,2.4472545396060372,5.629813992251927,2.2584640146153325,5.580970230812059,2.402870970687848,4.908157063102783,1.8486355101491885
1.616361,5.3053276522238715,2.5553924588147554,6.0602120816079985,3.457376336569241,3.4853986340158754,5.923583112065029,8.81737459441143,9.044942923320658,6.354973576586129,2.9604031696824977,6.029350300239802,2.8094905902879037,5.850425291660261,2.75568681731545,5.803739484194956,2.3511699313671195,5.618589444538443,2.237776150932934,4.93885057797896,1.9509867242778052
1.646047,5.433200110432588,3.095412501788948,6.850028762853215,3.2061660957771836,3.216294126343653,6.105433036433215,9.044070400712275,9.227159256639315,6.553952990261818,3.1078640631951284,6.21274537486475,2.9745921352322156,6.174076065485828,2.9097403045729284,6.110655727724891,2.7519919943854103,5.675957057117355,2.1914488374906864,5.506481868850138,2.6271077402619314
1.672078,6.675031568301697,3.7295226678131725,6.820320603317732,0.9814537899668244,2.9624162017642646,6.363032511771227,9.254937020392253,9.418842980823797,6.769351183622432,3.232262281537513,6.444942014196599,3.0924066695412296,6.395209539262989,3.1046505243309426,6.046735793421782,2.961787819710887,6.043818915932959,2.711756017623221,6.237394027239311,2.5868858509374415
1.698427,6.811735292797988,3.3291862605800957,7.127322787712844,3.571313095926763,3.7536897674336553,6.521195366383043,9.456608254980283,9.551261532409193,6.966518072359529,3.5207197159525907,6.662902025830458,3.338816565453488,6.3933077942114425,3.213530560968658,6.506607474477016,3.1109343091165096,6.508417640053843,3.2239192591076526,5.927835947093635,2.607518659031198
1.727834,7.823149070142714,3.7312343932308694,7.507113313905619,2.392916197234077,6.703438993511667,6.762921224837772,9.695545028151336,9.751224176380234,7.1944692071635625,3.6309886091843406,6.859105834815115,3.480927987484416,6.66576219851396,3.6271860031494163,6.500505744686414,3.3564944504534897,6.593279408456963,3.319840106310117,6.255928325296019,3.512092595471369
1.756492,7.343149446073884,4.363236592473816,7.468073250588015,2.26081605645364,4.848828388603819,6.791185573464864,9.901365642441872,9.893429195900804,7.354953269404507,3.776550507850389,7.111805866468481,3.7972454142037826,7.049594444832646,3.7107248828966855,6.751341136670626,3.55411068192607,6.686087689035809,3.0102296285996846,6.375726596716182,3.1333241837030457
1.784583,7.172540085306073,4.464016036309405,8.411730205050223,-0.734231979369369,3.2266361115083875,7.189254376266973,10.129571490182677,10.099444457194439,7.539734603044517,4.031078789295434,7.35390123631574,3.9679598294614946,7.01235047575389,3.8898163534873182,6.8348852874078565,3.692565831545429,7.12438702468338,3.8798853633845924,6.855216512477654,3.3129332316801796
1.812476,7.691314040571651,4.504652521497122,8.188379971364878,-0.7987631866692803,4.3371829412604335,7.396403973136444,10.357044834481211,10.285713574185783,7.783439456231598,4.240088945275124,7.426720726167767,4.2554762446231855,7.4704504895431905,4.048199181800037,7.2508647561946,4.0389721243190575,7.269940527658446,3.7577959938213237,7.160866402966203,4.037651498859765
1.843887,8.665845518597528,4.906371339603391,8.020162755822417,-0.28610146514230056,5.028392418000227,7.48212444269919,10.605094623827473,10.478210898350753,8.009279798190827,4.4548778622098375,7.769621189642338,4.454088976108762,7.538606447079609,4.4097164475744535,7.427723608990439,4.191691843803454,7.315856788343832,4.178836706793367,6.650699194062509,4.301311887143973
1.874539,8.006637405095043,4.266604510504036,8.278213858354826,-0.2511930606155635,3.979237494176113,7.806551460507328,10.79911834043048,10.677478730762557,8.189018517031293,4.627035721596599,7.923354600729757,4.690976626367866,7.776596618185835,4.497250421786013,7.557671684872736,4.543668094815417,7.673265501729133,4.324172681580556,7.18967230432792,4.68035300831451
1.904488,8.576781898961872,4.482985939780786,8.630051795876422,-0.06525555975497094,4.005653330919957,7.8097905983990845,10.977009751416535,10.796798286556516,8.306146417992867,4.862394530380763,8.199179380123123,4.871498053656795,7.957178024668211,4.662375457433447,7.839549966587577,4.8389987659971165,7.800733232087607,4.281513325137212,7.420547789728056,3.9334840265446647
1.932601,8.729708058908418,5.626262185646187,8.891133677588737,-0.7916540617662715,4.92254251187356,7.893174694480789,11.082450534489233,10.907548507549318,8.425926056675973,4.851556166397776,8.171324592755404,5.008616803427244,8.255428479961932,4.908281547444661,7.990532891949156,4.881206728930941,8.157031512946908,4.855821220629188,7.6887341371335545,4.044867861300119
1.961034,8.380720015387602,5.054786887619216,7.2599505857895945,0.6064011479329479,4.83547356039973,8.024979835454301,11.161883807847802,10.973189719300628,8.465237429929132,5.083437627835784,8.368512803442721,5.032841429767323,8.137958796047588,4.946346650495766,8.069826903700818,5.059480828919077,8.17253174851279,5.014125200699737,8.042188097710815,5.091915343068076
1.992546,8.82500461166451,5.114888925655304,10.293560635456682,0.6797598122785556,5.260747404664882,8.031811644148176,11.17684248869001,11.008568589328378,8.492565186822784,5.062946340298103,8.34177448794432,5.123929022655723,8.133204052272431,5.079915550788473,8.205401212281817,4.926585444502283,8.165338660828967,4.670440188947173,8.887088307276096,5.618642373405248
2.019614,9.549865198289808,4.091435512983262,8.659730884981585,0.2609493668033281,4.852248297653135,8.139343067434377,11.176352133247024,10.974024690494096,8.469760373285354,5.045269952805792,8.31973986263408,5.156091109611116,8.399037769762819,5.09055008131828,7.978421789528401,5.115156562418681,8.177489461918656,5.238693109857825,8.381307178382995,5.01048349236434
2.050696,9.078831311734856,4.403968386944813,7.96896511532225,2.158494272901173,5.022233983289408,7.999673843821773,11.122198224819783,10.89211490054565,8.45127204159646,5.005090423432373,8.302369772350755,5.106033764737518,8.093811338161377,5.051004336586721,8.261860272495767,5.288027724840238,8.36973230193643,5.341906041002611,8.479484829979395,5.083045251445068
2.080959,12.116893769685673,4.665115121796362,5.42417019978705,2.478786140283516,5.08348010149229,7.991979450875623,11.024648487673836,10.747322136516344,8.391359023883796,4.791499686728378,8.264705319761877,4.989181085783118,8.04410088378688,4.968133263624001,8.171573840953576,5.1459415151365615,8.301015401701171,5.201283813563025,8.596794675795694,4.395765634382633
2.109553,13.43332613872556,6.8024501420488095,6.204887180810395,2.3014815252282146,4.938728434970364,7.898415405461939,10.881054628680587,10.636991298309352,8.211621173429254,4.704363392635982,8.036220288836471,4.808361060630538,7.97457744559409,4.694782734619973,7.765640665383154,5.201708707690958,7.641293356920879,5.086744826063208,7.851180771908741,5.161254752857174
2.138985,12.558005167266609,8.387267362524943,5.94117939422557,1.8912107358577581,4.85094321156058,7.874560550720429,10.688587259168958,10.420171783444419,8.066859681356549,4.402665450712872,7.792609096740219,4.569694343824946,7.749622713101844,4.606140528752631,7.632022686418479,4.042786655646946,7.652983190030967,4.935635485723079,8.74449514514845,3.8984578441485795
2.17391,12.16593086913408,8.336413530779296,5.440760860311837,2.1867970805010266,4.877417304757932,7.681693564154366,10.467888029544755,10.22215833291623,7.734048379559108,4.105634005206745,7.248063564447215,4.3621399490457815,7.242799184699714,4.067050708411026,7.4874801793224215,4.030796656860366,7.068407293273989,4.4410124496323125,7.792254892947972,4.64696176865685
2.204937,13.196357276317777,8.141722943477125,5.374405070402436,1.7146419866798301,4.598506141089837,7.508185033710577,10.183082647267884,9.911987219263132,7.358769427564024,3.7829936347558712,7.112878237334964,3.6940607825316363,6.535912438891557,3.7355451004679487,7.0869363037003215,4.172352591649686,7.167600184071965,4.17661237163084,7.320485849598486,5.177397367957533
2.233957,12.13208894752412,7.899546746524285,4.836701730296367,1.80459827153944,4.401930299890371,7.227950278787007,9.968833887937127,9.764742224164749,7.174212440974476,3.6364321131681616,6.616286988359445,3.366434919240857,6.454689081831401,3.4146353660128685,6.520051964636592,3.2228142702686644,6.319641390634177,3.9833476590203074,6.604875954051715,4.548725950587747
2.262,11.75283992568966,8.448016561063389,4.883040207988683,1.607806376950745,4.5485618355339295,7.154722356408908,9.738583490678941,9.60728385027372,6.93440691835473,3.2485292980020644,6.286993058415741,3.0460744736523893,5.951083743160878,3.398222099530392,6.234707420101649,2.82273007202604,6.183546038303972,3.256064002773382,6.225284550523044,3.448847744014966
2.28914,10.989078159828297,7.885318893494977,4.754538889410025,1.372405048605728,4.114131229479003,6.993308428735308,9.538478868005758,9.43737200410686,6.620857541121406,3.1292571609916946,6.033370358145376,2.9820776668525926,5.923703515677434,2.7815763127852478,5.788758184283589,2.6512555272848197,5.379916055016111,3.108381587609653,5.917692135241346,3.1607157960014742
2.316269,11.333871931770608,7.512491402711401,4.5467032254907425,1.3424057246516548,4.182290529068463,6.9504178175621085,9.321894724015372,9.283938880673622,6.474874283621655,2.9509739215298265,5.7571667507956175,2.686214061458248,5.595502061760677,2.685427620202773,5.796859768955488,2.4729092197760183,5.769121911634324,2.597409161097201,5.6437619049666425,3.7408599370987003
2.346897,11.19934714983022,7.395444012795404,4.358089189246481,1.0841323962183387,3.932444637836072,6.779272689629827,9.10377472955824,9.120318934381439,6.162241070244082,2.7131322039680987,5.492015728779366,2.4881626133833983,5.412478985430962,2.3717158509136476,5.403367031197892,2.418900795364938,5.209435547677794,2.4734623363504067,5.0457579120550795,2.4867399572052746
2.38505,11.026750377705376,7.4789562220633,4.283751247609568,0.9637585685129701,3.751161754954539,6.585965131661218,8.906556162602598,8.959250074040131,5.971605454268604,2.3895651142784557,5.408906554499902,2.216748566497367,5.399351028804666,2.205676190591234,5.207259787005617,1.9782117949827493,4.771996156547029,1.7504636832327753,5.1556750912090985,2.4980276700876685
2.412382,10.979955211152822,7.41661285031735,3.8540637385114764,0.8445528444640057,3.690211864585307,6.380511715628639,8.618374710836731,8.711598751722466,5.673803173891284,2.12361465295801,5.156635216267087,2.042603135530952,4.918841521383021,1.6655189827112826,4.976517704856262,1.9632583155986878,5.160591969293176,1.7045897491431123,4.900882086773719,2.129248632784798
2.440363,10.537389438001496,7.2667141607010866,3.835773033892515,0.5383630534646535,3.562005597206959,6.183798906853535,8.404963916448153,8.520840834462248,5.472399787070526,1.9046663665073809,4.963400590467227,1.7868163379271662,4.861475669479956,1.63166403805291,4.793276520668391,1.6725293772415013,4.7553954841533566,1.622498278807084,4.651081788443914,1.6833744676486144
2.469401,10.048717153178519,6.875521041807631,3.862733673817105,0.3232842557569082,3.2919010110618196,5.998103597765212,8.194545049070706,8.282141967620301,5.286984312521392,1.806463171127809,4.860631080155096,1.5580768902703717,4.608995098963117,1.4744845195328053,4.570443078373405,1.3541700055744688,4.586863605455586,1.5981884830110824,4.387974944893625,1.8969839437667677
2.496643,9.876834217534718,6.8125244720707405,3.48502840100386,0.46618245106097767,3.22079238631329,5.635099310588621,7.957391080574284,8.070067181118414,5.048245020313365,1.4523405006901462,4.471074576693047,1.426300632084528,4.5520627099276085,1.1546494260887865,4.202659743228109,1.397344809144798,4.42507960942612,1.7868698855353775,4.51558007235443,1.732124786356285
2.52247,9.704928037049724,6.411703053761015,3.425215738050565,0.15762450344906664,2.899259339399745,5.469572513254924,7.751081345177599,7.880981272733793,4.75737153035206,1.269447100415251,4.373580034214731,1.212772375553232,4.355312353983302,1.2238538776430121,4.116333252305727,1.1029540282553651,4.140738557613572,1.0718207739742722,4.423571665169048,0.5162873693152288
2.549172,9.886878763608033,6.383922470848104,2.979321254645315,-0.1385540240348638,2.6460754899230583,5.254656277874958,7.543584727334401,7.702676802063506,4.613314277063575,1.0924148563444749,4.0456121069918645,1.0878916193836778,3.9211594103272165,0.9366872830823292,4.10406896388333,1.0142110952665813,3.848067026251282,1.3563371006714313,4.124083639451667,0.975612749464225
2.577651,9.752317750238852,6.2992344976594445,2.9644451642339558,-0.12138266940064281,2.46394286853476,4.999127778554777,7.333312536107578,7.451459419991561,4.372513317828169,1.0431615042192273,3.898152063078006,0.8601227554816521,3.7784173045715743,0.7492998948940738,3.604310407408861,0.759431284112734,3.767969357357822,0.5749547255421907,3.995240236268579,0.9043031656354829
2.604514,8.891895894220076,5.979527271011198,2.688071100216351,-0.5184936672966743,2.275184140940324,4.7402699952767,7.102913507496491,7.227844301027273,4.186673015087308,0.6912888614517703,3.7603297218704683,0.5776584120211345,3.589129954676545,0.5211071961150331,3.623968067276205,0.7967672048237471,3.8307259318345475,0.523474398642592,3.6436359683395385,1.0462063915774704
2.633017,9.284474779891495,5.666371830183429,2.672821371281448,-0.743017367722688,2.0755791876720973,4.582481883730324,6.885668517579836,7.054519597314245,3.9327527247368383,0.43358274648978173,3.557591652060408,0.4608721318200565,3.5707413068089444,0.26860733725325486,3.3609938130280734,0.40472424960838943,3.444135270601178,0.377727518484218,3.4285151632770408,0.9265352838893851
2.661092,9.176885925329184,5.847097223933108,2.5479382400791213,-0.8717565054162401,2.0927774909987504,4.3758537817873355,6.663459301392376,6.800063793168835,3.671662206541704,0.2675884765750243,3.2551194169862745,0.32596504832774126,3.3150935658670004,0.14488594726378698,3.1553889870377434,0.30913032840734317,3.0450633311433553,0.40344494507657297,2.8452477448932108,0.27457622552776656
2.688597,8.606417808313653,5.469090882186172,2.333092918616728,-0.9526481707435976,1.8006095880683046,4.0889406043761785,6.430288925048665,6.539422688279198,3.410658679756315,-0.04752275970063714,3.0728816165394117,-0.039629915365185515,2.9627958150149394,-0.01151083245915991,3.0983395116273384,-0.07854643282603767,3.2960017034182756,-0.2677948101740977,2.7637157797023058,0.1959804744647612
2.728222,8.748024959922262,4.868724975059097,1.8011992353054551,-1.3735573573990194,1.421949682263911,4.089869621000602,6.120043843205288,6.226105577491353,3.08615802733531,-0.3108434331347037,2.814987440940166,-0.2640049558057976,2.681245031683115,-0.5198470622402404,2.8910953557546946,-0.21889113264388912,2.6826172368789387,0.025348047213024843,2.584987382890596,0.31299932509054357
2.758263,8.307722943589098,4.906364872673285,1.6747896478837796,-1.4130405341794592,1.4725823891082594,3.6398381270327533,5.876379671718976,5.98225129346686,2.9505784774158994,-0.6240534613665776,2.393242454941995,-0.5876162252651649,2.5965179442619744,-0.7649324837976219,2.7306635236106516,-0.5662988285235792,2.3638757239996413,-0.4615621571452264,2.358566882815023,-0.8762041992155934
2.786819,8.064735279286397,4.619052817986594,1.482425761020847,-1.8668832649378913,1.1618721138672141,3.431136718167384,5.646843624876809,5.719244444202075,2.7090907786934495,-0.9214221788418109,2.265906267356009,-0.7104665765306106,2.1575346742880046,-0.6834271099656409,2.2548324599044474,-0.8095240560625228,1.7743050924399555,-0.6246914810327467,2.3011419096896866,-0.6990766261384517
2.815324,7.3583572152116075,4.54228003086029,1.2204796692575675,-1.870529539115678,1.0685684916691591,3.3233159310168583,5.405072301440433,5.523193314949267,2.504933113909837,-1.0975732563740848,1.9973269938605556,-1.0721602974813687,1.934329641936948,-0.9683348975348757,1.9156255022884932,-1.185308941678507,1.7987110967136573,-1.040841313092073,2.2801227240630295,-0.5904012859815901
2.846471,7.470283796176414,4.559464305747468,0.9159603676976352,-2.321195942809196,0.7866294906900667,3.2953605760568583,5.14185406841885,5.315338694960828,2.3388548662207516,-1.329559230339508,1.566670642878305,-1.3821315774479837,1.713004418212813,-1.3718644578612724,1.8017131293613333,-1.4106621100365548,1.90917145655215,-1.275942495560508,1.9777895321750174,-1.3086276880464185
2.873468,7.449794006852324,4.12904549803932,0.9537198746098938,-2.4093051956488005,0.579576689779475,2.8718910225571954,4.908355187416288,5.007523232250742,1.9701355875388116,-1.6646896657907448,1.525398311792907,-1.5904886487030176,1.446509875121731,-1.6157023337349687,1.4695994050067078,-1.7814067479297302,1.2106752680631707,-1.4902304028369022,2.0109856691816974,-0.9924627315296448
2.90619,6.830688473470465,3.7718720400690873,0.5773091151353443,-2.2423656259615288,0.5048834014545994,2.8796422217729156,4.6378745717933505,4.579423189924354,1.6928861073184973,-1.8682045994880851,1.1880334056457595,-1.9512108339759278,1.084049382727617,-2.108869362294209,0.9752989617248742,-1.8183425107694027,1.310312467082804,-1.5057544165644052,1.4614272297897601,-1.6234166175082734
2.934433,6.466175532933588,3.768374974279456,0.36613573882059053,-2.7574721192285105,0.28908403617746514,2.542381595331841,4.366120187142541,4.0182773870067745,1.3707830807763774,-2.030745141174413,0.8519540248730828,-2.2648199689569553,0.9964196482610599,-2.215561303324769,1.0108443784229253,-2.1462638660172706,0.4593186107517566,-1.8443483424236793,1.0794980576576232,-1.5341771042965444
2.96297,6.721369426758308,3.7439922753883748,0.1931117340814159,-2.791845006398388,0.13743503457984035,2.3682063217665354,4.103157328238907,3.218374440754737,1.2004104678118641,-2.4635095450615356,0.5816442450857364,-2.3477929352987816,0.5622422593390203,-2.461616895336951,0.6405359949655658,-2.322841467653943,0.5883764615333045,-2.2496556038449813,0.9413607533250427,-2.2316796674509805
2.993505,6.752584874119655,3.3122219529225196,-0.03566189189731693,-3.1697490624743545,-0.3584669869632838,2.2680254234624933,3.821677977243681,2.981681158108792,0.7387456662035676,-2.7128569566628227,0.47932018064938986,-2.6596086861806683,0.415682662238646,-2.882876907449685,0.30704528843945866,-2.789983485017624,0.29412198206923396,-2.6272606531544858,-0.09117327267363416,-2.6605421191474914
3.021277,6.0606011969298095,2.774164041161476,-0.4921451198856153,-3.298800882591219,-0.4154782222045778,1.3787426856071152,3.5582645350295796,2.639679710554079,0.2416836585907336,-2.956894985644831,0.1287541426543278,-3.0225245315921696,-0.15881577767504412,-2.865348091627672,0.25963329431636867,-2.699115874503912,0.2212828839082536,-2.7259834591760046,0.13531585874064733,-2.8150156803745805
3.051691,5.54785492695421,2.9404652038392483,-0.40912860821306996,-3.492433717086141,-0.24266922617029094,0.8301476602229231,3.3397087125321336,2.380952563596928,-0.004698988457713037,-3.159747030689709,-0.18006125765258735,-3.1684362547727334,-0.1030925855679219,-3.0621991008239275,-0.31089064150756274,-3.250573437198744,-0.009018574845162832,-3.037232714803751,-0.6556580947890561,-2.9352540088891472
3.081623,5.598233062900685,2.164169524465794,-0.4332214781088379,-3.7691528077231538,-0.8672147140763856,0.9736983198062135,3.08017577560666,2.229651199097192,-0.3161174648336458,-3.6200274641263794,-0.48040965495441945,-3.3705824920586553,-0.4595301631634649,-3.254529131067599,-0.40668702546315405,-3.2363135144350226,-0.3678517549357541,-2.982035178961032,-0.35310444684532993,-3.034961250943887
3.109483,5.41185296260784,1.8616104939872378,-0.8376286716333528,-3.8475435422499356,-0.9831392936212833,-0.05272230671959539,2.8641750910371258,2.041094767310055,-0.5803838821496803,-3.869095088005042,-0.6995521850013868,-3.642142691458412,-0.6049550904623298,-3.7035571551993067,-0.5183824031428245,-3.471616373768222,-0.8217890988014501,-3.708938487596997,-0.23825365399799914,-3.3623797138931337
3.138103,5.732204600704114,2.1092741278809495,-1.4075023844160242,-4.57203952727489,-1.4006134552213694,-0.361618311603205,2.6367884509470114,1.905284991294563,-0.8961000672121681,-4.041639347326559,-0.7852688439118033,-3.824207757569624,-0.8122889683627513,-4.068031405741926,-0.8695514575573846,-3.8650132394728507,-0.84663673565209,-3.9251185958140393,-0.5290368323433482,-3.835818827404543
3.169287,5.059786800739248,1.8351880499247386,-1.1044715582979472,-4.218427042100012,-1.9037354319601376,-0.4619452588671795,2.417416771364198,1.6526395129900522,-0.9613076119958621,-4.306095324517239,-0.9987726723023748,-4.176394437103022,-1.0709924516085152,-4.26035225315591,-0.9813190408445492,-4.093191430026051,-0.9497178402964143,-4.097983042046788,-0.6756939392994532,-3.8354960827052107
3.196749,4.329449525121918,1.3463131556258663,-1.4343010581234705,-4.605461885019382,-2.049571385232771,-1.0528423452868287,2.1859070453584226,1.4254926863018043,-1.1504634241721974,-4.5700985435827,-1.3339990555600172,-4.3324047462633795,-1.241643256849518,-4.25714253385711,-1.2806689669948361,-4.498343125966174,-1.2601813634536276,-4.2229772139229365,-1.0906106904797792,-3.5322138879119485
3.227457,4.7468011545697095,1.449277636469637,-2.031093532632367,-4.991052595296657,-2.1560340048256648,-0.9169887777937091,1.9585139131422296,1.2036725488812998,-1.3478973937997376,-4.7157059171079885,-1.4131358247122707,-4.465336040435416,-1.4891248739024845,-4.53881115858403,-1.5784644490183535,-4.587937257390106,-1.2222051344576321,-4.24344753404649,-1.4015122891749463,-4.338064463884805
3.257432,4.609012862751048,1.5302825127812287,-2.168018975984631,-5.224246439006057,-3.076964939437598,-1.3369654067351364,1.7485528680925417,1.0600235744852475,-1.5220636221131896,-4.8463053945715435,-1.7703559387648091,-4.7868153155355895,-1.7104914057435716,-4.773270510621163,-1.680698785548559,-4.7800843496612675,-1.431211987325294,-4.517020672322017,-1.1577626520073965,-4.2200316013855455
3.285187,4.19658073558646,0.7586971094775907,-2.524459814131741,-5.5837845505414965,-3.688842160534289,-1.4991201297322134,1.54598232434227,0.9228780109434348,-1.7329114766630056,-5.036341884374777,-2.0066568366450497,-4.964502898860612,-1.8155652840322911,-5.010003320632108,-1.846250775944381,-4.91938182467168,-1.6365234992710644,-4.699154873925817,-1.5783851358101875,-4.243553453301116
3.311884,3.316903670262206,1.4890953861147942,-2.622660564412596,-5.873539137918585,-4.101260567508671,-1.8605099357577866,1.3613751233644633,0.7539228581636317,-1.8996143332906121,-5.2174907091920595,-2.0733951649791575,-5.122449143459889,-2.070766342457488,-5.085122480180779,-2.036593873594658,-5.013307062185295,-1.965466305383115,-5.068950406052044,-1.7997506611927305,-5.10863935197624
3.344246,3.495160780345179,1.1227873169838023,-2.669875877078527,-7.818801240675457,-4.490967522834056,-1.969758434574573,1.146126849627327,0.5437318302670289,-2.07963312331141,-5.3552157702712355,-2.3055557814927727,-5.377738862569193,-2.177976566908943,-5.3182652373967505,-2.2307551111965656,-5.182005059265659,-2.2858512419631243,-5.048072836666432,-1.831691441816692,-4.8794708995908564
3.370123,3.4481083525510545,0.8144094153347581,-3.2042767338576423,-6.5025119546228884,-4.674586539630283,-2.160043623488355,0.9561574136988347,0.42864114441708423,-2.1855457013465642,-5.642724119234929,-2.3728506112588357,-5.505711626811721,-2.4021557597280867,-5.616653154713039,-2.2782562148199252,-5.431855501404835,-2.2319947957196935,-5.523234786231419,-2.424910198759997,-5.617397656100823
3.403759,2.8729835764151983,-0.5528406300666566,-3.231565913873259,-6.979768844545992,-5.058412305669819,-2.3950336938163095,0.7226462580571079,0.2411485605980837,-2.406987754912157,-5.810598041301582,-2.5227814115067178,-5.815397250798307,-2.566364916777253,-5.786768042341524,-2.5098515955667184,-5.679833474779714,-2.7600940437264168,-5.693522655471486,-1.8608805795849748,-5.097734423369657
3.431083,3.9143025582267588,0.16076631017745413,-3.6788539944922345,-7.436236256567192,-5.072214054095285,-2.578436754080882,0.5477268549552637,0.08234414236602326,-2.564514619910025,-5.90176012551131,-2.7675402738904964,-5.884857196350449,-2.7906900138428656,-5.904807674728643,-2.6952926915924413,-5.715973261563807,-2.677084810274065,-5.896232412791344,-2.7961297583259475,-5.296145273208285
3.458917,2.8330458071811546,-0.04607403671211513,-3.9267549988336374,-7.50561527412363,-5.274741394591922,-2.71892558801947,0.355211452068858,-0.10348281208661031,-2.6800811185833937,-6.086999600233169,-2.9426121259100855,-6.011068205975631,-2.977224204457899,-6.134593930256472,-2.912722907668587,-5.933435847650293,-3.056878108137853,-5.977328418897922,-2.9929299897055865,-5.393976314878561
3.48679,2.6816625444521147,-1.4258848694428103,-4.342765284114861,-7.708910121781507,-5.401889475392054,-2.8326896654639313,0.15739696233853112,-0.25567262599088114,-2.8187582042733648,-6.2075148947209335,-3.122754089997065,-6.268128707675027,-3.1210230136142227,-6.289061723151934,-3.1100941407676017,-6.131229868517232,-3.1681533320114896,-6.128841505227712,-3.02891652310937,-5.97232303466412
3.520263,1.891572182489971,-0.6793470640899324,-4.092031194092704,-8.637253890544693,-5.359786735162643,-3.294472733319049,-0.06859599034126061,-0.4266583431524982,-3.013344463611757,-6.470958384106565,-3.4870031948024316,-6.363830822926928,-3.1136477537122347,-6.788102285495706,-3.387401094212448,-6.157427942325938,-3.1336763927427356,-6.513448844704727,-3.055971025056697,-5.316393324618981
3.547553,1.5711444555885044,-0.3506302201370233,-5.076986509926469,-8.399809709846796,-6.025246783468562,-3.129567730379667,-0.26367575999895604,-0.5887512047623126,-3.1882047813263146,-6.554574951804087,-3.5347203325064247,-6.732098542577242,-3.431998221318313,-6.550749627510647,-3.388987736075976,-6.6486229437438125,-3.3913859199128615,-6.670560321465361,-3.4375258536911577,-6.077030749403978
3.579489,0.8213094311702682,-1.945246840875071,-4.9869928033827815,-8.36365426423981,-5.893407100557432,-3.38506084952108,-0.4757931598020495,-0.7511767945524348,-3.3634004937123025,-6.855252132872827,-3.657765189104878,-6.7559579823466285,-3.7083820122366777,-6.891707300301424,-3.672491386216389,-6.82878836986245,-3.6980524418172154,-6.464208666197882,-3.5028102646726293,-6.353851435908738
3.60787,1.4111289898662431,-2.7716158878979966,-5.483962573247943,-8.840090397402204,-6.293551728917427,-3.5071200215083915,-0.6923786462838178,-0.9136492468190286,-3.4681323524665144,-6.983742640854643,-3.975905367250594,-7.01327498985334,-4.054311336761317,-7.189451472341755,-3.9332703726110574,-7.015729443664496,-3.5925129112047567,-6.757118704513471,-3.918194138629095,-6.334762923866315
3.636261,1.5486484972871715,-1.5975339009039047,-5.821119642000496,-8.993107553589867,-6.454636011000185,-3.772423066693499,-0.9043955756839405,-1.1324863078106355,-3.714590624005004,-7.076326649712119,-4.1363230107560875,-7.148708253210119,-4.051852183535219,-7.382460468047759,-4.0809209570424905,-7.434450244004365,-4.096553883701253,-7.053788269205973,-3.854745318048318,-7.199372398521904
3.665843,-0.2963540750577901,-2.8038577201194865,-5.821104087391598,-9.156864944701272,-6.560238190943125,-3.98870787746296,-1.1322849207650338,-1.3025284727427717,-3.898670096073771,-7.381805895712982,-4.244124935318232,-7.47834372153772,-4.3767273592258915,-7.382977679197236,-4.503876044522071,-7.334458983985604,-4.103762587895614,-7.132945216269166,-4.570000119940718,-6.724361291677809
3.693804,1.3606272787464886,-2.5853978700043707,-5.862652801153343,-9.457728185906223,-6.803409210546283,-4.0787090086172135,-1.3600494072072449,-1.4569708749693173,-3.9934390414292826,-7.533917132161582,-4.511438880521885,-7.596420431688089,-4.715735859329159,-7.6592382140001956,-4.5980094878110584,-7.600143859584088,-4.495796868949003,-7.685227322975317,-4.453859736149088,-7.071933639107956
3.726728,0.05630759810515972,-2.1326468920376898,-5.723542292945294,-10.007129209084894,-6.502053243035069,-4.3027106169646085,-1.573226818208149,-1.6133129637989205,-4.2296079689893205,-7.740774876743672,-4.662159412735468,-7.931157565522863,-4.784172187520717,-8.04048557035089,-4.761025435646597,-7.780914675335574,-5.1842367999129815,-7.602694435863606,-4.397350523235224,-6.638451024839578
3.756782,0.5560929461094934,-4.289358638921468,-6.271802511231901,-9.709187755562146,-6.998252506004894,-4.569269727429519,-1.8506574736180332,-1.8301210242768433,-4.656838260927004,-8.129061326188243,-5.088560856655848,-8.142620670118305,-5.165211937130371,-8.401835529431509,-5.131832051879372,-8.145951327018599,-4.885680308937481,-7.821670044118494,-5.235540332309212,-7.4988883754492
3.785134,1.1061202658830522,-2.389402616705907,-6.693202482110441,-9.916641870316612,-7.292292791460507,-4.591112030310411,-2.09752223017705,-2.002205776357029,-4.931647012347361,-8.198487462621843,-5.318904802364267,-8.482638732925478,-5.462044576416873,-8.564616840636894,-5.086116176780751,-8.360395434394503,-5.433484909606039,-8.396619805409944,-5.62991944811293,-9.060188611409638
3.81383,-0.6128965809462013,-2.889764274531767,-6.524809272936774,-10.289995496007098,-7.529316288729788,-4.811955328939482,-2.3252258453466723,-2.2118608080183564,-5.543773789193768,-8.48763924473911,-5.5484213936523545,-8.61986340781142,-5.6444007140083325,-8.79645246708166,-5.527659193597316,-8.827440968187894,-5.3747039246517625,-7.95726637663666,-5.8025425497848495,-8.849405038183624
3.845165,-0.9847521385241533,-3.5440600874249486,-7.08950878720895,-10.077087286829263,-7.723883630838142,-4.976088263147679,-2.5794797922886152,-2.462428495207634,-6.005837860402038,-8.71519564121287,-5.873441044815148,-9.12156386495554,-5.853727755155845,-8.781470548168741,-5.812428508587014,-8.86098559806462,-5.789433030487241,-9.059047337936367,-5.815221317788051,-9.090334756426138
3.872253,-1.6190397645189971,-4.518851748496763,-7.054558687864647,-10.40766095010414,-7.937897756341796,-5.200380608544005,-2.8194722669131074,-2.6431797160477872,-6.306847438998202,-9.127231580708106,-6.247917941350631,-9.14497204261217,-6.320296454124752,-9.242465143240413,-6.4032746963788005,-9.40969734633668,-6.219819574384648,-9.003863458223773,-5.8099602174025655,-10.730692528375986
3.912359,-0.8646753347982066,-4.618573725461497,-7.552298417258576,-10.638355819746266,-7.847516734880431,-5.4555057060899115,-3.1378814310660474,-2.971677903538445,-6.711349141823061,-9.60614949935908,-6.639821523130905,-9.564128008036693,-6.8387849314650655,-9.290833262120165,-6.47389644827987,-9.473886847745792,-6.649623000200562,-9.603955241093313,-6.619072128573172,-8.345039197856266
3.94087,-1.113179288079317,-4.64203035802101,-7.743602690735792,-10.77798528850148,-8.158660013294643,-5.811043912087672,-3.379767682699499,-3.112436625769979,-7.140363401527073,-9.933822573472913,-6.811789391959686,-9.80473927496999,-6.987693766462647,-10.01988234805135,-6.62779968760482,-10.061195686035507,-6.8906671886489805,-10.000310030371091,-6.777154958690618,-9.097294099965566
3.969457,-1.2674203131084716,-3.955451355916294,-8.022137960727436,-11.32677369835199,-8.579791428636474,-5.793808732213099,-3.606415318418647,-3.339848846181971,-7.223546389877887,-10.178610867126022,-7.111933955546517,-10.294067057620536,-7.001131489594716,-10.338377393742736,-6.917610498985871,-10.32994634632963,-7.0687873667184995,-9.694899510840019,-7.571761708864291,-10.442654598577558
4.000679,-2.086218055245547,-5.164929344952371,-8.346587281817946,-11.38834966032586,-8.82429802972362,-6.260074989145217,-3.856747338426408,-3.6001389464795386,-7.46604831748768,-10.502361686923825,-7.364797030738143,-10.296023852109098,-7.6049951926112875,-10.456516725229672,-7.686313066943346,-10.605176738449645,-7.365939522256177,-9.83093166574621,-7.133470065327521,-10.88051405511549
4.02833,-2.501016165728401,-4.9617655665571245,-8.46410172496228,-11.248933264990155,-9.081622735029843,-6.560795444698004,-4.083603502199301,-3.8178062645510944,-7.722133580938109,-10.790428242357978,-7.767217287417369,-10.645800720554394,-7.710795147706338,-10.633711956553993,-7.592742841800183,-10.470938226032956,-7.56801121648244,-10.528821940477833,-7.215448085050639,-10.642660250809437
4.058657,-2.2455864541841617,-5.203171281634696,-8.4058220768017,-11.839843139013022,-9.078799003954376,-6.808716861925514,-4.305065600563779,-4.023406482297274,-7.80024422519962,-11.054953223076081,-7.837525657054936,-11.049430907492017,-7.851155175699687,-10.99031586007257,-7.712360155235865,-10.880312342006976,-7.86505682067789,-10.686638039983077,-7.931069693512796,-10.331770714138301
4.088445,-2.0066749431794144,-5.486841052982025,-8.962966343120762,-12.105205837056817,-9.45042522370894,-7.004845195444155,-4.531880816332282,-4.367788856380901,-7.958743951489258,-11.39013630504189,-7.9678737114146125,-11.149577264598005,-8.067607219716958,-11.387579838432499,-8.12146908289006,-10.88426265191217,-7.915152854709281,-10.968831107546066,-8.01037126284353,-11.048973011343564
4.11676,-2.820509337679583,-5.757717643022475,-9.287271562953936,-11.839191369275522,-9.61006492941541,-7.373645008819481,-4.754340250367599,-4.627210342293717,-8.126674545884182,-11.486887317798535,-8.19916729928459,-11.441521505695196,-8.353903896051579,-11.419752387720859,-8.195090690750474,-11.515539237317494,-7.980595838153813,-11.466549880683718,-8.431407335927315,-10.55367548846547
4.145354,-2.2911413002755157,-6.942064844499867,-9.3229965773818,-12.725369934955644,-9.72799467641541,-7.511934477383837,-4.966927148993561,-4.87607578904427,-8.318185607657782,-11.696182967590882,-8.429981564138851,-11.626993239491972,-8.441562633026725,-11.606807125805227,-8.47051039823457,-11.473218929067663,-8.327272049352446,-11.258484218369203,-8.808969910789655,-11.444769065503973
4.176872,-2.335570326899993,-6.376325423868251,-9.788416641254726,-12.95753444523209,-10.006340856526723,-7.971733088041017,-5.193325316010978,-5.127912422571435,-8.436709967050863,-11.916328697310176,-8.623373873450355,-11.862518111506503,-8.758225695406791,-11.779182899919672,-8.560197974496386,-11.790542322258432,-8.883314505016738,-12.045627765587026,-8.794183117806199,-11.582514505537242
4.204825,-3.421092532316711,-6.351504207759635,-9.728688151567418,-13.088167194322859,-10.381033442358076,-7.997302973761979,-5.4141341791214845,-5.386743598751611,-8.595157248391036,-12.036884196068808,-8.795400924309883,-11.929196745494606,-8.92960845291247,-11.998477505517517,-8.930264659002479,-12.077152191355118,-9.094227951119052,-12.446137290619026,-8.608281667214005,-11.091914548977742
4.235034,-3.38030916436125,-8.000151637751227,-9.950850647297832,-13.233467224601307,-10.561967651766693,-8.221750180096919,-5.6254864576216885,-5.643917630814948,-8.749668173070791,-12.282121643374472,-9.020003708182612,-12.190427943101081,-9.130305405018763,-12.078325209068977,-8.899073016144376,-12.128504873201276,-9.104200673109364,-12.318283799316147,-9.09771973697209,-11.508507748924782
4.265247,-2.910948498866564,-7.3473404962424915,-10.166082999904766,-14.141188488959612,-10.918246454359466,-8.534937520694841,-5.83773992012248,-5.811167277773407,-8.859963213156954,-12.312902937145005,-9.209105012297133,-12.40079986225934,-9.398618069705284,-12.368707256083935,-9.193663851764518,-12.44623624153177,-9.224463682374093,-12.358154097137058,-9.701260997393307,-11.98504406288084
4.293793,-3.836489621505877,-6.007952037195578,-10.215959352274293,-14.172986217161787,-11.112128671369437,-8.546160621586683,-6.055256703283989,-6.030952612103102,-8.94905129840749,-12.550924965166297,-9.552466456836655,-12.53423979138472,-9.499530735324576,-12.561517218382036,-9.505343193300792,-12.565290565942115,-9.19453318312052,-12.377539018946404,-8.93438925311529,-11.553972325666427
4.322203,-3.938097941069803,-7.627843594494895,-10.691830153254207,-14.357823276876733,-11.314537906792278,-8.756983110791769,-6.252144145688119,-6.18059091928391,-9.110284401519264,-12.751772518276784,-9.509136486388714,-12.717200796258064,-9.78364275283566,-12.860693898075706,-9.649309423437781,-13.06802955811507,-9.813488032791058,-12.543029878568026,-9.847461752843127,-12.411369458936285
4.352735,-4.664040713477814,-7.137432379468855,-11.070359150836298,-14.62103965082991,-11.684901108382926,-9.004184168244496,-6.474548382412256,-6.3330164729599225,-9.270377707796168,-12.903007611435582,-9.919234077649826,-12.851192471682115,-9.876566886242975,-13.165593685060477,-9.980344745305219,-12.791840147206752,-9.927280897242008,-12.766111344929245,-10.269565808942351,-12.353597359619021
4.38319,-5.604449512040256,-8.497568088145492,-11.665268510860821,-14.717863337468819,-11.793563758876598,-9.142062693577106,-6.6632093065500415,-6.442629310610875,-9.409553653317612,-13.063516661090446,-9.93051262889161,-13.153855403833035,-10.053996841179242,-13.355612824961934,-10.107576922275236,-13.25064142877028,-10.132594689947684,-13.44712165116283,-10.503464460370818,-13.068020749502683
4.412536,-5.166335171373223,-8.636501338077128,-11.558562348322537,-14.770108286756649,-11.91719695700972,-9.419747962671163,-6.89458909796959,-6.610074009926437,-9.571777286529198,-13.205387979632908,-10.146983886130482,-13.381799141220423,-10.443855389982907,-13.625071581795018,-10.16694840856868,-13.430860951058639,-10.395091353841837,-12.823959949013574,-10.663676000796483,-13.803319879094197
4.440885,-5.094008465559801,-8.287033148514878,-12.014931168573266,-15.499403209656816,-11.993015845180757,-9.419728187943265,-7.0895988237291885,-6.77535731222917,-9.652860516526825,-13.465989095158688,-10.335879564247794,-13.505429478465524,-10.730936325149141,-13.52059609198233,-10.503128440817393,-13.834748678560139,-10.71948800953173,-12.803359561185419,-10.754155685513817,-13.299073573680229
4.469392,-5.809165556698838,-8.598820479425587,-12.12694344183191,-15.023309902230368,-12.143419714016218,-9.544794300561076,-7.332015064058304,-6.850013853447737,-9.87858909612779,-13.554981769798824,-10.486549285201683,-13.99865104861168,-10.720357408665285,-13.803979684298062,-10.74619083018313,-14.070696274572446,-10.264384435214842,-13.998312185289514,-11.31184715983542,-13.397072168135582
4.500226,-4.997650599477907,-7.986139990786997,-11.964930723614529,-15.193044129859222,-12.27781445044042,-9.752843998315416,-7.595054733418048,-7.042686967271927,-9.867478132954613,-13.797230752803536,-10.418501960283843,-14.161502038824256,-11.258081832534659,-14.20781300912459,-11.251825643714955,-13.857023586891582,-11.312834093229839,-13.63156954183409,-11.08810286262561,-15.149572445490715
4.526745,-5.928783618445918,-8.996684008727994,-12.062640114006394,-15.632845206648184,-12.013218708655575,-10.007760003337077,-7.798714201884029,-7.113641596068858,-9.908537128665715,-13.970965790868714,-10.865633306430137,-14.422779084077234,-11.36023162692721,-14.439898891364544,-11.34362061950769,-14.230912209203805,-11.201414121294594,-14.262751737833263,-11.55378286877786,-13.847233839773157
4.557522,-6.034219611565842,-6.43644905079747,-12.301029428983036,-16.01562757634985,-12.522010364037062,-9.970875029437027,-8.026948889429407,-7.137832500407549,-10.094794731108935,-14.138860435000497,-11.322763806284062,-14.48125633839554,-11.11478676002302,-14.559375778398536,-11.707699083342735,-14.806114501036964,-11.704850607941756,-14.597893414287812,-11.598416258125411,-13.177984062202336
4.586816,-6.17719327615248,-9.014307973716903,-12.304306552204656,-16.034451123276945,-12.831762954627601,-10.484933585425424,-8.184734068520292,-7.287738171739152,-10.21293720406985,-14.214987919308609,-11.516940352339361,-14.685290775496846,-11.80721258417964,-15.036567323335955,-11.197371608796749,-14.863934123832017,-11.74738450135978,-14.851846525151746,-11.3319541009297,-14.766522203114922
4.614625,-5.7208753229444635,-10.356649597454183,-12.184076336235833,-15.460338455051765,-13.061617911081445,-10.190400070574206,-8.31424129124039,-7.205968723422028,-8.090136198143622,-14.423815143859782,-11.870026339080301,-14.859428043370471,-11.681446626140069,-14.849314983555843,-11.818652481900038,-14.666872633511957,-11.900446899158498,-14.452081742182525,-11.917888607721725,-14.470385201631723
4.647607,-6.44304948346138,-10.114114956174188,-12.681059297662289,-15.342379977895963,-12.894515881250218,-10.109074438633241,-8.345261647643543,-7.296050184419316,-10.099748648898721,-14.469636864478057,-11.74291844170613,-15.111848664639144,-11.755755305455574,-14.738510315341564,-12.28750060045385,-14.866147348320446,-11.483779220149056,-15.440956758529483,-12.877806435956279,-16.22337262174988
4.675192,-6.6087315298393605,-9.924809559256424,-11.598904339698862,-15.404690355788619,-12.480625751076674,-10.7942545699641,-8.356903101993638,-7.29580157486237,-9.174830643428447,-14.091471542021758,-11.42202725155232,-14.968699938835346,-12.415192645438163,-14.851303427228974,-11.94126419553998,-15.080302084294319,-11.627984658630057,-15.16605293863761,-12.153305657651568,-14.378131365686622
4.701026,-7.7416211250454,-10.29017381069864,-12.747667097923177,-15.678398170159214,-12.903462585199524,-10.851562284669432,-8.346722229356253,-7.117668133554493,-9.724971028801612,-14.316468856103501,-11.944728084859129,-14.776990979108593,-11.98350425646569,-14.914165737590158,-11.831933137493197,-15.59850711748147,-12.340524104201181,-14.584891248800798,-12.649887262476977,-15.44738419346059
4.726992,-5.544995363477368,-7.920264608135244,-12.303359278206843,-15.655038624402781,-13.420902249437546,-10.512321112110241,-8.258458971144304,-6.981679098578224,-9.537328145514744,-14.165985047992399,-11.295111700959595,-14.806161759917128,-11.63406065120132,-15.291890465278946,-11.398939772119723,-15.064009078544455,-12.195159924685276,-15.108500487848376,-12.083649136352346,-17.25553389247512
4.755545,-4.592292028659835,-6.737374250103216,-12.648923569941006,-16.00806670148782,-12.815355114387618,-10.477197979730175,-8.12501998572069,-6.986597567864693,-9.64868357005846,-13.771497128160048,-10.743005282907978,-14.275859790782444,-11.205422194971776,-14.684417959753542,-12.75193013223245,-15.018039853049345,-11.577901973528332,-14.098357690110994,-13.598419686383384,-15.78073722146332
4.782424,-3.9599584176136675,-7.807111704233914,-12.644159660713816,-15.967957163274182,-13.296993368166127,-10.679931871948137,-7.945276727502613,-6.895409973868807,-9.600042013698427,-13.508736599647309,-10.289775602422939,-14.02131370873052,-11.079744830659164,-14.587644274501763,-11.712093216941065,-14.281434948442968,-11.10878434706058,-13.990740260488792,-12.051514661069994,-18.78903909777951
4.809193,-3.702304705158978,-7.638341922688927,-10.444253928667504,-16.10145975898327,-13.128874303512795,-10.41765695248365,-7.73455487097195,-6.826356429536315,-9.382593101348816,-13.412361147711286,-10.175678068128216,-13.577008793517482,-9.810671903133953,-13.42668533944342,-11.453095509465134,-14.070203439610388,-11.0833219206431,-12.21042015145821,-12.926795949728687,-21.23873297347846
4.838956,-3.38810275983885,-7.181854933664652,-8.343351745098648,-12.98312556066805,-15.026208523650617,-10.421519406954499,-7.46871825315003,-6.7160933448910285,-9.421190801446532,-13.19252283554901,-9.693652481063122,-13.584434833079586,-10.04167542912493,-12.783119133744233,-10.574938005919186,-13.903738919430111,-10.621934529560221,-14.35150630334081,-10.291963454902044,-23.274176234062956
4.865265,-4.733046942432172,-6.93236381717865,-8.619050372540201,-11.787135760845171,-13.573414086480824,-10.333886048013694,-7.273369971918118,-6.613807108760145,-9.343608165950823,-12.981101619834856,-9.544318119687036,-13.293446281701392,-9.862791891170417,-13.482493682820365,-10.261459035072882,-12.536801548896143,-9.219897924582714,-13.75465772097755,-10.554797006106817,-20.5405658122874
4.894148,-3.9382755148447646,-6.416251570798366,-8.692505971314505,-11.064328023063668,-13.653182975354312,-10.11716183343286,-7.071788173901831,-6.521842278357013,-9.274556287172924,-12.79235143094267,-9.568301899800035,-12.872383315150884,-9.787897431145149,-12.646335346136745,-9.718927172946362,-13.160230789877525,-9.47920120886633,-14.192573218750981,-9.69514879435074,-19.462782498285964
4.922378,-2.4000921697368156,-6.5332078667041635,-9.133447873056138,-11.473534549264498,-14.27634660583385,-10.022096558805845,-6.867531562296394,-6.459998712346502,-9.137429895491854,-12.638360361344663,-9.422763612463077,-12.594572795384126,-9.588144186938017,-12.877955613939857,-9.867645807142063,-12.95210504488211,-9.585057492685841,-13.094907742677282,-11.00264950770421,-18.10879364001353
4.949191,-2.681284778541002,-5.938211449590382,-9.137307735893701,-11.512978564978658,-13.609732763939807,-9.862280197729177,-6.677348012160669,-6.271869796734727,-9.08160304320991,-12.54635890238823,-9.3804167286952,-12.607872179954887,-9.603738347710575,-12.707063026586495,-9.441134860091594,-12.775675825650861,-9.069357904444301,-12.56309171165454,-10.041776031827848,-17.671962203897856
4.976801,-2.2216764935681756,-6.343331874904316,-8.314858341732979,-11.980222836286513,-13.12098861939182,-9.667390518988933,-6.464898915896447,-6.12321980386771,-9.026290447326222,-12.406026003424323,-9.218158007322769,-12.392332621170224,-9.20453165305944,-12.509727998537754,-9.248839234884212,-12.330460989388063,-9.223974525775237,-12.488967935797913,-9.445133750469342,-15.378577543972716
5.012417,-2.750336390351973,-5.911087674068237,-8.218461380609215,-12.217849808749564,-13.815755986713029,-9.487377146904603,-6.204990454154207,-5.918605439868346,-8.840363474321407,-12.259175845484979,-8.987777847664773,-12.087592976452827,-9.175112610267107,-12.09151333861745,-9.35759633223231,-12.610256884776632,-9.107371693982428,-12.29753947916785,-9.701137034248312,-12.602530836846631
5.039219,-2.34340224346187,-5.679799548594478,-8.393441500030447,-11.55253983940589,-13.311771634398648,-9.271192824836728,-5.999855160552901,-5.751329012164479,-8.721429772791506,-11.983719435543977,-8.85960355269919,-12.135654129514373,-8.902758935843895,-12.07645300180248,-9.054093417532322,-12.134363018342107,-8.926445587689049,-12.47291379157537,-9.249708571282685,-11.94931234782739
5.067131,-2.083763803730229,-5.790498103831052,-8.082560049933518,-10.943229684406559,-13.51866831813843,-9.1114777833473,-5.816575243636091,-5.591977847205052,-8.619720388520102,-11.917396283174492,-8.729103418495116,-11.8844340443813,-8.815072067368257,-12.084227744557309,-8.674434335796871,-11.928166415610404,-8.866224337459863,-12.303406325066069,-8.94013857526054,-12.249604079818011
5.096077,-1.6861497034980728,-4.231077231842082,-8.581181030961336,-10.85726235429444,-12.211859518182813,-8.756378100276905,-5.620304435688894,-5.379457452290192,-8.467993797021284,-11.74468189185353,-8.502900052149727,-11.885493302316291,-8.542292734906141,-11.67370872849512,-8.945556100543458,-11.96100785378422,-8.404705280949841,-12.25294201549602,-8.856620547886749,-11.737628301940411
5.12446,-1.4024983143242666,-4.344005273792539,-7.407023484806306,-11.296358773286547,-13.192051848672222,-8.833990659515454,-5.40330320224063,-5.159922009473558,-8.319365222091871,-11.664154268552497,-8.443694834106122,-11.617107776234349,-8.465923160687213,-11.636986185193562,-8.806037329209579,-11.687808637650217,-8.588954817222596,-11.679441910011592,-8.728464838995762,-12.493934818333077
5.152463,-1.5140757657525907,-4.261322327551367,-7.81578930629113,-11.436331949318118,-13.521537575222291,-8.426868493381829,-5.19446319324235,-4.941818103282923,-8.206287390911413,-11.49598306902769,-8.1484582527227,-11.321752694591321,-8.363460388891813,-11.470165183279713,-8.45753752633061,-11.463940943553265,-8.62583814584863,-11.303540208268778,-8.453408079607172,-12.393109630882712
5.183619,-1.096792601693613,-4.896967195187512,-7.024255388983626,-10.60604002455995,-11.187179100345235,-8.311832760085593,-4.96287536562065,-4.687151596418247,-8.081476472845747,-11.179334847426244,-8.07201104425131,-11.273274692498516,-8.14347877588018,-11.273179760606073,-8.227622543890535,-11.226518815119874,-8.15715635568745,-11.489286811986245,-8.130296356939864,-11.809582596000025
5.210951,-1.0200908293014783,-4.814731363744315,-7.378245605318881,-10.476597914609087,-12.032690765157762,-7.881265721767836,-4.7451442602644605,-4.449070420867427,-7.8980466578369475,-10.955405573557508,-7.896767274334291,-11.009009379539743,-7.871554789924561,-11.191157779072595,-8.059337650730846,-11.39106802298692,-7.956240129578404,-11.291684652589812,-8.15575531554161,-12.454934386608578
5.241059,-0.9365453886503966,-4.430387260877537,-7.012061453203306,-10.555046144547344,-13.555039338040606,-7.31177224859403,-4.502082827641839,-4.145236060633998,-7.695617316780799,-10.729638769882554,-7.5459856816571875,-11.050509054687842,-7.734623521041178,-10.663698554843984,-7.891617805221185,-10.92505577548685,-7.953821479060173,-11.075433858534334,-7.595527463168814,-11.40134209529623
5.270343,-0.17846981250979327,-4.303620339795501,-6.698423541866989,-10.40088670779456,-14.358607089251441,-7.1932815931137055,-4.2931464287792735,-3.8255289090228524,-7.617928885334994,-10.523557139753525,-7.4081319779419275,-10.599480174604675,-7.421852838190961,-10.956949832143607,-7.672268903041473,-10.91876859035413,-7.536255504884071,-10.915570424628427,-7.515898340599384,-11.660075402626871
5.29832,-0.24339651427249473,-3.6883212818196385,-6.530760522224927,-10.100771757991284,-14.315619668131593,-7.109792057201643,-4.060371107034792,-3.5640148086700476,-7.266990373411747,-10.324222081841086,-7.341189908143187,-10.64292547352538,-7.282496822104285,-10.492162980971507,-7.2585016837613905,-10.562299189801193,-7.311083770301375,-10.793215358768325,-7.316374905858071,-11.283920332174128
5.329262,0.8030023190487368,-2.858568547486778,-7.0827171805273155,-10.280290922093602,-14.801571980629664,-6.681115722090839,-3.8317296924202275,-3.326351338619617,-7.113672631194192,-9.98151182937518,-6.963127515552033,-10.216091347141768,-6.98785080445983,-10.508850687211378,-7.087353802469774,-10.344633900830887,-7.059979082905259,-10.740763534926693,-7.798975012604496,-10.769793073613302
5.357781,0.6358984216100684,-3.8341698751996725,-6.45132566332154,-9.832577539761877,-13.844978182125338,-6.392148599653138,-3.5893531803523264,-3.1306014007296787,-6.839216129175228,-9.585987509534116,-6.731497606954189,-9.862785176655636,-6.686792680735673,-9.968424038008077,-6.8934295282406115,-10.049134714617692,-6.881546998369176,-9.974583901540615,-7.325762706071759,-10.650044054933947
5.385237,-0.13716080497334454,-3.165513082143875,-6.160407813636052,-8.918611207203066,-14.405959907790761,-6.2345003364293055,-3.3483705751573507,-2.8966882615198246,-6.417175562388869,-9.188209069690934,-6.525378981245664,-9.609357491787518,-6.554394495965757,-9.81948289109458,-6.3502021954371735,-9.943648041112684,-6.77665543595013,-10.010532519858279,-7.706600173664266,-10.13216797623722
5.415069,1.4341071612358265,-2.528146680426394,-5.965876203667044,-9.946479708823585,-14.790859920084666,-5.722342512859619,-3.120199209545199,-2.6424785044407346,-6.205866314245776,-8.8675148541622,-6.079817128923028,-9.350486106550896,-6.177094424517653,-9.387970919509588,-6.376880437763262,-9.323695320072508,-6.932194628295859,-9.37087677898464,-7.138804554333078,-8.779244602668967
5.443957,1.8799888341746465,-3.072714108071268,-5.567800073616766,-9.010705676295027,-14.589928286138878,-5.758376538264453,-2.8793077788341472,-2.4890218802472455,-5.674081464979538,-8.632468529358507,-5.864166228534057,-8.927277807971485,-5.821476943701052,-9.20521556806805,-5.827878284748894,-9.541088069060361,-6.226591144333398,-9.128911015888326,-6.477020543233491,-9.782850345083435
5.472431,1.4635525185067821,-2.346808036258229,-4.317304509946677,-7.707156555104617,-14.891888025753694,-5.527539137805327,-2.641172950241188,-2.3364045350398235,-5.180824352564753,-8.496675403862962,-5.277534865500344,-8.667242498740693,-5.737090239672274,-8.814783409586518,-5.997445139621287,-8.863522642693304,-5.658359669355484,-8.879664206980642,-7.414819458489031,-9.487474786766551
5.500885,1.3746677256874809,-2.4877019463963825,-3.8857930072295006,-7.149112423951551,-14.614761719818361,-5.3694213854062065,-2.4103145488154203,-2.1491840864015677,-4.789942232931692,-8.175218367418983,-5.12693914820734,-8.491126206037375,-5.355401379075246,-8.68662269816108,-5.309014037955473,-8.57299213970257,-5.724943103491771,-8.378924830252208,-5.900247038238789,-8.666129445506012
5.531263,1.8115891422083419,-0.7535872331410262,-4.272335172774391,-7.597524952144436,-15.274099718691742,-5.045045313326359,-2.166408684749336,-1.9053584133187038,-4.567149554963767,-7.768263143372065,-5.001067006133418,-8.275658118680857,-5.054748059686823,-8.246357015064351,-5.324568636553944,-8.21710977015812,-4.8260820213839,-8.67050772654068,-5.849306913050691,-9.124765338499571
5.560855,1.6317563891371796,-0.9067110322100552,-3.959007777957581,-6.592310646868055,-14.993031595507215,-5.0930784071014585,-1.9346654546340893,-1.7776810190124743,-4.363742962330408,-7.653186944738473,-4.632235835446597,-7.889770163476455,-4.6889215348592685,-8.293275317446318,-4.902851848427506,-8.16266873877268,-4.997574603114575,-8.36931464133861,-5.0898147471622,-9.905427495906771
5.590219,2.61473086480029,-1.309493845255651,-3.7892643040018146,-6.346679386204731,-14.978459572425352,-4.801846589781355,-1.6916938307480032,-1.5546655394758504,-4.059964064578393,-7.440154450874061,-4.2580380540735145,-7.77498452269009,-4.499271831220272,-7.675640583752061,-4.756526563957197,-7.887358283589235,-4.923811306291552,-7.859722514695358,-4.9361436060252775,-8.221153359797297
5.618399,2.5396686954427015,-0.7722755761827818,-2.568740047307171,-5.641412726504658,-14.366842468513097,-4.665072357422277,-1.474340986157251,-1.3959005220202665,-3.91144866734118,-7.213687804405367,-4.129152326051449,-7.55683109609783,-4.393838770947665,-7.555264956265122,-4.28260295445303,-7.71128476616396,-4.401164235668043,-7.5288424859750425,-5.00219201930776,-8.048798594580456
5.646792,3.5208934857767784,-0.2740696171165502,-2.680244467314341,-6.248914890902245,-14.299922532442803,-4.538069792802725,-1.25795624093674,-1.2321843859845145,-3.7087135928559016,-7.171618547211238,-3.863615526289341,-7.289045073390526,-4.006363560137478,-7.277606591330563,-4.303975661312748,-7.475586295757267,-4.193365875885827,-7.308972819858757,-4.760992306802281,-6.983810677419153
5.677922,3.3319038665054226,-0.7423377004985713,-2.6824650672163206,-5.2333827740702645,-14.080208722433978,-4.294370539476377,-1.021591066953784,-1.0165191815876227,-3.5568737291141828,-6.936119614601129,-3.7743990262807974,-7.1456283425958755,-3.76316356419424,-7.226888551180383,-4.234421660875757,-7.087243396108622,-3.583772219433043,-7.6156418252816245,-4.044869976290594,-6.916410580388057
5.705353,3.8079896827096085,-0.10689693132130647,-2.636649225054537,-5.423136644867535,-14.07477223614894,-4.134787605216815,-0.8090908071076509,-0.8754470402520194,-3.4440331506191693,-6.792805866597292,-3.5385377094929447,-6.782964725590502,-3.576716741982026,-6.741919193622678,-3.547758052615026,-7.0053098344397045,-3.986587085040772,-6.693962694382576,-3.000241397636163,-7.147342592340429
5.735378,3.9852306498464487,0.12171814333304337,-2.55116011128251,-5.244241160066649,-13.869823327564392,-3.9204870106399357,-0.5975089936906112,-0.6949169931329519,-3.1821651110275155,-6.644722205058756,-3.3624264243054416,-6.69355539309916,-3.520903157079401,-6.741039974925269,-3.5065751364233844,-6.757462202340462,-3.6310453134222076,-6.808254868500469,-3.4952821151136493,-7.03353230799403
5.764747,4.009962695558819,1.0842184860667927,-2.485504733908162,-5.50513129220849,-13.315715683857324,-3.855625692233891,-0.37799392601533405,-0.5026372705561629,-3.031213720876545,-6.4645862447495395,-3.1924247753956987,-6.499897092797406,-3.284972739899561,-6.420267704549568,-3.539683787588023,-6.516261284898831,-3.1243412010713345,-6.326124342298476,-3.826537211707659,-7.227208335374514
5.793202,3.7851391097438047,0.5296350639712144,-1.6883200487249133,-4.860743912930909,-13.70753199749356,-3.671608503962402,-0.1824814375827032,-0.37207822300861415,-2.8469717189218846,-6.319634072789428,-3.0204155149861327,-6.350021812170956,-3.007502311145628,-6.357865818754551,-3.3313739904749866,-6.487428804791197,-3.007106672937864,-6.270318145430496,-3.193223358437301,-7.47963424142172
5.823732,4.0698518956562975,1.0851095098207963,-1.784503718361308,-4.786530731781575,-13.49032499304861,-3.3589000791500623,0.037040657995183475,-0.18047220710172113,-2.6360693967722386,-6.09864616475053,-2.8792028952758377,-6.177786786137017,-2.8746635072342874,-6.169973781580245,-2.9183269498565605,-6.010904812577652,-2.8991911308012637,-6.479662093150718,-3.2167020708811696,-6.44223276430372
5.852517,4.514085360203915,1.2260208669873942,-1.6207750351534431,-4.432333211074212,-13.367794477867625,-3.1989482630702013,0.24090936332797083,-0.053598451052170086,-2.5080540232762494,-5.856996468071657,-2.701642021200893,-5.974644289851049,-2.791710758242728,-5.9002880716146135,-2.61148354244988,-5.948024946574574,-2.9555525939293474,-5.903579093297518,-2.9318985677192435,-6.197842884883543
5.879697,4.475181445957343,1.4764837548361112,-1.771474332319386,-4.32280697027232,-12.997537525679087,-2.9882899966956287,0.42714136574049727,0.13208128409450112,-2.3494864298510882,-5.742881670014126,-2.5997115521332765,-5.738372709860453,-2.5250049503021725,-5.732308665063228,-2.624251957788685,-5.692282971758115,-2.5433246210531535,-6.082264302082102,-3.6136204205289983,-6.905236577312049
5.909789,5.014082980637742,1.578005709254909,-0.8918504837258067,-4.2975791231443985,-12.788666557357253,-2.870977356983848,0.6456786976500526,0.31608448698483255,-2.1837128146878224,-5.6179577863355625,-2.28775466161218,-5.493947679091796,-2.448296516453774,-5.540206303841797,-2.460519617040359,-5.656967941998479,-2.3306370789257813,-5.75144621554876,-2.8793176536664276,-6.1966410404129055
5.939427,4.468096587973181,0.9747211713314091,-1.275235083937153,-4.083964798959277,-12.871177258088203,-2.6787403254311037,0.8436596437594438,0.48112454325765625,-2.0103450053133987,-5.425713276040134,-2.13607036049382,-5.405753797241366,-2.1280016914065283,-5.45509062476067,-2.2157208829921995,-5.405179885714104,-2.4719161418672027,-5.547951290642621,-2.2803646957425996,-5.543382060469475
5.968151,5.2987996928222465,1.8210312027225255,-1.2186800666071,-3.6737819180446896,-12.7148144576345,-2.569612133666167,1.0415149611681154,0.6428840901429933,-1.8658636248857088,-5.175116097877888,-1.9640616385417986,-5.15915577593366,-2.0215069581686884,-5.15241937993847,-2.0718708193828217,-5.256240934638949,-2.29827432685769,-5.358587146401021,-2.2211226057722286,-5.832362322975689
5.996596,5.220559079951875,2.1535797633460807,-0.581841518997586,-3.4898031706251524,-12.434660583986243,-2.30049791221521,1.2429213510203398,0.8025083016878874,-1.6397163055305066,-5.050044305726845,-1.8395129956108318,-5.051951002744058,-1.7797159985046078,-4.9962269707921765,-1.8669469770233869,-5.200267159047847,-2.005816130692379,-5.019963784721106,-1.87115888404405,-5.153198721278489
6.026985,5.83651407090106,2.0071085925079415,-0.38353749325020475,-3.543832754335554,-12.387508878428564,-2.19455705244034,1.4517472544229972,0.9612974231313338,-1.5160800088005062,-4.84036556203931,-1.5190386674033236,-4.754031899877349,-1.582191889167503,-4.844967811790136,-1.8604741008303776,-4.843627344242802,-1.5778335882404186,-4.842041051701439,-1.8195705139565514,-5.798996581696614
6.054412,5.7141489953647575,1.9647645086081873,-0.3845360823833622,-3.3513498801325032,-12.586166473689307,-2.1281746982401315,1.6428493923676621,1.1089367343299912,-1.2807211315286056,-4.656219355477015,-1.4706762729491347,-4.627336959520367,-1.4738511897253683,-4.5682344639192465,-1.3458527023382945,-4.894059628284772,-1.3567879686231066,-4.604852358941813,-1.578992052761446,-4.40365223453686
6.085876,6.203340772458892,2.7845370689084703,-0.11655616332925768,-3.3408684933528847,-12.00090827096953,-1.8663371768913768,1.8601503354107483,1.324458238413491,-1.0980386076564184,-4.4635263714375295,-1.2628333347879983,-4.328302821866248,-1.0102122512902887,-4.321682984801721,-1.405707438404675,-4.321448570783083,-1.3037418236204055,-5.055518664646579,-1.4239008090986311,-4.837372357018906
6.113705,5.874143378147151,2.846684224091067,0.13079692430895457,-2.7518558054282543,-12.024930744734673,-1.7037795879977886,2.0654562567183157,1.5322140699189613,-0.8612699916907992,-4.251174836635555,-0.9331587241490868,-4.160739489969883,-1.0457601843985402,-4.135552311929697,-0.9434239026317202,-4.128460201248329,-0.9658152582545562,-4.332560746782966,-1.402772539372742,-4.6745977318969345
6.142157,6.435570369131994,2.660795427971398,0.2962062519198217,-2.7879212499443446,-12.0524644857171,-1.5474529328838067,2.281932595798408,1.6577066905116726,-0.668932705618846,-3.8316898305987923,-0.8037180839489723,-4.037730033851743,-0.7097753652248009,-4.042288738929605,-0.8693236551657693,-4.004599098680171,-0.658734441177291,-3.9869297485964164,-0.960336576933202,-3.6657210688837423
6.172579,7.250737342275282,3.1801234228505977,0.6409312265975491,-2.42749042629905,-11.707877251647826,-1.316303582526576,2.516292021420728,1.906341693475125,-0.487932858004235,-3.590277222903219,-0.4251601201846713,-3.466831703934026,-0.4094833520755616,-3.7405151329018294,-0.6133486542637109,-3.7417203589516106,-0.5998629648454008,-3.916519586122252,-0.6296356048860553,-4.940070403050312
6.199966,6.624614497552278,3.341144154524626,0.5594527237663696,-2.1992563394049554,-11.360735374472767,-1.1468133240655312,2.7055453769308104,2.1175001630629464,-0.18879558786359352,-3.504228762856329,-0.11103372950968671,-3.4323968990048423,-0.15816353419489637,-3.3235496088963967,-0.49954589830557095,-3.284049229817788,-0.5772654162085268,-3.303126440676761,0.11452216733451741,-4.184182417618885
6.229804,7.829493258849277,3.7961765435156076,1.019939576173129,-2.2922665506799866,-11.420155577540736,-1.1710774024805226,2.9282671715489728,2.346141554832686,0.003029935985423515,-3.1681091990786485,0.046953268456463214,-3.104047786477654,0.25400839334578174,-3.1372440263867656,0.043005820380593474,-3.3617139989423217,-0.0996639704424268,-3.5441326894396687,0.7428902015861435,-4.225969904835736
6.259402,7.369705010791243,4.4066911692239845,1.0163690550605462,-1.8683471532645595,-11.038901313267347,-0.7895709919153446,3.181060558192465,2.6239778608724187,0.5262339032987203,-2.666301463622692,0.5297985920635875,-2.8398520596864576,0.4104881915702124,-2.72078908781174,-0.05311046785863919,-2.7942857354533457,0.22238874835011924,-3.005326522961423,0.6316493519349613,-3.1654902711425605
6.287645,7.053528336628252,3.9834368064808228,1.604911586184731,-1.8240499016089688,-11.115758643584087,-0.6042467132819777,3.4084067443251858,2.998209311697404,0.7891970471135884,-2.333417917085698,0.6890715290381041,-2.504302629829545,0.5675630338488149,-2.3749986429765975,0.32434498009303786,-2.444577023874308,0.5617906001811726,-2.9455777163846992,0.5503938375769982,-3.189629931944349
6.316089,8.107838708109554,4.180751575645222,1.4676847817293683,-1.5626689908565228,-10.816941568016695,-0.3865397820823852,3.6478264744184306,3.3987590698898904,1.1510333185925536,-2.1555231892690547,0.8552549549067909,-2.2045129668699004,0.9839516738568379,-2.1477428145659196,0.7079799540728208,-2.4225260291506028,0.94085073621337,-2.5596332812597864,0.8966813826220728,-3.07304048093792
6.346883,7.7691568504436965,4.742269299754772,1.6362214176272785,-1.2835523465139742,-10.484460902807763,-0.029409903768678938,3.9053455261905015,3.7818839251483314,1.477674364610404,-1.8682490691458042,1.4290093072144725,-1.887143765521862,1.1789916626256647,-1.9425123717302846,1.0105561469709714,-2.1901576845861155,1.052380972115873,-2.0224988322196884,-0.058655269166657656,-2.288086605657655
6.374014,8.202992210145185,5.021584750699487,2.0141034963578903,-1.3017290744244192,-10.615263624674837,0.017556004717216064,4.157525697692943,4.170148189901097,1.821376857041489,-1.5780732872608738,1.6829197449706426,-1.7016495241568863,1.281244080079087,-1.5959497450453402,1.20024917454322,-1.7774287220648552,1.633786722648364,-2.0003365917211355,0.9790641458007119,-1.9067858960168729
6.403861,8.832862496073133,4.8253462227028345,1.984947993219175,-1.0363219725535215,-10.278652439497002,0.22505648717331245,4.425359908093414,4.494350358469413,2.0644306023481054,-1.1875003192758,1.8533157045368955,-1.462476538428675,1.7236770392427951,-1.4927106923963895,1.5405634829429524,-1.5879060825851923,1.4325466809621596,-1.282831883911289,1.7130110054239414,-1.0110277080008823
6.433689,8.990751735867814,5.190233613683394,2.6104062458665394,-0.4506876909281415,-10.038471494095349,0.4026444919335529,4.68289277894633,4.883904894850621,2.245745196069928,-0.9854174175768711,2.121606704588752,-1.3078574066563653,1.9825648776079805,-1.2531736603034034,1.6655000732418723,-1.2339200081951396,2.107850637722397,-1.3189190624364218,1.7334471411572057,-1.4405037105215925
6.462159,8.773779409536111,5.316743235700265,2.821472780038934,-0.5965532015511639,-9.704478788472857,1.1304987343266963,4.931158822543486,5.20224900446695,2.547684601929907,-0.9044061809852896,2.3642705689403325,-1.0452053307635483,2.1178699264568257,-0.9055885131560628,2.108631017778115,-1.2636316959750689,2.1332579456350946,-1.1610624010017379,2.3439444302339907,-1.0468380990120243
6.490547,9.270234755341754,6.089339110126737,2.6405702717195942,-0.3161903644375998,-9.879059036209672,1.1353886512750806,5.193649286059095,5.576794191798807,2.7371306184641138,-0.627445350559146,2.5365104390975235,-0.7626693776740838,2.302802681827351,-0.6438655916174939,2.1303693344345906,-0.8210592711058496,2.3280979113460205,-1.2087010147847037,2.087655815537916,-1.091156046407542
6.521108,9.211133838248445,5.917910520020687,3.2111893760520185,-0.43204240169749436,-9.506644156575495,1.7150915337366244,5.462038735350763,5.815119765681436,2.98829386396378,-0.4557806214941805,2.827255122082825,-0.550149728454673,2.6323281460125663,-0.6770289715349426,2.4035197442656746,-0.7615134258326011,2.4601489020455003,-0.6710624694202973,2.9736825349095826,-0.5809261902920934
6.547914,9.573544203776732,6.179194326420314,3.5624732427866928,-0.3129183852525399,-9.335113902959453,2.5310726629196503,5.681007671596423,6.01309035651786,3.1179529836530064,-0.21334387936268848,2.9214337736673968,-0.41775077008004946,2.948532773150244,-0.23665150633861115,2.55517085660566,-0.6164713417809367,2.6174091730336193,-0.620505348247943,2.7697317869273497,-0.8080133667155233
6.577681,9.854423110694176,6.567926549221019,3.534635086500303,0.17723846856678951,-9.04797544915301,3.1359524654405178,5.929893775856789,6.214105862907405,3.383676741066129,-0.02473151449584578,3.1606271016331937,-0.10928703431785239,2.998932573030349,-0.20619645841031267,2.918224630730253,-0.2538393189467857,2.9497938900655174,-0.7268681884135133,2.532219702176023,-0.2974494122954205
6.606425,10.053436545434531,6.701981422643628,3.361419624064315,0.4060616281177842,-9.310347260228715,2.7127617028766733,6.159685628511786,6.418490660430885,3.602459380480006,0.14951065275904868,3.4185516698228593,0.03904324662655447,3.2416561768747623,0.053595761742791986,3.0345166052038817,-0.038011754372893496,2.988971262311964,-0.24680962276579427,2.986170147522554,-1.2246076403207744
6.633624,10.294221234517991,6.145476464085452,4.061250559141162,0.4075282303608852,-8.825214807283947,3.274166683766947,6.380752547381856,6.652253472316597,3.7485551075824404,0.3988332759818246,3.5267311167284063,0.254136112209699,3.442528469093872,0.19156032199396408,3.4803114138798357,-0.03841011680887094,3.2889789945818664,-0.1447380769165204,2.956522137946243,0.9982967120041153
6.660611,10.156618741681566,7.073824800046827,4.197749484225032,0.6293164833935418,-8.77458856601426,3.6988592457550435,6.596872713848355,6.857663494105231,3.9809937543765725,0.5549168574821833,3.6907572454298085,0.5070702311537572,3.6367559604770645,0.3224916761490849,3.567099595622612,0.3367139462485539,3.56387966707269,0.16297768361598539,3.3300522145002587,0.041322939866309194
6.691575,10.432408345531236,7.438989523136586,4.591609920366965,0.5985276389411722,-8.90412541687407,3.8818816736054185,6.804018041721388,7.059801171469966,4.18378668877401,0.7460479207916453,3.9649316512375194,0.607942073835463,3.7376133077666536,0.6773303030227164,3.7216042765906527,0.42049009102290974,3.518583393808156,0.41112663144446754,3.5493719177796623,0.5896415076926367
6.717196,10.902621523630874,7.315659664782714,4.4121022206247575,1.0686486740686219,-7.670479125246958,3.8274899896472965,7.034964990520251,7.256077806604603,4.466109293303356,1.0836209100708474,4.072741394233692,0.7750797172527372,3.9520129983970063,0.7415754996031716,3.88030591285963,0.6117206041587656,3.7120566667120194,0.47268638486892894,3.9522942027434937,0.6557769130198003
6.746627,11.075534904148105,7.74503181686612,4.436497224648765,1.2132127397550891,-8.340591782237793,4.31620757546988,7.254151336572366,7.479550554675751,4.653085239015436,1.2665845299842233,4.26481969831719,1.019833102014797,4.1213555615219555,1.0026092403074716,4.024146452249689,0.8908900691925427,4.171381183514544,0.7819024946824287,3.821566576514395,0.5377920743826113
6.776144,11.512430191062938,7.852472255403901,4.8650792998423125,1.4612288869512733,-8.02220267125881,4.313125739838143,7.483199497006263,7.713416031942145,4.764311104893956,1.4577572208894602,4.628588533114795,1.2796271082449933,4.3485924289506555,1.0883795469379862,4.275768117488264,1.2129678800169568,4.251973403069359,0.8194818206227771,3.972821711808683,0.6704725558263095
6.802748,11.276215045886927,8.284809601292508,5.057707618016457,1.7299898578379658,-6.959516490574501,5.058556432550078,7.696618813239502,7.989573384106893,4.976786214254952,1.5835079155354095,4.723543015185635,1.3758538603667028,4.677087100931551,1.4586157595328466,4.380012459559382,1.3937239350601633,4.520837821656573,0.9182095756107985,4.473701859128253,0.9813247651812722
6.859955,11.748281902746632,8.626250448037114,5.61808990072766,2.382858627261036,-7.606146986142362,5.590014067739638,8.128890834097595,8.501431495591191,5.362165810243513,2.184566291065302,5.1090331344571105,1.904132311302309,4.966486961631179,1.7156711247050076,4.713200980565519,1.5550060934067116,4.855948481962917,1.2038019528703834,4.637252981018566,1.0688906946634589
6.886523,11.653330438038372,8.786591516870729,5.429265910760753,1.9359111731008842,-7.591207708702585,6.249895108834502,8.352623572569835,8.826035369944773,5.563212080261211,2.3470052996989295,5.35944987302277,2.100531643008204,5.2748336785581795,2.0904063522410268,5.059572739517168,1.8619844664364467,4.797224700798729,1.9494890718974134,4.766509427435608,1.6104922227487646
6.911212,12.015794752317202,8.999511607870723,5.621530150990974,2.4439301667911977,-6.8931436510383755,6.616522576436897,8.536795871270817,9.065636477829607,5.731587496252228,2.5995679720357594,5.581099193610252,2.311343526710171,5.344416958201267,2.142034315131198,5.230578874035919,1.9997052280320682,5.456199890709128,1.7275370610102758,5.253781429075495,1.4488698481456306
6.936947,12.583590083110487,8.839506254484522,5.905592016649126,2.1965292888191503,-7.263071523158336,6.308965391246924,8.732343937199747,9.320990714325948,5.930401677642187,2.867974065466342,5.738770232990967,2.4894015010830826,5.621968436701787,2.378649274433668,5.437523723289514,2.2836053054062146,5.528690634068803,2.1538921792781545,5.777473962082685,1.8365742678008694
6.962345,12.015906259638754,8.971191433116118,6.398406809529985,2.6367000601309276,-6.854535179400789,6.637548615908564,8.913673728331553,9.558550082803247,6.169227926390474,2.98943667664327,5.821556218353499,2.6897817707213827,5.7748934597429455,2.6999855857623167,5.698452097528623,2.6426284065188987,5.59634998493078,2.368474090693983,5.558013387533206,-0.633444181955425
6.992032,13.585671828078516,9.122293764633433,6.574288287588349,2.7977865987586155,-6.6708394274074605,6.737781886017286,9.127477484510173,9.748406705311902,6.333201432158447,3.355565132696129,6.1155689283506725,3.1717846403041485,6.085060824322603,2.8744067706263414,6.044325591004622,2.630509330124307,5.7355382083037725,2.4176716475112836,5.9977146085679145,-3.3660823921870744
7.023586,12.962367785359378,9.152892447708268,6.959453770642808,3.1275188905387186,-6.033111041131892,5.481214486184594,9.354122907551968,10.145201816604086,6.506504494802038,3.552350432103456,6.438456534216669,3.043835707202174,6.404751197527416,3.1131404250299886,6.192937964941838,2.9809601283389595,6.272635675808533,2.923879701732527,5.876144046117485,-3.7872048448049482
7.067037,13.50090821515093,10.07850865280881,7.427246995864998,3.721199399042101,-6.144078478361022,7.035125374706296,9.675037826981036,10.295859263131108,7.077295574730149,3.879601390982409,6.767980770210993,3.5574005474033887,6.653971648930273,3.580500183773739,6.61140327752913,3.1881816949700283,6.3379677890984185,2.975473566031788,6.216621453101764,-3.2615655035329105
7.096562,13.871670917620683,10.435319143388298,7.140433652493796,4.306439026105276,-5.037683550872109,6.290366338533416,9.911201739534793,10.35690957448475,7.138255112093393,4.019155785459969,7.1064965220714935,3.8835311347089565,6.898489253117546,3.734370757003299,6.707409238743727,3.5908342760407264,6.636622919575194,3.988007944786327,6.732964575487483,-3.162293548681758
7.123515,14.232807655573108,10.389205403821732,7.621171381943408,3.892242563032013,-4.564040959319245,6.7913015598405755,10.120544957979229,10.560037339982328,7.469844421530511,4.220956570144806,7.257247365656326,4.017140468483667,7.2290755507019,3.8426696526130164,7.044957462588006,3.7296399907526396,7.095683663000347,3.989508771492308,6.843012622078262,-1.8728195841233997
7.149533,14.036109171535458,10.655847656935844,8.318565433699526,4.536471285694513,-4.430112111391429,6.992837553038525,10.332260582523181,10.628700453362052,7.684908304200709,4.432885410290142,7.541642608475708,4.3164500081675605,7.349531572869268,4.361178742923962,7.149014616453658,3.9463826890760445,7.4359299270374635,4.182249377959204,7.8430109936388055,-3.011870202809286
7.182702,14.696117979070848,10.933086437711696,8.540273857882003,5.3522307179201425,-3.413118387419303,7.3761110935298095,10.604366989094226,10.916244417798442,8.147447349375085,4.631193377099736,7.738715791553004,4.45908226830521,7.655275544549335,4.416513215289285,7.540919156407294,4.543850293838581,7.523706791325906,3.9440598817257437,7.415661808732756,-2.3270096805133598
7.211477,14.433777584086853,11.700327485726378,8.597860843058413,5.182794365859918,-3.111410825662164,7.507697242405783,10.786561383030126,11.054067554775168,8.22436851407008,4.809805981971009,8.084534078483369,4.790704136580439,7.8135921341867824,4.591146529831806,7.772552326599926,4.514372942735776,7.588387488074119,4.413838201879587,7.388722524910463,0.12528671209130912
7.237978,14.485702995018372,11.454185533670067,8.48716466806191,5.247524311451866,-2.737708565361344,7.900617031850228,10.951498042386822,11.181304802874276,8.423095657158798,4.945875561675471,8.22199491969007,4.9369696640122145,8.072771379220592,4.845667601611555,7.922988474939382,4.695844258014533,8.016717842698595,4.541283853891451,7.8512443745734295,-1.564302201225075
7.266455,15.230515401144332,11.867074320212348,8.886937038072345,5.468713753190054,-1.578653798055606,7.760269772688593,11.07971435712225,11.315272600778792,8.48068394534962,5.115796586737105,8.325087288873176,5.1511330644291,8.07209724685311,4.970826758744513,8.033584441786832,4.773402866793816,8.097832597879343,5.017333560995544,7.844662755926163,0.30251530682626016
7.294955,15.021510971639698,12.279249174608148,8.80082876276349,5.628650013101368,-2.335269258042722,8.079741836129275,11.162325403731852,11.386567768562264,8.57303482479574,5.199551315523392,8.404349455597927,5.172748715208024,8.37686475595678,4.9668884576455525,8.153481939977024,5.0886323021477216,8.485816884749521,5.193117992054122,7.51882590832925,-2.079720923534141
7.326839,15.453359755025103,11.570798580583016,9.096164778567108,5.426266407137395,-1.2715659212405896,8.150297014703812,11.212419760046487,11.4596235638686,8.664776092602352,5.249694443426604,8.472647162895797,5.224494300162783,8.38742577466389,5.168664929687395,8.444989665136951,5.0285193559327315,8.31190046743777,5.70023038647936,8.286782547459278,-1.557755634451947
7.360631,15.742459628522528,11.530587755510808,6.317285954391843,8.41308389686408,-1.3834647957223556,8.197872093079434,11.180308298806512,11.318187432807285,8.599662827931965,5.310970979651364,8.490044182118083,5.257679462292317,8.415109991052374,5.117662079546259,8.438671378885525,5.340131708075706,8.37343870361052,5.223008960171661,8.675491138543606,-1.075919969835089
7.390601,13.479283642430527,10.941243739213279,5.3977447711411255,6.398425888598317,-1.2254616152422813,8.212853593814403,11.106606563023623,11.120100116015628,8.571169284323538,5.206568075249795,8.487134821958968,5.2555417736467565,8.426351247381128,5.10670984010232,8.44219456441953,5.295358905787671,8.150670590075151,5.636543843440795,8.908756756715047,-1.5839761590866064
7.41834,12.168970883015563,7.887049134473746,5.439362830004983,8.553535149002748,-1.1970349247389482,7.961620591018625,10.96601236965211,10.840723135539244,8.335401340968277,5.176065951563864,8.454522401489044,5.065358772237964,8.20668663329726,5.064261074910428,8.464510606620815,5.134086718505782,8.120792143966398,5.379694361651383,8.504275640253978,-1.2492664211018123
7.451552,12.843061903537004,8.193633777388474,6.483456192429309,8.409971075967187,-1.3152436370143281,7.753937045874504,10.802817516724947,10.675613868083314,8.067221817288493,4.847412970872103,8.310110776552573,5.019937225821093,7.75104849958867,4.906602909856583,8.14506253490091,5.336669918095711,7.949136001752784,5.4353851266620685,8.20182780415054,-0.30748732725599887
7.478182,12.49875584627423,8.447906290353938,6.077253720504076,8.15132151377284,-1.399860551774688,7.611166080745359,10.579006997013131,10.520748210226625,7.762641396653108,4.534329084911133,7.468930059614002,4.535764483431924,7.407891242206543,4.571566108383651,7.450105028034793,4.726598618620739,7.432508359897112,5.50049451231808,8.93510156960222,-1.011973918944641
7.503867,12.99914536851179,8.3915440900782,5.461411923963361,8.13590724840421,-1.5123259999936713,7.512589769927836,10.38160952442873,10.40300855752193,7.592267333856277,3.9641742733445247,6.999372351666886,4.288625485637708,7.070436178044967,4.178018473423574,6.743121604663353,4.0844083742232336,6.8025835328539985,4.051669786197743,6.581653250551701,-1.9024312014668574
7.53166,11.21573081673273,7.382572413306175,5.096544898183044,8.1994787248111,-1.650435072354336,7.371009068360366,10.19161667315201,10.225074876801836,7.414186432318107,3.8569663694515404,6.903422874704281,3.523920692855521,6.445378684376823,3.727966102369549,6.675879576842768,3.127458292189901,5.591523283292213,3.0191002619908955,6.4071898954445645,0.37324589027326566
7.559079,11.445126437070178,8.20314313935045,5.0062444356726035,7.9122368595967325,-1.8075082838984715,7.221537883021773,9.994981770536985,10.029088217693488,7.0515558437782975,3.485484328724693,6.444101736263667,3.4136080825754767,6.425067171416579,3.2193392538930294,6.17358167060946,3.105922908712583,6.195510792431768,2.9819674236684324,6.60071047899081,-2.4271197198939243
7.586308,11.223521557932326,7.534342195043585,4.750584236198902,7.807839084281311,-1.9215991359014277,7.15753921918064,9.796757199509777,9.853399358852586,6.849339822899447,3.3925603702479483,6.282816348211351,3.029690278569446,6.204830228048415,2.8063388738841017,5.9358205220984175,2.7573658947415334,6.173070883992285,2.4951498740315956,6.7795645052641245,-2.5170006553862465
7.614816,10.907651488182594,8.035740881656594,4.540123957088972,7.121016991344085,-2.062417593879247,7.101662416313218,9.603649409694148,9.609386278420807,6.676235509535887,3.191171022079286,6.133254850017902,2.7503355574696133,5.742197469425862,2.5684423378431496,5.739500168119861,2.618792432682778,5.569649926739801,2.513074968218368,5.460456993449563,-2.5278532266663234
7.649694,11.214944688993569,7.606995710394038,4.653857935838248,7.569193599926827,-2.161183130942802,6.950128887715857,9.34341748315429,9.33069840467393,6.463981102028632,2.7707380784486104,5.78096162140414,2.5261483266015787,5.452383928412915,2.346585723964623,5.4743048678119,2.431740686069267,5.146309279439115,2.771234907312622,5.324782780661113,-3.1734224645299918
7.67689,10.834937964321616,7.660181090885453,4.497752619711961,7.245690378426928,-2.2003007529981824,6.7550920658328835,9.141820472288599,9.058591304998693,6.217279131042347,2.5896821317416054,5.620797920798316,2.4187626149767025,5.2984393030899,2.18488511995383,5.276888836754078,2.151065014341117,4.8938776420217955,2.067119452941352,6.004144418008856,-3.550048042243846
7.707325,10.57722702160434,7.368410755700476,4.36216062305129,7.344591273054752,-2.4032667382383557,6.576500276548794,8.907351433134563,8.786244032054407,5.972844707203504,2.3482934514553953,5.435425224789954,2.0785024642562053,5.075479910723701,2.0359096525475473,5.249737419729071,2.051683940703232,5.127448196594906,2.0012079893497767,5.115714197906286,-4.136657830399242
7.737385,10.64589624440981,7.010959772240892,4.168422057514214,7.238954988197466,-2.5649991852491683,6.403518259924493,8.654629385142863,8.480317347450221,5.71972767843076,2.086471007497501,5.0782033660389345,1.976637853209611,4.943722709948732,1.809828674922207,4.753171541841657,1.9146560941795803,4.959342885796314,1.8322460497751896,4.490413679309607,-4.724825326357032
7.766011,10.532398457285883,6.988176660895334,4.030848066279129,6.964574661689065,-2.8506104094171016,6.200093789561521,8.427445393494109,8.263780202414386,5.494166513888484,1.9163293773003256,4.8752015802811375,1.7459723255361446,4.721423111941649,1.598655562188839,4.602168892837259,1.7313007176497361,4.595003018592503,1.704714878083192,5.291187368759704,-4.582953231006489
7.794004,10.060473967375753,6.882634360577252,3.857460272904818,6.7641331837092915,-2.8500836933365252,6.060845032265228,8.194675092257977,8.076722584224989,5.269570497649351,1.7123382728674734,4.693230788997939,1.6137406540906327,4.584891680334076,1.2189794068667716,4.594471085202191,1.5836698240108362,4.64027915931423,1.5393870952632345,4.529146589125023,-4.42229092374403
7.824292,10.314105633885298,6.85991158704272,3.5747289926354613,6.523968494811284,-3.178446244798818,5.8267712583371205,7.947220938421042,7.7868178452925845,5.086026018374581,1.4409495860864956,4.553598556224116,1.400658013839039,4.396820220920004,1.2606146619374283,4.283151117224937,1.0665376526605383,4.317087045849808,1.2386700277915155,4.876708435615651,-4.4699706494436855
7.853075,9.84384851172878,6.437294962299189,3.3760890286239476,6.46606410081665,-3.241855493833318,5.547644495437413,7.713913021840611,7.630686216514419,4.850005920386498,1.3072828467796802,4.297435204891119,1.1618293057507367,4.096562676461565,0.9439545400450596,4.182836869634148,0.9648027579187408,4.104389997959011,0.9371880821553832,3.9755107440028974,-5.062799298654408
7.88967,9.131895487603789,6.550605800462107,3.160610136550868,6.115617306142936,-3.5055426584390728,5.275323628744483,7.4272591093045595,7.3839757211287065,4.602539541614443,1.0923239878985973,3.9402174200635915,0.8599088070840021,3.999692781811751,0.8263560370376809,3.9038359233982227,0.7663016588826417,3.6575309388421444,1.017034381592803,4.445121268551602,-5.959136182131916
7.917944,9.54996886702287,6.605976275471282,2.857309247201694,6.066735055643803,-3.649271474650001,4.820272556106958,7.195758690115247,7.1899859121299965,4.3539068423419796,0.7873245936241203,3.7641942490774514,0.7655874806623553,3.7148981847734963,0.5987753391406001,3.6697535897025824,0.6864096227289871,3.5003013536849554,0.5000122020660768,3.995660821974006,-5.625264905995689
7.948737,9.436406258788885,5.98233114803909,2.633022527547591,5.757957315152559,-3.9256454772883065,4.627067319689367,6.978099334742049,7.000886942408252,4.142794734513563,0.6031217492107672,3.6406623605243325,0.4726745348181085,3.5249554734447557,0.4762746763506886,3.51012363909319,0.4144140132182673,3.470047558862807,0.4589211994713544,3.6486232378274455,-5.413831558806957
7.976865,9.056172334471515,6.30581078735296,2.6151764783504494,5.643312612055521,-4.107177091182151,4.458942163033839,6.7457258440578824,6.836673277618665,3.9368120471223533,0.42817056488700844,3.2815196385478886,0.2652679790934216,3.323685140377074,0.23067020276500153,3.41891506552445,0.2561285324307164,3.348972845987211,0.3333625287101714,3.205432441976797,-5.681647255372765
8.003991,9.27800419237884,5.553686153560185,2.3725138401850265,5.597553563203857,-4.291006560708256,4.1238999074910545,6.537962987758261,6.685768572552861,3.6518849967014497,0.18439776698895036,3.2159836548134177,0.21098825275574642,3.146723082778526,0.06835561322117242,3.0015380218369114,-0.08694579110286543,3.1863033375103025,0.07425248834084054,3.1512042528073025,-6.1777255378263645
8.033908,8.659560758675475,5.303408715256273,2.0127756128596386,5.342982508092575,-4.604619854789602,3.9807540588424284,6.300284183115276,6.438230196496912,3.311870033499535,0.07575522918684968,2.9230732897969913,-0.10850804772166489,2.932792564852023,-0.13097586306688735,2.994859156809716,-0.0815537013236172,3.1336952531968865,0.12815275482363733,3.2318430367792197,-5.968796696679133
8.063549,8.339685444669179,4.788433416642494,1.8966659751954156,4.940611131023398,-4.834351435812684,3.936713259621936,6.076248718895983,6.335619589240948,3.177861608003808,-0.2945947981602109,2.697737419864435,-0.2895340604088547,2.744314535320267,-0.30592342618977536,2.871144708562794,-0.61826704734507,2.906670891376343,-0.39086358685378225,3.0555790993415037,-6.5071923797423095
8.091877,7.8007481170977675,4.752121252736303,1.5405690819173687,4.893199884389103,-4.976680555030583,3.50989409667382,5.8463067850406745,6.08687599348394,2.9269340578555845,-0.5541316596086687,2.484907234611019,-0.538935166745125,2.5982065731663835,-0.5520096598573732,2.4692650398376927,-0.6276549191732,2.575667343753588,-0.5448887226336824,2.632680895354514,-6.132125135490142
8.122625,7.459660985905696,4.512585616763757,1.1817991347649597,4.613328720596826,-5.290326470615025,3.193305197201767,5.612404061149887,5.8676984314282175,2.648289036482503,-0.7967442713188743,2.400234659439319,-0.810386489098996,2.2297780916873107,-0.8418500185372944,2.3360735784385245,-0.8709774413283005,1.9086707740295978,-0.619671358704833,2.773423989786923,-7.264245460275895
8.151091,7.408447285462257,4.424556206770365,1.4494287514202648,4.111537749936937,-5.623476023038133,3.2176140649693563,5.362990560847053,5.59708424370911,2.313455280052091,-0.9399004740901876,2.180788756278782,-1.0960136779048355,2.043955569080348,-1.2276260408865107,2.075118015151494,-1.136347561022484,2.1529188322398336,-0.5572980174688749,2.6523801984493725,-6.8508359514771
8.178013,7.15021266116066,4.2019387081409425,1.1147287029410484,3.966823242127423,-5.8779081000169775,2.7917025549414953,5.1413419877787,5.434940778162315,2.188334958290095,-1.1922852545913927,1.8659546689294737,-1.243082863123363,1.6466324640017158,-1.5035665659782158,1.8363411040942965,-1.3786327911946397,1.9134352440152669,-1.2218627517716276,1.2905318918613187,-7.831308519614473
8.212917,7.611639816140349,3.3275669251578885,0.8465630618460477,3.5069613155707517,-6.1657082377532255,2.5791355978281563,4.856176184749451,4.938376268994331,1.915220860710279,-1.5841967150671474,1.5328114727159756,-1.6835875929530557,1.409754109535181,-1.7798655746980865,1.4293020887373977,-1.5549980476373497,1.5591819614962887,-1.0716564097471382,1.8314748830899388,-7.618915506248246
8.24081,6.910942252237634,3.4129360114046707,0.08159983984739672,3.7656051004478597,-6.3454078312188305,2.244056123673422,4.609611488795522,4.542279627737166,1.4802618087759924,-1.886770591045687,1.3752861236528433,-1.8176501624513015,1.0841741641266711,-2.1461010952204536,1.342769387179264,-1.9560767406384922,1.2601062013340214,-1.3363220413526145,1.7757204372078288,-8.463636596267268
8.269328,6.5893886885909385,3.0033716931873373,0.26171554621720244,3.0628774503601988,-6.47348778227498,1.9882502603333023,4.374330154211096,4.193358553154027,1.3220999491812013,-2.032511698426894,0.9124994511534694,-2.131154136031121,0.9916320557349843,-2.3414169770709496,0.8923325943516373,-2.279225666551982,0.7887140679772651,-2.367418003046358,1.1968440235824338,-8.122157718647218
8.300329,6.867249841712886,3.4868539565774723,-0.13873144492787162,3.0442028717078693,-6.841627369916913,1.7995194309217548,4.119547538463615,3.6095241689261557,1.1931466809813245,-2.4559846144588398,0.7118524337742763,-2.297432077807493,0.49977748327804594,-2.5045914600179104,0.3759258173892104,-2.323833742212089,0.571044721299928,-2.1273390840688626,0.9612264294592836,-8.496865078520658
8.327875,6.312219559006912,3.264805557503991,-0.3172609273003734,2.51868899989844,-6.9586653827167675,1.458015867532747,3.8522055495921177,3.2966526659385225,0.7044200517152728,-2.59477040136083,0.4348368531212391,-2.7095871380824956,0.23304045113474298,-2.854794075426226,0.33455848844932756,-2.585568985764753,0.47466327943807296,-2.4718380361899883,0.23804757824717582,-8.294525938770114
8.366029,5.700913627724474,2.950449365029658,-0.571230395408151,2.243306881974454,-7.306846403554589,1.317077601874414,3.637532756697507,3.072943786571495,0.5804679229893798,-2.932084575445305,0.1443692883570997,-2.8906670001506543,-0.012126066458889726,-3.1010797706284,-0.0666389844390037,-2.5859230958592025,0.3009990850225592,-3.1396223294289003,0.20360931432009988,-9.508536475842849
8.395258,5.277866189624334,2.348420014588076,-1.0315869927156034,2.0350981991729364,-7.615575976836851,1.0350016481338231,3.3121090483298765,2.6023912829106846,0.16502558552866378,-3.141732548512252,-0.14032138156352045,-3.450567817564253,-0.3178258383545661,-3.2946402889936177,-0.18886227605262212,-3.092353509687806,0.1262823904875541,-3.024919351254592,-0.07560497346303569,-8.84400280386728
8.423779,5.42041908739213,2.151774702887659,-1.2929263029736806,2.064584313017489,-7.852987314392642,0.5974252467689056,3.05502513806575,2.2195670783606682,-0.01883070586977547,-3.498333668649875,-0.4462953171284883,-3.5112004734956352,-0.44535011868504903,-3.629227684308,-0.2987674350592353,-3.5169685367640127,-0.323014081133264,-3.447085431213207,0.18017660715097794,-9.47484911993293
8.454608,4.947150839551227,1.7639622514181752,-1.3176996186758914,1.6512671207541523,-8.168588703704453,0.24090229906329128,2.8236611924569384,2.1490461503848928,-0.26021469737096453,-3.7526248891776617,-0.5996977197641338,-3.7071398429863915,-0.7480890244524823,-3.8022210560748237,-0.45656027859292947,-3.7500095957210826,-0.6123240223710273,-3.842718156116106,-0.6785931255208016,-10.064975432971535
8.483127,4.780161745024686,1.09965702869728,-1.4559448704127576,1.603915424990977,-8.329443469714832,-0.1305579539511251,2.5829068296775692,1.8890002608191996,-0.39095052209759845,-4.033138169511599,-0.8982513501675417,-4.011043140761388,-0.99910397817112,-4.046821777844572,-0.8370410072252015,-3.7955009120858767,-0.7085759496261159,-3.899210883240809,-1.3743783195103438,-10.101199087308034
8.510344,4.84398947531418,1.4214268204804892,-1.7109515520282297,1.5364279497466748,-8.7342095860222,-0.3431093186684644,2.3624094213640974,1.7144378555179571,-0.6842938072531083,-4.183786497175262,-1.0677306722481827,-4.088476202642508,-1.068817090137136,-4.211339522364961,-1.2360841034196477,-4.338870790580982,-1.3271328467593353,-3.9093662988548172,-0.772694249920634,-10.58739648294767
8.541622,4.387024678859778,1.3053599541095615,-2.0363472307918857,1.39058920588387,-8.920620550393723,-0.7978669310760454,2.136254773003105,1.4927049768327398,-0.8696348134381467,-4.373328486114846,-1.3691251905231372,-4.310836164616108,-1.3447613445054472,-4.466831392470842,-1.3016732260348303,-4.4055532885298385,-1.243450338742973,-4.217515102506086,-0.93453189029755,-10.39085089576409
8.571458,4.601205243979437,0.8659188367773597,-2.275964294623725,0.8002830875775788,-9.568760049974461,-0.9119437395803071,1.9112748735709542,1.3335987354276846,-1.0878030225724384,-4.617834623753645,-1.4782437765024217,-4.59649666007534,-1.563857513558188,-4.667665395359385,-1.5005161409330177,-4.527118258122838,-1.50223962563258,-4.286349639531791,-1.0389922834541383,-10.673656301462898
8.598703,3.9541158100891676,1.0287786585348322,-2.4918440408959417,0.7340231948824947,-9.451416469928006,-1.3074120344295797,1.708254460548994,1.103052790599967,-1.2096995292196666,-4.782942303251767,-1.696775779298334,-4.70810215660354,-1.6961653483728396,-4.863921689807769,-1.5664758126359761,-4.8552064913380955,-1.6726772649537545,-4.712127822135879,-1.546144086469112,-10.606113211151706
8.625425,4.2596961208957556,0.9542107181371957,-2.3642493236460087,0.03557506553391466,-10.437922351208094,-1.5618342960962681,1.5141043146698008,0.9596962015183137,-1.4308208386232126,-4.995082368806218,-1.8426053677095362,-5.027824209083033,-1.8853449759027068,-4.923545805325679,-1.8041692850792552,-5.039274991099097,-1.5891017000576697,-4.790408796097076,-1.4578586592881226,-11.029880599675716
8.656162,4.314568198909919,0.2577307207475301,-2.7491604383685053,0.025324378906422463,-10.462523196684806,-1.7766792194427128,1.2867775827031682,0.747058621752136,-1.689863478528507,-5.26591650236989,-2.0758567555983656,-5.109947955568537,-2.0317298294082633,-5.295548301890089,-2.0712760952908216,-5.036960836895923,-1.881164607872497,-5.019922493433227,-1.6839003773791281,-10.671328263356232
8.682291,3.6348492157570167,0.9956603765726434,-3.012103468267761,-0.4750631418319028,-10.552839583412267,-1.9856809608049462,1.0914702589749583,0.5995929903131472,-1.8483663800398107,-5.41572399427935,-2.2391116120507935,-5.382509018569478,-2.2120303608864202,-5.245244739678113,-2.214699844614583,-5.351872156629131,-2.408801798719629,-5.171551154238317,-2.381134245381472,-11.416505053003116
8.708414,3.2068336275932086,1.8160472605158302,-3.1921535384035304,-0.4904855029802489,-10.761220316320404,-2.0663575697060708,0.9105071995996029,0.45150132688247163,-2.0707720399403775,-5.524736131471855,-2.382363237485416,-5.465405328069634,-2.416015954007184,-5.526883626236641,-2.4518743516333896,-5.400179450694264,-2.465465871274948,-5.427834377063887,-2.463408552653231,-11.816906303858918
8.73703,3.380541219652227,-0.30745869365416245,-3.314388098653434,-1.0421435671150294,-11.33300868758258,-2.3373860789167478,0.7103195201812245,0.2106820446017036,-2.236506218726635,-5.717221968982148,-2.5805667012759548,-5.697927558351638,-2.617170529904233,-5.639898223203446,-2.5382134896215724,-5.748641659234124,-2.5638824578284254,-5.546696032420044,-2.23416981157017,-11.427970917702845
8.763824,2.4255113736754383,-0.41828030128111293,-4.05853269891682,-1.0117737482525915,-11.512095077148205,-2.51996737547611,0.519746060399493,0.07753217318637907,-2.3663042087132795,-5.887343465096404,-2.658687171180758,-5.916661239959976,-2.7943217435065337,-5.931383126947781,-2.6657782952640914,-5.90103168728609,-2.9637296527609394,-5.9027708696409205,-2.5587648734729718,-11.95383576327147
8.790736,2.1022488499607315,-1.7414225556835299,-4.203701667447291,-1.3357027148684066,-11.562848888284131,-2.6996786147697693,0.33603487627524165,-0.04527559163136005,-2.648095741540566,-6.078053092674781,-2.967790178402294,-6.119279712458663,-2.889657591386701,-5.958201677807605,-2.8634871845061465,-6.196037087799345,-3.0040489716192083,-6.217886452505672,-2.8434540787801112,-11.797313824868116
8.81936,2.5777789935673763,-0.6069625666746409,-4.41710085380787,-1.5299224775074156,-11.765897794893414,-2.793412564017892,0.14077679707637947,-0.25713249912131303,-2.7729254158768413,-6.27017916293671,-3.115615717843995,-6.116142192144298,-3.199309881459211,-6.277974000411709,-3.1646040673528604,-6.251641718297131,-2.9970854657371677,-6.051145895352095,-2.911257935134267,-11.58104317200003
8.84483,2.3635472591946827,-0.5740421901230104,-4.5093274649626025,-1.578102530194816,-11.761681099522875,-3.0185655858668783,-0.035609478134983275,-0.38207386055566855,-2.986402195782433,-6.424261546365365,-3.3533146905154294,-6.271415021914915,-3.3353341756485935,-6.329439811093341,-3.178625192191964,-6.323625199323512,-3.337655770334052,-6.164746395730793,-2.9758067682129785,-13.21094508720118
8.873705,1.4660577912109047,-1.4179262336497185,-4.7067222513219305,-2.307059080017788,-12.13738145984496,-3.228406254055586,-0.24411676145573633,-0.5455100751415606,-3.2654058852896357,-6.644043898406869,-3.453789436806054,-6.582285889823378,-3.510134451318957,-6.473672262740835,-3.5027453045012704,-6.811437674771609,-3.2952761622683813,-6.418216578031522,-3.1125952188688184,-12.528334025949029
8.900896,1.2606950571465207,-2.6166319938096763,-4.869178241086205,-2.1813762852904173,-12.28963085079258,-3.2923743992935903,-0.4237803674996972,-0.6794433679312484,-3.398616662135763,-6.755437512991124,-3.6638859787277753,-6.751432391000527,-3.633996685363015,-6.8138347023966634,-3.5042580191461044,-6.818213553542543,-3.7897626834899363,-6.344821437130862,-3.561662056851293,-12.922171944697661
8.927985,1.2040671520299004,-1.2421281623848182,-5.296193141275691,-2.736661297098067,-12.48273037843434,-3.4801911056470054,-0.6002983957754577,-0.8172553263560733,-3.5615035874619756,-6.947963221040486,-3.8003714160044364,-6.891741436658173,-3.888976950168704,-7.000017838317403,-3.7454749958616977,-6.886917136577834,-3.970204314729456,-6.963468150262108,-3.638303722247874,-13.193046465673246
8.955318,0.44537960939567595,-2.1988987021609536,-5.579286986642323,-3.229665985243645,-12.876525822927967,-3.7618995604066052,-0.8136450215839459,-0.945708512452589,-3.7273891824078103,-7.164193300010464,-4.050027472063959,-7.221453133765654,-4.078891445288223,-7.397069861912534,-3.9911575534741934,-7.2512960885767255,-4.054228670148214,-7.230366393705443,-3.837683169977473,-13.013758870255486
8.983822,2.5771527745198486,-2.1035228864305364,-5.883782361255421,-3.007084056509499,-12.577875434022197,-3.8675410292959826,-1.033552977102657,-1.0984321600316762,-3.9716991155567802,-7.36049692142184,-4.227208082315595,-7.326743663424832,-4.314327759099898,-7.579475194646335,-4.231849097729093,-7.497069545367159,-4.4404256210019915,-7.615330349383881,-3.7161525010350505,-13.05907934785459
9.010156,1.05440392017485,-2.8163364743922656,-6.4173449841203,-3.0898994394225436,-13.15918757071275,-3.990454477650044,-1.228269795535794,-1.2451385482859383,-4.248141490149692,-7.418081935872991,-4.431148001746538,-7.443132873225557,-4.5651128721848035,-7.652577972120035,-4.5137239987241715,-7.397147421584638,-4.755487594387844,-7.8417268501489135,-4.345401610434849,-11.40696899600623
9.0362,0.9352759045324431,-3.541935489190253,-6.450448029158118,-3.5186291704603416,-13.1739303355733,-4.1425764348953855,-1.4353938419374348,-1.4361875063065608,-4.39655822033018,-7.773151958316131,-4.483578588549389,-7.621836209619544,-4.63252520387433,-7.898974347821068,-4.568175251870698,-7.998288922541761,-4.567374329609779,-7.3245268418951,-4.616037510926487,-14.204225740788281
9.065313,0.4033687404812708,-3.3854800236947753,-6.562002231827499,-3.90352303009498,-13.358782552371611,-4.269361585533252,-1.6446031229204519,-1.595892927901098,-4.521990359247986,-7.866339177066985,-4.74625704642329,-7.9118976715342955,-4.967542340145718,-7.874412684541763,-5.08797548820422,-8.308759187715648,-5.283441254073376,-7.5313788084326,-4.1796215800487175,-13.97940703604103
9.09384,0.3132708075204886,-2.5383406921248977,-6.796386913071242,-3.6795592822411267,-13.52271558830775,-4.592016023561188,-1.8731407170113308,-1.7705336956134823,-4.82744318818086,-8.087543566174316,-5.012396678671985,-8.173846766698098,-5.084825183445415,-8.298047365889115,-5.126837363798277,-8.670776063910802,-5.237032870773261,-8.415963754931036,-4.6261894538832,-15.062674539756923
9.12175,-0.25506033221272145,-0.6039296447435861,-6.71702167489566,-4.287484401117769,-13.685923234706696,-4.630447364939302,-2.0920284178939768,-1.9379191185637554,-5.042786709348882,-8.419681012191955,-5.09719365046884,-8.440747612364095,-5.0592882710399305,-8.831078435130765,-5.4714196126005,-8.569808381904428,-5.419837747413425,-8.998364310321673,-5.405796311179235,-15.694652573457976
9.157875,-0.1347334403046636,-3.6408501198974834,-7.268078256988223,-4.414257082437521,-13.95145476786904,-4.897915709645617,-2.3757954676219755,-2.191385628420283,-5.287514468597535,-8.655170418501635,-5.645420440588348,-8.732122298586114,-5.948863124059295,-8.684409114332627,-5.880928619141916,-8.848726397749806,-5.762485117556778,-8.255216845180094,-5.373610640249843,-15.318500926200914
9.185349,-0.19446713903032367,-4.284652925045369,-7.137804930206661,-4.279827239139832,-14.05867329532388,-5.0426045911557456,-2.6027380926386012,-2.376317212601092,-5.578449460850169,-8.765762830384947,-5.845336131905961,-8.923548129974556,-6.090578301555218,-9.073691191216946,-6.086713161726885,-9.50105913637713,-6.285903706196035,-8.881643141596738,-5.935713188119346,-15.321631994956473
9.215686,-1.126671623446315,-4.1083368429953975,-7.1714818611684965,-4.803906843988609,-14.328631162721301,-5.345699182238049,-2.8341599217649165,-2.6072848230211583,-5.818213486856908,-9.07594567799297,-6.12394504987129,-9.30006955983362,-6.202004766380016,-9.315922073929872,-6.342768832045972,-9.112848402017784,-6.550134181119921,-11.07979034362984,-6.3027971108625795,-15.723819968902898
9.24579,-1.4126144663792155,-4.740219008064329,-7.764088213395759,-4.673192944378024,-14.657091248538075,-5.587861702898257,-3.084103341125081,-2.7822008581952957,-6.211206742697208,-9.263250614628866,-6.5551110652882105,-9.60839284398477,-6.546609118422097,-9.81887442342969,-6.317569188611333,-9.513064985321137,-6.590238627547204,-9.609178626123045,-6.793296770784231,-14.954086533461334
9.2739,-1.2360761067495507,-4.524454369644839,-7.749229362495482,-5.125522627775895,-14.738370186330336,-5.681243346045937,-3.3165826370482474,-2.950459220471519,-6.370323011719463,-9.654324599229643,-6.722988788421615,-9.79428003916623,-6.890846565142966,-9.730438603129992,-6.843883736753547,-10.24542706864028,-7.430370788008278,-9.364820329131247,-7.30632104404497,-15.375241078553474
9.302353,-1.5918267912720108,-5.219791987739159,-8.202612355097042,-5.1023072971988555,-14.998856682748748,-6.030988698693948,-3.551122637345389,-3.174876244951037,-6.606091113552971,-9.893647174520824,-6.85200035074993,-10.24715576220169,-7.038901823364723,-10.119290502563558,-7.177397498292064,-10.421044448066166,-7.172988155940816,-10.006968805629107,-6.399304515623266,-17.008265199512522
9.33372,-2.0369228793288623,-5.288704542237482,-8.398761051560658,-5.5977948287601516,-15.189059523785147,-6.283979619198765,-3.8094365181074386,-3.4725164688810026,-6.902349813177879,-10.276040161023886,-7.182560589393762,-10.458249637168105,-7.327186960084933,-10.468071242372908,-7.363142050445944,-10.467874596442876,-7.0424429451889115,-10.743065671702432,-6.072879125695059,-16.276659134198855
9.360345,-1.866711903834229,-4.8558213999292725,-8.665143990714084,-5.499950420429929,-15.454211801756735,-6.316262742902827,-4.0160515415407385,-3.6757535589556043,-7.10261181949623,-10.532689778296646,-7.4638934709696585,-10.597513994666182,-7.38742033459054,-10.914029430398195,-7.738511884097309,-10.615986701798676,-7.680631459047072,-10.322393850867286,-8.023505737300471,-16.81630840448795
9.39726,-2.4127497836694825,-5.499868075142644,-8.887681185939543,-5.9268411564517365,-15.519937056060531,-6.830190297958028,-4.31359590540603,-4.002910412459405,-7.376928244527149,-10.913933605696368,-7.956041497472057,-11.106254318611677,-7.845601576820977,-11.004282215844478,-7.627897936626548,-10.87064406179441,-8.028396065995693,-10.641735245511539,-7.076215954394097,-16.872133006101095
9.428072,-2.2191677755801718,-5.495140658430987,-8.95859820923122,-5.928526888808508,-15.619741448341802,-6.998958566022103,-4.565520242666869,-4.272750757770929,-7.681892349120405,-11.061931520550695,-8.084211542427335,-11.20140025793617,-8.177459730874933,-11.095924577066569,-8.123630004804886,-11.258115862154469,-7.997819308556179,-10.78180505496206,-8.536501827723493,-17.560406289046362
9.45661,-3.1607430041740163,-6.035492371210108,-8.838584091323906,-6.487621917739334,-15.978934366596935,-7.237018465533278,-4.808122494104866,-4.609891636298567,-7.922310456142931,-11.237822417108182,-8.16464599088903,-11.493808462746326,-8.403481215290874,-11.48592044827454,-8.199201203492887,-11.523986648397525,-8.227159905897494,-11.628636890631055,-8.388491553985427,-17.300749353524637
9.487541,-3.0485521633797688,-6.2972001184470665,-9.256224414475843,-6.6068352860229815,-16.227213014106947,-7.480905939210577,-5.04348527420384,-4.900132724074951,-8.120076872180125,-11.527411248203283,-8.432903471955914,-11.474330973663063,-8.608804955341352,-11.672338178294158,-8.078259448065868,-11.887215990093082,-8.684135125951233,-11.683676184791114,-8.310438463011916,-17.163525874035898
9.515164,-3.072396194038993,-6.59862258045181,-9.102433486627287,-6.775263504162454,-16.495960238739766,-7.944881711531661,-5.281024459921399,-5.125484777880833,-8.349457009735676,-11.828580210286828,-8.657536921882254,-11.833558494999389,-8.781223532391149,-11.763932086111101,-8.772213007910018,-11.880237946845682,-8.994040270797926,-11.336469219063254,-8.356808358724981,-18.24104323156438
9.542073,-3.788509552238344,-6.252434994137686,-9.969634305293969,-6.6562145649809645,-16.543328284881554,-8.060830594126672,-5.4747240999586655,-5.344295911097138,-8.539206929239219,-11.94789462083553,-8.917315690891844,-11.958329851589362,-8.861600958046328,-12.203297197783078,-8.760412834051996,-11.99505789207527,-8.940610732620534,-12.115548501136573,-8.595861052385432,-18.14994345405023
9.580671,-3.1468492815732145,-6.819903167140211,-9.935872321821117,-7.272914674153575,-16.77781248833456,-8.308966033131226,-5.766039270946299,-5.655422350479292,-8.710988398383844,-12.39591819616251,-9.075271374178755,-12.108052575484708,-9.197047120540722,-12.471130591689061,-9.154660789238772,-12.41547178145551,-8.989688733122431,-12.354614920961835,-8.585474503997213,-18.256856126568476
9.609202,-4.081250548416877,-7.380408876964933,-10.383322167653287,-7.517044286783603,-17.551005518654993,-8.549039341116305,-5.965550360551171,-5.811219793618391,-8.968820129624579,-12.373417680046332,-9.351383362207269,-12.348886524374354,-9.35955369965597,-12.576965215451672,-9.338273364265028,-12.632515483303326,-9.332382501509919,-12.73199753353998,-9.304841820651996,-17.55833577030339
9.63751,-4.78268443732231,-7.368452658628267,-10.71240782689913,-7.7816163792829105,-17.784327527552257,-8.846921000642261,-6.189504933232505,-6.010626921248115,-9.18160360023616,-12.68675375059092,-9.532253554450751,-12.549865461983606,-9.7059915889458,-12.60917669380174,-9.653445708685888,-12.626399953463784,-9.431579747396132,-12.763293722580393,-9.03389009272259,-18.46480736695072
9.668518,-4.937104901247402,-7.593959250129395,-11.003227030885778,-8.043030882371307,-17.82150821410178,-9.104679408201381,-6.415944761268814,-6.205542396765254,-9.402739463008771,-12.944526305107466,-9.820097451422294,-12.731082591617659,-9.795820469475633,-12.737576100984574,-9.53018063907241,-13.252840291120258,-9.959599139230665,-13.108891062802567,-9.348793784117047,-18.259210020616063
9.695298,-4.314407899291497,-7.8418323836433075,-11.437258071156906,-8.464949445251218,-18.121125332690884,-9.219598579644119,-6.588008124755538,-6.365495692420017,-9.475209554095056,-13.025126849530531,-9.958619984777814,-13.101146940753605,-10.01449414757785,-13.181140251463129,-9.934321112656306,-13.259501432931412,-10.120564226017713,-13.099521380462729,-9.152512661572974,-19.532807413032828
9.726212,-5.599085048768645,-7.731992372402377,-11.70192065690992,-8.500358412315954,-18.241773165224156,-9.433347844806056,-6.823513864066028,-6.535693799761528,-9.81544522808347,-13.278056864843505,-10.169039678348998,-13.329655492342702,-10.436947939076266,-13.551306547425304,-10.219230698847031,-13.349592575185959,-10.050502526522116,-13.189569806238993,-10.098313259634642,-18.804042324554967
9.75674,-4.935521864103703,-9.475469136633981,-12.03135699395841,-8.574156486533424,-18.8190263428076,-9.520661215406092,-7.036629380194917,-6.67356041983215,-10.016338405180946,-13.528978911517312,-10.337242907799132,-13.590167725208786,-10.484664862878258,-13.647293722157885,-10.649810204672598,-13.527812858524575,-10.82231069735357,-12.933141025865273,-9.856877854576286,-18.691315773743913
9.785364,-4.711876349779956,-8.871389523391196,-12.188817746255591,-9.097612518575481,-18.935327594271502,-9.790050937063608,-7.237336195545989,-6.795005775270521,-10.138269721312032,-13.717831218934903,-10.603919511546739,-13.746574776349785,-10.874481056417817,-13.959983137329491,-10.713792732946676,-13.610956153333003,-11.405243906606739,-13.476971177180847,-10.158912177982923,-20.41183876432361
9.816336,-5.982489120592045,-8.617962522935759,-12.334877397807624,-9.391656006390278,-18.9250453032981,-10.006183442359912,-7.47654639404394,-7.041124023515017,-10.425090558188018,-13.731723117805087,-10.486109963655029,-14.081627362519937,-11.188501640484665,-14.408587798649155,-11.037674740097987,-13.931229895797776,-11.057683574425164,-13.909039985625764,-11.19084929629544,-20.310068681469456
9.8444,-5.458563524648506,-9.734445164505024,-12.348547646621292,-9.499343840178557,-18.991742405510916,-9.992689356760247,-7.698306438002676,-7.1029367899486875,-10.601354351564245,-13.987184750176146,-10.853752418631377,-14.30244053310019,-11.181992601678436,-14.076554691024011,-11.127059558000877,-14.828896087500251,-11.283112218749352,-14.094670982756114,-11.745636385505923,-20.756905785245436
9.872198,-6.475587736153714,-9.365722552470734,-12.696922190778068,-9.66662658468518,-19.30341491930008,-10.23810384614146,-7.875143526343483,-7.147907827936364,-10.714151140344983,-14.151295020567805,-11.330232748449607,-14.517957182552829,-11.219655964997163,-14.504383737631608,-11.701254723586212,-14.161736386819538,-12.018888539965223,-14.588812472364177,-11.650125714333678,-19.462208884910357
9.904124,-5.868031080052152,-9.970570560745903,-12.775608935344163,-9.412847310537824,-19.098084102208727,-10.336767380811068,-8.03683400011366,-7.334159430143664,-10.880090819811716,-14.418984974925495,-11.189267609691198,-15.028406215224678,-11.597081729873825,-14.553565132756397,-11.434616452329,-14.956446058506279,-11.386995952582078,-14.264995292556698,-11.417025374752056,-16.706442139469008
9.932388,-5.33384202139903,-10.052089479240669,-12.414652804763524,-9.95063077605617,-19.61724400360122,-10.51761160716806,-8.180631680441488,-7.361341091813235,-10.948608419092478,-14.432631640072037,-11.553462569523182,-14.752442353070705,-11.91149678457741,-14.946867711366847,-11.409647403873166,-15.568493941023203,-11.63619964363362,-15.574788853731915,-12.253655449949086,-16.122930280058252
9.960933,-4.743860158275325,-9.493315178429622,-12.616549913173072,-10.24873523376797,-19.548948221052598,-10.665395224859045,-8.239544893653274,-7.287639421190104,-11.108378834888658,-14.518474772884423,-11.346835177968092,-14.810460267843606,-11.59896030938927,-15.265306126177464,-12.335044515254634,-14.875411427821057,-11.731368976331758,-13.826195731611751,-13.398299371841828,-14.726074050410103
9.991971,-7.294076156305405,-11.42714836512663,-12.520480364562463,-10.122010756924393,-19.631573659100667,-10.651297754658522,-8.266993509451757,-7.326195211184123,-10.972747084181556,-14.36747898351596,-11.729054332127319,-15.095381251990082,-11.697740292731808,-14.945621364502536,-11.748618476133311,-15.37598921713385,-12.210625947314359,-14.604788898152602,-12.285483184654826,-15.134690730915624
10.01904,-4.899846501484832,-9.367632889647313,-13.29707816644652,-10.308527300962417,-19.387976743588347,-10.476627125123304,-8.224390789720115,-7.236894216977886,-10.958702493307472,-14.157173117971407,-11.437098884946533,-14.599248728637109,-11.661903805161293,-14.96736277731774,-12.135370589931572,-14.196292547302441,-11.739631180523514,-16.725650109779355,-12.069976559539649,-16.769226713191244
10.050126,-7.210418574154931,-9.182718086256296,-12.800145387826188,-10.098952389173919,-20.075918208637084,-10.839568530025641,-8.161872833668395,-7.273855630677113,-10.64216941017411,-14.31055422015121,-11.056062174275686,-14.67302861873559,-11.361039556027519,-14.787228610398909,-11.505122981676177,-15.949336354692111,-12.523506710358511,-14.907745723193997,-12.378257687099278,-16.232490569958014
10.080108,-5.390024680902997,-7.574563210249601,-12.573328178944912,-10.761650414693428,-19.76527181391918,-10.40739421247213,-8.039278089136458,-7.224041395215956,-10.660987178066158,-13.933388990752045,-10.757804772942542,-14.439257506153426,-10.743705424893651,-14.442069810715303,-10.96085828583735,-14.756381817746464,-12.195951122055156,-14.951835439542611,-11.974823925428336,-13.824404219801051
10.108268,-2.4361905408803457,-8.710573839964356,-12.019983234104808,-9.827760872375269,-19.577136304906183,-10.605976313784957,-7.888586685652857,-7.091801958107205,-10.497332789819465,-13.723055345610168,-10.65936517815058,-14.001433370405982,-10.767589750710986,-13.99009299257919,-11.897183742340339,-15.265343830453862,-11.268268192857931,-13.268217077503397,-10.521794952083358,-10.803243845586179
10.136622,-3.7840139854893233,-8.457646919377037,-10.593726414933126,-10.432950861303997,-19.896051508939262,-10.486333833555209,-7.703186487121819,-7.051649734327494,-10.262136488982966,-13.592966786443261,-10.402778262754392,-13.621234600341538,-10.63230023178582,-13.935587743851919,-10.954856217663673,-13.958980684021778,-10.347349658333503,-15.938226805474196,-12.549127069442893,-12.09143514124241
10.167855,-3.7616483764675843,-8.396525491471632,-7.8861532952387705,-11.273195548028616,-19.698031593834447,-10.414816444657601,-7.480657233977175,-6.887671720405712,-10.082461124452395,-13.319710879310419,-10.10330430185473,-13.381931160752242,-10.363433669567199,-13.532986292338549,-10.400626000521296,-14.40995073232135,-10.43070707727578,-13.33672369615212,-14.176258434534592,-14.696640498550254
10.195228,-6.778291007398554,-5.7321967547665125,-8.470914309007785,-11.927350571293971,-19.936315239571755,-10.22245517291309,-7.263312939089185,-6.741156316292784,-9.882317658900092,-13.13013462027467,-9.95392862647621,-13.253558972124653,-10.02960456436484,-13.246297895101485,-10.1449768954796,-13.462257587590319,-9.939164575393656,-13.268414917907322,-14.470807541628645,-14.25604105499442
10.22542,-9.908610225930886,-6.683966362249386,-8.180077100685844,-10.765509125921046,-20.041943618026394,-10.013875535398086,-7.052933722057587,-6.626510112387257,-9.572387836844582,-12.903310674936305,-9.714524814353917,-13.107560713565933,-9.999039971303727,-12.954463263876645,-10.085802744495856,-13.411924366752904,-9.715687600480667,-12.789261057934441,-16.880899818937948,-14.398642459120756
10.255779,-9.020542079939851,-6.53205878294017,-9.463747552673896,-12.446937584244512,-20.547016533771014,-9.825274803756432,-6.861845162486131,-6.486586039478347,-9.497258020555252,-12.815231236880493,-9.490274300149173,-12.625399131104746,-9.565361080496697,-12.884413977001838,-10.13644576813974,-12.64577746724972,-9.726513129064445,-13.323665624132236,-16.46991509445532,-13.299152787087076
10.284019,-9.793842097509897,-5.746148866477444,-8.427573500334715,-11.823596244217967,-20.275018499511333,-9.707979974204008,-6.667285227489474,-6.317875307245129,-9.320733434665662,-12.717761400410144,-9.39918460238578,-12.616553472253411,-9.414820584794859,-12.724604954861244,-9.596090583270735,-12.919577435214066,-9.572884967843098,-13.023979621712664,-16.05443021080927,-11.82413168625081
10.315011,-7.900857194426769,-6.006426994894371,-8.580191713597433,-10.715067244110337,-19.1958970448643,-9.672355096525521,-6.439710359585755,-6.154059047641529,-9.100676305104898,-12.421113190682407,-9.288707465955651,-12.382601540028777,-9.41935195031975,-12.60629071525052,-9.335079532610708,-12.610805101532307,-9.365393986027492,-12.699193272837388,-15.755307649772273,-12.615360165279268
10.343124,-8.637682550682248,-5.364545599985212,-8.066074713082354,-10.723414500993062,-20.034236939122156,-9.60782357488583,-6.254725332298878,-5.977838729809047,-8.984885119735363,-12.293513351022792,-9.09295506113013,-12.272760768891,-9.263830776235027,-12.292162706361694,-9.117440631329965,-12.281413652140492,-9.34243599758667,-12.621276085173683,-15.998617568260888,-13.787805453752378
10.374159,-8.340899238086871,-5.667930160264988,-7.827699084867403,-11.160406124551699,-20.23272977956988,-9.328824721802885,-6.038636245421096,-5.771869777835117,-8.790164441992307,-12.071001901802905,-9.116057156976696,-11.938511945282539,-9.0402513625274,-12.164030062444596,-8.888856570879849,-12.057467466965353,-9.349865521091449,-12.209265666966255,-15.842492880932934,-11.463891548076516
10.403964,-8.69956699731496,-5.077948629877413,-7.942879778590866,-10.374858514195633,-20.117905977609226,-8.937713263584182,-5.797528668816499,-5.468104591539454,-8.569915586094375,-11.881150647755225,-8.780765098359195,-12.015920621909498,-8.78579628539658,-12.037127531205876,-8.875989037753909,-12.12288719177419,-8.673211909457564,-12.090480414949676,-14.817964070832836,-13.215432627876792
10.43225,-7.7127796791885554,-5.123933812944586,-7.973419897462001,-10.631548502882803,-22.24851597305179,-8.824918380084105,-5.576543773714892,-5.298397770912187,-8.334057043736859,-11.63945843402798,-8.574137587731645,-11.776854542394544,-8.579070720317162,-11.629697786944094,-8.864156793301461,-11.833157692972984,-8.626110646930996,-12.091710708449442,-15.263674762557178,-12.673519799926055
10.460652,-7.358601064160217,-5.1241309283763705,-7.93735329010712,-11.120522535150627,-19.828645860452554,-8.520705587905363,-5.364231448827504,-4.96509698876617,-8.207088000293561,-11.555864657460011,-8.386962890291008,-11.490925284422415,-8.437545160927511,-11.649692147629429,-8.436951556933622,-11.783187635463648,-8.72427878630749,-11.709599545471677,-15.49147535142296,-11.691978572487614
10.491829,-7.861253912646305,-4.572504662595982,-7.401677038630069,-10.940284656839278,-19.09709061088738,-7.940610327824888,-5.124833405077782,-4.711216366477156,-7.884507067879735,-11.372057142374482,-8.198040128955874,-11.336802764292875,-8.232959750810494,-11.36763570899585,-8.44018151816099,-11.610382020757537,-8.338331007538967,-11.971308559244477,-14.933803865336163,-12.256182054413225
10.519237,-8.024566626189914,-4.46175297937473,-7.988313177974921,-11.097414883043527,-20.88168223907819,-7.703069867595433,-4.902095853258427,-4.310939384672782,-7.737676661686226,-11.13827583960979,-7.981447553832945,-11.222695971540322,-8.007630166274556,-11.201109748693394,-8.199614524755216,-11.40797645921593,-8.091600772495108,-11.819632529300915,-14.602553128403777,-11.832347565108849
10.548738,-7.248413085347688,-4.878932108673999,-7.191662698489673,-11.142821589243361,-20.4094038099978,-7.134076336417553,-4.622239548246466,-4.034875551420727,-7.404216009155641,-10.741864006823771,-7.634916906689028,-11.026852048974417,-7.886922089595881,-10.9563728771401,-8.045298933731289,-11.212480374768772,-7.996347430483626,-11.421105508098991,-14.450416388619038,-11.900207634667996
10.578099,-7.03259564116965,-4.563059491930824,-7.2812405796570285,-10.725284684521947,-20.539654896644112,-6.687776132131818,-4.376134500225453,-3.7858330380341534,-7.161829363757661,-10.563035951000524,-7.314406904326448,-10.651057448323304,-7.559256593128527,-10.939878918438893,-7.792833932306754,-10.898224255683168,-7.774713522204506,-11.060211948028043,-14.21727283180723,-11.56457251679833
10.606166,-7.148983315738791,-4.454216943690985,-7.474111472499604,-10.691471741492116,-21.862536646543933,-6.372733692302704,-4.151015968422101,-3.477262872793775,-6.853478004961266,-10.192410848975292,-7.3194430326629245,-10.495952722475973,-7.491936973351116,-10.79367299448225,-7.511909875725439,-10.665110638434374,-7.901955810079398,-11.114203481833737,-14.27863611352736,-10.931592596436879
10.632772,-7.628215380995305,-4.251331698960576,-7.253681755448886,-11.154169312286534,-21.55847201431453,-6.292962777042398,-3.9142581362093183,-3.2863324221431163,-6.567381231546895,-9.991863575442636,-6.923089520088647,-10.067303519867554,-7.240728389511137,-10.439408223294112,-7.5222456077123105,-10.453179054672562,-7.460011193887866,-10.968547343423012,-13.524178467405074,-11.695882204852643
10.659893,-5.018277412076681,-4.041599386812182,-7.30869313037398,-10.736819454593295,-20.70979013946484,-6.081612218593016,-3.6716018056670134,-3.0122342420165378,-6.316033021615495,-9.7827864958424,-6.798108659768107,-9.94414913227774,-6.655396685659852,-10.197465436212054,-7.257762970916778,-10.571744085911345,-7.397973404963045,-10.757288305761872,-13.148867158373468,-10.455607159855845
10.691733,-5.8123634800857165,-2.7289562588917575,-6.254653227354474,-10.884030103786131,-21.38895359706418,-5.764060117344562,-3.404921244283946,-2.8164800612970966,-5.969293467157605,-9.346346402012932,-6.352572532334038,-9.816486089333836,-6.730337475645415,-9.906572373703408,-6.623473190587568,-10.268149359794034,-7.101643466049275,-10.123138129193475,-13.250476951069013,-11.609857723034596
10.728915,-5.980913146523285,-3.381362359327747,-4.5469178501903285,-10.710610266289002,-20.424070540466637,-5.5998585697257335,-3.109486731172289,-2.5871832474085066,-5.65121724067254,-9.061453442112512,-6.005702530571225,-9.538449742982472,-6.375378786981095,-9.667554997850868,-6.532565050515903,-9.630247453192826,-6.426869794874222,-10.048127745654657,-12.998090135937305,-10.720228434614059
10.757211,-5.62663715148493,-3.51409777011657,-6.593598421075798,-11.33892075528969,-20.334048483495295,-5.373093065655022,-2.880511981749957,-2.3966913264802905,-5.425397474964968,-8.912300966847559,-5.721170324751469,-9.126614965458923,-5.947516489801033,-9.088702692815431,-6.363594958861791,-9.676864418562802,-6.02821989189207,-9.724644712991621,-14.00572661199773,-10.426704655763231
10.785312,-4.507482977850629,-2.4780361092086576,-9.640280553911811,-10.378332185094337,-20.428331215413284,-5.353811541728509,-2.6710437559927764,-2.1966998698946583,-5.237090236343938,-8.66622911715541,-5.623261329213264,-8.93141313204987,-5.624611510369319,-9.037596186827024,-5.964263883214215,-9.393547210028125,-6.052926416197859,-9.674974995048698,-12.585213173934369,-9.302366417716
10.813801,-4.928629368340352,-2.3843793796912367,-10.676922126987362,-11.103974414047773,-20.654917145769367,-5.145831340323243,-2.4356051518627826,-2.0641008542638697,-5.044476402536117,-8.353105506121755,-5.238291024503912,-8.659691796491305,-5.523468469086018,-8.670441049416384,-5.701434229141039,-8.836705962861233,-5.776240897087121,-9.508193461235223,-12.648920983103713,-8.759791089448546
10.847876,-3.9372613117557456,-2.261193163909376,-10.570736091110575,-11.912277779073577,-20.2265573096966,-5.044206276821395,-2.1841272417088935,-1.86235089408902,-4.811309796491139,-8.111789816699568,-5.124636839984296,-8.301476289920227,-5.299760717833042,-8.330907357358935,-5.581134299615094,-8.75657271599294,-5.6235268676049905,-9.083515746067427,-12.284327460884029,-8.929422127680539
10.875477,-3.841167050631386,-1.252480474621119,-9.763909487505675,-11.535896729668137,-20.69731767664677,-4.814035674759861,-1.9705171291213024,-1.7185628295756261,-4.621318982676772,-7.851413484343228,-4.8997900924441335,-8.210787117960873,-5.07303295410134,-8.3030224014352,-5.166654670434892,-8.266186166097308,-5.214629263061362,-9.00315464009254,-11.582915274879648,-8.83430888826724
10.905823,-3.4963881959090575,-2.085938036212248,-10.478734695993849,-12.576591267713065,-20.21298076201334,-4.765961494950694,-1.7766144901540462,-1.5415918191105735,-4.448240368119288,-7.73804997533159,-4.719396522708995,-8.044744459757151,-4.841427490753199,-8.07084831084459,-4.918351989109327,-7.972846747799678,-5.044524480666839,-8.236754506142056,-10.78289247343456,-9.323280265930777
10.933924,-4.050029366518135,-0.8398761600302994,-10.34359832337228,-11.967994415600591,-20.402034031913725,-4.438139487850674,-1.5512213403749366,-1.3707229516545252,-4.328672218127389,-7.531131412465358,-4.3479661477474165,-7.788058640079324,-4.5571812925913076,-7.61331071108578,-4.722458276840658,-7.913829753906888,-4.953107085010557,-7.862774785479909,-11.602970447256672,-8.840605907469145
10.962279,-3.352671675644878,-0.3717028753578584,-8.822894017167496,-10.819689351214244,-20.167684361375585,-4.39036947941581,-1.3404955928930407,-1.2187990874611454,-4.125668477896053,-7.379832363379212,-4.126302054379544,-7.556028174127778,-4.382011398932397,-7.566100649529699,-4.482519409003376,-7.696969688103656,-4.307367182375097,-8.34015779738406,-13.931334707374269,-7.420805270911488
10.993152,-3.3965848226879567,-0.9045127936924472,-9.053634927130034,-11.585833590195756,-20.11904558714968,-4.260405537537984,-1.115360220655741,-1.0766628824212985,-3.9054560106519314,-7.172814384118541,-3.997829977080797,-7.332451160177961,-4.15561276128389,-7.305468791481355,-4.24404948614697,-7.313126507061695,-4.041714280527534,-7.291434639895504,-12.002516152834877,-8.594930898319717
11.020426,-2.7003423304615155,-0.38067934222050587,-8.440151971400287,-11.912758653036205,-20.279339308892563,-4.094336885356785,-0.9161514791969706,-0.9195304451509289,-3.75064921150722,-7.015190546159935,-3.8263992679859373,-7.088471288999228,-3.831870689566728,-7.138016250993747,-4.019490471936267,-7.4644104522551995,-3.954934114380635,-7.5878583999568985,-10.187349516509954,-8.181138013481831
11.051784,-2.7275381455855796,0.20066281025829383,-8.124521638527385,-12.052506919947437,-20.46691672738819,-3.9511835220611253,-0.6881602440293532,-0.7411943175859124,-3.5083220407027165,-6.838633211313524,-3.5889749650129694,-6.945940740969341,-3.6969352625226626,-7.04391906617964,-3.69734400124266,-6.9755505635085795,-3.8097500498858867,-7.258364709043075,-10.602313808368722,-5.334402026176778
11.081816,-2.7573405806267743,0.5913647411159785,-8.931864562401351,-11.28240794352542,-19.96703120096716,-3.773402853030059,-0.476904431988911,-0.602362757292613,-3.2641585105910598,-6.614172078693781,-3.432856990068634,-6.795120331544184,-3.469205064764071,-6.674893993175359,-3.6290602089859196,-6.961494371687641,-3.568029400365892,-6.72786355130418,-10.155036579164182,-7.010474886105619
11.109602,-2.388724325036815,0.17142383443362205,-8.694761300906329,-11.165424904991408,-19.741740645693568,-3.694025772261882,-0.28196212826094486,-0.4465155514433573,-3.1126302503586842,-6.481817889400855,-3.1743304285088207,-6.470382541668817,-3.313795739581734,-6.419126937733127,-3.3751747014652533,-6.9142630387954,-3.2510458403765115,-6.558979856788859,-9.9330504651249,-6.973071880908552
11.138246,-2.4127592596769087,0.633677249901374,-8.10752125756404,-10.891496754282171,-19.64847101351238,-3.473625683493951,-0.08876284248515494,-0.31888646248813013,-2.8698595000403677,-6.254700416290712,-3.0557330775039304,-6.139733219828352,-3.0455254904128775,-6.296867775481505,-3.2409296515863812,-6.614958956378505,-3.076047284424828,-6.376008350392347,-10.115766802461806,-7.22055139762075
11.169762,-1.5338510155560674,1.0444905926881842,-7.624100934604462,-10.852802735233887,-19.517507066416176,-3.2269050804181663,0.13578159299521128,-0.15855405615909113,-2.609646374222077,-5.987571841336949,-2.876370751681971,-6.047517061855969,-2.9121813635908613,-6.051795488355052,-2.8086760975399647,-6.236265608818783,-2.8910762873654208,-5.992797646476319,-9.597907418926352,-5.582942477225548
11.196686,-2.274911784952611,1.2338160383983343,-7.425450294320752,-10.689657346123349,-19.299574165501216,-3.09732618981438,0.32749255227486795,-0.03592383162744609,-2.4408281032632373,-5.8947017021681285,-2.5208696678973723,-5.793266884352319,-2.592066575609669,-5.875617533282337,-2.7211524476369346,-5.864768859541319,-2.7198763382621056,-5.975391708328866,-9.446835949293067,-6.264439001471395
11.226504,-1.4298462548409314,1.2712508091752057,-7.691539750631658,-10.670297994573978,-19.221579661876664,-3.0013169868782397,0.5395428858370663,0.1375566608627965,-2.182101465141418,-5.620757118880087,-2.4090084535580485,-5.609051305582811,-2.403677627537614,-5.571168186973436,-2.503561869595202,-5.625605638666336,-2.5135380285666726,-5.946845212705566,-9.673470083204094,-5.325105287403143
11.257247,-0.991036207915997,1.5363095591744125,-7.485801980576271,-10.342016949576537,-19.280722832858675,-2.740112963684824,0.7510359075380189,0.3335813241098082,-2.0058703685297794,-5.4889675849724355,-2.144996759420684,-5.342169338280748,-2.1792853465154374,-5.40235213910603,-2.4521957314109213,-5.695848608643628,-2.282105036325083,-5.484643501346861,-8.755972331658974,-6.165409718408401
11.284698,-1.6274284472608096,1.7254519812000468,-7.8499981610096405,-9.967490718450698,-18.72450546850699,-2.609508135123551,0.9528009528094585,0.5144424512275311,-1.7670849580074435,-5.176760692380544,-2.046271147626747,-5.133236627377536,-2.004669235432793,-5.172769213326344,-2.201308008589679,-5.519013247549026,-2.1984125804336627,-5.499052594982454,-9.05546248587774,-5.1773264213269385
11.31175,-0.8507167965947807,1.9664095707036047,-7.080313539983839,-10.05671462941445,-18.918056178701693,-2.338108598031899,1.1465747400077484,0.656276835867419,-1.59379171994237,-4.938449217392634,-1.7412880525224295,-5.0478098835338,-1.8694773250908414,-4.97893757412049,-2.0719126606431297,-5.110309812251668,-1.8860746030644464,-5.061168333737604,-8.493239354915401,-5.852589416729031
11.338649,-0.5625790583846301,1.8581994517906792,-6.933895625643915,-9.839474513682266,-18.677683936419736,-2.1988827716257107,1.3526231139870653,0.8130915590652386,-1.3461707162917356,-4.699258383201036,-1.5069700948132847,-4.807770850409448,-1.7380687618891228,-4.8985286114586035,-1.9067696594566867,-5.025334219720362,-1.4578335581606094,-4.80972508812207,-7.892843728731351,-4.993574195014592
11.364664,-1.0095443534139208,2.31521145389818,-6.6797736898276225,-9.535493223543096,-18.269533112311155,-2.0488040006406534,1.549521094229818,1.0182838841401447,-1.1648162220290965,-4.61811499906825,-1.3743889428032408,-4.565279881443772,-1.393875334013403,-4.618368176553363,-1.5720074486544584,-4.766405295508843,-1.5140993951502482,-4.705231691134844,-8.348454303552563,-4.803902213038749
11.404747,-0.5105936702939017,2.5536404597288818,-6.508388368332144,-9.13925278468566,-18.239022129961967,-1.8129726026680857,1.822493936072026,1.3176485700447014,-0.8191205247758467,-4.358920598402419,-1.0625961868607863,-4.3598485408379615,-1.183776890966019,-4.6340482669634415,-1.2265081845717547,-4.411344247661631,-1.1541350450821872,-4.7431677852043475,-8.159811886899025,-4.531117330855146
11.431845,0.16444841285634385,2.9064422966869197,-6.640093552004059,-9.236393631663653,-18.046379492290182,-1.4631568142993878,2.04877091894522,1.5146951601908043,-0.5294844236394112,-4.000320483916351,-0.8729377395638336,-4.1217415773851425,-0.905318374820336,-4.2942993624234,-1.1784441981879592,-4.3651938875133816,-1.0370103337633811,-4.525819607613258,-7.780249569259664,-4.925538390376621
11.459557,0.3335818277845563,2.898504168497689,-6.280653054938085,-9.294441461689596,-18.077999699723552,-1.2214965929933,2.2640065588768286,1.74709419290253,-0.2989794189032329,-3.74264643025369,-0.6922606258935098,-3.9193346563783913,-0.7043195024460716,-3.9517587242030934,-0.8633262942164736,-4.110985084385698,-0.8479339285229995,-4.143218010302631,-7.265506876348534,-5.005125980160934
11.488024,0.39219634530937747,3.0215604910230653,-5.940424907882232,-9.327110362662854,-17.95362243253669,-0.9191192645174272,2.4856449182979814,2.0374739272317828,-0.12900230379529873,-3.5578832026434735,-0.3611485181971198,-3.651607543221909,-0.3930094375208528,-3.616195101935174,-0.6741728237799124,-3.8041691554517922,-0.46809483191526763,-4.119741330520396,-7.270168160881747,-4.075652381031599
11.521684,-0.09327014389684174,3.2997276284906354,-5.963447314486607,-8.996652139484207,-17.251883360991023,-0.5910806271595868,2.7116659893902044,2.5464569005616267,0.12070632893673389,-3.2149666003525295,-0.0949758713599766,-3.450988146822025,-0.25145779624672,-3.407724039299227,-0.36315397154705514,-3.555660468347222,-0.2860228754615708,-3.8129908651864013,-6.92976482743941,-3.8535253812951944
11.552136,0.6180869279584646,3.0906924574282586,-5.073363569355052,-8.20118961603504,-17.867237688042195,-0.3654286826349126,2.9992892152214976,3.0984744031862235,0.4356319997030874,-2.9330909464603616,0.1281462876173993,-2.924683640717509,0.11381214441704678,-3.3067028427423573,-0.1353324199760315,-3.3824463618638,-0.13031808514905246,-3.059710258282392,-6.883784174815224,-3.608868068936993
11.582303,1.174267098068435,3.9394600834063533,-4.559313273651157,-8.71713648336722,-17.530673324532756,-0.027433185460364204,3.2445291529256,3.4391538954475975,0.7753415669587246,-2.6463283339353767,0.3209278861200927,-2.9100968985187765,0.41842636946018,-2.804673996497745,0.07521693749280549,-3.021591485582102,0.36934623012236717,-3.2958454742113044,-6.4878460161995335,-2.8180983456427366
11.61078,1.1549129184958145,3.617340784866573,-5.137756704697028,-7.630288553246531,-16.40452140936142,0.298359872700882,3.48060754387626,3.9404406998890846,0.9177137228500442,-2.389030882362836,0.7043246956571201,-2.6844761898265466,0.6042380841116879,-2.5012858354367338,0.45388896054612626,-2.7203253506696585,0.38721466183967007,-3.533954419905388,-5.721096800703892,-3.329934200936861
11.639349,2.4051339994601797,4.00552440115249,-4.81802110252911,-7.999858815731899,-16.64257414452808,0.5740214230561368,3.718062561460984,4.093315945309342,1.144728245656323,-2.1235773088141663,0.8455357518789471,-2.2801528102542017,0.9544812189774121,-2.4295062637172102,0.6433329364602679,-2.4772641983297268,0.8589926797738742,-2.3735138053398215,-5.725134042388502,-3.5351364987663287
11.66979,2.068825751303258,5.062040580415006,-4.822237638000598,-7.53987821457506,-16.148942348065045,0.7458698438324467,3.963238399053285,4.483112294985343,1.4054999117648683,-1.921550643705337,1.1932642000123157,-2.0729627053553688,1.010364068861391,-2.237864702449748,0.8088070310792869,-2.245510286433942,1.0264244816995534,-2.1660043522377492,-5.893950023560922,-1.9741803389863266
11.696866,1.415378561710106,5.420032640185794,-4.482238195515157,-7.536131384139514,-16.416558966945104,1.116827727222569,4.194169670132526,4.675391512079547,1.6302467348308751,-1.7195283493136568,1.2786341417533982,-1.8407829915098264,1.2085267649119389,-1.7175605622482262,1.168187232835084,-1.9156929209678755,1.1186043179064318,-2.5967921989681817,-5.363408665040533,-1.56436849076482
11.727592,1.5290236260909633,5.074225804326316,-3.7390674456392086,-7.460432360807024,-16.366250813737345,1.5071744844806998,4.444248199237682,4.936858627975754,1.851090263742865,-1.4516162444147318,1.5962735046729666,-1.553303146541707,1.52374993928443,-1.7699891873835099,1.448623402543654,-1.745923916648237,1.4489290729057487,-1.5987054400091938,-4.786179477089604,-1.6586601278243918
11.758009,2.583386118083998,5.245771757361262,-4.005546112439198,-7.15738579864854,-16.32548222809955,1.4876807990574052,4.699620251168174,5.213176116240073,2.104804751909587,-1.2336766200004945,1.828898084933736,-1.4965899333860424,1.7992698879692104,-1.373012045275371,1.8788426163252658,-1.4742469710888113,1.8479311329342285,-1.5509973670635213,-5.0821152332244734,-2.1790480973417163
11.786587,2.2816871681248263,5.5351178869508075,-3.7382296847540624,-6.360768433342709,-16.51844102516501,1.6603554224529151,4.940756339295167,5.375511136533903,2.321890105569781,-1.0358626362103518,2.069875596941008,-1.1464333917895444,2.0811753283541634,-1.1481048334411392,1.8960147544457389,-1.164231565052038,1.9129684165340977,-1.6085011314585396,-4.248322057773965,-2.223567857817823
11.814971,2.7441478992862396,5.865371502566555,-3.4627681537121067,-6.706992868824275,-16.223794604007793,2.1292442232421136,5.177495975452707,5.563856741348366,2.603204606752826,-0.7643105387002896,2.311109358338833,-0.903910605434718,2.271581677614288,-0.9649366980806128,2.220221097673168,-1.1502229239645012,2.110316977146524,-0.9921615323764374,-4.320666607964454,-1.6667516112537746
11.84557,3.522623709000031,5.239258552050557,-3.5457890811863537,-6.549784946588026,-15.625563701402772,1.840414965372776,5.412941884974158,5.740730701576075,2.7939501230425625,-0.5602035420606843,2.496324399566427,-0.6313139787220067,2.444717447515666,-0.5615580344570373,2.3775887648038165,-0.65594215410089,2.062930816926839,-0.9181449629712134,-3.8137047080050412,-0.7301746921032111
11.872949,3.7131903662947674,6.28731832360698,-3.131019800652079,-6.455469694092732,-16.066637585288625,2.5209310390495667,5.631448715620634,5.9652014169052014,3.0603339770184443,-0.39819490073037306,2.824146785265508,-0.48734292360517834,2.664247228593139,-0.5106924295528555,2.671888414544277,-0.5990358145399296,2.5068657284968983,-0.7543147920682631,-3.7433567540168906,-0.9776698482900426
11.907613,3.755890940549258,6.42025148148975,-2.5206304421827253,-6.185049683949148,-15.707338908111309,2.3145635153523094,5.896216822613981,6.2287652728666005,3.279996318468176,-0.15191886185776718,3.0406217806675158,-0.2448193131779506,3.0040841173449646,-0.3852393563333291,2.7887640845009614,-0.38306589899492116,2.8729710073227346,-0.6028583997889453,-3.889457670171254,-0.13970548244391467
11.935824,4.006664281907138,6.447247132715807,-3.1045438049161933,-5.649345968038594,-15.546946170979375,2.6362566624837416,6.128170370174384,6.465352421864803,3.4715396546187893,0.16248552029751795,3.3090529152304313,0.09084896613549208,3.1110290926093622,-0.24981001191416724,2.9260972987130542,-0.0703767134603744,3.0601333729945006,-0.38010629573130117,-3.4571127307266813,-1.0412529662998347
11.964781,4.211371383627267,6.404868258288591,-2.630434168905142,-5.876599923807496,-15.133727503936358,2.6018547391847413,6.340700293082267,6.576696574486536,3.730192120122726,0.38461211787415295,3.4312706815573906,0.24035480407429297,3.355738854548298,0.1560063323561284,3.277843782119311,-0.03971776397426742,3.283259490477851,0.05693398464531507,-3.0993431853414832,0.059246621391706444
11.99488,3.9597928456366747,6.9565271660049275,-2.0301400707201385,-5.802857495096875,-14.685633136415737,3.187626393050665,6.604479600863844,6.881792502912725,4.085969284942116,0.5672071927887811,3.6776402988144534,0.4041657285844948,3.5876056255720594,0.38520794452968304,3.416709272475962,0.2423142240201883,3.502845822677568,0.07292466371645587,-3.3847813897501253,-0.4351492545532223
12.021824,4.783795995595006,6.942325812223841,-2.2133543253477335,-5.528318825230022,-15.622063355974074,4.092047222841718,6.826646663288558,7.1381486638143485,4.282312715853651,0.8941021695238421,3.9475974928282063,0.8170857620374161,3.8292592526738893,0.448220143669584,3.6723680023774734,0.25346322515737574,3.593105938714299,0.27289639783423353,-2.7688492159333484,-0.23464117912483026
12.052992,3.99017619064631,6.989168469613172,-1.4337486185008823,-5.21920209460939,-14.891976200546333,4.341673290921635,7.060812871787733,7.369311460592268,4.598322803821475,1.0740905251483541,4.1252437322011835,0.8547961095188037,3.9665079827971996,0.6701000195588085,3.9997021779354713,0.7737693783022636,3.8276614032005556,0.31846067106339576,-2.731248740613877,0.636935529864406
12.083199,4.4045847377872205,7.308779292046182,-1.430932284094537,-5.178054997788208,-14.333461240752204,4.322292316171675,7.302899158796839,7.5219607154209776,4.833184500819639,1.348316166679596,4.318984389298036,1.0758607439384644,4.2708431256047135,1.0406574651233638,4.131029721969442,0.9121947110351147,4.238213710376579,0.6240272676890918,-2.478856375102478,0.6009180357693965
12.11098,4.662637227530238,8.019192166772527,-1.3731251150743105,-4.749441901052052,-14.631075393375708,4.656814068185,7.516128014886638,7.717092347949025,4.974343771554503,1.59469534382246,4.606842900414962,1.2856017171912584,4.499372065300937,1.238072134700349,4.340645691352183,1.1206857912755845,4.307937927271511,0.8594116243348846,-2.3446266838284364,1.57777815847347
12.139392,5.413076295143045,7.8900055993346,-1.0885011309286734,-4.226131815025638,-14.213322897260143,4.93119147907221,7.74364805757275,7.927897347867909,5.1624488931763945,1.7580515975260445,4.8100097404036,1.5467735599042547,4.739337672171267,1.3704455083811715,4.619735425346344,1.32557026139698,4.405994755510283,1.3026088393963202,-2.4260856773445605,1.319155577155495
12.176421,5.329220612679931,8.314628375074879,-0.11906457672362317,-4.025836757578122,-14.661161343899863,5.3886825657545945,8.040795609468407,8.231229911082307,5.465214056288794,2.071327453914693,5.1269106662991195,1.7254065825299791,5.133171885958875,1.5799714754325802,4.838924648548455,1.6420556183700439,4.540380535958181,1.5503909961083577,-2.3246459435957934,1.1617961729025286
12.203287,5.7059936303984236,8.670749599495876,-0.19466640971864577,-3.9155945905863665,-14.074018762184325,5.602450957154912,8.273032301965582,8.476868427646895,5.705606933700876,2.313206766604441,5.312873257544325,2.143473595045619,5.160362035685454,2.0507254247763083,4.8090872535675215,1.8021346172546282,5.100945059335936,1.5344467091273923,-1.6552635840186525,1.8108198182319042
12.235411,6.082541914646095,8.374651447864144,-1.3002978320204086,-4.476389392015713,-14.249479789954204,6.128685756440094,8.516240403357378,8.848187533827291,5.913524767525608,2.664298607457619,5.580015999573946,2.331075926744657,5.537249385424887,2.185710502763526,5.2562300055096145,2.1430466816295946,5.191456820251921,1.9701156269248792,-1.622672122358243,2.210719834150221
12.263709,5.683886500103911,8.966430727221436,0.10940908148269371,-4.2528938280305955,-14.269351451800148,6.250318126594643,8.763369051389445,9.21218688997698,6.163255866580869,2.869970032080347,5.788952413813084,2.5382665805971856,5.63392371057594,2.468387725627361,5.644558209951063,2.4551278513302863,5.542221234172866,2.1532201774692346,-0.9190459828622904,1.967339678564903
12.292246,6.027630401459476,9.34131621607145,-0.9377933694789456,-4.0572958791604945,-13.888879142848916,6.730434408770983,9.001187337664584,9.538002766008933,6.392382440496364,3.137526231402657,6.101346263537259,2.820978682731439,5.94055019263134,2.610985891310247,5.781890597657359,2.517371059138192,5.827987180324226,2.2412504482467677,-0.6015930198813836,2.0652911605588495
12.323178,6.385596453506454,9.038485048506017,0.8804952993377856,-3.025058603802299,-14.033765944848716,6.817060035768165,9.249378232783402,9.84214700384604,6.581767615923882,3.3422869632596415,6.350814320931419,3.043582336621979,6.244670041211226,2.986818638288761,5.932648154391877,2.8460281477467175,5.93317386687197,2.690303858381974,-0.39079283579720286,2.335874648044224
12.350642,6.7412906054009465,8.344967632165154,0.42179689414741484,-3.761356581438838,-13.948441379320172,6.89517191276362,9.467182625795225,10.04090078758518,6.804229142481166,3.53509183245906,6.567973743288525,3.2747371727000907,6.44413951419701,3.309741800113577,6.257531612392872,3.1096249471906923,6.178837124200024,2.7248453133191575,-0.20662902724163118,2.3247089660528015
12.381844,8.013516797536068,9.193380436546017,0.37482931924483653,-3.5792833762655665,-13.196208662499183,7.194729175533354,9.715112473216703,10.294003366050637,7.037289832938716,3.7843208972596396,6.754561436159084,3.6160367662232873,6.726854435650177,3.622726341154551,6.2663594033108945,3.2889808849360134,6.571270511373581,3.033154233732451,0.04543616011986634,3.083200799382893
12.411951,6.9885852379731705,10.541726089980845,1.3260067743298718,-2.240198612342088,-13.72067284284501,7.43399900431911,9.96141247760358,10.50908253128192,7.229488092052145,4.037156320020763,7.136663050772933,3.8350334003800235,7.051209278334851,3.665022555980298,6.678501668632504,3.520019127715215,6.652633221220194,3.265715515852605,0.21085942263873012,3.477828179161614
12.440192,7.7899261651312655,10.741520672907107,1.048575230778497,-2.2669331782974425,-13.0172047572541,7.548248025783599,10.186489647541043,10.719699590577223,7.482336788667665,4.218455189308218,7.315368127411612,4.035679296659675,7.222339294156363,4.044428918524325,7.05729633612696,3.7110204811922163,6.832792124167294,4.064575816569404,0.03853325616180653,3.8193445040873852
12.468268,7.861181015754126,10.517248622480494,1.1518687819352766,-1.110706232094026,-13.714640835938349,7.731635027973155,10.41164792980768,10.971746644638834,7.7200686402166445,4.512789107571751,7.592046033280745,4.270950771161413,7.34063011368476,4.117001153255527,7.040232289089586,4.065632190397866,7.283112275741915,3.983654698074311,0.58384954222817,4.430425005083372
12.499483,8.708171292708885,10.733584375220456,2.4427955380428203,-1.2361211739265416,-13.476529122909316,7.832590175971625,10.65058880510371,11.140992325125916,8.016257129263249,4.712820531154235,7.715463134033489,4.536612633512631,7.6142306304151255,4.379368051295671,7.501429131495437,4.390649561568894,7.460687210546082,3.993812872254306,0.5912659313037713,7.295778605585038
12.526837,9.464726262791814,11.232213636211329,2.1556252295584315,-1.405842436086362,-11.510020096615888,7.9389318692863124,10.847814993605565,11.259752291531614,8.257648476409807,4.813748769226861,8.053106994458924,4.818626466493203,7.862116662849655,4.561754166428847,7.783212739959005,4.544735609653884,7.6710871837144285,4.541823057562308,0.9029306422052082,10.286340247046713
12.563606,8.376635424919687,11.487290861855392,1.7451755146050938,-1.0169965113118522,-14.638994118901024,7.990077509265687,11.038592750041321,11.450438994033908,8.331457726400048,4.991271635169085,8.23354674916257,4.838035543719079,8.089359293433422,4.95506921174406,8.014276856267164,4.779463306153757,8.039503323355506,4.976848293649906,1.4451411427560026,10.98129586010068
12.593712,7.7273816441617935,11.615265617257464,1.4843678727504315,-0.38555262417754577,-13.560019228304446,8.130388382425643,11.148173137787067,11.458184155410418,8.524600884166814,5.080435795124461,8.475298815483823,5.052118070771255,8.230037376396535,5.027836866949646,8.085043413737043,4.890465003186693,8.035491982261176,5.221140144358509,1.3221827343964012,10.96264860889643
12.62231,9.843457491865745,11.921129793000372,2.601705269732522,-0.28364791226505703,-13.972286867773134,8.211020813973564,11.205811261059043,11.474662988636421,8.574283726534734,5.195954898280293,8.388180957876344,5.207731952610325,8.285825700345836,5.216101160102295,8.21314970499068,5.094986937024618,8.43716774931714,4.723775987557561,1.6151480428933525,12.451416684627825
12.650833,8.671622349134271,11.688966573703741,3.7622102490883913,-1.7207350440700508,-13.275855194262263,8.29024765643257,11.224953200651782,11.558900522224741,8.584922777128872,5.240127426131753,8.514941318334499,5.277374589913767,8.339115745763225,5.141362542267621,8.30844639043343,5.007672209812018,8.299538205150279,5.006215146508426,1.7424653271241473,11.21210553318838
12.681294,7.586764511094797,11.379574859713252,1.9504999711028541,-4.779466423914401,-13.23696129074173,8.23362208230075,11.21819657504103,11.536998177851729,8.549007143633478,5.2487222639728,8.494254080146952,5.297402180355602,8.332409546788348,5.19716134720298,8.417645864088014,5.359708366396113,8.40509880081838,4.994325762444031,1.9368280220506018,13.293568489149216
12.708258,5.574033211667099,12.413653142441378,0.717716619279188,-2.84663763620444,-13.434375195175127,8.155516018729282,11.171783933954135,11.45293868793308,8.525059353394632,5.294839079467484,8.40226120947164,5.2252807722966095,8.297717959216307,5.184760668910348,8.491826904891543,5.09332574535757,8.318736087994836,5.003216650823591,2.203267974800815,11.45723645006808
12.738101,6.357372635526453,11.390132079429963,-1.842626953090448,-3.9202893851533838,-13.432458451301166,8.155125874667988,11.095219775166134,11.298634199468205,8.380821287060257,5.089424452212313,8.385867249562441,5.2785943443744845,8.214230995453871,5.236702545799709,8.329209536741818,4.986395531463414,8.572297282892361,5.527501043629057,2.1176934067860653,10.332033412466117
12.766542,5.969705698766679,9.31329798711479,-0.7043643450613642,-4.267343572587258,-13.364136550910304,8.198273285314714,10.953712002403504,11.23084357056769,8.25587361712922,4.820030618630675,8.318936584958715,5.037135286070726,8.236871736450174,4.795116869883084,8.132096383201487,5.078124821895047,8.031365960634567,5.059458651143857,2.101628162147695,10.37574197327625
12.794938,6.491467954662865,8.419274220451447,-0.7106068924329078,-3.7602343693658895,-13.681602065883695,8.08582286589338,10.790806880808116,11.182320380153751,8.046417355460967,4.609167691442966,7.967094428265852,4.626592056237648,7.900705638998192,4.951028924948483,8.097896482576365,4.611385228935798,7.947271679684015,4.602817897547547,1.773792419095813,11.460800333885418
12.826181,5.930776940997905,9.756156043728161,-0.3386875438065939,-3.8624216637525746,-13.608951958554542,7.900781131483207,10.564355860354983,10.974429863571192,7.831674951747248,4.384515290598966,7.538379419337774,4.362331885452152,7.516728636386719,4.382572489294026,7.303031522364354,4.50290707359732,7.324629334734979,4.440507452476741,1.3245222602934374,11.451680816945775
12.85341,5.472150129710413,8.98671399894055,-0.6377354564635666,-4.264554761562108,-13.628176337504721,7.7845223075731145,10.345116817726149,10.748063859506313,7.534249466610435,4.164289140391958,7.047887483998606,3.859262058541029,7.327643930173364,3.7482835671655725,6.776206933328504,3.801718079794061,7.131517564584193,4.146763451778098,1.418536446507399,10.979818392074783
12.883794,5.866483416285833,8.179084725402808,-1.03269738178208,-4.305364967403764,-13.949709346638002,7.708599819893579,10.106759569336631,10.501478593962466,7.234617925347235,3.882018449607246,6.805206827739659,3.551121538856492,6.480125686878985,3.2244600889596415,6.438279866806527,3.6025483116387003,6.195960949421205,3.963231753481211,0.5409967954941558,9.588340966534753
12.912461,5.496747032871658,7.764135695386004,-1.3072295948990145,-4.492099854485233,-14.154257079210044,7.565684923749425,9.876050583019126,10.22133837535322,7.075764481940632,3.5129984159386995,6.592203492467391,3.218756756720563,5.998925779339461,3.0632829314183025,6.273792322273264,2.8100241028695807,5.7676128678713425,3.0554974132573682,-0.577455152154998,9.59720576710774
12.940961,5.00128602043862,7.785953382673199,-1.4308762080564974,-4.564947675438085,-14.238851128462457,7.254253454389811,9.667365948741026,10.053083522108176,6.626908288083024,3.200479148149621,6.0717330471557345,2.889745830503335,5.8642118394990135,2.554152677877296,5.837845004288875,2.8194625530052924,5.854933314336945,3.005264585071554,-0.5457709359031909,9.462541414697542
12.969486,4.9848857410310945,7.373853869020751,-1.6231687857841506,-4.664883893713217,-14.428030705757546,7.139408317358159,9.45087046562517,9.7439514480237,6.454123495772764,2.9929168243662274,5.721060664199961,2.6048512444252103,5.5267119715018405,2.3741975769758668,5.652184192446669,2.2211187754534514,5.636359361429574,2.492704714916243,-0.8076640092403456,9.993396589166103
12.999896,4.5798486635119104,7.379325535586728,-1.7301414122295076,-4.925685665109605,-14.462791846364045,7.033968554472119,9.205207787826037,9.36951637390564,6.235215059587665,2.691187020308443,5.432411654104623,2.420394425397366,5.298218606444109,2.4314537067752844,5.124354998575048,2.20258835072966,5.57233124842041,2.3510096291077165,-0.7295660753809594,9.009393831011622
13.02729,4.8596425394254075,7.263502181416753,-1.7407667090702763,-5.256942467842329,-14.6947555888015,6.941739696418102,8.982639877079507,9.12622417402427,5.930781481272424,2.497867581528231,5.375193960595753,2.2397019705618155,5.240899927920567,1.9382443464249364,4.963072683276749,2.0094318827693978,5.023569511553749,2.4070982696546195,-1.166036624668684,8.456021495871628
13.063351,4.444107199334301,7.831213684284301,-2.118477165309353,-5.307771419009206,-14.93613517650887,6.57677165829722,8.690863112374812,8.739796154541914,5.695264844133056,2.1438381755769234,4.966158929671025,1.9139792257365666,4.893410532215041,1.7534755033992957,4.748036599311866,1.8183615470274335,5.197680389983664,1.8581871203807714,-1.115869133630782,8.986710437813766
13.092866,4.379629379616558,7.185640169631386,-2.0092523518186276,-5.3822195830388955,-15.226734289934242,6.3410843368115515,8.45035205135024,8.363434437221372,5.413367395861151,1.974452363915261,4.801000608713711,1.776348582234422,4.666889772878751,1.5956536932658358,4.786798953558215,1.6088032114168414,4.511765220307534,1.1777879251316805,-1.4054273986169399,8.473454452082693
13.119952,3.73571347346852,7.139804573350411,-2.4003538360716083,-5.760811749840184,-15.388534894375958,6.102320931508329,8.220039270961907,8.1354606405854,5.291824848168955,1.615555999908115,4.582139686013598,1.5052711700388142,4.7010409150898225,1.3134056316104012,4.341911471952591,1.384502468680521,4.544047336916474,1.7350280032642331,-1.6491882417154362,7.761406570381271
13.147029,3.8889133994562983,6.806417180513029,-2.8012011999242565,-5.820848290685962,-15.557050018536373,5.888457959885905,7.991145806205022,7.887875515495307,5.094313462180839,1.5010749974526938,4.43561342031579,1.3209538670116376,4.332455811302804,1.3677047778494205,4.211507251253594,1.1403363811709557,4.067844656121629,1.4166526724896928,-2.00719643587436,7.850578531671642
13.178784,3.622287678131554,6.321900156353172,-2.763507781064175,-6.024440390487889,-15.811762438001615,5.692955370967304,7.73017534893924,7.579193880400902,4.7920026709819625,1.1333671205383504,4.298736094287744,1.1246696771512439,4.190841517847743,1.0566540904246802,4.221177365248379,0.8668298477860936,4.163200162073608,1.3302543858378946,-2.329549202855629,7.389416204003938
13.204467,3.704618681525453,6.705962783649331,-2.94864636119234,-6.098977387977913,-16.081382227649772,5.466155000912844,7.520366696353673,7.347300868563265,4.702361130992814,1.098399740756904,3.9563271954199624,1.00026038985795,4.052274734468478,0.8670891517075586,3.983697638768877,0.7640339179324604,3.807763757732283,0.9747387551880564,-2.116138721537823,7.473361540314185
13.233059,2.9816214147556988,6.263836854611483,-3.2662322039277556,-6.3350977242855295,-16.081382227649772,5.214905896402531,7.2951920665546,7.190737538268949,4.432629872337847,0.8513911479899249,3.9062383280016872,0.8190106375418359,3.9142394907515983,0.6175935300932512,3.6874704627239003,0.48707536488276265,3.5219307315351625,0.6950249586905215,-2.172005476300077,7.336397103467401
13.26185,3.41421128014754,6.013093714852409,-3.1428701282440863,-6.586502561517667,-16.493742657171826,4.979798825391483,7.071404476645958,6.957734861797185,4.220057960170081,0.6227900263044396,3.745289505585477,0.6267313647302183,3.560458426577178,0.49776647065224844,3.5561417653997047,0.7172441715017366,3.547407393776098,0.7422633255730106,-2.512936065527208,7.089811760009867
13.28901,2.8902188619699802,6.1028643311784165,-3.5394136703103105,-6.569630820597587,-16.54009198515435,4.586013508363463,6.856554875016735,6.738469215631755,4.0035159433655,0.44022766440265837,3.532176469668307,0.5167771726373359,3.3009045043150675,0.21438698902775755,3.452654694845925,0.3758789783845914,3.528387897992566,0.29263832250235783,-2.836583806060213,7.168403484377376
13.316053,2.9448684904884073,5.809663128817153,-3.648103734945804,-7.049662363888314,-16.674322514786,4.323732119734798,6.638087756591633,6.565675324853737,3.8023886163789076,0.1902134330171079,3.355832093451073,0.1831104598192471,3.233347722992283,0.1270159406526845,3.279152623686496,-0.070915677454575,3.3232563555151473,0.17319868162831295,-3.399959635289343,6.873175303248462
13.345535,2.3044109215001902,6.181549622834854,-4.034757370954232,-7.205493205375851,-16.910991569363663,4.084648545898952,6.399905887236193,6.354238499712269,3.495363223011813,-0.05220528118187813,3.0849124457943864,-0.08144189051137364,2.9193424993051647,-0.1449360184964569,3.0024706011105944,-0.19960331210917928,3.036042125640508,0.17255268673146293,-2.8879989253478526,6.2122181623738735
13.371383,2.214275077032762,5.207717544421168,-4.561144737988188,-7.29549410809548,-17.122481746147056,3.721240297728752,6.18142122967288,6.192358347975326,3.150851561238395,-0.24722416652355902,2.899010296949163,-0.20573949866046704,2.739691415882468,-0.3597596583363984,2.8088981015383396,-0.48044249706422687,2.9427667498345813,-0.2478009140857432,-3.263872053212951,6.379170285476106
13.39772,2.2652493954164026,5.266832137905445,-4.281814418339646,-7.824252744763797,-17.656117967097316,3.8049677836888143,5.968289291617498,5.983465578350357,2.9513458160113055,-0.47553287863657046,2.584347121249422,-0.4173268485602687,2.4384342712795646,-0.4682343878725882,2.656031997444788,-0.32815510695447575,2.482176027387156,-0.26635252704854456,-3.5094220167615275,6.0124901112080735
13.426364,1.6269890316507036,4.732931360864653,-4.678013205773429,-8.23505550798477,-17.750184605563277,3.470788737517904,5.753710408377302,5.840970194763892,2.832031233552877,-0.6346532202678129,2.2817935166901306,-0.7137347469627014,2.2880493713786176,-0.8311395788569164,2.399745513519999,-0.6335263275864643,2.493100858129982,-0.6936762687715498,-3.9248316739145612,5.712544808404964
13.453488,1.3109683025768326,4.389544206252047,-5.100700066115189,-7.87872819522792,-18.345778988640294,3.0175964048847534,5.5348581562969725,5.590584327161537,2.486897558956248,-0.8256535274217823,2.1444091758374664,-0.8935868401276413,2.0333509550905617,-1.1158131313437458,2.2562614220133757,-1.0973189446861205,2.29742745143319,-0.9352360415274743,-3.6252152393826997,5.563459969935101
13.480017,1.1112782594252766,4.483880822733141,-4.98673345510017,-8.089380925357577,-18.21036175112463,2.6479028364744472,5.3112033869808375,5.475890908691747,2.1204681360145075,-1.2986100454557392,1.8244812772040018,-1.1958244644294367,2.001680809169095,-1.1933849450692704,2.1138703666158665,-1.120021563485006,2.0616890368837764,-0.752073893221455,-4.063371207421925,5.598237336551534
13.509273,0.6809035575784216,3.8338712123536585,-5.675726843895638,-8.837094049708917,-18.825452124369505,2.4201316396746084,5.08001862137073,5.213358701193179,1.973995121937292,-1.4965776551295518,1.6519338531529877,-1.4997678211175334,1.7176128385712683,-1.3470654298712923,1.708746429736652,-1.37418368097822,1.7922314924796714,-1.2377073223071098,-4.449148980472648,5.220368116048071
13.535554,0.9579427882582643,3.908929628309502,-6.3492933237676095,-9.525509887022952,-18.87502379288558,2.1956834645978898,4.848874230773103,4.959007871890624,1.7738308367013123,-1.7253975150108296,1.3765794220823473,-1.6499473284459436,1.4525272402834035,-1.680241375411819,1.6293343039868768,-1.7014454309571334,1.3370436839833355,-1.0356516465419914,-3.517936615131609,5.071295558478722
13.561341,0.5973341911790315,3.992723480016351,-6.019644397641671,-9.096988833918877,-19.283107069805084,1.9072318842136664,4.639222240140256,4.738080798794122,1.5918722478222447,-1.8835280451869223,1.3276190585921703,-1.7728229368963324,1.1328408331332116,-1.7051854834607587,0.9860503297212145,-1.8409538486281014,0.8566210500228454,-1.6927158467211258,-5.341244875625849,4.735062094744699
13.5934,0.4493006308272043,3.380814508403057,-6.3263902908373995,-9.456798844602806,-19.64162938308781,1.8170073578327302,4.398635586150676,4.460164407665301,1.3687257903427132,-2.171741819502582,0.9406699378284009,-1.9891769369157772,0.9968619705182904,-2.1170201259140624,0.7871147972763239,-2.0542070848742373,0.5967798470993868,-1.9151702668470578,-5.0960784582058505,4.48758715963886
13.619863,0.33417581882318753,2.699080937066332,-6.077205285900785,-9.712018791153408,-19.68663728316564,1.587205847165339,4.154428926900379,4.205349037299683,1.2080738161068243,-2.3558953291307314,0.7061553563494015,-2.3334660885588874,0.7182724839740477,-2.435800499198137,0.5373227955146446,-2.414455484251789,0.42122646372898603,-2.2869176039574937,-5.5558785163216236,4.36731467013562
13.647241,0.14289581945141724,3.1108476287045397,-6.660483124728715,-9.87720187352772,-19.88862555603086,1.2739635684800568,3.936001006872436,3.978220527898841,0.8913143151458818,-2.531706205641862,0.37060844154564554,-2.5688585135704782,0.4812627262781883,-2.64254298438019,0.521007522618295,-2.5354723969702557,0.8162958641029088,-2.6348204027820814,-5.815221317788051,3.6660371443115083
13.676589,-0.3511164849615516,2.436996351214209,-6.996796648051218,-10.38006611856242,-19.910068220523996,1.1698305462132474,3.677883397628812,3.680518342866819,0.6332977362138903,-2.8073832204950113,0.3035567255312969,-2.7932975908905964,0.2589532194448274,-2.891091552307855,0.30398956878945416,-2.926047091177128,0.04046029271962408,-2.569458995747592,-6.094338652486755,3.8980693399095023
13.703566,-0.6943726706729098,2.2331892153544484,-6.9546472070882475,-10.59539280548119,-20.35752473550535,0.8638037704300561,3.466826991081166,3.3984527327127885,0.48534734294647913,-2.9477324420944497,0.05734936580907658,-3.052579109312935,-0.13298567711934825,-3.088904324317384,-0.01992883128863256,-3.14243338116956,-0.22697643612064428,-2.9627476729511977,-6.461429100782936,3.351895789183572
13.729735,-0.9458387286304389,1.8261441594460108,-7.4328736330854,-10.32399194388777,-20.550599290705716,0.5888896978633846,3.2549880080073823,3.1810996314109397,0.2795932815688028,-3.2976743359419647,-0.3121837945774093,-3.1815561600316586,-0.2882606885530814,-3.386945952311053,-0.31706773409409655,-3.262782264828233,-0.2609199566712397,-2.876603326472144,-6.229846394278545,2.4023776925277103
13.758878,0.046491004072323594,1.9104484702088886,-7.5058526819739395,-11.016510270075033,-20.788118811294392,0.32493909771929935,3.023671224318564,2.836641103120011,0.1252755078927798,-3.6557572458552863,-0.40125227796257873,-3.596087558646168,-0.4602459842090534,-3.5188517499944,-0.5144930114566955,-3.5713622076566947,-0.17952527632380957,-3.3654121331580695,-6.9820985693344335,3.338428998036352
13.786096,-0.8358552950484853,1.8521822580351395,-7.782322008103163,-11.04202714729933,-21.22642793183362,0.2550456272663775,2.829640273166987,2.6533964882782164,-0.15929122999508108,-3.755727496000623,-0.5116147225144332,-3.745166392676976,-0.7776295229159643,-3.8308403322846103,-0.582504721017889,-3.734507974266255,-0.6704802376992218,-3.863272449865693,-7.182168844929731,3.856555624458703
13.813281,-2.1448803540038686,1.96611984979417,-7.630454054588168,-11.445256888959246,-21.36488573772696,-0.001148744442171571,2.593812666347515,2.2617133272242373,-0.30734919177345876,-4.1136568778291664,-0.8774264211391963,-3.9762673405533393,-0.8284279589793048,-3.888039738999555,-0.9888986150129939,-3.9262701297705807,-0.8299246255026084,-3.8238942232016693,-7.1445642531783315,2.6010282042167066
13.841686,-1.6264008902134293,1.7205362123441177,-8.171718325701583,-11.375607519376075,-21.363291140468437,-0.37959839271339996,2.3751941855837595,1.9697115518514448,-0.5975028903077618,-4.131006237508766,-1.0303558431484434,-4.155254799162002,-1.032146109981763,-4.274416039779782,-1.092944743938221,-4.2209159074302915,-0.9651580036977044,-4.212175227438655,-7.156747067842031,2.1866275347407558
13.86999,-2.104260304934806,0.9964109840124528,-8.207944694150662,-11.350550272809702,-21.627311132016217,-0.5720757305043014,2.163521551818912,1.6085605074075875,-0.7965269324036325,-4.415402716678088,-1.1796282055877667,-4.35888354353877,-1.3225310440881393,-4.365326781442277,-1.2200662768162276,-4.262797429697651,-1.2131911041211887,-4.306107373057747,-7.379807819214949,2.2602779917262104
13.902114,-2.241872198086381,0.9531983552380281,-8.562247347952185,-11.866163974968654,-22.11420366479564,-0.7664923289606543,1.9566791106347416,1.3871540419992643,-1.0350357247485513,-4.583037860593329,-1.3535059310309752,-4.54739264681645,-1.473189560746738,-4.661745813860385,-1.5624324364580973,-4.523580632813186,-1.4704453976901153,-4.1323255596855155,-7.48549571578447,1.3645356551166852
13.934142,-2.3677166140202415,0.7589543682170834,-8.484334585490652,-11.779099925144113,-22.244220582578688,-1.0871779504877064,1.6818634550785936,1.1009094656771796,-1.2756323640814993,-4.857790129348725,-1.7739710047938124,-4.803700870241001,-1.6927180450020092,-4.822296174423281,-1.7110338829427114,-4.517896700083072,-1.673773085495168,-4.354190531319348,-7.500130336349874,1.249526769817857
13.962285,-2.559954798061382,-0.11452055411678465,-8.985763301564436,-12.357852921516809,-22.29070983029219,-1.5510762671024867,1.4683674926573123,0.8845353334086575,-1.534025971546509,-5.093391483603233,-1.867223194050393,-4.934229670928518,-1.8495587592338518,-5.112613909339261,-1.8681611599800096,-4.871095903969595,-1.779120889187791,-4.892610903557948,-7.755527655587454,1.2333210283483047
13.990853,-2.386411789367742,0.5143624694532698,-9.314058684797903,-12.647171579911456,-22.92340725167421,-1.863724256657667,1.2550959896110019,0.6711495063201713,-1.7524840354649986,-5.2472995531150435,-2.120508574205814,-5.190362655212819,-2.140613604754049,-5.191013464653367,-2.0247691674785115,-5.057489052234714,-2.218372456759764,-4.804741322094452,-7.890519684001541,1.2112998791003216
14.021651,-2.164501316100555,0.08671782570697904,-9.659175178102348,-12.86885890405014,-22.925433095149828,-1.9755497195497236,1.01878032135088,0.45242336627348395,-2.0066778195518995,-5.468007706005596,-2.3237984518869257,-5.361354197487722,-2.2725335762587404,-5.371496070969401,-2.2347148457232753,-5.307831371424501,-2.16013269759447,-5.142867062245402,-8.459898613736689,1.4585619311141014
14.049063,-2.5540871185447247,0.6854150575668938,-9.511504728989964,-13.008339043957498,-23.58738794537692,-2.2400731697601777,0.8151789461432901,0.25232012149477,-2.2440622899068323,-5.644285726963762,-2.5297293040578657,-5.613899928825958,-2.4957727513025416,-5.580597696404424,-2.398041140666263,-5.522848233848918,-2.531927103627021,-5.325766335032539,-8.642900781768892,0.9215398423957871
14.079251,-3.502768364846776,-0.3044349882923566,-9.79474097060043,-14.163526306337603,-23.459030109550508,-2.515200601087279,0.6242655180376763,0.07406952585225912,-2.447333322152811,-5.862264705329627,-2.6752749236246354,-5.819246241759762,-2.618922997413848,-5.828832410182947,-2.479416724936489,-5.846391043984907,-2.5509434304056224,-5.439019558885926,-8.83045116845946,0.6012413381526692
14.108997,-3.862860831314844,-0.4442389126204317,-10.234639978333826,-13.700510651978325,-24.21829127972834,-2.6681444790472626,0.38461242278203356,-0.13548573055323626,-2.7291986746776664,-6.119329360464682,-2.860771729203193,-5.977715107532602,-2.893301711216064,-5.92746534525194,-2.8268822438514247,-5.893552011253212,-2.6963288250441053,-5.727239075018306,-8.892644846459552,0.3514738373764908
14.136921,-3.972041701186329,-0.826027830059674,-11.25726275385968,-14.426089980978205,-24.274535406296554,-2.887007919550279,0.185755364555884,-0.328340102778729,-2.889546629895113,-6.231436912876902,-3.111246090034231,-6.212768796348647,-3.0249222535154012,-6.162891156775037,-2.9760420895845328,-6.089375927303947,-2.977812160881838,-5.968751183486531,-9.320213280351313,0.07265869012162157
14.165381,-4.064220369198982,-2.0536572935959723,-10.819104661150853,-13.954321079813383,-24.603982264333634,-3.018789495671607,-0.007368981101163293,-0.46092234698190715,-3.1247677003743757,-6.4332879954743865,-3.27887885450762,-6.386731447477656,-3.1847473337670236,-6.408462850250287,-3.1814451683384006,-6.323328383151786,-3.273317417527302,-6.140016978839483,-9.162025240039972,0.6565907428946499
14.196253,-3.9813336616636374,-0.927624432709794,-10.712075497252318,-14.713194875751462,-24.49653010653942,-3.3160617768560496,-0.22766911438089202,-0.6289418211794983,-3.2804534247681154,-6.6757922852109965,-3.568084659392824,-6.530033611353202,-3.3503927423275615,-6.612863980499868,-3.3238809057991534,-6.5715231219650025,-3.5485986419086117,-6.6316352731041075,-9.404231216747668,-0.11579608930841265
14.22365,-3.417283622860332,-1.3118860255141527,-11.348333840444138,-14.74243134057397,-25.3836752378998,-3.412032686157229,-0.43625238640717334,-0.7756199479443578,-3.5227771312447613,-6.859072162551715,-3.6262183341372194,-6.777094195668643,-3.623041475024871,-6.87260570200379,-3.6442124662543307,-6.608938575509549,-3.8170230337306723,-6.746732501657004,-9.819626053738276,-0.40360645663705075
14.253851,-4.6287664812940985,-1.6651280351509052,-11.51991177526926,-15.512322980752307,-25.383749492548453,-3.6942343234352286,-0.6626038444010723,-0.9183531580574857,-3.6750829289004874,-7.056840957027299,-3.942011368929483,-7.020658878036308,-4.0300604274128755,-7.107679040235235,-3.8796843068934597,-6.907989606417787,-3.894674613315323,-6.610467149449646,-9.758534513200832,-0.292027613719055
14.283178,-3.721801079517167,-2.9773442152470215,-11.659430296513968,-15.423572721975512,-25.4710761099838,-3.7825535964725225,-0.8764772971060387,-1.0972802604113776,-3.886034963136025,-7.174330866378061,-4.156142949797561,-7.366505596710074,-4.102258501363087,-7.149475335601526,-4.158070831255028,-7.126713047246661,-4.015572174522488,-7.020903264569931,-10.272249252510566,-0.7290215942432974
14.311032,-5.914401162292078,-2.649982341442538,-12.05110859232294,-16.257644463794822,-25.590555151252726,-4.107319080578428,-1.0738360443831063,-1.2292015178853049,-4.038396575583741,-7.4391359938417825,-4.392162140444974,-7.376616090656999,-4.284096197206396,-7.415555460391883,-4.147370709967513,-7.563645020055916,-4.258946924917343,-7.839294227737908,-10.627936108837474,-0.966416703127156
14.339502,-5.47564180829836,-2.8582097655197862,-11.843719184441193,-16.23595884986133,-26.034145735282028,-4.197073281117671,-1.2829301571641876,-1.4027434256822018,-4.315150837486873,-7.5259095964156675,-4.46062495799859,-7.542101990756005,-4.620778436183382,-7.751448086864228,-4.548851541272039,-7.657568665035052,-4.416199807694731,-7.706337558267763,-11.035755929240379,-1.1642840133106993
14.370039,-5.247939633140309,-3.3558711626849114,-12.750604403476345,-16.57976825629557,-25.703019231134892,-4.322633781498196,-1.515287343888193,-1.5556994950670575,-4.484932166001482,-7.77661228988524,-4.645310004199625,-7.77921614560902,-4.887527451732458,-8.054151011657785,-4.796592118914289,-7.607742181708567,-4.958753582104496,-7.722188624573046,-10.55575167623216,-1.137672920333402
14.397433,-7.241306079772947,-3.369741234419621,-12.757916933863791,-16.06201545176008,-26.396993375737548,-4.462484569515663,-1.7226965215294214,-1.7059587942612962,-4.661221964730213,-7.986040378692941,-4.958266453315768,-7.856512023397807,-5.068663978723858,-8.237533073705954,-5.119680259101412,-7.9698068383356775,-5.0040255636465005,-7.972074614337773,-11.605459408523949,-1.8052575140265212
14.427443,-6.437665859156478,-4.201128773333024,-13.185132156086617,-16.54374518345463,-26.2341678355434,-4.7692406249402115,-1.9446477705460474,-1.869069102110945,-4.842293775794412,-8.230454377391714,-5.1172708043994195,-8.241123815060156,-5.391103046193618,-8.366005519340412,-5.103578180907869,-8.287983500913587,-5.2130508112952025,-8.1867397856212,-11.377568838684926,-2.780620228663366
14.457201,-6.422943010129626,-4.581316072885962,-13.474078800880909,-16.816163969414767,-26.48191246215018,-4.8759348894840935,-2.1847111243993735,-2.064246878757739,-4.952735082300394,-8.385310695478697,-5.3356434471245775,-8.611725027450644,-5.513838242384884,-8.81954800908894,-5.486353793007518,-8.54829151385129,-5.674369549875533,-7.876479922032475,-11.923674131571813,-1.587975278038793
14.484614,-6.568568647055587,-3.5010141383500644,-13.561275411345246,-16.67664054877199,-26.81443785820814,-5.025180464869685,-2.3916592214231382,-2.180882900915686,-5.186377580738937,-8.704165106043366,-5.634635720768609,-8.501552611596821,-5.585972431675245,-8.900957807829977,-6.014073826429263,-8.922943337079909,-6.198794745225451,-9.04606634456811,-11.601618127959417,-2.375244457055888
14.511671,-7.907752996175869,-4.422977468970208,-13.266377845475459,-17.756853602698406,-27.089573920341287,-5.235436401697185,-2.609312772495369,-2.2996948237146184,-5.412170646915025,-8.859960956813236,-6.029708946669002,-8.909814269066075,-6.199089228323717,-9.031199377175131,-5.984177563082285,-9.334633672119029,-6.000311427605485,-8.896755882996285,-12.516000363885873,-2.0919816952435073
14.53848,-8.092447291427154,-4.645568226712056,-13.759579628230213,-17.25720075379549,-27.205929856006307,-5.273608804270205,-2.8196410580387887,-2.512199241132241,-5.619923853271864,-8.993678943102788,-6.204283114863737,-9.03373993130134,-6.216842015163907,-9.19710665840555,-6.56180472539606,-9.076098882592708,-6.0824514415784785,-9.210107661955195,-12.534618547466582,-3.433751855221086
14.569081,-7.726876571990208,-4.379370908545059,-14.08595214093498,-17.261592871141183,-27.184750594431424,-5.531799865595949,-3.0075050407322124,-2.615549602748432,-5.839268043361188,-9.27161948069589,-6.45172380305576,-9.304316612272986,-6.544627229706578,-9.653406989577727,-6.389661976767231,-9.416621690194225,-6.256362170468184,-9.70573602618395,-11.555918852123744,-3.5396486295141605
14.602684,-8.16273083988008,-4.780961570712769,-14.414154296931358,-17.703594869928175,-27.27868379713306,-5.760618888471522,-3.298510128759443,-2.849104404362667,-6.192981274382496,-9.677400214354853,-6.818985551911609,-9.679282365949437,-6.739155838897501,-9.939947943876303,-6.703645966407617,-10.072566207125188,-6.826007685466751,-9.994771295229008,-11.678558429193773,-3.1584826737861205
14.630861,-7.840627570199617,-5.150024626935765,-14.395743073142835,-17.661110239330156,-27.35008420794721,-5.942035914365311,-3.548273026145694,-3.0352365996035426,-6.401166032063066,-9.854538712621851,-7.02167251965204,-10.309608214709247,-6.99682003660659,-10.09717551730906,-7.023506803841035,-10.175926722147471,-7.292069383462206,-9.811201677478236,-14.469558087108165,-4.129607531321321
14.65932,-8.426829182901379,-5.355822091856159,-14.608714507361224,-18.03368140738561,-27.736674548477055,-6.1642870230424665,-3.7696693307415825,-3.272564900465365,-6.761188287584169,-10.269827826022905,-7.134283797724051,-10.42793593435529,-7.413065771808213,-10.271652364891834,-7.296186473553472,-10.508565376371063,-7.289697694629838,-10.504147352133344,-12.998328146241303,-3.427191961437553
14.690162,-8.348639462710064,-5.672806510105486,-14.661857238741664,-18.08432950705495,-27.812986677190988,-6.320970351395187,-4.02073249763694,-3.555449542755378,-6.995772200905673,-10.504363206295123,-7.298681968080933,-10.655701681783952,-7.5107724032828465,-11.0024578150212,-7.401209259168868,-10.482469932276391,-7.626186022310357,-10.557625679734436,-13.681091753625404,-4.6564442555793395
14.717709,-8.401962437148544,-5.359911955821227,-15.144188976005864,-18.506835399234987,-28.274018258723597,-6.547762783283216,-4.238061635244524,-3.800008611461544,-7.354030107078908,-10.743849878905195,-7.595560022579189,-10.840481577247104,-7.800888084711139,-10.98274063150468,-7.919331773365041,-10.899213841421211,-7.921388308333519,-10.952830464081302,-13.347245595920219,-4.70927819254809
14.748667,-8.905837308979919,-6.056113890334298,-14.990012862329575,-18.516170269871775,-28.13043694190332,-6.7982255539411485,-4.493876112430393,-4.1781766461801,-7.587280253483691,-11.03297612181218,-7.902081183330538,-11.060702950287062,-8.026639248486713,-11.14802633820197,-7.899046288332867,-11.16843001122837,-7.974539934394879,-10.97205981260279,-14.05560324341012,-4.772773573490899
14.777692,-8.855358182185363,-6.146635831954708,-15.35001611042902,-18.53367481239401,-28.366788146981726,-7.216219462730315,-4.730329613516647,-4.467577405617837,-7.859240509083357,-11.368906069552647,-8.163403591310432,-11.314790758483776,-8.190884979817401,-11.465051786356717,-8.294441513995167,-11.467191252978026,-8.000064199075705,-10.690968546853316,-13.865245190589487,-4.551929177961721
14.805868,-8.840519207532726,-6.350282718798429,-15.344460513728562,-19.019207775121846,-28.62543377022523,-7.436907319491653,-4.961841247877158,-4.851830263181359,-8.000470244583514,-11.62908885650731,-8.421052937072469,-11.41521373417345,-8.524184549702841,-11.591603250566646,-8.282909097562591,-11.663325046319558,-8.488346580448525,-11.311013386050742,-16.969697356314356,-4.978518987450951
14.832626,-9.490241355285871,-6.073836418943334,-15.576678226742809,-19.36108273546914,-28.9677870946113,-7.529204733882065,-5.18358879542325,-5.077746838974335,-8.183262068193535,-11.893208182191533,-8.594773542046994,-11.670113564792286,-8.781612443471179,-11.896449422055053,-8.840988319353572,-11.748858982446377,-8.825948977598898,-11.722974406223926,-14.411168840343132,-4.597364634449633
14.867506,-9.2022305844204,-6.225379166296623,-16.07138885697575,-19.159877781094828,-29.131787941640898,-7.965103106155182,-5.455861072118637,-5.413374053862518,-8.60917838432676,-12.044799981482676,-8.888207893837091,-12.00386632064719,-8.935958315926465,-12.001776441174576,-8.861196465188595,-11.775665424684094,-8.996567789304816,-12.307329750692336,-15.430625934264045,-5.153078788950923
14.893932,-9.921158724531121,-6.232988577153077,-16.61283086173563,-19.299502992170492,-29.53057058225542,-8.212016692120045,-5.657322601526404,-5.647969909340181,-8.745220299040719,-12.289995368171498,-9.076392475118688,-12.309352410734874,-9.037305685249589,-12.1645909369919,-8.95291444120371,-12.298007621760382,-9.018361828164693,-12.511404608037818,-15.582272340966604,-5.4274274131543345
14.928006,-10.018479483650573,-8.541269655063731,-16.16067409504477,-20.127413642624354,-29.74973073730966,-8.552347004444552,-5.920910381957875,-6.010791860715,-8.990901388215613,-12.453427542366557,-9.41491648475001,-12.320729669757018,-9.638609798426954,-12.325461207009967,-9.518987785080816,-12.129481068605479,-9.371492444422191,-12.21157379123864,-15.58932105930898,-6.001725067661902
14.957828,-10.488765758709249,-7.6119575605687455,-16.895843363168705,-20.33506461305336,-30.403076540569902,-8.860395152734862,-6.157503021719881,-6.173113965502636,-9.214403523911567,-12.788571329176724,-9.528656115472975,-12.58576833563056,-9.664112318476024,-12.592479872632,-9.699182401031251,-12.344773371776338,-9.2820081275581,-12.714172889986166,-16.107368175766233,-6.643080907994011
14.984525,-11.036895846747795,-5.986997646128472,-17.50078308473887,-20.118102587622452,-30.255357541189632,-9.0522242550262,-6.347170317716827,-6.332764973776397,-9.393994203886546,-12.933015118709443,-9.881631690245449,-12.784786128725198,-9.836081025805957,-12.859845261165276,-9.66467572472756,-12.890111399821018,-9.702651915751183,-12.904572442918168,-16.15088396489772,-5.490476876610687
15.011491,-10.608934697010689,-7.387209598067315,-17.35323045537306,-20.972253982785322,-30.58714439765743,-9.230700931948235,-6.55036575012635,-6.490460848345863,-9.614018154115037,-13.043158842675759,-9.988289344503318,-13.077719924676009,-9.981544977014916,-13.066114418679884,-9.853145641431098,-12.896186566782577,-10.634744340433478,-13.65155522307856,-16.0728818410618,-7.6055633159584985
15.040099,-11.156651401570539,-7.757193982024511,-17.03335220241738,-21.53741822199222,-31.004025388830286,-9.520529787059765,-6.760467583310162,-6.640132335406597,-9.873412058416996,-13.367831121125347,-10.15599737062916,-13.165915133346095,-10.264890745918748,-13.31110144205633,-9.911016465489496,-13.583954574733655,-10.510083238375493,-12.795598023484741,-16.391498514991227,-5.45474363565759
15.066432,-12.049380287517215,-8.327581594443076,-17.813204558865948,-21.265454605492046,-31.340544338066806,-9.593509309719158,-6.962546495616398,-6.820743594679572,-10.043184002998453,-13.361792621037292,-10.439148015604669,-13.384392219726202,-10.556730879209809,-13.492619547087868,-10.58624806095894,-13.311862644804943,-10.577454335720159,-13.163841674129472,-16.761998826838056,-7.588561867544277
15.095801,-13.101533867706335,-8.883646135634503,-17.434718674015965,-21.377254893485187,-31.291713832614764,-10.091937018605622,-7.177234559818712,-7.004549970558536,-10.266164118754286,-13.662287532582763,-10.369151728281212,-13.760627760489124,-10.840346850987661,-13.800766850430557,-10.721390729963742,-13.607873571470362,-10.7318799208355,-13.398542663700175,-17.45498068490928,-7.139925936552719
15.123817,-12.072618064824413,-8.471150761518619,-17.67719981829585,-21.83599271728019,-31.754915906448936,-10.15187987209934,-7.376587132056957,-7.087841912402981,-10.441331068014321,-13.87510950004534,-10.791724749528747,-13.729617478153347,-10.831832854362734,-13.925706104400998,-10.90858801547999,-13.932973769809466,-10.691767891231132,-13.906074324758883,-17.67801909204098,-8.019491686811458
15.15074,-12.18475168439594,-8.533008852693229,-18.941080647099945,-22.087967778372676,-31.653342641627923,-10.290350461505778,-7.592799696197961,-7.271245086527254,-10.640427370194262,-14.01504126084747,-10.898386550628183,-14.075813017524736,-11.14058660722488,-14.322765338558398,-10.820322961889513,-14.320090139802994,-11.053883546923876,-13.675781980845418,-17.14685616495845,-7.3294600412643955
15.177277,-12.802020500072231,-8.409945614666213,-18.967783433608087,-22.49794787040763,-31.927570506124667,-10.567466165523019,-7.7927795562983935,-7.43524978384539,-10.84417300918192,-14.071286163677163,-11.069068053230904,-14.313132032529982,-11.306711841029998,-14.693913231052857,-11.092541456359612,-14.10467898558026,-11.784736153996796,-14.223255709272735,-17.857060274350918,-8.315645595661197
15.206387,-12.1232080734089,-10.342972304533307,-18.427463188944607,-22.61503697207922,-32.243544846160745,-10.591421822055814,-8.011432683192819,-7.6194922847013355,-11.157551235001005,-14.29057548455472,-11.31061320721621,-14.557874009259457,-11.697581479314403,-14.459928148623971,-11.565950389139488,-14.119161314888293,-11.641820320156526,-14.286085993957172,-17.980655439005332,-7.294897890188504
15.232583,-12.499952167382984,-9.374177978643388,-19.311614382441828,-22.169548768571175,-31.777861741264022,-10.661103688029044,-8.162383851907084,-7.76134084608802,-11.13284568996325,-14.231237655287988,-11.434382278286636,-14.865343221983416,-11.563312023040307,-15.057422879435272,-11.619465831990064,-14.420646320177823,-11.898456554642111,-14.65305534159112,-19.027746499351803,-4.429538322896567
15.261616,-12.569741322811522,-9.379783916936073,-18.65702981617371,-21.42032242210235,-32.54906449448649,-10.848517226659249,-8.263436033821987,-7.850737215945374,-11.3545155022223,-14.475022946044877,-11.588551629901593,-14.698414563945125,-11.65111829414128,-14.851076175584794,-11.695242142037486,-14.578907901505204,-12.242703903842708,-14.663264506636917,-18.48471612923393,-5.587718584278835
15.28905,-12.968109533807372,-8.215013111448837,-18.46409169745412,-22.855068494650318,-32.5781519845985,-10.986693856129168,-8.340866990898165,-7.867489320929387,-11.236357742872327,-14.724491068391,-11.845611110102432,-15.04508561124213,-11.456137686522066,-15.243525825400596,-11.42712298571604,-15.251457887801715,-11.347189359973584,-14.596422907352563,-17.835848166313138,-3.1423502292024157
15.315846,-13.862820675152697,-8.939050304788005,-18.41470624220938,-22.657880859117704,-32.31650726219745,-11.115182379809601,-8.381274554212318,-7.892308641872954,-11.406572037503881,-14.761936070000955,-11.652760494825571,-15.19323025565351,-11.699950395113003,-15.008612980858517,-12.287400336149977,-15.003231290308738,-11.781104124331979,-14.997474416272311,-18.51402911688682,-1.1608219511231375
15.342643,-11.958309700768485,-11.562885171457513,-20.340637376269733,-22.822872641792927,-32.94231690474109,-11.045145879540867,-8.382645529942911,-7.876491482707891,-11.502974123942364,-14.72443400621601,-11.834883162285495,-15.043805743130779,-11.839693311662666,-14.521490518490367,-11.834142875750798,-14.78358116983746,-12.001287409875331,-14.901425499790276,-17.409214420213345,-1.2049051872663643
15.371534,-12.090494865325107,-9.749761514366963,-18.539769351794693,-25.203688171243464,-32.86271126468192,-11.437128813796368,-8.330060191292619,-7.790611983694229,-11.360217170908054,-14.490797513653265,-11.957699227102523,-14.855822718630169,-11.847025557460478,-14.942615986600932,-11.458119309376528,-15.300407649088637,-11.703871155582238,-14.52228993480399,-18.219372391548283,-2.9793149576133207
15.398008,-11.577375072116856,-7.0148200834082175,-20.96582417070328,-23.603034685906668,-32.29746011496839,-11.19704654113887,-8.228553540803432,-7.635566687991261,-11.213440026359997,-14.477458819898628,-11.309508910945219,-15.00828412481031,-11.299029806335701,-14.876856119657898,-11.63345520815227,-15.484401262469806,-11.201191358731556,-14.948328177226443,-19.528400008349436,-0.41141902236511435
15.423769,-9.342514180754208,-4.5764374608064475,-23.187644064800697,-23.24492794053959,-32.67409964396072,-11.169417958882331,-8.117641320489838,-7.570291270234868,-10.971004015154856,-14.254888334908246,-11.06902646442095,-14.589179287857382,-11.116959341573272,-14.213913821900324,-10.970834866093258,-14.46560412129773,-11.693847608107777,-14.139557322664956,-18.01780176714399,1.2257380764212478
15.452719,-8.349243569970747,-6.162575613473027,-26.07642432399302,-23.74622819127168,-32.73247265408548,-11.038186128913557,-7.916912478002978,-7.463863255586724,-10.665014446391856,-13.664445656822824,-10.928442197412693,-13.771438540894444,-10.765077889703033,-14.168423158897141,-11.299260540344648,-14.271248881526896,-11.166799781065524,-14.808017175607302,-17.846516199392884,3.5330055325632843
15.481808,-6.751577071649354,-6.9237970168417435,-28.186133856656262,-24.74480243013482,-33.44307495307192,-10.63930929434337,-7.6804454237148265,-7.228811657853485,-10.408434362031072,-13.458954782036487,-10.440525934959375,-13.996910338114638,-10.209743066616326,-13.940761250374642,-10.592333858060478,-13.59682663041642,-10.67365837242837,-14.515745612127589,-16.289089534514,4.874522686249957
15.508992,-3.763187434927864,-6.692383461108453,-28.20153570083859,-25.044132914670055,-32.85209348829966,-10.462581661626793,-7.466996879204411,-7.067922431918443,-10.107761979947197,-13.086752504646109,-10.197913391979666,-13.284638294233714,-10.623565343788298,-13.62665439649583,-10.65226398140821,-13.45293331957728,-10.457547779578565,-12.74636628053754,-16.372885948902475,4.515407434159425
15.536016,-1.4869425784863246,-6.203892536781726,-27.705776985854694,-24.29782103304955,-32.98457969985577,-10.350293055923078,-7.2498728823836185,-6.83304668338144,-9.77751218967831,-13.097768684671472,-9.987940062993207,-13.200920235603592,-10.207885618070225,-13.26385230930831,-9.746619643563124,-13.617983931848183,-10.18532964162475,-13.844615900534528,-16.546563174298942,4.148753168788666
15.565382,-2.856843499518794,-6.892826129834967,-27.51655843008053,-24.32905742175763,-32.860450912068195,-10.350009216105256,-7.030003687811201,-6.582852884675446,-9.597725376212198,-12.982812118645167,-9.876835591540976,-12.998798273172474,-9.699371569775769,-13.182500043182946,-9.726665560020521,-13.187188131402246,-9.868011683152595,-13.282306054391332,-16.728013199419443,1.9805625410972838
15.59129,-2.328496666493835,-6.292594045528188,-27.720814515566577,-24.032809540498512,-32.64990553412318,-10.02847192497606,-6.841504494626518,-6.457847264554063,-9.462817130556278,-12.771753600312865,-9.641220750135773,-12.748265329545127,-9.642467356999575,-12.92417634237659,-9.71917167162828,-12.925471580733014,-9.382150098791861,-13.08634298322237,-16.54097254079736,-0.4759086291720071
15.620468,-2.243769323032943,-5.646832505064391,-27.33162767057539,-24.730443609689477,-32.73591902273633,-9.709709521130204,-6.620524134984728,-6.291213038816316,-9.249905813682993,-12.493850749256916,-9.270885158582903,-12.578558139913387,-9.556625314529928,-12.685174751787098,-9.576125668231311,-12.827066567837445,-9.385221227475459,-12.762182452979872,-16.735662607759398,-0.6120381668159309
15.647826,-2.1632318036412665,-6.048958471503566,-27.222069933297227,-23.440705464284918,-32.61532407891909,-9.492309308147165,-6.416469241307937,-6.073475464415858,-9.158099691692982,-12.305769633997294,-9.13348178277319,-12.418553341641957,-9.271551403962993,-12.610368035950541,-9.350153536503392,-12.600023920142988,-9.500762769024552,-13.122598354781802,-15.936786859094218,-0.8927711835876421
15.676329,-2.3318588033854133,-5.827258298358364,-27.481827659571692,-24.332055014689345,-32.176798626311715,-9.44612539908072,-6.20296867519748,-5.905992323185114,-8.88153687258432,-12.224918973949174,-8.991887450397705,-12.151977091227117,-9.141451121823494,-12.354578826456152,-9.190780848567318,-12.397928148903132,-9.043800350075458,-12.504361991828713,-14.939683839659875,-0.3584299578522865
15.704594,-1.6350811434370471,-5.211397307561564,-27.13286200023227,-23.804014772924365,-31.790598857472737,-9.196704498491663,-5.98968901281731,-5.698980731187169,-8.644262503567148,-12.036757776812054,-8.824467656377255,-12.10706998960941,-8.767768288127757,-12.306908690957519,-9.048105987562243,-12.110356272658235,-9.133338299599167,-12.363294724382394,-15.968150549164887,-0.7074678205882385
15.733397,-3.1054433706947653,-5.1030832633556615,-26.885417735173984,-24.13585930792757,-31.99008633173277,-8.9512405780202,-5.763965373845831,-5.416608746368167,-8.44891069578369,-11.787389462553621,-8.634297957924169,-12.008386198533449,-8.786780503428172,-11.974176263411794,-9.02285276209432,-12.025480162269709,-8.677269660616773,-12.108324343580943,-15.347067481821533,-0.6718846925240288
15.765144,-1.4468918462166775,-4.910267521572061,-26.60161092871798,-23.96855200142941,-31.40693589918451,-8.643985815399349,-5.509598498298526,-5.133104447876159,-8.242848700485709,-11.596368308292345,-8.50054283947423,-11.675545617277315,-8.423443537688264,-11.74707820968485,-8.761031031105594,-12.164550283887262,-8.651906198893377,-12.154733366612842,-15.121032897406616,-1.416050659198589
15.795621,-1.5058271389275995,-5.063278786201074,-26.493243961522715,-23.877693489385074,-28.53838079434257,-8.263186687173102,-5.276313466267963,-4.895772272213805,-8.024028361882946,-11.456024746374615,-8.118398624853329,-11.501060628836392,-8.159985841066014,-11.5329906722246,-8.838200459922206,-11.726244083584549,-8.620395749328353,-11.673746797584778,-15.534688989499587,0.8504854121886586
15.825259,-1.684365336822899,-5.285962059466707,-26.154435130367194,-24.064122316708175,-26.588828357001482,-8.004783760751861,-5.051458651793876,-4.646628047028524,-7.90120875674716,-11.170963624095394,-7.9375437809050355,-11.40634050617755,-8.144834952785233,-11.3414765179321,-8.473964982683162,-11.477960508172885,-8.330354711863581,-11.459909115260924,-14.873115486013427,0.9186002692455622
15.85257,-1.2184189494088757,-4.875072262894859,-26.66860872581659,-23.775628362498818,-29.27767550013785,-7.457124545127647,-4.834479697727259,-4.411673071415734,-7.679564292597767,-10.975915799723627,-7.77567459357171,-11.080092145740341,-8.051299552748418,-11.125677887833431,-8.043567074606546,-11.408849353175505,-7.899165017346452,-11.482440111854952,-14.584042691846395,0.6825239568743819
15.879206,-1.0320278047628015,-4.119015782713793,-26.220235809050664,-24.32847939209718,-28.703476188837016,-7.413248788589622,-4.623323550436606,-4.191592565198078,-7.481492636930251,-10.827356150059364,-7.6438485068760915,-10.921168842023448,-7.729531479004059,-11.017292855910933,-7.950394479292503,-11.07625175097749,-7.80969380669293,-11.342154560258054,-14.233662948471698,1.7049885451395417
15.906135,-1.2835869249746599,-4.279424773523472,-23.331527251814236,-23.57560406972966,-28.66413107403749,-7.132974465645645,-4.400337770530292,-3.942376420252673,-7.283073445478518,-10.607941446564311,-7.474866503448966,-10.768648086486042,-7.6174357407457,-10.836761052191376,-7.722447765758192,-10.883109080964665,-7.432037303852775,-11.20715591515964,-14.20419526362952,1.9016650149025889
15.936372,-0.4297880528061995,-4.080870896932133,-25.08273096538221,-23.70377915977884,-28.30317236871488,-6.844291413637009,-4.167436551168821,-3.6989581149267265,-7.015782164276087,-10.36556508594862,-7.145168715994344,-10.607197333048873,-7.410235246210104,-10.811466469521074,-7.566315456528173,-10.764343503690343,-7.569110389368083,-10.757921009636519,-13.633439000745115,1.7902830286912348
15.962356,-0.39060572051639864,-4.017489307055955,-26.90832323262329,-23.472843139222523,-27.63432422722836,-6.489915243489717,-3.9647869276824856,-3.526769591974106,-6.652417459099483,-10.178496885831128,-6.932069500872134,-10.302098220671407,-7.37541153264587,-10.307293887490882,-7.241042089858293,-10.591020532441043,-7.302941219314668,-10.88003323550798,-14.15935506009535,1.9023333500822024
15.99119,0.4235909763595648,-3.8936807762580243,-26.39449210989403,-23.6321224684028,-27.7891738272482,-6.291966815141663,-3.7408615424182727,-3.333686933087287,-6.542455220042567,-9.962210810746948,-6.708841553870008,-10.089634065207242,-7.066041369961366,-10.171593014906835,-7.293459361168537,-9.943378146283525,-7.3753580749424765,-10.61680693576405,-13.417656526019423,1.43961071528244
16.018794,1.3644643824410096,-4.082397898629797,-26.345115137363088,-23.86593371699799,-28.118343165985333,-6.1324850010265175,-3.512197073713237,-3.1143890937049394,-6.226063962147821,-9.646816809360024,-6.5994604409634015,-9.817396333997085,-6.898003335122671,-9.897228074625934,-6.863763560741975,-10.195665556480701,-6.978427132979484,-10.100856003245356,-13.100990232670576,2.7245510895467153
16.046721,0.5780525590962714,-3.6858950207428367,-24.527311910191067,-22.560602262712045,-27.784587809394704,-5.985310837030285,-3.2791639952446063,-2.941981227149997,-5.942120671925239,-9.38521173137709,-6.4551282554130704,-9.541642348351903,-6.36363615696761,-9.701090571536481,-6.8653790739593665,-9.674629662435573,-6.807797843167709,-9.969181575515934,-13.891140266001903,2.251967289356741
16.075284,0.3200380022712151,-3.365493248537091,-22.71908226600272,-24.990675024299332,-27.328534924464513,-5.857244536760773,-3.0662986698978214,-2.770413230605127,-5.762663685140787,-9.219933537172615,-6.0256152776113545,-9.332700501296694,-6.186675445797107,-9.467962195414568,-6.519250473297162,-9.839643908772612,-6.5727756791070275,-9.816997542567794,-13.350144145891324,2.2840514985726528
16.102286,2.1796764864011804,-3.2311683810876497,-23.380860124825436,-25.093949797814464,-27.992098759661577,-5.761786483696405,-2.844627935317708,-2.667046574021738,-5.606431662223874,-8.888163860169634,-5.747275619868916,-9.041790280470101,-6.2188308955964064,-9.15647310876491,-6.221787308576997,-9.537831459844146,-6.272546387032025,-10.001179500667991,-12.779703802159501,2.5091575628288667
16.13031,0.8990741975084316,-0.8123032809427964,-22.062966705263356,-22.081491594403374,-27.13912921799746,-5.570726762833498,-2.6323847051450113,-2.492934016460169,-5.362688811047051,-8.785045694860209,-5.555847008714791,-8.864594968788865,-5.456048938523249,-8.888331487013733,-5.853249966774173,-9.55244401602233,-6.029187804593212,-9.24823045766892,-12.66363484553113,3.633973699746013
16.165245,1.014094076625562,-2.300088480818757,-22.691801038295996,-24.92283833763555,-27.595051074514284,-5.278462331804038,-2.3614573216173125,-2.2852199368423545,-5.037606249017139,-8.503615238728422,-5.243540033032444,-8.49541869551209,-5.278974289521164,-8.814982674254654,-5.430901629363944,-8.87952034634846,-5.76446766567342,-9.000809577980695,-12.78132381897854,3.2969791806576856
16.194013,2.2077869615880625,-1.9297379324532866,-20.848916099576112,-24.639270852648323,-27.18977871910884,-5.185726767809779,-2.140441833338895,-2.1084227892325873,-4.871361795992457,-8.194701587535318,-5.074325328530532,-8.237203665048368,-5.134022830299719,-8.406033413936116,-5.211623169600244,-8.524742487159262,-5.060348301371552,-8.549251669602034,-11.81039319635197,3.518722609182907
16.224821,2.2191690500144237,-0.298624066217133,-21.77815832575233,-24.949052235575984,-27.13282812165093,-4.952771098834427,-1.8921376503470446,-1.967094621361547,-4.65352174354523,-7.882577974060693,-4.7416843609028465,-7.886660372688232,-5.021645246371266,-8.094104408827151,-4.879381966609874,-8.135006199299994,-4.915993748360235,-8.665084867978674,-11.2781789689461,4.723068106663034
16.252729,2.536762363303924,-0.9936254196484703,-22.058139306797944,-25.055541293613317,-27.37382938604338,-4.869464279664941,-1.684052879163986,-1.7678404982611688,-4.398582669324359,-7.7449018998915875,-4.4821637493281195,-7.699419088174582,-4.798079293670239,-7.8981586909314085,-4.6404719675609565,-7.864584498254589,-5.005911099711067,-8.100781846381356,-11.369043891630346,5.363301976812249
16.280063,2.7793543061079764,-0.4545534004175172,-21.98201125096077,-24.888120669688895,-26.739747248379068,-4.702520940467728,-1.4727330789262532,-1.612718978941097,-4.267992720608504,-7.460392567230351,-4.255226470836897,-7.456107717832513,-4.569159835908894,-7.699225125354268,-4.363756645757764,-7.703846272898938,-4.742931467119301,-8.374057972109618,-11.010355764998533,4.917903826453647
16.30869,2.9152124788899347,-0.371167559471702,-21.861491328325876,-24.468643844716468,-26.908331793242642,-4.451777672548284,-1.245825547425711,-1.440117504746167,-4.001434537122896,-7.317555251019218,-4.06452237173759,-7.278045473852064,-4.131526032422224,-7.313479572660508,-4.39956612624571,-7.3761213316277505,-4.130964717040814,-7.249439829624162,-10.628841385780037,4.482077185804615
16.336594,3.4066197989556524,-0.6986188343952336,-21.805524113765998,-24.35013706587022,-27.07189290909854,-4.386441995735967,-1.0349902403300375,-1.2412960046475428,-3.8041629229705194,-7.043238232032019,-3.9475341420470844,-7.0506292441027405,-3.996911730437759,-7.156218093579701,-4.240800539625878,-7.156674085687651,-3.929797992327231,-7.15877508500141,-10.843602755311858,4.958475254425512
16.365323,3.1758877363018683,0.14041297260412672,-21.516969717761608,-23.310053154635195,-26.544040787298368,-4.064056095661584,-0.8230950099592645,-1.0614401479150948,-3.575036378993921,-6.854858965577601,-3.6097754474907053,-6.872554856644779,-3.8334892908830245,-6.954524190978641,-3.9668617873693255,-6.95141522922058,-3.844875251131851,-7.575041466710545,-9.959245734790898,4.2745529146476064
16.394805,3.893604603734019,-0.03865194177924863,-21.300181467860362,-23.778430186388732,-26.295438278296306,-3.850783703673527,-0.5994198062265155,-0.8633932310626976,-3.3154577003802386,-6.5887741543505,-3.47889582470985,-6.802164242421105,-3.6475721754484662,-6.7452507663831955,-3.6284390587848594,-6.837954568279936,-3.620070757660825,-6.625791804742534,-10.145933169147778,4.211230661588788
16.423799,4.261047517238083,1.4961658335790202,-21.095781046038063,-24.6074183920047,-26.356035826292523,-3.7011097312029806,-0.37183223581205727,-0.6751338593422433,-3.1441047536906632,-6.439749184805372,-3.2651799247757984,-6.393096884384137,-3.207171044374208,-6.554785366440089,-3.7007142034678417,-6.4689649599557315,-3.1728282579095586,-6.821403470783541,-10.093190000421169,6.507123093031873
16.45471,4.797861178231544,2.1055230434346957,-20.785372446445198,-23.52077285320361,-25.668846866064612,-3.5113268821012333,-0.17794797109379187,-0.4781193038695207,-2.894582221014108,-6.2106063829894245,-3.0600949825797743,-6.322796861707207,-3.042958288760383,-6.392744853023739,-3.2163370874718358,-6.346232550237893,-3.2320988953455343,-6.046502367820764,-9.952181941813912,5.32053918557831
16.484672,4.7968795538968605,0.9589435981151266,-20.921252020569934,-23.61712626754437,-25.721430050324095,-3.3520061380646893,0.06940811432444147,-0.2370796306576617,-2.7181047197159245,-5.908907170082257,-2.759073613262808,-6.119500849365481,-2.9408455194801304,-5.892363368628535,-3.0595497187076446,-6.354455489427681,-2.839289114745876,-6.641837917926356,-10.095389670404069,5.852522508163316
16.512471,4.393228361705699,1.2082273490477813,-20.547548456011615,-23.115702054776204,-25.314999647716235,-3.0984007505811495,0.26107299620392344,-0.040631062086599626,-2.42843129454054,-5.780121037496999,-2.6100094905167808,-5.843532780386164,-2.711158682946943,-5.972624000335502,-2.7120126598485257,-5.821726902910344,-2.854846745680113,-6.26265598257917,-9.351932753621467,6.26442270517762
16.540985,4.727828434128298,0.9890533682738817,-19.90875743280627,-22.827285315896876,-25.235144123749457,-2.888534186315928,0.4633615569330936,0.13457295836601232,-2.271164988208373,-5.567061319405618,-2.3916387136563415,-5.61432415267764,-2.4663968516168846,-5.691545290753037,-2.4571844869226784,-5.760388040158696,-2.696080304683267,-6.1054379681807545,-8.330106345490245,6.522462979755867
16.572186,4.964877100758702,1.3964245346924316,-19.88450014079686,-22.93277429667777,-25.151711268367357,-2.6475372963262367,0.6898586955582561,0.3909797752604792,-2.002598428966119,-5.357363850479252,-2.1132639868671825,-5.3647119534639325,-2.312020623155331,-5.560708866018063,-2.3572618956720226,-5.571068648400037,-2.4279114258926517,-6.011857324039771,-9.128660783264987,6.128638236210579
16.599593,5.138611818753189,2.1260916814910797,-19.649087794886483,-22.575364256108386,-24.91964247494619,-2.4962831208186977,0.8896260078698955,0.5610414904937651,-1.7788120806336516,-5.1643363948857965,-1.9749792675953153,-5.198286679450659,-2.1581162659586988,-5.23174668286675,-2.199112628749784,-5.364922183052684,-1.9497729905102485,-5.673388390374407,-9.108759571448779,6.923624301243362
16.630271,5.38386471397261,1.9183141655431177,-19.794829901462958,-21.754194429094525,-24.840727665150713,-2.272786978086154,1.102484703397595,0.8166464363036704,-1.5996455422152702,-5.047316734968507,-1.7241140245454216,-5.097026836007388,-1.8723827749523385,-5.0462313404777355,-1.8649111881379072,-5.356366586179001,-1.9956267876261324,-5.252805074794112,-8.232293492254762,7.110581739054313
16.66025,6.345243731483591,2.4464643625132445,-19.410895283745717,-22.276070032698698,-24.947205459451993,-2.1413912452917336,1.3201781026270956,1.0364129700064848,-1.3497390648727625,-4.901144663834578,-1.5790149513886629,-4.831838197996755,-1.6838526841108525,-4.764386637471308,-1.8150170684986515,-5.15024139269657,-1.7834963827455412,-5.043214455042572,-8.637626226517028,7.318751471930022
16.688551,5.2941161550113645,2.822188255933468,-18.96139786494186,-21.940443811296284,-24.551356513904164,-1.8385537572826913,1.5152544538575297,1.2290284273249035,-1.120229679976902,-4.633555817857772,-1.3967314571792524,-4.671141380845816,-1.5138836415441996,-4.698987393258062,-1.571925057640835,-4.943347857889751,-1.5271322682135287,-4.878202282855986,-8.365162039634296,5.871535073309448
16.718825,6.124483017742486,2.353692900768584,-18.66543518274897,-21.82572878461357,-24.2373352553649,-1.614357335297795,1.726170175491832,1.4433141901631321,-0.9490563385951525,-4.375440018062899,-1.191944971946339,-4.470714615200153,-1.184531368585168,-4.599703454107452,-1.4195244969768652,-4.555207130196904,-1.280660209831553,-4.684064048898771,-7.922231651681402,6.676181005718883
16.746572,4.4045054233285885,2.725075757536307,-18.736832223514202,-21.16653345229269,-23.998508974304144,-1.3643253388940124,1.9311824982533226,1.6848213244089865,-0.6719758891364493,-4.209528298026802,-0.9377531556033809,-4.3704689369020935,-1.1718138004355467,-4.342865100694161,-1.0589324207463064,-4.5220097002737925,-1.1427778795386352,-4.281372503031145,-7.697286028509794,7.70214724057462
16.77396,6.347395560047619,2.690642951597937,-18.107781061876114,-21.412224280639464,-23.819575056292035,-1.3641559003859747,2.1222813504184037,1.858774601959154,-0.4849612041059303,-4.081656017536925,-0.8767942445616701,-3.96618345541527,-0.8371591287792437,-4.103551762920683,-0.9729887663517367,-4.171934300934051,-1.2000793807788055,-4.415109199273381,-7.71163093162994,8.272565387714668
16.804427,7.271499745564815,2.8348045043889374,-18.15106924100463,-21.102322301172038,-23.424003873545654,-1.0501929849255265,2.354312616954939,2.0839710621427296,-0.25479504433725086,-3.7477348037436524,-0.5498703641738646,-3.866292381698934,-0.6790494458451838,-3.8721215873766854,-0.8416567875078359,-3.946087493779803,-0.5427999043164476,-4.276361478888249,-7.143621205712739,9.25449533058122
16.834807,6.9071189426691975,3.5525719834226654,-18.093447263601522,-20.763499557957473,-23.759802364189436,-1.018328242408827,2.575972837563492,2.274502779946076,-0.0510261854108949,-3.6120239205843943,-0.3406000743292048,-3.5360277034557943,-0.5166793430174914,-3.4449583174123304,-0.6267226636502032,-3.663223261515923,-0.2770489138656757,-4.139707445673992,-7.037364776997467,7.813689853930937
16.863351,8.343747784476706,3.165336538167199,-18.06074172969686,-20.718851179919874,-23.15356916386899,-0.816931817005002,2.7773209937354313,2.5244659501249145,0.13589329960281685,-3.4302179023647903,-0.0825375791603924,-3.2680722827874686,-0.1416819179229484,-3.4563240210982666,-0.26711077463338984,-3.644671566040595,-0.12759709782994572,-3.4999524761266922,-6.447350212054416,8.78545987115832
16.893937,7.474932491566538,3.61109831208889,-17.484683545397992,-20.560895380589553,-23.08596529060917,-0.574659590171023,3.012677622133072,2.70542039873768,0.37993684223853913,-3.20445022827776,0.03808040084645487,-2.927451538618651,0.026212265730962872,-3.1158465667499,0.05369889820257815,-3.229713149809434,0.18333754003436067,-3.171414599305644,-6.974094518088687,9.09978550876554
16.921594,7.845418309749906,3.6069351536022545,-16.901004338202007,-20.7092854040269,-23.13656856790437,-0.3974297299699233,3.2240517180352346,2.8771922919146142,0.5719978946919951,-2.9381473796553172,0.3479566820232151,-2.8057325324219202,0.403356466305756,-2.9333504260194934,0.32928838301901386,-3.0168092243848275,0.04914765400917074,-3.2296708971021038,-6.211380860956619,7.685754022819255
16.952054,7.892127161282148,4.605397146638793,-17.168423838254263,-20.414132825295248,-22.934604393035954,-0.15039122940511446,3.441282172016198,3.1367100009988906,0.8126662868810932,-2.7665688729823925,0.6194358109487152,-2.5637858836873306,0.4742143873349688,-2.604688116210374,0.4217927803115857,-2.5844086839563647,0.2802059658170416,-2.9385815495929326,-6.385263924266544,10.013215021512337
16.982066,7.679653056494402,4.770257478030347,-17.25621177664375,-19.62809394794873,-23.29060977084904,0.12075680481260907,3.7115526778403236,3.4164460789128617,1.1591338508287272,-2.4026631617863465,0.7770672041465374,-2.391253989513637,0.7932803975399345,-2.446095796860404,0.8430834375914925,-2.5146133455947735,0.46580778293441477,-2.6424073300775683,-5.80165692743805,10.050660316994346
17.010143,7.981446764363973,4.8602204024321605,-16.90329766120675,-19.815406756614063,-22.90014036886055,0.2817911781624807,3.94162478155383,3.6957744159369224,1.411683923845944,-2.295790413999447,1.1368566713278845,-2.134145793680835,1.096005289592242,-2.1844777643809996,0.8185089702001634,-2.3581464002964476,1.144459551185794,-2.468659002662434,-5.287435829938781,10.311910861953924
17.03731,7.634295182309685,4.7865136173278025,-16.819540797807484,-20.07625132522745,-22.268733503151893,0.5287412983563118,4.189729457122865,3.934894832282549,1.6646399218709163,-1.89633770381766,1.2210681699126382,-1.6673192233832437,1.476296870781503,-1.9490097159765438,1.0571681200811227,-1.9820168181720657,1.0450787818721388,-1.9148377379901274,-4.266497328645114,10.292451551841818
17.083863,8.676232387234347,5.110148420241444,-16.36988678567841,-19.758557302475385,-22.44446613903709,0.7603920929586512,4.592350418517777,4.432266039527372,2.087349736072644,-1.459751849456938,1.8318983062921332,-1.366312082308393,1.7645889345919643,-1.6045280873282572,1.5511900489232977,-1.5636966825536978,1.7461418863457105,-2.1774938743116765,-5.368366576157895,10.02237450566291
17.119514,9.359342732055918,5.353405052041129,-16.01222494251327,-19.38331289713516,-22.242940060948563,1.3690947840560093,4.919812757843307,4.969583203858102,2.3423930755748437,-1.0891317376423504,2.2324323925902063,-1.1477464971237135,2.007303198305748,-1.0319843176110048,1.892930549363535,-1.4077339733722807,2.0111224695321512,-1.7841166015647143,-4.787789529509605,10.40302817798239
17.171999,9.495144130862613,5.610287088675364,-16.229184057488972,-19.442017571848105,-22.293086849122208,1.6094936954419212,5.219527680642893,5.451046564810678,2.6344077914550765,-0.6642793520392587,2.3678969418813947,-0.7643948822948171,2.3586701430323838,-0.9012344991807313,2.094958390977421,-1.0964792893141346,2.3813958221584315,-1.163994483536839,-3.703219662017473,11.534161927652974
17.221521,9.627874066724553,6.294738677162623,-15.589089202095614,-19.07190375772946,-22.28807261672698,2.9292721723496884,5.704765341640261,6.174921385116027,3.082323823499748,-0.1452266630741541,2.821802986361904,-0.38239421064426465,2.66958614922744,-0.6362584510077454,2.4833224763637807,-0.665516787459303,2.7073118446352455,-0.8807510368036564,-3.7089855142148203,11.035823640955458
17.263082,10.093190909154288,6.290258358293373,-15.480803350474616,-18.650010834972655,-22.113675744236343,3.4972956030560702,6.152663164651012,6.535594567164971,3.5281128089595506,0.3842820872616895,3.130016179709706,0.019919626392485994,3.0729554798904184,-0.19459178106797276,2.8978090773218215,-0.2594838286837163,2.744865943279172,-0.5590270920546198,-3.9867815281332404,12.101678013389593
17.291509,10.695628973334546,6.518233013809266,-15.465254478734568,-18.946021308067383,-22.0652424242488,3.8264977587259787,6.3971718163355975,6.812172561744704,3.802959373170991,0.4580677976241823,3.409577682923624,0.2060968873090672,3.3524609971939396,0.06509435900366828,3.255080985620581,-0.11649884860564172,3.1941604956413805,-0.39787655773687114,-3.294290776754229,12.672281847343571
17.318352,9.836880670982376,6.88900043006818,-14.931439066843229,-18.711805562583702,-22.061794346196866,4.233869323266605,6.61039045568012,7.034134748420659,3.971801880784488,0.721151908644997,3.5792788192926075,0.38937513896454895,3.5079558528675525,0.30774239794916725,3.305822148008959,0.2340390009079121,3.5336736539851237,0.08233008239642986,-2.895689737886854,13.136639450509941
17.348291,10.967422002972338,6.933507452504337,-14.645630587195244,-18.358931331996573,-22.04053313468456,4.13707783257018,6.851240771760393,7.220082012720098,4.2151825027742005,0.9562709295864389,3.8820847280763324,0.5784521904115228,3.7547692661530947,0.4168001313165975,3.657703140496599,0.17029780835158367,3.5950508966726784,0.3065556203448737,-2.7749685518321665,12.824639633084553
17.378415,10.979462907608323,7.570798381193164,-14.688731034809663,-18.55570982740099,-22.682744702621644,4.469451157689415,7.076195751353343,7.452415195084148,4.498912411748789,1.0886934717594878,4.083171636045026,0.8874117927922789,3.9373028985257013,0.7253199964539636,3.767066630951197,0.5786164851661197,3.7456101075062334,0.3911676753206068,-2.7036472957153648,12.857315199976195
17.406752,10.292827013573305,7.445155797870543,-14.478350771469707,-18.356427361690272,-21.61149930148157,4.72355871340866,7.290804489888607,7.668276714774635,4.629294908000845,1.3357904281590194,4.3118820216461575,1.0597048098238047,4.2579944518312605,0.9463789975497,3.8889561655010403,0.7489814329625977,3.97876635888508,0.5103146116002985,-2.398992274649789,13.317562050193006
17.435235,10.758450465468671,7.677161930069401,-14.619528224557241,-16.962667607842683,-22.620373604444048,4.836072075340023,7.521399675051304,7.85657672543387,4.865048939845753,1.5744378506402912,4.478308475979511,1.3159112348346285,4.413809260473602,1.1575834315269,4.133583086762589,1.0146970691581183,4.416015082879959,0.9205210303170028,-2.4277464457839675,13.081796019139222
17.466515,11.191729356287844,7.673924137536481,-13.52316742189789,-17.495155764225508,-22.11420366479564,5.0706139078331445,7.742795416079086,8.08270470462552,5.102086672993295,1.7819033980048504,4.7569059006965055,1.5439793422993053,4.603961493399712,1.2908020647623777,4.4676957782851705,1.2110298011555625,4.495519351112884,0.8327737934702755,-2.1060094674411522,13.489582591125933
17.494024,11.461789358259715,8.161041613721627,-14.314233757052806,-17.57466459899966,-21.943529234472596,5.1168254621785,7.962941189925178,8.27172909218947,5.359688966102684,1.9600289219952263,5.087991009268309,1.608371529084164,4.826801196658765,1.7900215556362034,4.694667486319873,1.3654122552604564,4.428540525750121,1.6188164819920154,-2.137442798315896,13.094885483140422
17.524983,12.282350177796182,8.292997883540334,-13.226376804370219,-16.590480884953795,-21.617852743599556,5.483230211055181,8.192897402927786,8.512505593694302,5.605054061190346,2.1505649262511666,5.090597710359573,1.9158061485182225,5.0810410277344955,1.7807830770519557,4.923149601358713,1.8097981257294424,4.962027816735895,1.2572000834535182,-1.7037026054760145,13.627211561562374
17.554568,11.724436577370966,8.3411378127837,-13.271548437618344,-16.037088058304615,-22.416491433123934,5.55975768221365,8.416237257691574,8.629705334927493,5.7783190678684795,2.4390029851599473,5.506279508621184,2.2308001644850264,5.239245479065604,2.103753979144726,5.185760908386824,1.8820351744982078,4.9963085438524955,1.8743977034473336,-1.4852930390611616,14.17483502064119
17.581962,13.293438378403199,8.680995899273366,-13.295261114121788,-16.787804295377118,-21.489653981277698,5.920377604808293,8.627747792518946,8.838714702007408,5.972956422038857,2.6747155637781113,5.78719936562496,2.3434130596786518,5.533794638801655,2.2406290399179105,5.387474081039747,2.3470845978964308,5.531831331052809,2.0376423452691497,-1.4409391594334322,14.451824553731011
17.608978,12.288028983831802,9.235546159672808,-13.104563439472557,-16.198656392267065,-23.4813820586016,6.017583999273258,8.82914083114802,9.026645442481568,6.171344454021258,2.8287762694163368,5.869633049587946,2.608269850253776,5.727574970387796,2.4746845218632307,5.578351021791706,2.342071710317215,5.8050421962767045,2.055463987056168,-0.7164987537166635,14.191441137493687
17.642723,13.448071850797877,9.626332166238265,-11.781843819069005,-15.53237822668606,-22.23167547917341,6.303197387883347,9.088562164693727,9.201127612701987,6.48378307088278,3.0073945863441987,6.164841063353651,2.7676662897343225,6.0471974443940955,2.867689408876465,6.110745382120597,2.5470690322930682,5.908433910527869,2.5885562179597077,-0.8031014140278331,14.598736212570163
17.668662,13.497189077203616,9.28883876489198,-11.980658623417618,-15.6838734078254,-20.874998556677298,6.234565891146392,9.301180924177055,9.434404638271774,6.706326233916053,3.2555764722574865,6.372273996163137,3.111261754828014,6.236604740403942,2.9557355221203068,5.984764204979248,3.0765533822029956,6.03125127202023,2.7310272533015594,-0.18096700063949597,15.661260767413381
17.695768,13.802919627862261,9.73210306860667,-12.056692714814803,-15.38067609821924,-22.850788548398366,6.481180096068261,9.52213353841239,9.59376191649454,6.96945769418652,3.4413889140756804,6.502246872722889,3.227148930179869,6.485579430842636,3.2357711112307777,6.3564397917797,3.070686038769111,6.3159321297442546,3.1747940772123884,-0.4406505142237499,15.654293863167329
17.72395,14.406573349616732,10.648675804496385,-11.09428037297307,-15.43687631370738,-21.050502757191726,6.582476750002333,9.719664042361387,9.744325476182713,7.228145412881218,3.6176988514887944,6.785701934719631,3.5557225243297457,6.6882963661625565,3.4534320099080444,6.583674767120458,3.1927829121086524,6.657315091147575,3.336782693994234,0.11244750545950884,15.206002012983932
17.752534,13.966545111113406,9.936077385456294,-11.191083072573312,-17.074960519707794,-23.08386268026358,6.938699539448107,9.939512388329307,9.838675361361062,7.415570499520155,3.979863135373605,7.192768014473848,3.7204617981936345,6.958394357099929,3.638858275538567,6.624215516428697,3.5295032904028316,7.042156651426789,3.6216645358454578,0.13729562325865138,16.136955682990397
17.780972,14.336218345109106,10.545998099120114,-11.109797816451847,-14.861600694532253,-20.868692468259493,6.8803655627116145,10.16544095047205,10.050731783161496,7.6616174213465085,4.161748422970655,7.362937655594311,3.9857529681001043,7.183211171870967,3.9952524966259,6.980304661040926,3.7645547269365656,6.997361022717655,3.5205210910480083,0.0492625658521828,15.106049280129003
17.812109,14.087381292665864,11.600897243719647,-10.916735210706005,-14.21153966988274,-22.74962961519737,7.174283529895884,10.404497280441152,10.23553859674659,7.892875135595931,4.375987854388866,7.622185528716031,4.283272172383694,7.351186580434758,4.245240892535286,7.216593625124157,4.328156287617369,7.132199226365804,4.0238929488022235,1.2275370943422421,16.375308784171008
17.839322,14.745783066967046,11.233414181409902,-10.710297588020156,-13.503525756361586,-22.742597387354824,7.399396119749548,10.627716391659964,10.36736276343094,8.116777911589374,4.629285080813791,7.887654010563901,4.638249599600559,7.657975720609166,4.593629294222098,7.4003132400106395,4.495925876812712,7.52370430143465,4.218546174140566,1.1925753874123064,17.108381990369118
17.866577,13.913063139412488,11.303097670082192,-10.278169718653077,-13.297369626281572,-23.007077439783213,7.326185056520741,10.809446967835749,10.556672758653788,8.305117563080875,4.7954930037858965,8.058892018794674,4.739015855615656,7.822200756039822,4.628828038589192,7.821568214860207,4.835906884728158,7.893022420839178,4.457586433734109,1.1119372897653539,16.284699725387952
17.894875,15.264670304867778,11.144371182499317,-10.903152968011428,-13.751861509118502,-21.96577528284128,7.71921066581144,10.957774351096516,10.690535118540279,8.450414508353548,5.055106354094515,8.192129666538099,4.855799684268327,8.049902382364055,4.815074882263259,8.125719832866677,4.806340605591765,7.978598870406504,5.34777146736531,1.772354231629163,16.772015598594212
17.923363,14.213020830633665,11.749273614936936,-10.479463223834971,-12.931369510612258,-21.197078602909478,7.951423226330773,11.068462270463563,10.802778957980061,8.56134164320151,5.196126628845286,8.196758727011797,5.034775949754789,8.211401134049407,5.042958507168171,8.123581564937613,5.021206469303639,8.306235211180555,4.645597720053611,2.306580527128726,17.19590713429902
17.951651,16.124264511508386,10.910640921449522,-10.236347478297217,-13.720836735870236,-21.09976187125863,8.03952403908167,11.148466178112868,10.85721857555812,8.701258952628704,5.080119419690868,8.366624009527364,5.2098466819994425,8.380237933175216,5.07576685632045,8.335535264473343,5.01481117222988,8.041047228087779,5.0209840987136385,2.150042710379157,18.68086464513066
17.982413,15.501442671817156,11.613923864083432,-10.25936619815054,-13.249930147980956,-20.570945916602536,8.207274700909602,11.183519628022257,10.938494997916544,8.648507470949742,5.319529552525044,8.388428749307035,5.111423573695265,8.37684252697656,5.354849902656107,8.166591968865584,5.299475592443505,8.375305599562877,5.005304586209944,1.8537080630431415,17.71756459452175
18.009763,16.550608878176313,10.830305867048436,-11.60206352353142,-13.38905178081173,-19.686384719681723,7.893173782639527,11.188836616035124,10.875542622086988,8.64797771140062,5.310999015127142,8.553384475273788,5.190979832472168,8.343306284764672,5.07348993103301,8.32331327897953,5.2608265314390215,8.08476090472094,5.650841683275461,1.8336851236879963,16.839708209151702
18.037441,15.98926539228372,11.374968667332768,-9.564673931225329,-10.829959724929605,-19.920202379007915,8.093925209767926,11.132044727518789,10.80908791068756,8.59915365434591,5.202335228106698,8.360234168031536,5.137947643036845,8.319961420884065,5.033101247135196,8.32613073821587,5.223133794907866,8.338493950726171,5.169392316817416,1.465670453876942,17.847203903559727
18.065788,17.706470686135162,9.630504086042551,-11.080469227049313,-11.077127610221739,-19.6473337914925,8.00593515874861,11.049906496465974,10.698268518076134,8.520702118170854,4.961271044072955,8.299973349214412,5.050744540062035,8.236801581456458,5.002683802713817,8.386964125914178,5.251869494731815,8.090299928077142,5.200593095582409,2.35383376096417,16.75000488132518
18.093356,18.650119391228504,9.875993193514423,-13.552398422949485,-10.42984612008545,-19.868449393439523,8.010009490618303,10.916099197887,10.506350083020106,8.441587553492525,4.833134195844369,8.073332411341188,5.158628541966788,7.9285047231190475,4.600675401983365,8.155759328193541,5.262987128918762,7.4062635510099,5.412150256058158,1.3653423733473145,18.59662084591286
18.119977,17.127909834012936,9.453988920762162,-12.874931505905545,-10.195969597969128,-20.204292023492513,7.850572636601119,10.750351830602334,10.343567228658616,8.26229356653286,4.580483588132163,7.708613273375235,4.657351096486293,8.068255550203844,4.86826025920666,7.610848474908591,4.750717635300166,7.590655048445799,5.332769845556308,3.556929295486525,16.61709833836125
18.147086,18.305187337308116,9.148440126554696,-12.915377501753042,-10.155210529984805,-20.136876830719075,7.740948305857338,10.557061224518012,10.164641049697783,8.02291253876522,4.4605057583543095,7.479202869313444,4.411033899380058,7.195879640898547,4.623303947781309,7.303927788610445,4.218289848041623,7.463967921465363,5.261970368793044,1.68510720800721,18.158592107191694
18.178404,17.78523758311819,8.118415924096796,-13.231390289868786,-10.951122222415462,-20.150116825457182,7.612315689240943,10.340128284837853,9.97283114280345,7.668726613456391,4.013189274429271,6.991160851022213,4.029166107776208,7.08668535939403,3.848865257804376,7.335420269693089,3.3915012922966166,6.844110959160365,4.324950404168102,0.37952029759240413,17.67957542113539
18.207843,17.498212896246105,8.138319065869116,-13.30812513511869,-10.701629343797967,-20.532540228110946,7.441823667172152,10.088475774407716,9.773982731595343,7.314599805196942,3.6829013855996062,6.556967151336972,3.5745329305104776,6.80629611441622,3.298211835038517,6.611055537437335,2.9594069560879106,6.8718265473397775,3.5364984784967732,0.22852126306202297,16.334491380335333
18.236215,17.782510138178406,8.221942340050202,-13.798950358078057,-11.095793483587864,-20.421918511049988,7.3257058287078,9.860823681129265,9.596794807334671,7.068950665306235,3.1838159780344903,6.404844661395869,3.173422769523583,5.971405763130619,3.2670124330409056,6.297556164518221,3.0007167421733194,5.5687685860314335,2.9356118441596095,1.0667425060177411,18.851332201631934
18.262656,17.527697060692958,8.403489814048122,-14.081744890008528,-11.16709800534654,-20.667343227082497,7.275282424588004,9.664134700725343,9.493058998637089,6.7859294221889055,3.167960790589412,5.975464579546406,3.0325488754203254,5.7905226985704354,2.787132739025809,5.665495851209893,2.812002480362093,5.599643118966439,2.7749820344214404,0.12039802811977003,21.53845028927627
18.289685,17.194901683556346,7.4157408172105646,-14.542126126033057,-11.366819751394942,-20.840863799873752,7.037639449028754,9.458457585416209,9.340287794980313,6.386945226793233,2.868992129733503,5.862306996925541,2.6087935052645945,5.608748035016377,2.600735327037111,5.712244655872984,2.414713019141398,5.547701319205768,2.6576368455328185,-0.5359729149936462,21.483624351115452
18.319366,17.5958735973447,7.961534422441622,-14.427828317269743,-11.450713607249224,-21.00397583942549,6.871440433884903,9.23597489227749,9.106849098681696,6.231286271805178,2.6612204566218973,5.643537603261665,2.3880870357100545,5.376658332404228,2.245431324396937,5.271965402867952,2.200173538513124,5.468391994338555,2.272199606583641,-1.002521330958247,21.990709040138654
18.345206,17.540181358022433,7.1959019545533645,-14.532196957659075,-11.871116227591957,-21.123559548294832,6.557139836645445,9.03141491704619,8.908345418833992,5.975258575290385,2.3891155504390373,5.6167381363314695,2.2228382949094434,5.226111139551321,2.138110322145656,4.883864675905719,2.4188817420712465,5.153365458713591,2.283782586912129,-1.5288379345400231,21.482160906545904
18.374532,16.637468630731465,7.362641487602076,-14.48805473149452,-11.659482327256915,-21.562433976711965,6.383081966947005,8.8052644191304,8.750004881645378,5.819879239860819,2.2505210206574753,5.219498272205346,2.0812530370062254,5.097379797381955,1.9580443144059987,4.960702480241092,1.883858612724043,4.737061603747572,2.051956745727746,-0.7370839641820964,20.54460685580384
18.402727,16.938739275712162,7.064121680121054,-14.85571641539861,-11.842757519328858,-21.625704120759774,6.100746055390547,8.578136029200591,8.563200230581897,5.596361323748653,1.983084728999607,5.0833297070314645,1.8112886352953128,4.954316221038802,1.6333345005812807,4.965273463841305,1.6906301926387586,4.735855625215565,1.9580390651692943,-1.227204713699859,20.772056160402542
18.42946,16.7983422747434,6.733668832454851,-14.979171374951608,-12.088409259118196,-21.848317627384844,5.938019190912618,8.362876277300384,8.345462839888114,5.431083339887956,1.8115015618166737,4.8068112603389075,1.683253252004486,4.803050397008736,1.7345279577575456,4.577376253651604,1.5171686625639176,4.537382040870245,1.6555199550450566,-1.5341266116775087,20.76288941576902
18.456576,16.842328024448907,6.258480259232803,-15.382450569637463,-12.444346980774473,-21.876661971359567,5.809586600730386,8.150829762021678,8.1684715985979,5.208016583876437,1.7130316988378624,4.811149209068724,1.4730316685487401,4.572876233199083,1.4060006017522835,4.5351093530602995,1.5587778006224051,4.215283565023983,1.169930481846256,-1.9443949306870325,19.600346791781387
18.485782,15.814834569792426,6.574886124554745,-15.313697580832224,-12.391960447747792,-22.174789302943747,5.544810606021682,7.92834839081372,7.976945540018355,5.010245330692168,1.4938848651925976,4.578447298432691,1.2999027879866436,4.425207984049114,1.2850964819042108,4.402610307028571,1.3605894593397356,4.333439403482404,1.1065240960643354,-1.9018298080556277,19.813560908303504
18.511679,16.173587855625517,6.557436326086464,-15.293806568880962,-12.46761705637004,-22.26640817269029,5.358625325841019,7.729338542044565,7.845156746911427,4.882183449765833,1.3045703722292354,4.272184231470867,1.1641042941936552,4.316806577875577,1.1406424323018856,4.175664180181714,1.0701707978542585,4.174645296170086,0.8558660559931035,-1.5095218588072863,20.240607110134803
18.54101,16.066802073514378,6.622044955102808,-15.65134246649561,-12.668598588635142,-22.557994389973484,5.167814178975862,7.5314284440319685,7.68960568880597,4.642033371184619,1.163125817648144,4.237627324920767,1.0831867693086392,4.052036516850484,1.0760148563278378,4.127980416301794,0.7459859443188854,4.017163337034148,0.8459799558677358,-2.651890768071684,20.141176001608272
18.56786,15.87449921189873,6.520603963762881,-15.58498972466671,-12.994139279406852,-22.577718003371704,4.994715712742256,7.299535639110595,7.491255839108112,4.4709266565314785,0.9487217237436544,3.9953946366896154,0.7701933476222452,3.8497015715827434,0.8251055415839753,3.832790711103908,0.7183314109050927,3.732681241410447,0.9296605066979958,-2.273177130379851,20.299214687488874
18.594523,15.448129375037905,5.776336278765902,-16.010631852287943,-13.097930939017626,-22.85396389724368,4.77932842495318,7.09518246129215,7.310345780366163,4.25560589519897,0.7667828753042001,3.8225959698574496,0.6242653819650288,3.678681890809085,0.5246457741488685,3.7478899805131483,0.5431250206003693,3.5288385671561118,0.4906172126989647,-2.6560780684847636,19.661110786686677
18.62178,15.325708912034965,5.831364239154394,-16.01873385232279,-13.277590201180965,-23.16208590481357,4.66073141956009,6.879494197147372,7.12344232874067,4.0996820654365935,0.612891698261609,3.5114682934198993,0.5031144993206984,3.4876008971881025,0.3961106596089884,3.3238128234910973,0.3243395017705926,3.710369084137614,0.6553641280531789,-2.5736491186025594,18.94406438393848
18.648762,15.36826877754753,5.679727407463822,-16.426503216336346,-13.503001214578687,-23.15315525011639,4.470337909182436,6.670960163158845,6.946288590445313,3.8418488416340035,0.2915521478294662,3.3604692758215275,0.3386175074438272,3.3642318486768628,0.15547010314096538,3.21742365703865,0.3046396796523899,3.2028289613672483,0.29682782109292105,-3.2935358387287983,18.955791809974883
18.677628,15.539504567638158,5.389496779726077,-16.691934372478592,-13.745156067412681,-23.455356206575786,4.363381271131632,6.4356528151873995,6.72639164917451,3.50609561881762,0.10655048757414896,3.1162570389310678,-0.007133095348316713,3.1644645237515063,-0.10653480882230115,3.235737831285941,-0.10050574631543292,3.106254040872541,-0.05785837788703378,-2.7998850301214597,19.316388012679052
18.703539,14.342956584158674,5.191151260817789,-16.91919026475615,-14.116305408746596,-23.525601195804928,3.8871024003931884,6.219074775565029,6.489834596448186,3.3683384196776394,-0.21567425488583494,2.8308688421095423,-0.2308218446614307,2.892945684410488,-0.11934807413065043,2.7904779009647376,-0.18665636698494675,2.8831149639802685,-0.29707156328234147,-3.374878602748988,18.65160376695891
18.730263,14.751810210652133,4.1219070871387995,-17.526383230549108,-13.716108231037175,-23.742492625893146,3.812792915761668,6.0086318741945615,6.318509036511324,3.084440004217013,-0.4338895380386358,2.620755053708181,-0.4612670034971997,2.6606842466639145,-0.5407393831518239,2.859225646081648,-0.6299931583801093,2.3952461640585154,-0.5442461484024365,-3.033395652836874,18.2852568792944
18.758038,14.361000421338135,5.22343937633141,-17.49007807699313,-14.364395978994011,-24.231126909020794,3.4552349978986663,5.7669282014343555,6.091422976111705,2.808145959790631,-0.5696456440308055,2.302869496076749,-0.6875012165913865,2.351339289962121,-0.8778548460213463,2.213123316300814,-0.8916576081236814,2.3963701460020133,-1.3116689837525952,-3.551962412774338,18.16080508251766
18.784733,13.714646746122597,5.2978167673806364,-17.392470911318185,-14.531306324031942,-24.339726804837916,2.9661997939755023,5.53786927355303,5.756774754917196,2.4460545139160765,-1.0801623052237752,2.201404993156192,-0.8454671712669423,2.105590855820664,-0.8333791952343771,2.140942035113668,-1.2804838237231386,1.9910373125934897,-1.2186195541871705,-4.096870832279297,18.19342972569236
18.811711,14.687957770688456,4.842878552846347,-17.84968807892538,-14.750470562867882,-24.703227747898026,3.1160770100138877,5.295795303615125,5.402569527422603,2.2830727858945252,-1.2789036775758664,1.7600577579812338,-1.215479820555218,1.7250448623196832,-1.1068174738294565,1.986776348085183,-1.0918225379583575,1.9315479120802492,-0.5972633908014611,-4.127850787966857,18.555829259898974
18.839205,13.457145503645254,3.875916711002035,-17.91640723335987,-14.564563989078422,-24.662143912938912,2.478404313997819,5.058525901434052,4.872085511761883,1.9338570774808033,-1.536355706631161,1.6435157884470655,-1.4217227245465633,1.6209967996902368,-1.3974054801178182,1.706819459726848,-1.4088812561717912,1.6494736814206987,-1.0113898373254244,-4.864512219491002,17.76780637494864
18.865195,13.130568714406692,2.57580625567019,-18.180184081557844,-15.574886890452653,-24.896933935286402,2.2390041708626196,4.8307319578513415,4.5286380897193705,1.8060369908102696,-1.8315454447581785,1.3157395945512844,-1.5956831869359702,1.3153895195164962,-1.7458031917601342,1.5564050046519624,-1.8129009992209029,1.5682458871243925,-1.6987546293185332,-4.536265128142883,17.862949574809825
18.891533,13.291809253653236,3.2995523921989385,-18.28272005527698,-15.314171346106463,-25.292423170209812,1.9233409693775794,4.598784167715566,4.1975894708949895,1.5502815242694632,-2.1491496558021157,1.1488274946081671,-2.070538485120346,1.1125390487686329,-2.1271562327858087,1.2319523209577765,-1.7736582509207504,1.0092494821472522,-1.7680908863420917,-5.070622312205029,17.34349873483849
18.921564,12.666282470437537,3.114223338255481,-18.83226892288399,-15.504766679523074,-25.79482949362926,1.4521329129776999,4.356876677410067,3.813995983295635,1.2897753513053007,-2.2752318017039155,0.8400377900019905,-2.1277832780017,0.6961157532625211,-2.1872927727099647,1.157884791856808,-1.9874484968547528,1.0855042531211256,-2.566545134849617,-5.246218570291271,16.626001368670675
18.949562,12.490698810616268,3.51958422408583,-19.13789887040851,-16.41245141877359,-26.44009036076718,1.3512136730644861,4.1041250101768165,3.4957539560829285,1.047632639395398,-2.481209373161068,0.579840989822019,-2.397057698500501,0.4492249043436623,-2.329895390407721,0.5398301416682194,-2.4012524424880817,1.0420662532864522,-2.19398313308877,-5.172442190996501,16.65546385084562
18.976562,13.305563005129756,6.489205060282129,-19.652632963261023,-16.596810249514448,-25.943806976205952,1.063436448790478,3.87764146328341,3.200461994667084,0.8450511798670035,-2.707388944334896,0.41644208666457805,-2.6109928008387757,0.5159051393618694,-2.719222084832662,0.6134496165726675,-2.7094054091848134,0.625422635475488,-2.5376426393578844,-5.7470605623316615,16.670646762692318
19.003569,11.7525683387041,8.676277866366714,-19.754089838695055,-17.041654236603588,-26.710794732145146,0.7126326870320648,3.669648009686958,3.0399730836699783,0.6605644952529447,-2.9475883881280645,0.4125172212858397,-2.8113335047767585,0.10699065063139458,-2.932350257028192,0.5657678922059255,-3.029134253685504,0.33164461730239003,-3.3404956857892505,-6.389047836466724,16.256677938550045
19.029873,10.967036506394198,9.412682766031109,-20.369590514684383,-16.73107254098211,-26.996839912572867,0.684641542713054,3.4487264218062315,2.887083163073222,0.5280464223759861,-3.153979356390323,0.09318576174618862,-3.1319874978056457,0.06565978244636857,-3.0870060997240536,-0.005119103104383333,-3.090402395070934,-0.30671759080346234,-3.3331375604550426,-6.5642338209369155,15.938071216807444
19.061219,11.681895627225032,7.364739550828335,-20.004563345945407,-17.211369006304793,-27.127152878371977,0.4299516526593651,3.208022182144019,2.655967437965017,0.29593772856332506,-3.2667565598160264,-0.14549445955286486,-3.314607797586898,-0.16980401205942094,-3.2702480065696817,-0.10240975806385624,-3.073341519705161,-0.3164236492430169,-3.5794301116157663,-6.472579072773017,15.96192799920708
19.089968,11.502219924884086,7.984002826024562,-20.616100760511028,-17.544436781348935,-27.583793859786212,0.14264547957682663,2.9899753650714076,2.5305212951874614,0.09632135870888328,-3.539149520180971,-0.3801195639870881,-3.4635530907829937,-0.4851640225553675,-3.4514733470083043,-0.38930288473375935,-3.4950224986580127,-0.4629460108408522,-3.696029789773468,-6.225922961766952,15.805417134763063
19.118068,11.030458195055084,7.5974955168178955,-20.669954638217348,-17.659652298074914,-27.871457434060943,-0.17394631100744717,2.777832664495536,2.3217890721298926,-0.15704637722360124,-3.7184359864896805,-0.4636733461298371,-3.7458368157754287,-0.6677076397843881,-3.8065839418182104,-0.571983506720449,-3.832157357542549,-0.8855734886333276,-3.569657537978468,-6.2739639205264695,15.538552750746385
19.146797,11.371839248199972,7.519779666374619,-20.810542256909194,-18.049964834966563,-27.671053281962514,-0.3370142371633557,2.5568220412308356,2.155212401004648,-0.3640070303807585,-3.949902033698514,-0.724412795877863,-3.8167900390054994,-0.8778220742650281,-4.014170158630838,-0.9817206871992716,-3.93439378417339,-0.8475267601369961,-3.773235186141282,-7.313384094305532,15.90429806925512
19.176417,10.772855533128013,7.6534700188048,-20.665511747000956,-17.69536020503969,-27.886818755538417,-0.5409073870309073,2.3351769256428825,1.895637479077424,-0.5963607412461893,-4.191131917932893,-0.9428221514786446,-4.012813894513658,-1.1692647330535288,-4.114359684968026,-0.9577624139959792,-4.064510859804656,-1.0043771277334075,-3.884263980715895,-7.325049955548506,14.674767960954856
19.203803,10.899439327287542,7.37299306513596,-21.16268257982671,-18.52739941354882,-28.38930731679553,-0.7452857952297296,2.1127553884276513,1.7146767201083613,-0.7902645136677817,-4.384711857465431,-1.2044282855700288,-4.366984298099037,-1.2134449817682462,-4.299827216105108,-1.1659954189539479,-4.182231722828266,-1.190618517697159,-4.464512062386189,-7.281325602687885,14.251261577202271
19.233419,10.276597393153562,7.474920007024311,-21.19874099964832,-18.743768540303805,-28.69875274122997,-1.1031947027686182,1.9127444246032939,1.5469429225611984,-1.0102412591262515,-4.604325703052195,-1.3754918190307186,-4.568491764497509,-1.4522946842570967,-4.477894158440939,-1.3903842812085228,-4.507928272304863,-1.4779005159046517,-4.419284813922749,-7.480201625587023,15.150528504990755
19.262946,10.298930422179353,6.583683073560048,-21.382694374186258,-18.480540061809847,-28.754392703623864,-1.2363106828166417,1.6809513472307025,1.3190175183820245,-1.2603703202650498,-4.794069250420128,-1.5990213921100953,-4.821353287673791,-1.7746096201033426,-4.735091488099112,-1.5187973226660927,-4.775159288040948,-1.260368089429941,-4.209923649364514,-7.669092668594531,14.263771358799723
19.290985,9.750015743983429,6.974601188246392,-22.11895567289275,-18.612564839087277,-29.019530510615848,-1.5491145676004097,1.489375958724874,1.0952508376781582,-1.4462769227878534,-4.9630734147708475,-1.7451142318724053,-4.855618083548393,-1.814930398329387,-5.027604697251081,-1.7518133402576384,-4.955097162790926,-1.9594035951623487,-4.914859062026695,-7.833841636531911,14.134197175187396
19.319644,9.680834823684846,7.049382584788366,-21.623110436781612,-18.339340821600388,-29.369543038452463,-1.7652803215029402,1.276961353198902,0.8894643049335273,-1.6826684991782217,-5.148065403975483,-1.952810321443421,-5.137648554540905,-2.1227885439583862,-5.127088589167903,-1.948314052338235,-4.938869683491252,-1.916007954275573,-4.967438876775391,-7.971388212566642,13.568677319888259
19.350795,9.768149744726944,6.4939704351044805,-22.516782392915584,-19.108942054289173,-29.83786464209435,-2.020683446539308,1.0480013792003227,0.6448874843587856,-1.8880816681158998,-5.388403875286956,-2.237366007840225,-5.328059598143065,-2.181014569076674,-5.374540436625954,-2.0775407723821733,-5.2221060409480335,-2.167516308623232,-5.032002923333139,-8.064141087735527,13.8863040950685
19.378087,9.711156642903175,7.1368960274324,-22.59528547580612,-19.374675485846524,-29.884437396378466,-2.219047485723766,0.8446968244292897,0.4322432234557903,-2.1553949833329002,-5.515855749389538,-2.4363839155959273,-5.499644149823761,-2.3541825181076472,-5.444835236021327,-2.4243874542133907,-5.428932048600269,-2.5018640004169073,-5.225288481339822,-8.32872799974298,13.145316307601114
19.40878,9.143007957820046,5.742192687095502,-22.5186370631413,-19.177239026050813,-30.03421096994183,-2.4769547236220033,0.6233376339280142,0.1842222016928062,-2.3014813545751838,-5.717491368324476,-2.7159944316497473,-5.67504971029291,-2.5607150931971154,-5.733028713667753,-2.5114967177881913,-5.532593457119077,-2.7692751134501066,-5.478820447772975,-8.306610639839068,13.187808650978669
19.438095,9.496026427269454,6.079131893561793,-22.8978723860359,-20.17359987857936,-30.351299758025334,-2.694276863631096,0.41703545456480523,-0.023432173237148815,-2.4495600687718877,-5.950103595914609,-2.8797112752401723,-5.8245606254875435,-2.868205113040083,-5.906390225049631,-2.8029601555382793,-5.92525176995502,-2.5139110135123457,-5.759990884595276,-8.539715348946078,13.521677606271599
19.465835,9.366995100681155,6.552476518517338,-22.440913962554507,-21.00297964389509,-30.540142358151073,-2.8778189723361978,0.20332678263602755,-0.2474739605534143,-2.6915196443989644,-6.0918456584132255,-3.0604929720277774,-6.035155051421306,-3.089026357376258,-6.07081034436206,-2.8419435871347134,-6.043918701722812,-2.96401273929569,-5.495849359977905,-9.12187359700389,12.77733904086227
19.492704,8.396534106816294,6.134678891821654,-23.31785067802585,-20.683884579364406,-31.12372944734564,-3.165621378772174,-0.002920920061608554,-0.4394594366171049,-2.960268663985057,-6.2830824646449335,-3.2900712957094203,-6.250153147694548,-3.120137440496839,-6.241515877631113,-3.131850969580318,-6.282523937953951,-2.995490122572874,-6.178419601982891,-9.616177900617314,13.002626673664077
19.524803,8.773916150685125,3.6831295027202566,-23.65364168274732,-20.89429510816788,-31.373886610145735,-3.333720788340198,-0.2375563998755291,-0.6711335398499361,-3.245154523084166,-6.437067446752082,-3.429173108332193,-6.516299599237585,-3.4090284742114907,-6.463400136862664,-3.291571910403185,-6.311385865774163,-3.4207706656116583,-6.3064987490522,-9.261291816855373,12.787655925769295
19.550688,7.778909434004085,4.23207217585666,-23.905722035565425,-21.712858786525025,-31.615491127452955,-3.470276523535322,-0.40749796648390424,-0.8002348717513263,-3.4206749103079703,-6.671622157047798,-3.586260175786697,-6.613025619154936,-3.6061339293592676,-6.636363997681198,-3.638856770029599,-6.516090395517178,-3.6558114800596457,-6.45203962725251,-9.26956805409283,12.609338022422524
19.581569,7.182314848680713,3.9218966028878097,-24.096070521721984,-21.893095571936012,-32.02394935359208,-3.6120259779993096,-0.6097877821942174,-1.0171571820330292,-3.5674744240700536,-6.842650892799046,-3.81545991727852,-6.850896778565098,-3.8547360832958106,-6.881828413815909,-3.737173790619807,-6.891907517965708,-3.6693359508101313,-6.507516327451631,-9.929317547397282,12.150096683743488
19.609169,7.183544731621481,2.258240548610834,-24.63107116223275,-22.36364196938889,-31.53704220160308,-3.8709813608280212,-0.814820164032793,-1.1995482657656378,-3.7984975846147573,-7.137098210888109,-3.956603401233367,-7.114507664913468,-3.9401510094157057,-7.05645890229187,-3.977883304125951,-6.766590739344031,-4.153864309817999,-6.614727527844012,-10.208625281502043,11.795660686300183
19.636413,7.864254425486713,3.1315635313512193,-24.641802086424008,-22.248743853265882,-32.00366711217855,-4.031976764946574,-1.0348491738627887,-1.4547910331435354,-4.0580225304595805,-7.352269496368715,-4.232527236031925,-7.23500045511843,-4.119494917620045,-7.183614263620578,-4.057217931089566,-7.21847497180803,-4.166913211971062,-7.020504733545804,-10.530798386286122,12.483273035528363
19.663428,6.837781574507591,3.1416059992901824,-24.881634460161006,-22.45453877235451,-32.299937368805395,-4.274930906416865,-1.2609441293466084,-1.6857217163330787,-4.259994627031121,-7.406329933074264,-4.451814469617799,-7.513202859352641,-4.402961242182487,-7.6072295424322185,-4.41268168663287,-7.358506186991182,-4.307345047740227,-7.075841801332303,-10.86123766850171,11.959394111116564
19.692159,6.849029734119469,2.828605067463603,-24.92952018649159,-22.913210770361932,-32.320077234233636,-4.542762737728834,-1.5205874520512381,-1.8941904603993678,-4.543531357628195,-7.702538918583886,-4.680784930193662,-7.687700508745254,-4.531172445728814,-7.849983831153326,-4.6518355409689445,-7.9362220882785,-4.748137687245623,-7.493669912525912,-10.517299999130833,11.791617722003132
19.718172,6.686772001986596,0.9089642514695644,-25.433244585250314,-22.497553346025832,-32.85294157830444,-4.82280566912041,-1.743668245291378,-2.1200203375570097,-4.706355974213767,-8.068253217855371,-4.960408922784858,-7.990062812123779,-5.0674613980646885,-7.894124065326533,-4.666387966679325,-7.717607200979773,-4.856665953605727,-8.293071277608167,-11.094878417254684,11.129548301754966
19.745346,5.842514381919897,2.1822807700219577,-25.473845782258085,-22.463716593058052,-32.83550636428628,-4.923867771586487,-1.943873035745478,-2.264918082201567,-4.808431682507543,-8.231326142028767,-5.193398358168025,-8.272538010068894,-5.297193209867328,-8.389853735809902,-4.807299625565765,-8.563253337606808,-4.577107407040375,-7.648573307291659,-11.392550385568908,11.03338008936935
19.771471,6.355748269823221,2.9739152710254895,-26.197262881277798,-23.049020225884153,-32.87642933966373,-5.108587520053015,-2.182298491736022,-2.483353808048665,-4.955523559334458,-8.465178302343244,-5.564052595834243,-8.501496140766738,-5.26792036703402,-8.449158788468997,-5.31442317584867,-8.05940070555497,-5.7396673707790296,-8.036071376483784,-11.032453865645232,11.521683793612306
19.797949,6.2790092445933805,2.95580394224964,-26.29855717489671,-23.630060444064306,-33.19503220704394,-5.3347868147467326,-2.396724450251034,-2.6902245661176476,-5.207692277463005,-8.722711047255629,-5.687544545172189,-8.606421877082157,-5.638764795846365,-8.583486574290964,-5.689384601118469,-8.575292793599264,-5.570221235904872,-8.18933919211133,-11.345733353410973,9.440222479263952
19.825231,3.1454216748439174,2.027445701148143,-26.220171687496197,-23.890833485361078,-33.4810941530191,-5.70496561324684,-2.629587742280957,-2.867543549593814,-5.545193650654337,-8.993979867941498,-5.820746911937856,-8.816124537788546,-6.028719101153305,-8.913513032808869,-6.1953946844149375,-9.315970379061973,-5.5799806923435415,-8.740904164738037,-11.998770874581083,10.968155082100763
19.851861,6.279454893168851,1.6454261208270962,-26.381589339530834,-24.046806435396554,-33.77495156591086,-5.653588438869956,-2.8318515100329407,-2.9590217164232686,-5.817188916131078,-9.216433203034917,-6.041579410639405,-9.17439179060198,-6.0552851283526286,-8.990285808251862,-6.410403204692631,-9.243917574784284,-5.9416252413711295,-8.631569164197268,-12.812136519415748,9.439174205487994
19.881225,5.468002523399703,1.2887204824482112,-26.966375700532172,-24.239283843482323,-33.87414675735231,-5.870897138690346,-3.014417500548576,-3.0932556440652643,-6.0249577768863904,-9.367884349683523,-6.159584963237658,-9.339218282360083,-6.396896228590285,-9.52108433706982,-6.4794574947405055,-9.4316377247487,-6.192348347920119,-9.452376342303479,-12.48653274243406,9.586096645321318
19.907102,5.252779346717586,1.4374599782256756,-27.19859766675273,-24.23826837555574,-33.92730361927771,-6.020371885912837,-3.188228604727148,-3.1853733951767484,-6.179849292745854,-9.660359301514982,-6.355976302375172,-9.613925711740482,-6.602019916604105,-9.614876750110406,-6.3147731577182125,-9.692883393617198,-6.21886627378623,-9.650956852435947,-13.721407379708014,9.504699293248322
19.934352,4.763756460743151,0.8248143860879295,-27.3461152551739,-24.34602107789991,-33.8104136439658,-6.050694303644957,-3.3858716697885387,-3.3081922745047696,-6.399561160069846,-9.911199180393165,-6.692156117084686,-9.774763751563937,-6.6127987520372455,-9.853388085223152,-6.478235243173304,-9.51107821182917,-6.694431770722266,-9.64868215505401,-12.863459427119126,7.980997731270579
19.963962,4.754762549400269,0.887247283610627,-26.876898192639676,-24.4432617323536,-34.12205767037604,-6.323318487582406,-3.6028406008021605,-3.4579679570496484,-6.618044839039314,-10.08003600870488,-6.827891442764613,-10.141179645277589,-6.959123657299435,-9.918702734270907,-7.0163641176076545,-10.026198552631344,-7.203688013385573,-9.9712541351368,-13.227772923310361,9.395566365170911
19.99174,4.732519961409743,0.6663510223404293,-27.472851732552147,-24.443685706410097,-34.12378787325483,-6.35804282733973,-3.8288110007417395,-3.641827801511302,-6.762365165795667,-10.233153802773252,-7.052533837139678,-10.24978544934369,-7.354028091942366,-10.472955419709429,-7.117532852592509,-10.31031924210222,-7.360911215592729,-10.264138197144316,-13.490428749878525,8.46301982632796
20.018866,4.023629033669918,1.4757331520403307,-27.571510985057905,-24.50478750486322,-34.605907064732875,-6.634819707337692,-4.041450853864697,-3.844067691055155,-7.014608702657309,-10.615722709255405,-7.358337100589745,-10.504588727800284,-7.479179519501562,-10.483105957171418,-7.456095721976623,-10.731326434117626,-7.264499327696328,-10.435217340478545,-13.081262579727976,8.217707806445771
20.051724,4.206262575128829,2.4880697295304883,-28.25243638866158,-24.553702220080282,-34.41483760832534,-7.100239637316815,-4.2954306832842395,-4.093416855922889,-7.204171372655916,-11.011203373316658,-7.539116321604441,-10.610143794936247,-7.8283836533409215,-10.888289317207848,-7.562219163104273,-10.83876203131054,-8.128676522578827,-10.484500270371704,-13.518527298588305,8.413295034800349
20.077707,4.435914905645611,0.41015493906822403,-27.782751600725838,-24.983902440276204,-35.02123902279058,-7.1836300918178635,-4.525660775694912,-4.352519849920784,-7.570417465095078,-11.074040560996387,-7.744222435327723,-11.081804549276999,-7.708890401878194,-10.989994960887621,-7.852742616502954,-11.113937284821196,-8.00935154719232,-10.87173970226434,-13.96641310608043,7.980997731270579
20.105023,5.20806695542258,0.3518978594050206,-28.285278119434146,-25.30861398522922,-34.68369825385514,-7.354950395486906,-4.739381365151711,-4.593534203177969,-7.819462860773728,-11.216032636163266,-8.017013182463234,-11.14028457132065,-8.103586034151517,-11.22725476736199,-7.8722953603738235,-11.324920394166767,-8.525876549808078,-10.714161746586278,-14.527602519039416,7.4101383721248375
20.134866,3.6296525405920903,0.10082031569025715,-28.570883851896472,-25.427257857026653,-35.09957738804091,-7.647170040278937,-4.977986921321744,-4.895051724928457,-8.021260634690778,-11.426642479622691,-8.227057339022295,-11.329746612132586,-8.33725000656522,-11.502235719841227,-8.275889685848941,-11.392447745547448,-8.55135432746433,-11.648336233202684,-14.118482036055493,8.872355962657986
20.163513,2.931126323789398,-0.3653542645361264,-27.692051017296027,-25.775276005112165,-35.60108680176583,-7.780996098889044,-5.194706686275507,-5.148571355737841,-8.211578437085304,-11.662034158204582,-8.601023223687033,-11.534988593587197,-8.523732262033603,-11.754820304562859,-8.417723554065404,-11.321873012688082,-8.65544448835794,-11.439132114661868,-14.517026712032706,7.782072559359648
20.191839,2.7822157544128925,-0.20993628368659853,-28.80909943465908,-26.680277971414156,-35.65422396368563,-8.006532988589534,-5.410396385967204,-5.417152590450659,-8.488138744583228,-11.781242243215136,-8.785801736371717,-11.728326651720106,-8.747791202635296,-11.932753089611925,-8.6389647509836,-11.892987732153061,-8.885574356618514,-11.58475520625263,-14.718647732230373,7.302963424804407
20.222471,2.4749642141274157,-1.102939854613419,-28.62415085708723,-26.38417129279489,-36.00271914394838,-8.349236514302513,-5.638519290338772,-5.6599515023687275,-8.659809200400236,-12.025903875523051,-9.029861892156138,-12.026321744085955,-9.122288613256256,-12.146545373530277,-8.980237430989632,-12.257922553417917,-8.405466056535369,-11.523402485959057,-15.2845581660805,7.994474339955667
20.249873,1.0796673613808832,-1.1828610987280321,-28.589812744499522,-26.502182096186964,-35.7750179968185,-8.385045147289024,-5.8598114520080635,-5.892632647338012,-8.892467299104545,-12.151374603050668,-9.203751339026986,-12.334104709846576,-9.188058882523006,-12.26060932717928,-9.072168636785358,-12.303796196583129,-9.05914217930502,-11.957887150118687,-15.403552627150855,6.331998718111468
20.282317,0.969008662912916,-1.4000272860803946,-29.356470702307423,-26.75322161189675,-36.09005314861861,-8.772959911833055,-6.085672403630546,-6.191765535391426,-9.079369380385145,-12.519620359506174,-9.26044682907713,-12.499344681951813,-9.379165144126068,-12.566255310910483,-9.255632350079907,-12.660707513092518,-9.317063116329335,-12.051124745674464,-15.464301872530818,7.53291180860919
20.310709,1.633004419801575,-3.7666842832387264,-29.767330163771376,-26.709990446640145,-36.78584863206023,-9.067751048395637,-6.324836319650538,-6.401022633125605,-9.379796025462948,-12.673544641109288,-9.940432490877281,-12.715533149015867,-9.759097632208572,-12.688118329396636,-9.394310446488905,-12.78646459129924,-9.172239712475314,-12.792567617727366,-15.830017665390839,6.197036891435572
20.339365,2.212293108162737,-6.864499404462001,-30.140250315504797,-27.31294862169477,-36.848363723504455,-9.314033056042675,-6.560313761212118,-6.520343868633313,-9.540490491024947,-13.069371656458642,-9.920542060378459,-13.033111407620442,-9.958432423092319,-12.823219009219786,-10.093008759737994,-12.874460033069973,-9.847453927595877,-13.490911947342488,-15.964697473022225,6.6089739175677416
20.370242,1.5316553278219662,-8.577488917892698,-29.53832663209216,-26.995609593419157,-37.2034736104027,-9.6397132767726,-6.802782071936386,-6.82083626688184,-9.947877028990192,-13.307653419400452,-10.143384100881287,-13.16532519369376,-10.332694551064034,-13.151504363562294,-10.018959627895967,-13.522677576947716,-10.322347941297814,-12.90831950158429,-15.620109998984802,6.944045943700447
20.397735,1.5613070207943036,-8.363998084269205,-30.53155345920635,-27.20893745227113,-37.479698153160236,-9.915111550297564,-7.028882519155038,-6.974940469705805,-10.169306520120347,-13.451299072028595,-10.48257511072373,-13.640448834190368,-10.503081789297253,-13.239903026674222,-10.504867674537493,-13.813038351148876,-10.302596510614427,-13.217056966471226,-16.04856194530224,4.704977705596729
20.428873,0.2369198852886602,-8.148857761683765,-30.869752222842063,-27.723953280300886,-38.01169758387906,-10.126411771797349,-7.274292276137876,-7.200662927710155,-10.365670724538118,-13.77167176415997,-10.785804003081621,-13.820675561897435,-10.788249036755516,-13.667665199341094,-10.68287451151244,-13.732498584088606,-10.737253613944167,-13.084386274957932,-16.428652329797178,5.197035270248312
20.45911,1.5856361778746018,-8.102354578049768,-30.6357988697855,-28.42591841214094,-37.894358905272306,-10.507258150231625,-7.530904283456952,-7.649150523499323,-10.704658116705406,-14.116893664161777,-10.92581280816728,-13.982008718530398,-10.986546120327631,-13.919050983189864,-10.858080937426807,-14.31424263450772,-10.55236956958154,-13.213213568483207,-16.851664448905268,4.654685199946315
20.487585,0.25082784075799514,-9.571798339021461,-30.63829619240002,-28.70445780029989,-38.423204558057655,-10.906466587029175,-7.8067311002338595,-7.866476263882799,-10.955549327202936,-14.349243500337428,-11.23689265488195,-14.367830098990744,-11.23879794789565,-14.409195928407302,-10.9354830671122,-14.44245226314322,-10.999365929232136,-13.572528979736054,-17.56571090626119,5.17736679645132
20.516057,0.07141373216053629,-6.835232274428593,-30.871241286540158,-29.11868175636055,-38.44237037332667,-11.242417922534553,-8.057531631321039,-8.27558018015,-11.226792474976152,-14.677611718863393,-11.398615414571246,-14.722974092454022,-11.929676600514094,-14.671283157714782,-11.447300294591727,-14.531710328539004,-11.184408081835512,-13.841331169185882,-16.795276518306764,5.526712166532184
20.545817,0.6250011737024989,-9.947312999706778,-31.4695855627886,-27.930264037935043,-38.9341294128134,-11.386311916968713,-8.246834048491174,-8.537129698146643,-11.342850433648405,-14.863779851027637,-11.718881020409631,-14.827575708045817,-11.644925996376502,-14.873876232043923,-11.460610038702866,-14.913226828648478,-11.165505634543367,-14.760003832982726,-17.956676237916756,6.046014911849029
20.574066,-1.7501806028556626,-9.444653884357168,-32.47051700325028,-28.715557203380893,-39.76990665628208,-11.582634579644962,-8.39325524214571,-8.669765846172787,-11.567367318213105,-14.831238845355832,-11.738495213730772,-15.181723172951962,-11.959319984476345,-15.220924269556273,-11.607323799496474,-14.50184708878093,-11.172504306042665,-14.91733929677116,-18.27975833758577,5.800245872936774
20.604605,-0.043840655942731954,-8.56452582376912,-31.016847455833183,-29.709898218751825,-38.97338783639389,-11.782777047341085,-8.499663668269953,-8.741921618387854,-11.584549748410886,-15.224792114517015,-11.9158966821808,-15.425116367446783,-11.583440706778564,-14.980359470723766,-12.11277947449197,-14.971287429425036,-11.702804309927494,-14.231948260320967,-17.068260516595387,3.9996394167962857
20.635121,-0.01648233606184782,-9.857103969540502,-31.756527203549904,-30.54818963709597,-39.09309368432793,-11.797161421772827,-8.536359134205384,-8.780578410275664,-11.697360711807615,-14.920357925569284,-12.064429777392455,-15.285982958004142,-11.980099879482834,-14.99213119681142,-12.1188378930036,-14.971035883797814,-12.077852740601456,-14.239578447810638,-18.26627194306667,3.315737354464794
20.662645,-1.6284173423644241,-12.305747848870167,-30.935651998033787,-29.910865662223777,-39.81952628365127,-11.864010290660227,-8.551260297094247,-8.679131689197265,-11.620566344254607,-15.138708454783679,-11.938711214137639,-15.361300947346695,-12.088355123801053,-15.506534623082372,-12.34019383396288,-15.71995575109044,-11.819638740099592,-15.361876878790223,-18.153848627876,3.981275668090503
20.695328,0.8695230413305386,-9.610732532314719,-28.506652798630487,-29.111009494609377,-42.46230893933423,-11.33990819221577,-8.497087637226931,-8.569084350486431,-11.554314269875439,-14.984874682246433,-11.929359023261476,-15.26175122877725,-12.118734189056035,-15.225687263175235,-12.361455194334509,-15.176661783845915,-12.299488785279346,-13.209904840243343,-19.4522111659071,3.285398074591907
20.722044,0.9708452273144241,-6.973052963679439,-31.027368292242674,-27.200659792456975,-39.897831251798785,-11.889736967382943,-8.366437355672414,-8.292589953297176,-11.565286056730814,-14.855727403227181,-11.603640905087554,-15.410821029888044,-11.918583930085653,-14.408823188588249,-12.196992464499449,-15.770095788336313,-12.656451151672272,-15.885553821160961,-18.466331306530094,2.8368385505651834
20.748269,2.8313489144171156,-10.007618368284783,-32.21722043009793,-24.767419166185043,-40.148813740059694,-11.37095324735784,-8.253489346828715,-8.029006440644746,-11.318376101092888,-14.567511863786343,-11.80858372129908,-15.291454482358063,-11.529004642723791,-15.256948890853367,-12.128685122246289,-14.95100218174195,-11.41911080082605,-16.007942003601308,-18.984565560507285,3.9511449613514182
20.778799,3.6254532173464384,-7.616582592616882,-33.920697653894486,-24.736838940264445,-39.943479452043796,-11.260493259034881,-8.046155961841688,-7.8487726621964224,-11.160288218466441,-14.268146888436824,-11.269812438693254,-14.539137918455134,-11.364639251156262,-14.834866557251857,-11.565777723883178,-14.264577869799837,-10.715270905012996,-14.822396967641312,-18.34140626276499,6.581234446824786
20.807772,2.9389190952058986,-6.8012108078219216,-33.158189145586874,-23.895808878533263,-39.338618831746956,-10.951389698897305,-7.834599938183694,-7.622634339314174,-10.805935454473776,-13.71131739347257,-10.709883733838028,-14.295472857883716,-10.80632370963901,-14.018239631213799,-11.907538909802433,-14.181404136414294,-10.079676194154013,-15.550332099818275,-18.783986493806463,5.324442197550935
20.834619,3.0442185949186675,-5.158644807123112,-33.83327000122538,-24.662940836101964,-39.679154196211066,-10.928798748906885,-7.576075739137899,-7.4235621672011085,-10.414728880850532,-13.541866672835884,-10.368890181395532,-13.799498039395449,-10.357853303915295,-13.727810703668275,-10.299793043418529,-14.973510815565488,-10.830923340722716,-12.651856086026388,-16.813315406372844,5.700686054757857
20.861765,4.929018507794424,-7.169264095298532,-33.73858882829326,-24.31189821238736,-39.5276037902145,-10.648100363217331,-7.359532437059889,-7.145408728522085,-10.179113118606756,-13.138513170373807,-10.141330311507842,-13.456200170770018,-10.12951248106226,-13.317215094850884,-10.661819779058147,-12.8580719760862,-10.754408028543317,-13.339673896075418,-15.082170360372894,6.432980086734165
20.891599,3.7338080480439615,-6.298069983167775,-33.77970677973503,-23.895625943475217,-38.876223211256075,-10.429800545590915,-7.115596246113233,-6.877835800394329,-9.857110622193826,-12.84551393244366,-9.859999270262675,-13.049212530510708,-10.08040319199324,-12.938371940396804,-10.136622052398673,-12.576726134307503,-9.346729393494979,-13.419754201471386,-17.588576863258083,5.915828844341172
20.917088,2.472816068237581,-6.0260773492449475,-33.39206205908259,-23.969612759506486,-39.591512424680275,-10.162392160483414,-6.908464952984825,-6.707367987607414,-9.689340040551969,-12.720872793842481,-9.63467495969786,-12.669797631921652,-9.985114973766354,-12.750921536092788,-9.794218206440448,-12.634712395821666,-9.236677682491571,-14.44282970675404,-15.065502150415464,4.8290820981290645
20.946133,3.2260045622880593,-6.283217728921695,-33.14351539436542,-24.554219371390275,-38.80458041107583,-9.823826149744058,-6.661959628886581,-6.385051161720493,-9.348575290868887,-12.426539986223668,-9.365604220598055,-12.767681861350892,-9.611600182093955,-12.596099714330679,-9.422063200500336,-12.795607914978694,-9.51094153445343,-13.049465882364478,-16.434481064951278,5.6670972634815815
20.974478,3.587267404665291,-6.163164369226646,-33.83083556486183,-23.655710909527645,-38.635110005280666,-9.597924610792314,-6.434028274580716,-6.151488816538554,-9.049250575382771,-12.347225397277889,-9.33465869198348,-12.458709198624815,-9.46729106610417,-12.363547656448196,-9.499196195497538,-12.69836378654734,-9.104363607727896,-12.479939303335977,-16.544504236467397,6.870396908922309
21.00162,4.477750401995824,-5.114462218732048,-33.13899778635812,-24.008559922670248,-38.277088377701396,-9.445981436885107,-6.222890819435229,-5.890854566504945,-8.964382448104475,-12.248086311411598,-9.04382797557996,-12.208749215133963,-9.024580115215727,-12.265231855381092,-9.45829261904576,-12.430420854636145,-9.121841065102663,-12.277940456160634,-15.407748318886204,6.212121482638324
21.028739,5.001680121341243,-5.230972460754753,-32.62964143302088,-24.519936442187618,-38.17752040129635,-9.117264188342158,-6.002931145606363,-5.672146357382845,-8.69119855470408,-12.033817478342353,-8.848385841649385,-11.863879917007498,-8.886311308869038,-12.196844986091945,-9.14724569450912,-12.275106139360036,-8.733231458195462,-12.533109893453581,-15.454401774149291,6.696391785880537
21.057926,4.015860107839654,-4.774083316080157,-33.41911341466441,-23.854319392362477,-38.34756861257285,-8.769193308954913,-5.783148883274429,-5.405995970125435,-8.531079323212325,-11.795795878509248,-8.701626446749607,-11.818962932255639,-8.695386001296761,-12.055219037346532,-8.723707351710882,-12.122492790601145,-8.82325372087199,-12.18041073708733,-15.446980961445714,7.6977043604165285
21.083888,4.280727391905268,-5.047734962274932,-32.969474583869854,-23.225444925710274,-37.56212380442987,-8.631713156365489,-5.562207928156825,-5.203775491072613,-8.305300249542451,-11.647020688256912,-8.462911019481426,-11.726714028334296,-8.527562320351606,-11.577039693913104,-8.787372753525425,-11.789735959303629,-8.533358510496312,-11.980882362281452,-15.574456297620696,7.059687808914867
21.113044,4.162261843994771,-5.216813602845246,-32.81276804521037,-23.210427525523247,-37.562382710204155,-8.345891409809855,-5.34380696356234,-4.945699966432183,-8.093745637039476,-11.402217948548579,-8.25805595997001,-11.558253959701748,-8.220537934410737,-11.711946818795164,-8.49626737889815,-11.880607718753936,-8.54610073807824,-11.598945020705765,-15.36830016179051,6.441620114159584
21.141127,4.288616550836017,-5.013516137371949,-32.462611880590465,-22.386594770255975,-34.974297687171486,-8.14352547243114,-5.125855671610393,-4.6587126472893505,-7.948053712246554,-11.33295743597881,-8.038848162660182,-11.308325499894035,-8.112193376068742,-11.420585493133006,-8.37276149269817,-11.477457543255115,-8.219367673086674,-11.563390460505538,-14.893295458122264,7.27579223812711
21.168155,5.527664100732932,-5.060295857586827,-32.704640310205946,-23.374657165495915,-36.60187424765514,-7.741310546458024,-4.913576835812228,-4.429324001357731,-7.773951727361328,-11.092811680008044,-7.892054330064953,-11.175562196432626,-8.04047837436801,-11.225643454438737,-7.948558546803013,-11.25360628731591,-7.9694552376104895,-11.555171616836743,-15.243885010893369,6.9983909278697265
21.195247,4.814872917376389,-4.856796859112099,-32.66045313190625,-23.277730583129237,-35.69554979902443,-7.683004528991907,-4.693062367759865,-4.248206674192556,-7.5755198478469685,-10.917544098903837,-7.764597329410453,-10.908872397181884,-7.705233572954929,-11.03201925433603,-7.923913782163536,-10.967028141333394,-7.904049493297763,-11.221175243618058,-14.208977626322257,8.111150944327854
21.222046,5.695523953960004,-3.825762684883491,-33.322652162573455,-23.70249732571627,-34.873422733233554,-7.434407562048731,-4.507519283886983,-4.029288048560139,-7.353323475239131,-10.789105650126873,-7.530187095832906,-10.855602201979565,-7.459596695534771,-10.86958149109034,-7.534309647725081,-11.096195884771921,-7.891616780674225,-11.20154115545548,-14.61740298763306,7.695428677599583
21.250704,6.804122237367302,-3.9295452068234646,-31.70107372788683,-23.87779454611342,-34.972473544887734,-7.148114781377915,-4.281009931937875,-3.823452184940017,-7.172306998873176,-10.609961757933583,-7.245238052035265,-10.631572755487083,-7.459913859958754,-10.717115927565274,-7.558485585202125,-10.76497277507198,-7.473813888106747,-10.979066417856492,-13.659795117143936,7.573123807638579
21.276735,7.176309060975234,-3.4338767364240534,-31.453517292473265,-22.82070925000955,-35.45362123103141,-6.984893419452009,-4.076620209074864,-3.7006703170615367,-6.958144127538077,-10.370905408851169,-7.173468962691107,-10.446526319529667,-7.232770180187382,-10.354854535544781,-7.349585541323888,-10.538948784977434,-7.3949777113173045,-10.82554554863786,-13.77976001672308,8.031616438288411
21.308123,6.2289605210348205,-4.032595264931497,-31.246651941936687,-25.668407007168884,-35.37327536876291,-6.721562731230728,-3.8760091445864915,-3.5332760512883374,-6.712220061138868,-10.152832422640763,-6.980596386068689,-10.040360215919405,-7.052380513193302,-10.238169672152681,-7.167295030795692,-10.310565129222407,-7.163370617899042,-10.501317561266367,-14.020829068138788,8.02260104651284
21.33524,6.558241854284794,-3.2782607248665467,-31.01767412242819,-25.76951686712199,-34.762962189896264,-6.598427088245263,-3.6605688836555275,-3.3694453950303807,-6.508728693677941,-9.90408159205826,-6.683440268572115,-9.91017626317729,-6.736950356727338,-9.972564070773652,-7.040205100340986,-10.10440992016147,-6.746193704524663,-11.21497294677377,-13.497389884239093,8.732703976669935
21.361918,7.012343335982393,-3.080995401430712,-28.39471981567998,-26.121909086344655,-34.74768928729299,-6.447174062476306,-3.4724949432192806,-3.205439888662655,-6.249889772479158,-9.709088106385849,-6.544917541526607,-9.731797273429438,-6.5961547925158905,-9.917503150790191,-6.880830301847239,-10.00559350915324,-6.583774185800083,-9.61995180805593,-13.156114387945184,8.90802207960623
21.389012,7.9265932109032935,-3.320518209216057,-29.513293238010128,-24.5940379538651,-34.516103823059,-6.265285802792566,-3.2628498413173075,-3.0664103579817894,-6.041216194148508,-9.443688461073366,-6.394750601468964,-9.442414695104826,-6.336798291021134,-9.614782238064768,-6.510200651639179,-9.42971276794871,-6.502287786558399,-10.175824473663916,-13.0478630926153,7.325403863014225
21.420804,5.079995765069419,-1.858789996222619,-29.99260045441226,-25.56269246752657,-34.46469841546317,-6.160168504573838,-3.015580098274091,-2.8955095703093083,-5.774402787830304,-9.184912117783444,-6.100314697977433,-9.292365265819608,-6.190336870621123,-9.05860756864352,-6.210484021994213,-9.54172503793108,-6.378528107956797,-9.657719654948792,-12.974193446873233,6.670099588105345
21.446972,2.498818799078217,-1.0187485678701136,-28.47375955048402,-24.977449942260613,-34.48740370102895,-5.918390503227156,-2.836251669120026,-2.7521664554537613,-5.605670734772129,-8.970643206654874,-5.860171256040491,-9.120745335682486,-6.076980832124886,-8.906504870864868,-5.987243757065948,-9.361694195208889,-5.952225198041631,-9.545265698687228,-12.128414644800168,8.472960172281976
21.483773,1.4160829515820998,-0.9295049795194674,-28.672604864253987,-25.56971559013112,-34.24096187183316,-5.749250129098696,-2.566460202506728,-2.6088394815649507,-5.308852113165974,-8.672772476010703,-5.463448555466925,-8.865264031205715,-5.5874197726693025,-8.540635590502948,-6.028229799537414,-9.025810957726506,-5.660612170611378,-9.63555955465222,-12.04334612314447,8.215753607165807
21.510617,1.8943815216082562,-0.6753810746814404,-28.736237816106723,-24.751932871379772,-34.16469264093544,-5.590455415085646,-2.3409855457266895,-2.481312366316417,-5.044818247387632,-8.398478890047356,-5.096334297369657,-8.482920788325751,-5.3578145782927535,-8.720421003615796,-5.511058879765598,-8.53001158075135,-5.422017093186271,-8.754197402534452,-12.137087067979976,9.249076311300735
21.537916,2.143649544118442,-0.8794432220672258,-28.041684922282798,-25.174520440747227,-34.1445706143,-5.304563889683925,-2.1325882624481216,-2.2983989191402765,-4.848511287504744,-8.210030479669372,-5.00042871368863,-8.130863906875469,-5.073156295930396,-8.2464692061664,-5.225951008860417,-8.538211074749078,-5.669347118441584,-8.755937817108752,-11.891453366902008,10.301985448996628
21.565296,2.859826476479458,-1.5498701284786425,-28.964312950612488,-24.281008040126213,-34.010197498323535,-5.244900420190289,-1.921151855568051,-2.126488531225685,-4.5763112548594025,-7.978408541529622,-4.861719553076827,-8.002288737104415,-4.907552013427465,-8.080164133662102,-4.888143150601108,-8.06500746465631,-5.164063357614328,-8.668182614763229,-12.083356995980965,9.215989386271314
21.593707,2.515618445759158,-0.9865187369245777,-28.16360050628619,-24.74208088205116,-33.7517044795986,-4.928943775309459,-1.6907055400395756,-1.979366684534163,-4.332710471423933,-7.748906125284423,-4.488311347197794,-7.8234143789032995,-4.371847475562476,-8.011493104147645,-4.839505049292848,-7.70706814784215,-4.718135018270403,-8.417775334020787,-11.821866011898809,10.748567036201583
21.619814,2.7007934158437688,-0.27994648851040105,-28.36406705828418,-24.104687244238004,-33.368038219712815,-4.916938392276414,-1.4720390345003236,-1.8016023475823542,-4.219566277808497,-7.406893495166261,-4.355893455894254,-7.5157960267174095,-4.335204089345187,-7.604204877252583,-4.500516902788997,-7.820823389987329,-4.422740961432942,-7.74760304236052,-14.379580433101172,10.985278088969313
21.6508,3.2517379689456525,-0.46225397879719143,-27.811161132726742,-24.70296841356897,-33.20930996614109,-4.69310827754316,-1.2135440194219063,-1.5852193207392642,-3.9928264004031875,-7.10971372352988,-4.010397600631393,-7.191951868756527,-4.127647485808296,-7.3559695466109485,-4.303684617545051,-7.623745374823734,-4.2428071795461495,-8.0529626066855,-11.403540208783554,12.177669674953831
21.67923,3.8905550391683965,0.28507420918139387,-27.247094395180763,-24.917002273969924,-33.1203843605606,-4.409172701061551,-0.9977889967376714,-1.3903295231757244,-3.714769102649133,-6.966120719800641,-3.910539511183289,-7.118419844137316,-3.9065968888540046,-7.106347022450507,-3.917289815284864,-7.244341208174394,-3.663622591690351,-7.238129080474799,-11.658590288350256,11.308404320302174
21.706369,3.2946216277773317,0.31418181034175585,-27.15632046753357,-24.13320893836584,-33.10623925667625,-4.1455697817688115,-0.7782983257658443,-1.2088954741348132,-3.5359845225862103,-6.774330894911667,-3.6650439126265226,-6.866567316032737,-3.577073715542597,-6.889858518842383,-3.8758778218059726,-6.934544388332544,-3.1384539527575988,-7.7555756230707225,-9.831369010093836,11.957801367616593
21.733541,3.916686339576832,0.5116087923202399,-27.356275196047285,-23.959141168368532,-32.67788011466029,-3.9441406814513233,-0.5472909341189278,-0.9825106941959989,-3.2764867576775534,-6.5799433941385805,-3.4513763519908833,-6.550137363326571,-3.250542609909199,-6.70187605561804,-3.5685699300298253,-6.802138092554769,-3.625561939865533,-6.699414725516287,-10.335107283022673,11.46392524103716
21.76285,4.176425827712183,1.0634699688556803,-27.248041909559397,-23.470462134625283,-32.53707263326944,-3.7288278707675464,-0.34378981397370173,-0.7695275540130626,-3.0167262869921205,-6.428429221243851,-3.238799404795767,-6.348468484843732,-3.2144213270791067,-6.401388598924912,-3.322515122228384,-6.4657745383128375,-3.1736331796087134,-6.881591639477314,-10.023904252174491,12.339839696597457
21.788822,3.721168228473858,1.213322945387934,-26.795511728798125,-24.136523131470852,-32.38276888812265,-3.557113269600559,-0.13487306256238513,-0.6119156853136747,-2.9363786927022235,-6.144598947675847,-3.0368893284898615,-6.130295785348703,-3.0451886310608525,-6.208981364935029,-3.096765359321438,-6.491148532616928,-3.062437560470341,-6.107523803352728,-9.745779574355325,11.963177495845535
21.814806,4.8729461318304494,1.3321870042866588,-26.691590622848135,-23.622248152245305,-32.27663216202161,-3.352138558805868,0.05182039662084651,-0.40179484250989805,-2.7167484124676693,-6.072465466507867,-2.8880611859744514,-6.006308365652731,-2.8071484198526866,-5.980007659138604,-2.9499994869373576,-6.069245623972629,-2.9093144558119683,-6.1575234699588295,-9.435917108061993,12.73677713121358
21.840983,4.7329384273165855,1.282285992040809,-26.52267840208237,-23.644114030961347,-32.03313203908337,-3.3053758001318156,0.2515206080627314,-0.21838169329911294,-2.5527790345551056,-5.8989618504754295,-2.715603877592227,-5.772153779864266,-2.6448709545743414,-5.700878634703944,-2.880133450697112,-5.9449964211495905,-2.4277186893399856,-5.973617715501809,-9.417275744335232,13.36602741632916
21.867911,5.001546282431215,1.0050239025229444,-26.182463656351985,-23.114578971595947,-31.70378026085361,-2.928942688774668,0.4455467589285755,0.048063117700340136,-2.3129813137852064,-5.696805087788391,-2.517849959114462,-5.601724400679066,-2.5204601551323993,-5.583306156038889,-2.5801960248662823,-5.703208842171759,-2.4962128067016223,-5.977902418389707,-8.80940024997691,12.750200757012227
21.895177,5.532463189234405,0.8178070679962305,-26.181951218565686,-22.88579176129357,-31.818181757746945,-2.750749205791093,0.6345676239969187,0.22486604471740193,-2.1702684741709155,-5.5695145573121705,-2.2489663845237473,-5.419193254644201,-2.298191891362151,-5.4727316572965545,-2.4176963443003223,-5.57220052754662,-2.3456109134563774,-5.6847391174250905,-8.675993547660592,13.145525689292185
21.921971,5.132386981045089,1.7171014074825013,-26.379601477641465,-22.893843384263832,-31.34683297025554,-2.541741424906087,0.8347354140982423,0.45397486256685,-1.9314402872254701,-5.2969162999215635,-2.036942272551657,-5.3462797381108365,-2.1631759516386926,-5.252497828500433,-2.3180781985851886,-5.297798950345025,-2.1942063528363787,-5.64463809138023,-8.255701844308648,13.08436910304996
21.950918,5.635011537736674,1.3944219526750203,-26.257578821262733,-22.272602626355035,-31.188847080154158,-2.427662382807033,1.049558133741694,0.7333012893550418,-1.7521077519918709,-5.111401559066735,-1.9093538310098013,-5.082254278835251,-1.8640202705425404,-5.203509609692083,-2.137754009507236,-5.194704357773595,-1.8696122635469707,-5.136476589432003,-8.930375900393686,13.178076120395703
21.977202,5.948015014147489,1.658895488195628,-25.391131127490436,-22.728556699158837,-30.920258753847353,-2.2498629184454435,1.2390126884650865,0.9368224321988556,-1.5334282141359916,-4.979656918027144,-1.6841266127411705,-4.943657743674827,-1.767634742830015,-4.895354148738793,-1.787329393883227,-5.155731289045188,-1.7230355670990891,-5.4583425599039135,-8.48455394058257,13.17497349078989
22.004529,5.734807253901397,2.5852199622428844,-25.351122731166832,-22.00149158439027,-30.94120152535635,-2.018651971428292,1.4231931718015283,1.1447682616518295,-1.3021938598495508,-4.770258377756552,-1.4722857948711465,-4.834606951191743,-1.5550389786653651,-4.855469677671092,-1.4480384956483943,-4.734661224740657,-1.8002875499110265,-5.0147749819378,-8.498604450036087,13.654752159845271
22.035049,7.418611195638956,2.267354186292291,-25.202931886827386,-21.844567278892296,-30.832853937154304,-1.7483114079333566,1.6425759448616513,1.3926592521716183,-1.1472888540612494,-4.516784170131402,-1.2545449825586286,-4.53850822379165,-1.344617573897078,-4.492633912246476,-1.4708122612111827,-4.7176488658558435,-1.2680489783710824,-4.711978632905222,-7.932022539152809,13.50620033506931
22.063854,6.085219366303307,2.523356179604238,-24.950169876445553,-21.53732091686681,-30.131008969015184,-1.6508409096412682,1.8310236159766893,1.6169274546962906,-0.8652650791389106,-4.4058169703729995,-1.08624366247445,-4.299304069347042,-1.135015381750272,-4.304047363913202,-1.36721602314401,-4.502350770872326,-1.2284265638654612,-4.6691852589909475,-8.25164686701717,13.857032796365582
22.092301,6.565253157531016,2.131192680804916,-24.68231147956105,-21.456472901459122,-30.097961509451814,-1.391554597698885,2.0324603571081545,1.8331144494115776,-0.7197437966617297,-4.1378816968806476,-1.0132828437007617,-4.14841538920038,-0.8060820253892075,-4.134059648227378,-1.1070675725518464,-4.334110209140613,-1.0795959049056592,-4.26436645675601,-7.354030704300917,14.266654676850973
22.122918,7.167218055420284,2.8523982002864696,-24.512546500797374,-21.06630918126903,-30.00271585820586,-1.1686465911134443,2.252969090210298,2.015932923540537,-0.48325199135449326,-3.9400603323047667,-0.6245258371256495,-3.8290604967318913,-0.8268592065696774,-4.026689005520199,-0.7886879445420409,-3.895176715482616,-0.8016065419240259,-4.096201882857113,-7.292161700417257,13.986225869834225
22.153782,6.904967525734528,3.742440931109788,-23.907253074772907,-20.78810140557852,-29.724976616842646,-1.0780428365926251,2.4459354532887865,2.2513850093538403,-0.25485324675330034,-3.7543460839917264,-0.48770296313180783,-3.8511045786375213,-0.4812655476009419,-3.7746467166746447,-0.5231211037156492,-3.693045874911002,-0.5568929951094183,-3.9189049900727695,-7.28988585757986,15.093227247625462
22.189409,7.488960613240607,3.5789989459303198,-23.78371346509112,-20.673955952178986,-29.74234390338797,-0.8562895895160331,2.719605890593969,2.51584975588345,0.009539254447714742,-3.448418857421368,-0.17156582100067966,-3.4441536289837744,-0.25640315839229916,-3.3952997270610794,-0.4877687483115289,-3.4951877470793478,-0.32322412461333977,-3.6781254802482577,-6.438361845260578,16.238987785682987
22.217426,7.8079200259238215,3.68795351299336,-23.36678881104462,-20.834098314824196,-29.397445710681353,-0.6558178569804946,2.935036209600874,2.698063213230143,0.20922544261971493,-3.1774409268625856,0.026154182096528818,-3.084355404663408,-0.027415997930631757,-3.207461683080087,0.022270285842075684,-3.4749192360697654,-0.13896973226482284,-3.4984040035257866,-6.282056192331176,16.247254764230288
22.244564,8.040385448777473,3.5491092670423425,-23.559210172140855,-20.188333910570762,-29.403363560751096,-0.43697022550248205,3.143394968441412,2.9182634941251493,0.4981328428205061,-3.0721839525881305,0.30835194562791013,-2.9614642195242795,0.21739352496731368,-3.020678314841223,0.2582952110052542,-3.1392144661866537,-0.303346530338996,-2.972498449794334,-6.561007622308246,16.363483296759807
22.271843,8.726982328938927,4.45583782187118,-23.492526172749134,-20.279594043091734,-29.040913019080687,-0.27760446791984733,3.355585744400832,3.046587197735066,0.6924006706522807,-2.73783476435405,0.4723085849978281,-2.7411730448278493,0.5979991865437907,-2.842472975800637,0.43912866737589473,-2.9204151318007376,0.39863813172441215,-3.1232898226884838,-6.008641996842144,15.62219910755877
22.303929,8.635167162983738,4.522511636259417,-23.365586437170187,-19.691858220467527,-28.903139609035804,-0.17899301309731505,3.6072596830117374,3.252474229190375,1.089603055876314,-2.556281127031328,0.6299646059720567,-2.4275183161413616,0.7332045387355182,-2.3770173849127274,0.6928362760483701,-2.7582609276308574,0.9229496310583112,-2.719353318911262,-6.075406070903952,15.479628310341287
22.33656,7.8471221473812784,5.31389786127395,-23.29299733393563,-19.78903307312465,-28.90340029552501,0.17955271520579794,3.8122800073915095,3.4416384323607754,1.2941628051834373,-2.2320491230964796,1.0019227014719714,-2.1886258324779564,0.9209787351802504,-2.16602502377651,0.9217066607440956,-2.316733489320703,0.6536094160559339,-2.336779596728987,-5.436277924505228,16.339346802333836
22.364899,8.49035115707341,5.246612352368993,-22.790922817323032,-20.025570543368286,-28.581420070805255,0.28221329449828114,4.110068451993302,3.6413418562262496,1.6350599050041905,-1.9483289855507537,1.2719576901926224,-1.8471076322214588,1.263777407739414,-1.7864492709693047,1.0914456575172704,-2.0122151784645315,1.4578540513524347,-1.7234524070681756,-5.048512014000578,15.503992531463354
22.392218,8.497422306152732,4.616159994401143,-22.458667820517817,-19.607568252930655,-28.58011563809021,0.3031593427670403,4.340820920910213,3.847089070281197,1.768327828263248,-1.7150072104375842,1.6142701523125982,-1.5486265632709617,1.594513550344486,-1.8169142702286034,1.4939418022406357,-1.6199266549603568,1.291878217160653,-1.0731462806112266,-4.880053881491893,16.56777423347993
22.420933,8.628557896646818,5.867156952506266,-22.51694860809342,-19.5217862518718,-28.46817208793875,0.3384104040795578,4.594601949356832,4.077275516007894,2.1143869468526306,-1.4591040668964828,1.8817061025374093,-1.2571709825420292,1.775163354676023,-1.5096645720925792,1.6763436390835493,-1.3380536480934127,1.6580981736619866,-1.520632513779705,-4.653075917585092,16.390727958957928
22.452851,8.631025149969176,5.974778988980022,-22.253439308253494,-19.30733543531011,-28.379727495457132,0.895184300266265,4.884613069962423,4.326271071874184,2.4150188403427695,-1.0917104533345654,2.148899502471707,-1.0734423607536387,2.016173099009257,-1.3266721741641665,1.909896231807523,-0.9977243969061026,2.0274276063259875,-1.9078988281940594,-4.664360032646745,16.68440087704346
22.480096,9.05590867402329,5.8785638623215295,-21.842791725005284,-19.192954576836904,-28.188473542083127,0.8157159665240307,5.1420855138288175,4.624263782488757,2.6027767332714977,-0.7600084969562422,2.30267976029289,-0.8635395003625504,2.319367812422066,-0.9011077188122566,2.075172833013748,-0.906793998829252,2.129702949922736,-0.8096690292491316,-4.254526772868402,17.740238235327688
22.509987,9.740243941905549,6.448787868713661,-22.14094957353524,-19.029396210554793,-28.352249613275276,1.393669831974769,5.409805238124142,4.897976777323191,2.9046370263899086,-0.6105631240346089,2.661857632151124,-0.7040096019578177,2.5660744734900653,-0.5353046130862278,2.4788344667080393,-0.5896364673722417,2.298023261504547,-0.9924858732079026,-3.8366190294788223,16.769036240396165
22.540447,9.701119438751602,6.513616101200281,-21.786776343357797,-18.876731404375757,-28.061738723049515,2.4030409190672155,5.673495491816483,5.359029160201235,3.2009224819023077,-0.31185840323628894,2.8572109830811714,-0.34570251108806654,2.7083682375567477,-0.43603540812380154,2.47145277927817,-0.5080015267404814,2.806515658337303,-0.7975351176859842,-3.4571127307266813,18.51206821211296
22.568106,9.950475815750426,5.79489192962964,-21.819868817058804,-18.602794190218873,-28.057888571129748,2.4987637313509583,5.935740247544304,5.928417294247884,3.401474278435685,0.06705474154844815,2.9711472437622723,-0.10486864448132002,2.980057944710929,-0.14761675514455436,2.9373056090371037,-0.36675469787249276,2.8601991605425146,-0.4433845655071251,-3.5925329633520144,18.235666818302036
22.595182,9.997498381323757,6.736628066599771,-21.569303218524816,-18.562283557824486,-28.281819259110026,3.397379460816796,6.156950728658341,6.377619570808751,3.5806379457074344,0.15475480065798367,3.2721914725276755,0.17144776037217407,3.1890457741144744,-0.1360344452415911,3.065976085929401,0.07117736516304406,3.0924029856575745,-0.24080903053045372,-3.150869782348814,18.20786043773606
22.628585,10.214601526251206,6.5083855571545355,-21.205037800148894,-18.351589716624005,-27.713981604610716,4.044069578105994,6.451547353260045,6.842883061921903,3.888356260583514,0.5418178450387943,3.566889858815218,0.3552328301743413,3.3911696371485713,0.29838999955711204,3.456410705097783,-0.021218798997464462,3.3130385716338417,-0.06744022379183588,-3.475277516134984,18.512270146998492
22.654204,10.525455991962104,6.842849488095884,-21.315451341319957,-18.288660582891133,-28.400083410112675,3.8863582662100824,6.663081738582961,7.090499301542297,4.063545212387291,0.7995221691572055,3.7408256890253537,0.488049883499873,3.5968066058280583,0.5446269104576748,3.583321223618868,0.2047470739640775,3.41500067909407,0.5916158716316154,-2.776401812151382,19.203058116513755
22.680513,10.793809164672696,6.867327920247893,-21.069364112163857,-17.616156557326402,-29.04818891782388,4.135042464961303,6.875159813840568,7.332620711497922,4.279722335322058,0.9186373444170821,3.9136326930888967,0.7762848651488776,3.9426437901049884,0.6223498293466323,3.743498224111735,0.5307123261579392,3.6894171288335422,0.26485999877082134,-2.7730925606022314,19.20330539236568
22.709185,10.966192261067098,7.093717196355758,-20.81469796480624,-17.70516079597802,-28.99341089962708,4.244624228102229,7.095565330370357,7.57298192963005,4.511794682793684,1.1234239229153833,4.204511734893683,0.920688500538055,4.146218742221878,0.7498441359906939,3.852904159144629,0.6363332433878227,3.9577942257963232,1.004399148048674,-2.303755704946793,18.971676167635923
22.736225,11.178193426653248,8.007152183757862,-20.56427039157522,-17.584318936692835,-27.80030383556147,4.602481397113363,7.3076251836337835,7.787682293472939,4.6689125938138485,1.2279313153723883,4.363281000466754,1.2724062672016778,4.338407152092124,0.9992341290460328,4.138688020378683,1.0392435223562335,4.180639645556007,0.7625202016867823,-2.7638171863484358,19.71156132059103
22.763789,11.541281022505375,7.67324166572553,-20.184526845255565,-16.974037999652445,-28.426533305369368,4.613563434118154,7.510215961710587,7.989910331427684,4.820668570196402,1.4448025142427863,4.52944548475069,1.4320828310609337,4.512160285616889,1.3412747032250154,4.232811196623691,1.173736962108577,4.343563644435742,0.9878227000467086,-3.342220532004204,18.78869402150149
22.792692,11.662790141467818,7.454635056147414,-19.774364040854557,-17.098686997279408,-30.307325809817165,4.743770235565899,7.737838224709875,8.15539713713019,5.059586645894458,1.6895453371271834,4.86594437714472,1.599796085735656,4.5997180872508165,1.4910669767589864,4.471167833326958,1.2632280052770675,4.582408108890488,1.1140070984307686,-1.9591231129969702,19.3750732519454
22.818894,11.553128764180059,8.329675811010866,-19.864345794468175,-17.004572406847053,-29.79186457575956,5.102973607520524,7.936701034554497,8.353936800064563,5.276223863515127,1.843087958338501,4.9687131962701905,1.6425390546320615,4.892613073218522,1.7722920659071857,4.702896267442923,1.4786998047069735,4.737193446833372,1.694753547497856,-1.5251600154111424,18.94879464602603
22.844695,12.093246925453908,8.148685999289928,-19.553920266600123,-16.61085256716008,-30.958084168020353,5.227154566109724,8.126464484497076,8.50768770350853,5.422562620486939,1.9839893075990653,5.181696792395697,1.978671185226168,5.155448710410933,1.872395587121967,5.037682205827674,1.7815733704043222,4.75819871968141,1.6645753534366285,-1.17645891417007,20.249887766042097
22.871514,11.134970765389316,8.383699945411973,-18.547741729766194,-16.516079434327644,-29.20142954371079,5.317889227901139,8.330810923069956,8.709647296568054,5.652619743021032,2.194392738523539,5.47669623862934,2.0558574729553856,5.329291089126496,2.012851405069835,5.151357825798497,1.7921455263550947,5.128070963399727,1.8842325202956722,-1.6284707740045878,20.74236473510486
22.89957,12.156681161221538,8.157051048231121,-19.01681864351729,-16.480088368136677,-29.328769849668916,5.5921759444887496,8.534301820543746,8.845352459737772,5.8362800209923185,2.4486784215455306,5.587712723969184,2.438754878492931,5.560867340965822,2.2075219317011876,5.266601640927911,2.231376694930358,5.325268059531396,1.925568004128136,-0.9899141996965606,20.536622360323182
22.926514,12.196393834775153,8.823202284641475,-18.623262644782425,-15.408090876681545,-28.966510674329605,5.691827608366174,8.735061528492857,9.000618051421112,6.038798198663907,2.665306589484443,5.836925624081149,2.480289887621451,5.5618565087904,2.4686396710124274,5.624045892997424,2.503102781125972,5.814428630699475,2.377510881530359,-1.011257148523401,21.00855190915669
22.95429,12.79091278582503,9.547708629809808,-18.846972534993185,-15.34847438943866,-29.367160622817558,5.924116385086013,8.922627319282238,9.1479032995814,6.117021144567535,2.843749674572653,5.991172632773738,2.6635682639619382,6.040487248735521,2.7320010511827117,5.663356976755145,2.7261380952473693,5.6355661232128975,2.383909238346025,-0.46498210179295835,21.649270178300064
22.982076,12.996477454508645,9.730240889250641,-17.588994873973665,-13.935744009707022,-28.395698468000813,6.0518655872374145,9.149300499050646,9.298298970638339,6.410595266139873,3.0822164509446064,6.20750347928365,2.9052832871527876,6.122974293423634,2.89398814778858,6.121470811593763,2.8969313114934123,5.990109643638358,2.623463933734093,-0.5606310562512653,20.325973014633583
23.008437,12.806286177900255,9.951815841502336,-17.25136360661976,-14.892321505395987,-28.673217777959113,6.201243339519514,9.337925486357777,9.390820986177635,6.572876071162878,3.239339592972422,6.460282047705547,3.1562567907022303,6.306857890771925,3.024742171314196,6.128802970121334,3.129694289520944,6.215244709807603,2.913807066776933,-0.5417193620248089,21.48583711377726
23.0359,13.989553471481607,10.207832802521892,-17.44238504409061,-13.889633613283475,-28.75491739704424,6.350214876699173,9.539719231809725,9.512954845794788,6.810524719405452,3.445245774561751,6.600847269295933,3.2704190896134975,6.461547274817872,3.2809560845865997,6.445693396118254,3.060766861494515,6.354028479011305,3.058686335806558,0.4186462730122485,21.870177093707532
23.066543,14.082353750898642,9.948969362650443,-17.235119882159466,-13.383485318690733,-28.992167910947586,6.496357944772518,9.76614714327842,9.658890197323965,7.077954126680757,3.5900029846341495,6.872382294704847,3.54803729739511,6.752318828170896,3.5187750241575735,6.466528075728124,3.3644660847070247,6.694427337748639,3.105825902568992,-0.17156725475417167,22.054917071836858
23.09505,12.971480872430638,10.280746868298372,-16.786211303475497,-13.256085166352493,-28.12561340595981,6.6733642901934465,9.984452153202078,9.821213772862508,7.327622169519991,3.8779991117411567,6.985733879197158,3.7732647235491457,6.915813060512415,3.7668615506949474,6.928204249153935,3.5307564971846466,6.927768359959361,3.489354201935716,0.2161363784714012,22.156709071431944
23.125626,14.304831521143463,10.682203913114597,-16.992820039241202,-12.81435637945034,-28.010093996653556,6.985583719607015,10.236867978605755,9.955270183736474,7.607490472007608,4.144004508936897,7.365459771546028,4.0804833633174615,7.231163365442261,4.004220616712319,6.936410712702079,3.8415785149485857,7.024928274579441,4.055777693763356,0.6564612826485315,22.18271270689227
23.153112,14.405157132487462,11.17149300098162,-16.65916518485271,-13.184960410746395,-28.60440193395649,7.09232371479649,10.461241931523471,10.08478948648658,7.868608169070235,4.345487801371621,7.509337136230455,4.477524241152089,7.362957021240652,4.197924659207944,7.381003928861402,4.200381065054668,7.3091869261731865,3.4076702982897333,0.5356778468092258,22.339087647999044
23.183624,14.938440599408981,13.032717719767454,-16.457142847206192,-12.632328874934732,-28.192801657346127,7.282829143401072,10.673070809533463,10.246108990312699,8.048220067542493,4.570343402397925,7.8143988747616495,4.409350893457187,7.742840785224584,4.588969018395652,7.5747469309765005,4.31152474068842,7.958996961710129,4.216881437569624,1.2701506837747008,21.956270935116965
23.213006,15.546121274541806,11.335009443532567,-16.20101610137436,-12.91453040447698,-27.795383003787606,7.522832306101001,10.856879980331819,10.412814656613582,8.279038628589522,4.7705991966319825,7.966977186006232,4.690266416366915,7.835057468651512,4.680159227180797,7.850017468196657,4.761208491929101,8.07431097099195,4.2352830196167055,1.8165093108381252,23.32080378868244
23.240912,16.25595000845987,11.52514532083459,-16.13818807820754,-12.18939814292663,-27.520436756581006,7.675066949552218,10.98294198515998,10.444884970915089,8.400596884086086,4.939495465601515,8.291125777023842,5.023030534187815,8.032817434566535,4.768297182371198,8.136270229687803,4.755294441089669,8.265601645321725,4.950919235154538,1.3164692562874345,23.02158577281474
23.268028,15.307229116114241,12.632373702417745,-15.945830628878099,-12.450158326237286,-27.459710030588628,7.642236368929729,11.059489481632877,10.521078370308857,8.49963918295989,4.968850661669671,8.27787317389999,5.028809542916064,8.165222634386106,4.840068785831777,8.017635517725932,4.978510169233183,8.184319802611025,5.030687095219208,1.444629757776307,25.133830865265903
23.295257,14.283042452057082,11.94654734207301,-16.452039979998517,-12.360447010609018,-27.147065157080288,7.601840181313841,11.111918818591803,10.519400240065155,8.421784288980465,5.057342626787914,8.356922827439504,5.17240756387644,8.228416616852034,5.046985285010755,8.196388360091156,5.021920858459722,8.418766743664913,5.278619695546879,2.0112552837578526,23.2307449345127
23.321225,14.615471900186913,11.519761666148115,-15.39669651269445,-11.642543944534264,-27.203465481730426,7.901619340379632,11.129195294957334,10.544311199587723,8.593364408180378,5.028886932534626,8.259141914245326,5.106197382247985,8.129951920959853,5.180141116976748,8.255585243520313,5.072144111329795,8.392749958028652,5.360882951471926,2.110003317846535,24.904681249707348
23.354904,14.005376793009194,12.474601160344859,-14.124523613767597,-13.149505475799003,-26.529758650930372,7.80946940685762,11.098140660637995,10.511594519433665,8.465256617420117,5.024404250725471,8.350733072511826,5.199928351095801,8.284370621778429,5.171165891292403,8.171849165258795,4.941894895462959,8.619763814338993,5.095281658203647,1.9935649458484666,23.367127941317474
23.383606,13.008744355133292,13.386071666774226,-13.563898272143811,-11.750610094491908,-26.655282113989866,7.80517629118272,11.012274209862559,10.42163925899247,8.408347415453052,4.750183301063485,8.203841505816866,4.907952635335366,8.111123274242228,5.127240354646114,8.227606063674632,5.308219665994709,8.273127629669524,5.089523621746247,1.7457853318265795,24.05661526154891
23.41068,14.055957265151013,12.794263813001361,-15.169855504252013,-11.073671445539457,-26.646619032240608,7.676936125903371,10.910277560329746,10.299261132591907,8.248196609460955,4.708297994573325,8.008668591285465,4.862282956032476,8.071795995975052,4.770916890216249,8.17504702494328,4.830906672534213,8.095021706342573,4.510047916319111,2.6215224572582105,23.531597198687425
23.437268,13.071008424028749,9.911325596262031,-13.732181776139457,-11.22335802282542,-26.592085031610015,7.650887524248738,10.747826377368288,10.2256442822522,8.122067153829265,4.441412867832742,7.599372555883641,4.64114436110379,7.772168115733965,4.494207535320645,7.719496023956856,4.749088454586158,7.11726345407878,4.807956071040136,1.4942558561049717,26.57915899662448
23.466553,13.678568828982318,9.618993020637562,-13.268566292465938,-10.516425744158974,-26.571938474621387,7.551622443567095,10.550376848543237,10.028060171036252,7.8053914553537735,4.114742451340196,7.357419882386848,4.4673221869498425,7.415988288785507,4.1617161046339675,7.585732572587487,4.1758228289439785,7.676712991264695,5.052099784765807,-0.44094904959841497,29.697590765407895
23.493191,12.789458937907337,8.59536360445612,-13.826295404788045,-10.500345218193448,-26.86825192969148,7.352819379209342,10.321734758073385,9.860008833575195,7.382507293917777,3.6591214416864193,7.089820545859213,4.0639440571958945,6.962246441929665,3.913882328867879,7.485318017213095,3.688160301087922,6.698406239927146,3.938154378505549,1.0941854179677442,29.84118934280482
23.519307,11.089087808907548,8.28613682392345,-13.932164744572276,-11.03355496276222,-26.848111307870493,7.24964990106598,10.117753078001748,9.724775325764108,7.202479267818722,3.476487869062137,6.698381782504497,3.6565433046907208,6.6693706906985435,3.430337917646076,6.897323027807513,3.228531162539838,5.661392564281451,4.068972740665257,0.9383431855528533,29.359028075077983
23.547991,11.655164440977842,8.587637341892368,-13.995028084180714,-10.98280376943562,-27.144025757833898,6.934334388500268,9.899331550610494,9.580664286253315,6.809289144044961,3.2416010801650477,6.556004210195117,3.2749474839172916,6.472337441483311,3.2547721525165563,6.694885538916663,3.1677300747728205,5.973357901967345,3.0746949839164808,0.7236397222837391,29.13784640965449
23.576503,11.091406747669845,8.251380859615457,-14.303487294326553,-10.951618973464104,-27.26827058600839,6.994762032709381,9.688946386021367,9.422617654338037,6.679071973025557,3.0705925838108397,6.148319633078754,3.101229470035231,6.192188535029879,3.287103375620458,6.08037641232839,2.893982535551289,6.182313777705125,3.047250875355718,-0.3337909681499587,29.53052470166433
23.603604,10.994667395430762,7.6379035477325115,-13.941344166576295,-11.23768891566229,-27.22101311632069,6.771150922938397,9.491292162332378,9.295919253603474,6.4165230318813515,2.8554579195090466,5.899315900383718,2.9592728515014195,5.963996030598386,2.7935272804415487,5.938242622726314,2.717700594175318,5.57336159022768,3.446094625790549,-0.11166945334985647,28.309442661121846
23.630726,11.164381404746518,7.428798716463774,-14.265094190664428,-11.131253189222395,-27.463974992370265,6.625398955225481,9.289660236384874,9.111182819571486,6.25111897273014,2.644964930686461,5.810413244522009,2.716424818031105,5.686043780328197,2.8727104761455444,5.644109835370814,2.611929135246169,5.417909521407247,2.383984997138008,-0.5238520013665209,27.725934746132538
23.659747,10.954767552672399,7.369196206672668,-14.547274920386943,-11.48592774832378,-27.571841376784192,6.451493373903612,9.077265908391059,8.996455378621201,5.99636875239156,2.5686015166627394,5.615598425879415,2.3704592467694043,5.489846313748995,2.1413436827315313,5.563141509034021,2.2898858978492815,5.309445820774081,2.6099537993573656,-0.9808647814978582,27.776142413700185
23.685696,11.050225638939821,7.322508777157003,-14.443818916138035,-11.697810687226523,-27.63155447491783,6.412607248587948,8.898580275504488,8.885753859575876,5.870395447848703,2.394059850949575,5.411261564024476,2.3747458356538114,5.268746906076361,2.0743304345674796,5.278313336007006,2.2482496010865622,5.044787528178014,2.3742218223246265,-0.6256361219742395,26.13773522727824
23.715054,10.77519516498404,7.527971252660898,-14.723351518900456,-11.817345472088919,-27.7805396369993,6.092578445043323,8.685948013320958,8.712345268817446,5.635561573755103,2.1749075896755246,5.3012747918256595,2.1136494483419535,5.135420630686041,1.804343753600019,5.013887919326381,1.851679271414204,5.090070007119644,2.035569833554921,-1.0020130077044938,27.80088454257102
23.743752,10.887844598312714,7.429321664324517,-14.770744302436906,-12.373339006252404,-28.15578488148271,6.083053824890245,8.470811187581498,8.550470194879633,5.49028178278571,1.988314380242874,5.05391975365498,1.907194461478554,4.93631060035756,1.5424522405397143,4.643698404884866,1.701073952266912,4.7215248459526045,1.8942663793440742,-1.247288808382585,27.814470084653497
23.77083,10.319300404104894,7.032651474631736,-15.107341603987942,-12.105724598713207,-28.170227917740533,5.909998723664464,8.264379819333957,8.439764601535595,5.287369274832844,1.776878002573909,4.742937439612981,1.6526785869151583,4.725953110935934,1.515469733867114,4.8422248538706265,1.5970757843152905,4.754203259617894,1.5021334587731094,-1.7508138057794946,26.334803103396105
23.797889,10.03233971578077,7.249734407202345,-15.30849023470208,-12.133046256785054,-28.466015644140327,5.670908846811601,8.06395555292166,8.265114041240627,5.0853265543618305,1.6347055060461066,4.611316103359356,1.4518493020622036,4.52645906404648,1.5368665848551613,4.539363211680615,1.3730362141723549,4.480091071004884,2.009387495442221,-1.9080018957172173,27.000475883366484
23.827372,9.938397913138871,6.4292552992594985,-15.305742144240956,-12.431413611361323,-28.480369926355703,5.464235853564331,7.842086139540274,8.041190083418098,4.854384974530036,1.4510190876897702,4.452940755063182,1.3410093850952065,4.365706183250378,1.2443497573660633,4.548842766735073,1.0860706086702092,4.142335481280681,1.3401045184730611,-1.7142431369728846,26.37071875569715
23.853312,9.968621749664914,6.583995095143813,-15.549136774010666,-12.28378087023363,-28.67041051343922,5.334445689061873,7.641679912181127,7.857569116902491,4.70129326225779,1.324380856590079,4.213969748476152,1.1470751248671267,4.266386951179695,1.0609358226259502,4.273282557360038,1.0138303591794116,4.0739208173474,1.1722281235108931,-2.1651805463214138,26.480174055407407
23.880203,10.501295642086793,6.618480904262455,-15.854848713607634,-12.647294717859483,-28.75866211833092,5.157253988633544,7.431278071177485,7.685864069575992,4.518242682843253,0.9403305204544932,4.057511476907713,1.1110640453638514,4.0212052832246705,0.7623460075575795,3.944878180949618,1.0264565519736755,3.9834198711234254,0.987218928487441,-2.150086641556943,26.35277167815099
23.909065,8.988859928609752,6.194165679543528,-15.863081201083329,-12.927872361318533,-28.844802550664816,4.9054576526512434,7.205772794998019,7.446404578836026,4.27978808469633,0.8785282969164739,3.741196054933966,0.783140465571948,3.748362320026312,0.6276311568797202,3.840172322281686,0.7064420940561655,3.8820700810962947,1.1664627302053199,-2.065082246848359,25.913382274866983
23.937539,9.562768104066649,5.963203819938236,-16.033311711762586,-12.676633879014403,-29.168880142462378,4.683527720252596,6.989418653901445,7.204218982689943,4.037006033074575,0.5997314659766325,3.6868451670932436,0.5429996370794946,3.662113969606877,0.4012110829756621,3.745189775364494,0.25351907801009776,3.518808925706948,0.6971858359080497,-2.99463656726138,26.358499575725325
23.966143,9.40402043538087,6.009990096032561,-16.234857883123226,-13.17113771613437,-29.404587235567682,4.430859088829718,6.748959000066495,6.8730470040581,3.8705391441991774,0.39945440726541076,3.323413350934686,0.3129488993064488,3.4208499879955836,0.3454513985702366,3.432126266952768,0.2735297263797536,3.4730799025381125,0.578536358009567,-2.7193065567828802,25.757269227271067
23.996981,9.029044235105047,5.899384154396468,-16.506661405362873,-13.453517582565745,-29.568745407171264,4.369844020863043,6.496219857732057,6.619262584428661,3.622173371055538,0.12428006197880438,3.105802481184096,0.14144855672140205,3.0940122431791677,0.09452653139956442,3.17859106580858,0.06857523016755666,3.2481650255729124,0.2681060275228817,-2.796854862883266,25.509788596121567
24.024558,8.986576547746033,4.921659616988763,-16.933024393950383,-13.561918374362683,-29.723898289303264,3.9645578643025248,6.271764261250636,6.105671363052879,3.3076162077538522,-0.03461370128272229,2.9549281779072003,-0.08739937180892042,2.9222867484905684,-0.21130570139412688,3.030596318002016,-0.12149649393746631,2.8677320724955644,0.45779684112525476,-3.444654286929533,25.83199643584757
24.054665,8.136208829631103,5.010528984351582,-16.94935426175608,-13.748939487450592,-29.582180614827905,3.7066700726319484,6.007232847771891,5.58714922361275,3.0817849786486002,-0.4082617744657654,2.5635531397403644,-0.47532764442146064,2.725183454489958,-0.41414482923711293,2.8408309053126226,-0.3505405241454111,2.7895486241108305,0.08247375129630909,-3.011040627469239,25.196911435630817
24.085025,7.9978034814407355,4.800937043248797,-17.24606938656344,-13.961465925892858,-29.854250252223167,3.4017116058552945,5.736713382552988,5.200198597377042,2.757476632042488,-0.8775831739884253,2.2622848532091675,-0.5718112042527471,2.472909186895879,-0.5884826369145484,2.613823071988298,-0.7201425476285267,2.5470926486882512,-0.4898239353278465,-3.4069345845222405,24.767891027088513
24.113761,7.706478247948696,3.7370997723617836,-17.567384763814488,-14.027607556905071,-30.3727137159057,3.1045834255393983,5.482473160467877,4.741924529442303,2.5485890077357314,-1.1485362110180988,2.1567689782897412,-0.8944605550005601,2.1751439464011386,-0.8433503550694708,2.0583854258728023,-0.898884818442344,2.1655474713826597,-0.6141560383950214,-3.105129765193668,24.354931252611575
24.142145,7.744461281367002,4.785135402768081,-17.681061155760098,-14.367541255577256,-31.162036174903754,2.2898659873883425,5.224600406724498,4.486003383448874,2.229576091952182,-1.3978610476702429,1.7670029550546478,-1.1140118376845571,1.8704988389625195,-1.4065857472546726,1.8293512369004363,-1.1255894338172596,1.8967918167754216,-0.7975189683664654,-3.814996246516493,23.77677444098673
24.173092,7.419459630831036,3.5042327041793824,-17.867985003325987,-14.774784994892354,-31.641812627108376,2.052780355926662,4.951043322590098,4.135389722406858,2.096178273812102,-1.6427429609289432,1.465933712675283,-1.478212215206324,1.5799632769489829,-1.464747502766377,1.5823973607364714,-1.4998541181571596,1.4847854899112287,-1.0440120445419254,-4.383525585790346,24.384704331162915
24.200382,7.078243057181831,4.831872749125022,-17.783354390953225,-15.35841217247244,-31.606183668096527,1.9934407363747217,4.708338289765431,3.9617368437464258,1.8262809945307295,-1.879483658425659,1.1987617313018508,-1.7191483668157472,1.2804484000102891,-1.7348704325495352,1.2885220428506703,-1.682991579224647,1.4172383472295826,-1.6523049810348691,-4.496235005571775,22.569464748271844
24.233467,7.056231168471513,3.3277466268701845,-18.499495519127024,-15.38713180201071,-31.774110818204726,1.4143490930303166,4.428648774278439,3.7068066029907087,1.524084056419821,-2.2214995503469215,1.028973292332311,-2.0806845894827455,1.0344962990118935,-2.2328244460825792,1.1830940905147505,-1.7516880628062035,1.0386958644111068,-1.6349131025677235,-4.716231489549259,22.462512353351755
24.261655,6.9239741107390795,3.0610770213360015,-19.253596380732873,-15.532194263140617,-31.530514793158112,1.0109566188295402,4.175075892495686,3.520195951666636,1.1988674026373651,-2.5367381836731013,0.7396371394866195,-2.3735198481760973,0.8354245691687285,-2.215608510303039,0.7605630372245902,-2.196765210407983,0.42279087825142553,-1.7697258507614004,-4.4071577722610265,24.364153978095555
24.290192,6.3903337435476235,2.657941730568757,-19.270436124681396,-16.63596066560012,-33.35782296859542,0.9124632037924176,3.9397820401776387,3.3448927349467183,0.9500455752967578,-2.6787949315180697,0.5271918327907144,-2.573673363677896,0.550531952906685,-2.6263964885954456,0.5425300337035348,-2.426805705876319,0.44098626154178194,-2.1872651940842043,-4.962309526000617,23.138208564727037
24.320762,5.537382548636606,2.391199164604909,-19.379810791098798,-16.894298095314916,-33.08224633785844,0.6617122691868393,3.6801792338303376,3.154934922785905,0.6872289007903556,-2.84613386259335,0.24605245059283495,-2.8348490559266133,0.245353391042477,-2.672191658080099,0.37922623022642404,-2.5912193911093344,0.39394163442476426,-2.392354835498545,-5.907941424971913,22.406082072584503
24.348385,6.118619440686316,2.39836637943793,-19.30214130737699,-16.614506391452608,-33.20610264023523,0.4358767659835974,3.451470987237788,3.009541928068692,0.4353483725292116,-3.0717346516944124,0.017035888594315114,-3.036940163029693,0.08743076580049318,-3.112543373064325,0.14012349484775258,-2.7177974149757156,0.028506687066137452,-3.6697370016073294,-5.915789382343549,22.638543245177242
24.379779,4.830923748675507,2.1984772233064414,-20.19476682990998,-16.94579620514729,-33.73502171534174,0.12335112530645591,3.2125233170084564,2.810087713625321,0.17488031840826654,-3.337389077159751,-0.19872438002710743,-3.2432252487776716,-0.18378687170582836,-3.128272537977918,-0.12147215328954465,-3.3247303555316408,0.01616914950008328,-2.619459709765072,-5.804628580956061,22.630232028321664
24.409529,4.95506890835101,1.618196157341725,-20.362485118925143,-16.975635820910053,-33.706862233278244,-0.1063680841746485,2.9950981844110203,2.594310410451099,-0.011628228399404387,-3.5250989656479748,-0.31546102409665205,-3.432638138857589,-0.38000710175766617,-3.42599162944077,-0.20703271609911017,-3.3038838827091457,-0.16165392513806698,-3.41488563810233,-6.543752405677502,22.284991033567227
24.438061,5.603203799030925,1.5492625703969558,-20.61488024104323,-17.56565287387358,-33.66795350274174,-0.2013848104216193,2.7889365296347783,2.443647395456952,-0.19054593748201612,-3.731021968952599,-0.5007911364094174,-3.6853349154345603,-0.5652124015824552,-3.605910110017749,-0.6183353438203851,-3.852957888346929,-0.45653479281800796,-3.7177521243545684,-7.1284257463404535,22.04064985798185
24.466547,5.145654350765635,2.211188901744823,-20.508354461627498,-17.625562643853325,-34.50922685903345,-0.5632069865648692,2.578382245972236,2.2336022345501196,-0.4517573658390321,-3.9557982078005565,-0.7588378618974126,-3.8803597173674382,-0.7942445798344899,-3.8591152543324454,-0.7430994430860057,-3.7768097924090305,-0.8308413733004211,-3.978668381044296,-6.969652297808105,22.45302681910144
24.497882,5.363059441668553,1.0666058169536756,-20.674141964264926,-17.853095399305438,-34.16437536148148,-0.7123185039185228,2.352874198166138,1.9630656104730217,-0.6262452647734628,-4.09366129378316,-0.9923322048320299,-3.9507990532904897,-0.995230897433882,-4.102538616265827,-1.043590050376421,-3.940490840039298,-0.7832050959412733,-3.9582891061793615,-7.2583617522546495,21.50588385850228
24.525116,4.408018687228467,2.55368113704827,-20.589255402047073,-17.92215976065257,-34.90437426817995,-0.8604311375583297,2.165913847896028,1.8491651733160996,-0.890419495401085,-4.30029560087765,-1.1445938155143005,-4.184752889762617,-1.1305059659422385,-4.3859687065177875,-1.3035730535561394,-4.083883090687717,-1.0236240845982196,-4.290148462013004,-7.1204081594872655,21.776884531135302
24.562015,4.311381573929373,0.40402239907552195,-21.373023085343476,-18.434621900432848,-35.07837722607278,-1.0522387978169245,1.8914489356556596,1.5475901796800653,-1.1222659291243622,-4.61067063178789,-1.3528683777645023,-4.487275429355078,-1.4300581863984374,-4.481435009269916,-1.389762146236097,-4.467394043079161,-1.5036147330765521,-4.352703277769021,-6.934986363821359,21.346601949735295
24.592344,5.093869067023885,0.7993932200777033,-21.649735852187508,-18.893678571478812,-35.01046535408977,-1.4446771674854695,1.67768777276172,1.2905670988044446,-1.402507082260048,-4.732254414422481,-1.603926243614894,-4.665097656727578,-1.5986335622142698,-4.7243806914280695,-1.5090469632154295,-4.552931809121187,-1.4598554469473661,-4.593247505406072,-7.691708685922271,20.657770357070213
24.621057,3.7616787005842633,-0.243858374850136,-21.305828109511133,-18.244873298216813,-35.6475548625879,-1.6231948447644897,1.4836090812500606,1.0752314846651851,-1.6067657454015132,-4.918046981961062,-1.8402675744097743,-4.9029068987726685,-1.807307153670086,-4.8325439905988485,-1.752558277030152,-4.838602177166585,-1.6956271810492205,-4.837895081339415,-7.836555750777196,20.563026559389282
24.652169,4.322789606864638,-0.05296591024104988,-22.03657313903163,-19.257970962308093,-35.754036022864746,-1.8211705435877943,1.2577099333603647,0.8217655542564036,-1.8106210460580587,-5.141971770416393,-2.0120381357184374,-5.043623031683733,-2.0119596037685006,-5.105055149088695,-1.8207769065966983,-5.051864610648293,-2.1458827689661284,-4.904632545497483,-8.109611863663366,19.92075674046713
24.67996,3.4767477069339865,0.13182687147123198,-21.91853373561775,-18.53922403347267,-36.04310457074515,-1.9996854379394853,1.0596277266218554,0.5614782770703503,-1.9493158311402292,-5.394104076694736,-2.1917557190798775,-5.261345048549016,-2.1875235472996803,-5.314211022124222,-2.1574213932774,-5.222947320465392,-2.256669969844496,-4.963962454696133,-8.596280811876909,19.91788314370229
24.710261,3.3773725982080762,1.7243823064463994,-21.533842026428406,-19.702190191502435,-36.3470696341069,-2.1869925790387237,0.8550627384095357,0.355964037463837,-2.252189714878504,-5.569390390780836,-2.4006889725667104,-5.495093427921272,-2.274052506803801,-5.596576216986676,-2.2959052614394873,-5.333051678127801,-2.3182915055731184,-5.086585234782358,-8.167852009267806,19.60380246828872
24.739014,3.3028811937409506,-0.6177396457904848,-22.081239588169733,-19.6391714454843,-36.507569537826946,-2.496974978170142,0.6421680813911806,0.09898240504256405,-2.4336371701362096,-5.733986072454281,-2.5823260837167017,-5.623190952249242,-2.621834711315556,-5.7148309053668696,-2.477047608625482,-5.574935834805215,-2.489655847952282,-5.518420927369324,-8.60897154673565,19.479291552717427
24.766986,3.302078942121641,-1.3064956395916383,-22.288579368823214,-20.426238941770308,-36.79355524640028,-2.58854565300973,0.4313362636424004,-0.11438430280766275,-2.5979524819143434,-5.924260305218813,-2.9005916477416225,-5.830348458457464,-2.9066070628908736,-5.871720578320818,-2.596791280636222,-5.716645679525034,-2.703101151233327,-5.593428375218747,-8.863132949446538,19.33415084642698
24.795419,3.009278101435022,1.0979024786634746,-23.018682854268352,-20.364137772859905,-36.92209654293196,-2.8264251795783224,0.21780927328628638,-0.3066971212971405,-2.874619840255636,-6.144783396869178,-3.0312544417445015,-6.003043545204453,-2.9802061571680647,-6.072005897329725,-2.83734650216076,-5.937904983267768,-2.998689600467416,-5.806461272950426,-9.312116607927752,19.371995402732217
24.826625,1.994165493502884,-0.9817249742499499,-23.456906189155617,-20.25960100960034,-37.08783013950159,-3.1219000134879895,-0.013009754965094577,-0.5351509666584117,-3.07061677580969,-6.373951527487816,-3.2645330471556653,-6.292982411264655,-3.2194975190514783,-6.312816803659759,-2.9688784403876283,-6.310126744639232,-3.0383590297962937,-6.265516147346177,-9.156605104478253,19.232678943497355
24.854025,1.1760505060203579,-2.6517172977520853,-23.61399620837664,-20.69808022521064,-37.719342710860275,-3.304230035429841,-0.22400182868415527,-0.7732288205991269,-3.2566893383025715,-6.589009977491004,-3.5801562620945226,-6.430658669786386,-3.3327324770006723,-6.504918232827525,-3.153235567581843,-6.445845179583856,-3.3280158026597126,-6.135294045847859,-10.109795960090187,19.124679904843504
24.883757,0.7952440532418126,-1.0580276729078992,-24.263068872689445,-21.094481684918172,-37.732529434681894,-3.5495727538630013,-0.4386454771990245,-0.9686514087781174,-3.4752558692058813,-6.795840729037849,-3.7248600825533544,-6.703692997400234,-3.5117420844997063,-6.712958877834755,-3.441369734726957,-6.7837408919749205,-3.111204994689643,-6.445094238413212,-9.40469132138351,19.30509573235296
24.912434,1.2875470700564815,-1.0651572098405995,-24.615760449947814,-21.731622676945307,-37.94824588546239,-3.724533076286486,-0.6637808014882404,-1.1706993663059047,-3.693628048685317,-6.94813697050828,-3.7620459937232478,-6.979240589675649,-3.9024636199976888,-6.9761098491234454,-3.6507861617877366,-6.835691976968897,-4.064643937867489,-7.118384315297757,-9.733107521175459,18.575913621452056
24.940845,1.7798526185907773,-3.1621626116169406,-24.591108426207665,-22.040657673067095,-38.11076885476545,-3.920732881884234,-0.8986870968979809,-1.3835042178237833,-3.869869474188573,-7.273074572519274,-4.148637816812153,-7.202973004417668,-3.9744676128954355,-7.2948682297664345,-4.079757845487627,-6.989045227729581,-4.064751331473529,-7.056836558398222,-10.073658976676578,17.787820860358888
24.969263,-0.16315915077567872,-3.205165232474372,-24.699360736868776,-21.798809043317803,-38.63452287771057,-4.111167683625073,-1.1254409052781282,-1.5619587717424686,-4.116678905826042,-7.543390468008953,-4.2256375418988394,-7.370800887258305,-4.2370312716839535,-7.513437249500896,-4.356753171932676,-7.475179730691172,-4.100857967056163,-7.4819247375226725,-9.893044539611225,18.160087964429312
24.999811,0.25245797864055275,-3.0626517020341932,-25.329441081927076,-22.42553234440244,-38.57683710180299,-4.429350975777575,-1.3754352410760826,-1.775340434587957,-4.361513201560592,-7.63283416205558,-4.663868359391131,-7.6156196067196875,-4.675071337965086,-7.6574305215482505,-4.771868147867583,-7.937392237854177,-3.9348188673709763,-7.581332747642503,-10.266491469304746,17.89558028134055
25.026841,0.9212403267880753,-2.0556843170373154,-24.895678117880394,-22.72592142035326,-38.59726894560071,-4.724526416284737,-1.6091354578962564,-1.9958059425382049,-4.583593114031363,-7.9848706880566045,-4.761139495215746,-7.836563135804186,-4.824696927933898,-8.073921056094552,-4.847018975702191,-7.708924256489013,-4.43089034654853,-7.43940286940208,-10.773484428210685,17.381707934960225
25.056271,-0.03169866502578123,-4.155402901042457,-25.04607174258592,-22.405539090448872,-39.015300717624775,-4.9887974654230725,-1.8363928375725267,-2.1851940228183757,-4.810171983460476,-8.171576542874385,-5.0199710130036195,-8.127090681657993,-5.09868086078212,-7.905371737957007,-5.0196319169398755,-8.358782890298107,-4.637378341040588,-8.049935750642504,-10.749486873225615,17.358859866089723
25.086322,-0.2897159581603298,-3.8441880819360836,-25.645942834609997,-23.472962962217405,-39.27232633892688,-4.975440675707588,-2.0839507741694283,-2.3444604718248705,-5.070444313627162,-8.480253860822685,-5.366417934182227,-8.1292433337387,-5.260050468084343,-8.571996380928075,-5.643041710233794,-8.044952908022914,-5.099750099130397,-8.144480125341756,-10.933067988646423,16.456076552812235
25.114618,-1.094988250676429,-3.614965952704362,-25.55151813296326,-23.48442185591487,-39.26067696886127,-5.227075779997406,-2.2964529556311373,-2.5108020945135596,-5.193088505133737,-8.668737732926434,-5.519429994773237,-8.643354561431137,-5.439191247154113,-8.818266498856865,-5.107230030361336,-8.532879392918161,-5.995472494393414,-7.9001553279580605,-12.119099079252749,17.25119321503557
25.143214,-0.6550120767624832,-4.260231429327911,-26.30633755309535,-23.55328426127158,-39.62830909353074,-5.389402740276116,-2.5242378921385904,-2.697644405717733,-5.474780743941129,-8.859111042291298,-5.723717240228312,-8.874193772220067,-5.866010733844218,-8.913816432794876,-5.884758651597078,-8.786938819036033,-5.384259643805095,-8.61737330028778,-11.42564100006476,16.889408706224383
25.173708,-1.0404968034519824,-4.0952406967515005,-26.74742837855775,-23.884988221202146,-39.75081105378027,-5.637981073390074,-2.7633877673547933,-2.844294357163673,-5.739457593435749,-9.073531736492077,-6.013001965877567,-9.205735450246102,-6.269752905999548,-8.971774538760044,-6.014469646094367,-9.137934812912563,-5.905251700389533,-9.036385315749618,-11.719603534259425,16.595362416957087
25.20067,-1.4479242613945313,-5.075443362370689,-26.67538876199781,-24.030560660465166,-39.88506648187045,-5.854543195522022,-2.9643752188844306,-3.011934862392982,-6.004930098500476,-9.319926104044239,-6.136509964860792,-9.446189881094242,-6.379043327909259,-9.344574029703336,-6.0299059990006585,-9.321055651964885,-6.149928993572347,-9.230754290617327,-12.430741862841186,15.789203788021386
25.232249,-0.3469141607119121,-4.888305036147866,-26.970648732195436,-24.0926951808115,-40.015682586318185,-6.039427467134574,-3.199239212764361,-3.1689386830309676,-6.2559345032666425,-9.569829852383137,-6.390671082253092,-9.655426753242809,-6.547314109898619,-9.721414571317116,-6.424285731478465,-9.663218128760606,-6.376000310852189,-9.587923592555743,-12.289153794927858,16.169805505964327
25.260391,-1.5580585603592778,-4.985989007159356,-26.902509650985948,-23.990255745402948,-40.253452064815484,-6.22604968870401,-3.409020527410939,-3.3180124329944927,-6.47575260388031,-9.801654401555028,-6.678293149486659,-9.730897160597033,-6.867294830524382,-9.925457434002563,-6.916765812724837,-9.865505770961814,-6.654161540744102,-9.708236140066633,-12.396915645958916,15.446769157766342
25.288986,-1.583220277327547,-4.749947267922737,-27.1939569934238,-24.645121548532686,-40.21821501782609,-6.4344707641264565,-3.629516473135596,-3.502807540216217,-6.735886459510848,-10.051241684002731,-6.9282352139677705,-10.049250568832706,-7.0057877474929855,-10.155412932361926,-6.692850209687898,-9.880719085728714,-6.770051268568896,-10.159392260486923,-13.039712718088563,14.765701908325795
25.319607,-1.5208286074918194,-5.472653418003413,-27.12920556769381,-24.694724024371354,-40.69985331390178,-6.583245885262208,-3.8614159077536496,-3.690159909229709,-6.970527304846759,-10.224011723084114,-7.058484937039203,-10.32278158752246,-7.297914095685135,-10.221676522962738,-7.446864175735834,-10.585935714247006,-7.453308812741364,-9.500784483740732,-12.963673556130763,15.466882311184875
25.347129,-2.6423443715335213,-5.981136809653582,-27.09952004281126,-24.349553113985554,-40.72651247956575,-6.69237844038161,-4.072388972895171,-3.844645597717157,-7.1093866727416435,-10.489453274822038,-7.43527041457477,-10.435826579250994,-7.37187583153304,-10.694335903949103,-7.324974665850801,-10.303334722229927,-7.696521796829531,-10.1862796372491,-13.83580140120781,13.738813410806996
25.373757,-1.6356731790066679,-5.730033995560789,-27.785788782159255,-24.82174610180309,-40.92184259376268,-7.025192747117218,-4.263263189951217,-4.021362905756583,-7.342751688287996,-10.656045125512046,-7.5526864932367985,-10.721866053091238,-7.644813270920795,-10.718999440144191,-7.814095046154492,-10.668253733790635,-7.478094691416304,-10.456747556305398,-14.412268685149211,14.584631558900117
25.411046,-2.4685935403701484,-5.9045508363816905,-27.66612282625652,-25.12725980051292,-41.04955025320271,-7.135940653202824,-4.538935787471611,-4.2309273223127715,-7.6506638868498165,-10.942982414262485,-7.931861390272477,-10.900237320882995,-8.09534606242502,-11.00091584434976,-7.865791089582121,-11.208801667020134,-7.7115182817082815,-10.587179869081648,-13.92820223682299,14.471491480014727
25.439434,-2.4090019718938054,-6.062440084663631,-27.94450388499862,-25.660257758428518,-41.53025001389746,-7.384657482432345,-4.751922542040025,-4.458266080553036,-7.923891763345882,-11.164647942558519,-8.071267281383255,-11.121169432124486,-8.178877012403706,-11.234451097667982,-8.266046395636636,-11.338718839793252,-8.244335958255245,-11.108752635143063,-13.888525473627086,14.54871496568644
25.470435,-2.985678678649358,-6.091993937974067,-28.24863915531547,-25.110514419674814,-41.588333154552835,-7.573451028890229,-4.960379898263665,-4.6802283976287065,-8.137067956769664,-11.41177265334924,-8.403102466311147,-11.345104586428768,-8.2113727939084,-11.43641217346749,-8.116876489351297,-11.496504690251328,-8.213417488837742,-11.640371324353634,-14.279762889063196,14.317020440944267
25.499074,-3.2563710872478167,-6.3741838524636565,-28.71779297970436,-25.779624609441843,-41.91076990275895,-7.864726621398443,-5.173634901447245,-4.917241945198938,-8.409982581750135,-11.489211536278006,-8.57510967139302,-11.584652638678586,-8.612112489663508,-11.649777580716664,-8.578526340235944,-11.58039223659837,-8.326086379761838,-11.485412312246872,-14.186761541531327,13.606057718461932
25.526411,-3.2821541310877933,-6.995791878699014,-28.866981358214783,-26.02515146650965,-41.857308513913054,-7.995131503456691,-5.386381703904162,-5.053860420227641,-8.586873058305196,-11.843276559687066,-8.748620216258779,-11.820378332987051,-8.701650124832328,-11.909048538757837,-8.86891013256822,-11.731464664321791,-8.72915559118998,-11.61740522186871,-15.451562662906154,14.3075001760771
25.556354,-4.032368256176252,-7.133321143367784,-28.890750710754283,-26.13689300988191,-42.252536601936214,-8.0672300349376,-5.613371172848303,-5.2950081641411915,-8.807719216020827,-11.98098087955122,-8.959058064271245,-11.960528460746728,-9.05223400423588,-12.219935685493544,-8.814066426265683,-11.975020584162781,-8.871606377773428,-12.343060223355819,-14.858945475553588,14.423283476151088
25.586385,-3.5082550857547794,-7.333364561552565,-29.33758646286175,-26.431291549840168,-42.21309660951193,-8.350555948936034,-5.854045846021124,-5.552677151477382,-8.996262150909287,-12.193831544390823,-9.352178033670194,-12.07310738387818,-9.305717371668042,-12.183417221009089,-9.158530941369424,-12.184893371143826,-9.29334090985919,-12.242229141991787,-15.229415623003096,12.932314271507677
25.61473,-3.7955293380472366,-6.882664471911758,-29.295121056983948,-26.73534075999045,-42.62873206177353,-8.686708273639768,-6.054532708686486,-5.7459187402228755,-9.16283577649916,-12.346190390224379,-9.464595838642515,-12.286524258741304,-9.65789704033099,-12.582666108924531,-9.570490429940204,-12.587337905504254,-9.488968389291141,-12.447799830726337,-15.839324576285438,13.311744318364239
25.64542,-4.365881900410417,-7.765560024971682,-29.954624946361175,-27.218240910414124,-42.94222281264884,-8.77182585544692,-6.28596061193935,-5.947013048025992,-9.340482144592647,-12.699664321411527,-9.694420291333614,-12.730291774483296,-9.671050515486208,-13.013679883434053,-9.509059356488065,-12.422903691268058,-10.029826370485917,-12.562571361886175,-16.293701146559386,12.374682003774966
25.673585,-4.476618945491599,-8.570340077464545,-29.937753457415564,-27.166015012476315,-43.16252861896807,-9.137195178259336,-6.520368883646268,-6.111870829010506,-9.644225754422527,-13.090108544835623,-10.04811664381003,-12.815839868451535,-9.877814883399783,-12.91731216805152,-10.000488899266472,-13.146474102750734,-9.994810329740805,-12.33933707990388,-16.50384490834479,12.810066268212761
25.700897,-4.996214782806623,-8.069618818990921,-30.059544470471568,-26.722262551402427,-43.53933734876238,-9.312246357797937,-6.728489688977006,-6.328350869990043,-9.836702871686331,-13.211999766021806,-10.071207834041415,-13.349122950597268,-10.126914751841104,-13.49564500361106,-10.247736661425364,-13.219395612401012,-10.453864897383024,-13.312604683261501,-15.915669164598148,12.396046660582478
25.734038,-5.874538306482406,-8.860122234468943,-30.177278313659077,-28.039410015435244,-43.18104959071711,-9.446721339158103,-6.968426218345545,-6.48015933621154,-10.059213361215281,-13.355976992517826,-10.453760352318216,-13.554852891816084,-10.532478954105375,-13.636391449649723,-10.428177017634432,-13.513078450828376,-10.741139916497461,-13.512211503138143,-15.632454409958788,12.852682470256244
25.762207,-5.371089559169202,-8.237552464665857,-30.759446417696203,-27.32866815253769,-43.852117704360644,-9.874104702001906,-7.2271872784241,-6.809772550545346,-10.347228184790604,-13.671181468698093,-10.652138485906807,-13.752722863545747,-10.778513816826202,-13.667115967628513,-10.675903720659516,-13.725079855018906,-11.015931887876066,-13.40232442877492,-16.694944058230835,11.175427787356808
25.790546,-5.908193945254899,-8.425077654924955,-30.52926620364061,-27.981652895175458,-43.73115142097804,-10.029539426655171,-7.466699343218745,-7.127651507903521,-10.459056665667607,-13.865437645364981,-10.8224577955121,-14.172143252304664,-10.765674109314372,-14.241048694668937,-10.914492949301621,-14.277733369789217,-10.949605133257613,-14.034463263842474,-16.994077902174933,12.429058705028755
25.821215,-5.759817973077247,-7.566546754992397,-31.20624791525741,-27.76828153062376,-44.12120657720807,-10.268920744422978,-7.760353640869684,-7.503081231723478,-10.878325521244241,-14.261945508419519,-11.235431379294399,-14.310220503006489,-11.05224315250996,-14.580701839380808,-11.391719391191558,-14.198207699593873,-10.93676648189605,-14.007941058631394,-16.969020398472917,11.793830033306266
25.848305,-6.0299852390053355,-8.300491684067852,-30.488725064160146,-28.761317037157045,-43.34273941269966,-10.60774000221628,-7.9934146852557735,-8.196014377447526,-11.112335774245372,-14.536802207272467,-11.386486547295648,-14.600933614310032,-11.436493765157747,-14.686772439476263,-11.54657732298232,-14.702054445240911,-11.753348530117647,-13.159932641257539,-16.870432433141197,10.628405304653395
25.877801,-7.622617160359343,-10.46411577248968,-30.868012805685687,-27.604856009256885,-43.882129580890194,-10.818858979361485,-8.197288848951729,-8.8295111710206,-11.233646327779692,-14.785203248501109,-11.651614574500345,-14.966214862758154,-11.610748407398074,-14.85819261217054,-11.519611930749882,-14.4222658302515,-12.051384470764319,-14.974440057803621,-17.6790851452405,9.939693273512647
25.9072,-6.088204598160446,-8.602493268015976,-30.930478484062963,-27.566949899850346,-44.46283871608811,-11.220307447528057,-8.369484061791756,-9.228411994013372,-11.283202700971856,-14.918765308050958,-11.795780678514445,-14.848701529487144,-11.918944264201853,-15.266978131673742,-11.595526803121594,-15.177528001292158,-12.154892984529681,-14.826021514329012,-17.973124451592767,12.483350023071724
25.93562,-5.680955770813082,-9.614506413864865,-31.380964673991006,-27.38233287445208,-43.374827326940654,-11.432236650540673,-8.467794539512944,-9.467143983801941,-11.547088622788843,-15.024657591837567,-11.777823878021868,-15.207584148571804,-12.018605053462757,-15.412823781877822,-12.100685135216779,-15.347676821481272,-11.689439785092969,-13.891801010407177,-17.825461681974087,10.110914130166844
25.963849,-6.938865671772828,-8.455348051085126,-31.97308310540231,-30.416355416794357,-45.863483577194586,-11.773931481753118,-8.491198936049807,-9.437549633422153,-11.478355265128359,-15.110572612122956,-11.912531454291909,-15.28076113548493,-11.786641304382332,-15.326848756821692,-12.064421230810337,-15.361606303135094,-12.130867542841754,-15.426333778766343,-18.1209017821725,10.122961526173647
25.992685,-4.92275444775018,-9.121536111985991,-31.846183939410324,-29.624696250147704,-45.85546341884609,-11.684350297270521,-8.51373470400666,-9.46255256304353,-11.510413108882235,-15.094198607765241,-11.967722815488317,-15.069375409237056,-11.687075130661079,-15.471328194189628,-12.075201970282349,-15.188952792677014,-11.90433114010453,-15.22244634517631,-19.704773107509144,9.247766586655597
26.022122,-4.029357997362158,-10.504761893306753,-32.04234707420315,-29.10418481091933,-45.57197950957068,-11.513770004836838,-8.483085422901722,-9.438518437128769,-11.416152005848033,-14.932822961506204,-11.620620279665127,-15.348093909844295,-11.82557421810141,-14.78018586794011,-11.889852274406644,-15.182804485307566,-12.415455058989014,-15.105521304534257,-18.53449694956493,7.999252660944392
26.05192,-5.402037532783069,-8.818680118581423,-33.066943388362006,-30.216922994047025,-45.589076723433045,-11.646253236291507,-8.3988220629331,-9.191769929346759,-11.377036899580576,-14.87926522734594,-11.642612057022198,-15.099621637506178,-11.948172362844307,-14.645478599049623,-11.991397973755477,-15.264275239905215,-12.001386205481621,-14.97413945905228,-17.53350793638719,10.87816436977126
26.08189,-4.492576841122298,-7.454706757967326,-34.84043469661824,-30.543827117873583,-45.9215390667119,-11.54971542493173,-8.23183364771539,-8.938759599337542,-11.147252451933998,-14.431311955264375,-11.886200942567607,-14.56877493470812,-11.624314789523927,-14.909698307703877,-11.660190094659788,-15.100600557936422,-11.361860000551381,-13.599429429620997,-16.814328237138085,11.487663486305141
26.110224,-2.204251273606909,-7.328762788479203,-34.00546098237233,-31.525054080066997,-45.84326959889549,-11.435341715762531,-8.08052009015219,-8.591064795381572,-10.868959456285895,-14.113097700565751,-11.19613372396131,-14.788490201877966,-11.57842574404442,-14.474730512988355,-12.22709282965952,-13.96247784199997,-12.958707632413919,-15.14266637581315,-17.366740383093436,11.923083916280763
26.138052,-3.3792865667169134,-4.309891554900341,-34.93122169710131,-31.34365882765359,-45.71923448665287,-11.350818915138131,-7.847421869428316,-7.99057899052905,-10.673038096284607,-13.951861483768948,-10.667928832554264,-13.943811480009511,-10.95233405371593,-14.195457084153068,-11.424657677965287,-13.998358081134388,-11.325062791463585,-14.246738023991211,-18.240998840492455,14.674874446454174
26.16879,-2.3681195383011695,-6.296457564000652,-33.517648003493804,-31.374386175964887,-46.12660434153404,-11.122573259915713,-7.5681466796634265,-7.4750319478527025,-10.43061936694793,-13.551240531400747,-10.115111306165304,-13.641189336585185,-10.51585111076302,-14.052333380058586,-10.96663438056233,-13.58415732000957,-9.77405276508103,-14.713406507703642,-17.46481160854554,14.58778230796728
26.195887,-3.25877348490643,-6.753389919013477,-34.20724239509523,-30.245218805828035,-45.42417321668456,-10.859131595323746,-7.351493970686315,-6.973711027186928,-10.055849612113553,-13.137267238556264,-10.15223120137513,-13.42725701487365,-10.412037540789392,-13.137095870029974,-10.323404247872185,-13.999493125728055,-10.575805342986378,-13.27998694326527,-16.352803014616022,13.411520583980233
26.233803,-3.6155939767151297,-5.867474441735587,-33.940600850529854,-30.84421555273066,-45.960346378641304,-10.636355750668638,-7.03057297581589,-6.564147824221779,-9.708843485501955,-12.843771890809897,-9.806420678955533,-13.190736893499825,-9.871676278067628,-13.323971188923943,-9.821885846954828,-13.07583193268544,-9.136906982334487,-14.030634526151147,-16.35546603064441,10.323751876380019
26.262154,-1.7622438218330527,-6.62128313156275,-33.44430770632797,-30.335796579947843,-46.08935348002091,-10.442942492885006,-6.792613962556846,-6.297923366935837,-9.435645778983382,-12.81952415240845,-9.666824857168077,-12.687474606408845,-9.652430327265952,-12.730401629599404,-9.6664953569053,-12.815218800177922,-9.69825862667207,-12.790681519778119,-16.086693690644353,10.669047530273136
26.29044,-1.9418963274543146,-6.126405081099469,-33.49208474309938,-30.338161702145044,-46.04192378670935,-9.877731226641092,-6.561353129840852,-6.148271753520423,-9.220543652709988,-12.433828416450396,-9.330128621929026,-12.423982490656329,-9.47101236285209,-12.438830414804237,-9.293594229533308,-12.714793524902953,-9.427560973012133,-12.8371288274285,-16.447211111746277,11.564237259546797
26.321257,-2.190827490822752,-5.419001926876532,-33.321235676099654,-30.311284024604646,-45.43353290762608,-9.436075192506292,-6.308796726808799,-5.88449165270008,-8.99913784390561,-12.234523294748893,-8.979027948178183,-12.30695219171682,-9.20172682979411,-12.49636111014111,-9.144064344358533,-12.253089368818866,-9.260638490036431,-12.797429327207713,-15.851120543053199,13.72305517504784
26.348584,-2.457740998888315,-5.721108977937585,-33.15998963941111,-30.62814885159115,-44.71694658786193,-9.440563168943113,-6.075398842427531,-5.709127177122117,-8.843482421728481,-12.04463525642165,-8.81522284910671,-11.96607240489494,-9.016566841466407,-12.18280826861381,-8.830029869276927,-12.254221703520313,-9.063158005098959,-12.086500744490547,-15.677434748653553,12.383724382948165
26.379394,-1.9526724158409874,-5.149676816376626,-32.888703532082545,-30.62820601423648,-45.06954155317137,-8.992801877647945,-5.851726136196158,-5.464569315456258,-8.64334292239621,-11.826272562636762,-8.621369860196035,-11.813919290973853,-8.808979850288617,-12.059448680217553,-8.86432039291039,-12.117204414797751,-8.596199428960372,-12.613632690359783,-16.14174703221417,13.219747017160579
26.409225,-1.299860923184593,-4.9981394952164075,-32.70338421252602,-30.55053094762914,-44.6304660693914,-8.859824142789378,-5.631086239175026,-5.27773731727175,-8.38268275949229,-11.607758458565582,-8.58473704299584,-11.742157775778765,-8.474845768444222,-11.783157832057045,-8.69042634049293,-11.987765657699404,-8.215008341668083,-12.102321402578651,-14.606966107362034,12.581697652226408
26.437474,-1.936188549904917,-4.47206184360588,-32.840879404380665,-29.257417386074724,-44.33542513450812,-8.596131945898845,-5.4217601446787755,-5.091477495287538,-8.188830879026114,-11.491857466242202,-8.35795675403278,-11.413105856011503,-8.436445787022883,-11.538572084922567,-8.38044957578132,-11.376532900262715,-8.262792009158172,-11.888990452168045,-15.239278255254597,13.252823287964357
26.465928,-1.506788044512615,-4.42577452045176,-32.420894660979904,-29.44341259750817,-43.794573626657126,-8.451108690068997,-5.219729533891095,-4.856532455914403,-8.133296615778384,-11.318096212430104,-8.136810228402652,-11.263526677451841,-8.103817789436855,-11.315099617361849,-8.36417994906228,-11.592430461522774,-8.510222116123114,-11.193074161579126,-14.721652560374732,13.36900059449008
26.496806,-0.946394053638207,-4.604320802422354,-32.39153818145152,-29.716694782963483,-44.21339512938101,-8.203719980375112,-4.978736464573513,-4.643867422474053,-7.88783693840629,-11.025506830967839,-7.871490267227796,-11.184030225530169,-8.058400605646355,-11.173558744691245,-8.07406054348969,-11.487377294434584,-8.05208391906913,-11.294030059801182,-14.588984425664334,13.077787373277477
26.523946,-0.7179014318688466,-4.500654658542656,-32.8722003920376,-28.939027269888133,-47.253395128643795,-7.794653518712892,-4.769791708767218,-4.401623457704601,-7.69375892505333,-10.926896488851881,-7.640573007632723,-10.985732901550168,-7.758918140692509,-11.12090531176581,-7.836312203134104,-11.079325809353522,-8.003150951058858,-11.346578165007415,-14.503921132936808,14.130173224319229
26.553841,-1.0109745432074955,-4.1502352939101606,-32.291736925326816,-29.623373143485708,-48.473850924894855,-7.608263193571136,-4.535580398173462,-4.185483960225201,-7.497906954580173,-10.654858725012616,-7.599095838783523,-10.67744943150229,-7.497010689264353,-10.859100870878223,-7.74379224353794,-11.18419492060767,-7.513929540184182,-10.907209551461369,-14.264746503589107,13.777626531866641
26.583833,-0.28836209607745517,-3.9369462744896606,-31.665177954919166,-29.252917928313074,-46.89541799598291,-7.162184433935007,-4.2953120009318,-3.983003547168945,-7.280096701760417,-10.437482132537781,-7.173286381356807,-10.660815564143109,-7.398034142749481,-10.69934443436481,-7.456488739257294,-10.491226047345972,-7.492806971133657,-10.984233287847424,-14.401546007884521,14.189240104494138
26.612289,-0.22823819313775814,-3.9958495174172057,-32.08369186795961,-29.9917375329671,-48.23284826770613,-6.80432589385131,-4.057320999243293,-3.7497052145211756,-7.085133929037052,-10.265314600578355,-7.0267214064340235,-10.31355305116734,-7.016234623832242,-10.486800177160877,-7.2376804482394546,-10.427518495408993,-7.212529861310131,-10.530582867822176,-14.161334303928008,13.731929534695853
26.643384,-0.2821218894449054,-4.059909843105487,-30.601208228527398,-33.10975375528663,-47.65764640824586,-6.790806008592924,-3.8123331412594963,-3.571805719953051,-6.790951642681312,-10.037277464430808,-6.819434666241927,-10.111118391506745,-7.059047595831525,-10.205885561385822,-7.033974447996158,-10.384021726292382,-7.049229670816271,-10.472533622837775,-13.702354936808646,14.74569341643532
26.671546,1.218219273292203,-3.9421817315064476,-31.30395935423286,-32.131012163315084,-47.753159227396345,-6.514739436171368,-3.596224337570991,-3.41153553473024,-6.521837748436797,-9.888809884642763,-6.655563780224819,-9.78817421180956,-6.861414771197302,-9.926694906720547,-6.881035300497762,-10.17030324918329,-6.89624590891632,-10.19221545256119,-13.479031091380635,14.652538369968049
26.698331,0.6954551769421211,-3.284168030833055,-30.979485118702716,-31.950400876259142,-47.34845845652583,-6.279842651753286,-3.4044790071149453,-3.3647001159750567,-6.322758861086321,-9.550109508927008,-6.47864761796803,-9.663974022603888,-6.654868138227961,-9.632078188287721,-6.416044453977323,-9.926837862746712,-6.561416708565379,-9.610363662069702,-13.643999525851626,13.60858917019381
26.736596,1.2278670590093785,-2.541313313165933,-29.85409942156562,-32.696857899846385,-47.382369481236125,-6.0973057473823165,-3.1165255385220547,-3.1585388041390896,-6.050946387375925,-9.304607150341067,-6.171100524129506,-9.245132707084283,-6.325977232811891,-9.338490709185535,-6.374130330789461,-9.369607222216153,-6.037885986424043,-9.569987917743376,-12.952686099660701,14.901963675167542
26.76501,1.6473717484640211,-1.541558061912672,-28.970440759730884,-35.745487168407166,-47.081690040813584,-5.916419225840969,-2.9111022501539576,-2.9837034234539037,-5.838836418672935,-8.997953132216132,-5.932066643164954,-9.19580022721636,-5.9600301437182805,-9.17902444348661,-6.009445592348621,-9.11923832339377,-6.2258801358300255,-9.834891798772137,-13.011870068426264,15.102172631128475
26.793487,1.1713197023600983,-1.620479732482561,-30.375615916178656,-38.33725463361084,-46.967976238756656,-5.916994136501896,-2.7117510697002545,-2.899704172326666,-5.644953353493243,-8.919532876347816,-5.675137263373722,-8.947921378598062,-5.787592599020781,-8.8919964280157,-5.977256058871168,-9.020526788387949,-6.013872669355215,-8.917972738731537,-12.109329019914759,16.386796640956106
26.824058,1.9457093907204033,-0.5429917840248621,-28.8957835918796,-38.222846950193464,-46.90949115437048,-5.732589888552107,-2.4828216504678595,-2.7293139150182575,-5.3804017262549655,-8.680813086085253,-5.542260114674698,-8.563572001388831,-5.639347995021792,-8.817674023580524,-5.582455143934755,-8.691050459322893,-5.559228922683758,-8.59588455876218,-12.252195782135978,19.151611904506815
26.851356,1.7190920981059072,-1.267556610769347,-28.50284652323003,-38.0073089331181,-46.56148755993037,-5.578136563221565,-2.278765261259948,-2.600002802140542,-5.1081055321280076,-8.419912876960472,-5.223686784305572,-8.47877967060553,-5.3736340942497,-8.402347354499653,-5.357640370959574,-8.667880880090816,-5.976608308932806,-8.689600092108186,-11.274197559805206,18.211670968557446
26.881897,2.3596969899444344,-0.7629944602843919,-28.706557421947508,-37.48393255207179,-46.75310469566275,-5.573341184425638,-2.0354032190525957,-2.4101593836511945,-4.867998420274979,-8.136339762372252,-5.029992506528314,-8.254719653902143,-5.023334936921146,-8.198477801910244,-4.9118846666252205,-8.53907928934468,-4.769824827291927,-8.49030877870683,-11.020663292101194,15.514890925656942
26.911783,2.74754540444128,-0.6186030823831256,-28.796300452234775,-37.38405344894134,-46.25396941157565,-5.456867850089733,-1.7964176440153192,-2.1804478041295723,-4.564455322099061,-7.814597750299427,-4.789680685530848,-7.978007838970997,-4.8749067258529495,-7.881357865740961,-4.776986539606424,-8.124432964643498,-4.519569307385233,-8.672716951396557,-11.576485580548328,15.95499389497121
26.939796,3.1593551761829635,-0.9522016154701727,-29.268057335712925,-37.58045142641485,-46.14667024969627,-5.051860371491662,-1.5642773164086254,-1.9335163429803683,-4.416264685102305,-7.496815148433193,-4.45033670113806,-7.569481014011655,-4.482647614857508,-7.813750036994316,-4.718695997112357,-7.697396023530155,-4.397294645581966,-8.408500902806095,-10.216089065085582,16.05577924852561
26.970794,2.7602448401975437,-0.7102929691801538,-28.111920498959766,-37.08105474400756,-46.2725524671436,-4.842157598328895,-1.32906361279035,-1.5835131084417737,-4.152114251640114,-7.2012981228832995,-4.334932687101602,-7.6295354358484095,-4.253828132163651,-7.289684083141486,-4.5159869395953445,-7.48004315765505,-4.369723168912316,-7.629290825605549,-10.735342533209472,17.88855116568013
26.999454,3.4983165229993105,-0.07315095094627212,-28.074903980356016,-36.7193378817494,-46.24216304931276,-4.609742021603745,-1.0629024207560076,-1.2643530780890009,-3.835129528275585,-7.118134243905095,-3.949274434573472,-7.245869157328075,-3.9753242351653335,-7.18259392107644,-4.169690199448899,-7.230810998926422,-3.9447316107407904,-7.322530804098787,-10.120079467364178,20.978442909943123
27.026649,2.964082765421663,0.6216178894031628,-27.5473428834348,-36.771707353314284,-46.16442295473672,-4.399900950255604,-0.8392949086745034,-0.9948273448572227,-3.6427005062843243,-6.666600340125511,-3.696897756170195,-6.965085805797272,-3.8169093636855163,-7.0931319132001995,-4.118401728018409,-6.90032137061971,-3.7518100642541645,-7.491628343510197,-10.291115588955552,23.51181263110698
27.056597,3.60089252567424,0.304951856972544,-27.12598183571685,-36.729110565473746,-45.54169591696511,-4.021727372012332,-0.5932044670705059,-0.681063829048984,-3.3408495768344686,-6.517478507632436,-3.3339725813456007,-6.729520760315162,-3.435712375669848,-6.621931832378415,-3.522067102996696,-6.897336168033589,-3.821775471557696,-7.008475172444205,-9.760155117469882,24.211265049030537
27.08658,3.8875804329637256,0.3812392853294064,-27.165562086250738,-36.114309327686364,-44.96963546254071,-3.7740742072861977,-0.35852426419811034,-0.4502252063265858,-3.0666601593388316,-6.181338805179532,-3.1597887100135846,-6.498671856271308,-3.3641395807396104,-6.5268260577776465,-3.4172245331949034,-6.624358831217491,-2.974945683166606,-6.41154138253104,-10.261387879020685,24.777839675440962
27.115152,4.507412301619699,0.6185157000714612,-27.156443454140398,-35.865696380379475,-45.03752378448462,-3.5217734008638186,-0.14155295666230824,-0.31593176144251794,-2.842969208254893,-6.028126288574114,-2.9862204595147617,-6.162411821752111,-2.957490084698537,-6.3098085324383195,-2.94232421281958,-6.306033718733411,-2.8705830333529567,-6.46770697451702,-9.57376648296982,24.61126380071762
27.144399,4.824994908005544,0.816978243434681,-26.721306457683262,-36.05972050742064,-44.65071554096791,-3.386572254675086,0.07026959034651653,-0.13356201679694107,-2.6925616648300856,-5.8999428345389875,-2.7394740006005374,-5.877794708046337,-2.7930504333330926,-5.885481686347565,-3.053468045223243,-5.849059924421023,-2.9335494663552564,-6.498162922753346,-9.630926838451067,25.21006823431759
27.180731,4.4059841192461295,1.2213241531607804,-26.67959431505111,-36.03500871133465,-44.503646519489735,-3.1173700396748365,0.3336902251574114,0.09271058353743712,-2.474670573606202,-5.650828809859809,-2.452618126989276,-5.644651249698086,-2.5116083572863674,-5.655315117023901,-2.8560772490132518,-5.861653198272972,-2.6165317635818015,-6.173745891912241,-9.807633801165577,25.368369482937805
27.211258,4.9696952528564236,1.3878873262388238,-26.354596963657297,-35.77396412566787,-44.22748847738275,-2.901485022447681,0.5523848157268775,0.26096931121509853,-2.218667338095885,-5.504753488053758,-2.3389798082709605,-5.505492092011819,-2.3089231537052393,-5.565040889161036,-2.2953949814503023,-5.554878956163568,-2.5174213169021846,-5.558261419149428,-8.989960907949996,25.72439475030284
27.240517,4.831887425295586,1.7955091115451898,-26.15826977065014,-35.488444722674515,-44.26475070059913,-2.653325987096524,0.7537208376882469,0.43326926623829304,-1.9715598505375602,-5.303445379739035,-2.1037148039216023,-5.362385760825459,-2.1026338304973318,-5.371422128739942,-2.2471353100765543,-5.491478748883556,-2.195758927326182,-5.789621839321578,-8.693466903987758,25.79067182212709
27.268899,5.503438920127491,1.8960516292467366,-26.054190720827602,-35.419744299383964,-43.8133565231737,-2.4902184364020528,0.958116797395943,0.5848231164453983,-1.8283434555894953,-5.089590751886939,-1.9210226718563048,-5.2170850591289835,-2.0023465409517827,-5.040403598035027,-2.003878111233435,-5.2308415584173975,-2.197478743135849,-5.2768204834470485,-8.922455880596143,25.848606465488384
27.29729,4.961002524285251,2.0662418321168046,-25.837672933997553,-34.816903751516364,-43.66595143503334,-2.262553580015801,1.1523237593749074,0.7524355530008289,-1.6226957497464871,-4.93796819816761,-1.742341871659611,-4.893981448706443,-1.8709998234999567,-5.021799308101828,-1.9983806979163732,-4.9838710804738575,-1.9189080982908124,-5.352038823805147,-8.35570413744517,25.956492088323028
27.337182,5.903330158283787,2.3507485878037904,-25.54492970934325,-34.80580243697869,-43.59001423115623,-2.11097838916849,1.382322119882441,0.9500495130537153,-1.3568670120304154,-4.772726093980284,-1.5235295774293844,-4.724140003219896,-1.5346574658201328,-4.815086499464925,-1.8141566867768912,-4.999851496390506,-1.6982319051991472,-4.833218839478132,-8.39322448450344,25.720400982467513
27.379515,5.896811149999158,2.321368048391123,-25.23431699558008,-34.36900093141088,-43.49329028651701,-1.8714752653293745,1.6983513303601,1.1894880408771171,-1.0282517372691016,-4.4497343049865155,-1.222678397648342,-4.521495634703034,-1.3601841699932131,-4.364658375958836,-1.4674938868111873,-4.723047354234356,-1.3845832130510567,-4.8259956319115815,-7.865693008956235,26.09277163997854
27.409555,6.142148784410618,2.9991964241936384,-25.05513982342409,-34.39667120401377,-42.91343459981941,-1.604710043439662,1.9095111381294518,1.3672877520668811,-0.8315272134205707,-4.332294298388591,-0.9708423406790287,-4.23921317725317,-1.1761050116162428,-4.231873184435605,-1.1637489133590908,-4.374695725495087,-0.9369294922197489,-4.359869833294455,-7.108556013503032,26.649913588708287
27.446145,6.109827673409108,3.3424958845135553,-24.75665473583342,-34.09985856744809,-42.76027285977708,-1.4934663949084774,2.153252607252598,1.5094505504763533,-0.6620194588577551,-4.04792174179948,-0.8563983371984123,-4.070489274745539,-0.7779549062320094,-4.047374677467778,-0.8674758768468335,-4.009301488254806,-0.7288599079229755,-4.078304662960628,-7.586732070114457,26.770917867278488
27.487314,6.52803978713267,3.3593378746111133,-24.720706401608624,-33.5837863778326,-42.59443293563526,-1.2803440263361976,2.4512509097044264,1.8117862527357682,-0.2853628517807366,-3.8338626227417913,-0.4842489235621356,-3.706897570422491,-0.4919872274858587,-3.7126698861828125,-0.7623525490036647,-3.9144971736509366,-0.5562216679321685,-3.859289291032353,-7.277968702039999,26.89038860403725
27.520023,7.34125836949034,3.6551729020344825,-24.12443388150382,-33.380152376945084,-42.54166307250519,-1.0210994963277904,2.687533756666972,1.98290038303588,-0.07636357689451533,-3.480290241709127,-0.28024481770638177,-3.3440217451334235,-0.3286401343489099,-3.504402168341908,-0.356217476993465,-3.607607313790366,-0.5383915726912017,-3.956458689278007,-6.771252827264994,28.293844268436366
27.549654,7.548869523709249,3.975977537123123,-23.994988836625584,-33.263644131684686,-42.475931693399644,-0.8847006795527883,2.9059386511443543,2.2139373305786854,0.09554563892064832,-3.3348452969485223,-0.05650149234101172,-3.2039770958428906,-0.1934397957079265,-3.358452877018209,-0.11358013392572786,-2.9690669888582852,0.0018728065443518165,-3.3790339567085015,-6.662322366394237,28.043193008633843
27.576807,7.246530089719836,3.777814872453352,-23.746273447358835,-33.394668317735196,-42.05378976550597,-0.6387576952924189,3.1249748560500463,2.355634674432229,0.3099327888551923,-3.1303763876746005,0.17798345712793856,-2.9864590019997506,0.20141757909857297,-3.0435071236752944,0.21981023807018973,-3.115868048352621,0.1904661239306037,-3.2605322231509883,-6.650225955937419,28.511937520711147
27.602898,7.80837933138555,4.288027089454852,-23.591671241215792,-32.89993479674553,-42.0515741998084,-0.5487002563990961,3.316984672136519,2.5157921381004145,0.5424745211497486,-2.9442342055665733,0.35868183714013585,-2.759441894642509,0.4081015414052489,-2.6807314958724606,0.3465346875418062,-2.9513485475719365,0.25256676624764524,-3.085720824342328,-5.86305001342822,28.144702367008414
27.636363,7.798143327678114,4.359199428538633,-23.234532160127998,-32.641499587440094,-41.607009232961225,-0.24426479341372018,3.5935446622617078,2.8032309703640332,0.8484830920336338,-2.6057876480230826,0.7631841870870085,-2.543089535254984,0.6519969792486314,-2.6209278474323305,0.6330591834942934,-2.7225065849786017,0.7192624123520304,-2.445256020900898,-6.368229499578462,29.259515603421196
27.665231,8.096658003925745,4.720978369094551,-22.768511326399175,-32.656179704290295,-41.67911638725888,0.014985959742571038,3.8363085140980577,3.047995635733495,1.1372593953189742,-2.295929349840147,0.8453649190794509,-2.196082450486348,0.9142947077486501,-2.2237397223249307,0.8353434497656659,-2.4514005795441234,0.9932814951880019,-2.504901554418911,-5.162290260049402,29.344062765359077
27.691847,8.510776091677613,5.578237362018392,-23.047031431214073,-32.504176227045456,-41.515252655538106,-0.01855930705404441,4.062880262727987,3.260108351204841,1.3284782583264019,-2.1060098103768414,1.0681855362583341,-1.9691682267141613,1.1719429279286717,-1.9030958278452559,1.0612168807370497,-1.9541636560440387,1.0610988974543287,-2.402857450341143,-5.237541355738373,29.23492184897039
27.718889,8.683564594801673,5.11918190651815,-22.79945932523831,-32.11703904807993,-41.09671243409124,0.3161038344960644,4.304375954335017,3.5992830863467953,1.680480050200179,-1.8266621538628403,1.4093808781357637,-1.7110698881926387,1.5492118337045633,-1.8521855560072742,1.2545416742220195,-1.8609596532428647,1.593329268303203,-1.4534393910783383,-5.980343948297319,29.356401811625027
27.748046,8.735917319948861,5.377469643294355,-22.417789475499248,-32.24166322196829,-41.46194098534693,0.6152954075272021,4.57456188985093,4.101623233286247,1.936541808752805,-1.5037622937339155,1.7473528281956874,-1.3953730059365508,1.7827622820441114,-1.4094693956869815,1.7350285082109727,-1.3656057430823296,1.3425151587109863,-1.3036737332570802,-5.338992243390733,30.546519730154287
27.773763,9.032538457596386,5.467107471413115,-22.248985959499418,-31.82797564664349,-41.140913786279945,0.6102125658179856,4.817154209198481,4.66181474988544,2.2428728165435423,-1.1583608148481503,2.0868092162486542,-1.2522872160244978,1.9176246804783705,-1.1100859210950715,1.8406344394555936,-1.1952654527269264,2.2618012544972994,-1.4464515199048065,-4.873319429360769,29.33210024711249
27.803162,9.382545978141339,5.503832534857549,-21.920087422047978,-31.808169722757636,-40.85989770513541,0.8450057006640488,5.084118003220554,5.3611539380262005,2.4665065775962423,-0.5631684596018384,2.3773260273100654,-0.8623208654247313,2.132047983440106,-0.9301152798774072,2.292094498499487,-1.261792472480856,2.010295759904243,-1.4128999406964968,-4.285511001371583,32.065612559687764
27.831852,9.66723682716119,5.7949965888321975,-21.941214182224037,-31.383703013441007,-40.9520834658314,1.1922311559195966,5.349605025952583,5.8779941676961265,2.8761645835207617,-0.4971260165158268,2.654882102761888,-0.731970807268226,2.486445526033751,-0.6886803991654731,2.2322020573887342,-0.7549464034475722,2.445509995145932,-0.4222647256008562,-3.8694426947585843,29.283504652567867
27.859,9.931481030851993,5.8203605333190485,-21.69284367527689,-31.49054334587613,-40.81316560128404,1.9077434618986318,5.611333074475247,6.194768403526636,3.128364683022789,-0.1232910534425227,2.769995510759244,-0.24716859819866402,2.7906750491917838,-0.4433304347760518,2.623882818115702,-0.6838136748864606,2.8396454684937713,-0.779061087630792,-3.1052885999340396,30.618718512805653
27.886036,9.575344660903736,6.501479393780314,-21.83815754356602,-31.397615139723186,-40.46289646979554,2.548962794274144,5.8387601061664505,6.452865818619247,3.294133678596496,0.17380420680365238,3.1612629733917514,-0.2550455597901491,2.9961354581976183,-0.23792006081230432,2.805379918979899,-0.2320520865965511,2.859916869086453,-0.5487222689716841,-3.5837646973684634,30.243317177151273
27.912964,9.470991108986105,6.65051351709446,-21.625302899684826,-30.992851009030957,-40.393517593657435,2.765261142272328,6.0729807492274475,6.611407276409689,3.5496113957362345,0.3054629661413455,3.3750226570338877,0.1290691135363603,3.1283629348895343,-0.07954705714334658,2.981479543323399,-0.026630673128319383,2.990089592085034,-0.2241944914541517,-3.5214740608301756,30.61752964043869
27.940784,10.380408178767974,6.858167011992201,-21.286256155303317,-31.04187104976246,-41.00782269385814,2.703144060833267,6.311172724273923,6.829214670893496,3.834222756223724,0.500708416403515,3.5657449841476505,0.2249618924033516,3.430626768259867,0.29809802972243604,3.3732949374445633,-0.14534211984903464,3.4214073295264007,-0.03724275220554066,-3.4675948584361804,30.48634108327769
27.970109,10.426908600308941,6.811449323274854,-21.222299411227453,-30.64908212923272,-40.414780301635766,3.7672025108516194,6.553678904985176,7.033955903680122,3.9884934244164403,0.7164527376748129,3.819927346781571,0.51649457827733,3.754954797131836,0.4257556092915916,3.3741996905458667,0.25962236816095674,3.642145727924284,0.198063901183629,-2.8860064446301426,30.773885345567965
27.998583,10.525197840329007,7.182373204807162,-20.978526384830886,-30.982567585394754,-40.4387159202059,3.9771589730853067,6.767494625573021,7.2482751166682196,4.266608880235477,0.9484214559151553,3.9406987509740223,0.7359249833507938,3.7983393585723957,0.6249528957658896,3.621139027995398,0.4747630238199149,3.68311930255932,0.4530921479915112,-2.4831672798063873,32.20400783989546
28.025482,10.44685322465804,7.218086314882005,-20.553508771389303,-30.785420363351,-41.08123801545365,3.988296930161178,6.9726942904122025,7.3840766199109,4.403638365007655,1.1869364841727064,4.202153529875017,0.9661016148067626,3.9734593276344947,0.7230045913569481,3.85618930513657,0.5908195268998583,3.9617836977553718,0.705836334373011,-2.6403024554386203,32.10902196546546
28.052485,10.632387221993827,7.892487735966274,-20.443411598470675,-30.547729978150784,-40.57589505144805,4.393092612612868,7.179134284962338,7.5932523775517975,4.616080124890126,1.2528688060285624,4.396866537407005,1.0454415046460084,4.201939746288186,0.9302654500647971,4.219564670592007,1.1465630015095312,3.7891720392334345,0.8114787532370787,-2.3228710929378407,31.977139702406014
28.081803,10.895863936834937,7.56066578783256,-20.137806987232715,-30.464510767223267,-39.98106208664222,4.6040991404888265,7.409629060835518,7.763635823253684,4.8053194946406785,1.4662325286338824,4.536679358697646,1.3270187968008054,4.467312849777694,1.1894403317557243,4.34797224691337,1.1267569674603937,4.308982998818816,0.8580937633721559,-2.1479479844998313,31.944749868556542
28.108366,10.9482373396672,8.356115577486948,-20.590044566100428,-30.071707857936467,-41.314595290954365,4.693577792185136,7.614368928146686,7.936285420071281,4.946167984147716,1.7221834874434292,4.689644796210923,1.451165773690684,4.681072963092781,1.356353015478922,4.503864833701846,1.3303010462592735,4.499854328905383,1.1818433579413565,-2.3260546390951915,32.23773900919427
28.134149,11.691588722537759,7.957564827433275,-20.040621017018594,-29.997732923851494,-41.03637980503773,4.934707369345315,7.8061165894343105,8.025914556026658,5.1737038760463765,1.810026320406037,4.880236541362646,1.620417997928428,4.733108760497255,1.6304538139815716,4.6268067169059055,1.7446670193264053,4.850730282504427,1.3314517507837225,-1.8865992083507555,32.39920321652655
28.162768,11.908638054621804,8.333902378941016,-19.34495740820523,-30.07560435840772,-43.85687048042478,5.180038783819325,8.029192387175941,8.205778440885497,5.361020381606721,1.9781282260236968,5.058563385291135,1.864873056875881,4.992463504552212,1.9355039410502426,4.7131875907738845,1.710045634284642,4.80301022970618,1.5390215265101839,-1.4252534266120642,32.99895306314794
28.19186,12.435187627225636,8.939310273755375,-18.804805317998273,-29.551640133156656,-42.19822369646288,5.29803862848217,8.24679871971421,8.393317865093824,5.544244475422586,2.131708326659568,5.268289640789014,2.09445269475298,5.310376818234668,1.9981206727261716,4.882577606158424,1.9448009666694168,5.050086230269214,1.7107900054726475,-1.7305736102154534,32.8218692562628
28.218899,12.510472182190062,8.91020220780012,-19.039998710249016,-28.61795798385449,-42.067517387756574,5.431264189391962,8.430170287411181,8.524768813517769,5.675888709071326,2.3332642525859555,5.4275111691238465,2.2346411532891213,5.410584922039037,2.2994198467643567,5.303461916749899,1.956935873448889,5.239043783929999,2.1657913259626342,-1.4335875432501177,32.706917739354466
28.245953,12.765543867241288,9.096999006156071,-19.81931214721763,-29.356287757021594,-42.377354414938544,5.701528640966153,8.626772377803274,8.683644974460343,5.775166514111918,2.54508154074127,5.658162382801157,2.508831181151095,5.543479721945175,2.443594373457295,5.521027734973959,2.408452634053633,5.506122645396697,2.0596103079197623,-1.0546235994205932,33.07899301104203
28.275087,14.610627509390397,8.92096549550122,-18.421686316961267,-28.19837618656852,-42.010645691337395,5.594509062017465,8.831317396504279,8.73885368772944,5.991536483249962,2.698980813417556,5.838440931585987,2.6617824903061167,5.843653909843085,2.586754039137228,5.676858838846305,2.3799604133179915,5.576154431408176,2.574702699040284,-0.5030156047762934,33.10072733039342
28.300849,13.160829727314997,9.298657788962613,-19.126046487247763,-27.391651621618994,-41.94103271227643,5.833134366263176,9.037438521061388,8.91781456731701,6.192223222932209,2.9113201312711317,6.064014661002239,2.7520460341755686,6.099254718823194,2.882372492654753,5.988970899668816,2.776772810585555,5.962267385747895,2.3180029405547917,-0.539419430690308,34.083521964184605
28.330334,13.341164122414574,9.947424459034808,-17.731259908869536,-27.091738736604366,-42.288170178201845,5.965361211635081,9.257195827030602,9.08972518152665,6.433118792236333,3.126819997862549,6.220853597273151,3.0070648570231575,6.2244782318662075,3.129746408199463,6.121383163398232,2.8489198183141613,6.032949699043719,2.8074052181675477,-1.075742270133612,34.42245591335992
28.359118,14.242881752604662,9.877745949876825,-17.651916007500528,-26.87858788528996,-41.3908359690012,6.003665964206276,9.460988230045137,9.241762710867537,6.533345510924757,3.1967165279190044,6.394273801552226,3.408235122798335,6.397368849735417,3.324640606531893,6.4607916399831575,3.061095486841075,6.3357866488317685,2.9090083226093437,-0.3181050771153841,34.872513089948605
28.386181,14.403686977945311,10.033859822465836,-17.574424888668176,-26.38643648679149,-41.65350114474721,6.199208133346697,9.658669255019813,9.352447786778313,6.7887050963383855,3.373684258341949,6.704603733450978,3.5213171724771635,6.492213574089765,3.5665077111691,6.453916512279813,3.621697805301599,6.711875159031181,3.697962631093526,-0.6148942538606385,34.5305013556482
28.412599,13.829821787703738,8.850225716081509,-17.276395656593188,-26.472831716668363,-41.83116091515627,6.412243427884721,9.871943980171714,9.515576151508334,7.009200850078462,3.6941728597179764,6.885677336065229,3.6117218605718273,6.836125832425542,3.6538714287437073,6.833550471441979,3.666311824638368,6.780912409185097,3.7631886380698027,0.290686210728328,34.14406693781428
28.442527,14.64210458145961,10.968550633048485,-16.891684477997174,-26.00136535639001,-41.21438714464408,6.657007861098027,10.121717614319511,9.852610352156251,7.26183900772949,3.886743795083415,7.183094055201859,3.8987569524492622,7.072781738556534,3.915464414176549,6.990430730940925,3.8466804084985906,7.227861916323138,3.7109336882721693,0.6103939986976019,34.68123803886468
28.468435,14.308096678123638,11.033047748730743,-16.99938995056897,-25.646473369289748,-41.12646121386208,6.78188400758916,10.325109407895114,9.954391884953639,7.551253702720591,4.232468165218198,7.341953660146175,4.0916375311625135,7.327040488352819,4.121970923932634,7.168981953663372,4.268882371850861,7.042511310895717,3.728429753194519,0.6304664617746653,35.09092618774504
28.497515,15.056710825204439,11.12037810941571,-16.184522448503387,-25.496516394273588,-40.9633071791136,7.089269850791987,10.573530951737245,10.229676909961332,7.915645367599108,4.447277239039157,7.583882304823474,4.318833756169282,7.704036563089404,4.505672919952946,7.416759129235232,4.134035227295783,7.449441126384629,4.028676028599163,0.9780848049547535,35.21936988506483
28.526001,15.009218312860797,11.489672293117296,-16.5870348013927,-25.88626980852708,-40.767394297912496,7.248356165913643,10.777213945986333,10.477021919917389,8.123268522956401,4.683473781701663,7.858806970594628,4.635981185014,7.684938927624269,4.633628389317752,7.876956615768709,4.939972396664734,7.231180126130226,4.577758579172912,2.7137933494525925,34.043847265617
28.552762,14.636554442139875,11.509164632620083,-16.52678146198312,-25.99569972054748,-40.06493763145758,7.404328180827216,10.922534894602652,10.655922459114644,8.279017589610616,4.929761298943693,8.1674819401861,4.739232940426435,8.020391499437455,4.683222230974901,7.969544639270126,4.876808664733811,7.763336485724147,4.503469098835737,1.1181960471294348,36.22468195025143
28.579778,13.400910396023015,11.429323185992804,-16.217970548563805,-25.362027510555166,-40.02937940008547,7.60404538332081,11.025806587477502,10.73935326235529,8.425680371436908,5.018941231058506,8.189735884398809,4.9562448308936755,8.092475178510515,5.007436132861086,8.169332922468518,4.731310994406806,8.042009825662538,4.9134773621022365,1.6631120559061485,37.30663087387816
28.611966,15.42179329956587,12.538487120844515,-15.738049558829491,-25.739199721261038,-40.6384142735457,7.739583195907335,11.1047869977614,10.855856353199377,8.402312268340683,5.192279622596405,8.40276617117819,4.9479662717912225,8.204590626917929,4.929893198509669,8.415733361548728,5.179072301254713,8.106164747890077,5.054679322291223,1.7788792541384701,35.07979408051616
28.638305,15.672557902473486,12.213588091047589,-15.891914030551089,-25.686163464948386,-39.84520550122416,7.751104646442313,11.145693959736295,10.942921884418379,8.48011543722807,5.133069326474358,8.347106766676106,5.070253941088696,8.3247333904272,5.011654175959194,8.353103734943016,4.883653016923738,8.20069566204311,5.3083702943635185,2.0719946494267183,37.04921065477709
28.667811,15.320360802341023,11.72275940942125,-15.71501363828413,-24.68114812084113,-39.477057814929026,7.887020957826883,11.132519388453728,10.897011335864537,8.464715292033992,5.206413297304934,8.273083512475395,4.965828666685919,8.359167800141101,5.1090129651353475,8.186490570919302,5.2553417417030035,8.427242726690329,4.914288531080544,2.553460732603909,37.03792298798677
28.696381,15.418895727805845,11.389187328762873,-16.113461222267333,-24.736159082642992,-39.30433920164312,7.906242195883298,11.097069522854033,10.73639968995071,8.400753612826506,5.078791267695031,8.350932688414986,5.238150804092259,8.506247854162599,5.355658284671388,8.070628110957902,4.936003548959626,7.943828626241686,4.199215069828794,1.2222486128274357,36.891548529323686
28.723187,18.077033982095926,11.857591542980671,-14.71962268998799,-23.82682713431576,-39.317916054822284,7.883343133179004,10.987219053435684,10.615996754886416,8.394202364557971,4.934960361802277,8.125008669233793,5.070493800483009,8.233402848228762,4.751333990439392,7.953330052223344,5.103209926469664,7.9845727358041625,5.312352821078145,2.196868704109608,37.02937678673879
28.749985,16.65493268638231,9.862408210302435,-12.0316000700784,-23.756226001394364,-39.181760866406684,7.681327890649452,10.84473782471834,10.261419963247985,8.185830903483646,4.776504820130568,7.8369489933436896,4.822560559050361,7.738957132227508,4.836299470526017,8.045574469011617,5.327508613897344,7.780174204440521,5.045373053792967,1.652510982061275,36.959166378428186
28.779217,15.165429531090432,7.918356840407522,-12.880866518335463,-23.24221727544552,-39.26821405530885,7.539030181453674,10.69111336140515,10.111451764786963,7.973370577801266,4.269653424019384,7.429358512947194,4.297825994981687,7.681304747826509,4.361984116332904,7.98485976450356,5.044617137085482,7.681210833673463,5.309737777439044,2.01369105783208,37.520204630224896
28.806006,12.84679873826535,8.279247455581366,-13.138867945957749,-23.331808775071227,-39.49055655058893,7.343284510699351,10.449476959325798,9.779519979937493,7.6073191481611655,3.9187913801007386,7.091020453531639,3.9743052661259326,7.217148604959935,3.9188387799190116,7.527776256226823,4.6197184725264275,6.877018407499064,5.005704159628774,0.2637455949508229,34.65901688432633
28.831674,11.925839469160394,7.922799235595564,-13.302846772278215,-23.53297488133166,-39.265056981251306,7.226481846948669,10.23729969627159,9.556834670484198,7.302111854876797,3.5831194802054402,6.671876363553,3.5947220057876192,6.720942900138432,3.4252866449698214,7.147133050096436,3.9810218911895316,6.712832123431215,4.357153373820024,0.43888190575238684,35.584507994035675
28.860874,12.18098148032122,7.616424858786118,-14.198466542347411,-23.4187799067384,-39.659057945324506,7.090849967582849,10.015250638164213,9.372311242131929,6.852987971405195,3.2519946607344425,6.325505926547781,3.428941767391776,6.626117505182679,3.329171029235785,6.449712074902225,2.921183827956985,6.58266324620129,3.722562884230929,-0.8236275816547888,35.95421902352411
28.889852,11.243976276640598,8.369389606676297,-13.982831402908051,-23.274871268895694,-39.56726919011142,6.9130128145832455,9.785372802451295,9.133207057627796,6.533790647442792,3.140222526764904,6.058678782876903,3.2246435962715965,6.333963490204756,3.0720366962684547,5.778890120307145,3.165674118329721,5.98594728653684,3.44984091517708,-0.23093697441070293,35.202706434223714
28.916526,11.19210053010289,7.966613883836619,-14.03008861084572,-23.693633590487238,-39.73134146566349,6.883266399162015,9.592256619379521,9.012341958170804,6.395648293956998,2.9620291577748175,5.9987322278343544,2.8408873509363897,5.9450605082513945,2.798951590552536,5.832437454053147,2.8362389863282864,5.75957949152303,2.00211033915319,-0.720449773618553,35.684636660200326
28.943518,11.337652655786538,7.870095711668231,-14.299852046806524,-24.120109714055932,-39.92041148313897,6.815201041816811,9.407291932490418,8.8770239959927,6.102343204426848,2.6978450052665175,5.870867475096208,2.7785722374549167,5.631684939500538,2.7517426773934295,5.394496601158375,2.5772291247041235,5.7006291106684275,2.596305684950926,-0.15341902284403253,33.23783176817588
28.972591,11.41874269759301,7.614899818678844,-14.375117014227667,-24.01902776240772,-39.894409560647084,6.605748713566664,9.196709509033964,8.781444360833525,5.916140157658544,2.467876318475207,5.673338058374778,2.5104116128618448,5.497615744739104,2.3664389470148994,5.421885461180757,2.51251987551184,5.4659548107185385,2.225442793932211,-0.08083632371690079,33.1522204901534
28.998608,11.27137609634424,7.627719715041913,-14.513434381536394,-24.046278284969986,-40.15256917448513,6.419103766828888,9.005426154598332,8.685970791212615,5.71444192930541,2.411921420680784,5.4572817577177855,2.3982768556548977,5.310784515850696,2.123083687035708,5.306212109868103,1.9569249833788236,4.92966440893071,1.9775545792326363,-1.1258033010009079,33.33486024082797
29.027022,10.966613937609258,7.4279895895622285,-14.575415860795255,-24.1303814242942,-40.2863168596887,6.222169376851078,8.794998402112016,8.51971354034587,5.557076163591992,2.113706485645931,5.16544940848208,2.1586698381116225,5.11838670839798,2.0784617292193563,5.053111609660398,1.7452892135395979,4.944043721202239,1.7309661082643453,-0.8951808784781147,33.98902262205034
29.055513,10.451187202137035,6.871233411132667,-14.587764709497375,-24.467747805781944,-40.378382653695596,6.181313712637269,8.584440071799573,8.351391751551699,5.35533583609404,2.013822236931156,5.048389066544314,1.8862643263491872,4.967901383355157,1.8865903076747406,5.0014497747617614,1.7661398616174278,4.947199948414987,1.6499089569732823,-1.005453976268766,33.75409029607771
29.082013,10.6601721445166,6.951070576924609,-14.878655504267892,-24.52655774381161,-40.623830650365335,6.024844039157857,8.387690852501725,8.25792020421152,5.1894792517614,1.8727840120157417,4.962911606299894,1.7405346745112378,4.816325004827729,1.5932394460630874,4.784302474827404,1.658846650367435,4.580899897193746,1.7880925249571025,-1.4367039681302372,33.11429061083641
29.109075,10.22895181769289,6.791792979755861,-15.072460792175011,-24.700603824484897,-40.75498368264795,5.86015436568216,8.18645725866481,8.132742792423224,5.046272324791237,1.6409385618095964,4.6717736239790435,1.600721873935653,4.630793469077573,1.6120009127865769,4.518926383170801,1.4004128106760554,4.650881897579945,1.6536957086542365,-1.7600756401883644,32.944834384127105
29.13876,9.793390893833653,5.870132109714237,-15.562064944688933,-25.011288498234332,-40.9224460777698,5.735804091654371,7.993523305112127,7.950797446133827,4.805002635739742,1.4224547152924782,4.703083160536845,1.5429188622198813,4.535299717395173,1.4987344867755072,4.648690738674361,1.5219354620039125,4.5384243003815135,1.3304340145066733,-2.620360953930897,32.02491507114152
29.164494,9.512064290187814,6.858634658593081,-15.450165640909752,-24.954812264212638,-41.033694246482504,5.429642672030586,7.77057504733702,7.814428733059872,4.674468863701188,1.371128286096559,4.364642823217771,1.1704319614905585,4.315552176430739,1.059110365906876,4.248456639569318,1.3192038102591663,4.188095518627822,1.2855818944366324,-1.865573904828066,32.52013384008555
29.191161,9.346551484324259,6.6560958572078555,-15.536395911552173,-25.08445604954092,-41.09790843567481,5.227925661364608,7.577314172909709,7.685421562482608,4.493751983438923,1.1200123028368152,4.232522426200365,1.0942271642507913,4.148218046048382,0.8749966325308586,4.147334110087593,1.155460780619055,4.026359741283612,0.9091211507280519,-2.1722901853972068,31.993234117915517
29.216412,9.456227593041925,6.3550782433220805,-15.833198234336244,-25.258817912860817,-41.32004901398444,5.046306400995701,7.388524624187039,7.538232688112934,4.38317871359944,0.975233326012823,4.044655548977936,0.9958023909283867,3.9569494023924956,0.8343274533718155,3.990855585852595,0.7322808162682014,3.9035898143847336,0.9782940460264691,-2.614246782441893,32.283984734459374
29.243955,9.457985323797356,6.109829368872852,-15.869818753502747,-25.490162999210213,-41.38562165314601,4.971298412579457,7.183087371808845,7.415866925799328,4.181082167454275,0.8098411312867312,3.88910966837437,0.7600054505163509,3.766139168630889,0.7461215163883715,3.8376369161256565,0.626054543723091,3.770718078223603,0.8818571871218176,-2.2977198764595435,32.00010681172979
29.271546,9.545905716202276,5.8046512186290204,-16.090382607666143,-25.431630702182908,-41.805203954372004,4.754846488695223,6.971592502137402,7.258428884365429,4.003512075742895,0.6453417573962033,3.7310962206407714,0.5584363164775561,3.5677203925208234,0.5071402497599102,3.6279563788176237,0.5886987989148663,3.551044280929649,0.39901455719541584,-2.4191596031369578,32.51819797535164
29.298194,8.928385548847972,5.499500803605307,-16.33885297848656,-25.672078777428624,-41.8803513593931,4.623922552838741,6.7596235501874755,7.095116232243081,3.8684172613627243,0.4859265479227145,3.4331583169274866,0.3523809590960011,3.429622163571966,0.2651524689229059,3.496952969633602,0.3332510742927142,3.2957907509201614,0.3381155287973225,-2.6407991158638513,32.128242804721985
29.327584,8.578273924508533,5.681001321785553,-16.539487832000095,-25.952345405718415,-42.23927970856986,4.414942473465306,6.527886103574938,6.890027028905746,3.594056578771676,0.3285887630227613,3.2586993716329586,0.14618680831728312,3.254170966451048,0.18437564183909266,3.332641711619589,-0.007205090520717634,3.2905562829200945,0.3522548945082006,-2.8481240362051317,31.942092277172236
29.353563,8.217276839993279,5.769536868936124,-16.664319825284792,-26.13449275788615,-42.30908654936803,4.19879827015744,6.302397500432794,6.685348247038752,3.4287959106248276,0.13890407626915466,2.961800430844672,-0.01584588623103473,2.9407374317844153,0.03269450069974275,2.9915943678327928,-0.24876207588963362,2.82452352766281,0.16935733774616057,-2.978960125386521,31.6452743398724
29.379598,8.327925966847332,4.288887279860853,-17.02698520242029,-26.340091392402393,-42.292133933563726,4.10574366012092,6.087449639826902,6.45733715927091,3.20514035430128,-0.11180583383959675,2.844911428835566,-0.3373609290628414,2.87833643810432,-0.3339183264319986,3.0229179935653554,-0.18713983635651887,2.7409219193864467,-0.0913691970468224,-3.867337923962239,31.019900750190462
29.407149,8.613385653663437,4.44264636905495,-17.100644910197047,-26.443935491040673,-42.29215408705399,3.6331241041311384,5.837199752624295,6.182448753409808,2.974660608412405,-0.4426327527878057,2.5822318589697058,-0.46258871850716704,2.4859286327976653,-0.7124592297916793,2.71845411800854,-0.6578779880926982,2.4358959345751368,-0.3658528523313,-3.4514684088910306,30.911594998075675
29.434025,8.11851286590043,4.637960487466822,-17.116294306641304,-26.577663012546118,-42.6738682020638,3.3168699258930747,5.598156061589675,5.722699877015657,2.7143099662100068,-0.6565713177179299,2.1965110084373496,-0.7410280945976577,2.1748526075713515,-0.999928872675791,2.4405120672573224,-0.9074397624317085,2.5013238350961164,-0.33072426801108734,-3.475397663734755,30.607100757304107
29.460968,7.860379724411615,4.623715474231785,-17.568908852010576,-26.77547704220389,-42.764478049980696,3.0063238379481523,5.35207991833088,5.110586665952231,2.46456034689542,-1.0809566268300448,1.9400642252251539,-1.1776861464954178,2.0416488768320065,-1.2157743757711228,2.1574940282416364,-0.6921684516728946,2.2770261496162107,-0.507679677992649,-4.074834420908946,30.47002000988057
29.490668,7.462651939643077,4.291249336292877,-17.877503619882066,-27.469167084702722,-42.835478744550876,2.3570306080762635,5.075821991608166,4.309454062763155,2.19886087142635,-1.5111109354445331,1.6915756809720488,-1.5207210035796102,1.737882298801387,-1.4090559740990427,1.9861603945451953,-1.0357464854875333,1.7772150643780067,-0.9377552365648235,-4.705882290217547,30.608967648765205
29.517108,6.948877296689694,3.5220247240032974,-17.7703075330214,-27.401943113851175,-43.48126405100641,1.645722565618586,4.824004912254473,3.7981041704084486,1.766885385772112,-1.755383821849162,1.4336949237800318,-1.660613280424392,1.375361588907504,-1.6220842507126256,1.6738441071158037,-1.4605099319652313,1.2716607237976947,-1.3121013807635706,-4.146706280554145,30.50971705028474
29.543352,7.748227481003688,4.209057944741624,-18.238897276363655,-27.772909097001236,-43.55066136076955,1.70765059333984,4.585670293072064,3.55466362543408,1.6076285682482263,-2.1909385130690855,1.083482815921758,-1.9592669204338786,1.3102995293955815,-1.991939565160533,1.5323380363615002,-2.1356007617856174,1.0652966792077836,-1.4690625111763653,-4.298985717974083,30.37819234775175
29.571343,8.479674565294133,3.563108194902803,-18.228831902884703,-27.82815459994378,-44.87451881174121,0.9687326169623802,4.333519356988781,3.250860693760198,1.2185598100937456,-2.3977290057063514,0.8651609235017034,-2.1540905614941184,0.9087321162540138,-2.3686730780970744,1.0394656848477577,-2.1247671262275003,0.7103080344808734,-1.6945631282824223,-4.818287146856354,29.523004480930243
29.599202,6.798322285190693,3.1694491731290175,-18.451099046882604,-27.684821033409662,-45.197808323770175,0.8704324323129553,4.078941090973732,3.052511689278659,1.0248805258649205,-2.6929279918160947,0.500084141106365,-2.398902324922973,0.4061779096647075,-2.37445980031929,0.9352071842657586,-2.421516894379644,0.6699312729142625,-1.9702801403339383,-5.340615367310422,30.549082375045668
29.626791,7.261375463659501,2.081195149237754,-18.90911837086994,-28.279096973116197,-46.867017072301785,0.48440454942842603,3.8431731063169248,2.81956708317599,0.6834988649445172,-2.9353711880234985,0.3423351897137354,-2.688895639356178,0.3891050230719998,-2.7688027652425875,0.3107992183502216,-2.1288973947283663,-0.271728969569691,-2.6949289208199336,-5.281334943410876,31.29390787161841
29.65384,7.152021244502107,2.366333200080338,-19.52243313474029,-28.808547118988805,-46.01770956262171,0.4311026657280878,3.611129303062281,2.645321679560245,0.4594553487100234,-3.1338339991699096,0.06597757206429651,-2.9513157679524173,0.21799950084057987,-2.798064979257994,0.18780993880937796,-3.2118579072156277,0.46128152400822947,-2.4904476829740285,-5.767795851106385,28.668404959069527
29.682736,4.983318348753307,2.170139044784039,-19.230956853217588,-29.302208370336032,-46.06383162402778,0.05634126536703638,3.3904120603969368,2.4974705304640605,0.18290556169525296,-3.3092965210592644,-0.0929530429404491,-3.1780506480704993,-0.09880659478032906,-3.1572247871675665,-0.11109248482157266,-3.2066911023536964,0.05182819082720565,-3.11954027536675,-6.124276646026804,28.746495480139007
29.708719,6.350550210648046,2.0139523773811217,-19.815220711556144,-29.55602131121518,-45.934917075142216,-0.209119261909328,3.17704273141214,2.3615153790989427,-0.057501653584185394,-3.4978823380274506,-0.18036180227792925,-3.3633691335181326,-0.3913632002978351,-3.3456625035699656,-0.3248306950663905,-3.554656315915434,-0.38710398692333003,-3.4193389243719468,-6.311411706155147,28.07320718902999
29.736421,5.378939022395402,2.430684699607058,-20.127034735076638,-29.429311347615506,-46.529245615453,-0.13809534281028912,2.9729193740318665,2.1581499494402956,-0.26100270578596974,-3.6552992332362457,-0.5238989672543891,-3.441601639720518,-0.48293445518344386,-3.599427219410562,-0.42459337703258376,-3.481833404646231,-0.25850553865264536,-3.515599346413779,-6.27594807847394,28.177854949897505
29.763559,5.481640190959035,2.9588561058314564,-20.36422095481725,-29.882886322930617,-46.38506711306523,-0.3757385530772669,2.7775252827231136,1.9970267893989926,-0.3863580911143339,-3.8581592911340326,-0.5969283629132279,-3.795943989931527,-0.627674966158315,-3.7799352724657647,-0.6603120942368444,-3.7791949693385583,-0.6255533891714625,-3.6019401738868724,-6.949367107491765,28.13887471896027
29.790204,4.636784540518174,1.6798843864486663,-20.602415416269075,-30.21996819375468,-46.698369507928945,-0.561155544342843,2.585517158823491,1.8856677267493858,-0.6731089670011778,-4.052542067889821,-0.785307334456447,-3.8362406261805915,-0.8894519435928577,-3.9158106506372072,-0.7500486012208243,-3.8375066871006394,-0.7458907406234961,-3.7257157457899486,-6.685117201102718,27.571357499782913
29.818234,4.820153970589238,1.3724978690485392,-20.43770415128015,-29.34409051706348,-47.404283843585596,-0.7284819915160815,2.3901549293302318,1.692632044305459,-0.861530768125757,-4.242014902322349,-0.9424572465272543,-4.06626337920227,-0.9257038659574236,-4.106258276720814,-1.0534230561163935,-4.171583063075856,-0.9878124943513216,-3.909114944938644,-7.125522358647389,28.05249180035839
29.852549,4.455688782404813,2.015933650068468,-20.598666653500867,-30.46258924914557,-47.60953003396561,-0.9029802594148287,2.1980489269164445,1.5421477839746933,-0.9871584206369882,-4.382347803424421,-1.137568980198374,-4.2401832912504895,-1.2239834981172844,-4.270161540402231,-1.146057982430531,-4.379329154883376,-1.399715364242342,-4.066828368795552,-7.2306610038947845,27.60117198740124
29.879453,4.510942783123701,1.0193666997192101,-20.839153044952077,-30.572557298425817,-47.609833725991706,-0.9661379707045399,1.9723273499550897,1.358374406207282,-1.14989954789459,-4.531976118002711,-1.3391796453894547,-4.443920419901648,-1.4247752210141418,-4.649798948190599,-1.4112105554342458,-4.513983018488426,-1.1424188421733528,-4.379044731451189,-7.348164600136539,27.144362899436434
29.918515,4.475990198843576,0.7293273844004123,-21.205272154567496,-30.561508454965995,-47.48527788221603,-1.3236754026715865,1.7174465061562487,1.1626809435448902,-1.4071248278866342,-4.790579012573369,-1.5870054905170845,-4.737831817423081,-1.645129166430884,-4.70935332776271,-1.4560556780664788,-4.789510690346911,-1.645517292104598,-4.414220784133761,-7.580595177055564,27.513221784515444
29.946511,3.5735628817227907,1.042320570042494,-21.541744878192638,-30.74361069058799,-47.866070704101986,-1.5257805857862543,1.5142082448906928,0.9606222500712368,-1.6116457365218042,-4.8899509938117225,-1.7938702918144722,-4.898053230863233,-1.7563320074729816,-4.889233390010377,-1.6950912204268311,-4.9093464425076,-1.7285943559230055,-4.924315424535933,-7.734896574862426,26.697840091709217
29.975285,3.7452040839202914,0.7613367011526837,-21.83070487718898,-31.251952180198295,-47.96426409544445,-1.7158636954056927,1.3095243046341722,0.8195843168716774,-1.7717104103624164,-5.102155096797144,-1.944837912883354,-4.95641379013507,-2.01737829000452,-5.1083909710289035,-1.9659024612942264,-5.102123547613154,-2.0820893270730254,-4.998287614183971,-7.904384054286325,26.556874788632356
30.006357,2.8364475523031696,-0.013450420014561478,-21.927973321280103,-31.79611416033804,-48.13803609157182,-1.8809120270736537,1.0926402845358336,0.6250531656254844,-2.0019000677725907,-5.283320135323127,-2.100982345426009,-5.232651576367855,-2.103484018791037,-5.276304543473639,-2.106610563574974,-5.350006523845608,-2.09667178768726,-5.323980985558534,-8.175768720515155,26.11873114120217
30.033597,3.341266664401584,-0.18427711229328483,-21.988474516169735,-31.876675407288417,-48.39723552873857,-2.0761360508474636,0.898840195820522,0.4653268786004303,-2.1545204912615494,-5.496912925435998,-2.3621494868833124,-5.363897392269301,-2.3418499628995058,-5.4107270691187415,-2.406970480368683,-5.394293641868959,-2.291926249494838,-5.401623648142585,-8.559812976133122,26.596279524333887
30.06383,2.567606065368715,0.5291737483784323,-22.714627998162253,-32.04282753021148,-48.65484479107643,-2.261275587729373,0.6931947436508236,0.2473854491559408,-2.3448311196388136,-5.628586285552926,-2.5055424828814434,-5.6802965732628845,-2.5385790501876357,-5.59905512874339,-2.3871140924250676,-5.492061894767104,-2.5152564509911555,-5.617108279371308,-8.357220230099776,25.79023990567388
30.093916,2.7177499043969626,0.5973681233458179,-22.89685166227421,-32.175978938146784,-48.739660395102625,-2.5314483036290345,0.4771439186465765,0.09081883869007831,-2.575087640613616,-5.86683215057302,-2.711816801860416,-5.790618997108387,-2.6930890520888515,-5.951260922467593,-2.6404688885021845,-5.639771488408347,-2.642984590299008,-5.593733745756411,-8.862508941052141,25.61406967387812
30.122293,2.3378038709112605,-0.25756945946458804,-22.804575966331647,-32.74370087354296,-49.17481616830498,-2.643166117613726,0.27152598865037253,-0.12783023719276998,-2.729337775440916,-6.001636960614001,-2.986509728956364,-6.0155904186561395,-2.8854490679911695,-5.933023426061716,-2.69467640149459,-6.115798070860156,-3.0619210474708347,-6.159856156654966,-9.003886837638895,26.82188519695648
30.150749,2.718707550339349,-1.0412687890497312,-23.71696465903744,-32.621928492055766,-48.824612838996075,-2.8933305570960015,0.07837501866184982,-0.329221693499588,-2.8950428507564716,-6.25292734895767,-3.152894012350891,-6.113891705506789,-3.194271364774467,-6.197441426163881,-2.976739879552342,-6.053380470853146,-2.9883416109886642,-6.159741610400951,-9.473540687469107,24.998805108173524
30.181557,2.378775006195574,-0.82986585160649,-23.175873728289762,-33.31063392381906,-49.563542538487496,-2.9959869623520143,-0.16529202182801886,-0.5182814667268716,-3.1145633232842913,-6.422184937931228,-3.381800763805388,-6.46158176856886,-3.4290851712377153,-6.411404609544913,-3.2528202807730238,-6.277320988943261,-3.2803965220746623,-6.014112908757147,-9.533458330015756,24.66121039900142
30.208336,1.2814191231547414,-0.8615635448690119,-23.478240363549368,-33.389970570975365,-49.68574740494372,-3.307523740402858,-0.3604620677500081,-0.7686204337905953,-3.300856019984368,-6.653683079157913,-3.47298686611288,-6.682643403348927,-3.4871183578326077,-6.818925947206692,-3.4524207292160143,-6.60550804323413,-3.500397053517154,-6.445995452381107,-9.74599832766187,24.57279136131336


==> csv/lms/results_200mm/m0_i0_e1_t30_v0_u15_n20_s6_d80_r100_o640_w1_g0_a0_f0p000000_c0_l0_h0p000000_20240502_233436_real_data.csv <==
timestamp,w0,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19
0.200786,0.004608154296875,-0.0076217651367187,0.0112457275390625,-0.0135955810546875,0.0156478881835937,-0.0110931396484375,-0.5612640380859375,-0.0357589721679687,0.0314254760742187,-0.0326766967773437,0.031097412109375,-0.0314559936523437,0.0293045043945312,-0.0277786254882812,0.0237655639648437,-0.0210800170898437,0.016693115234375,-0.012542724609375,0.0092391967773437,-0.0071945190429687
0.230055,0.004425048828125,-0.0074691772460937,0.0096817016601562,-0.0131607055664062,0.0142059326171875,-0.0105819702148437,-0.5529861450195312,-0.0309066772460937,0.026336669921875,-0.0288162231445312,0.0276412963867187,-0.027679443359375,0.026153564453125,-0.0252838134765625,0.0215377807617187,-0.0195541381835937,0.0157470703125,-0.0114822387695312,0.0082244873046875,-0.0072250366210937
0.257244,0.0038223266601562,-0.0060577392578125,0.0086517333984375,-0.0119552612304687,0.014007568359375,-0.0101165771484375,-0.5414276123046875,-0.0239715576171875,0.0216140747070312,-0.0262222290039062,0.0249710083007812,-0.024688720703125,0.0230560302734375,-0.0230560302734375,0.0190963745117187,-0.0174331665039062,0.0130462646484375,-0.0108489990234375,0.0078659057617187,-0.0062103271484375
0.283174,0.0032958984375,-0.005096435546875,0.0074844360351562,-0.0101547241210937,0.012847900390625,-0.010162353515625,-0.530853271484375,-0.0183868408203125,0.018157958984375,-0.0225067138671875,0.021270751953125,-0.0220870971679687,0.0208511352539062,-0.0208892822265625,0.0173187255859375,-0.0156478881835937,0.0123519897460937,-0.0091705322265625,0.0075912475585937,-0.0052871704101562
0.318129,0.0029449462890625,-0.0049667358398437,0.0058212280273437,-0.009674072265625,0.0111312866210937,-0.0100860595703125,-0.5155410766601562,-0.0112152099609375,0.0139846801757812,-0.0184402465820312,0.0179367065429687,-0.02044677734375,0.0182113647460937,-0.017913818359375,0.0147933959960937,-0.013885498046875,0.0107192993164062,-0.0091934204101562,0.0068283081054687,-0.0049591064453125
0.34649,0.002197265625,-0.0038909912109375,0.0063400268554687,-0.0090179443359375,0.0108871459960937,-0.0101318359375,-0.5030288696289062,-0.0049209594726562,0.0110321044921875,-0.0161209106445312,0.0157089233398437,-0.01702880859375,0.0151748657226562,-0.015594482421875,0.0131912231445312,-0.0119171142578125,0.0089950561523437,-0.0079269409179687,0.0062713623046875,-0.0042877197265625
0.373671,0.0024566650390625,-0.0036392211914062,0.00567626953125,-0.008697509765625,0.0099563598632812,-0.009307861328125,-0.4930572509765625,0.0001068115234375,0.0089263916015625,-0.012969970703125,0.012908935546875,-0.0139999389648437,0.0137710571289062,-0.0141067504882812,0.01171875,-0.0111770629882812,0.0081634521484375,-0.0068206787109375,0.0045852661132812,-0.0047988891601562
0.400646,0.00201416015625,-0.002960205078125,0.0054855346679687,-0.0072250366210937,0.0100631713867187,-0.00933837890625,-0.4832763671875,0.0045623779296875,0.0060043334960937,-0.0110931396484375,0.010986328125,-0.0125732421875,0.0117645263671875,-0.0122909545898437,0.009613037109375,-0.0094985961914062,0.0068435668945312,-0.005889892578125,0.0047683715820312,-0.0038070678710937
0.429705,0.0017776489257812,-0.0024795532226562,0.0053634643554687,-0.0069961547851562,0.0091476440429687,-0.0098190307617187,-0.476409912109375,0.008544921875,0.0051040649414062,-0.0087814331054687,0.0088958740234375,-0.0103073120117187,0.0101242065429687,-0.0107040405273437,0.0084762573242187,-0.0085830688476562,0.006378173828125,-0.004638671875,0.0037841796875,-0.0033340454101562
0.45557,0.0017166137695312,-0.0021209716796875,0.0048294067382812,-0.006378173828125,0.0080032348632812,-0.0087203979492187,-0.4704742431640625,0.0121536254882812,0.0044631958007812,-0.0073623657226562,0.0081253051757812,-0.0095367431640625,0.0084381103515625,-0.0095596313476562,0.0069580078125,-0.0066909790039062,0.005126953125,-0.0047760009765625,0.00335693359375,-0.0034255981445312
0.487488,0.0018844604492187,-0.0014801025390625,0.003997802734375,-0.0065994262695312,0.007415771484375,-0.0092544555664062,-0.4681320190429687,0.0151138305664062,0.0030059814453125,-0.0067825317382812,0.0066070556640625,-0.0083236694335937,0.0074691772460937,-0.0082550048828125,0.0068511962890625,-0.0062255859375,0.0052108764648437,-0.00396728515625,0.0025711059570312,-0.002166748046875
0.516313,0.001556396484375,-0.0026092529296875,0.0038375854492187,-0.00592041015625,0.0070266723632812,-0.00823974609375,-0.4681854248046875,0.017547607421875,0.0028839111328125,-0.006561279296875,0.0062332153320312,-0.0077285766601562,0.0069046020507812,-0.0070724487304687,0.005706787109375,-0.00543212890625,0.0046234130859375,-0.0035018920898437,0.0027618408203125,-0.0023727416992187
0.543295,0.001373291015625,-0.0022506713867187,0.0040740966796875,-0.005340576171875,0.0070419311523437,-0.0069732666015625,-0.4725341796875,0.0176239013671875,0.003814697265625,-0.0063247680664062,0.0061874389648437,-0.0066146850585937,0.0056838989257812,-0.0070037841796875,0.0048599243164062,-0.0056991577148437,0.003936767578125,-0.0033416748046875,0.0026931762695312,-0.0022735595703125
0.570069,0.0018234252929687,-0.0028762817382812,0.0038299560546875,-0.0044784545898437,0.0061187744140625,-0.0066299438476562,-0.4792861938476562,0.0174026489257812,0.0054092407226562,-0.0050811767578125,0.0059127807617187,-0.0067367553710937,0.0061492919921875,-0.0063629150390625,0.0050811767578125,-0.0048675537109375,0.0035324096679687,-0.0032424926757812,0.0016860961914062,-0.002197265625
0.597277,0.0017929077148437,-0.0024566650390625,0.0036544799804687,-0.0043563842773437,0.0058822631835937,-0.0059051513671875,-0.48876953125,0.0162734985351562,0.0067138671875,-0.0062637329101562,0.0057373046875,-0.006683349609375,0.0059967041015625,-0.0067138671875,0.0047149658203125,-0.004302978515625,0.0029067993164062,-0.0022964477539062,0.0020599365234375,-0.0023651123046875
0.623622,0.00146484375,-0.0018234252929687,0.004058837890625,-0.0041351318359375,0.0052261352539062,-0.0050582885742187,-0.5006103515625,0.0140151977539062,0.00762939453125,-0.006622314453125,0.006561279296875,-0.0071029663085937,0.00531005859375,-0.0068130493164062,0.004425048828125,-0.0048675537109375,0.0033950805664062,-0.00262451171875,0.0019989013671875,-0.00244140625
0.65238,0.001953125,-0.0017776489257812,0.0032882690429687,-0.0046310424804687,0.0047836303710937,-0.0030975341796875,-0.51470947265625,0.0111846923828125,0.0092315673828125,-0.007659912109375,0.0073089599609375,-0.0067977905273437,0.006988525390625,-0.0066909790039062,0.0048141479492187,-0.0046615600585937,0.003173828125,-0.0025634765625,0.00177001953125,-0.0018539428710937
0.678745,0.0013580322265625,-0.0021438598632812,0.0033798217773437,-0.0036773681640625,0.0040054321289062,-0.0013275146484375,-0.5294189453125,0.0081329345703125,0.0112991333007812,-0.0091323852539062,0.0074005126953125,-0.0073394775390625,0.0069198608398437,-0.0070343017578125,0.0048980712890625,-0.004669189453125,0.0035171508789062,-0.0029373168945312,0.0019912719726562,-0.0013427734375
0.707814,0.001373291015625,-0.0018386840820312,0.0029296875,-0.0035247802734375,0.003326416015625,0.000762939453125,-0.5456085205078125,0.00384521484375,0.01300048828125,-0.00994873046875,0.0089645385742187,-0.0075912475585937,0.0075302124023437,-0.007232666015625,0.00537109375,-0.0048980712890625,0.0041046142578125,-0.0023880004882812,0.0018768310546875,-0.0017852783203125
0.734595,0.0018844604492187,-0.0020523071289062,0.00408935546875,-0.0029144287109375,0.0021438598632812,0.0023651123046875,-0.5607070922851562,0.0001068115234375,0.0144577026367187,-0.010589599609375,0.0089874267578125,-0.0087966918945312,0.0076828002929687,-0.0085906982421875,0.0053176879882812,-0.0054244995117187,0.0038681030273437,-0.0028839111328125,0.0013885498046875,-0.0016021728515625
0.761709,0.001190185546875,-0.0015869140625,0.0030288696289062,-0.0030899047851562,0.0022659301757812,0.0037765502929687,-0.5755462646484375,-0.002685546875,0.0152053833007812,-0.0116424560546875,0.0101470947265625,-0.0097579956054687,0.0083694458007812,-0.0085830688476562,0.0050888061523437,-0.0056381225585937,0.004058837890625,-0.0023956298828125,0.0022048950195312,-0.001953125
0.791584,0.0018310546875,-0.0015182495117187,0.0026092529296875,-0.00335693359375,0.00115966796875,0.0054168701171875,-0.5898284912109375,-0.0062255859375,0.016021728515625,-0.012725830078125,0.0115585327148437,-0.0091476440429687,0.009307861328125,-0.0087203979492187,0.0061264038085937,-0.0053253173828125,0.004425048828125,-0.0021820068359375,0.0021209716796875,-0.0010757446289062
0.816518,0.0009536743164062,-0.0017013549804687,0.0019454956054687,-0.0021286010742187,0.0011672973632812,0.005615234375,-0.5993728637695312,-0.0086517333984375,0.0160980224609375,-0.0125350952148437,0.0112457275390625,-0.0105361938476562,0.0088119506835937,-0.00872802734375,0.005706787109375,-0.0054702758789062,0.0041885375976562,-0.0019989013671875,0.00299072265625,-0.0019607543945312
0.846283,0.0012054443359375,-0.001495361328125,0.0020751953125,-0.001708984375,0.0003585815429687,0.0068588256835937,-0.60845947265625,-0.0109481811523437,0.0160293579101562,-0.01361083984375,0.011016845703125,-0.00994873046875,0.0090179443359375,-0.0088119506835937,0.0059127807617187,-0.005462646484375,0.003692626953125,-0.003387451171875,0.00225830078125,-0.0020065307617187
0.873825,0.0013580322265625,-0.0008697509765625,0.0011062622070312,-0.0012054443359375,-0.000518798828125,0.0077896118164062,-0.6127548217773438,-0.01287841796875,0.0148162841796875,-0.012664794921875,0.011077880859375,-0.0099029541015625,0.0089035034179687,-0.008819580078125,0.0058975219726562,-0.0056915283203125,0.0042037963867187,-0.0032272338867187,0.0019607543945312,-0.001800537109375
0.900964,0.0015106201171875,-0.0011215209960937,0.0013198852539062,-0.0008773803710937,-0.0016403198242187,0.008636474609375,-0.6154327392578125,-0.0131912231445312,0.0142593383789062,-0.0133438110351562,0.0104141235351562,-0.009796142578125,0.0076370239257812,-0.0091934204101562,0.006378173828125,-0.0044708251953125,0.0039520263671875,-0.0024566650390625,0.002410888671875,-0.0022735595703125
0.928018,0.0004653930664062,-0.0005111694335937,0.0009613037109375,-0.0002365112304687,-0.001434326171875,0.0090255737304687,-0.614288330078125,-0.0127716064453125,0.012237548828125,-0.0121002197265625,0.010009765625,-0.0090103149414062,0.0085372924804687,-0.0080413818359375,0.0056076049804687,-0.0047988891601562,0.0027999877929687,-0.0032119750976562,0.0021591186523437,-0.0020370483398437
0.957136,7.62939453125e-05,-0.0008544921875,0.0002670288085937,-0.0002288818359375,-0.002410888671875,0.00885009765625,-0.6096725463867188,-0.012603759765625,0.0095138549804687,-0.0107498168945312,0.0088882446289062,-0.0083999633789062,0.0072555541992187,-0.0074462890625,0.0049667358398437,-0.0046157836914062,0.0030136108398437,-0.0023269653320312,0.00244140625,-0.0022125244140625
0.983127,0.0007705688476562,-0.0011444091796875,-0.0008087158203125,-0.0001373291015625,-0.00244140625,0.009979248046875,-0.6025924682617188,-0.0111083984375,0.00738525390625,-0.0098876953125,0.00836181640625,-0.007171630859375,0.0055770874023437,-0.0059967041015625,0.0058746337890625,-0.0041885375976562,0.002410888671875,-0.0020065307617187,0.0017776489257812,-0.0019989013671875
1.016439,-0.00042724609375,0.000244140625,-0.0008392333984375,0.0005340576171875,-0.0018157958984375,0.008453369140625,-0.59521484375,-0.0090484619140625,0.0059432983398437,-0.0081939697265625,0.0055007934570312,-0.0065078735351562,0.0054702758789062,-0.0055694580078125,0.0040435791015625,-0.0039138793945312,0.0024490356445312,-0.0016326904296875,0.001922607421875,-0.0020828247070312
1.044341,-0.0001220703125,-0.000152587890625,-0.0003204345703125,0.0012741088867187,-0.002105712890625,0.0085525512695312,-0.580230712890625,-0.0056381225585937,0.0026779174804687,-0.0060043334960937,0.004058837890625,-0.0048828125,0.0038299560546875,-0.0046920776367187,0.0031051635742187,-0.0035171508789062,0.0019760131835937,-0.0012893676757812,0.0011138916015625,-0.0017547607421875
1.071364,-0.0004043579101562,0.0009841918945312,-0.0009918212890625,0.0011520385742187,-0.0016860961914062,0.0071792602539062,-0.5677032470703125,-0.0025634765625,-0.0002670288085937,-0.0045394897460937,0.0022659301757812,-0.003875732421875,0.003021240234375,-0.0043792724609375,0.001983642578125,-0.0022048950195312,0.001312255859375,-0.001434326171875,0.0009307861328125,-0.001983642578125
1.098177,-0.0008316040039062,0.0006103515625,-0.0006103515625,0.0014801025390625,-0.002288818359375,0.0069732666015625,-0.5542144775390625,0.0010757446289062,-0.0013427734375,-0.0025711059570312,0.0013351440429687,-0.0026473999023437,0.0016632080078125,-0.0030899047851562,0.0013885498046875,-0.0005035400390625,0.0006332397460937,-0.0012435913085937,0.0006027221679687,-0.001678466796875
1.127367,-0.000823974609375,0.0010910034179687,-0.0018234252929687,0.0020904541015625,-0.0028457641601562,0.0057907104492187,-0.5387420654296875,0.005096435546875,-0.003448486328125,-0.001220703125,-0.0006866455078125,-0.0015869140625,0.0011138916015625,-0.0018463134765625,-6.103515625e-05,-0.0008087158203125,0.000457763671875,-0.000335693359375,0.000579833984375,-0.00115966796875
1.153669,-0.000885009765625,0.0012359619140625,-0.0019073486328125,0.0017166137695312,-0.0023269653320312,0.0060806274414062,-0.52642822265625,0.0076141357421875,-0.0052032470703125,-0.0008392333984375,-0.0015945434570312,-0.0005950927734375,-0.0003509521484375,-0.0003585815429687,-0.0005569458007812,0.0001373291015625,-0.0002517700195312,7.62939453125e-06,0.0008468627929687,-0.0008621215820312
1.179396,-0.001068115234375,0.0013427734375,-0.00152587890625,0.0019683837890625,-0.0027618408203125,0.0054473876953125,-0.513885498046875,0.0106658935546875,-0.0050430297851562,0.0009307861328125,-0.0023727416992187,0.0007858276367187,-0.0018768310546875,0.0002822875976562,-0.0011520385742187,0.0008468627929687,-0.00054931640625,0.00042724609375,0.0001754760742187,-0.0006942749023437
1.221473,-0.001068115234375,0.00177001953125,-0.0018692016601562,0.0018768310546875,-0.002685546875,0.0042572021484375,-0.4974822998046875,0.0151901245117187,-0.00714111328125,0.0019302368164062,-0.0037841796875,0.0022201538085937,-0.0022354125976562,0.0014266967773437,-0.0024261474609375,0.0012664794921875,-0.000701904296875,0.0006179809570312,-0.0006484985351562,-0.0007400512695312
1.248278,-0.0010223388671875,0.0015182495117187,-0.0012359619140625,0.0024795532226562,-0.0030746459960937,0.00384521484375,-0.4907913208007812,0.0167312622070312,-0.0065231323242187,0.0019302368164062,-0.0045928955078125,0.002532958984375,-0.0026016235351562,0.0013275146484375,-0.0023269653320312,0.0023117065429687,-0.0009078979492187,0.0014114379882812,-0.0004501342773437,-0.0001449584960937
1.275368,-0.0004730224609375,0.001708984375,-0.0021209716796875,0.0010452270507812,-0.00250244140625,0.0035018920898437,-0.485870361328125,0.0181655883789062,-0.0062332153320312,0.0023269653320312,-0.0046768188476562,0.002349853515625,-0.0030288696289062,0.00177001953125,-0.0028762817382812,0.0014495849609375,-0.0026779174804687,0.0010757446289062,-0.0011062622070312,-0.0006942749023437
1.302168,-0.0010147094726562,0.001983642578125,-0.0018539428710937,0.0016632080078125,-0.002532958984375,0.0042724609375,-0.484375,0.0176010131835937,-0.0053634643554687,0.0022201538085937,-0.004180908203125,0.0029754638671875,-0.0027008056640625,0.0011978149414062,-0.003173828125,0.0016632080078125,-0.0012664794921875,0.0017547607421875,-0.0008392333984375,-0.0001983642578125
1.330245,-0.0009078979492187,0.0019073486328125,-0.0006942749023437,0.0017242431640625,-0.0023269653320312,0.003936767578125,-0.4865875244140625,0.0174331665039062,-0.0035400390625,0.001800537109375,-0.0037155151367187,0.0019989013671875,-0.0029373168945312,0.0013275146484375,-0.002716064453125,0.00140380859375,-0.0019912719726562,0.0013198852539062,-0.001190185546875,-0.0001983642578125
1.367625,-0.0009307861328125,0.0013275146484375,-0.0006332397460937,0.001373291015625,-0.0016860961914062,0.0043487548828125,-0.4949798583984375,0.014617919921875,-0.0012588500976562,0.0008468627929687,-0.0022735595703125,0.0011444091796875,-0.0026321411132812,0.001190185546875,-0.00250244140625,0.001678466796875,-0.001739501953125,0.0010147094726562,-0.00091552734375,-0.0003814697265625
1.396059,-0.0001373291015625,0.0004348754882812,-0.0006179809570312,0.0012969970703125,-0.0023269653320312,0.0050888061523437,-0.5045318603515625,0.0116043090820312,0.0017013549804687,0.0002212524414062,-0.0015335083007812,0.0007553100585937,-0.00128173828125,0.000640869140625,-0.0024337768554687,0.0009765625,-0.0010604858398437,0.0008010864257812,-0.0013656616210937,0.0004501342773437
1.422679,-0.0003814697265625,-1.52587890625e-05,-0.0007247924804687,0.0011672973632812,-0.0025253295898437,0.0057525634765625,-0.5161895751953125,0.0085220336914062,0.0038299560546875,-0.001373291015625,0.0002899169921875,0.0001068115234375,-0.0006484985351562,-6.866455078125e-05,-0.00152587890625,0.0009918212890625,-0.0006942749023437,0.0008926391601562,-0.0009613037109375,0.0001068115234375
1.449845,-0.000244140625,-1.52587890625e-05,-0.0001220703125,0.0009613037109375,-0.0026473999023437,0.0066299438476562,-0.5296783447265625,0.0040283203125,0.0047225952148437,-0.0038909912109375,0.0011062622070312,-0.0004653930664062,0.000335693359375,-0.0006332397460937,-0.0004196166992187,0.0001373291015625,-0.0005264282226562,0.000885009765625,-0.0003890991210937,-0.0001068115234375
1.479404,-3.814697265625e-05,0.000457763671875,-0.0003509521484375,0.0014190673828125,-0.0022125244140625,0.007476806640625,-0.5447540283203125,-0.00018310546875,0.0076065063476562,-0.0044097900390625,0.0024871826171875,-0.0020523071289062,0.001708984375,-0.0018539428710937,8.392333984375e-05,0.0002822875976562,-0.0005340576171875,0.00067138671875,-1.52587890625e-05,-0.0001068115234375
1.505358,3.0517578125e-05,-0.0001754760742187,-0.0002670288085937,0.0006637573242187,-0.0026321411132812,0.0085220336914062,-0.55914306640625,-0.0039749145507812,0.0094146728515625,-0.0058059692382812,0.0033950805664062,-0.0033493041992187,0.00274658203125,-0.002410888671875,0.0002365112304687,-0.0006637573242187,0.0005950927734375,0.00042724609375,-0.0002593994140625,-0.00079345703125
1.533929,0.0002212524414062,-0.0007705688476562,-0.0005874633789062,0.0010147094726562,-0.0027313232421875,0.0090789794921875,-0.5726242065429688,-0.0071792602539062,0.0107498168945312,-0.0070724487304687,0.0049591064453125,-0.004180908203125,0.003875732421875,-0.0030593872070312,0.0011138916015625,-0.0010452270507812,0.000823974609375,-0.000457763671875,0.0004196166992187,-0.0007247924804687
1.562153,0.0002593994140625,-0.0002593994140625,0.0001602172851562,-0.0001678466796875,-0.00347900390625,0.0104751586914062,-0.586944580078125,-0.0107498168945312,0.0130157470703125,-0.0086441040039062,0.00592041015625,-0.0054168701171875,0.0040817260742187,-0.0039901733398437,0.0020370483398437,-0.0018692016601562,0.00079345703125,-0.0008163452148437,0.0003890991210937,-0.001129150390625
1.589251,0.0004425048828125,-0.0007858276367187,0.0002059936523437,0.0005874633789062,-0.0028076171875,0.0107345581054687,-0.5986175537109375,-0.0130386352539062,0.0135650634765625,-0.0095291137695312,0.0069122314453125,-0.0058746337890625,0.0047378540039062,-0.004913330078125,0.00262451171875,-0.0026473999023437,0.0023727416992187,-0.0009994506835937,0.0002517700195312,-0.0010528564453125
1.616361,0.0,-0.0005264282226562,0.0001068115234375,0.0004501342773437,-0.0033493041992187,0.0116195678710937,-0.6059341430664062,-0.0149459838867187,0.013580322265625,-0.0102691650390625,0.0073165893554687,-0.0065689086914062,0.0053863525390625,-0.0055999755859375,0.0031585693359375,-0.0025863647460937,0.0015029907226562,-0.0010452270507812,0.00042724609375,-0.0011215209960937
1.646047,-0.0001373291015625,-0.0001754760742187,0.000457763671875,0.0009078979492187,-0.0032806396484375,0.0108108520507812,-0.6124114990234375,-0.0154037475585937,0.0136337280273437,-0.0102691650390625,0.0082244873046875,-0.0066375732421875,0.0055618286132812,-0.0053024291992187,0.0032958984375,-0.0030288696289062,0.0021438598632812,-0.0009613037109375,0.0011520385742187,-0.0009689331054687
1.672078,0.0004501342773437,-5.340576171875e-05,-0.0001144409179687,0.0015792846679687,-0.0032882690429687,0.0107345581054687,-0.6154937744140625,-0.0151901245117187,0.0130462646484375,-0.0108184814453125,0.0069808959960937,-0.0071945190429687,0.00555419921875,-0.0063934326171875,0.0032882690429687,-0.0035858154296875,0.0021133422851562,-0.0015716552734375,0.0012054443359375,-0.0013809204101562
1.698427,0.0005645751953125,-0.000640869140625,-0.00054931640625,0.000885009765625,-0.0030288696289062,0.0106353759765625,-0.6156463623046875,-0.0141677856445312,0.0106582641601562,-0.0103912353515625,0.0070343017578125,-0.0066909790039062,0.0060501098632812,-0.0061798095703125,0.0032958984375,-0.0038528442382812,0.00244140625,-0.0020904541015625,0.0017623901367187,-0.0014495849609375
1.727834,-0.00030517578125,-0.0005645751953125,-0.0004501342773437,0.0012741088867187,-0.0022659301757812,0.0103759765625,-0.6131439208984375,-0.0130691528320312,0.0088958740234375,-0.0099639892578125,0.0064315795898437,-0.0069732666015625,0.005767822265625,-0.0056304931640625,0.0030441284179687,-0.0028152465820312,0.0024871826171875,-0.00177001953125,0.0014266967773437,-0.0019302368164062
1.756492,7.62939453125e-05,0.0001068115234375,-0.000518798828125,0.0009841918945312,-0.0023727416992187,0.0108184814453125,-0.6076736450195312,-0.0114288330078125,0.0072250366210937,-0.0091629028320312,0.0053863525390625,-0.0063247680664062,0.0041580200195312,-0.0055160522460937,0.0034332275390625,-0.0032501220703125,0.0020904541015625,-0.0020675659179687,0.00146484375,-0.001708984375
1.784583,0.000457763671875,0.0003433227539062,-0.0014419555664062,0.0019149780273437,-0.0030899047851562,0.0093994140625,-0.5992050170898438,-0.0092697143554687,0.0049591064453125,-0.0073776245117187,0.0040969848632812,-0.005401611328125,0.0047988891601562,-0.0046539306640625,0.0025100708007812,-0.003082275390625,0.0016403198242187,-0.0009994506835937,0.0013275146484375,-0.0016326904296875
1.812476,-0.000244140625,0.0002288818359375,-0.0013427734375,0.0017471313476562,-0.0026321411132812,0.0088348388671875,-0.5891876220703125,-0.006927490234375,0.001983642578125,-0.0059051513671875,0.00372314453125,-0.0040512084960937,0.0025787353515625,-0.0045547485351562,0.0021209716796875,-0.0022735595703125,0.0011062622070312,-0.000946044921875,0.0013580322265625,-0.0011672973632812
1.843887,-0.0011062622070312,0.000701904296875,-0.0009689331054687,0.0020675659179687,-0.0022964477539062,0.0082168579101562,-0.575592041015625,-0.0037384033203125,-0.0008773803710937,-0.0041427612304687,0.001495361328125,-0.0029678344726562,0.002471923828125,-0.0029678344726562,0.0016632080078125,-0.0014877319335937,0.0012359619140625,-0.0012741088867187,0.0009918212890625,-0.0011215209960937
1.874539,-0.0004653930664062,0.0004043579101562,-0.0010604858398437,0.0022354125976562,-0.003173828125,0.0070571899414062,-0.5636749267578125,-0.000732421875,-0.0028076171875,-0.0027999877929687,0.0004806518554687,-0.0017242431640625,0.0012435913085937,-0.0026702880859375,0.0009765625,-0.001007080078125,0.0004501342773437,-0.0006027221679687,0.0008773803710937,-0.0007705688476562
1.904488,-0.0005874633789062,0.0003509521484375,-0.0015106201171875,0.0016250610351562,-0.0027389526367187,0.0070571899414062,-0.5523529052734375,0.001251220703125,-0.0041275024414062,-0.0009613037109375,-0.0011367797851562,-0.0007171630859375,0.0003738403320312,-0.002044677734375,0.0001220703125,-0.0002517700195312,0.0002517700195312,-0.0008544921875,0.0005035400390625,-0.0010986328125
1.932601,-0.0006561279296875,0.001434326171875,-0.001617431640625,0.0016250610351562,-0.0020980834960937,0.0067062377929687,-0.545440673828125,0.0029220581054687,-0.0055770874023437,-0.0009689331054687,-0.0010604858398437,-0.000244140625,-0.000701904296875,-0.0010986328125,-0.0003814697265625,-4.57763671875e-05,-0.0006332397460937,9.1552734375e-05,0.00018310546875,-0.0013656616210937
1.961034,-0.0006561279296875,0.0008163452148437,-0.0003433227539062,0.0019149780273437,-0.0023040771484375,0.0060806274414062,-0.54010009765625,0.0039596557617187,-0.0057373046875,0.0007476806640625,-0.0021286010742187,-8.392333984375e-05,-0.0001678466796875,-0.0009689331054687,-0.0007095336914062,0.0004043579101562,-0.0005950927734375,0.0006179809570312,-9.1552734375e-05,-0.000335693359375
1.992546,-0.0010757446289062,0.0007476806640625,-0.0008544921875,0.0015106201171875,-0.0016632080078125,0.0059890747070312,-0.5390853881835938,0.0044937133789062,-0.0057754516601562,0.0004730224609375,-0.0013275146484375,0.0005111694335937,-0.00030517578125,-0.0005569458007812,-0.0012359619140625,2.288818359375e-05,-0.0006103515625,-6.866455078125e-05,-0.00091552734375,-0.0004119873046875
2.019614,-0.000579833984375,5.340576171875e-05,-0.0011138916015625,0.0019683837890625,-0.0022354125976562,0.0054931640625,-0.5391159057617188,0.0039901733398437,-0.0055389404296875,0.0001296997070312,-0.0015945434570312,7.62939453125e-06,-0.001251220703125,-0.00054931640625,-0.0003509521484375,0.0004119873046875,-0.0003738403320312,0.000762939453125,-0.0003509521484375,-0.0004806518554687
2.050696,-0.0008010864257812,0.0004043579101562,-0.0007781982421875,0.0010299682617187,-0.0019454956054687,0.0061111450195312,-0.5427398681640625,0.0027847290039062,-0.00518798828125,-0.000244140625,-0.001220703125,-0.000152587890625,-3.814697265625e-05,-0.0005645751953125,-0.0009078979492187,0.000396728515625,-0.000762939453125,0.000732421875,-0.0006256103515625,-0.0005035400390625
2.080959,-1.52587890625e-05,0.0004730224609375,-0.000335693359375,0.0008926391601562,-0.001922607421875,0.0062179565429687,-0.5492019653320312,0.0009078979492187,-0.00421142578125,-0.0016250610351562,-0.000701904296875,-0.0003280639648437,7.62939453125e-05,-0.00103759765625,-0.0005722045898437,6.103515625e-05,-0.0005645751953125,0.0007095336914062,-0.0008392333984375,-0.0008773803710937
2.109553,0.0005264282226562,0.0007781982421875,0.000213623046875,0.0005035400390625,-0.0018081665039062,0.0066375732421875,-0.5587921142578125,-0.0006561279296875,-0.0024795532226562,-0.0021514892578125,0.0001983642578125,-0.001251220703125,0.0004730224609375,-0.0018997192382812,0.0003128051757812,0.0002670288085937,0.0003433227539062,0.0003433227539062,6.103515625e-05,-0.0003814697265625
2.138985,0.0008468627929687,-0.0001144409179687,0.0003204345703125,0.0009689331054687,-0.0020980834960937,0.0067520141601562,-0.5711669921875,-0.0034866333007812,-0.0008010864257812,-0.0041351318359375,0.001220703125,-0.0021514892578125,0.0011672973632812,-0.0020980834960937,0.0004806518554687,-0.00128173828125,0.00042724609375,0.000244140625,-0.0004425048828125,-0.0010833740234375
2.17391,0.0004959106445312,0.0001449584960937,0.0002899169921875,0.0002822875976562,-0.0020370483398437,0.0078506469726562,-0.5843429565429688,-0.0054550170898437,0.0021896362304687,-0.00531005859375,0.0032730102539062,-0.0028228759765625,0.0021514892578125,-0.0031585693359375,0.000762939453125,-0.001312255859375,0.0009307861328125,-0.000274658203125,0.0001144409179687,-0.00079345703125
2.204937,0.0001373291015625,0.000213623046875,0.0008697509765625,0.0009994506835937,-0.002838134765625,0.0089340209960937,-0.5986862182617188,-0.0091171264648437,0.0055007934570312,-0.0068206787109375,0.0031356811523437,-0.0045089721679687,0.0033721923828125,-0.0045318603515625,0.0012435913085937,-0.0011367797851562,0.0002670288085937,-0.0008773803710937,0.000396728515625,-0.0004196166992187
2.233957,0.00067138671875,0.0004501342773437,-0.0004348754882812,0.0006484985351562,-0.003631591796875,0.0110855102539062,-0.6070785522460938,-0.0101470947265625,0.0067291259765625,-0.00799560546875,0.004791259765625,-0.0052490234375,0.0040817260742187,-0.0045394897460937,0.0010833740234375,-0.0021209716796875,0.0012359619140625,-0.00054931640625,0.0012741088867187,-0.0008544921875
2.262,-1.52587890625e-05,-1.52587890625e-05,-0.0003433227539062,0.0012359619140625,-0.0030746459960937,0.0111236572265625,-0.6139297485351562,-0.0112762451171875,0.0082168579101562,-0.0087738037109375,0.00457763671875,-0.0055160522460937,0.0040283203125,-0.0043716430664062,0.0025482177734375,-0.0027542114257812,0.0004425048828125,-0.0011062622070312,0.000701904296875,-0.0013046264648437
2.28914,-0.0003280639648437,0.0004501342773437,-0.0006179809570312,0.0018768310546875,-0.0044021606445312,0.0124740600585937,-0.6168899536132812,-0.0119552612304687,0.0097732543945312,-0.0089797973632812,0.0055694580078125,-0.0054550170898437,0.0039291381835937,-0.0046615600585937,0.0021286010742187,-0.00201416015625,0.0010910034179687,-0.0012893676757812,0.0004348754882812,-0.0011367797851562
2.316269,0.0,0.0009536743164062,-0.0011062622070312,0.00201416015625,-0.00482177734375,0.0127334594726562,-0.6179122924804688,-0.0115280151367187,0.009979248046875,-0.0085906982421875,0.005126953125,-0.0058822631835937,0.0041351318359375,-0.0048294067382812,0.0022125244140625,-0.0020904541015625,0.001251220703125,-0.001068115234375,0.0008163452148437,-0.0009307861328125
2.346897,3.814697265625e-05,0.0010833740234375,-0.0017166137695312,0.002899169921875,-0.0055465698242187,0.0129470825195312,-0.6152801513671875,-0.012115478515625,0.0101852416992187,-0.0085678100585937,0.0048065185546875,-0.0050811767578125,0.0033035278320312,-0.0041732788085937,0.0016098022460937,-0.00238037109375,0.0010910034179687,-0.0009384155273437,0.0003433227539062,-0.0012893676757812
2.38505,-0.000274658203125,0.0011062622070312,-0.0022506713867187,0.0033111572265625,-0.0057525634765625,0.0130691528320312,-0.6102676391601562,-0.0111160278320312,0.0106964111328125,-0.007110595703125,0.004150390625,-0.005035400390625,0.003570556640625,-0.003692626953125,0.00115966796875,-0.001373291015625,0.00018310546875,-0.0002288818359375,0.0007171630859375,-0.001434326171875
2.412382,-0.0003433227539062,0.0010910034179687,-0.0029525756835937,0.0034713745117187,-0.00634765625,0.0133209228515625,-0.5979843139648438,-0.008514404296875,0.0089569091796875,-0.0057220458984375,0.003265380859375,-0.0042877197265625,0.0017623901367187,-0.002166748046875,0.0007705688476562,-0.0016555786132812,0.00091552734375,-0.0002288818359375,0.0003128051757812,-0.0013961791992187
2.440363,-0.0009307861328125,0.0013427734375,-0.002716064453125,0.0040283203125,-0.0061569213867187,0.0138092041015625,-0.5867767333984375,-0.006317138671875,0.0082244873046875,-0.0044174194335937,0.0023422241210937,-0.0027618408203125,0.0015182495117187,-0.0020675659179687,0.00030517578125,-0.0008316040039062,0.0001678466796875,-0.0001373291015625,-3.814697265625e-05,-0.0008163452148437
2.469401,-0.0018386840820312,0.001708984375,-0.0027923583984375,0.004730224609375,-0.0060348510742187,0.012725830078125,-0.5739974975585938,-0.0034255981445312,0.0063629150390625,-0.0036773681640625,0.0017166137695312,-0.0015487670898437,0.0004043579101562,-0.001434326171875,-0.0004348754882812,3.0517578125e-05,-0.0001602172851562,-7.62939453125e-05,-0.0005264282226562,-0.0011138916015625
2.496643,-0.00177001953125,0.0014495849609375,-0.0035934448242187,0.0035324096679687,-0.0063095092773437,0.0117721557617187,-0.5582962036132812,0.00018310546875,0.004119873046875,-0.0012969970703125,-0.0004348754882812,-0.000823974609375,0.0001144409179687,-0.0002517700195312,-0.00146484375,0.0001068115234375,-0.0003814697265625,-0.0002517700195312,-0.0002899169921875,-0.0009536743164062
2.52247,-0.00189208984375,0.0017242431640625,-0.0028839111328125,0.0033645629882812,-0.0066757202148437,0.0107269287109375,-0.544097900390625,0.0037918090820312,0.0015335083007812,-0.0003204345703125,-0.0010528564453125,0.000213623046875,-0.0008163452148437,-0.0003509521484375,-0.0018692016601562,0.000762939453125,-0.0008544921875,0.0008316040039062,-0.0003585815429687,-0.0003890991210937
2.549172,-0.0012588500976562,0.0015411376953125,-0.0029296875,0.0045852661132812,-0.0054702758789062,0.0093231201171875,-0.5299530029296875,0.0072250366210937,0.000244140625,0.0007553100585937,-0.0026931762695312,0.0012588500976562,-0.0023345947265625,0.0008163452148437,-0.0021438598632812,0.00091552734375,-0.0017242431640625,0.0002670288085937,-0.0004653930664062,-0.0001220703125
2.577651,-0.0014266967773437,0.001434326171875,-0.00286865234375,0.0034255981445312,-0.0045547485351562,0.0082778930664062,-0.5165863037109375,0.0119552612304687,-0.001800537109375,0.001251220703125,-0.0037307739257812,0.0018539428710937,-0.0022506713867187,0.0008468627929687,-0.003173828125,0.0017318725585937,-0.0012283325195312,0.0015106201171875,-0.0010986328125,-3.814697265625e-05
2.604514,-0.0014419555664062,0.0019454956054687,-0.0030441284179687,0.0030593872070312,-0.0042724609375,0.0070114135742187,-0.5039443969726562,0.0154647827148437,-0.0031814575195312,0.0028228759765625,-0.0042724609375,0.0028228759765625,-0.003387451171875,0.0018386840820312,-0.003326416015625,0.0010528564453125,-0.0014190673828125,0.00152587890625,-0.0011215209960937,-0.0003814697265625
2.633017,-0.0016555786132812,0.0016250610351562,-0.0027008056640625,0.0032501220703125,-0.0037155151367187,0.0062789916992187,-0.4950714111328125,0.0180587768554687,-0.0044403076171875,0.0035858154296875,-0.0041046142578125,0.0032730102539062,-0.0029449462890625,0.0024261474609375,-0.0032119750976562,0.0017318725585937,-0.002166748046875,0.0014572143554687,-0.0013351440429687,-0.0002593994140625
2.661092,-0.0014572143554687,0.0015487670898437,-0.0026702880859375,0.0028762817382812,-0.0038375854492187,0.00555419921875,-0.4893722534179687,0.0197525024414062,-0.0049591064453125,0.0031890869140625,-0.004608154296875,0.0035781860351562,-0.0037918090820312,0.0016098022460937,-0.0031356811523437,0.0017471313476562,-0.0020675659179687,0.0018539428710937,-0.0009689331054687,6.103515625e-05
2.688597,-0.001068115234375,0.0009384155273437,-0.0024871826171875,0.0023880004882812,-0.0029830932617187,0.00506591796875,-0.4868850708007812,0.0197982788085937,-0.0060653686523437,0.0039749145507812,-0.0043411254882812,0.003387451171875,-0.0030059814453125,0.002105712890625,-0.0027923583984375,0.0014572143554687,-0.00189208984375,0.0013046264648437,-0.0018081665039062,0.0007476806640625
2.728222,-0.0014572143554687,0.0006637573242187,-0.0013198852539062,0.0017929077148437,-0.0020751953125,0.0045547485351562,-0.489288330078125,0.0184326171875,-0.0059661865234375,0.0035476684570312,-0.0041046142578125,0.0031280517578125,-0.0026473999023437,0.0007553100585937,-0.00262451171875,0.0021820068359375,-0.0016098022460937,0.0016555786132812,-0.0014266967773437,-9.1552734375e-05
2.758263,-0.0010223388671875,0.0007858276367187,-0.000885009765625,0.0017318725585937,-0.0021591186523437,0.0044174194335937,-0.4961776733398437,0.0153350830078125,-0.0056915283203125,0.002410888671875,-0.0023345947265625,0.002716064453125,-0.002349853515625,0.0007553100585937,-0.0027923583984375,0.0016403198242187,-0.001434326171875,0.001495361328125,-0.00079345703125,-0.0005874633789062
2.786819,-0.0005416870117187,0.000396728515625,-0.0005569458007812,0.0006484985351562,-0.0013046264648437,0.0045089721679687,-0.5046005249023438,0.0133590698242187,-0.0046615600585937,0.00091552734375,-0.0023040771484375,0.0018539428710937,-0.0012359619140625,0.0010604858398437,-0.0018768310546875,0.00103759765625,-0.0002059936523437,0.00103759765625,-0.0009536743164062,4.57763671875e-05
2.815324,4.57763671875e-05,0.0002670288085937,9.918212890625e-05,0.0006561279296875,-0.0016098022460937,0.0040740966796875,-0.5152053833007812,0.0106658935546875,-0.0037612915039062,0.0005035400390625,-0.0010757446289062,0.0003890991210937,-0.0004043579101562,-2.288818359375e-05,-0.0009765625,0.0002670288085937,-0.0002822875976562,0.0007247924804687,-0.0005645751953125,0.0004425048828125
2.846471,7.62939453125e-05,0.0002670288085937,0.000762939453125,-0.0004196166992187,-0.0007476806640625,0.0043411254882812,-0.5288238525390625,0.007904052734375,-0.002655029296875,-0.00091552734375,0.0009765625,-0.0007553100585937,0.000335693359375,-0.0012359619140625,-0.0006561279296875,-0.0001068115234375,-0.0006790161132812,0.0004196166992187,-0.0005340576171875,-0.0005416870117187
2.873468,0.0004653930664062,-0.0003814697265625,0.000244140625,-0.000213623046875,-0.0003433227539062,0.0047149658203125,-0.5409088134765625,0.005706787109375,-0.0008544921875,-0.0025634765625,0.0011825561523437,-0.0017013549804687,0.0012664794921875,-0.001983642578125,0.0003738403320312,-0.0010528564453125,0.0006942749023437,0.0001296997070312,-0.00042724609375,-0.0003890991210937
2.90619,0.0010528564453125,-0.0004043579101562,0.0010986328125,3.814697265625e-05,-0.0004653930664062,0.0045623779296875,-0.5550079345703125,0.0038833618164062,0.0005035400390625,-0.0035324096679687,0.0028533935546875,-0.0031814575195312,0.00262451171875,-0.0035552978515625,0.0014724731445312,-0.0013580322265625,0.0005722045898437,6.103515625e-05,0.0001907348632812,-0.00079345703125
2.934433,0.0005340576171875,-0.0006637573242187,0.0021514892578125,-0.0011749267578125,0.0002899169921875,0.00518798828125,-0.5683746337890625,0.0020294189453125,0.002044677734375,-0.0040664672851562,0.0034408569335937,-0.0039749145507812,0.0032272338867187,-0.003753662109375,0.0014724731445312,-0.0019073486328125,0.001922607421875,-0.000396728515625,0.0006179809570312,-0.000701904296875
2.96297,0.0002288818359375,-0.0006027221679687,0.001556396484375,-0.0007553100585937,0.000244140625,0.0055007934570312,-0.58056640625,0.00054931640625,0.0027008056640625,-0.0057754516601562,0.00408935546875,-0.0049667358398437,0.00390625,-0.0043716430664062,0.0023193359375,-0.0024490356445312,0.001861572265625,-0.0012054443359375,0.0006256103515625,-0.0018081665039062
2.993505,-6.866455078125e-05,-0.0007553100585937,0.0015487670898437,-0.0009613037109375,-4.57763671875e-05,0.005828857421875,-0.5917892456054688,-0.0010986328125,0.0048294067382812,-0.0059051513671875,0.0048751831054687,-0.0054779052734375,0.0041580200195312,-0.0048980712890625,0.0030059814453125,-0.0028762817382812,0.0019454956054687,-0.0012359619140625,0.0006332397460937,-0.00189208984375
3.021277,0.00103759765625,-0.0003280639648437,0.00103759765625,-0.0010528564453125,-0.0001144409179687,0.006988525390625,-0.6006088256835938,-0.0019149780273437,0.0059890747070312,-0.0067520141601562,0.0052490234375,-0.0065231323242187,0.0046920776367187,-0.0043182373046875,0.0032882690429687,-0.0030441284179687,0.0019760131835937,-0.0019760131835937,0.001129150390625,-0.0019454956054687
3.051691,0.0005340576171875,-0.00048828125,0.0013656616210937,-0.0004959106445312,-0.0002899169921875,0.0081939697265625,-0.6062850952148438,-0.001800537109375,0.0067977905273437,-0.00677490234375,0.0056610107421875,-0.0064468383789062,0.0048065185546875,-0.0058670043945312,0.001983642578125,-0.0036392211914062,0.0022506713867187,-0.00201416015625,0.0005035400390625,-0.0018081665039062
3.081623,0.0005416870117187,-7.62939453125e-05,0.0008392333984375,7.62939453125e-06,-0.001220703125,0.0075302124023437,-0.6100311279296875,-0.00164794921875,0.0065841674804687,-0.0067520141601562,0.0062026977539062,-0.0060653686523437,0.004730224609375,-0.0058822631835937,0.0032501220703125,-0.0029830932617187,0.002105712890625,-0.00164794921875,0.0012359619140625,-0.0011062622070312
3.109483,0.0006637573242187,0.0002059936523437,0.000457763671875,0.0002670288085937,-0.0013580322265625,0.0084075927734375,-0.60955810546875,-0.000457763671875,0.0072402954101562,-0.006378173828125,0.004913330078125,-0.006439208984375,0.0050506591796875,-0.00518798828125,0.0024566650390625,-0.0030975341796875,0.0017166137695312,-0.0012664794921875,0.0018768310546875,-0.001739501953125
3.138103,0.0003662109375,-7.62939453125e-06,-0.0003662109375,0.0011444091796875,-0.0022506713867187,0.0082626342773437,-0.6060256958007812,0.0003662109375,0.00628662109375,-0.0059585571289062,0.0052261352539062,-0.0055923461914062,0.004180908203125,-0.00439453125,0.0020675659179687,-0.0027923583984375,0.0014419555664062,-0.0010757446289062,0.0016098022460937,-0.001678466796875
3.169287,8.392333984375e-05,0.0003585815429687,0.0001449584960937,0.000396728515625,-0.00286865234375,0.0089263916015625,-0.5993728637695312,0.0032501220703125,0.0060653686523437,-0.0047607421875,0.00421142578125,-0.0045318603515625,0.003265380859375,-0.0036773681640625,0.0022430419921875,-0.0021743774414062,0.0011520385742187,-0.0011749267578125,0.00103759765625,-0.0022201538085937
3.196749,-0.00067138671875,0.0006866455078125,-0.0004043579101562,0.0011825561523437,-0.0028915405273437,0.0081863403320312,-0.5899200439453125,0.0064163208007812,0.0049285888671875,-0.0031356811523437,0.0027542114257812,-0.0039443969726562,0.0025253295898437,-0.0035018920898437,0.0011672973632812,-0.0011749267578125,0.0009613037109375,-0.0009231567382812,0.0007095336914062,-0.0015869140625
3.227457,-0.000274658203125,0.0006103515625,-0.0015106201171875,0.0017471313476562,-0.003387451171875,0.0089874267578125,-0.5775299072265625,0.009979248046875,0.0034255981445312,-0.0020751953125,0.0020675659179687,-0.003173828125,0.0012893676757812,-0.0027999877929687,3.814697265625e-05,-0.000946044921875,0.0010757446289062,-0.0010604858398437,0.0003280639648437,-0.0011062622070312
3.257432,-0.00042724609375,0.0005111694335937,-0.0020217895507812,0.0021133422851562,-0.0034103393554687,0.0078201293945312,-0.5638198852539062,0.012664794921875,0.0016403198242187,-0.0009841918945312,-0.0005645751953125,-0.0011672973632812,1.52587890625e-05,-0.0015029907226562,-0.0003890991210937,-0.000244140625,0.00042724609375,-0.0004730224609375,0.0004959106445312,-0.001129150390625
3.285187,-0.0008621215820312,0.0012893676757812,-0.0020828247070312,0.0020294189453125,-0.0031509399414062,0.0071258544921875,-0.5493011474609375,0.0156097412109375,-0.000762939453125,0.0007781982421875,-0.002197265625,0.0001220703125,-0.0006484985351562,-0.0003433227539062,-0.0009994506835937,0.000244140625,-9.918212890625e-05,-4.57763671875e-05,4.57763671875e-05,-0.0012588500976562
3.311884,-0.000762939453125,0.0005264282226562,-0.0023727416992187,0.0026702880859375,-0.0031509399414062,0.0056228637695312,-0.5354461669921875,0.0190505981445312,-0.0029296875,0.002471923828125,-0.0029296875,0.0011825561523437,-0.0021820068359375,-5.340576171875e-05,-0.0016021728515625,0.0006484985351562,-0.0010757446289062,0.0008621215820312,-0.0001602172851562,-0.0002288818359375
3.344246,-0.0015869140625,0.0007705688476562,-0.0021514892578125,0.0013427734375,-0.0026779174804687,0.0048675537109375,-0.5198135375976562,0.0233230590820312,-0.005126953125,0.0040359497070312,-0.0042953491210937,0.0033798217773437,-0.0024337768554687,0.0012435913085937,-0.0023727416992187,0.0008926391601562,-0.0018692016601562,0.0008544921875,-0.0003814697265625,-0.0005645751953125
3.370123,-0.0009536743164062,0.0010604858398437,-0.001983642578125,0.0023727416992187,-0.0024871826171875,0.0040206909179687,-0.5071029663085938,0.0256576538085937,-0.0063323974609375,0.0059051513671875,-0.0047378540039062,0.0034561157226562,-0.0036468505859375,0.0021820068359375,-0.0026016235351562,0.0020828247070312,-0.0018844604492187,0.0014266967773437,-0.0012893676757812,1.52587890625e-05
3.403759,-0.0013656616210937,0.001251220703125,-0.0019378662109375,0.0021438598632812,-0.0018081665039062,0.0027847290039062,-0.4938278198242187,0.0280075073242187,-0.0091018676757812,0.0066604614257812,-0.0055465698242187,0.0046844482421875,-0.0041580200195312,0.002777099609375,-0.0033416748046875,0.0020523071289062,-0.003509521484375,0.0018844604492187,-0.0002899169921875,-8.392333984375e-05
3.431083,-0.0008544921875,0.001190185546875,-0.0015716552734375,0.0017623901367187,-0.0015792846679687,0.0017852783203125,-0.4859695434570312,0.0298309326171875,-0.0100250244140625,0.0074691772460937,-0.0064697265625,0.0044784545898437,-0.0049362182617187,0.0031280517578125,-0.0040130615234375,0.0024566650390625,-0.001983642578125,0.0019989013671875,-0.0013809204101562,-0.000152587890625
3.458917,-0.0013427734375,0.001312255859375,-0.0015640258789062,0.0016250610351562,-0.0016250610351562,0.0015945434570312,-0.4809188842773437,0.0300750732421875,-0.0104141235351562,0.0074234008789062,-0.0067291259765625,0.0044021606445312,-0.0048828125,0.003204345703125,-0.004119873046875,0.002716064453125,-0.0027389526367187,0.0019073486328125,-0.00177001953125,1.52587890625e-05
3.48679,-0.0008087158203125,0.0005569458007812,-0.0012664794921875,0.0014190673828125,-0.0012130737304687,0.0011520385742187,-0.4788436889648437,0.0291061401367187,-0.0103683471679687,0.0073699951171875,-0.00640869140625,0.0054855346679687,-0.0049514770507812,0.0032958984375,-0.004241943359375,0.0022506713867187,-0.002044677734375,0.0017776489257812,-0.0017547607421875,0.0004119873046875
3.520263,-0.0008010864257812,0.0009002685546875,-0.0013504028320312,0.0002288818359375,-0.0011138916015625,0.0015106201171875,-0.4794769287109375,0.0284500122070312,-0.01092529296875,0.0052413940429687,-0.0061187744140625,0.0061264038085937,-0.003692626953125,0.0018692016601562,-0.0048675537109375,0.003265380859375,-0.0013961791992187,0.0020828247070312,-0.0022430419921875,-1.52587890625e-05
3.547553,-0.0003204345703125,0.0008392333984375,-0.0003738403320312,0.0006942749023437,-8.392333984375e-05,0.0008087158203125,-0.4845123291015625,0.0258026123046875,-0.0099258422851562,0.005462646484375,-0.0054397583007812,0.004119873046875,-0.0044174194335937,0.0029144287109375,-0.00311279296875,0.0022735595703125,-0.0022506713867187,0.0013961791992187,-0.0005950927734375,0.0003433227539062
3.579489,-3.814697265625e-05,0.0001907348632812,-0.0003509521484375,0.0008087158203125,-0.0003738403320312,0.0009384155273437,-0.492523193359375,0.0218582153320312,-0.00823974609375,0.004852294921875,-0.00457763671875,0.0042190551757812,-0.003265380859375,0.0015945434570312,-0.00238037109375,0.0021209716796875,-0.0024490356445312,0.0017547607421875,-0.0009536743164062,0.000213623046875
3.60787,-0.000213623046875,-0.0001449584960937,4.57763671875e-05,0.0001449584960937,-0.0001449584960937,0.0019073486328125,-0.5025100708007812,0.0185928344726562,-0.0076828002929687,0.0036697387695312,-0.0031280517578125,0.0030746459960937,-0.0015106201171875,0.0005111694335937,-0.00213623046875,0.0017776489257812,-0.001739501953125,0.0017471313476562,-0.0006103515625,0.0005722045898437
3.636261,-0.00030517578125,0.0004653930664062,0.0008163452148437,0.0003738403320312,-0.0001983642578125,0.002655029296875,-0.5138702392578125,0.013702392578125,-0.0057144165039062,0.00250244140625,-0.0019989013671875,0.0023422241210937,-0.0016708374023437,-1.52587890625e-05,-0.0016098022460937,0.0003890991210937,-0.0010299682617187,0.0014190673828125,-0.000762939453125,-0.0001144409179687
3.665843,0.0002365112304687,-0.0002975463867187,0.0008316040039062,-0.0003280639648437,-0.000274658203125,0.0037689208984375,-0.5262527465820312,0.0097122192382812,-0.004364013671875,0.0009994506835937,-0.0015487670898437,0.0001678466796875,-0.0005264282226562,-9.918212890625e-05,-0.0005645751953125,0.0007553100585937,-0.0009384155273437,0.0011215209960937,-5.340576171875e-05,0.0004425048828125
3.693804,-0.0001220703125,-0.0008163452148437,0.0005645751953125,-0.000396728515625,-0.0004119873046875,0.0039901733398437,-0.539459228515625,0.00653076171875,-0.0028152465820312,-7.62939453125e-05,-7.62939453125e-06,-0.000457763671875,0.0008621215820312,-0.0012054443359375,-0.0002670288085937,2.288818359375e-05,-0.000274658203125,0.0003433227539062,-0.0002365112304687,-0.0003738403320312
3.726728,0.0007247924804687,0.0002059936523437,9.918212890625e-05,0.0002212524414062,-0.0001144409179687,0.00506591796875,-0.5512619018554688,0.0035171508789062,-0.001007080078125,-0.0014572143554687,0.0007171630859375,-0.001953125,0.0010833740234375,-0.0024566650390625,0.0001983642578125,-0.0004119873046875,0.000762939453125,0.0004425048828125,-0.0002975463867187,7.62939453125e-06
3.756782,0.00079345703125,0.000244140625,0.0002059936523437,0.0002975463867187,-0.0009918212890625,0.0061721801757812,-0.5655441284179688,-0.0001449584960937,0.0008392333984375,-0.0034255981445312,0.0025100708007812,-0.0027618408203125,0.0019989013671875,-0.0034027099609375,0.0008621215820312,-0.0011825561523437,0.00042724609375,3.0517578125e-05,0.00030517578125,-0.00042724609375
3.785134,-7.62939453125e-06,0.00030517578125,0.0004653930664062,-0.0003738403320312,-0.0009384155273437,0.00640869140625,-0.5764389038085938,-0.00225830078125,0.001861572265625,-0.0035247802734375,0.003265380859375,-0.0038986206054687,0.0028915405273437,-0.0034255981445312,0.0008468627929687,-0.0013427734375,0.0010910034179687,-0.0003204345703125,0.0008468627929687,-0.0014114379882812
3.81383,0.0001602172851562,-0.0001678466796875,0.0009384155273437,0.00042724609375,-0.001708984375,0.007354736328125,-0.5856246948242188,-0.0044021606445312,0.003753662109375,-0.0046234130859375,0.0037689208984375,-0.0038070678710937,0.002960205078125,-0.0042266845703125,0.0015411376953125,-0.00262451171875,0.000823974609375,-0.0001068115234375,0.0009231567382812,-0.001434326171875
3.845165,7.62939453125e-05,-0.0001068115234375,0.0003585815429687,-4.57763671875e-05,-0.0021438598632812,0.008056640625,-0.5932235717773438,-0.005950927734375,0.0046920776367187,-0.0053253173828125,0.004486083984375,-0.0044174194335937,0.0035552978515625,-0.0037155151367187,0.0013427734375,-0.0023956298828125,0.001434326171875,-0.0012588500976562,0.0006637573242187,-0.0015640258789062
3.872253,-0.0003585815429687,0.0002288818359375,9.1552734375e-05,0.0003128051757812,-0.0026626586914062,0.00872802734375,-0.5980453491210938,-0.0069808959960937,0.00482177734375,-0.0053329467773437,0.0045928955078125,-0.004852294921875,0.0036544799804687,-0.004241943359375,0.0020751953125,-0.00244140625,0.0014724731445312,-0.0012664794921875,0.00128173828125,-0.000885009765625
3.912359,9.1552734375e-05,0.0003890991210937,-0.000152587890625,0.0005569458007812,-0.0024337768554687,0.0094833374023437,-0.6009902954101562,-0.0071640014648437,0.0047836303710937,-0.00531005859375,0.004669189453125,-0.005584716796875,0.0034637451171875,-0.0042190551757812,0.0021514892578125,-0.0024566650390625,0.0017166137695312,-0.0010910034179687,0.0012359619140625,-0.00091552734375
3.94087,0.0002670288085937,0.0004119873046875,-0.0005416870117187,0.0009231567382812,-0.0030059814453125,0.0106658935546875,-0.59954833984375,-0.0069046020507812,0.0045394897460937,-0.005889892578125,0.0045013427734375,-0.0040969848632812,0.003387451171875,-0.0044021606445312,0.0018463134765625,-0.0020523071289062,0.0016708374023437,-0.0009384155273437,0.0006942749023437,-0.0013580322265625
3.969457,-3.0517578125e-05,-9.918212890625e-05,-0.0009307861328125,0.0020523071289062,-0.0039215087890625,0.0108108520507812,-0.5960693359375,-0.00592041015625,0.004608154296875,-0.0050201416015625,0.0038909912109375,-0.0039596557617187,0.0029525756835937,-0.0036392211914062,0.0018463134765625,-0.0020217895507812,0.00115966796875,-0.0016555786132812,0.0004119873046875,-0.001068115234375
4.000679,-0.0009307861328125,0.00115966796875,-0.0015716552734375,0.0020523071289062,-0.0041351318359375,0.0103225708007812,-0.5900955200195312,-0.0049896240234375,0.00390625,-0.00439453125,0.0029983520507812,-0.0038604736328125,0.0016937255859375,-0.0034408569335937,0.00054931640625,-0.0013885498046875,0.0009765625,-0.0012130737304687,0.0005264282226562,-0.0008468627929687
4.02833,-0.000732421875,0.0006866455078125,-0.0018768310546875,0.0018692016601562,-0.004119873046875,0.0106430053710937,-0.5815963745117188,-0.0029830932617187,0.0021438598632812,-0.0030288696289062,0.0013961791992187,-0.0029296875,0.0014419555664062,-0.0030593872070312,0.0007400512695312,-0.0016708374023437,0.0006866455078125,-0.0008010864257812,0.0004653930664062,-0.001129150390625
4.058657,-0.0011520385742187,0.0010757446289062,-0.0017623901367187,0.0032196044921875,-0.004486083984375,0.0104522705078125,-0.5718612670898438,-0.0018386840820312,0.0015869140625,-0.0018157958984375,0.00103759765625,-0.0013809204101562,0.0008621215820312,-0.001861572265625,0.0004730224609375,-0.000823974609375,7.62939453125e-05,-0.0004348754882812,0.0,-0.0015106201171875
4.088445,-0.0009536743164062,0.0013504028320312,-0.0027236938476562,0.0027618408203125,-0.0038986206054687,0.010040283203125,-0.560577392578125,0.0011520385742187,8.392333984375e-05,-4.57763671875e-05,0.0003738403320312,-0.0010910034179687,5.340576171875e-05,-0.000335693359375,-0.0007705688476562,-0.000823974609375,-3.0517578125e-05,-5.340576171875e-05,-9.918212890625e-05,-0.000701904296875
4.11676,-0.0009918212890625,0.0016555786132812,-0.0019683837890625,0.002685546875,-0.0039520263671875,0.0089569091796875,-0.54888916015625,0.0035171508789062,-0.0016326904296875,0.0008544921875,-0.00067138671875,0.0004730224609375,-0.0014190673828125,-0.0003204345703125,-0.0010147094726562,0.00054931640625,-3.814697265625e-05,0.0004730224609375,-0.0004730224609375,-0.0011749267578125
4.145354,-0.0010452270507812,0.001312255859375,-0.002410888671875,0.002685546875,-0.0043258666992187,0.0079269409179687,-0.537506103515625,0.0059890747070312,-0.0033416748046875,0.0019912719726562,-0.0019607543945312,0.00115966796875,-0.00146484375,0.0002365112304687,-0.001312255859375,0.0002975463867187,-0.0006256103515625,0.000579833984375,-0.0005874633789062,-0.0001602172851562
4.176872,-0.0009078979492187,0.00146484375,-0.0020523071289062,0.0033721923828125,-0.0045852661132812,0.0064620971679687,-0.526397705078125,0.0089340209960937,-0.0045852661132812,0.00274658203125,-0.0024490356445312,0.002044677734375,-0.0024337768554687,0.0011749267578125,-0.00189208984375,0.0011215209960937,-0.0012054443359375,0.0010833740234375,-0.0011215209960937,-0.00054931640625
4.204825,-0.0011367797851562,0.0009307861328125,-0.0028228759765625,0.0024490356445312,-0.003753662109375,0.00628662109375,-0.5169143676757812,0.011505126953125,-0.0057601928710937,0.0033493041992187,-0.00360107421875,0.002716064453125,-0.0028457641601562,0.0007400512695312,-0.0025634765625,0.0018157958984375,-0.001495361328125,0.0014724731445312,-0.0003280639648437,-0.0006484985351562
4.235034,-0.0009384155273437,0.0003890991210937,-0.0022506713867187,0.0022430419921875,-0.003143310546875,0.0053787231445312,-0.5093231201171875,0.0138168334960937,-0.0070953369140625,0.0041427612304687,-0.0039596557617187,0.0029678344726562,-0.0030899047851562,0.0015487670898437,-0.002838134765625,0.0014724731445312,-0.0015945434570312,0.0012969970703125,-0.0008163452148437,-0.0004730224609375
4.265247,-0.0006866455078125,0.0009841918945312,-0.0018997192382812,0.0013198852539062,-0.0026168823242187,0.0038223266601562,-0.5045547485351562,0.0163345336914062,-0.0076446533203125,0.0042343139648437,-0.0037841796875,0.0030899047851562,-0.0031280517578125,0.0013580322265625,-0.002716064453125,0.001739501953125,-0.0020294189453125,0.0014495849609375,-0.0007781982421875,-0.00018310546875
4.293793,-0.0010223388671875,0.0008087158203125,-0.0019989013671875,0.0012664794921875,-0.00213623046875,0.0040740966796875,-0.502197265625,0.0175094604492187,-0.0074081420898437,0.0043792724609375,-0.0034866333007812,0.002899169921875,-0.0031585693359375,0.0013656616210937,-0.0028839111328125,0.0013275146484375,-0.0017776489257812,0.0010452270507812,-0.0010833740234375,-0.0004425048828125
4.322203,-0.0008926391601562,0.0006179809570312,-0.0012054443359375,0.0009307861328125,-0.0019302368164062,0.0033721923828125,-0.5020523071289062,0.018096923828125,-0.007598876953125,0.0036697387695312,-0.0037155151367187,0.00250244140625,-0.002532958984375,0.0015029907226562,-0.00238037109375,0.0011825561523437,-0.0017013549804687,0.0014724731445312,-0.0009613037109375,0.000518798828125
4.352735,-0.0003662109375,0.0007171630859375,-0.0006103515625,0.0005950927734375,-0.0006790161132812,0.0029296875,-0.504730224609375,0.0175857543945312,-0.0071945190429687,0.0037384033203125,-0.003326416015625,0.0022430419921875,-0.0024566650390625,0.0004348754882812,-0.0024566650390625,0.001434326171875,-0.0012435913085937,0.001434326171875,-0.0006942749023437,6.103515625e-05
4.38319,8.392333984375e-05,-5.340576171875e-05,-3.0517578125e-05,0.0003280639648437,-0.0004730224609375,0.0024261474609375,-0.5092010498046875,0.017578125,-0.00665283203125,0.0030288696289062,-0.00286865234375,0.001617431640625,-0.001312255859375,0.0004653930664062,-0.0017471313476562,0.0010910034179687,-0.0005950927734375,0.0012664794921875,-0.0004043579101562,-9.918212890625e-05
4.412536,-0.0001983642578125,-0.0001602172851562,0.0003204345703125,5.340576171875e-05,-0.0004119873046875,0.0029830932617187,-0.5158004760742188,0.0168991088867187,-0.0050430297851562,0.0016860961914062,-0.0017242431640625,0.00091552734375,-0.0011138916015625,-0.0006942749023437,-0.0019912719726562,0.000701904296875,-0.0011138916015625,0.0012435913085937,-0.0002365112304687,-0.0004959106445312
4.440885,-0.0001373291015625,0.0002517700195312,0.0003128051757812,-0.0007476806640625,-0.0008697509765625,0.0029983520507812,-0.5235137939453125,0.0152130126953125,-0.0042266845703125,0.0008544921875,-0.0010757446289062,0.0005416870117187,0.0001220703125,-0.0003890991210937,-0.0009384155273437,-1.52587890625e-05,-0.000335693359375,0.00091552734375,-0.0002593994140625,-0.0006256103515625
4.469392,0.0004043579101562,-0.0001907348632812,0.00103759765625,2.288818359375e-05,-0.0008773803710937,0.0040054321289062,-0.532440185546875,0.0139007568359375,-0.0023345947265625,0.0003738403320312,-0.0005264282226562,-0.0011825561523437,0.0001754760742187,-0.00115966796875,-0.000457763671875,-0.0004348754882812,-0.0008316040039062,0.0001296997070312,0.000335693359375,-0.0004043579101562
4.500226,-0.0001373291015625,0.0004348754882812,0.0004501342773437,-1.52587890625e-05,-0.0004501342773437,0.00341796875,-0.5423660278320312,0.0110015869140625,-0.0018386840820312,-0.000885009765625,-0.0004806518554687,-0.0016860961914062,0.0014724731445312,-0.0019989013671875,0.0005035400390625,0.0,0.00042724609375,0.0004348754882812,0.0001220703125,-0.0012283325195312
4.526745,0.0006637573242187,-8.392333984375e-05,0.0010833740234375,-0.0003509521484375,-0.0011062622070312,0.004364013671875,-0.5493621826171875,0.010009765625,-0.001129150390625,-0.0015335083007812,0.0008163452148437,-0.0023727416992187,0.001556396484375,-0.0025177001953125,0.0006942749023437,-0.0006484985351562,0.0003128051757812,-0.0001220703125,0.0007781982421875,-0.0005340576171875
4.557522,0.0005416870117187,0.0005340576171875,0.0010299682617187,-7.62939453125e-05,-0.0004119873046875,0.0047149658203125,-0.556427001953125,0.008941650390625,0.0001754760742187,-0.002105712890625,0.0017013549804687,-0.0023651123046875,0.0010528564453125,-0.0025253295898437,0.0011138916015625,-0.001708984375,0.0006942749023437,-0.0006942749023437,0.0002899169921875,-4.57763671875e-05
4.586816,0.00030517578125,-0.0002517700195312,0.0007400512695312,0.0001678466796875,-0.0005950927734375,0.0060272216796875,-0.56072998046875,0.0074386596679687,0.0005111694335937,-0.0022811889648437,0.0018386840820312,-0.0025634765625,0.0020675659179687,-0.0031585693359375,0.000335693359375,-0.0015411376953125,0.0009689331054687,-0.0005340576171875,0.000274658203125,-0.0009689331054687
4.614625,0.0002212524414062,9.918212890625e-05,0.0005950927734375,0.0004653930664062,-0.001220703125,0.0052490234375,-0.564056396484375,0.0074081420898437,0.0010528564453125,-0.0026702880859375,0.0024261474609375,-0.0030517578125,0.0019454956054687,-0.002593994140625,0.000823974609375,-0.001190185546875,0.0005950927734375,-0.0002593994140625,0.0006332397460937,-0.0009002685546875
4.647607,0.0004501342773437,-1.52587890625e-05,0.0003128051757812,0.000518798828125,-0.0009918212890625,0.0055007934570312,-0.56500244140625,0.0066909790039062,9.918212890625e-05,-0.0026702880859375,0.001678466796875,-0.0028839111328125,0.0020065307617187,-0.0026702880859375,0.0011367797851562,-0.0013275146484375,0.0008468627929687,-0.000640869140625,0.0004348754882812,-0.0010223388671875
4.675192,0.0002059936523437,-0.000213623046875,-0.000335693359375,4.57763671875e-05,-0.001220703125,0.0064849853515625,-0.56512451171875,0.0070877075195312,5.340576171875e-05,-0.0020294189453125,0.0014190673828125,-0.0027847290039062,0.0025711059570312,-0.0029144287109375,0.000701904296875,-0.00115966796875,0.0005340576171875,-0.00079345703125,0.0008087158203125,-0.00091552734375
4.701026,-0.0002975463867187,0.0004196166992187,0.0005111694335937,0.000152587890625,-0.001251220703125,0.0066146850585937,-0.5650634765625,0.007598876953125,-0.0002288818359375,-0.00250244140625,0.0019683837890625,-0.0025558471679687,0.00152587890625,-0.0030059814453125,0.0006332397460937,-0.0012283325195312,0.0004425048828125,-0.0002288818359375,0.0005950927734375,-0.0013809204101562
4.726992,-4.57763671875e-05,0.0004501342773437,-0.0002288818359375,0.00067138671875,-0.0016403198242187,0.0059890747070312,-0.5630264282226562,0.0085067749023437,-0.0004043579101562,-0.0021514892578125,0.00146484375,-0.002288818359375,0.0013961791992187,-0.0027923583984375,0.0004730224609375,-0.001129150390625,0.0009078979492187,-0.0006561279296875,0.0005111694335937,-0.0007705688476562
4.755545,-0.0003585815429687,0.000640869140625,0.0005340576171875,0.00030517578125,-0.0014572143554687,0.005859375,-0.5594482421875,0.0092926025390625,-0.000946044921875,-0.0012664794921875,0.0007247924804687,-0.0017623901367187,0.0011062622070312,-0.0022430419921875,0.0007476806640625,-0.0009384155273437,0.0003890991210937,7.62939453125e-06,0.0004043579101562,-0.0011749267578125
4.782424,-0.000732421875,0.0005035400390625,-0.0004653930664062,0.0005111694335937,-0.0017776489257812,0.0061111450195312,-0.5540771484375,0.0108184814453125,-0.0020523071289062,-0.0003280639648437,0.0001602172851562,-0.0014419555664062,0.0008926391601562,-0.0022048950195312,0.0010833740234375,-0.000701904296875,0.0002059936523437,9.1552734375e-05,0.0005722045898437,7.62939453125e-06
4.809193,-0.0005111694335937,0.000579833984375,-0.00103759765625,0.001190185546875,-0.00201416015625,0.0056533813476562,-0.5470428466796875,0.0127029418945312,-0.0029525756835937,-6.866455078125e-05,-0.0006256103515625,-0.0008621215820312,0.0001678466796875,-0.00079345703125,0.000640869140625,-0.0004959106445312,0.0002212524414062,9.918212890625e-05,7.62939453125e-05,-0.0008010864257812
4.838956,-0.001312255859375,0.0006484985351562,-0.0008621215820312,0.0014572143554687,-0.002838134765625,0.0056686401367187,-0.5371856689453125,0.0147323608398437,-0.0042037963867187,0.0011672973632812,-0.0014724731445312,-0.0008697509765625,-0.0006484985351562,-0.0003204345703125,-0.0003585815429687,-0.0003662109375,-0.0005340576171875,-0.0001068115234375,-0.0003890991210937,-0.0008316040039062
4.865265,-0.0003128051757812,0.0008163452148437,-0.0009384155273437,0.001708984375,-0.0018768310546875,0.0053024291992187,-0.5299224853515625,0.0169906616210937,-0.00531005859375,0.002349853515625,-0.0022048950195312,-0.0002670288085937,-0.0015335083007812,-0.0008773803710937,-0.0013198852539062,0.0002899169921875,-0.000732421875,0.00018310546875,-0.0001220703125,-0.0008621215820312
4.894148,-0.00054931640625,0.0015106201171875,-0.001312255859375,0.0013504028320312,-0.0023345947265625,0.0043182373046875,-0.5221405029296875,0.0179061889648437,-0.0061187744140625,0.0026397705078125,-0.0036239624023437,0.0012359619140625,-0.00152587890625,-0.0002288818359375,-0.0016021728515625,0.0004501342773437,-0.0012283325195312,-6.103515625e-05,-0.0007705688476562,-0.0002975463867187
4.922378,-0.0011138916015625,0.0013809204101562,-0.00152587890625,0.0015106201171875,-0.0025253295898437,0.0046539306640625,-0.5145034790039062,0.0182571411132812,-0.006591796875,0.0041275024414062,-0.0035629272460937,0.0018997192382812,-0.0021743774414062,0.0003585815429687,-0.0018844604492187,0.0009078979492187,-0.0008697509765625,0.0008926391601562,6.103515625e-05,-0.0006103515625
4.949191,-0.0007553100585937,0.0016098022460937,-0.0010986328125,0.0016937255859375,-0.001953125,0.0042953491210937,-0.5088272094726562,0.0185699462890625,-0.0075225830078125,0.004425048828125,-0.004058837890625,0.0022430419921875,-0.002960205078125,0.0007400512695312,-0.0023651123046875,0.0011978149414062,-0.001190185546875,0.0012664794921875,-0.0004806518554687,-0.0006637573242187
4.976801,-0.0009841918945312,0.0016250610351562,-0.001129150390625,0.0020675659179687,-0.0018463134765625,0.00384521484375,-0.5045318603515625,0.0186843872070312,-0.0084991455078125,0.0042724609375,-0.0038528442382812,0.0026397705078125,-0.00213623046875,0.00152587890625,-0.0029296875,0.0011062622070312,-0.0017242431640625,0.0011215209960937,-0.000732421875,-0.0009078979492187
5.012417,-0.0012130737304687,0.0012664794921875,-0.0012588500976562,0.0021133422851562,-0.0020294189453125,0.0037841796875,-0.501983642578125,0.0174789428710937,-0.0075531005859375,0.0047073364257812,-0.0038299560546875,0.00250244140625,-0.0037765502929687,0.0012588500976562,-0.0026321411132812,0.001312255859375,-0.002471923828125,0.0010528564453125,-0.0007247924804687,-0.00054931640625
5.039219,-0.0006866455078125,0.0018463134765625,-0.001190185546875,0.0017852783203125,-0.001739501953125,0.00384521484375,-0.5026092529296875,0.0167770385742187,-0.007598876953125,0.0033645629882812,-0.0030136108398437,0.0025711059570312,-0.0027389526367187,0.0017623901367187,-0.0030517578125,0.001983642578125,-0.0020294189453125,0.001983642578125,-0.0012741088867187,0.0001296997070312
5.067131,-0.0006866455078125,0.0013656616210937,-0.0009994506835937,0.0012741088867187,-0.0020217895507812,0.0036163330078125,-0.5051803588867188,0.0147323608398437,-0.0067672729492187,0.0025863647460937,-0.0037307739257812,0.00201416015625,-0.003143310546875,0.0019912719726562,-0.0018234252929687,0.0015792846679687,-0.0023651123046875,0.0017013549804687,-0.0009689331054687,-5.340576171875e-05
5.096077,-0.0004653930664062,0.000213623046875,-0.0014724731445312,0.0010833740234375,-0.00146484375,0.0046615600585937,-0.5103836059570312,0.0124435424804687,-0.0053634643554687,0.0023193359375,-0.0024566650390625,0.0023422241210937,-0.002655029296875,-0.0003128051757812,-0.0028533935546875,0.0024490356445312,-0.0009613037109375,0.0017166137695312,-0.001434326171875,-0.0002975463867187
5.12446,-0.000152587890625,4.57763671875e-05,-0.0002365112304687,0.0014724731445312,-0.0020065307617187,0.0041885375976562,-0.517791748046875,0.0097808837890625,-0.00384521484375,0.0018768310546875,-0.0028915405273437,0.0012664794921875,-0.0022048950195312,0.0006179809570312,-0.002471923828125,0.000885009765625,-0.0013427734375,0.0008468627929687,-0.00048828125,-0.0003280639648437
5.152463,-0.0002593994140625,-0.0002212524414062,-0.0006790161132812,0.0016021728515625,-0.0020675659179687,0.0054397583007812,-0.52667236328125,0.0069656372070312,-0.00274658203125,0.0007400512695312,-0.0008697509765625,-0.000152587890625,-0.0014495849609375,0.0004653930664062,-0.002105712890625,0.0006179809570312,-0.0013046264648437,0.0004501342773437,-0.0003738403320312,-5.340576171875e-05
5.183619,0.0002288818359375,0.000732421875,-7.62939453125e-06,0.0008621215820312,-0.0023880004882812,0.0058059692382812,-0.5382614135742188,0.0040130615234375,-0.0013504028320312,-0.0010223388671875,-0.0002822875976562,-0.0002670288085937,-0.0004348754882812,-0.0007171630859375,-0.0011215209960937,7.62939453125e-06,-0.0005645751953125,0.0008087158203125,-0.000274658203125,-0.0005340576171875
5.210951,0.0001449584960937,0.0006256103515625,-0.000396728515625,0.000732421875,-0.00201416015625,0.0068130493164062,-0.5493927001953125,0.0015411376953125,0.000640869140625,-0.0023193359375,0.0007247924804687,-0.0015411376953125,0.0007705688476562,-0.0010528564453125,-0.0005874633789062,0.0003433227539062,-0.0001602172851562,0.0004730224609375,-0.000335693359375,0.0
5.241059,6.866455078125e-05,0.0001220703125,0.0003433227539062,0.0009765625,-0.0021896362304687,0.008270263671875,-0.5619735717773438,-0.00152587890625,0.0025100708007812,-0.003448486328125,0.0025634765625,-0.0013351440429687,0.00140380859375,-0.0029373168945312,-4.57763671875e-05,-0.0007095336914062,-0.0001449584960937,9.918212890625e-05,0.0003585815429687,-0.0006179809570312
5.270343,0.000579833984375,0.0001144409179687,0.000396728515625,0.0008087158203125,-0.0025100708007812,0.0086441040039062,-0.5720748901367188,-0.0034866333007812,0.0030899047851562,-0.0043182373046875,0.0031509399414062,-0.00360107421875,0.0026016235351562,-0.001953125,0.0006103515625,-0.0008087158203125,0.00067138671875,-0.0001068115234375,0.0003128051757812,-0.0001068115234375
5.29832,0.000640869140625,-0.0004806518554687,-9.918212890625e-05,0.0002288818359375,-0.0026016235351562,0.0085906982421875,-0.5818405151367188,-0.0053253173828125,0.0048065185546875,-0.004241943359375,0.003326416015625,-0.0030593872070312,0.0031890869140625,-0.003570556640625,0.0016098022460937,-0.0015487670898437,0.0008621215820312,-0.0003662109375,0.0007400512695312,-0.0005645751953125
5.329262,5.340576171875e-05,0.000274658203125,-0.0001754760742187,0.0008468627929687,-0.0026016235351562,0.00885009765625,-0.5901641845703125,-0.0065231323242187,0.0055999755859375,-0.0060501098632812,0.0046310424804687,-0.0038375854492187,0.0036468505859375,-0.0028610229492187,0.0019302368164062,-0.002105712890625,0.0014114379882812,-0.0003814697265625,7.62939453125e-05,-0.00091552734375
5.357781,0.0003280639648437,0.0002822875976562,0.0001602172851562,0.0005950927734375,-0.0022354125976562,0.009429931640625,-0.5959854125976562,-0.0066909790039062,0.0055770874023437,-0.0058135986328125,0.0049591064453125,-0.0044479370117187,0.0037384033203125,-0.0046463012695312,0.0023651123046875,-0.001953125,0.0013885498046875,-0.0010299682617187,0.0002670288085937,-0.0010299682617187
5.385237,0.0003585815429687,-0.000152587890625,0.0001678466796875,0.000823974609375,-0.0026702880859375,0.009765625,-0.5996017456054688,-0.007049560546875,0.0055007934570312,-0.0068130493164062,0.004547119140625,-0.0048828125,0.0039138793945312,-0.0042800903320312,0.0027694702148437,-0.0018386840820312,0.0013656616210937,-0.0011825561523437,0.0002212524414062,-0.0012435913085937
5.415069,-0.0002365112304687,-0.0005340576171875,7.62939453125e-06,0.0005645751953125,-0.0029373168945312,0.00933837890625,-0.6007843017578125,-0.006500244140625,0.0049057006835937,-0.00604248046875,0.0043182373046875,-0.0053024291992187,0.0040283203125,-0.0051498413085937,0.0021591186523437,-0.0025634765625,0.0011367797851562,-0.001068115234375,0.00048828125,-0.0011978149414062
5.443957,-0.0006484985351562,0.000152587890625,4.57763671875e-05,0.0010223388671875,-0.0028305053710937,0.0097579956054687,-0.5999603271484375,-0.006378173828125,0.00445556640625,-0.0050277709960937,0.0044326782226562,-0.0051956176757812,0.003692626953125,-0.0044403076171875,0.0019073486328125,-0.0020065307617187,0.0015029907226562,-0.0013275146484375,0.0012588500976562,-0.0017318725585937
5.472431,-0.000213623046875,-0.0001144409179687,-0.0009613037109375,0.0014190673828125,-0.00274658203125,0.0098953247070312,-0.5948028564453125,-0.0049591064453125,0.0031661987304687,-0.0049057006835937,0.0029220581054687,-0.004364013671875,0.0036544799804687,-0.0039825439453125,0.0021743774414062,-0.0023574829101562,0.00146484375,-0.0009765625,0.00030517578125,-0.0011215209960937
5.500885,-0.0001144409179687,-0.000152587890625,-0.0013046264648437,0.001739501953125,-0.0028152465820312,0.0090713500976562,-0.589874267578125,-0.00390625,0.0015029907226562,-0.00396728515625,0.00250244140625,-0.0040130615234375,0.0027389526367187,-0.0038223266601562,0.0010147094726562,-0.001739501953125,0.0017013549804687,-0.0004806518554687,0.0010452270507812,-0.001251220703125
5.531263,-0.0003814697265625,0.00091552734375,-0.0009994506835937,0.0013961791992187,-0.003326416015625,0.008209228515625,-0.5806198120117188,-0.0009307861328125,0.00018310546875,-0.0016250610351562,0.0021591186523437,-0.0030746459960937,0.0020370483398437,-0.0029830932617187,0.0015182495117187,-0.0012359619140625,0.0002517700195312,-0.0007247924804687,0.0008010864257812,-0.0011215209960937
5.560855,-0.0003433227539062,0.0010757446289062,-0.000946044921875,0.0021286010742187,-0.0035247802734375,0.0084075927734375,-0.5701217651367188,0.000762939453125,-0.0012359619140625,-0.0007476806640625,0.0005874633789062,-0.001739501953125,0.000762939453125,-0.00286865234375,0.0005569458007812,-0.000946044921875,0.0005035400390625,-0.0007858276367187,0.0002975463867187,-0.0014114379882812
5.590219,-0.000946044921875,0.0007171630859375,-0.0016632080078125,0.0021133422851562,-0.0030670166015625,0.0073089599609375,-0.5577926635742188,0.0045928955078125,-0.0032196044921875,0.0004043579101562,-0.0012130737304687,-0.00128173828125,-0.0001373291015625,-0.0013580322265625,0.0001678466796875,-0.0006256103515625,0.0006103515625,-2.288818359375e-05,0.0001678466796875,-0.0010223388671875
5.618399,-0.0010833740234375,0.0015106201171875,-0.0016632080078125,0.0023117065429687,-0.002655029296875,0.0066680908203125,-0.5456008911132812,0.007598876953125,-0.0045089721679687,0.0023880004882812,-0.0018844604492187,-0.000274658203125,-0.0005416870117187,-0.000885009765625,-0.0010299682617187,-0.0003128051757812,-0.00067138671875,0.0002899169921875,0.000274658203125,-0.0008773803710937
5.646792,-0.0010528564453125,0.001190185546875,-0.0009918212890625,0.0027618408203125,-0.0027084350585937,0.0060043334960937,-0.5329818725585938,0.010894775390625,-0.0052642822265625,0.0026092529296875,-0.0030593872070312,0.0015106201171875,-0.0021896362304687,4.57763671875e-05,-0.0012130737304687,0.000274658203125,-0.0008392333984375,0.0004730224609375,8.392333984375e-05,-3.814697265625e-05
5.677922,-0.00128173828125,0.0010833740234375,-0.0022125244140625,0.0019989013671875,-0.0023269653320312,0.0049972534179687,-0.5186080932617188,0.0153045654296875,-0.0077362060546875,0.00421142578125,-0.0037307739257812,0.0017852783203125,-0.0029983520507812,0.0006332397460937,-0.0013504028320312,0.0011138916015625,-0.0015716552734375,9.918212890625e-05,-0.000579833984375,-0.0003890991210937
5.705353,-0.0007400512695312,0.0014801025390625,-0.0012130737304687,0.00177001953125,-0.0023422241210937,0.0039138793945312,-0.5070571899414062,0.0185470581054687,-0.00897216796875,0.0047225952148437,-0.0046615600585937,0.0034866333007812,-0.0038986206054687,0.001708984375,-0.0026702880859375,0.0009002685546875,-0.0009231567382812,0.0012893676757812,-0.0007400512695312,-0.0003814697265625
5.735378,-0.0011978149414062,0.0017318725585937,-0.0021514892578125,0.0021820068359375,-0.0017929077148437,0.0031661987304687,-0.4962692260742187,0.0215606689453125,-0.0098800659179687,0.005340576171875,-0.0057296752929687,0.003173828125,-0.0037689208984375,0.002227783203125,-0.0027542114257812,0.0020294189453125,-0.0017013549804687,0.0014266967773437,-0.0012664794921875,-0.0001144409179687
5.764747,-0.0009613037109375,0.0009002685546875,-0.0022735595703125,0.00164794921875,-0.001007080078125,0.002288818359375,-0.4864730834960937,0.0245895385742187,-0.0095901489257812,0.0064620971679687,-0.0062103271484375,0.0041732788085937,-0.0041885375976562,0.003021240234375,-0.0034942626953125,0.0023956298828125,-0.0027999877929687,0.0016632080078125,-0.0007553100585937,-0.0006256103515625
5.793202,-0.0007095336914062,0.0012664794921875,-0.0008697509765625,0.0015487670898437,-0.0015945434570312,0.0012359619140625,-0.4811248779296875,0.02593994140625,-0.0103378295898437,0.0066604614257812,-0.0067596435546875,0.0047683715820312,-0.0048980712890625,0.0029449462890625,-0.0031204223632812,0.0024948120117187,-0.0020217895507812,0.0020904541015625,-0.001434326171875,-0.000518798828125
5.823732,-0.0009841918945312,0.0012054443359375,-0.0011215209960937,0.00140380859375,-0.0011138916015625,0.0006103515625,-0.4778900146484375,0.02691650390625,-0.0095062255859375,0.0066909790039062,-0.0065460205078125,0.0054550170898437,-0.0045242309570312,0.00299072265625,-0.0037918090820312,0.0022964477539062,-0.0029144287109375,0.0010757446289062,-0.001068115234375,0.0004348754882812
5.852517,-0.0006103515625,0.0009613037109375,-0.0008163452148437,0.000885009765625,-0.0008544921875,4.57763671875e-05,-0.4787826538085937,0.0274581909179687,-0.00927734375,0.0057144165039062,-0.0058517456054687,0.0042037963867187,-0.0047454833984375,0.003082275390625,-0.003082275390625,0.0027389526367187,-0.0027236938476562,0.0016021728515625,-0.0012283325195312,5.340576171875e-05
5.879697,-0.0004959106445312,0.0006332397460937,-0.0010452270507812,0.0006866455078125,-0.0004425048828125,0.0007781982421875,-0.4816741943359375,0.0265350341796875,-0.0081710815429687,0.0053787231445312,-0.0051651000976562,0.0044174194335937,-0.0036773681640625,0.002777099609375,-0.0039138793945312,0.0018386840820312,-0.0023956298828125,0.0019912719726562,-0.000152587890625,-0.0001144409179687
5.909789,1.52587890625e-05,0.0004730224609375,0.0005874633789062,0.0007476806640625,-0.0003204345703125,0.0005111694335937,-0.4903945922851562,0.0256271362304687,-0.0061264038085937,0.004425048828125,-0.0040969848632812,0.0028915405273437,-0.0036087036132812,0.0020523071289062,-0.0031051635742187,0.0018234252929687,-0.001800537109375,0.0014190673828125,-0.0015869140625,-4.57763671875e-05
5.939427,-0.0004119873046875,0.0008468627929687,-0.000213623046875,0.0002212524414062,-0.0002899169921875,0.0008010864257812,-0.5005111694335938,0.0224990844726562,-0.004150390625,0.0033721923828125,-0.0031509399414062,0.0021591186523437,-0.00201416015625,0.00152587890625,-0.00244140625,0.0019378662109375,-0.0023574829101562,0.0010528564453125,-0.00115966796875,-0.0003509521484375
5.968151,0.0001678466796875,0.00030517578125,-0.000335693359375,-0.0002593994140625,-0.0005569458007812,0.001800537109375,-0.51239013671875,0.019927978515625,-0.0023651123046875,0.0015411376953125,-0.0018463134765625,0.0010147094726562,-0.0018692016601562,0.0002365112304687,-0.0018768310546875,0.0010910034179687,-0.0015182495117187,0.0010299682617187,-0.0006027221679687,9.918212890625e-05
5.996596,0.0004501342773437,-0.000732421875,0.00079345703125,-0.0006790161132812,0.00030517578125,0.0028839111328125,-0.5268096923828125,0.0170059204101562,0.0003204345703125,0.0003738403320312,-0.00103759765625,0.0003433227539062,-0.000274658203125,-0.0005569458007812,-0.00103759765625,0.0009384155273437,-0.0011367797851562,0.00048828125,-0.000274658203125,-0.0003204345703125
6.026985,0.0010223388671875,-0.00030517578125,0.0009918212890625,4.57763671875e-05,0.0003280639648437,0.0034561157226562,-0.5422515869140625,0.0137252807617187,0.0017242431640625,-0.0011825561523437,0.0013046264648437,-0.0013885498046875,0.0007858276367187,-0.0012054443359375,-0.0010757446289062,-0.000244140625,7.62939453125e-05,0.000213623046875,-0.0003814697265625,-9.918212890625e-05
6.054412,0.0008163452148437,0.0002593994140625,0.0008926391601562,-0.0008392333984375,-0.0004730224609375,0.0037002563476562,-0.5564193725585938,0.0109329223632812,0.0041580200195312,-0.00244140625,0.0016632080078125,-0.002105712890625,0.00140380859375,-0.0023651123046875,0.0008697509765625,6.866455078125e-05,0.0006866455078125,-0.000244140625,5.340576171875e-05,-0.0010299682617187
6.085876,0.000946044921875,-0.000762939453125,0.00140380859375,-0.0004653930664062,-0.0006256103515625,0.0053939819335937,-0.5716018676757812,0.007476806640625,0.0057830810546875,-0.003631591796875,0.0030899047851562,-0.0034942626953125,0.0034255981445312,-0.003631591796875,0.0006637573242187,-0.0014495849609375,0.000701904296875,0.0004119873046875,0.0002365112304687,-0.0005645751953125
6.113705,0.0010223388671875,-0.0010223388671875,0.0008087158203125,-7.62939453125e-05,-0.0009307861328125,0.0063095092773437,-0.5842819213867188,0.0047531127929687,0.0068435668945312,-0.0046234130859375,0.0044021606445312,-0.0040969848632812,0.003509521484375,-0.0041122436523437,0.0022659301757812,-0.0019302368164062,0.0018234252929687,-0.0005950927734375,0.0002975463867187,-0.00079345703125
6.142157,0.0009078979492187,-0.0001296997070312,0.0012130737304687,-0.0007095336914062,-6.103515625e-05,0.006988525390625,-0.5956268310546875,0.003387451171875,0.0074310302734375,-0.006317138671875,0.004608154296875,-0.0046768188476562,0.004364013671875,-0.0042800903320312,0.0022811889648437,-0.0022125244140625,0.0018157958984375,-0.0009994506835937,0.000885009765625,-0.001373291015625
6.172579,0.0002670288085937,-0.0012969970703125,0.00030517578125,-0.000640869140625,-0.0008316040039062,0.0079345703125,-0.603851318359375,0.0011749267578125,0.0075759887695312,-0.0064773559570312,0.0058822631835937,-0.0058670043945312,0.0044479370117187,-0.0047836303710937,0.0027618408203125,-0.0026626586914062,0.0015182495117187,-0.001678466796875,0.0010833740234375,-0.0005950927734375
6.199966,0.0005111694335937,-0.0012130737304687,0.0002822875976562,0.0002593994140625,-0.0014572143554687,0.008331298828125,-0.6088104248046875,1.52587890625e-05,0.0076828002929687,-0.0060653686523437,0.0063095092773437,-0.0053863525390625,0.0050430297851562,-0.0055770874023437,0.0029144287109375,-0.0030136108398437,0.0014724731445312,-0.0013046264648437,0.0010604858398437,-0.0011444091796875
6.229804,-0.0002822875976562,-0.00054931640625,0.0001754760742187,-4.57763671875e-05,-0.0015792846679687,0.0082931518554687,-0.6117706298828125,-0.000335693359375,0.0074081420898437,-0.0070266723632812,0.00579833984375,-0.0054702758789062,0.0040054321289062,-0.005279541015625,0.0034713745117187,-0.0029144287109375,0.0022735595703125,-0.0009384155273437,0.00054931640625,-0.0011520385742187
6.259402,0.0003890991210937,0.0003280639648437,0.0004425048828125,0.0006332397460937,-0.00238037109375,0.0089645385742187,-0.610687255859375,-0.0022125244140625,0.00616455078125,-0.0058059692382812,0.0048904418945312,-0.0053634643554687,0.0039596557617187,-0.0054397583007812,0.0027618408203125,-0.0027389526367187,0.0020675659179687,-0.001708984375,0.0010604858398437,-0.0010833740234375
6.287645,0.0,7.62939453125e-06,-0.0008163452148437,0.0007553100585937,-0.002197265625,0.0093612670898437,-0.6065444946289062,-0.001678466796875,0.0046768188476562,-0.0044479370117187,0.0045318603515625,-0.0045089721679687,0.0039901733398437,-0.0044097900390625,0.0028839111328125,-0.0023727416992187,0.0018463134765625,-0.001953125,0.0012283325195312,-0.0018692016601562
6.316089,-0.0006561279296875,-0.000152587890625,-0.0005340576171875,0.0013427734375,-0.00286865234375,0.009552001953125,-0.6010589599609375,-0.00091552734375,0.0032577514648437,-0.0046463012695312,0.0036697387695312,-0.004180908203125,0.0030441284179687,-0.0037002563476562,0.0021438598632812,-0.00250244140625,0.0011825561523437,-0.0008316040039062,0.0008087158203125,-0.0023040771484375
6.346883,-0.0002288818359375,0.0005340576171875,-0.0008621215820312,0.0019683837890625,-0.0037002563476562,0.0091018676757812,-0.5912628173828125,-0.0006942749023437,0.0015792846679687,-0.0035934448242187,0.0015640258789062,-0.0029144287109375,0.002471923828125,-0.0030746459960937,0.0014877319335937,-0.0020904541015625,0.0009765625,-0.00042724609375,0.0010833740234375,-0.0009918212890625
6.374014,-0.0007858276367187,0.0009841918945312,-0.0016937255859375,0.00177001953125,-0.0032806396484375,0.009674072265625,-0.5799636840820312,0.0011215209960937,-0.0001754760742187,-0.00213623046875,0.0004348754882812,-0.002227783203125,0.0019378662109375,-0.0019378662109375,0.00115966796875,-0.0010223388671875,-4.57763671875e-05,-0.0006942749023437,0.0006484985351562,-0.0009841918945312
6.403861,-0.0012588500976562,0.0007476806640625,-0.0014572143554687,0.0021514892578125,-0.0043258666992187,0.0091934204101562,-0.5666885375976562,0.0027923583984375,-0.0018310546875,-9.918212890625e-05,-0.00042724609375,-0.001190185546875,0.0002365112304687,-0.00152587890625,0.0001602172851562,-0.0005950927734375,0.0003814697265625,0.0004043579101562,-0.0001144409179687,-0.00067138671875
6.433689,-0.0021591186523437,0.0011444091796875,-0.0024795532226562,0.0029754638671875,-0.004150390625,0.0084457397460937,-0.5527572631835938,0.00555419921875,-0.0035781860351562,0.0007400512695312,-0.0014724731445312,-0.00030517578125,-0.0009765625,-0.00054931640625,-0.0002899169921875,0.0002670288085937,-0.0010604858398437,0.0004043579101562,-4.57763671875e-05,-0.0007095336914062
6.462159,-0.0015792846679687,0.0011062622070312,-0.0025253295898437,0.0030746459960937,-0.0043869018554687,0.0073699951171875,-0.5388870239257812,0.0085601806640625,-0.0049362182617187,0.0015335083007812,-0.0032577514648437,0.000762939453125,-0.0018463134765625,0.0005264282226562,-0.0017013549804687,0.0003204345703125,-0.0013351440429687,0.0003280639648437,-0.000701904296875,-0.0002059936523437
6.490547,-0.001922607421875,0.001922607421875,-0.0021896362304687,0.0035552978515625,-0.00341796875,0.0073318481445312,-0.5245513916015625,0.0125350952148437,-0.0067901611328125,0.0022735595703125,-0.0037384033203125,0.0018997192382812,-0.0025863647460937,0.0013885498046875,-0.0018997192382812,0.0013351440429687,-0.0014801025390625,0.0005645751953125,-0.00054931640625,-0.0005264282226562
6.521108,-0.0015411376953125,0.0024795532226562,-0.0031967163085937,0.0028915405273437,-0.00457763671875,0.00677490234375,-0.511077880859375,0.0142898559570312,-0.0071563720703125,0.00323486328125,-0.0049972534179687,0.0025787353515625,-0.00445556640625,0.00152587890625,-0.002410888671875,0.0016860961914062,-0.0020065307617187,0.001373291015625,-0.0008468627929687,-0.0001602172851562
6.547914,-0.001861572265625,0.001800537109375,-0.0022659301757812,0.0027313232421875,-0.004669189453125,0.0050430297851562,-0.5010452270507812,0.0171661376953125,-0.0077590942382812,0.0041275024414062,-0.0049667358398437,0.0042648315429687,-0.0044708251953125,0.0026473999023437,-0.002716064453125,0.0023193359375,-0.0023651123046875,0.0013885498046875,-0.0012741088867187,-3.814697265625e-05
6.577681,-0.0018234252929687,0.00189208984375,-0.0022048950195312,0.0034332275390625,-0.0044784545898437,0.00494384765625,-0.4923477172851562,0.0182876586914062,-0.0082321166992187,0.0046463012695312,-0.0055313110351562,0.0042266845703125,-0.0047454833984375,0.0026779174804687,-0.0035018920898437,0.00238037109375,-0.002593994140625,0.0012588500976562,-0.0008392333984375,0.0002670288085937
6.606425,-0.0009841918945312,0.00177001953125,-0.0025863647460937,0.0028610229492187,-0.004119873046875,0.0050201416015625,-0.4865798950195312,0.0195541381835937,-0.0077438354492187,0.0045394897460937,-0.0057830810546875,0.004638671875,-0.00482177734375,0.0025711059570312,-0.0040664672851562,0.0024032592773437,-0.0027542114257812,0.0018157958984375,-0.0012130737304687,-0.0005874633789062
6.633624,-0.00115966796875,0.00213623046875,-0.001556396484375,0.0034027099609375,-0.0032119750976562,0.0048446655273437,-0.4852066040039062,0.0197296142578125,-0.007537841796875,0.0040740966796875,-0.0060272216796875,0.0035858154296875,-0.004302978515625,0.002288818359375,-0.0033950805664062,0.0025711059570312,-0.0032730102539062,0.0019454956054687,-0.001861572265625,-0.0002212524414062
6.660611,-0.0009765625,0.0015792846679687,-0.0014877319335937,0.0025787353515625,-0.003265380859375,0.004791259765625,-0.4874954223632812,0.0184707641601562,-0.0063247680664062,0.0037460327148437,-0.0051651000976562,0.002960205078125,-0.0036087036132812,0.0027923583984375,-0.00360107421875,0.0023956298828125,-0.0024948120117187,0.0020523071289062,-0.001617431640625,-7.62939453125e-06
6.691575,-0.00115966796875,0.001220703125,-0.000885009765625,0.00335693359375,-0.0031051635742187,0.00518798828125,-0.4922714233398437,0.0165786743164062,-0.0042572021484375,0.0029678344726562,-0.0035400390625,0.0030136108398437,-0.003509521484375,0.0019989013671875,-0.003204345703125,0.002471923828125,-0.0026321411132812,0.0017623901367187,-0.001953125,0.0001602172851562
6.717196,-0.0004348754882812,0.0013046264648437,-0.0012969970703125,0.001953125,-0.0023422241210937,0.0049819946289062,-0.5014114379882812,0.0138320922851562,-0.0015716552734375,0.0010757446289062,-0.0030441284179687,0.0026626586914062,-0.0033340454101562,0.0022048950195312,-0.0029067993164062,0.0018539428710937,-0.0020751953125,0.0023956298828125,-0.001007080078125,6.103515625e-05
6.746627,-0.000213623046875,0.0006790161132812,-0.0010986328125,0.0018157958984375,-0.0028152465820312,0.0060958862304687,-0.51275634765625,0.0103073120117187,0.000457763671875,3.0517578125e-05,-0.0019683837890625,0.0014572143554687,-0.0023269653320312,0.0008697509765625,-0.0026626586914062,0.001922607421875,-0.0009384155273437,0.001495361328125,-0.0008087158203125,-2.288818359375e-05
6.776144,0.0003662109375,0.00048828125,-0.0005035400390625,0.0014877319335937,-0.0025863647460937,0.006072998046875,-0.5269317626953125,0.0063323974609375,0.0016708374023437,-0.0013427734375,0.000335693359375,0.0001678466796875,-0.0011062622070312,0.0002822875976562,-0.0017852783203125,0.0005722045898437,-0.0010910034179687,0.0014572143554687,-0.0007553100585937,0.0006332397460937
6.802748,7.62939453125e-05,-0.0001220703125,-0.0001296997070312,0.0009994506835937,-0.0022125244140625,0.0074920654296875,-0.5408096313476562,0.0024871826171875,0.0039596557617187,-0.0021820068359375,0.0010299682617187,-0.0004653930664062,0.0006561279296875,-0.001251220703125,-0.0013351440429687,4.57763671875e-05,-0.0003433227539062,0.0011138916015625,-0.0003128051757812,-9.918212890625e-05
6.859955,0.0006179809570312,-0.0008010864257812,0.0010452270507812,-0.000213623046875,-0.0021133422851562,0.0083084106445312,-0.568267822265625,-0.0026397705078125,0.007476806640625,-0.0057144165039062,0.0037841796875,-0.0035629272460937,0.002044677734375,-0.00250244140625,6.866455078125e-05,-0.0004959106445312,0.00054931640625,0.0007171630859375,-3.814697265625e-05,-9.918212890625e-05
6.886523,0.000335693359375,-0.0005645751953125,0.0006790161132812,0.0005645751953125,-0.0022048950195312,0.0086135864257812,-0.58026123046875,-0.0039749145507812,0.0083999633789062,-0.00604248046875,0.0047760009765625,-0.0043563842773437,0.003753662109375,-0.0043487548828125,0.001373291015625,-0.0013809204101562,0.0003280639648437,-0.0008087158203125,0.0001144409179687,-0.0007858276367187
6.911212,0.0005035400390625,-0.0006103515625,0.0006561279296875,-0.0002059936523437,-0.0012054443359375,0.00885009765625,-0.5887451171875,-0.0043792724609375,0.0085601806640625,-0.0069808959960937,0.00537109375,-0.0051422119140625,0.0036697387695312,-0.0045700073242187,0.0015869140625,-0.0017013549804687,0.0019454956054687,-0.0003204345703125,0.0008468627929687,-0.0006103515625
6.936947,0.000885009765625,-0.00018310546875,0.0006561279296875,0.0004425048828125,-0.0013656616210937,0.007598876953125,-0.5959701538085938,-0.0039138793945312,0.009765625,-0.00732421875,0.0048675537109375,-0.0054397583007812,0.0045242309570312,-0.0050277709960937,0.0024032592773437,-0.002288818359375,0.0018692016601562,-0.0009384155273437,0.0013656616210937,-0.0011367797851562
6.962345,6.866455078125e-05,-0.0008926391601562,0.0003585815429687,-4.57763671875e-05,-0.001251220703125,0.0077133178710937,-0.6009597778320312,-0.0038528442382812,0.0086135864257812,-0.0073318481445312,0.0054244995117187,-0.0056381225585937,0.0047760009765625,-0.005523681640625,0.0030364990234375,-0.0026702880859375,0.0014495849609375,-0.0011215209960937,0.0016326904296875,-0.0005035400390625
6.992032,3.0517578125e-05,-0.001251220703125,0.0009689331054687,-0.0002593994140625,-0.00115966796875,0.0076980590820312,-0.60528564453125,-0.0026321411132812,0.0080490112304687,-0.0074691772460937,0.0058822631835937,-0.0059051513671875,0.0042953491210937,-0.005523681640625,0.0033798217773437,-0.00274658203125,0.0019912719726562,-0.0011672973632812,0.001251220703125,-0.0013885498046875
7.023586,0.0004959106445312,-0.0009384155273437,0.0002899169921875,-0.0005416870117187,-0.0009918212890625,0.007171630859375,-0.6057586669921875,-0.0014419555664062,0.00677490234375,-0.0068817138671875,0.0052871704101562,-0.0057373046875,0.0051193237304687,-0.0056076049804687,0.0029983520507812,-0.0030136108398437,0.0019378662109375,-0.001861572265625,0.0009765625,-0.0013504028320312
7.067037,0.0003433227539062,-0.0012283325195312,-2.288818359375e-05,1.52587890625e-05,-0.0012054443359375,0.007568359375,-0.6057281494140625,-0.0010986328125,0.0052642822265625,-0.0065383911132812,0.004852294921875,-0.0060882568359375,0.005096435546875,-0.0052719116210937,0.002960205078125,-0.0027999877929687,0.0026626586914062,-0.0015869140625,0.0013046264648437,-0.0011978149414062
7.096562,3.814697265625e-05,-6.103515625e-05,0.0004501342773437,0.0006103515625,-0.0019989013671875,0.0083999633789062,-0.60150146484375,-0.0011978149414062,0.0050582885742187,-0.0058975219726562,0.0036163330078125,-0.0046844482421875,0.0045242309570312,-0.0051956176757812,0.003143310546875,-0.0029220581054687,0.001800537109375,-0.0005645751953125,0.0014190673828125,-0.0015029907226562
7.123515,-0.0004348754882812,-0.0004043579101562,-0.0001907348632812,0.00048828125,-0.0026473999023437,0.0084609985351562,-0.5960464477539062,0.0004501342773437,0.0035552978515625,-0.005126953125,0.00360107421875,-0.0044326782226562,0.0030593872070312,-0.0046539306640625,0.0022506713867187,-0.0026779174804687,0.0021438598632812,-0.0012359619140625,0.0006561279296875,-0.0008926391601562
7.149533,-0.000213623046875,-7.62939453125e-05,-0.0015182495117187,0.0011215209960937,-0.0028228759765625,0.0089263916015625,-0.5881195068359375,0.0006637573242187,0.0022506713867187,-0.0040283203125,0.0025177001953125,-0.003692626953125,0.002899169921875,-0.0029754638671875,0.001708984375,-0.0023193359375,0.0008087158203125,-0.00091552734375,6.866455078125e-05,-0.0015106201171875
7.182702,-0.0011444091796875,0.0003890991210937,-0.00213623046875,0.0024261474609375,-0.0032424926757812,0.0084381103515625,-0.5749282836914062,0.003326416015625,-0.0012130737304687,-0.0026931762695312,0.0015945434570312,-0.0027923583984375,0.001800537109375,-0.002899169921875,0.0010833740234375,-0.0009689331054687,0.0008316040039062,-0.0009765625,0.0004806518554687,-0.0013351440429687
7.211477,-0.0006179809570312,0.0009841918945312,-0.0020370483398437,0.0016860961914062,-0.00299072265625,0.0080947875976562,-0.564483642578125,0.0050735473632812,-0.0021133422851562,-0.00140380859375,-0.000335693359375,-0.0012283325195312,0.0010452270507812,-0.0023193359375,0.000335693359375,-0.0010910034179687,0.000885009765625,-0.0003890991210937,0.000640869140625,-8.392333984375e-05
7.237978,-0.00079345703125,0.00079345703125,-0.0014572143554687,0.0018768310546875,-0.0034713745117187,0.0067138671875,-0.554046630859375,0.0068817138671875,-0.0040664672851562,-0.000274658203125,-0.0010528564453125,-0.000579833984375,-0.0001373291015625,-0.001251220703125,-0.0001678466796875,-0.0006103515625,-0.0001907348632812,-0.0002288818359375,6.103515625e-05,-0.0007476806640625
7.266455,-0.001068115234375,0.0015640258789062,-0.0017623901367187,0.0022811889648437,-0.0024566650390625,0.0073165893554687,-0.545501708984375,0.0088424682617187,-0.004119873046875,0.0009231567382812,-0.0016403198242187,0.0006027221679687,-0.0002288818359375,-0.0007705688476562,-0.0005264282226562,-0.0003890991210937,-0.0004653930664062,0.0003585815429687,6.866455078125e-05,-9.1552734375e-05
7.294955,-0.00067138671875,0.0007171630859375,-0.00140380859375,0.0020980834960937,-0.0030670166015625,0.0060272216796875,-0.5400009155273438,0.0097198486328125,-0.0052337646484375,0.0013656616210937,-0.0018539428710937,0.0007247924804687,-0.0012969970703125,-0.0010833740234375,-0.001007080078125,0.0004653930664062,-0.0013198852539062,0.0008544921875,0.0004119873046875,-0.0008544921875
7.326839,-0.0006637573242187,0.0009841918945312,-0.0016250610351562,0.00164794921875,-0.0020980834960937,0.0056533813476562,-0.5367660522460938,0.0101089477539062,-0.0054397583007812,0.0014114379882812,-0.0024185180664062,0.0009384155273437,-0.00140380859375,0.0001373291015625,-0.0016098022460937,0.0001754760742187,-0.0008087158203125,0.0015640258789062,-0.00030517578125,-0.0007400512695312
7.360631,-0.0010452270507812,0.0006790161132812,-0.0004119873046875,0.0010910034179687,-0.0021591186523437,0.0054931640625,-0.53912353515625,0.0075912475585937,-0.0053787231445312,0.001800537109375,-0.0020599365234375,0.0013580322265625,-0.0013809204101562,-0.00030517578125,-0.0016021728515625,0.0004425048828125,-0.0010452270507812,0.0009231567382812,-0.0009841918945312,-0.0003738403320312
7.390601,-1.52587890625e-05,0.0004501342773437,-0.0004119873046875,0.0016860961914062,-0.0018692016601562,0.005401611328125,-0.54412841796875,0.0054168701171875,-0.0046310424804687,0.0008163452148437,-0.0020751953125,0.0006942749023437,-0.001220703125,-0.000732421875,-0.0014419555664062,0.0006484985351562,-0.0004653930664062,0.0011520385742187,-0.0009384155273437,-0.000762939453125
7.41834,0.0004119873046875,0.0004653930664062,-0.0005340576171875,0.0011444091796875,-0.001861572265625,0.0064315795898437,-0.5529632568359375,0.0027999877929687,-0.0023193359375,5.340576171875e-05,-0.0013656616210937,-0.0003204345703125,-0.0001754760742187,-0.0010452270507812,-0.0014572143554687,0.0004425048828125,-0.0002975463867187,0.0009918212890625,-0.000244140625,-0.0004959106445312
7.451552,0.0002365112304687,0.0001907348632812,-3.0517578125e-05,0.0010452270507812,-0.0019149780273437,0.007354736328125,-0.563201904296875,0.0007476806640625,-0.0004806518554687,-0.0014114379882812,-0.0001373291015625,-0.0006561279296875,0.0010604858398437,-0.00140380859375,-0.00048828125,0.0002593994140625,-3.814697265625e-05,0.0008163452148437,-0.0002822875976562,-0.0006332397460937
7.478182,0.000274658203125,0.0001754760742187,0.000396728515625,0.0009613037109375,-0.0019073486328125,0.0081787109375,-0.5774993896484375,-0.0016708374023437,0.0018386840820312,-0.0028305053710937,0.0020217895507812,-0.0020599365234375,0.0015487670898437,-0.0020294189453125,0.0006790161132812,-0.0005340576171875,0.0007400512695312,0.0006637573242187,-0.0005874633789062,-0.0003280639648437
7.503867,0.0004348754882812,-8.392333984375e-05,0.0004959106445312,0.0007095336914062,-0.002288818359375,0.0091171264648437,-0.5901565551757812,-0.0036697387695312,0.0032958984375,-0.0051956176757812,0.00299072265625,-0.0027008056640625,0.0025787353515625,-0.0027236938476562,0.0009002685546875,-0.0011825561523437,0.0007553100585937,-0.0006637573242187,0.0003585815429687,-0.0009231567382812
7.53166,-0.00018310546875,0.0006790161132812,9.1552734375e-05,0.0004196166992187,-0.0027236938476562,0.0101699829101562,-0.6005172729492188,-0.0052871704101562,0.0049285888671875,-0.0059814453125,0.003936767578125,-0.0044021606445312,0.0035247802734375,-0.003875732421875,0.0012664794921875,-0.0012359619140625,0.0006256103515625,-0.0008544921875,0.0013504028320312,-0.0005569458007812
7.559079,0.0001373291015625,0.0001068115234375,-0.0001220703125,0.0011978149414062,-0.0033645629882812,0.0112991333007812,-0.6100387573242188,-0.007110595703125,0.0080490112304687,-0.0074462890625,0.0046157836914062,-0.0053329467773437,0.0029525756835937,-0.0042877197265625,0.001922607421875,-0.001678466796875,0.0006637573242187,-0.0010833740234375,0.0006179809570312,-0.0012359619140625
7.586308,-1.52587890625e-05,0.00103759765625,-0.0006332397460937,0.0014801025390625,-0.0041046142578125,0.0114822387695312,-0.6158447265625,-0.00811767578125,0.0089111328125,-0.0080795288085937,0.0049667358398437,-0.0053482055664062,0.004119873046875,-0.004669189453125,0.0022735595703125,-0.0020294189453125,0.0009613037109375,-0.0008392333984375,0.0004119873046875,-0.0009002685546875
7.614816,-0.0004730224609375,0.00018310546875,-0.0011444091796875,0.0027999877929687,-0.0047683715820312,0.01202392578125,-0.6185302734375,-0.0081939697265625,0.0106735229492187,-0.0080795288085937,0.0052108764648437,-0.0053863525390625,0.0041732788085937,-0.0044326782226562,0.001312255859375,-0.0022506713867187,0.0012283325195312,-0.0008392333984375,0.0005035400390625,-0.0010986328125
7.649694,-3.0517578125e-05,0.0009231567382812,-0.0008621215820312,0.0023040771484375,-0.00531005859375,0.0123977661132812,-0.6189422607421875,-0.0077590942382812,0.0115280151367187,-0.0080490112304687,0.005615234375,-0.0053253173828125,0.0031051635742187,-0.0036773681640625,0.0015487670898437,-0.0023040771484375,0.000701904296875,-0.0011062622070312,0.0005722045898437,-0.0014801025390625
7.67689,-0.0006790161132812,0.0007705688476562,-0.001434326171875,0.0033111572265625,-0.0049972534179687,0.0137176513671875,-0.6156997680664062,-0.007598876953125,0.0121536254882812,-0.0075302124023437,0.004638671875,-0.0048828125,0.0030975341796875,-0.0037155151367187,0.0015716552734375,-0.0017242431640625,0.0004196166992187,-0.000640869140625,0.0007476806640625,-0.0015640258789062
7.707325,-0.0008163452148437,0.00128173828125,-0.0018463134765625,0.0029525756835937,-0.005889892578125,0.013458251953125,-0.6092376708984375,-0.006256103515625,0.0106658935546875,-0.0066909790039062,0.0042724609375,-0.003875732421875,0.00225830078125,-0.003631591796875,0.0016326904296875,-0.0017318725585937,0.0009613037109375,-0.0005035400390625,0.0005950927734375,-0.001312255859375
7.737385,-0.0008773803710937,0.0017776489257812,-0.0023117065429687,0.0028762817382812,-0.0058670043945312,0.0138473510742187,-0.5982208251953125,-0.0038909912109375,0.0097427368164062,-0.0056915283203125,0.0029144287109375,-0.0035934448242187,0.001739501953125,-0.0026931762695312,0.0001907348632812,-0.00152587890625,0.0004196166992187,-0.0004425048828125,-0.0001602172851562,-0.0007400512695312
7.766011,-0.0009994506835937,0.0016860961914062,-0.0022354125976562,0.003692626953125,-0.0064544677734375,0.0126113891601562,-0.5868988037109375,-0.0018997192382812,0.0080032348632812,-0.0046615600585937,0.0019302368164062,-0.0025558471679687,0.000885009765625,-0.0019454956054687,-0.0002975463867187,-0.0009765625,-0.0001983642578125,-0.0001602172851562,0.0009002685546875,-0.0008468627929687
7.794004,-0.0014190673828125,0.001556396484375,-0.0029373168945312,0.0037460327148437,-0.0062942504882812,0.012939453125,-0.5732955932617188,0.0006637573242187,0.0062408447265625,-0.0031051635742187,0.0008468627929687,-0.0018539428710937,0.00030517578125,-0.0004653930664062,-0.0003890991210937,-0.0005874633789062,-3.0517578125e-05,3.814697265625e-05,-0.000244140625,-0.0009689331054687
7.824292,-0.0014419555664062,0.001739501953125,-0.0029754638671875,0.0040130615234375,-0.0063552856445312,0.0115966796875,-0.5573196411132812,0.0054779052734375,0.0046005249023437,-0.0011520385742187,-1.52587890625e-05,-0.0006027221679687,-0.0006256103515625,-0.0006866455078125,-0.0015716552734375,0.0007705688476562,-0.0009536743164062,0.0005340576171875,0.0002365112304687,-0.0010223388671875
7.853075,-0.0014724731445312,0.0016632080078125,-0.0038070678710937,0.0039443969726562,-0.0062332153320312,0.0101470947265625,-0.541656494140625,0.0083541870117187,0.0024261474609375,-0.0002365112304687,-0.0014114379882812,0.000946044921875,-0.0017929077148437,0.0009307861328125,-0.0016708374023437,0.001373291015625,-0.0014419555664062,0.0008010864257812,-0.0006332397460937,-0.0002365112304687
7.88967,-0.0013504028320312,0.0018768310546875,-0.0037765502929687,0.0040130615234375,-0.0056533813476562,0.0095062255859375,-0.5228195190429688,0.0130996704101562,9.1552734375e-05,0.0014801025390625,-0.0037460327148437,0.0022430419921875,-0.002410888671875,0.0009613037109375,-0.0027618408203125,0.001922607421875,-0.0022659301757812,0.001068115234375,-0.0003509521484375,-0.000274658203125
7.917944,-0.0016708374023437,0.0016021728515625,-0.0032119750976562,0.0042953491210937,-0.005096435546875,0.0073394775390625,-0.5087738037109375,0.0162429809570312,-0.0021514892578125,0.0031585693359375,-0.0045700073242187,0.00299072265625,-0.003387451171875,0.0025177001953125,-0.0027694702148437,0.0019454956054687,-0.0018692016601562,0.0019760131835937,-0.0010910034179687,-6.103515625e-05
7.948737,-0.0018157958984375,0.0016403198242187,-0.0026016235351562,0.0032958984375,-0.0047760009765625,0.00653076171875,-0.4982986450195312,0.0191421508789062,-0.0040817260742187,0.004058837890625,-0.0045166015625,0.0036239624023437,-0.0043258666992187,0.0018692016601562,-0.0034866333007812,0.0022964477539062,-0.0023345947265625,0.0018157958984375,-0.0016708374023437,-0.0003204345703125
7.976865,-0.0018157958984375,0.001495361328125,-0.0028533935546875,0.0033416748046875,-0.0040130615234375,0.0058212280273437,-0.4895477294921875,0.0199966430664062,-0.0055923461914062,0.0038681030273437,-0.0057144165039062,0.0038070678710937,-0.0039825439453125,0.0029983520507812,-0.0036544799804687,0.0032424926757812,-0.0019912719726562,0.0020904541015625,-0.0014801025390625,0.0002593994140625
8.003991,-0.0018539428710937,0.0011672973632812,-0.0021591186523437,0.0033187866210937,-0.0035247802734375,0.0044021606445312,-0.4853134155273437,0.0200347900390625,-0.0064163208007812,0.0048980712890625,-0.0052032470703125,0.0044784545898437,-0.0045700073242187,0.0018386840820312,-0.0034637451171875,0.0026626586914062,-0.0025558471679687,0.0017852783203125,-0.0014419555664062,0.0009078979492187
8.033908,-0.0011520385742187,0.0010528564453125,-0.0019683837890625,0.0030288696289062,-0.0026931762695312,0.0043411254882812,-0.4843215942382812,0.0202713012695312,-0.0065841674804687,0.0041427612304687,-0.0048065185546875,0.004058837890625,-0.0038070678710937,0.0025558471679687,-0.0027847290039062,0.0028762817382812,-0.0022735595703125,0.0023269653320312,-0.0013656616210937,0.0006561279296875
8.063549,-0.0009231567382812,0.0005874633789062,-0.0014572143554687,0.0018844604492187,-0.0020980834960937,0.0042190551757812,-0.486907958984375,0.0179901123046875,-0.0069808959960937,0.0040054321289062,-0.0046539306640625,0.003662109375,-0.0030288696289062,0.002044677734375,-0.0031051635742187,0.0016326904296875,-0.0016403198242187,0.001678466796875,-0.001190185546875,0.000518798828125
8.091877,-0.0002670288085937,0.0005264282226562,-0.000640869140625,0.0016555786132812,-0.0018157958984375,0.0033493041992187,-0.4928817749023437,0.0164566040039062,-0.0058670043945312,0.003173828125,-0.0038299560546875,0.0024948120117187,-0.0030441284179687,0.001129150390625,-0.002716064453125,0.0019683837890625,-0.001495361328125,0.0016021728515625,-0.0012969970703125,0.0002517700195312
8.122625,0.0001678466796875,0.0001678466796875,0.0001678466796875,0.0010604858398437,-0.0013275146484375,0.0037002563476562,-0.5023345947265625,0.014190673828125,-0.0052642822265625,0.0016937255859375,-0.0029144287109375,0.001739501953125,-0.001556396484375,0.0003433227539062,-0.0020980834960937,0.0011672973632812,-0.0006027221679687,0.001861572265625,-0.0010910034179687,-9.918212890625e-05
8.151091,6.866455078125e-05,9.1552734375e-05,-0.0004196166992187,0.0002365112304687,-0.000701904296875,0.0035171508789062,-0.5143585205078125,0.0116424560546875,-0.003448486328125,0.0007400512695312,-0.001983642578125,0.0006179809570312,-0.000885009765625,-0.0007476806640625,-0.0013504028320312,0.00067138671875,-0.0007705688476562,0.001068115234375,-0.0007171630859375,0.0004196166992187
8.178013,0.00018310546875,-0.0001220703125,0.0003204345703125,0.0001678466796875,0.000213623046875,0.0031280517578125,-0.5263137817382812,0.0092239379882812,-0.0028762817382812,-0.0001449584960937,-0.00048828125,0.0,0.0005645751953125,-0.001617431640625,-0.0007858276367187,-0.0001373291015625,-0.0004119873046875,0.0005722045898437,0.0002517700195312,-0.000732421875
8.212917,-0.0001754760742187,-0.0006103515625,0.00067138671875,-0.000518798828125,6.103515625e-05,0.0037155151367187,-0.5427474975585938,0.0057449340820312,-0.00128173828125,-0.0021743774414062,0.001129150390625,-0.0020523071289062,0.0013046264648437,-0.0025863647460937,0.0005035400390625,-0.0005035400390625,0.0001144409179687,0.0006484985351562,-0.0001678466796875,-0.0006027221679687
8.24081,0.0004653930664062,-0.0009689331054687,0.0009002685546875,-0.00042724609375,0.0003814697265625,0.0048141479492187,-0.5570068359375,0.00335693359375,0.0017013549804687,-0.003692626953125,0.0017471313476562,-0.0028610229492187,0.0024948120117187,-0.0034561157226562,0.0005950927734375,-0.0012664794921875,0.0006942749023437,0.0004653930664062,-0.0001068115234375,-0.001434326171875
8.269328,0.0006866455078125,-0.0008316040039062,0.0011978149414062,-0.00103759765625,0.0001678466796875,0.0055618286132812,-0.5701828002929688,0.00177001953125,0.0029830932617187,-0.004302978515625,0.0037307739257812,-0.00390625,0.002838134765625,-0.0042800903320312,0.001739501953125,-0.0016098022460937,0.0011978149414062,-0.00091552734375,0.0005645751953125,-0.0009536743164062
8.300329,0.0004730224609375,-4.57763671875e-05,0.0013885498046875,-0.0008163452148437,-0.0002517700195312,0.0060653686523437,-0.5829010009765625,-0.0005722045898437,0.0037307739257812,-0.006195068359375,0.0043792724609375,-0.0045700073242187,0.0043487548828125,-0.004730224609375,0.0026016235351562,-0.0022811889648437,0.00152587890625,-0.0005722045898437,0.0007247924804687,-0.0013580322265625
8.327875,0.0011825561523437,-0.0007476806640625,0.0016860961914062,-0.0004196166992187,-0.0006790161132812,0.0072402954101562,-0.5952377319335938,-0.0019378662109375,0.0069808959960937,-0.00677490234375,0.0052261352539062,-0.0056838989257812,0.00433349609375,-0.0053863525390625,0.0027694702148437,-0.002685546875,0.0015869140625,-0.0007705688476562,0.0008163452148437,-0.0011444091796875
8.366029,0.0006332397460937,-0.0003433227539062,0.0009002685546875,0.0002975463867187,-0.0010147094726562,0.007659912109375,-0.60321044921875,-0.0031509399414062,0.0073089599609375,-0.0081253051757812,0.0054092407226562,-0.0059585571289062,0.0044021606445312,-0.0055999755859375,0.002899169921875,-0.0026626586914062,0.0022201538085937,-0.0017547607421875,0.00128173828125,-0.0018463134765625
8.395258,1.52587890625e-05,-0.0007247924804687,0.0004043579101562,0.0003204345703125,-0.001861572265625,0.0085983276367187,-0.6113128662109375,-0.0027389526367187,0.0105743408203125,-0.00872802734375,0.0063705444335937,-0.0062026977539062,0.0046920776367187,-0.0058517456054687,0.0032501220703125,-0.003143310546875,0.002105712890625,-0.0015411376953125,0.0009536743164062,-0.0012054443359375
8.423779,0.0005111694335937,0.000244140625,0.0001373291015625,-0.0001449584960937,-0.0024490356445312,0.009429931640625,-0.6131744384765625,-0.0012588500976562,0.0110397338867187,-0.0085525512695312,0.0062713623046875,-0.0069503784179687,0.00543212890625,-0.0053253173828125,0.003082275390625,-0.0030746459960937,0.0021820068359375,-0.0009231567382812,0.001068115234375,-0.0019760131835937
8.454608,-7.62939453125e-06,0.0002517700195312,0.0,0.0011520385742187,-0.0032958984375,0.010650634765625,-0.6117019653320312,-0.0019683837890625,0.0112152099609375,-0.007843017578125,0.0061721801757812,-0.006072998046875,0.004547119140625,-0.004730224609375,0.0030288696289062,-0.0030746459960937,0.001708984375,-0.0014114379882812,0.0010223388671875,-0.0014801025390625
8.483127,-0.0002288818359375,0.0008926391601562,-0.0004806518554687,0.0012741088867187,-0.003936767578125,0.0096435546875,-0.607208251953125,0.0001068115234375,0.0111007690429687,-0.0069503784179687,0.0050430297851562,-0.0054473876953125,0.0032196044921875,-0.0045928955078125,0.0021896362304687,-0.0035018920898437,0.0014801025390625,-0.0010757446289062,0.0003814697265625,-0.0016937255859375
8.510344,-0.0001754760742187,0.0006866455078125,-0.0010299682617187,0.0013885498046875,-0.0041885375976562,0.0101165771484375,-0.5995712280273438,0.0023040771484375,0.0094985961914062,-0.006103515625,0.0043182373046875,-0.0051116943359375,0.0036087036132812,-0.0037155151367187,0.0012588500976562,-0.0017852783203125,0.0006332397460937,-0.0016708374023437,0.0011138916015625,-0.0010528564453125
8.541622,-0.0007095336914062,0.0008392333984375,-0.0017318725585937,0.0015945434570312,-0.0040435791015625,0.0093841552734375,-0.5884475708007812,0.00555419921875,0.0085830688476562,-0.0048599243164062,0.0023956298828125,-0.0041046142578125,0.0020675659179687,-0.0029830932617187,0.0010833740234375,-0.001556396484375,0.0007781982421875,-0.0010833740234375,0.0005874633789062,-0.0012588500976562
8.571458,-0.0005035400390625,0.0008544921875,-0.0019073486328125,0.0021820068359375,-0.004180908203125,0.0093994140625,-0.5749130249023438,0.0084609985351562,0.0064697265625,-0.0029525756835937,0.001617431640625,-0.002410888671875,0.0008926391601562,-0.0020370483398437,0.0003509521484375,-0.0012435913085937,0.0002670288085937,-0.0008926391601562,0.0006637573242187,-0.0010910034179687
8.598703,-0.00103759765625,0.0010910034179687,-0.0021133422851562,0.0019989013671875,-0.0044174194335937,0.0082550048828125,-0.5611724853515625,0.0130157470703125,0.0054550170898437,-0.0014572143554687,0.0,-0.0016403198242187,0.0001220703125,-0.0010604858398437,8.392333984375e-05,-9.918212890625e-05,-0.0001678466796875,-1.52587890625e-05,9.1552734375e-05,-0.00115966796875
8.625425,-0.0010299682617187,0.0008468627929687,-0.0020675659179687,0.0024948120117187,-0.0032882690429687,0.006927490234375,-0.5469512939453125,0.0164566040039062,0.0027542114257812,0.0003585815429687,-0.001068115234375,0.0005950927734375,-0.0009307861328125,-0.00079345703125,-0.0008392333984375,0.0006561279296875,4.57763671875e-05,0.0001144409179687,0.0001983642578125,-0.0007095336914062
8.656162,-0.0008468627929687,0.0009765625,-0.0022811889648437,0.0029678344726562,-0.0031890869140625,0.0059051513671875,-0.5300140380859375,0.0203094482421875,-0.0003738403320312,0.0026702880859375,-0.0029144287109375,0.0009689331054687,-0.0017623901367187,0.0008544921875,-0.001861572265625,0.0005416870117187,-0.0006179809570312,0.000640869140625,-9.1552734375e-05,-0.0010833740234375
8.682291,-0.0013885498046875,0.0008010864257812,-0.0024566650390625,0.00213623046875,-0.0029754638671875,0.0045623779296875,-0.51611328125,0.0236129760742187,-0.00225830078125,0.0037155151367187,-0.0040359497070312,0.0025100708007812,-0.0027694702148437,0.0006179809570312,-0.0019607543945312,0.00128173828125,-0.0017318725585937,0.0008926391601562,-0.0009994506835937,-0.0001068115234375
8.708414,-0.00140380859375,0.0003890991210937,-0.00213623046875,0.0026779174804687,-0.0028610229492187,0.00408935546875,-0.5044097900390625,0.0254974365234375,-0.0047683715820312,0.00390625,-0.00494384765625,0.0033493041992187,-0.0031890869140625,0.0018768310546875,-0.0027999877929687,0.0014801025390625,-0.0017166137695312,0.001434326171875,-0.0009918212890625,0.0004119873046875
8.73703,-0.0014877319335937,0.0012054443359375,-0.0018310546875,0.001739501953125,-0.0017852783203125,0.0027313232421875,-0.4932174682617187,0.0287094116210937,-0.006683349609375,0.0055618286132812,-0.0055999755859375,0.0040969848632812,-0.0040512084960937,0.002166748046875,-0.003021240234375,0.0023117065429687,-0.00238037109375,0.0014877319335937,-0.0007400512695312,-7.62939453125e-05
8.763824,-0.0008087158203125,0.0014114379882812,-0.0016708374023437,0.0020599365234375,-0.0016937255859375,0.0014419555664062,-0.4854965209960937,0.0303421020507812,-0.0074844360351562,0.0062255859375,-0.00543212890625,0.0048065185546875,-0.0039901733398437,0.0027923583984375,-0.0036773681640625,0.003021240234375,-0.0026016235351562,0.0015029907226562,-0.0008316040039062,8.392333984375e-05
8.790736,-0.000762939453125,0.0004425048828125,-0.00140380859375,0.0016021728515625,-0.0016403198242187,0.00140380859375,-0.4805831909179687,0.0295333862304687,-0.0090484619140625,0.0064468383789062,-0.0063934326171875,0.0047531127929687,-0.0043258666992187,0.0027542114257812,-0.003082275390625,0.0028762817382812,-0.0025253295898437,0.0014495849609375,-0.00140380859375,-0.0001373291015625
8.81936,-0.0010528564453125,0.000946044921875,-0.0011215209960937,0.0013961791992187,-0.001068115234375,0.0010452270507812,-0.47808837890625,0.0278854370117187,-0.0095596313476562,0.007354736328125,-0.0058517456054687,0.00531005859375,-0.0040817260742187,0.0026092529296875,-0.0039825439453125,0.002655029296875,-0.0020828247070312,0.001617431640625,-0.0013046264648437,-0.0002059936523437
8.84483,-0.001007080078125,0.0008621215820312,-0.0010833740234375,0.0013198852539062,-0.00079345703125,-0.0003128051757812,-0.4791183471679687,0.0276336669921875,-0.0093460083007812,0.0061111450195312,-0.00592041015625,0.0048751831054687,-0.0042572021484375,0.0029296875,-0.0030670166015625,0.0020370483398437,-0.00238037109375,0.0018157958984375,-0.0013046264648437,0.0003433227539062
8.873705,-0.0002899169921875,0.0006103515625,-0.000732421875,0.0006179809570312,-0.000518798828125,0.0004425048828125,-0.4827880859375,0.0244369506835937,-0.0093994140625,0.0057601928710937,-0.0053482055664062,0.0046463012695312,-0.0037002563476562,0.0025863647460937,-0.0030899047851562,0.0016403198242187,-0.002044677734375,0.0019760131835937,-0.000701904296875,0.000457763671875
8.900896,-1.52587890625e-05,-0.000213623046875,-0.0005340576171875,0.0001602172851562,-0.0001449584960937,0.0004806518554687,-0.4886016845703125,0.0219345092773437,-0.0086822509765625,0.00506591796875,-0.0052947998046875,0.0033645629882812,-0.0029373168945312,0.001861572265625,-0.0035781860351562,0.002288818359375,-0.0015411376953125,0.00164794921875,-0.0012588500976562,-0.0001373291015625
8.927985,0.0001449584960937,0.0006484985351562,-0.0001449584960937,0.0001602172851562,0.0001754760742187,0.001129150390625,-0.4958724975585937,0.0197906494140625,-0.0077972412109375,0.004058837890625,-0.0040359497070312,0.0029525756835937,-0.0024948120117187,0.0005111694335937,-0.0024032592773437,0.001922607421875,-0.0014190673828125,0.0012435913085937,-0.0010833740234375,-1.52587890625e-05
8.955318,0.0004425048828125,0.0003128051757812,0.0011062622070312,-7.62939453125e-06,0.0005035400390625,0.0017166137695312,-0.5067291259765625,0.016754150390625,-0.0073776245117187,0.00262451171875,-0.0028839111328125,0.0016860961914062,-0.0018692016601562,-0.0003433227539062,-0.0019149780273437,0.0009841918945312,-0.0008392333984375,0.000640869140625,-0.0007553100585937,0.0001373291015625
8.983822,-0.0003890991210937,-0.000244140625,0.001129150390625,-0.0005645751953125,0.0002899169921875,0.0021743774414062,-0.5191574096679688,0.01312255859375,-0.0051116943359375,0.0012054443359375,-0.0015182495117187,0.0011672973632812,-0.0008926391601562,-0.0010528564453125,-0.0013275146484375,0.0002517700195312,-0.0005416870117187,0.0003814697265625,-0.0009918212890625,0.0003128051757812
9.010156,0.00054931640625,-0.00048828125,0.0005569458007812,-0.00067138671875,0.0003814697265625,0.0027923583984375,-0.53076171875,0.0103683471679687,-0.003021240234375,0.0009078979492187,-0.0005264282226562,0.0003509521484375,0.0002899169921875,-0.00115966796875,-0.0005416870117187,8.392333984375e-05,0.00018310546875,0.0,-0.0002059936523437,-0.00054931640625
9.0362,0.0001678466796875,-0.0002365112304687,0.0005264282226562,-0.0004348754882812,0.0002822875976562,0.003509521484375,-0.5430908203125,0.0068359375,-0.0014572143554687,-0.0015182495117187,-0.000213623046875,-0.000579833984375,0.0005340576171875,-0.0019760131835937,-0.0002517700195312,-0.0008926391601562,-0.0001602172851562,0.0003890991210937,-4.57763671875e-05,-0.00079345703125
9.065313,0.0008010864257812,-0.0003738403320312,0.0015869140625,-0.0002517700195312,-0.0003890991210937,0.0045394897460937,-0.5553207397460938,0.0038375854492187,-0.0002288818359375,-0.0021820068359375,0.0011215209960937,-0.0018539428710937,0.001708984375,-0.0019073486328125,0.0007247924804687,-0.0013275146484375,0.0011367797851562,0.0002899169921875,-0.0006484985351562,-0.000640869140625
9.09384,0.0007095336914062,-0.0003128051757812,0.000518798828125,0.0001449584960937,-0.0002059936523437,0.0061187744140625,-0.567779541015625,0.0008468627929687,0.0020370483398437,-0.00347900390625,0.0022964477539062,-0.0029678344726562,0.0019454956054687,-0.0029067993164062,0.000885009765625,-0.0017852783203125,0.0008392333984375,-0.0005645751953125,-2.288818359375e-05,-0.0012588500976562
9.12175,0.0005950927734375,0.0008163452148437,0.0011825561523437,0.0004348754882812,-0.0008316040039062,0.0063705444335937,-0.5782928466796875,-0.0016860961914062,0.0036773681640625,-0.0052108764648437,0.0027008056640625,-0.00384521484375,0.00177001953125,-0.0040359497070312,0.0014419555664062,-0.0015792846679687,0.0006790161132812,-0.0011138916015625,0.0002365112304687,-0.0013046264648437
9.157875,0.00042724609375,-0.0001449584960937,0.0006942749023437,0.0006179809570312,-0.0018234252929687,0.0079269409179687,-0.5900039672851562,-0.0056228637695312,0.004974365234375,-0.0056991577148437,0.00433349609375,-0.0044174194335937,0.0036697387695312,-0.0037384033203125,0.0017547607421875,-0.0020294189453125,0.0012588500976562,-0.00042724609375,0.0011749267578125,-0.001495361328125
9.185349,0.0004653930664062,9.1552734375e-05,0.0006637573242187,0.0005645751953125,-0.0022125244140625,0.0088577270507812,-0.5972518920898438,-0.0071029663085937,0.0066452026367187,-0.0059814453125,0.0042800903320312,-0.004913330078125,0.0038375854492187,-0.00396728515625,0.00225830078125,-0.0018768310546875,0.0016326904296875,-0.0008544921875,0.0011138916015625,-0.0016708374023437
9.215686,-6.866455078125e-05,-0.00030517578125,0.0005722045898437,0.0015640258789062,-0.0030136108398437,0.010528564453125,-0.6022720336914062,-0.0084609985351562,0.0081634521484375,-0.0071334838867187,0.0044174194335937,-0.0052642822265625,0.003509521484375,-0.0049819946289062,0.0022125244140625,-0.0025100708007812,0.0015335083007812,1.52587890625e-05,0.00079345703125,-0.001251220703125
9.24579,-0.0002212524414062,0.0005340576171875,-0.0005264282226562,0.0012359619140625,-0.003814697265625,0.0109710693359375,-0.6040573120117188,-0.0094833374023437,0.0076217651367187,-0.0066375732421875,0.0044937133789062,-0.0057220458984375,0.004150390625,-0.004486083984375,0.0017929077148437,-0.0016098022460937,0.0017929077148437,-0.0011825561523437,0.0011749267578125,-0.0010528564453125
9.2739,-9.918212890625e-05,0.0002059936523437,-0.00054931640625,0.00225830078125,-0.004608154296875,0.0117263793945312,-0.6033782958984375,-0.0094528198242187,0.0082321166992187,-0.0073623657226562,0.0048370361328125,-0.005218505859375,0.0030517578125,-0.0043106079101562,0.001739501953125,-0.0015640258789062,0.000640869140625,-0.0013427734375,0.0005416870117187,-0.0018997192382812
9.302353,-0.0003433227539062,0.0009384155273437,-0.0017852783203125,0.0022659301757812,-0.0048446655273437,0.0119552612304687,-0.600006103515625,-0.0087966918945312,0.0081710815429687,-0.006591796875,0.0046844482421875,-0.0045394897460937,0.003082275390625,-0.0039596557617187,0.0012893676757812,-0.0013046264648437,0.0008468627929687,-0.0010757446289062,0.0007705688476562,-0.0008773803710937
9.33372,-0.0008087158203125,0.0012283325195312,-0.001861572265625,0.0033187866210937,-0.0051651000976562,0.0123443603515625,-0.5919570922851562,-0.0078048706054687,0.0078964233398437,-0.0051040649414062,0.0034332275390625,-0.003631591796875,0.0022201538085937,-0.0031814575195312,0.0008392333984375,-0.0012741088867187,0.001434326171875,-0.00030517578125,0.0004196166992187,-0.0014572143554687
9.360345,-0.0006790161132812,0.0006256103515625,-0.0022125244140625,0.002410888671875,-0.005279541015625,0.0123138427734375,-0.5849609375,-0.005889892578125,0.0069122314453125,-0.004180908203125,0.0026626586914062,-0.0031051635742187,0.002105712890625,-0.0020217895507812,0.0002899169921875,-0.0015029907226562,0.0003433227539062,-0.0004196166992187,-8.392333984375e-05,-0.001129150390625
9.39726,-0.0008010864257812,0.0013809204101562,-0.0021514892578125,0.0029144287109375,-0.0059051513671875,0.0104446411132812,-0.5715408325195312,-0.0031280517578125,0.0048980712890625,-0.00250244140625,0.0005569458007812,-0.0011215209960937,0.000885009765625,-0.0018157958984375,0.00054931640625,-0.000823974609375,-0.0001983642578125,-0.000396728515625,0.0008163452148437,-0.0010910034179687
9.428072,-0.0007553100585937,0.001220703125,-0.0028839111328125,0.0040969848632812,-0.0050506591796875,0.0101394653320312,-0.5587692260742188,-0.0002670288085937,0.0024490356445312,-0.0017471313476562,-0.0001449584960937,-0.000732421875,4.57763671875e-05,-0.0014877319335937,-0.0005035400390625,6.103515625e-05,-0.0001449584960937,-0.0002822875976562,-0.0006790161132812,-0.00054931640625
9.45661,-0.00140380859375,0.0014801025390625,-0.0026931762695312,0.0029296875,-0.0051116943359375,0.0093612670898437,-0.5460128784179688,0.0031204223632812,0.0004959106445312,-0.0007553100585937,-0.000518798828125,0.0002212524414062,-0.001068115234375,-0.0002059936523437,-0.0008010864257812,0.0004730224609375,-0.0003662109375,0.00067138671875,-0.0002212524414062,-0.0007247924804687
9.487541,-0.0014877319335937,0.0010299682617187,-0.0026321411132812,0.0032501220703125,-0.0050125122070312,0.0085296630859375,-0.5342025756835938,0.0065078735351562,-0.0009307861328125,0.0006866455078125,-0.00177001953125,0.000457763671875,-0.0015869140625,0.0003509521484375,-0.0005416870117187,0.0008392333984375,-0.0015029907226562,0.0010299682617187,-0.00048828125,-0.0008010864257812
9.515164,-0.0011215209960937,0.0010223388671875,-0.0023117065429687,0.0033416748046875,-0.004180908203125,0.0065231323242187,-0.5230636596679688,0.00885009765625,-0.0030975341796875,0.001953125,-0.0025634765625,0.0019302368164062,-0.001953125,0.0002288818359375,-0.0018692016601562,0.0016021728515625,-0.0022048950195312,0.0002059936523437,-0.0001678466796875,-0.0005111694335937
9.542073,-0.0009536743164062,0.0017242431640625,-0.0018844604492187,0.0024490356445312,-0.004058837890625,0.0059356689453125,-0.51495361328125,0.0115127563476562,-0.0041580200195312,0.0025634765625,-0.0033798217773437,0.0020370483398437,-0.0023956298828125,0.0013504028320312,-0.001861572265625,0.00115966796875,-0.0016098022460937,0.0013809204101562,-0.00054931640625,-0.0004348754882812
9.580671,-0.0013656616210937,0.0012283325195312,-0.0020599365234375,0.0021514892578125,-0.0037918090820312,0.005126953125,-0.5062789916992188,0.0142593383789062,-0.0049591064453125,0.0040206909179687,-0.0036087036132812,0.0020828247070312,-0.0026931762695312,0.001434326171875,-0.0026016235351562,0.0018692016601562,-0.0013580322265625,0.001495361328125,-0.0006942749023437,-6.103515625e-05
9.609202,-0.0008316040039062,0.00079345703125,-0.0013504028320312,0.0019378662109375,-0.0019149780273437,0.0039749145507812,-0.5023574829101562,0.0164108276367187,-0.0060806274414062,0.0037994384765625,-0.0042495727539062,0.0023574829101562,-0.0028457641601562,0.001007080078125,-0.0027313232421875,0.0011444091796875,-0.0020904541015625,0.0019683837890625,-0.0013275146484375,-0.0004501342773437
9.63751,-0.000274658203125,0.0009918212890625,-0.00115966796875,0.0014495849609375,-0.0016326904296875,0.003082275390625,-0.5007247924804688,0.016998291015625,-0.0059127807617187,0.0043869018554687,-0.0036239624023437,0.0030136108398437,-0.0020904541015625,0.0015335083007812,-0.0023345947265625,0.0015716552734375,-0.0015335083007812,0.002105712890625,-0.0008468627929687,0.000152587890625
9.668518,-9.918212890625e-05,0.000640869140625,-0.0007095336914062,0.0009613037109375,-0.0012969970703125,0.0027008056640625,-0.5026702880859375,0.0176544189453125,-0.0059814453125,0.00323486328125,-0.0035171508789062,0.0027008056640625,-0.0015487670898437,0.0012435913085937,-0.0021133422851562,0.000701904296875,-0.0013656616210937,0.000762939453125,-0.000732421875,-0.0001144409179687
9.695298,-0.0008773803710937,0.00048828125,-0.0001068115234375,0.00054931640625,-0.00079345703125,0.002716064453125,-0.5054397583007812,0.0173263549804687,-0.0060653686523437,0.002716064453125,-0.003143310546875,0.00146484375,-0.0012969970703125,0.000457763671875,-0.0018081665039062,0.001190185546875,-0.0007400512695312,0.0009994506835937,-0.0007858276367187,-6.866455078125e-05
9.726212,0.000640869140625,0.0005874633789062,6.866455078125e-05,0.0006561279296875,-0.0009613037109375,0.002044677734375,-0.5117263793945312,0.0169525146484375,-0.0056381225585937,0.0018692016601562,-0.0016326904296875,0.0011138916015625,-0.0009536743164062,-0.0007247924804687,-0.0014572143554687,0.0006637573242187,-0.0005111694335937,0.0010833740234375,-0.0007171630859375,-7.62939453125e-05
9.75674,-2.288818359375e-05,-0.0002670288085937,0.0004806518554687,0.0007476806640625,-0.0002365112304687,0.0020065307617187,-0.519287109375,0.015960693359375,-0.0045013427734375,0.0009307861328125,-0.0012588500976562,0.0002822875976562,-0.0004425048828125,-0.0010299682617187,-0.0004959106445312,0.000457763671875,-0.0002670288085937,0.001007080078125,-0.0005722045898437,-0.0003204345703125
9.785364,-0.0003204345703125,1.52587890625e-05,0.0007095336914062,-0.0006637573242187,-0.0002212524414062,0.0033798217773437,-0.5272903442382812,0.0146484375,-0.0034027099609375,-0.0002212524414062,-0.0001907348632812,-0.0003128051757812,0.000518798828125,-0.0014801025390625,-0.0005645751953125,0.0001907348632812,0.0006866455078125,0.0008468627929687,-0.0003738403320312,-0.0007476806640625
9.816336,0.0005340576171875,-0.0002975463867187,0.0006179809570312,-0.0004119873046875,8.392333984375e-05,0.0038909912109375,-0.5367813110351562,0.0121994018554687,-0.001678466796875,-0.0002517700195312,-0.0004043579101562,-0.0014572143554687,0.0013504028320312,-0.0023040771484375,0.0001602172851562,-0.0002517700195312,0.000152587890625,0.0002517700195312,0.0002365112304687,-0.0006790161132812
9.8444,3.0517578125e-05,-0.0007553100585937,0.0008773803710937,-0.0005569458007812,-0.000152587890625,0.0036697387695312,-0.5454788208007812,0.0109100341796875,-0.000762939453125,-0.001556396484375,0.0006027221679687,-0.0020370483398437,0.0013504028320312,-0.0017318725585937,0.000244140625,-0.001220703125,0.0005950927734375,3.0517578125e-05,0.0009689331054687,-0.0010833740234375
9.872198,0.0004348754882812,-0.0002899169921875,0.0009994506835937,-0.0004806518554687,-0.0005569458007812,0.003997802734375,-0.5518646240234375,0.01055908203125,-0.0001373291015625,-0.0021514892578125,0.0018310546875,-0.002960205078125,0.0012893676757812,-0.0023422241210937,0.0011978149414062,-0.0005722045898437,0.0013275146484375,-0.00054931640625,0.0004043579101562,-0.00042724609375
9.904124,0.0002288818359375,0.00018310546875,0.000701904296875,-0.00030517578125,-0.000823974609375,0.0047683715820312,-0.5572738647460938,0.0084228515625,0.0006103515625,-0.0030975341796875,0.001434326171875,-0.0033035278320312,0.0018997192382812,-0.0024337768554687,0.0005569458007812,-0.00146484375,0.000518798828125,-5.340576171875e-05,0.0002365112304687,-0.0009689331054687
9.932388,0.0001754760742187,-0.0001678466796875,0.0005950927734375,-0.00042724609375,-0.0008773803710937,0.0052337646484375,-0.561920166015625,0.0083389282226562,0.00091552734375,-0.0031509399414062,0.0023574829101562,-0.0027618408203125,0.0024337768554687,-0.0031967163085937,0.0004348754882812,-0.0016250610351562,0.0008544921875,-0.0004959106445312,0.0003204345703125,-0.001220703125
9.960933,-0.0002822875976562,-0.0004043579101562,0.0005874633789062,0.0003280639648437,-0.0008087158203125,0.0057907104492187,-0.5634994506835938,0.00823974609375,0.0016860961914062,-0.0033798217773437,0.0017242431640625,-0.0027694702148437,0.0019302368164062,-0.0027923583984375,0.0015945434570312,-0.0013351440429687,0.0009689331054687,3.0517578125e-05,0.0004119873046875,-0.0009918212890625
9.991971,-0.000213623046875,0.0006637573242187,0.00067138671875,0.0001296997070312,-0.0011138916015625,0.0060577392578125,-0.5642776489257812,0.0078277587890625,0.0009918212890625,-0.0027847290039062,0.0021743774414062,-0.0032958984375,0.001556396484375,-0.0029296875,0.0004959106445312,-0.0018081665039062,0.000885009765625,-0.0002822875976562,0.0008544921875,-0.0015792846679687
10.01904,-0.0002670288085937,0.0003509521484375,-0.0001373291015625,0.0004730224609375,-0.0006103515625,0.0052871704101562,-0.5634536743164062,0.0085067749023437,0.00091552734375,-0.0021438598632812,0.0020217895507812,-0.0024948120117187,0.001800537109375,-0.0030364990234375,0.0013961791992187,-0.0006256103515625,0.0005340576171875,-0.0001068115234375,0.0005950927734375,-0.0009231567382812
10.050126,7.62939453125e-06,-0.0004425048828125,0.000579833984375,0.0004730224609375,-0.0019912719726562,0.0063018798828125,-0.5615615844726562,0.0085906982421875,-0.00067138671875,-0.0026626586914062,0.0010986328125,-0.0026779174804687,0.0016632080078125,-0.002777099609375,0.00048828125,-0.0013046264648437,0.0007095336914062,-0.0006179809570312,0.0005035400390625,-0.0011749267578125
10.080108,-7.62939453125e-05,0.0005874633789062,-4.57763671875e-05,0.0011062622070312,-0.0014190673828125,0.0048828125,-0.5576553344726562,0.0095901489257812,-0.0006561279296875,-0.00146484375,0.0004653930664062,-0.0021743774414062,0.0006103515625,-0.0022659301757812,2.288818359375e-05,-0.0008773803710937,0.0011062622070312,-0.0003662109375,0.0008544921875,-0.0006637573242187
10.108268,-0.0005645751953125,-0.0004043579101562,-0.0006790161132812,3.0517578125e-05,-0.0016021728515625,0.0053558349609375,-0.552398681640625,0.0117874145507812,-0.0016021728515625,-0.0006332397460937,0.0003433227539062,-0.0013580322265625,0.0004959106445312,-0.001708984375,0.0010223388671875,-0.0015945434570312,0.0003204345703125,0.00030517578125,-0.000274658203125,-0.000762939453125
10.136622,-0.0005722045898437,0.0002899169921875,-0.0009918212890625,0.001190185546875,-0.0019302368164062,0.0047988891601562,-0.5453109741210938,0.0121688842773437,-0.0032272338867187,-0.0001907348632812,-0.0003662109375,-0.00048828125,0.0002288818359375,-0.001617431640625,0.0,-0.0003509521484375,-0.00042724609375,-0.00048828125,0.00054931640625,-0.0006332397460937
10.167855,-0.0008087158203125,0.00030517578125,-0.000732421875,0.00152587890625,-0.001556396484375,0.0046844482421875,-0.5362091064453125,0.0150909423828125,-0.0042343139648437,0.00079345703125,-0.0018310546875,4.57763671875e-05,-0.0001907348632812,-0.000732421875,-0.0006637573242187,-0.0008316040039062,-0.0001678466796875,0.0003662109375,4.57763671875e-05,-0.000823974609375
10.195228,2.288818359375e-05,0.001068115234375,-0.001190185546875,0.001434326171875,-0.0019454956054687,0.0035934448242187,-0.5268402099609375,0.0169754028320312,-0.00543212890625,0.0024948120117187,-0.0021438598632812,2.288818359375e-05,-0.0012283325195312,0.0001754760742187,-0.0010147094726562,0.0003128051757812,-0.0007476806640625,0.0006027221679687,-7.62939453125e-05,-0.00079345703125
10.22542,-0.001129150390625,0.0008087158203125,-0.0010223388671875,0.0010528564453125,-0.0020294189453125,0.00390625,-0.51806640625,0.0184478759765625,-0.0068130493164062,0.0034713745117187,-0.0031051635742187,0.00067138671875,-0.00146484375,0.000152587890625,-0.0013198852539062,0.0003585815429687,-0.001190185546875,0.0009765625,-0.0003204345703125,-0.0008544921875
10.255779,-0.0019302368164062,0.0007247924804687,-0.0015792846679687,0.0016098022460937,-0.00262451171875,0.0037002563476562,-0.5107650756835938,0.0189437866210937,-0.0067138671875,0.0039291381835937,-0.0030899047851562,0.00225830078125,-0.0024032592773437,0.0004730224609375,-0.0013961791992187,0.0012435913085937,-0.0015335083007812,0.0006103515625,-0.0008621215820312,-0.0003204345703125
10.284019,-0.0011825561523437,0.0013046264648437,-0.0011138916015625,0.0020370483398437,-0.0023117065429687,0.0030670166015625,-0.5055770874023438,0.0198745727539062,-0.0068130493164062,0.0035934448242187,-0.0041656494140625,0.0023345947265625,-0.0027084350585937,0.0013580322265625,-0.0022811889648437,0.0010147094726562,-0.0015640258789062,0.0010147094726562,-0.0008316040039062,-0.0001449584960937
10.315011,-0.0003814697265625,0.001129150390625,-0.0017013549804687,0.0011062622070312,-0.0012435913085937,0.0034255981445312,-0.501953125,0.01947021484375,-0.0070953369140625,0.004058837890625,-0.0042343139648437,0.002532958984375,-0.00286865234375,0.0015869140625,-0.002716064453125,0.000946044921875,-0.0018997192382812,0.0016098022460937,-0.0004425048828125,0.0001754760742187
10.343124,-0.0008697509765625,0.0013351440429687,-0.0008621215820312,0.0012664794921875,-0.0023269653320312,0.0028228759765625,-0.5013504028320312,0.018707275390625,-0.0063018798828125,0.00384521484375,-0.0040054321289062,0.002197265625,-0.0034561157226562,0.0020904541015625,-0.002838134765625,0.0015640258789062,-0.001434326171875,0.0012969970703125,-0.00152587890625,-0.0007247924804687
10.374159,-0.0010604858398437,0.0015640258789062,-0.0006866455078125,0.0013809204101562,-0.002349853515625,0.0038223266601562,-0.5016708374023438,0.0167999267578125,-0.0054092407226562,0.0037460327148437,-0.0045242309570312,0.002044677734375,-0.00347900390625,0.001617431640625,-0.0023727416992187,0.0016937255859375,-0.00128173828125,0.0011825561523437,-0.00079345703125,-0.0006790161132812
10.403964,-0.0005722045898437,0.0008087158203125,-0.0008544921875,0.0009536743164062,-0.00225830078125,0.0043792724609375,-0.5066146850585938,0.0136489868164062,-0.0044174194335937,0.0026321411132812,-0.0033111572265625,0.0024642944335937,-0.0031814575195312,0.0014572143554687,-0.00250244140625,0.0018768310546875,-0.00164794921875,0.0012664794921875,-0.000762939453125,-0.0005416870117187
10.43225,-0.0002059936523437,0.0009307861328125,-0.0009078979492187,0.0009536743164062,-0.0027084350585937,0.0046310424804687,-0.5122222900390625,0.0112152099609375,-0.0031661987304687,0.0014266967773437,-0.0029449462890625,0.0016632080078125,-0.0020675659179687,0.0004348754882812,-0.002471923828125,0.0013809204101562,-0.001617431640625,0.0016860961914062,-0.0015106201171875,-4.57763671875e-05
10.460652,0.0001220703125,0.0008010864257812,-0.0008621215820312,0.0015335083007812,-0.0022354125976562,0.0055313110351562,-0.5203857421875,0.0071487426757812,-0.0018844604492187,0.001220703125,-0.0017471313476562,0.0006332397460937,-0.0017318725585937,0.0007247924804687,-0.0019912719726562,0.0014495849609375,-0.0011672973632812,0.0008087158203125,-0.0011520385742187,-0.000152587890625
10.491829,-0.0003280639648437,0.00030517578125,0.0,0.0012664794921875,-0.0022964477539062,0.0067367553710937,-0.531005859375,0.0042877197265625,0.0008544921875,0.0002212524414062,-0.0009307861328125,-2.288818359375e-05,-0.0008163452148437,-0.0006256103515625,-0.0018081665039062,0.0009841918945312,-0.0009384155273437,0.0011749267578125,-0.000885009765625,-0.0002517700195312
10.519237,-0.0004348754882812,0.0002365112304687,-0.0008468627929687,0.00140380859375,-0.0029525756835937,0.0071563720703125,-0.5417861938476562,-0.0001068115234375,0.0020828247070312,-0.0013198852539062,0.0002975463867187,-0.0004425048828125,0.0001373291015625,-0.0010528564453125,-0.0011978149414062,0.0003662109375,-0.0002899169921875,0.000946044921875,-0.0002822875976562,-0.0001602172851562
10.548738,4.57763671875e-05,0.0007705688476562,-0.000152587890625,0.0015335083007812,-0.00244140625,0.0083084106445312,-0.5556106567382812,-0.0030899047851562,0.0046005249023437,-0.0034866333007812,0.002166748046875,-0.0014801025390625,0.0007171630859375,-0.0019912719726562,-0.0005416870117187,2.288818359375e-05,-0.0002365112304687,0.000823974609375,-0.0001144409179687,0.0002670288085937
10.578099,0.0006332397460937,0.0003204345703125,-0.00030517578125,0.0011062622070312,-0.002532958984375,0.009490966796875,-0.5674209594726562,-0.0059280395507812,0.0059051513671875,-0.0043106079101562,0.0032577514648437,-0.0030670166015625,0.002227783203125,-0.0020523071289062,0.000244140625,-0.000823974609375,0.0002593994140625,0.0001144409179687,-4.57763671875e-05,-0.0003814697265625
10.606166,0.0002593994140625,0.0001602172851562,-0.0003814697265625,0.0010147094726562,-0.0036392211914062,0.0099868774414062,-0.5777816772460938,-0.0093917846679687,0.0082931518554687,-0.0061264038085937,0.003326416015625,-0.0036163330078125,0.0019302368164062,-0.0026321411132812,0.0011215209960937,-0.001312255859375,0.0,0.00018310546875,-9.1552734375e-05,-0.0008087158203125
10.632772,-0.0001602172851562,-8.392333984375e-05,-0.0001907348632812,0.0015411376953125,-0.0035934448242187,0.0104446411132812,-0.586456298828125,-0.010467529296875,0.00872802734375,-0.0070266723632812,0.0047836303710937,-0.0048446655273437,0.0026473999023437,-0.0034561157226562,0.001129150390625,-0.0016021728515625,0.0008773803710937,-6.103515625e-05,0.0007553100585937,-0.0005722045898437
10.659893,-9.918212890625e-05,3.0517578125e-05,-0.0001678466796875,0.001007080078125,-0.0029220581054687,0.0099945068359375,-0.5941619873046875,-0.0110549926757812,0.009124755859375,-0.0072021484375,0.0052490234375,-0.0049362182617187,0.0044784545898437,-0.0037689208984375,0.0014724731445312,-0.0012969970703125,0.001190185546875,-0.0003585815429687,0.0007171630859375,-0.0011367797851562
10.691733,0.00030517578125,-0.0002822875976562,0.00018310546875,0.001220703125,-0.0038070678710937,0.0107040405273437,-0.5996017456054688,-0.011810302734375,0.0088348388671875,-0.0073318481445312,0.00537109375,-0.0052337646484375,0.0042495727539062,-0.005126953125,0.0023880004882812,-0.00164794921875,0.0016632080078125,-0.00103759765625,0.000946044921875,-0.0003433227539062
10.728915,-0.0001068115234375,-0.0010757446289062,-0.0008697509765625,0.0012969970703125,-0.0024566650390625,0.010650634765625,-0.602264404296875,-0.0110244750976562,0.0082473754882812,-0.0078582763671875,0.0059356689453125,-0.00482177734375,0.00469970703125,-0.0044631958007812,0.0023956298828125,-0.002685546875,0.001495361328125,-0.0010604858398437,0.0011825561523437,-0.0009918212890625
10.757211,0.0004196166992187,-0.0005111694335937,-0.0003738403320312,0.0016555786132812,-0.0023193359375,0.009918212890625,-0.6008529663085938,-0.0091171264648437,0.0074844360351562,-0.007049560546875,0.0053176879882812,-0.0052871704101562,0.00372314453125,-0.00494384765625,0.0026016235351562,-0.0026931762695312,0.0023040771484375,-0.0015335083007812,0.0001983642578125,-0.0011672973632812
10.785312,-0.0004196166992187,-2.288818359375e-05,-0.0010833740234375,0.000701904296875,-0.0024642944335937,0.0100326538085937,-0.5984268188476562,-0.006683349609375,0.0060272216796875,-0.0070114135742187,0.004791259765625,-0.0055007934570312,0.00372314453125,-0.0047988891601562,0.0023345947265625,-0.0029296875,0.00177001953125,-0.001434326171875,0.0012283325195312,-0.001556396484375
10.813801,-4.57763671875e-05,-0.0002822875976562,-0.0007400512695312,0.00140380859375,-0.0029220581054687,0.0094833374023437,-0.592010498046875,-0.0046234130859375,0.004638671875,-0.0051498413085937,0.003570556640625,-0.0045928955078125,0.0037689208984375,-0.0045547485351562,0.0026779174804687,-0.001922607421875,0.001708984375,-0.001251220703125,0.0007858276367187,-0.0012969970703125
10.847876,-0.0005722045898437,-0.0002212524414062,-0.000885009765625,0.001739501953125,-0.002166748046875,0.0086288452148437,-0.5834503173828125,-0.0014266967773437,0.0021286010742187,-0.0039138793945312,0.00335693359375,-0.0032501220703125,0.003021240234375,-0.00323486328125,0.0018081665039062,-0.00250244140625,0.0017623901367187,-0.001678466796875,0.0008773803710937,-0.001373291015625
10.875477,-0.0009613037109375,0.000823974609375,-0.000946044921875,0.0015945434570312,-0.0029830932617187,0.0074386596679687,-0.5734100341796875,0.0013275146484375,0.0001678466796875,-0.0020828247070312,0.0020217895507812,-0.003143310546875,0.0025405883789062,-0.0034866333007812,0.0013961791992187,-0.0013656616210937,0.00067138671875,-0.0012130737304687,0.0002975463867187,-0.0015716552734375
10.905823,-0.0006027221679687,0.0003204345703125,-0.0010223388671875,0.001739501953125,-0.0020980834960937,0.0072021484375,-0.56317138671875,0.0048828125,-0.0017776489257812,-0.0012283325195312,0.0009994506835937,-0.0026092529296875,0.001312255859375,-0.002685546875,0.00067138671875,-0.0008621215820312,0.0008544921875,-0.0005874633789062,1.52587890625e-05,-0.0012741088867187
10.933924,-0.0007171630859375,0.00091552734375,-0.0011138916015625,0.0017013549804687,-0.002410888671875,0.0052108764648437,-0.5499343872070312,0.0085296630859375,-0.0030670166015625,0.000335693359375,-0.0013427734375,-0.0012969970703125,0.0001983642578125,-0.0009765625,9.1552734375e-05,-0.0007247924804687,0.0006637573242187,-3.0517578125e-05,0.0006103515625,-0.0011444091796875
10.962279,-0.0010223388671875,0.001678466796875,-0.0014724731445312,0.00115966796875,-0.0020828247070312,0.0047988891601562,-0.5368576049804688,0.0119400024414062,-0.0051116943359375,0.00146484375,-0.0024795532226562,-0.0001068115234375,-0.0006103515625,-0.0005874633789062,-0.0007705688476562,-0.0001144409179687,-0.0005340576171875,-0.00048828125,9.1552734375e-05,-0.0003433227539062
10.993152,-0.0013656616210937,0.0011444091796875,-0.0022430419921875,0.0019989013671875,-0.0018844604492187,0.0043258666992187,-0.5228729248046875,0.0151596069335937,-0.0067672729492187,0.002777099609375,-0.0030441284179687,0.0012054443359375,-0.0017013549804687,-0.0001373291015625,-0.0015487670898437,0.000885009765625,-0.0010452270507812,0.0010986328125,0.000457763671875,-0.0008010864257812
11.020426,-0.0014877319335937,0.0007705688476562,-0.001312255859375,0.0019989013671875,-0.0021209716796875,0.00311279296875,-0.5107345581054688,0.017669677734375,-0.0082321166992187,0.00433349609375,-0.004486083984375,0.0024337768554687,-0.00274658203125,0.0012359619140625,-0.002197265625,0.0004959106445312,-0.0010910034179687,0.000152587890625,-0.0003738403320312,-0.0010604858398437
11.051784,-0.0011062622070312,0.00115966796875,-0.0010528564453125,0.0019683837890625,-0.0025634765625,0.0026168823242187,-0.4978408813476562,0.02081298828125,-0.0101776123046875,0.00537109375,-0.005859375,0.0022964477539062,-0.0034942626953125,0.0011138916015625,-0.0028610229492187,0.0015792846679687,-0.001861572265625,0.0007476806640625,-0.0003662109375,-0.0006866455078125
11.081816,-0.0011367797851562,0.0015411376953125,-0.0016250610351562,0.0017623901367187,-0.0013656616210937,0.0017776489257812,-0.4890060424804687,0.0231399536132812,-0.0109939575195312,0.0055999755859375,-0.0060348510742187,0.0034103393554687,-0.0040512084960937,0.0023117065429687,-0.0033340454101562,0.0015182495117187,-0.0016250610351562,0.0012893676757812,-0.0007095336914062,-0.0002899169921875
11.109602,-0.0012588500976562,0.0021591186523437,-0.0012893676757812,0.0015487670898437,-0.0010910034179687,0.0015029907226562,-0.4823837280273437,0.024871826171875,-0.0106048583984375,0.0061187744140625,-0.0062179565429687,0.0042266845703125,-0.0048675537109375,0.0024490356445312,-0.0028915405273437,0.0015640258789062,-0.0022964477539062,0.0014801025390625,-0.0003814697265625,0.0002365112304687
11.138246,-0.0005874633789062,0.0014190673828125,-0.0009994506835937,0.001220703125,-0.0008316040039062,0.0005416870117187,-0.4785842895507812,0.0264358520507812,-0.0097427368164062,0.0067672729492187,-0.0068588256835937,0.004302978515625,-0.00482177734375,0.002593994140625,-0.0032424926757812,0.0018997192382812,-0.0025253295898437,0.0015792846679687,-0.0004501342773437,-0.0004501342773437
11.169762,-0.0002899169921875,0.0009765625,-0.0003204345703125,0.001129150390625,-0.0008544921875,6.103515625e-05,-0.4774322509765625,0.0272445678710937,-0.0092239379882812,0.0059432983398437,-0.0058441162109375,0.0042648315429687,-0.0044631958007812,0.0027236938476562,-0.0043869018554687,0.0020904541015625,-0.0020675659179687,0.0014801025390625,-0.00164794921875,-0.000335693359375
11.196686,-0.0008468627929687,0.0007705688476562,-1.52587890625e-05,0.0008392333984375,-0.0004119873046875,0.0002365112304687,-0.4801483154296875,0.027618408203125,-0.0076446533203125,0.0060653686523437,-0.0052108764648437,0.0036087036132812,-0.0036544799804687,0.0027694702148437,-0.0033950805664062,0.0019912719726562,-0.0023117065429687,0.001678466796875,-0.00067138671875,7.62939453125e-05
11.226504,-0.0002365112304687,0.0006942749023437,-0.0004043579101562,0.0008087158203125,-0.0004348754882812,0.0011215209960937,-0.4861679077148437,0.0274581909179687,-0.0051498413085937,0.0047073364257812,-0.004547119140625,0.002655029296875,-0.00384521484375,0.0010299682617187,-0.0029678344726562,0.0018310546875,-0.00177001953125,0.0015029907226562,-0.0017776489257812,-0.0005645751953125
11.257247,0.000335693359375,0.0005340576171875,-8.392333984375e-05,0.0003662109375,-0.0004425048828125,0.000885009765625,-0.49591064453125,0.0249786376953125,-0.0035858154296875,0.003326416015625,-0.0027389526367187,0.0020675659179687,-0.002288818359375,0.0013427734375,-0.0024871826171875,0.0022354125976562,-0.0015716552734375,0.0010223388671875,-0.0010604858398437,0.000152587890625
11.284698,-0.0004119873046875,0.0003204345703125,-0.0007171630859375,0.0001449584960937,-0.000274658203125,0.0018310546875,-0.5075912475585938,0.0219192504882812,-0.0010452270507812,0.0016937255859375,-0.002227783203125,0.0009307861328125,-0.0012054443359375,0.0003814697265625,-0.002227783203125,0.001495361328125,-0.0015182495117187,0.001129150390625,-0.0007476806640625,-0.00048828125
11.31175,-3.0517578125e-05,-0.0001144409179687,0.0002593994140625,0.0002593994140625,-0.0004348754882812,0.0027694702148437,-0.5205917358398438,0.019073486328125,0.0008621215820312,-0.0004730224609375,-0.0002670288085937,0.0002670288085937,-0.0007247924804687,-0.0008163452148437,-0.0018310546875,0.000885009765625,-0.0008316040039062,0.0006027221679687,-0.0006103515625,-0.0001373291015625
11.338649,0.0009536743164062,0.0002365112304687,0.0005874633789062,0.0001754760742187,-8.392333984375e-05,0.0038070678710937,-0.5351943969726562,0.0163497924804687,0.00341796875,-0.0022048950195312,0.001373291015625,-0.0010833740234375,-6.103515625e-05,-0.0009841918945312,-0.00115966796875,0.0002899169921875,0.0004196166992187,0.00018310546875,-1.52587890625e-05,-0.0006179809570312
11.364664,0.0003814697265625,-0.00018310546875,0.0006561279296875,6.103515625e-05,-0.0013351440429687,0.0047073364257812,-0.549591064453125,0.0122756958007812,0.0055007934570312,-0.0027999877929687,0.002288818359375,-0.0023651123046875,0.0017776489257812,-0.0022506713867187,6.103515625e-05,-0.0003738403320312,0.0002212524414062,-2.288818359375e-05,-0.0004348754882812,-0.0006866455078125
11.404747,0.000732421875,-0.0006942749023437,0.0005645751953125,-0.0004806518554687,-0.0009918212890625,0.0058212280273437,-0.568756103515625,0.0074539184570312,0.0082778930664062,-0.004669189453125,0.0042572021484375,-0.0035781860351562,0.0027618408203125,-0.0021896362304687,0.0014572143554687,-0.0012969970703125,0.0010528564453125,4.57763671875e-05,-0.0004425048828125,-0.0008392333984375
11.431845,0.0008163452148437,-0.0003433227539062,0.0009689331054687,-0.0004959106445312,-0.00128173828125,0.0073013305664062,-0.5830764770507812,0.0049362182617187,0.0103378295898437,-0.0065078735351562,0.0051956176757812,-0.0045547485351562,0.0040283203125,-0.0036468505859375,0.0014190673828125,-0.0015029907226562,0.0014190673828125,-0.0004043579101562,0.0001602172851562,-0.00054931640625
11.459557,0.00048828125,-0.0009613037109375,0.0004348754882812,-0.0001602172851562,-0.0014877319335937,0.008056640625,-0.5942916870117188,0.0027084350585937,0.0108795166015625,-0.007354736328125,0.0062789916992187,-0.0053939819335937,0.0044479370117187,-0.0046463012695312,0.0022430419921875,-0.0019989013671875,0.0017547607421875,-0.00103759765625,0.0008163452148437,-0.0005569458007812
11.488024,0.000762939453125,-0.0007171630859375,9.918212890625e-05,3.814697265625e-05,-0.0017623901367187,0.00885009765625,-0.6036376953125,0.0010223388671875,0.0124359130859375,-0.0079879760742187,0.0064163208007812,-0.0056915283203125,0.0050582885742187,-0.0053634643554687,0.0030136108398437,-0.0024032592773437,0.0025634765625,-0.0010604858398437,0.0008087158203125,-0.001373291015625
11.521684,0.000762939453125,-0.0006637573242187,-0.0002517700195312,3.0517578125e-05,-0.002471923828125,0.0098190307617187,-0.6101608276367188,-0.001312255859375,0.0113983154296875,-0.0089645385742187,0.0068206787109375,-0.0061721801757812,0.0052947998046875,-0.0054550170898437,0.00311279296875,-0.003265380859375,0.0021591186523437,-0.0009994506835937,0.00103759765625,-0.0013275146484375
11.552136,0.0006103515625,-0.001312255859375,4.57763671875e-05,0.0010604858398437,-0.001922607421875,0.0092239379882812,-0.6143264770507812,-0.001739501953125,0.0103836059570312,-0.0088043212890625,0.006927490234375,-0.00628662109375,0.0047454833984375,-0.0059661865234375,0.0034713745117187,-0.0029525756835937,0.0022811889648437,-0.0013580322265625,0.00115966796875,-0.0013427734375
11.582303,6.866455078125e-05,-0.0002670288085937,-0.0009078979492187,0.0001983642578125,-0.0021591186523437,0.0092620849609375,-0.6124496459960938,-0.0016403198242187,0.0081787109375,-0.0078201293945312,0.0063018798828125,-0.006500244140625,0.0048370361328125,-0.00537109375,0.003326416015625,-0.003509521484375,0.0023117065429687,-0.0018081665039062,0.0014877319335937,-0.001434326171875
11.61078,0.0001068115234375,-0.000640869140625,-0.0001602172851562,0.00152587890625,-0.0027694702148437,0.00885009765625,-0.6082763671875,-0.0007400512695312,0.0070419311523437,-0.0068588256835937,0.005706787109375,-0.0060958862304687,0.0045013427734375,-0.004638671875,0.0032119750976562,-0.0022506713867187,0.002105712890625,-0.0012969970703125,0.0010528564453125,-0.0015945434570312
11.639349,-0.0009994506835937,-0.0002517700195312,-0.0005569458007812,0.001129150390625,-0.0029296875,0.008819580078125,-0.6013717651367188,-0.000274658203125,0.0049285888671875,-0.005828857421875,0.005035400390625,-0.00445556640625,0.0033493041992187,-0.0040969848632812,0.0034255981445312,-0.002410888671875,0.0015792846679687,-0.0012741088867187,0.001220703125,-0.001800537109375
11.66979,-0.001190185546875,0.000823974609375,-0.0005722045898437,0.0016555786132812,-0.0028533935546875,0.0084686279296875,-0.5916900634765625,0.002197265625,0.0026931762695312,-0.0042953491210937,0.0030517578125,-0.0040054321289062,0.003509521484375,-0.0044326782226562,0.0020980834960937,-0.0023880004882812,0.001312255859375,-0.0007247924804687,0.0010833740234375,-0.0010910034179687
11.696866,-0.0001220703125,0.0013656616210937,-0.0010528564453125,0.0017852783203125,-0.0034027099609375,0.0079421997070312,-0.5808486938476562,0.0039520263671875,0.0005950927734375,-0.0031051635742187,0.0027389526367187,-0.0029983520507812,0.0027542114257812,-0.0024490356445312,0.0015411376953125,-0.0013275146484375,0.0011978149414062,-0.001556396484375,0.0005645751953125,-0.0007476806640625
11.727592,-0.000274658203125,0.0010910034179687,-0.0022506713867187,0.0018768310546875,-0.0032196044921875,0.0069808959960937,-0.5668258666992188,0.0067138671875,-0.001129150390625,-0.0013580322265625,0.0008010864257812,-0.00152587890625,0.0010910034179687,-0.002655029296875,0.0005264282226562,-0.0009841918945312,0.0003509521484375,-6.103515625e-05,0.0001220703125,-0.00079345703125
11.758009,-0.00103759765625,0.0011062622070312,-0.0017013549804687,0.0022048950195312,-0.0033416748046875,0.0070571899414062,-0.5518951416015625,0.0095748901367187,-0.0033721923828125,5.340576171875e-05,-0.0005111694335937,-0.001190185546875,-0.0002517700195312,-0.0009689331054687,-0.0009765625,-0.0002365112304687,-0.0004806518554687,1.52587890625e-05,0.000457763671875,-0.0014801025390625
11.786587,-0.0007781982421875,0.0017013549804687,-0.002197265625,0.0028533935546875,-0.0032196044921875,0.006683349609375,-0.5374374389648438,0.0115890502929687,-0.00494384765625,0.0015869140625,-0.0018310546875,0.0007858276367187,-0.001312255859375,6.103515625e-05,-0.0009307861328125,0.000579833984375,-0.0007400512695312,-8.392333984375e-05,-0.00054931640625,-0.0014114379882812
11.814971,-0.000823974609375,0.0020828247070312,-0.0018539428710937,0.0038223266601562,-0.0033645629882812,0.0057907104492187,-0.5234603881835938,0.0134201049804687,-0.0064544677734375,0.0028076171875,-0.0030899047851562,0.00201416015625,-0.0026016235351562,0.0003128051757812,-0.0022125244140625,0.0005111694335937,-0.0012588500976562,0.0007400512695312,-0.0006637573242187,-0.0008163452148437
11.84557,-0.0011444091796875,0.0007553100585937,-0.00286865234375,0.00299072265625,-0.0042190551757812,0.0062103271484375,-0.510772705078125,0.0145645141601562,-0.00689697265625,0.0033340454101562,-0.0040359497070312,0.0032806396484375,-0.00360107421875,0.0024490356445312,-0.0025482177734375,0.0013580322265625,-0.00146484375,0.0011367797851562,-0.001007080078125,-0.0002670288085937
11.872949,-0.0012130737304687,0.0023269653320312,-0.0026092529296875,0.0029296875,-0.0035476684570312,0.0044097900390625,-0.5002288818359375,0.017486572265625,-0.00830078125,0.0041351318359375,-0.0050277709960937,0.0036697387695312,-0.00384521484375,0.0018463134765625,-0.0033798217773437,0.0020370483398437,-0.002105712890625,0.0015640258789062,-0.0013427734375,-6.866455078125e-05
11.907613,-0.0016860961914062,0.0023651123046875,-0.0018692016601562,0.0026016235351562,-0.00408935546875,0.0053253173828125,-0.49151611328125,0.0188446044921875,-0.0076217651367187,0.0045700073242187,-0.0056533813476562,0.0040359497070312,-0.0040206909179687,0.00274658203125,-0.0041656494140625,0.0024337768554687,-0.003021240234375,0.0010986328125,-0.000946044921875,-0.0003204345703125
11.935824,-0.0007705688476562,0.0021896362304687,-0.0027008056640625,0.0031585693359375,-0.0039138793945312,0.0055084228515625,-0.4870147705078125,0.0177688598632812,-0.006805419921875,0.0042800903320312,-0.0057296752929687,0.0044174194335937,-0.0044784545898437,0.0030593872070312,-0.00457763671875,0.0024490356445312,-0.0025634765625,0.0019989013671875,-0.00115966796875,-0.0002212524414062
11.964781,-0.00079345703125,0.0024185180664062,-0.0022125244140625,0.0029296875,-0.0036087036132812,0.005218505859375,-0.48583984375,0.017608642578125,-0.0058975219726562,0.003875732421875,-0.0057525634765625,0.0039901733398437,-0.004364013671875,0.0028152465820312,-0.0035400390625,0.0030441284179687,-0.0030364990234375,0.0023345947265625,-0.0013656616210937,0.000152587890625
11.99488,-0.0010223388671875,0.0017852783203125,-0.0016860961914062,0.0029296875,-0.0027923583984375,0.0052947998046875,-0.488006591796875,0.0166854858398437,-0.0041885375976562,0.0031814575195312,-0.0054779052734375,0.00384521484375,-0.0035476684570312,0.0023345947265625,-0.0039291381835937,0.0023880004882812,-0.0028839111328125,0.001922607421875,-0.0011444091796875,8.392333984375e-05
12.021824,-0.0002288818359375,0.0019912719726562,-0.0017929077148437,0.0026931762695312,-0.0033493041992187,0.0057373046875,-0.4939651489257812,0.01336669921875,-0.0030975341796875,0.0020294189453125,-0.0036697387695312,0.0022964477539062,-0.0031585693359375,0.0022506713867187,-0.0035324096679687,0.002960205078125,-0.0027923583984375,0.0018539428710937,-0.0014419555664062,0.00042724609375
12.052992,-0.0007858276367187,0.0011825561523437,-0.000518798828125,0.002197265625,-0.0035934448242187,0.0060653686523437,-0.50360107421875,0.01104736328125,-6.866455078125e-05,0.0009384155273437,-0.0023269653320312,0.0024490356445312,-0.002685546875,0.0020370483398437,-0.0027618408203125,0.0018234252929687,-0.0016708374023437,0.0015716552734375,-0.0013427734375,0.0003204345703125
12.083199,-0.0008010864257812,0.0011138916015625,-0.0004501342773437,0.0018386840820312,-0.0026397705078125,0.00634765625,-0.5162506103515625,0.0092315673828125,0.0023956298828125,-0.0007171630859375,-0.0014801025390625,0.0010757446289062,-0.0015029907226562,0.0006027221679687,-0.0018386840820312,0.0012969970703125,-0.0008621215820312,0.0015487670898437,-0.0010452270507812,3.814697265625e-05
12.11098,-0.0003738403320312,0.0001983642578125,-0.0005035400390625,0.0013885498046875,-0.0027313232421875,0.0067520141601562,-0.5292434692382812,0.0063858032226562,0.0039443969726562,-0.0022659301757812,0.0003814697265625,-2.288818359375e-05,-0.0001373291015625,-0.0004196166992187,-0.0013885498046875,0.0008087158203125,-0.0008697509765625,0.0013961791992187,-0.0013275146484375,-0.0007553100585937
12.139392,0.0001449584960937,0.0004425048828125,-8.392333984375e-05,0.000732421875,-0.0025405883789062,0.0073776245117187,-0.5438613891601562,0.0031890869140625,0.0059890747070312,-0.0033493041992187,0.0016021728515625,-0.0014877319335937,0.0009765625,-0.0010299682617187,-0.0002365112304687,0.000244140625,-0.0006637573242187,0.0004959106445312,-0.0009765625,-0.0004425048828125
12.176421,7.62939453125e-05,-0.0005111694335937,0.0011672973632812,0.0003738403320312,-0.0027694702148437,0.0083770751953125,-0.5631027221679688,-0.0008621215820312,0.0087661743164062,-0.0056076049804687,0.0034637451171875,-0.0024337768554687,0.003082275390625,-0.0018768310546875,0.0005416870117187,-0.0007400512695312,-0.0003585815429687,2.288818359375e-05,-0.0012588500976562,-0.000335693359375
12.203287,0.0003509521484375,-0.000457763671875,7.62939453125e-05,0.0001449584960937,-0.0023727416992187,0.0091552734375,-0.5769271850585938,-0.0031356811523437,0.0108718872070312,-0.006988525390625,0.0043716430664062,-0.0041122436523437,0.0029830932617187,-0.0039443969726562,0.000396728515625,-0.0012359619140625,0.0010528564453125,5.340576171875e-05,-5.340576171875e-05,-0.001068115234375
12.235411,0.0007781982421875,-0.0003204345703125,-0.0004959106445312,0.0010528564453125,-0.0025100708007812,0.009307861328125,-0.58917236328125,-0.0052032470703125,0.0117568969726562,-0.0084762573242187,0.0061264038085937,-0.004791259765625,0.0040512084960937,-0.0042953491210937,0.0022048950195312,-0.0023574829101562,0.00115966796875,-0.0007247924804687,-2.288818359375e-05,-0.0011672973632812
12.263709,0.0001296997070312,-0.0009689331054687,0.0006942749023437,0.0007553100585937,-0.0026321411132812,0.009796142578125,-0.5994415283203125,-0.0067672729492187,0.0123519897460937,-0.0087890625,0.0058746337890625,-0.00604248046875,0.0048675537109375,-0.0050582885742187,0.00286865234375,-0.0026779174804687,0.0017929077148437,-0.0012435913085937,0.0009307861328125,-0.00091552734375
12.292246,0.000213623046875,-0.00042724609375,-6.866455078125e-05,0.000732421875,-0.0021591186523437,0.0101470947265625,-0.6067962646484375,-0.0066909790039062,0.0128402709960937,-0.0098342895507812,0.0068588256835937,-0.0066680908203125,0.0052490234375,-0.0057449340820312,0.0030975341796875,-0.0029067993164062,0.0020523071289062,-0.0011978149414062,0.0013351440429687,-0.0009994506835937
12.323178,0.0008468627929687,-0.000640869140625,-0.0003662109375,0.00018310546875,-0.0023040771484375,0.0097503662109375,-0.6098403930664062,-0.0054168701171875,0.0123062133789062,-0.0091476440429687,0.0065689086914062,-0.0072784423828125,0.0059280395507812,-0.0055618286132812,0.0028152465820312,-0.003265380859375,0.002593994140625,-0.0022430419921875,0.0012969970703125,-0.0014266967773437
12.350642,-3.0517578125e-05,0.0001296997070312,0.0009002685546875,0.00048828125,-0.0021743774414062,0.00946044921875,-0.611053466796875,-0.0039825439453125,0.011383056640625,-0.008880615234375,0.0068435668945312,-0.0073089599609375,0.005096435546875,-0.005706787109375,0.003570556640625,-0.00347900390625,0.0020294189453125,-0.0016098022460937,0.0011825561523437,-0.0011825561523437
12.381844,-0.0003738403320312,-0.0007781982421875,0.00048828125,0.00048828125,-0.0016021728515625,0.0088272094726562,-0.6091537475585938,-0.002685546875,0.00933837890625,-0.0085906982421875,0.0061798095703125,-0.0065155029296875,0.0046768188476562,-0.0055694580078125,0.003143310546875,-0.0027999877929687,0.0025787353515625,-0.0019454956054687,0.0015869140625,-0.0016708374023437
12.411951,0.0004119873046875,-0.0001220703125,-0.0004196166992187,0.000701904296875,-0.0021438598632812,0.0082778930664062,-0.6035003662109375,-0.0009918212890625,0.007720947265625,-0.006927490234375,0.0046844482421875,-0.0061111450195312,0.0040130615234375,-0.0051345825195312,0.0035247802734375,-0.0027542114257812,0.0022125244140625,-0.0019378662109375,0.0012741088867187,-0.0017776489257812
12.440192,-0.000213623046875,0.0003280639648437,-0.0003509521484375,0.00048828125,-0.0019607543945312,0.007904052734375,-0.595458984375,0.001129150390625,0.0046157836914062,-0.0062789916992187,0.0038299560546875,-0.0049285888671875,0.0037384033203125,-0.0043411254882812,0.0028762817382812,-0.0027542114257812,0.00177001953125,-0.00128173828125,0.0016632080078125,-0.0014724731445312
12.468268,-0.0003280639648437,-0.0001602172851562,-3.0517578125e-05,0.0015106201171875,-0.0020599365234375,0.007293701171875,-0.5854644775390625,0.0040130615234375,0.00250244140625,-0.003692626953125,0.002471923828125,-0.0040359497070312,0.0034027099609375,-0.0041275024414062,0.0025863647460937,-0.0022735595703125,0.0012588500976562,-0.001434326171875,0.0010757446289062,-0.000885009765625
12.499483,-0.0011672973632812,0.0001449584960937,-0.0012969970703125,0.0013656616210937,-0.002349853515625,0.0069580078125,-0.5723876953125,0.0061416625976562,-0.0005874633789062,-0.0020980834960937,0.0018157958984375,-0.0026092529296875,0.0019683837890625,-0.0033950805664062,0.001312255859375,-0.0014114379882812,0.0010528564453125,-0.0010986328125,0.0009231567382812,-0.0005950927734375
12.526837,-0.0007553100585937,0.0007476806640625,-0.0012588500976562,0.00152587890625,-0.0023269653320312,0.0065460205078125,-0.5606689453125,0.0075454711914062,-0.0027618408203125,-0.001251220703125,-0.0004959106445312,-0.0010299682617187,0.0008087158203125,-0.0024490356445312,0.0003585815429687,-0.000946044921875,0.0005645751953125,-0.0003280639648437,0.0008773803710937,-0.0014724731445312
12.563606,-0.0005035400390625,0.0009994506835937,-0.00091552734375,0.001617431640625,-0.0028915405273437,0.0063400268554687,-0.5483169555664062,0.0101852416992187,-0.004058837890625,0.0001068115234375,-0.0014419555664062,-0.0009078979492187,-0.0003814697265625,-0.0007858276367187,-0.0005874633789062,-0.0003738403320312,-0.0002975463867187,0.0002899169921875,0.0001296997070312,-0.000762939453125
12.593712,-0.000213623046875,0.0010452270507812,-0.0006484985351562,0.00201416015625,-0.0020980834960937,0.0056991577148437,-0.5409317016601562,0.0108642578125,-0.0058364868164062,0.0007400512695312,-0.002716064453125,0.0002822875976562,-0.000701904296875,-0.0005264282226562,-0.0008163452148437,-9.1552734375e-05,-0.0003280639648437,0.000885009765625,0.0003509521484375,-0.0007705688476562
12.62231,-0.0009078979492187,0.0008697509765625,-0.0015411376953125,0.0016555786132812,-0.0022659301757812,0.005523681640625,-0.537200927734375,0.010772705078125,-0.0056381225585937,0.0011672973632812,-0.0021591186523437,0.0011978149414062,-0.0010528564453125,0.00018310546875,-0.0014190673828125,0.0003738403320312,-0.0012054443359375,0.0,0.0,-0.0001602172851562
12.650833,-0.0006027221679687,0.0009918212890625,-0.0009841918945312,0.0012664794921875,-0.0016860961914062,0.0046157836914062,-0.5358657836914062,0.0119094848632812,-0.0057296752929687,0.001708984375,-0.0024337768554687,0.0014190673828125,-0.0013427734375,-0.0003814697265625,-0.0015792846679687,0.0002288818359375,-0.00067138671875,0.00042724609375,-0.0001296997070312,-0.0005645751953125
12.681294,-5.340576171875e-05,0.00054931640625,-0.0011062622070312,0.0013580322265625,-0.0009689331054687,0.0049057006835937,-0.5362548828125,0.0112838745117187,-0.0051422119140625,0.0017166137695312,-0.0023651123046875,0.0013580322265625,-0.00091552734375,-1.52587890625e-05,-0.0015945434570312,0.0010147094726562,-0.0008773803710937,0.0004348754882812,-0.0003280639648437,-0.0005035400390625
12.708258,-0.0001220703125,0.0009307861328125,0.0001907348632812,0.0007858276367187,-0.0015716552734375,0.0054168701171875,-0.5393295288085938,0.0101699829101562,-0.004486083984375,0.0015411376953125,-0.0018081665039062,0.0005950927734375,-0.0008697509765625,-0.0001907348632812,-0.0017623901367187,0.0002593994140625,-0.0006866455078125,0.000335693359375,-0.0004959106445312,-0.000213623046875
12.738101,0.0002670288085937,0.0006561279296875,-0.0008163452148437,0.0010452270507812,-0.0015487670898437,0.0052032470703125,-0.5444564819335938,0.0079727172851562,-0.0033035278320312,0.0002212524414062,-0.0016937255859375,0.0007095336914062,-0.0003890991210937,-0.0001449584960937,-0.0011367797851562,0.0002059936523437,-0.0009078979492187,0.0007095336914062,-0.0001373291015625,-0.0010147094726562
12.766542,-7.62939453125e-06,7.62939453125e-06,-0.0002670288085937,0.0010452270507812,-0.0006790161132812,0.004974365234375,-0.5539169311523438,0.006927490234375,-0.0020294189453125,-0.0014190673828125,-0.0008163452148437,-0.0002288818359375,-0.0004196166992187,-0.0016555786132812,-0.00067138671875,0.0002822875976562,-0.0001144409179687,0.0003204345703125,-0.0004348754882812,-0.0010299682617187
12.794938,0.0005722045898437,0.0004119873046875,0.0002059936523437,-0.000274658203125,-0.0012435913085937,0.0054702758789062,-0.5645294189453125,0.006256103515625,-0.000396728515625,-0.002685546875,0.00048828125,-0.0019302368164062,0.0007095336914062,-0.001190185546875,-0.000335693359375,-0.0007247924804687,-3.0517578125e-05,-8.392333984375e-05,0.0,-0.0004653930664062
12.826181,0.0005569458007812,-0.000579833984375,0.0011978149414062,-2.288818359375e-05,-0.0007858276367187,0.006591796875,-0.5781326293945312,0.0041046142578125,0.0012741088867187,-0.00384521484375,0.0020294189453125,-0.002655029296875,0.0016326904296875,-0.00244140625,0.0008163452148437,-0.0008392333984375,0.0006866455078125,-0.0002517700195312,0.0001754760742187,-0.000213623046875
12.85341,0.0005950927734375,-0.0007858276367187,0.0006027221679687,0.0005264282226562,-0.0008926391601562,0.0073394775390625,-0.5896453857421875,0.0020751953125,0.0032501220703125,-0.0045928955078125,0.0031280517578125,-0.0043487548828125,0.0018539428710937,-0.0032501220703125,0.0017013549804687,-0.0013656616210937,0.0007171630859375,-0.0004043579101562,0.0001754760742187,-0.000762939453125
12.883794,0.0007705688476562,0.0001296997070312,0.0004425048828125,0.0001678466796875,-0.0017623901367187,0.0079345703125,-0.6002578735351562,-9.918212890625e-05,0.0051422119140625,-0.0060577392578125,0.0036087036132812,-0.0042495727539062,0.00323486328125,-0.0038604736328125,0.0014419555664062,-0.0018081665039062,0.001190185546875,-0.000762939453125,0.0009613037109375,-0.0012130737304687
12.912461,0.0008316040039062,0.0006103515625,-3.0517578125e-05,0.0005950927734375,-0.002532958984375,0.008819580078125,-0.60662841796875,-0.0014495849609375,0.0061569213867187,-0.0071334838867187,0.0040130615234375,-0.00506591796875,0.0032958984375,-0.004180908203125,0.0015182495117187,-0.0019989013671875,0.0008163452148437,-0.0007705688476562,0.0010757446289062,-0.0016708374023437
12.940961,-6.103515625e-05,0.0006332397460937,-0.0003662109375,0.0009231567382812,-0.0028610229492187,0.0105438232421875,-0.6106109619140625,-0.001556396484375,0.0089263916015625,-0.0068740844726562,0.0048751831054687,-0.0048751831054687,0.003448486328125,-0.003814697265625,0.0020599365234375,-0.0019073486328125,0.0013580322265625,-0.000823974609375,0.0013885498046875,-0.0017547607421875
12.969486,-3.814697265625e-05,0.0013427734375,-0.0008544921875,0.0011672973632812,-0.0037078857421875,0.010833740234375,-0.6125946044921875,-0.003082275390625,0.0096664428710937,-0.007659912109375,0.004425048828125,-0.0048446655273437,0.0034103393554687,-0.0034255981445312,0.001953125,-0.0012969970703125,0.0010910034179687,-0.00091552734375,0.0009841918945312,-0.0010147094726562
12.999896,-0.00054931640625,0.0014724731445312,-0.0011672973632812,0.0021209716796875,-0.0038299560546875,0.0114212036132812,-0.6114959716796875,-0.0044097900390625,0.0091400146484375,-0.0070419311523437,0.0042724609375,-0.0048675537109375,0.00286865234375,-0.0039291381835937,0.001068115234375,-0.0018997192382812,0.001190185546875,-0.0003662109375,0.000885009765625,-0.0012893676757812
13.02729,-9.918212890625e-05,0.0016555786132812,-0.0012054443359375,0.0032882690429687,-0.0050735473632812,0.0113601684570312,-0.6072921752929688,-0.0039825439453125,0.0089874267578125,-0.0068206787109375,0.0041580200195312,-0.0041885375976562,0.002532958984375,-0.0030593872070312,0.0007858276367187,-0.00189208984375,0.0004501342773437,-0.0012359619140625,0.0004730224609375,-0.0011825561523437
13.063351,-0.0007171630859375,0.000518798828125,-0.00244140625,0.0034637451171875,-0.0060272216796875,0.0122909545898437,-0.5974044799804688,-0.002685546875,0.0091552734375,-0.005523681640625,0.0022354125976562,-0.003265380859375,0.0016250610351562,-0.0025482177734375,0.0001754760742187,-0.0012588500976562,0.0010833740234375,-0.0004196166992187,0.0006027221679687,-0.0010299682617187
13.092866,-0.0008087158203125,0.0014724731445312,-0.0020294189453125,0.0029067993164062,-0.00616455078125,0.0125961303710937,-0.5865020751953125,-0.0006942749023437,0.0072860717773437,-0.0045166015625,0.0014801025390625,-0.0027999877929687,0.0006332397460937,-0.0019454956054687,0.0002517700195312,-0.0006637573242187,-0.0003662109375,0.0003128051757812,0.0003204345703125,-0.0011444091796875
13.119952,-0.0011138916015625,0.00140380859375,-0.00286865234375,0.0035858154296875,-0.0066757202148437,0.011993408203125,-0.5736846923828125,0.0010604858398437,0.0062789916992187,-0.002410888671875,0.0002059936523437,-0.0012588500976562,0.00079345703125,-0.00091552734375,-0.0010986328125,0.0,-0.0002670288085937,-0.0002670288085937,-3.814697265625e-05,-0.0006561279296875
13.147029,-0.0018539428710937,0.0020980834960937,-0.0032119750976562,0.0040435791015625,-0.006622314453125,0.011688232421875,-0.5599365234375,0.0038299560546875,0.0047225952148437,-0.0016555786132812,-0.0006866455078125,-0.0003128051757812,-0.0008544921875,-0.0009918212890625,-0.0013580322265625,0.0007095336914062,-0.001129150390625,0.0002822875976562,-0.0005035400390625,-0.0007476806640625
13.178784,-0.0016555786132812,0.0020599365234375,-0.003326416015625,0.0040206909179687,-0.0057373046875,0.0101547241210937,-0.542999267578125,0.0083541870117187,0.0018463134765625,0.0008316040039062,-0.001617431640625,0.0010833740234375,-0.0012741088867187,9.1552734375e-05,-0.00164794921875,0.0015869140625,-0.0008316040039062,0.0004653930664062,-0.0005340576171875,-0.0003814697265625
13.204467,-0.0014114379882812,0.002197265625,-0.00347900390625,0.0037612915039062,-0.0056228637695312,0.00994873046875,-0.5291748046875,0.0121994018554687,0.0010147094726562,0.000701904296875,-0.0035247802734375,0.001373291015625,-0.0023040771484375,0.0010833740234375,-0.0023574829101562,0.0020294189453125,-0.0016860961914062,0.0012664794921875,-0.00042724609375,-0.0004043579101562
13.233059,-0.0009689331054687,0.0024566650390625,-0.0028152465820312,0.0040512084960937,-0.0056228637695312,0.008697509765625,-0.5154495239257812,0.0148773193359375,-0.0013504028320312,0.0018692016601562,-0.003631591796875,0.0030517578125,-0.0024337768554687,0.00164794921875,-0.0030593872070312,0.0028076171875,-0.0020904541015625,0.0017013549804687,-0.0006790161132812,6.866455078125e-05
13.26185,-0.0012283325195312,0.0015869140625,-0.0030136108398437,0.003875732421875,-0.0042648315429687,0.0078506469726562,-0.5040359497070312,0.0184707641601562,-0.0026321411132812,0.0031585693359375,-0.0045089721679687,0.0033493041992187,-0.0034103393554687,0.0019760131835937,-0.0030517578125,0.0017852783203125,-0.0022048950195312,0.001495361328125,-0.0009689331054687,0.0001983642578125
13.28901,-0.001678466796875,0.0019912719726562,-0.0027618408203125,0.0035171508789062,-0.0040206909179687,0.0064544677734375,-0.4948348999023437,0.0203704833984375,-0.0041885375976562,0.0039901733398437,-0.0045852661132812,0.0031661987304687,-0.0033111572265625,0.0028533935546875,-0.00384521484375,0.0021591186523437,-0.002349853515625,0.0015945434570312,-0.0015869140625,0.000152587890625
13.316053,-0.0012664794921875,0.0012588500976562,-0.00262451171875,0.0030746459960937,-0.0041580200195312,0.0055313110351562,-0.4893341064453125,0.0203399658203125,-0.0051422119140625,0.0040054321289062,-0.0046234130859375,0.0050201416015625,-0.0039291381835937,0.0026397705078125,-0.0033950805664062,0.0024261474609375,-0.00250244140625,0.0018844604492187,-0.0009841918945312,0.0
13.345535,-0.0012054443359375,0.0014572143554687,-0.0016632080078125,0.0021743774414062,-0.0033035278320312,0.005126953125,-0.4850387573242187,0.021148681640625,-0.006622314453125,0.0040130615234375,-0.00506591796875,0.0038070678710937,-0.0041580200195312,0.0027542114257812,-0.0034332275390625,0.0022659301757812,-0.0026016235351562,0.0017166137695312,-0.0013809204101562,0.001068115234375
13.371383,-0.0012283325195312,0.0008926391601562,-0.0009765625,0.0023880004882812,-0.0027542114257812,0.004180908203125,-0.4849166870117187,0.0208740234375,-0.0067138671875,0.00433349609375,-0.0046157836914062,0.0032119750976562,-0.0040740966796875,0.0022125244140625,-0.0030746459960937,0.0025177001953125,-0.0017013549804687,0.0018081665039062,-0.001190185546875,0.0001220703125
13.39772,-0.0011825561523437,0.000701904296875,-0.00164794921875,0.0013580322265625,-0.0017623901367187,0.004150390625,-0.48919677734375,0.020172119140625,-0.006195068359375,0.0033340454101562,-0.0035324096679687,0.0030670166015625,-0.0026626586914062,0.0016708374023437,-0.0029449462890625,0.0022201538085937,-0.0013656616210937,0.0009765625,-0.0016860961914062,0.0005111694335937
13.426364,-0.0004196166992187,0.0005035400390625,-0.00079345703125,0.0007781982421875,-0.0017013549804687,0.003204345703125,-0.4951858520507812,0.0181884765625,-0.0067214965820312,0.0026016235351562,-0.002410888671875,0.0025711059570312,-0.0023193359375,0.0006484985351562,-0.0022506713867187,0.001708984375,-0.001922607421875,0.0013656616210937,-0.0008773803710937,-9.918212890625e-05
13.453488,-9.1552734375e-05,0.0001068115234375,-3.0517578125e-05,0.0012893676757812,-0.0009307861328125,0.0035476684570312,-0.50445556640625,0.0155181884765625,-0.0055694580078125,0.0016632080078125,-0.0018844604492187,0.0018157958984375,-0.0010757446289062,-0.000335693359375,-0.0021133422851562,0.000732421875,-0.0012435913085937,0.0011978149414062,-0.0007858276367187,3.0517578125e-05
13.480017,0.000335693359375,0.0002059936523437,-0.0001602172851562,0.0009307861328125,-0.0008926391601562,0.0042648315429687,-0.5155029296875,0.0134429931640625,-0.0028610229492187,-0.0006942749023437,-0.0004196166992187,0.0004196166992187,-0.0011672973632812,-0.0003585815429687,-0.0015106201171875,0.0004730224609375,-0.0005874633789062,0.0011062622070312,-0.0004806518554687,-0.00018310546875
13.509273,9.1552734375e-05,-0.0002975463867187,0.0007095336914062,0.0001068115234375,-0.0005950927734375,0.0041351318359375,-0.5289306640625,0.0106048583984375,-0.0021514892578125,-0.001678466796875,0.0005264282226562,-0.0012588500976562,0.000335693359375,-0.0009841918945312,-0.0003204345703125,4.57763671875e-05,-0.0003433227539062,0.0004959106445312,-0.0001907348632812,-0.0004043579101562
13.535554,0.0002899169921875,-0.00091552734375,0.000732421875,0.0002365112304687,-1.52587890625e-05,0.0046539306640625,-0.542816162109375,0.0073013305664062,-0.0005340576171875,-0.0030288696289062,0.0019683837890625,-0.001983642578125,0.0013504028320312,-0.0022659301757812,-0.0001296997070312,-0.000823974609375,0.0004959106445312,0.000579833984375,-0.0011215209960937,-0.0004119873046875
13.561341,0.0004730224609375,-0.0001373291015625,0.0012969970703125,-0.000457763671875,2.288818359375e-05,0.0055923461914062,-0.55560302734375,0.0045928955078125,0.0009307861328125,-0.0037689208984375,0.0020599365234375,-0.0026321411132812,0.00250244140625,-0.0023117065429687,0.0015411376953125,-0.0011520385742187,0.0015335083007812,-0.0001983642578125,0.0006027221679687,-0.000732421875
13.5934,0.0004348754882812,-0.0006103515625,0.0011520385742187,-0.0009231567382812,-0.0014190673828125,0.0059814453125,-0.570098876953125,0.0015335083007812,0.0028610229492187,-0.0054168701171875,0.0042572021484375,-0.003448486328125,0.0031509399414062,-0.00360107421875,0.0017852783203125,-0.0015487670898437,0.0011672973632812,-0.0003662109375,0.0006561279296875,-0.000885009765625
13.619863,0.0008163452148437,-0.0003204345703125,0.0010452270507812,-0.0007247924804687,-0.0007858276367187,0.0068130493164062,-0.5838394165039062,-0.0007705688476562,0.0044021606445312,-0.0064163208007812,0.0051345825195312,-0.0049667358398437,0.0035247802734375,-0.0041885375976562,0.0023345947265625,-0.0024795532226562,0.0015335083007812,-0.00115966796875,0.0008392333984375,-0.00103759765625
13.647241,0.0008316040039062,-0.0007553100585937,0.0013504028320312,0.0002212524414062,-0.0009384155273437,0.0079727172851562,-0.5943756103515625,-0.0026168823242187,0.0072250366210937,-0.0069808959960937,0.0059814453125,-0.0054702758789062,0.0043182373046875,-0.0049362182617187,0.002593994140625,-0.0021896362304687,0.0011672973632812,-0.0006256103515625,0.0006637573242187,-0.0014114379882812
13.676589,0.000518798828125,0.0,0.0011520385742187,0.0001754760742187,-0.0011825561523437,0.0084075927734375,-0.6054153442382812,-0.0049209594726562,0.0084457397460937,-0.0083389282226562,0.0062637329101562,-0.0058364868164062,0.0048065185546875,-0.004913330078125,0.00250244140625,-0.0035400390625,0.0018768310546875,-0.0017852783203125,0.0005416870117187,-0.0013504028320312
13.703566,-1.52587890625e-05,-1.52587890625e-05,0.0013198852539062,0.0004348754882812,-0.0023117065429687,0.0093917846679687,-0.6105728149414062,-0.0055694580078125,0.0094680786132812,-0.008392333984375,0.0062484741210937,-0.0064849853515625,0.0050506591796875,-0.0050201416015625,0.0022811889648437,-0.0029678344726562,0.0021286010742187,-0.0021438598632812,0.00128173828125,-0.0018234252929687
13.729735,0.0001602172851562,7.62939453125e-05,0.0001144409179687,0.0003662109375,-0.0027923583984375,0.0103225708007812,-0.6150588989257812,-0.0053176879882812,0.010162353515625,-0.00836181640625,0.0066604614257812,-0.0071487426757812,0.005035400390625,-0.0056228637695312,0.0030364990234375,-0.0027618408203125,0.0019683837890625,-0.0016860961914062,0.0015029907226562,-0.0012130737304687
13.758878,0.0002899169921875,0.0001907348632812,6.103515625e-05,0.001373291015625,-0.0035247802734375,0.0111923217773437,-0.6155776977539062,-0.0054702758789062,0.0103530883789062,-0.0084381103515625,0.0064468383789062,-0.0061416625976562,0.0046463012695312,-0.00531005859375,0.0029373168945312,-0.0033035278320312,0.0020523071289062,-0.001708984375,0.0012283325195312,-0.0022048950195312
13.786096,0.0004196166992187,0.0001449584960937,-0.000579833984375,0.0014190673828125,-0.0042495727539062,0.0108718872070312,-0.6148605346679688,-0.0047225952148437,0.0108261108398437,-0.0080108642578125,0.0065460205078125,-0.006195068359375,0.0042495727539062,-0.0046768188476562,0.0031204223632812,-0.0025711059570312,0.001678466796875,-0.0015106201171875,0.0007553100585937,-0.0012969970703125
13.813281,-0.0007705688476562,-1.52587890625e-05,-0.0002365112304687,0.0019989013671875,-0.0040664672851562,0.0106582641601562,-0.609130859375,-0.0025253295898437,0.0107650756835937,-0.006256103515625,0.0054931640625,-0.0051040649414062,0.0039138793945312,-0.0049285888671875,0.0020217895507812,-0.0021820068359375,0.0018997192382812,-0.0020294189453125,0.0008697509765625,-0.001312255859375
13.841686,-0.000396728515625,0.0002670288085937,-0.0013427734375,0.001983642578125,-0.0043869018554687,0.0108108520507812,-0.6009292602539062,-0.0001754760742187,0.0091476440429687,-0.0062484741210937,0.0045166015625,-0.005035400390625,0.003265380859375,-0.0034942626953125,0.0015106201171875,-0.0018768310546875,0.0014190673828125,-0.0008468627929687,0.001495361328125,-0.0016326904296875
13.86999,-0.0008621215820312,0.0012054443359375,-0.0013885498046875,0.0017242431640625,-0.003936767578125,0.010772705078125,-0.5904388427734375,0.0038299560546875,0.0084228515625,-0.0045394897460937,0.0036087036132812,-0.0039443969726562,0.00201416015625,-0.0032730102539062,0.0011672973632812,-0.0018310546875,0.000823974609375,-0.000823974609375,0.0006256103515625,-0.0014572143554687
13.902114,-0.00091552734375,0.001373291015625,-0.0016860961914062,0.002471923828125,-0.0029983520507812,0.0101089477539062,-0.5777511596679688,0.0068893432617187,0.0062484741210937,-0.0031814575195312,0.0025558471679687,-0.0026473999023437,0.0013351440429687,-0.0020828247070312,9.1552734375e-05,-0.0011215209960937,0.0003585815429687,-0.0011672973632812,0.000396728515625,-0.0006103515625
13.934142,-0.0009078979492187,0.0012969970703125,-0.0017547607421875,0.0021133422851562,-0.0039520263671875,0.0092620849609375,-0.5590744018554688,0.01177978515625,0.00408935546875,-0.0008926391601562,-0.000457763671875,-0.0010299682617187,0.000152587890625,-0.0012969970703125,-0.0004653930664062,-0.0012893676757812,-0.0001296997070312,-0.0006103515625,0.0006103515625,-0.000518798828125
13.962285,-0.001495361328125,0.0008163452148437,-0.00250244140625,0.0029296875,-0.0042266845703125,0.0069732666015625,-0.5436935424804688,0.0155258178710937,0.001495361328125,0.0011444091796875,-0.001190185546875,-0.0001144409179687,-0.0004653930664062,-0.0001068115234375,-0.0012130737304687,-7.62939453125e-06,-0.0004425048828125,0.0003585815429687,0.0002593994140625,-0.0004043579101562
13.990853,-0.0009384155273437,0.0015106201171875,-0.0022048950195312,0.0027923583984375,-0.0031585693359375,0.0055160522460937,-0.5281906127929688,0.01934814453125,-0.0006790161132812,0.0021438598632812,-0.0030670166015625,0.0016632080078125,-0.0024032592773437,0.0003814697265625,-0.0012741088867187,0.00067138671875,-0.001800537109375,0.0002365112304687,2.288818359375e-05,-0.0003509521484375
14.021651,-0.000640869140625,0.0007476806640625,-0.0022354125976562,0.0029296875,-0.00360107421875,0.0050048828125,-0.51214599609375,0.0236740112304687,-0.0032119750976562,0.0039443969726562,-0.0043411254882812,0.0022354125976562,-0.0023651123046875,0.0010528564453125,-0.0027389526367187,0.0016403198242187,-0.0011672973632812,0.000701904296875,-0.0008926391601562,-0.0005950927734375
14.049063,-0.0011367797851562,0.001007080078125,-0.001983642578125,0.0021743774414062,-0.002410888671875,0.0036773681640625,-0.5004501342773438,0.0263824462890625,-0.0057830810546875,0.004791259765625,-0.00457763671875,0.0041732788085937,-0.00341796875,0.0019683837890625,-0.0025711059570312,0.0019683837890625,-0.0013961791992187,0.0012664794921875,-0.0007553100585937,-4.57763671875e-05
14.079251,-0.0012435913085937,0.0012130737304687,-0.0019683837890625,0.001312255859375,-0.0025711059570312,0.00262451171875,-0.49072265625,0.0280685424804687,-0.0072021484375,0.0055694580078125,-0.0055770874023437,0.0042724609375,-0.0044021606445312,0.0029525756835937,-0.0027999877929687,0.0019683837890625,-0.0023117065429687,0.0013656616210937,-0.00115966796875,0.0002822875976562
14.108997,-0.0006561279296875,0.0018310546875,-0.0019302368164062,0.001617431640625,-0.0018234252929687,0.0017929077148437,-0.4823379516601562,0.0297012329101562,-0.0092010498046875,0.006256103515625,-0.0058441162109375,0.004241943359375,-0.0046157836914062,0.0035171508789062,-0.0032577514648437,0.0023880004882812,-0.0021514892578125,0.0013427734375,-0.0013656616210937,0.000579833984375
14.136921,-0.0006179809570312,0.0008010864257812,-0.0004959106445312,0.0009765625,-0.0013580322265625,0.001556396484375,-0.4793624877929687,0.029022216796875,-0.0097732543945312,0.0066070556640625,-0.0066299438476562,0.0046615600585937,-0.0042037963867187,0.003082275390625,-0.0035324096679687,0.0027618408203125,-0.0019149780273437,0.0016403198242187,-0.001678466796875,0.0004043579101562
14.165381,-0.0009078979492187,0.000152587890625,-0.0008621215820312,0.0013504028320312,-0.0009384155273437,0.0007247924804687,-0.47943115234375,0.0272979736328125,-0.0099945068359375,0.0065689086914062,-0.005767822265625,0.0052871704101562,-0.0039825439453125,0.0022735595703125,-0.0030364990234375,0.0030059814453125,-0.0024642944335937,0.0016021728515625,-0.0014419555664062,-0.0002670288085937
14.196253,-0.0005645751953125,0.0006561279296875,-0.0010757446289062,0.0006256103515625,-0.0006866455078125,0.0008010864257812,-0.4821014404296875,0.0253372192382812,-0.0099945068359375,0.0062789916992187,-0.0051498413085937,0.0046234130859375,-0.0038070678710937,0.0025482177734375,-0.0032958984375,0.0025787353515625,-0.0014877319335937,0.00146484375,-0.0010147094726562,0.0005569458007812
14.22365,-0.0007171630859375,0.0006866455078125,-0.0001754760742187,0.000579833984375,2.288818359375e-05,0.0007858276367187,-0.4887771606445312,0.023345947265625,-0.009307861328125,0.0052642822265625,-0.004791259765625,0.0033035278320312,-0.0039443969726562,0.0014190673828125,-0.002532958984375,0.0021743774414062,-0.001556396484375,0.0009231567382812,-0.0011520385742187,6.866455078125e-05
14.253851,-0.000396728515625,0.0004730224609375,0.0002288818359375,0.0003433227539062,-7.62939453125e-06,0.0017776489257812,-0.4978790283203125,0.0202789306640625,-0.0081024169921875,0.0040054321289062,-0.0038299560546875,0.0025100708007812,-0.0023193359375,0.0003433227539062,-0.0022430419921875,0.0024490356445312,-0.001373291015625,0.0009841918945312,-0.0010223388671875,0.0001602172851562
14.283178,-0.0005264282226562,-0.0002059936523437,6.866455078125e-05,7.62939453125e-06,0.00030517578125,0.0023345947265625,-0.5088729858398438,0.0155792236328125,-0.007080078125,0.0030517578125,-0.00244140625,0.0009307861328125,-0.0019302368164062,0.0006790161132812,-0.0014801025390625,0.0014419555664062,-0.0013504028320312,0.0013656616210937,-0.0007171630859375,0.0003662109375
14.311032,0.0001678466796875,-0.000213623046875,0.00067138671875,0.0003128051757812,-0.0003280639648437,0.0031204223632812,-0.520538330078125,0.0125579833984375,-0.0055313110351562,0.0011672973632812,-0.000946044921875,0.0008926391601562,-0.001129150390625,-0.0002517700195312,-0.0014495849609375,0.00018310546875,-0.0008468627929687,7.62939453125e-06,-0.0002593994140625,-0.0001678466796875
14.339502,0.0004806518554687,9.1552734375e-05,0.0,9.1552734375e-05,-0.0012130737304687,0.003753662109375,-0.5333023071289062,0.0082931518554687,-0.00299072265625,0.0004196166992187,-0.0003890991210937,7.62939453125e-06,0.000518798828125,-0.0015106201171875,-0.0004196166992187,-7.62939453125e-05,-0.0003433227539062,0.000152587890625,0.0001144409179687,-0.0003814697265625
14.370039,0.0,-7.62939453125e-05,0.0004501342773437,0.0003814697265625,8.392333984375e-05,0.00433349609375,-0.5477294921875,0.0046539306640625,-0.0012969970703125,-0.0015640258789062,0.0006179809570312,-0.001220703125,0.0014572143554687,-0.0025863647460937,0.0002670288085937,0.000152587890625,0.0005874633789062,6.866455078125e-05,-0.0001754760742187,-0.0006256103515625
14.397433,-7.62939453125e-06,-0.0001068115234375,0.0004043579101562,-0.0003128051757812,-0.0017242431640625,0.0051651000976562,-0.5601730346679688,0.0013198852539062,0.0006027221679687,-0.0029983520507812,0.0022354125976562,-0.0016250610351562,0.0023422241210937,-0.0027084350585937,0.0009613037109375,-0.0008621215820312,0.0007400512695312,-0.0001373291015625,0.00054931640625,-0.0009765625
14.427443,0.0005264282226562,0.0001678466796875,0.0004959106445312,0.0005722045898437,-0.0009689331054687,0.00726318359375,-0.5727920532226562,-0.0020523071289062,0.0023956298828125,-0.0045623779296875,0.0029067993164062,-0.0033645629882812,0.003326416015625,-0.0032882690429687,0.0008621215820312,-0.00140380859375,0.0011367797851562,-0.00042724609375,0.0002670288085937,-0.0013580322265625
14.457201,0.00018310546875,0.00042724609375,0.000640869140625,0.0005035400390625,-0.001739501953125,0.00799560546875,-0.5838775634765625,-0.0052871704101562,0.0033721923828125,-0.0053787231445312,0.00360107421875,-0.0046234130859375,0.0033035278320312,-0.0042800903320312,0.0016403198242187,-0.0023422241210937,0.0008773803710937,-3.814697265625e-05,0.00103759765625,-0.0007705688476562
14.484614,0.0009613037109375,-8.392333984375e-05,-9.918212890625e-05,0.0001449584960937,-0.0028457641601562,0.0088348388671875,-0.592315673828125,-0.0067214965820312,0.0049362182617187,-0.0067138671875,0.0051040649414062,-0.0043716430664062,0.0034408569335937,-0.0039825439453125,0.00164794921875,-0.0021896362304687,0.0015792846679687,-0.00140380859375,0.0004501342773437,-0.0012435913085937
14.511671,-0.0003814697265625,9.1552734375e-05,0.0006790161132812,0.0020523071289062,-0.0036239624023437,0.0102996826171875,-0.59881591796875,-0.0079803466796875,0.006744384765625,-0.0073013305664062,0.0057830810546875,-0.005401611328125,0.003326416015625,-0.0042495727539062,0.0021743774414062,-0.0025558471679687,0.0012359619140625,-0.0009231567382812,0.0008316040039062,-0.0009231567382812
14.53848,-0.000396728515625,0.0003890991210937,-0.0002899169921875,0.00128173828125,-0.0041580200195312,0.010833740234375,-0.6032867431640625,-0.0098724365234375,0.0075149536132812,-0.0068435668945312,0.0053787231445312,-0.0052032470703125,0.0035324096679687,-0.004608154296875,0.0021133422851562,-0.0020370483398437,0.001312255859375,-0.0010452270507812,0.00152587890625,-0.001007080078125
14.569081,-0.000213623046875,0.0002365112304687,-0.0006179809570312,0.0012969970703125,-0.004180908203125,0.011383056640625,-0.6052703857421875,-0.0096511840820312,0.0081329345703125,-0.006988525390625,0.0052719116210937,-0.0051422119140625,0.0034637451171875,-0.0044021606445312,0.0013351440429687,-0.0021743774414062,0.0019302368164062,-0.0006637573242187,0.0003890991210937,-0.001678466796875
14.602684,-0.0007247924804687,0.0005416870117187,-0.0011978149414062,0.0024261474609375,-0.0044403076171875,0.0121307373046875,-0.60406494140625,-0.0105667114257812,0.0078201293945312,-0.0070114135742187,0.0046234130859375,-0.005279541015625,0.0033340454101562,-0.0039596557617187,0.0020751953125,-0.0017852783203125,0.0011520385742187,-0.0008544921875,0.00018310546875,-0.001220703125
14.630861,-0.0003128051757812,0.0009307861328125,-0.0012130737304687,0.0023040771484375,-0.004364013671875,0.01239013671875,-0.6008682250976562,-0.0091934204101562,0.0080337524414062,-0.0062484741210937,0.0042037963867187,-0.0042800903320312,0.0034027099609375,-0.0039520263671875,0.0016250610351562,-0.001739501953125,0.0009002685546875,-0.00103759765625,-9.1552734375e-05,-0.001190185546875
14.65932,-0.0008087158203125,0.00115966796875,-0.001556396484375,0.0027084350585937,-0.0050506591796875,0.0120162963867187,-0.5941619873046875,-0.0081024169921875,0.0072479248046875,-0.0054397583007812,0.003875732421875,-0.0036468505859375,0.0022354125976562,-0.0036849975585937,0.001373291015625,-0.00115966796875,0.0011749267578125,-0.000396728515625,0.000701904296875,-0.0009613037109375
14.690162,-0.0008316040039062,0.0011062622070312,-0.0015411376953125,0.0031814575195312,-0.0056610107421875,0.0124435424804687,-0.5844192504882812,-0.0058975219726562,0.0064697265625,-0.0043182373046875,0.0031890869140625,-0.0031051635742187,0.0017547607421875,-0.0018234252929687,0.0010147094726562,-0.0016326904296875,0.0004501342773437,-0.00048828125,0.00048828125,-0.0007858276367187
14.717709,-0.0008010864257812,0.00115966796875,-0.0022735595703125,0.0029830932617187,-0.0056915283203125,0.0113449096679687,-0.574859619140625,-0.00421142578125,0.0046463012695312,-0.0033340454101562,0.0022659301757812,-0.0020904541015625,0.0010223388671875,-0.0018768310546875,-0.0001068115234375,-0.000762939453125,-3.0517578125e-05,-5.340576171875e-05,0.000457763671875,-0.0007553100585937
14.748667,-0.0010452270507812,0.0015411376953125,-0.0026397705078125,0.0033416748046875,-0.0047225952148437,0.0109176635742187,-0.5624847412109375,-0.0007858276367187,0.0030059814453125,-0.0018997192382812,0.000732421875,-0.0013580322265625,0.0002975463867187,-0.00140380859375,-3.814697265625e-05,-0.0002365112304687,-6.866455078125e-05,-3.814697265625e-05,7.62939453125e-05,-0.0007247924804687
14.777692,-0.0012054443359375,0.001983642578125,-0.0021209716796875,0.0039520263671875,-0.0050735473632812,0.0095062255859375,-0.5502090454101562,0.0019073486328125,0.0010757446289062,-0.00030517578125,-0.00030517578125,-0.0002288818359375,-0.0002975463867187,-0.0004653930664062,-0.0008544921875,0.0005340576171875,-0.0001678466796875,-0.0002822875976562,0.0002899169921875,-0.00091552734375
14.805868,-0.0009002685546875,0.0019607543945312,-0.0024185180664062,0.0030441284179687,-0.0047607421875,0.008453369140625,-0.5384140014648438,0.0055770874023437,5.340576171875e-05,0.0009307861328125,-0.0017242431640625,0.0001907348632812,-0.0014572143554687,-9.918212890625e-05,-0.0011062622070312,0.0004959106445312,-0.0013504028320312,0.0003128051757812,-6.866455078125e-05,-0.00048828125
14.832626,-0.001800537109375,0.00152587890625,-0.0025482177734375,0.0028839111328125,-0.003753662109375,0.007965087890625,-0.5279769897460938,0.0076904296875,-0.0012359619140625,0.002166748046875,-0.002105712890625,0.0011444091796875,-0.0023422241210937,0.0003433227539062,-0.0019302368164062,0.0009231567382812,-0.0012969970703125,0.0010757446289062,-0.0001602172851562,-0.0008697509765625
14.867506,-0.00103759765625,0.0016708374023437,-0.0021133422851562,0.0028152465820312,-0.0041275024414062,0.0064926147460937,-0.5164642333984375,0.010986328125,-0.0038375854492187,0.0026397705078125,-0.0031356811523437,0.001678466796875,-0.0023574829101562,0.0011444091796875,-0.0023345947265625,0.000762939453125,-0.0011672973632812,0.00103759765625,-0.00103759765625,-0.0002593994140625
14.893932,-0.0012741088867187,0.0012435913085937,-0.0015029907226562,0.0026626586914062,-0.0031585693359375,0.0056304931640625,-0.510009765625,0.0133285522460937,-0.0047073364257812,0.003173828125,-0.0030364990234375,0.0021896362304687,-0.0020217895507812,0.0015869140625,-0.0021591186523437,0.0017852783203125,-0.0012969970703125,0.0015869140625,-0.0016860961914062,-0.0002288818359375
14.928006,-0.0006561279296875,-9.1552734375e-05,-0.0023117065429687,0.0017471313476562,-0.002655029296875,0.0043716430664062,-0.5038299560546875,0.016815185546875,-0.0061721801757812,0.0036239624023437,-0.0030593872070312,0.0026779174804687,-0.002288818359375,0.0014495849609375,-0.0022125244140625,0.0010528564453125,-0.001556396484375,0.0015411376953125,-0.0013427734375,-0.0004348754882812
14.957828,-0.0006790161132812,0.00079345703125,-0.001251220703125,0.0014572143554687,-0.0012664794921875,0.0033416748046875,-0.5015106201171875,0.0181884765625,-0.0062637329101562,0.0038375854492187,-0.00341796875,0.0027084350585937,-0.0020370483398437,0.0013580322265625,-0.0024337768554687,0.001251220703125,-0.00152587890625,0.0012893676757812,-0.0014801025390625,-0.0001449584960937
14.984525,-0.0002975463867187,0.0007095336914062,-0.0005416870117187,0.001708984375,-0.0017318725585937,0.0032958984375,-0.5013275146484375,0.0178070068359375,-0.0056991577148437,0.0035781860351562,-0.003570556640625,0.001617431640625,-0.0023040771484375,0.0008316040039062,-0.0023117065429687,0.0014877319335937,-0.001922607421875,0.0014266967773437,-0.0007476806640625,-0.0005416870117187
15.011491,-0.000732421875,0.0009613037109375,-0.0006637573242187,0.00048828125,-0.0012283325195312,0.0025100708007812,-0.5043258666992188,0.0179367065429687,-0.006195068359375,0.0032730102539062,-0.0025405883789062,0.0019760131835937,-0.0008697509765625,0.0005874633789062,-0.002410888671875,0.00164794921875,-0.0003204345703125,0.0005950927734375,-0.0010223388671875,-0.0006790161132812
15.040099,-0.0001754760742187,0.0005645751953125,-0.0010986328125,-0.0001678466796875,-0.0006027221679687,0.0025558471679687,-0.5085220336914062,0.0184555053710937,-0.0048370361328125,0.0019683837890625,-0.001922607421875,0.0017242431640625,-0.0009841918945312,0.0004653930664062,-0.0017852783203125,0.0005722045898437,-0.0007476806640625,0.001373291015625,-0.0009918212890625,-0.0006332397460937
15.066432,0.0003738403320312,-0.0001449584960937,-1.52587890625e-05,0.0005569458007812,-0.0007476806640625,0.0027847290039062,-0.5152206420898438,0.0162277221679687,-0.0046920776367187,0.0018234252929687,-0.0011520385742187,0.0005950927734375,-0.000457763671875,-0.00042724609375,-0.0008621215820312,0.0013046264648437,-0.0005874633789062,0.0009994506835937,-0.0003280639648437,-0.00054931640625
15.095801,-0.000213623046875,-0.0002517700195312,-0.00048828125,0.0002059936523437,0.0001068115234375,0.0034561157226562,-0.5232009887695312,0.0150222778320312,-0.0030899047851562,0.0004043579101562,-0.00128173828125,-0.0004730224609375,0.0004119873046875,-0.0008697509765625,-0.000518798828125,0.000579833984375,-0.0002288818359375,0.0007247924804687,9.918212890625e-05,-0.0001907348632812
15.123817,0.0006256103515625,-8.392333984375e-05,-0.0001068115234375,-0.0001144409179687,-0.0003280639648437,0.0036773681640625,-0.5314712524414062,0.013946533203125,-0.0019149780273437,-0.0007553100585937,0.0001373291015625,-0.0003814697265625,0.0003509521484375,-0.00128173828125,-0.0001144409179687,-0.0002670288085937,-0.00018310546875,0.0002822875976562,0.0002517700195312,-0.0009002685546875
15.15074,0.0004730224609375,-0.0001373291015625,0.000244140625,-0.0001220703125,-0.0008392333984375,0.0042724609375,-0.5403366088867188,0.0111846923828125,-0.0011138916015625,-0.0014190673828125,0.0006561279296875,-0.00140380859375,0.0012130737304687,-0.0022430419921875,-0.0003280639648437,-0.0008697509765625,0.0001602172851562,0.0003814697265625,-7.62939453125e-06,-0.0003509521484375
15.177277,0.0002288818359375,1.52587890625e-05,0.0006027221679687,-0.0001220703125,-0.0006561279296875,0.0053253173828125,-0.5487594604492188,0.0088272094726562,0.0002593994140625,-0.0017623901367187,0.0012130737304687,-0.002105712890625,0.0015335083007812,-0.0029449462890625,0.0002517700195312,-0.0005035400390625,0.0011520385742187,-0.0001144409179687,0.0003128051757812,-0.0009231567382812
15.206387,0.0005111694335937,0.000274658203125,-0.0001373291015625,0.0002517700195312,-0.0010833740234375,0.0056838989257812,-0.557037353515625,0.006683349609375,0.0019989013671875,-0.002716064453125,0.0019378662109375,-0.0028762817382812,0.0022659301757812,-0.0027313232421875,0.0007858276367187,-0.0005340576171875,0.0006332397460937,-0.0001296997070312,0.0004653930664062,-0.0005569458007812
15.232583,0.0002212524414062,-0.0004196166992187,-8.392333984375e-05,0.000885009765625,-0.0010986328125,0.0057754516601562,-0.5620880126953125,0.0050811767578125,0.0018463134765625,-0.0024261474609375,0.0020751953125,-0.0035247802734375,0.0021514892578125,-0.0035171508789062,0.0010604858398437,-0.0009231567382812,0.0006027221679687,-0.00048828125,0.0004348754882812,-0.0007858276367187
15.261616,0.0003128051757812,-0.000701904296875,7.62939453125e-05,0.0007858276367187,-0.001922607421875,0.0064010620117187,-0.5654220581054688,0.0043258666992187,0.0029678344726562,-0.0033798217773437,0.0022430419921875,-0.0029754638671875,0.002471923828125,-0.002960205078125,0.0010299682617187,-0.0007247924804687,0.001129150390625,-0.000335693359375,0.000579833984375,-0.0006790161132812
15.28905,-4.57763671875e-05,0.0001907348632812,0.0002822875976562,0.0006790161132812,-0.0018234252929687,0.0068588256835937,-0.567626953125,0.00421142578125,0.002349853515625,-0.0040664672851562,0.0029373168945312,-0.0033721923828125,0.0015029907226562,-0.0039291381835937,0.0004806518554687,-0.0018844604492187,0.000457763671875,-0.0004653930664062,0.000244140625,-0.0011215209960937
15.315846,-0.0001907348632812,7.62939453125e-06,-0.0002059936523437,0.00091552734375,-0.0016403198242187,0.0072174072265625,-0.56903076171875,0.0040512084960937,0.0031509399414062,-0.0039825439453125,0.0029296875,-0.0031509399414062,0.0020523071289062,-0.0026321411132812,0.0009765625,-0.0014114379882812,0.0012130737304687,-0.0005950927734375,0.0010452270507812,-0.0006332397460937
15.342643,-0.000213623046875,0.0006790161132812,-0.0006942749023437,0.0008163452148437,-0.0023880004882812,0.00701904296875,-0.568695068359375,0.0041580200195312,0.0034408569335937,-0.0039138793945312,0.0028610229492187,-0.0034942626953125,0.0019607543945312,-0.0023956298828125,0.0013656616210937,-0.0012130737304687,0.0005340576171875,-0.0004348754882812,0.0001144409179687,-0.0006561279296875
15.371534,4.57763671875e-05,0.0001449584960937,-0.0004501342773437,0.0018157958984375,-0.0022430419921875,0.0081253051757812,-0.5674972534179688,0.0046844482421875,0.0030670166015625,-0.003143310546875,0.002532958984375,-0.00323486328125,0.0021514892578125,-0.0027008056640625,0.0005340576171875,-0.0017318725585937,0.00054931640625,-0.0002975463867187,0.00048828125,-0.0018692016601562
15.398008,-3.0517578125e-05,0.0009689331054687,-0.0009002685546875,0.0013504028320312,-0.00213623046875,0.007537841796875,-0.5644607543945312,0.0057373046875,0.0021286010742187,-0.0032196044921875,0.0017013549804687,-0.0025558471679687,0.001434326171875,-0.002685546875,0.0006942749023437,-0.001617431640625,0.000244140625,-0.0005645751953125,0.0005111694335937,-0.0003509521484375
15.423769,-0.0008087158203125,0.0004501342773437,-0.0007705688476562,0.001068115234375,-0.0022735595703125,0.0074844360351562,-0.5606689453125,0.00634765625,0.0010147094726562,-0.0024795532226562,0.0011062622070312,-0.0027542114257812,0.0010528564453125,-0.0019454956054687,5.340576171875e-05,-0.0009002685546875,0.0005722045898437,-1.52587890625e-05,0.0005874633789062,-0.0004425048828125
15.452719,-0.0004119873046875,0.0006103515625,-0.000579833984375,0.0015182495117187,-0.0021438598632812,0.0069808959960937,-0.5535049438476562,0.0074539184570312,-0.000457763671875,-0.0007247924804687,0.0007705688476562,-0.0009384155273437,0.00048828125,-0.00189208984375,0.0002212524414062,-0.0006027221679687,0.00018310546875,-0.0002899169921875,0.0001220703125,-0.0016021728515625
15.481808,6.103515625e-05,0.0010986328125,-0.00146484375,0.0018768310546875,-0.003021240234375,0.0054473876953125,-0.5444259643554688,0.0104293823242187,-0.0013504028320312,0.0002212524414062,-0.0004501342773437,-0.0013580322265625,-0.00030517578125,-0.0015945434570312,-0.000335693359375,4.57763671875e-05,-0.0002517700195312,-0.0004348754882812,-0.0004425048828125,-0.0007400512695312
15.508992,-0.0007858276367187,0.0010299682617187,-0.0015182495117187,0.001708984375,-0.0022735595703125,0.0050277709960937,-0.535400390625,0.0120697021484375,-0.002838134765625,0.0020904541015625,-0.000885009765625,0.0005950927734375,4.57763671875e-05,-0.0010147094726562,-0.0004425048828125,0.000335693359375,-0.0004119873046875,0.0003814697265625,-0.0004196166992187,-0.0008316040039062
15.536016,-0.0002975463867187,0.0010604858398437,-0.0014572143554687,0.00164794921875,-0.0024490356445312,0.0050277709960937,-0.526580810546875,0.014892578125,-0.0043258666992187,0.00164794921875,-0.0020599365234375,0.0003662109375,-0.00103759765625,-0.00030517578125,-0.001678466796875,6.103515625e-05,-0.0010147094726562,0.0001678466796875,-0.0003128051757812,-0.0010223388671875
15.565382,-0.0007705688476562,0.0016098022460937,-0.0011215209960937,0.0018157958984375,-0.0023651123046875,0.0048370361328125,-0.5182266235351562,0.0172119140625,-0.00537109375,0.0022430419921875,-0.0027618408203125,0.0010147094726562,-0.0017318725585937,0.0001602172851562,-0.001434326171875,0.0007247924804687,-0.0010528564453125,0.0007171630859375,-0.000396728515625,-0.00103759765625
15.59129,-0.0010223388671875,0.0012969970703125,-0.0012969970703125,0.0016860961914062,-0.0021438598632812,0.0038986206054687,-0.5117721557617188,0.0177841186523437,-0.0062026977539062,0.003204345703125,-0.0030593872070312,0.0016632080078125,-0.0022659301757812,0.0009307861328125,-0.0017013549804687,0.000946044921875,-0.0010757446289062,0.00140380859375,-0.0008926391601562,-0.0006790161132812
15.620468,-0.0007171630859375,0.0009078979492187,-0.001251220703125,0.002410888671875,-0.0022048950195312,0.0034561157226562,-0.5064468383789062,0.018402099609375,-0.0061187744140625,0.0033721923828125,-0.0032806396484375,0.0027618408203125,-0.0024490356445312,0.000518798828125,-0.00274658203125,0.0009841918945312,-0.0019378662109375,0.0006179809570312,-0.0004119873046875,-0.000274658203125
15.647826,-0.0004653930664062,0.0015716552734375,-0.00103759765625,0.0011825561523437,-0.0022430419921875,0.0033340454101562,-0.5025787353515625,0.01947021484375,-0.0069427490234375,0.0037384033203125,-0.00360107421875,0.001922607421875,-0.0025405883789062,0.0014419555664062,-0.0024642944335937,0.0014266967773437,-0.0018539428710937,0.000579833984375,-0.0006332397460937,-0.000457763671875
15.676329,-0.0008163452148437,0.0010757446289062,-0.0013504028320312,0.0021591186523437,-0.0017852783203125,0.003509521484375,-0.501708984375,0.018035888671875,-0.0061569213867187,0.0033111572265625,-0.00360107421875,0.002410888671875,-0.0028610229492187,0.0016708374023437,-0.0022964477539062,0.0013885498046875,-0.0019149780273437,0.00128173828125,-0.0005645751953125,-0.00030517578125
15.704594,-0.0003738403320312,0.00103759765625,-0.0010833740234375,0.0016632080078125,-0.001556396484375,0.0045928955078125,-0.5027694702148438,0.016326904296875,-0.00482177734375,0.0035171508789062,-0.0033340454101562,0.0022125244140625,-0.00238037109375,0.001434326171875,-0.00274658203125,0.0014114379882812,-0.001953125,0.0014877319335937,-0.0009765625,-0.0001907348632812
15.733397,-0.0008010864257812,0.0009841918945312,-0.0009384155273437,0.0017929077148437,-0.0020370483398437,0.0042953491210937,-0.5072555541992188,0.0139923095703125,-0.0035400390625,0.002288818359375,-0.0024261474609375,0.0019683837890625,-0.002685546875,0.00103759765625,-0.0027847290039062,0.001953125,-0.0015716552734375,0.0009841918945312,-0.0008087158203125,0.0001296997070312
15.765144,-0.0001754760742187,0.0007476806640625,-0.0006179809570312,0.0018081665039062,-0.0017166137695312,0.0050888061523437,-0.51385498046875,0.0102691650390625,-0.0021820068359375,0.00146484375,-0.0023651123046875,0.0011444091796875,-0.0017852783203125,0.000701904296875,-0.0026931762695312,0.001373291015625,-0.001434326171875,0.0018997192382812,-0.0009384155273437,-0.0006561279296875
15.795621,-0.0002212524414062,0.0008392333984375,-0.0004501342773437,0.0016098022460937,-0.002899169921875,0.00555419921875,-0.5228958129882812,0.007110595703125,-0.000396728515625,0.0008392333984375,-0.0005950927734375,0.0005950927734375,-0.0004043579101562,0.0003890991210937,-0.0021133422851562,0.0014114379882812,-0.0016860961914062,0.0009536743164062,-0.0008087158203125,-0.00018310546875
15.825259,-0.0004196166992187,0.0012435913085937,-0.0002517700195312,0.001739501953125,-0.002410888671875,0.0063247680664062,-0.5331192016601562,0.0032730102539062,0.00067138671875,-0.0008697509765625,0.00048828125,0.0003738403320312,-0.0005645751953125,-0.0006637573242187,-0.001861572265625,0.0005950927734375,-0.000946044921875,0.00067138671875,-0.0004730224609375,-0.0004959106445312
15.85257,2.288818359375e-05,0.0006561279296875,-0.0006866455078125,0.0014801025390625,-0.002655029296875,0.00836181640625,-0.5445556640625,-0.0003433227539062,0.0027847290039062,-0.0022354125976562,0.0014419555664062,-0.0012054443359375,3.814697265625e-05,-0.0013961791992187,-0.0005111694335937,0.0006561279296875,7.62939453125e-06,0.0008316040039062,-0.0002593994140625,-0.0001983642578125
15.879206,9.1552734375e-05,-7.62939453125e-05,-0.000518798828125,0.001800537109375,-0.0036163330078125,0.0082778930664062,-0.555938720703125,-0.0037078857421875,0.0044784545898437,-0.003204345703125,0.0020980834960937,-0.0019989013671875,0.0014266967773437,-0.0017623901367187,-0.000274658203125,-0.0004043579101562,0.000213623046875,0.00048828125,-6.866455078125e-05,-0.0008544921875
15.906135,-0.000213623046875,0.0002059936523437,-0.0007400512695312,0.0013275146484375,-0.0034332275390625,0.0091094970703125,-0.567718505859375,-0.0077438354492187,0.0059432983398437,-0.0046157836914062,0.0031051635742187,-0.00262451171875,0.0019607543945312,-0.0025253295898437,0.000457763671875,-0.0008087158203125,0.0010528564453125,0.0002975463867187,7.62939453125e-06,-0.0009307861328125
15.936372,0.0006332397460937,3.814697265625e-05,9.918212890625e-05,0.0013809204101562,-0.0037384033203125,0.0102005004882812,-0.5789108276367188,-0.0105972290039062,0.0077590942382812,-0.0061798095703125,0.0044403076171875,-0.0032958984375,0.0026626586914062,-0.0024032592773437,0.00115966796875,-0.0010452270507812,0.0006484985351562,-0.0003280639648437,0.0005035400390625,-0.0010299682617187
15.962356,0.000518798828125,0.0001220703125,-0.0007858276367187,0.0012435913085937,-0.0033340454101562,0.01104736328125,-0.58758544921875,-0.0117721557617187,0.0090103149414062,-0.006500244140625,0.0051956176757812,-0.004486083984375,0.0028915405273437,-0.0039520263671875,0.0016632080078125,-0.00146484375,0.001373291015625,-0.0001754760742187,3.814697265625e-05,-0.00115966796875
15.99119,0.0004196166992187,6.866455078125e-05,-0.0006103515625,0.0013809204101562,-0.00323486328125,0.0108489990234375,-0.5953140258789062,-0.0139846801757812,0.0097579956054687,-0.006622314453125,0.0060272216796875,-0.0042800903320312,0.003662109375,-0.0043411254882812,0.0013046264648437,-0.0027084350585937,0.0007705688476562,-0.0005416870117187,0.000518798828125,-0.0006256103515625
16.018794,-0.000213623046875,2.288818359375e-05,-0.0004196166992187,0.0015411376953125,-0.004058837890625,0.0115737915039062,-0.6009597778320312,-0.0149993896484375,0.0097198486328125,-0.0076141357421875,0.0058822631835937,-0.0055007934570312,0.0043258666992187,-0.0041580200195312,0.0018539428710937,-0.0017013549804687,0.0013351440429687,-0.00103759765625,0.0011520385742187,-0.0014419555664062
16.046721,-0.00018310546875,-0.0002212524414062,-0.0004196166992187,0.0010833740234375,-0.003326416015625,0.0116119384765625,-0.6042404174804688,-0.0144729614257812,0.009185791015625,-0.0084381103515625,0.0060195922851562,-0.0050582885742187,0.0043182373046875,-0.0046157836914062,0.002044677734375,-0.0022048950195312,0.0017242431640625,-0.0015716552734375,0.0002975463867187,-0.001068115234375
16.075284,0.0007553100585937,0.00018310546875,-0.0010757446289062,0.0017776489257812,-0.003448486328125,0.0116119384765625,-0.6055679321289062,-0.0140228271484375,0.0087203979492187,-0.0079727172851562,0.0064849853515625,-0.0056610107421875,0.0039520263671875,-0.004852294921875,0.0023422241210937,-0.0022201538085937,0.0015945434570312,-0.00164794921875,0.0011672973632812,-0.0010299682617187
16.102286,-0.0006484985351562,0.0001449584960937,-0.000823974609375,0.0018081665039062,-0.003875732421875,0.0112152099609375,-0.6030197143554688,-0.0140380859375,0.0079193115234375,-0.00689697265625,0.0051956176757812,-0.0052490234375,0.0043258666992187,-0.0041732788085937,0.001953125,-0.0025863647460937,0.0018539428710937,-0.001007080078125,0.0010757446289062,-0.0013046264648437
16.13031,-6.103515625e-05,0.0008316040039062,-0.0017166137695312,0.0012893676757812,-0.0029525756835937,0.0111846923828125,-0.5990982055664062,-0.0124130249023437,0.0065841674804687,-0.006683349609375,0.0040512084960937,-0.0051651000976562,0.0029373168945312,-0.0042037963867187,0.0019989013671875,-0.002410888671875,0.0015487670898437,-0.0012741088867187,0.0008316040039062,-0.00164794921875
16.165245,-0.0001220703125,6.866455078125e-05,-0.0017471313476562,0.002166748046875,-0.003662109375,0.0097274780273437,-0.590423583984375,-0.0096054077148437,0.0038528442382812,-0.0059432983398437,0.0037994384765625,-0.0037384033203125,0.0026626586914062,-0.0035247802734375,0.0015411376953125,-0.0021591186523437,0.0016250610351562,-0.0009689331054687,0.0006484985351562,-0.0013351440429687
16.194013,-0.00115966796875,0.0002899169921875,-0.0009536743164062,0.0019149780273437,-0.0034561157226562,0.0094680786132812,-0.5813446044921875,-0.0063552856445312,0.002685546875,-0.0041732788085937,0.002685546875,-0.0031204223632812,0.0023574829101562,-0.0033187866210937,0.0012893676757812,-0.001495361328125,0.0007553100585937,-0.0002212524414062,0.0006256103515625,-0.0015029907226562
16.224821,-0.0006942749023437,0.0008316040039062,-0.0019073486328125,0.002166748046875,-0.0032272338867187,0.0081558227539062,-0.5692214965820312,-0.0036087036132812,0.0005111694335937,-0.0022964477539062,0.0010986328125,-0.001739501953125,0.0018386840820312,-0.0026092529296875,0.0004501342773437,-0.0011444091796875,0.0005340576171875,-0.0010223388671875,0.0003509521484375,-0.0007476806640625
16.252729,-0.0008468627929687,0.0010757446289062,-0.0011062622070312,0.0023574829101562,-0.0031356811523437,0.0077972412109375,-0.5577011108398438,0.0003433227539062,-0.0019149780273437,-0.0014190673828125,-0.0001907348632812,-0.001007080078125,0.0011444091796875,-0.0019989013671875,-0.0001068115234375,-0.0005722045898437,0.0006637573242187,-0.0002212524414062,0.0006027221679687,-0.00054931640625
16.280063,-0.0014419555664062,0.0009841918945312,-0.0012359619140625,0.002685546875,-0.0025100708007812,0.0068206787109375,-0.5453414916992188,0.0034561157226562,-0.0031814575195312,0.0004959106445312,-0.0012435913085937,0.0001983642578125,0.0002670288085937,-0.0014114379882812,-0.0009613037109375,-0.0001754760742187,0.0001449584960937,-0.0003662109375,6.866455078125e-05,-0.0005950927734375
16.30869,-0.0013046264648437,0.0013275146484375,-0.0016937255859375,0.0021209716796875,-0.0027923583984375,0.005523681640625,-0.5319442749023438,0.0069656372070312,-0.0052490234375,0.0009689331054687,-0.0024642944335937,0.000640869140625,-0.0013046264648437,0.0001068115234375,-0.0008926391601562,0.0005645751953125,-0.0008544921875,0.001068115234375,-5.340576171875e-05,-0.000823974609375
16.336594,-0.0008621215820312,0.0011749267578125,-0.0016403198242187,0.002166748046875,-0.00299072265625,0.0052719116210937,-0.51947021484375,0.0107192993164062,-0.0065078735351562,0.0026168823242187,-0.0032501220703125,0.0010833740234375,-0.0021820068359375,0.00042724609375,-0.0014801025390625,0.000640869140625,-0.0011825561523437,0.00042724609375,-6.103515625e-05,-0.0005264282226562
16.365323,-0.0017166137695312,0.0015640258789062,-0.0018157958984375,0.0011062622070312,-0.0020904541015625,0.0035247802734375,-0.50787353515625,0.0142974853515625,-0.0078125,0.003814697265625,-0.0043792724609375,0.0023117065429687,-0.0026702880859375,0.0008163452148437,-0.002105712890625,0.0013198852539062,-0.0016632080078125,0.0002593994140625,-0.0013351440429687,-0.0010452270507812
16.394805,-0.0009994506835937,0.0012741088867187,-0.0018157958984375,0.0017623901367187,-0.0017318725585937,0.002777099609375,-0.4969406127929687,0.0173797607421875,-0.0095062255859375,0.0042800903320312,-0.0047149658203125,0.0028610229492187,-0.0027618408203125,0.0014495849609375,-0.0031661987304687,0.00164794921875,-0.0018234252929687,0.001556396484375,-0.000732421875,-0.0009613037109375
16.423799,-0.0005874633789062,0.000518798828125,-0.001495361328125,0.0023727416992187,-0.0019149780273437,0.00177001953125,-0.4882278442382812,0.0195846557617187,-0.0095138549804687,0.0049972534179687,-0.0054168701171875,0.0035018920898437,-0.0038375854492187,0.0018539428710937,-0.0023880004882812,0.0020751953125,-0.0019683837890625,0.0017929077148437,-0.0009765625,-0.0002822875976562
16.45471,-0.0002899169921875,0.0004348754882812,-0.0012130737304687,0.0012741088867187,-0.0010757446289062,0.0016937255859375,-0.4821014404296875,0.0224075317382812,-0.009429931640625,0.00567626953125,-0.0053176879882812,0.00396728515625,-0.0042877197265625,0.0019683837890625,-0.0036239624023437,0.001953125,-0.0022964477539062,0.00079345703125,-0.0007553100585937,-0.000274658203125
16.484672,-0.0002288818359375,0.000762939453125,-0.0013046264648437,0.0014266967773437,-0.0004730224609375,0.0006484985351562,-0.4785079956054687,0.0247573852539062,-0.0091171264648437,0.0049514770507812,-0.005340576171875,0.0037918090820312,-0.0047225952148437,0.0023422241210937,-0.0034408569335937,0.0016632080078125,-0.0027313232421875,0.0013580322265625,-0.0008468627929687,-0.0004043579101562
16.512471,-0.0006637573242187,0.0008926391601562,-0.000885009765625,0.0006866455078125,-0.0005416870117187,0.0009536743164062,-0.47857666015625,0.025665283203125,-0.0077362060546875,0.0050125122070312,-0.0045318603515625,0.003204345703125,-0.0046768188476562,0.0023651123046875,-0.0032119750976562,0.0020904541015625,-0.0021438598632812,0.0013046264648437,-0.0012893676757812,4.57763671875e-05
16.540985,-0.00030517578125,0.0013275146484375,-7.62939453125e-05,0.0002212524414062,-0.0005111694335937,0.0009918212890625,-0.483612060546875,0.02532958984375,-0.0060272216796875,0.004150390625,-0.0038833618164062,0.0032806396484375,-0.003814697265625,0.0019607543945312,-0.0025787353515625,0.001953125,-0.0021820068359375,0.0011978149414062,-0.0003662109375,3.0517578125e-05
16.572186,-3.814697265625e-05,0.00067138671875,0.0001602172851562,0.0006637573242187,1.52587890625e-05,0.0015029907226562,-0.4915847778320312,0.0243682861328125,-0.0037460327148437,0.003173828125,-0.0025787353515625,0.0018310546875,-0.003204345703125,0.0019912719726562,-0.0027084350585937,0.0012969970703125,-0.0016098022460937,0.0012893676757812,-0.0012893676757812,-6.866455078125e-05
16.599593,0.00018310546875,-0.0001449584960937,-0.0001754760742187,0.0001449584960937,-0.0005874633789062,0.0014114379882812,-0.5022201538085938,0.0226364135742187,-0.0014114379882812,0.001617431640625,-0.0017929077148437,0.0010299682617187,-0.0022964477539062,0.0008087158203125,-0.0020675659179687,0.0009765625,-0.0007781982421875,0.0016403198242187,-0.001129150390625,0.0003433227539062
16.630271,0.00042724609375,-0.0001068115234375,5.340576171875e-05,0.0002670288085937,-0.0002975463867187,0.0026626586914062,-0.5155029296875,0.0184860229492187,0.0007476806640625,0.0009231567382812,-0.0001296997070312,0.0004806518554687,-0.0008621215820312,-0.0003509521484375,-0.0011520385742187,0.001190185546875,-0.00079345703125,0.0007476806640625,-0.0003204345703125,-0.0002822875976562
16.66025,0.0002593994140625,-0.0003204345703125,0.00030517578125,-0.0005340576171875,-0.0002212524414062,0.003204345703125,-0.5316390991210938,0.0144119262695312,0.0038070678710937,-0.0004501342773437,0.0009002685546875,-0.000823974609375,0.0002670288085937,-0.0015869140625,-0.0008392333984375,0.0006484985351562,-0.0003585815429687,0.0006103515625,-0.00048828125,-0.0001144409179687
16.688551,0.0003585815429687,-2.288818359375e-05,0.0006790161132812,-0.0002593994140625,-0.0005722045898437,0.0050888061523437,-0.546783447265625,0.0111846923828125,0.0066375732421875,-0.0027923583984375,0.002197265625,-0.0018463134765625,0.0011672973632812,-0.0019073486328125,6.103515625e-05,6.866455078125e-05,0.000213623046875,0.00030517578125,-0.0004119873046875,-0.0002288818359375
16.718825,0.0005035400390625,-0.0002517700195312,0.0002365112304687,-0.0003890991210937,-0.0011749267578125,0.0066146850585937,-0.5631179809570312,0.0067367553710937,0.0084152221679687,-0.0051193237304687,0.0033950805664062,-0.0030670166015625,0.0028228759765625,-0.0023269653320312,0.0006942749023437,-0.0009918212890625,0.0006866455078125,-6.866455078125e-05,-3.814697265625e-05,-0.0002365112304687
16.746572,-0.0004348754882812,-0.0012054443359375,0.0008544921875,0.000335693359375,-0.0014266967773437,0.008056640625,-0.5782623291015625,0.0021896362304687,0.0109786987304687,-0.006378173828125,0.005035400390625,-0.0034027099609375,0.0029144287109375,-0.0036697387695312,0.0016632080078125,-0.0010528564453125,0.0013504028320312,-0.0005569458007812,0.0001907348632812,-0.00054931640625
16.77396,0.0003585815429687,-0.0003662109375,0.0004806518554687,0.0005035400390625,-0.0019149780273437,0.0081024169921875,-0.59063720703125,-0.0009078979492187,0.0116043090820312,-0.007049560546875,0.0051498413085937,-0.0053024291992187,0.00469970703125,-0.0044021606445312,0.0019760131835937,-0.0018997192382812,0.00091552734375,-0.000457763671875,0.000274658203125,-0.00091552734375
16.804427,0.00042724609375,-0.00067138671875,0.0005722045898437,0.00054931640625,-0.0027542114257812,0.0096817016601562,-0.6028594970703125,-0.0041732788085937,0.0124359130859375,-0.0085525512695312,0.0069732666015625,-0.0055770874023437,0.0047607421875,-0.0051651000976562,0.002197265625,-0.0026473999023437,0.0016326904296875,-0.0009231567382812,0.0007400512695312,-0.0011978149414062
16.834807,0.0005035400390625,-0.00079345703125,0.0001068115234375,0.0007858276367187,-0.0019989013671875,0.0094833374023437,-0.6126022338867188,-0.0060653686523437,0.012542724609375,-0.0095901489257812,0.00714111328125,-0.0070571899414062,0.00469970703125,-0.0052566528320312,0.0024337768554687,-0.0030517578125,0.0026321411132812,-0.001129150390625,0.0009994506835937,-0.0007247924804687
16.863351,-0.0005874633789062,-0.0008010864257812,0.0001907348632812,0.0009994506835937,-0.0032730102539062,0.01019287109375,-0.6164169311523438,-0.0081939697265625,0.0115203857421875,-0.0093765258789062,0.0072479248046875,-0.0067138671875,0.0058059692382812,-0.0048675537109375,0.0033493041992187,-0.0030517578125,0.0020904541015625,-0.0016555786132812,0.0013427734375,-0.0013275146484375
16.893937,-9.918212890625e-05,-0.0008087158203125,-0.0005264282226562,0.0011062622070312,-0.0034027099609375,0.010986328125,-0.6179733276367188,-0.0088119506835937,0.01123046875,-0.0101165771484375,0.006927490234375,-0.0057525634765625,0.0050277709960937,-0.0053863525390625,0.0035018920898437,-0.0031661987304687,0.0022125244140625,-0.001434326171875,0.0007400512695312,-0.0012741088867187
16.921594,-0.0003128051757812,-0.000396728515625,-0.0012130737304687,0.0008926391601562,-0.0032424926757812,0.0110702514648437,-0.6160507202148438,-0.0088348388671875,0.0096054077148437,-0.00860595703125,0.006591796875,-0.0062026977539062,0.004486083984375,-0.0058135986328125,0.0025482177734375,-0.0033950805664062,0.0021820068359375,-0.001617431640625,0.0013427734375,-0.000701904296875
16.952054,-0.0003509521484375,0.0003280639648437,-0.0008544921875,0.0013351440429687,-0.0032196044921875,0.0112380981445312,-0.6112594604492188,-0.008453369140625,0.007720947265625,-0.0077972412109375,0.0054397583007812,-0.0049362182617187,0.0049285888671875,-0.0054702758789062,0.003265380859375,-0.0020065307617187,0.0017776489257812,-0.0013656616210937,0.0011672973632812,-0.0013580322265625
16.982066,-0.000152587890625,0.0005645751953125,-0.0007705688476562,0.0027313232421875,-0.0030136108398437,0.0104904174804687,-0.602142333984375,-0.0064620971679687,0.0049667358398437,-0.0059356689453125,0.0048980712890625,-0.0047149658203125,0.0041351318359375,-0.0046768188476562,0.0017318725585937,-0.0021820068359375,0.0020904541015625,-0.0016021728515625,0.0005416870117187,-0.0011215209960937
17.010143,-0.000457763671875,0.0007095336914062,-0.0012969970703125,0.0023269653320312,-0.0035858154296875,0.0098953247070312,-0.5919876098632812,-0.0041656494140625,0.00262451171875,-0.0052032470703125,0.00323486328125,-0.0038299560546875,0.00262451171875,-0.0037994384765625,0.002044677734375,-0.002197265625,0.0008697509765625,-0.0015792846679687,0.0008697509765625,-0.0013427734375
17.03731,-9.918212890625e-05,0.0006103515625,-0.0015792846679687,0.0018234252929687,-0.0042953491210937,0.0091705322265625,-0.5800704956054688,-0.002410888671875,0.0002365112304687,-0.0036773681640625,0.0027084350585937,-0.0019989013671875,0.0012969970703125,-0.0032196044921875,0.0013961791992187,-0.0014266967773437,0.0012969970703125,-0.0004806518554687,-0.0002593994140625,-0.00115966796875
17.083863,-0.0014266967773437,0.001007080078125,-0.0027618408203125,0.0027923583984375,-0.0042190551757812,0.008575439453125,-0.5578994750976562,0.002227783203125,-0.0034942626953125,-0.001556396484375,-0.00048828125,-0.0007858276367187,-0.00018310546875,-0.0019760131835937,0.0001220703125,-0.0005340576171875,-0.0002822875976562,-0.0009384155273437,0.0006637573242187,-0.0011444091796875
17.119514,-0.0008697509765625,0.0019760131835937,-0.0026016235351562,0.0032577514648437,-0.0047607421875,0.0072250366210937,-0.53948974609375,0.006378173828125,-0.0055465698242187,0.0005340576171875,-0.0027236938476562,4.57763671875e-05,-0.0010833740234375,0.0001449584960937,-0.0008926391601562,-0.0001449584960937,-0.0009918212890625,-0.0003509521484375,0.0001678466796875,-0.0010604858398437
17.171999,-0.0015411376953125,0.0019683837890625,-0.0022811889648437,0.00311279296875,-0.00408935546875,0.0068206787109375,-0.5232162475585938,0.0094833374023437,-0.0077896118164062,0.0022430419921875,-0.0032806396484375,0.0021820068359375,-0.00244140625,0.0006866455078125,-0.0020217895507812,0.0006332397460937,-0.0009994506835937,0.000640869140625,-0.00054931640625,-0.0001144409179687
17.221521,-0.0014419555664062,0.0024642944335937,-0.0033798217773437,0.0037078857421875,-0.0043182373046875,0.0056610107421875,-0.5010452270507812,0.0143280029296875,-0.00885009765625,0.0038909912109375,-0.0051651000976562,0.0032806396484375,-0.0035934448242187,0.0020599365234375,-0.0033798217773437,0.0019912719726562,-0.0021820068359375,0.0012664794921875,-0.0012359619140625,-0.0007171630859375
17.263082,-0.0019073486328125,0.0026397705078125,-0.0033493041992187,0.0034942626953125,-0.0038681030273437,0.0053482055664062,-0.4881134033203125,0.0176773071289062,-0.0092239379882812,0.0040512084960937,-0.0048446655273437,0.0041351318359375,-0.0047378540039062,0.0033035278320312,-0.0040206909179687,0.002716064453125,-0.0032272338867187,0.0015029907226562,-0.0008087158203125,0.0001144409179687
17.291509,-0.0005874633789062,0.0022048950195312,-0.0022811889648437,0.00286865234375,-0.0042877197265625,0.0052490234375,-0.4860382080078125,0.017120361328125,-0.0071640014648437,0.0035018920898437,-0.00579833984375,0.0048828125,-0.0047683715820312,0.0033111572265625,-0.003936767578125,0.00262451171875,-0.002593994140625,0.002044677734375,-0.0017318725585937,0.00018310546875
17.318352,-0.0013198852539062,0.0013656616210937,-0.0015106201171875,0.00311279296875,-0.0037307739257812,0.0058364868164062,-0.488128662109375,0.0162124633789062,-0.005340576171875,0.002716064453125,-0.004669189453125,0.0043182373046875,-0.0054855346679687,0.0026702880859375,-0.0037460327148437,0.0023040771484375,-0.0027008056640625,0.0017929077148437,-0.0017318725585937,-0.000335693359375
17.348291,-0.0003509521484375,0.00164794921875,-0.0014724731445312,0.0026473999023437,-0.00335693359375,0.0052490234375,-0.493682861328125,0.0146331787109375,-0.003814697265625,0.001953125,-0.0037841796875,0.0031890869140625,-0.0041656494140625,0.0031890869140625,-0.003387451171875,0.0026092529296875,-0.00213623046875,0.0015411376953125,-0.0014495849609375,0.0002593994140625
17.378415,-0.000335693359375,0.0008087158203125,-0.0014801025390625,0.0028762817382812,-0.0034637451171875,0.0062942504882812,-0.5029296875,0.011627197265625,-0.001129150390625,0.0010528564453125,-0.00274658203125,0.0021514892578125,-0.00286865234375,0.0019607543945312,-0.0033340454101562,0.002288818359375,-0.0023651123046875,0.0019378662109375,-0.0014877319335937,-3.814697265625e-05
17.406752,-0.0005416870117187,0.0009307861328125,-0.0009994506835937,0.002227783203125,-0.0035247802734375,0.0069198608398437,-0.5141754150390625,0.0080413818359375,0.0002670288085937,-0.0005340576171875,-0.0014419555664062,0.0014801025390625,-0.0016860961914062,0.0006637573242187,-0.0026168823242187,0.0019607543945312,-0.001861572265625,0.0016555786132812,-0.0002899169921875,7.62939453125e-06
17.435235,-0.00054931640625,0.0007476806640625,-0.0013351440429687,0.0012435913085937,-0.00250244140625,0.0072860717773437,-0.5283889770507812,0.0042495727539062,0.00274658203125,-0.0021286010742187,-0.0004806518554687,-0.0001144409179687,-0.0006561279296875,5.340576171875e-05,-0.0018081665039062,0.001312255859375,-0.00048828125,0.0013580322265625,-0.001068115234375,0.0001907348632812
17.466515,-0.000213623046875,0.0006942749023437,-0.0004653930664062,0.0015106201171875,-0.0029983520507812,0.00830078125,-0.5434188842773438,-0.0002899169921875,0.00537109375,-0.003692626953125,0.0012435913085937,-0.0014495849609375,0.0002670288085937,-0.0007705688476562,-0.0007705688476562,0.0005874633789062,-0.0004501342773437,0.0011825561523437,-0.0009002685546875,-0.0004348754882812
17.494024,6.866455078125e-05,0.0001144409179687,-0.0008697509765625,0.0015792846679687,-0.003753662109375,0.0083999633789062,-0.5586395263671875,-0.0037994384765625,0.0079574584960937,-0.0052719116210937,0.0032577514648437,-0.0018157958984375,0.00146484375,-0.0029144287109375,7.62939453125e-06,1.52587890625e-05,-0.0005111694335937,-9.1552734375e-05,-0.000732421875,0.0003585815429687
17.524983,0.00091552734375,1.52587890625e-05,0.0005035400390625,0.000885009765625,-0.0033111572265625,0.0095367431640625,-0.574066162109375,-0.0081787109375,0.0098037719726562,-0.0065536499023437,0.0031661987304687,-0.0034942626953125,0.0026473999023437,-0.0027313232421875,0.000823974609375,-0.0011367797851562,0.0007247924804687,0.0005111694335937,-9.1552734375e-05,-0.0005645751953125
17.554568,0.000335693359375,-6.103515625e-05,-0.0001602172851562,0.0008926391601562,-0.0028533935546875,0.0094070434570312,-0.5870590209960938,-0.0091094970703125,0.01104736328125,-0.0078964233398437,0.00555419921875,-0.004852294921875,0.0031967163085937,-0.0039138793945312,0.0015182495117187,-0.001434326171875,0.0007400512695312,-0.0004653930664062,0.00018310546875,-0.0008010864257812
17.581962,0.0005264282226562,-0.0003280639648437,-8.392333984375e-05,0.001007080078125,-0.0032882690429687,0.0107498168945312,-0.597015380859375,-0.0103759765625,0.0121688842773437,-0.009368896484375,0.0058822631835937,-0.0052871704101562,0.0041275024414062,-0.0044479370117187,0.0022811889648437,-0.0029144287109375,0.0015945434570312,-0.0007781982421875,0.0002365112304687,-0.0010604858398437
17.608978,0.0003280639648437,-0.0008697509765625,9.1552734375e-05,0.001220703125,-0.0024642944335937,0.0104293823242187,-0.6041030883789062,-0.0100860595703125,0.0128326416015625,-0.0088272094726562,0.0068206787109375,-0.0061492919921875,0.004852294921875,-0.0045089721679687,0.0029067993164062,-0.0023345947265625,0.0023117065429687,-0.0007400512695312,0.0006179809570312,-0.0007781982421875
17.642723,9.918212890625e-05,-0.0007476806640625,6.866455078125e-05,9.918212890625e-05,-0.0025405883789062,0.0097122192382812,-0.6098709106445312,-0.0099258422851562,0.01190185546875,-0.009002685546875,0.0065536499023437,-0.0066299438476562,0.0054397583007812,-0.0060806274414062,0.0031661987304687,-0.0026092529296875,0.0017547607421875,-0.0011215209960937,0.0012283325195312,-0.0009689331054687
17.668662,0.000274658203125,-0.0006866455078125,3.0517578125e-05,0.000518798828125,-0.0025787353515625,0.0102615356445312,-0.6120986938476562,-0.0098342895507812,0.01055908203125,-0.009490966796875,0.0059814453125,-0.0066452026367187,0.0055389404296875,-0.0059432983398437,0.0034332275390625,-0.0033950805664062,0.0015640258789062,-0.0018997192382812,0.0013046264648437,-0.0014114379882812
17.695768,7.62939453125e-06,0.000244140625,-6.103515625e-05,0.0006179809570312,-0.0027923583984375,0.0090255737304687,-0.6117706298828125,-0.0086593627929687,0.0095672607421875,-0.0092315673828125,0.0062637329101562,-0.0058822631835937,0.0053253173828125,-0.0053939819335937,0.0038299560546875,-0.0030517578125,0.0018310546875,-0.0012664794921875,0.0010757446289062,-0.0016098022460937
17.72395,-0.0003890991210937,0.0002059936523437,-0.0006637573242187,0.0006256103515625,-0.0025634765625,0.0092391967773437,-0.6088333129882812,-0.0074539184570312,0.0070724487304687,-0.00823974609375,0.0059814453125,-0.0065078735351562,0.0048065185546875,-0.0052032470703125,0.0032958984375,-0.00274658203125,0.002105712890625,-0.0012283325195312,0.0017547607421875,-0.0011978149414062
17.752534,-8.392333984375e-05,-4.57763671875e-05,-0.0004806518554687,0.001220703125,-0.0027236938476562,0.0092849731445312,-0.6039581298828125,-0.0066375732421875,0.0054550170898437,-0.0066986083984375,0.0043411254882812,-0.0060958862304687,0.0042648315429687,-0.00537109375,0.0032730102539062,-0.00347900390625,0.001434326171875,-0.0014572143554687,0.0008926391601562,-0.0014190673828125
17.780972,-0.000579833984375,-0.0001449584960937,-0.0005950927734375,0.000762939453125,-0.0025253295898437,0.0091171264648437,-0.595550537109375,-0.0048675537109375,0.0030364990234375,-0.0054550170898437,0.00341796875,-0.0046920776367187,0.0038070678710937,-0.0042648315429687,0.0026092529296875,-0.0030136108398437,0.0014724731445312,-0.0015945434570312,0.0006942749023437,-0.0011749267578125
17.812109,-0.000274658203125,0.0013504028320312,-0.0008392333984375,0.0012664794921875,-0.002716064453125,0.0084915161132812,-0.5845108032226562,-0.0022964477539062,0.000732421875,-0.0039901733398437,0.0024566650390625,-0.0038299560546875,0.0029373168945312,-0.003509521484375,0.0021286010742187,-0.00146484375,0.0016632080078125,-0.0010910034179687,0.0004348754882812,-0.0013427734375
17.839322,-0.000946044921875,0.00079345703125,-0.0011138916015625,0.0020980834960937,-0.0026626586914062,0.0078506469726562,-0.5727462768554688,-0.0011672973632812,-0.0014419555664062,-0.0026626586914062,0.000762939453125,-0.0019912719726562,0.0018539428710937,-0.0022430419921875,0.00146484375,-0.0010604858398437,0.0009231567382812,-0.0005874633789062,0.0006103515625,-0.000885009765625
17.866577,-0.000244140625,0.0009231567382812,-0.0014495849609375,0.0020294189453125,-0.002777099609375,0.008544921875,-0.5622711181640625,0.00030517578125,-0.003448486328125,-0.0015945434570312,-0.0002365112304687,-0.0014877319335937,0.0009918212890625,-0.002166748046875,0.0001754760742187,-0.0002288818359375,-1.52587890625e-05,-0.000244140625,0.0004959106445312,-0.0018310546875
17.894875,-0.0011672973632812,0.0006561279296875,-0.0008087158203125,0.0017929077148437,-0.0027923583984375,0.0071945190429687,-0.5534515380859375,0.00177001953125,-0.004974365234375,0.0001220703125,-0.0009536743164062,-0.0008773803710937,-0.0001220703125,-0.0014495849609375,-0.000640869140625,-0.0002975463867187,-0.00018310546875,0.0007247924804687,-9.1552734375e-05,-0.0012435913085937
17.923363,-0.0003814697265625,0.0012435913085937,-0.0014114379882812,0.0022964477539062,-0.0026473999023437,0.0066070556640625,-0.54669189453125,0.0028839111328125,-0.00592041015625,0.0005874633789062,-0.0009765625,5.340576171875e-05,-0.0008087158203125,-0.0007858276367187,-0.0009765625,0.0002670288085937,-0.0008773803710937,-0.0001068115234375,-0.0006332397460937,-0.0008468627929687
17.951651,-0.00054931640625,0.0004196166992187,-0.0019912719726562,0.0016021728515625,-0.0029144287109375,0.0063247680664062,-0.5416030883789062,0.003204345703125,-0.0070953369140625,0.0002288818359375,-0.0017242431640625,0.0009841918945312,-0.001220703125,-0.0003204345703125,-0.001251220703125,0.0002822875976562,-0.0001983642578125,0.0004119873046875,-0.0005111694335937,-0.0003509521484375
17.982413,-0.0008926391601562,0.001190185546875,-0.00115966796875,0.001800537109375,-0.002593994140625,0.0057220458984375,-0.5393524169921875,0.0038604736328125,-0.0067138671875,0.0015335083007812,-0.0017318725585937,0.0002975463867187,-0.0011825561523437,0.0002517700195312,-0.0008697509765625,0.0009689331054687,-0.0007171630859375,0.0002670288085937,-0.000274658203125,-0.0004196166992187
18.009763,-0.0009002685546875,0.0003433227539062,-0.0004653930664062,0.0016708374023437,-0.0014801025390625,0.0067520141601562,-0.5391616821289062,0.0034027099609375,-0.006744384765625,0.0012283325195312,-0.0019989013671875,0.0005874633789062,-0.0009994506835937,-0.0006103515625,-0.0015411376953125,0.0001220703125,-0.000274658203125,0.0011978149414062,-6.103515625e-05,-0.0010604858398437
18.037441,-0.0006179809570312,0.0007553100585937,-0.0011215209960937,0.0012435913085937,-0.0018463134765625,0.0059585571289062,-0.5424880981445312,0.0028076171875,-0.0062026977539062,0.0003433227539062,-0.0011978149414062,0.0003128051757812,-0.0008697509765625,-0.0010452270507812,-0.0010147094726562,0.0006561279296875,-0.0006332397460937,0.0005722045898437,0.0001678466796875,-0.0001678466796875
18.065788,-0.0002670288085937,4.57763671875e-05,-0.0006790161132812,0.0013504028320312,-0.0012893676757812,0.0061874389648437,-0.5476531982421875,0.001861572265625,-0.0050125122070312,-0.0009384155273437,-0.00091552734375,-0.000244140625,-0.0006866455078125,-0.001007080078125,-0.0012588500976562,0.000213623046875,-0.0001754760742187,0.0006637573242187,-0.000701904296875,-0.00103759765625
18.093356,0.0007095336914062,0.0003585815429687,-0.0005264282226562,0.000762939453125,-0.0013656616210937,0.0061721801757812,-0.5562362670898438,-0.0001373291015625,-0.0042495727539062,-0.001495361328125,7.62939453125e-05,0.0,0.0006561279296875,-0.0020599365234375,-0.00067138671875,0.000518798828125,0.0006027221679687,0.0007781982421875,0.0001983642578125,-0.0002517700195312
18.119977,-0.0003738403320312,-3.814697265625e-05,0.000274658203125,0.0006484985351562,-0.00201416015625,0.00689697265625,-0.5667266845703125,-0.0018768310546875,-0.0022506713867187,-0.0027847290039062,0.001434326171875,-0.0017776489257812,0.000396728515625,-0.0015029907226562,0.0004196166992187,-0.00048828125,0.0004501342773437,0.001007080078125,-0.0003204345703125,-0.0011444091796875
18.147086,0.0003890991210937,-0.0005645751953125,0.0006332397460937,0.0002670288085937,-0.0015487670898437,0.0075225830078125,-0.5786209106445312,-0.003662109375,-0.0003280639648437,-0.0031890869140625,0.0021286010742187,-0.0024337768554687,0.0026397705078125,-0.001953125,0.000885009765625,-0.0010528564453125,0.000579833984375,0.0006790161132812,1.52587890625e-05,-0.0006790161132812
18.178404,9.1552734375e-05,0.0002593994140625,0.00054931640625,0.001251220703125,-0.0016860961914062,0.008392333984375,-0.5899810791015625,-0.0056076049804687,0.0024948120117187,-0.0051803588867187,0.003265380859375,-0.0033645629882812,0.0022659301757812,-0.0034942626953125,0.000701904296875,-0.0014114379882812,0.000732421875,-0.0003585815429687,0.0002899169921875,-0.0006103515625
18.207843,-6.103515625e-05,0.0001144409179687,0.000732421875,0.0005569458007812,-0.0028228759765625,0.0093460083007812,-0.6021652221679688,-0.0069046020507812,0.0048751831054687,-0.0068588256835937,0.0045394897460937,-0.0048980712890625,0.0027999877929687,-0.0036773681640625,0.0012588500976562,-0.0016403198242187,0.001129150390625,-0.0002059936523437,0.0008163452148437,-0.0014266967773437
18.236215,7.62939453125e-05,6.103515625e-05,0.0002059936523437,0.0016250610351562,-0.0024566650390625,0.0100784301757812,-0.6103744506835938,-0.0086898803710937,0.0069427490234375,-0.0073165893554687,0.0047531127929687,-0.004486083984375,0.0035171508789062,-0.0047454833984375,0.00177001953125,-0.0023422241210937,0.0008392333984375,-0.0009841918945312,0.0003280639648437,-0.0005950927734375
18.262656,-2.288818359375e-05,-0.0001602172851562,-0.000579833984375,0.001861572265625,-0.0034866333007812,0.0104904174804687,-0.6151351928710938,-0.0095138549804687,0.0080032348632812,-0.0084304809570312,0.004852294921875,-0.0049591064453125,0.00341796875,-0.0045242309570312,0.0016632080078125,-0.0023651123046875,0.0011215209960937,-0.0010986328125,0.000885009765625,-0.0013961791992187
18.289685,-0.0004043579101562,0.000885009765625,-0.0019073486328125,0.0025253295898437,-0.004058837890625,0.011688232421875,-0.6173095703125,-0.0112075805664062,0.009429931640625,-0.0081634521484375,0.0053253173828125,-0.0049514770507812,0.0033950805664062,-0.0046005249023437,0.00189208984375,-0.0021591186523437,0.0008926391601562,-0.000762939453125,0.0007247924804687,-0.0014801025390625
18.319366,0.0002288818359375,0.0003280639648437,-0.0016403198242187,0.0022659301757812,-0.004638671875,0.0120086669921875,-0.6162033081054688,-0.0108871459960937,0.0101470947265625,-0.0080184936523437,0.0051651000976562,-0.0045166015625,0.0031661987304687,-0.003814697265625,0.0011825561523437,-0.0017929077148437,0.0014877319335937,-0.0007400512695312,0.0006179809570312,-0.0013885498046875
18.345206,4.57763671875e-05,0.0011215209960937,-0.0018081665039062,0.0033340454101562,-0.0050201416015625,0.0128097534179687,-0.6133575439453125,-0.011810302734375,0.0100021362304687,-0.0070571899414062,0.0051803588867187,-0.0045547485351562,0.0029067993164062,-0.0033798217773437,0.0004653930664062,-0.0025100708007812,0.00115966796875,-0.00140380859375,9.1552734375e-05,-0.0012588500976562
18.374532,-0.0010223388671875,0.0012969970703125,-0.001708984375,0.0032577514648437,-0.00604248046875,0.01361083984375,-0.6067352294921875,-0.011444091796875,0.009490966796875,-0.0069427490234375,0.0035324096679687,-0.004180908203125,0.0024261474609375,-0.0030975341796875,0.0008773803710937,-0.0011978149414062,0.000152587890625,-0.000518798828125,0.001007080078125,-0.0008392333984375
18.402727,-0.000885009765625,0.0017623901367187,-0.0021133422851562,0.0035934448242187,-0.0062026977539062,0.0138092041015625,-0.5975875854492188,-0.0100250244140625,0.0091018676757812,-0.0052719116210937,0.0030899047851562,-0.002777099609375,0.001953125,-0.0020904541015625,0.000823974609375,-0.0008697509765625,0.0001449584960937,-0.0005111694335937,0.00054931640625,-0.0009765625
18.42946,-0.0007705688476562,0.0019989013671875,-0.0022735595703125,0.0040435791015625,-0.0061721801757812,0.0133209228515625,-0.585479736328125,-0.006256103515625,0.0080718994140625,-0.004058837890625,0.001556396484375,-0.002288818359375,0.0012054443359375,-0.002532958984375,-0.0002899169921875,-0.0004119873046875,-0.0001373291015625,-0.0001602172851562,9.1552734375e-05,-0.0011062622070312
18.456576,-0.0007553100585937,0.0014114379882812,-0.0034027099609375,0.0043411254882812,-0.0058441162109375,0.01263427734375,-0.5717697143554688,-0.002349853515625,0.0064620971679687,-0.0033035278320312,0.0016021728515625,-0.0010910034179687,0.0002059936523437,-0.0010833740234375,-0.0004196166992187,-0.000518798828125,-0.0009002685546875,0.0006790161132812,-0.0004348754882812,-0.0002288818359375
18.485782,-0.0017623901367187,0.001983642578125,-0.0035934448242187,0.0039443969726562,-0.0065536499023437,0.0112686157226562,-0.5564346313476562,0.0016632080078125,0.00439453125,-0.0015029907226562,6.103515625e-05,7.62939453125e-06,-0.0005569458007812,-0.0005950927734375,-0.0008621215820312,5.340576171875e-05,-0.000762939453125,0.0007400512695312,-0.0003662109375,-0.0001220703125
18.511679,-0.001129150390625,0.0019760131835937,-0.0031967163085937,0.0042877197265625,-0.0062026977539062,0.0103759765625,-0.5422210693359375,0.004486083984375,0.00299072265625,-4.57763671875e-05,-0.0017623901367187,0.001068115234375,-0.00103759765625,-0.000152587890625,-0.0016632080078125,0.001068115234375,-0.0009307861328125,0.0011215209960937,0.0001373291015625,-0.0005874633789062
18.54101,-0.001953125,0.0022811889648437,-0.0032272338867187,0.004119873046875,-0.00555419921875,0.0092544555664062,-0.528533935546875,0.00750732421875,0.0003662109375,0.0010223388671875,-0.0020065307617187,0.0014495849609375,-0.0022048950195312,0.0001449584960937,-0.0018463134765625,0.0018768310546875,-0.0015945434570312,0.0011444091796875,-0.0011138916015625,-0.0003128051757812
18.56786,-0.0017852783203125,0.0020294189453125,-0.0031051635742187,0.0032272338867187,-0.005859375,0.0084609985351562,-0.5141067504882812,0.0107879638671875,-0.0011825561523437,0.0023193359375,-0.0034255981445312,0.0028305053710937,-0.0032806396484375,0.0009613037109375,-0.0029296875,0.0014572143554687,-0.0019683837890625,0.0015029907226562,-0.001129150390625,-0.0006103515625
18.594523,-0.0011444091796875,0.001556396484375,-0.0028076171875,0.0037994384765625,-0.00445556640625,0.0072097778320312,-0.50299072265625,0.0136489868164062,-0.0029144287109375,0.0027694702148437,-0.00396728515625,0.0033645629882812,-0.0036163330078125,0.0022964477539062,-0.0031890869140625,0.001953125,-0.0019912719726562,0.001678466796875,-0.001617431640625,1.52587890625e-05
18.62178,-0.0014724731445312,0.00164794921875,-0.003082275390625,0.002899169921875,-0.003753662109375,0.006591796875,-0.4945144653320312,0.0163803100585937,-0.0036239624023437,0.0035629272460937,-0.0038070678710937,0.0039596557617187,-0.0037765502929687,0.0020065307617187,-0.0037765502929687,0.0024261474609375,-0.0017013549804687,0.001251220703125,-0.000885009765625,0.000457763671875
18.648762,-0.0013504028320312,0.0015029907226562,-0.0025482177734375,0.0030136108398437,-0.0037994384765625,0.0058670043945312,-0.4883193969726562,0.0181732177734375,-0.00439453125,0.0040283203125,-0.0045700073242187,0.0034561157226562,-0.0031814575195312,0.002685546875,-0.0032272338867187,0.001953125,-0.0022125244140625,0.00177001953125,-0.0014419555664062,0.0002517700195312
18.677628,-0.0008010864257812,0.0015640258789062,-0.0021743774414062,0.00213623046875,-0.0027313232421875,0.0053176879882812,-0.485107421875,0.0190582275390625,-0.00555419921875,0.0036849975585937,-0.0044021606445312,0.00372314453125,-0.0037002563476562,0.0022201538085937,-0.0033111572265625,0.0020751953125,-0.0028076171875,0.0016250610351562,-0.001312255859375,-0.0003280639648437
18.703539,-0.000518798828125,0.00079345703125,-0.0016403198242187,0.0013656616210937,-0.0025482177734375,0.0042800903320312,-0.4862136840820312,0.0191192626953125,-0.006011962890625,0.003570556640625,-0.0038833618164062,0.0031585693359375,-0.0035171508789062,0.00152587890625,-0.0025634765625,0.0024261474609375,-0.002197265625,0.0014419555664062,-0.0013580322265625,-0.0002593994140625
18.730263,-0.0009002685546875,0.0002288818359375,-0.0002288818359375,0.00225830078125,-0.0019683837890625,0.0047607421875,-0.4900436401367187,0.0170745849609375,-0.0060195922851562,0.0020294189453125,-0.0029220581054687,0.0028533935546875,-0.0032196044921875,0.0013961791992187,-0.00299072265625,0.0012130737304687,-0.0015335083007812,0.0012893676757812,-0.0004959106445312,0.0006332397460937
18.758038,-0.0005645751953125,0.0009765625,-0.0003509521484375,0.0008621215820312,-0.0011367797851562,0.00347900390625,-0.4971466064453125,0.0165557861328125,-0.0046234130859375,0.002197265625,-0.0024337768554687,0.0020751953125,-0.0021743774414062,0.0002593994140625,-0.0017852783203125,0.0011825561523437,-0.0018844604492187,0.0002288818359375,-0.0012588500976562,-7.62939453125e-05
18.784733,0.00018310546875,0.000732421875,-0.0004806518554687,0.0004653930664062,-0.0006866455078125,0.0037612915039062,-0.5065536499023438,0.013214111328125,-0.0042190551757812,4.57763671875e-05,-0.0017471313476562,0.0015182495117187,-0.0011215209960937,0.0005264282226562,-0.0013885498046875,-1.52587890625e-05,-0.0004959106445312,0.0005416870117187,-0.0008163452148437,0.0002975463867187
18.811711,-0.0007171630859375,0.0006027221679687,0.0002212524414062,0.0001373291015625,-0.00067138671875,0.0037612915039062,-0.5181503295898438,0.0096359252929687,-0.0033950805664062,-0.00067138671875,7.62939453125e-05,0.0001220703125,0.0002593994140625,-0.000518798828125,-0.0012969970703125,0.00079345703125,-0.0004959106445312,0.0010223388671875,-0.0003814697265625,0.0007095336914062
18.839205,0.0003814697265625,-0.00018310546875,3.814697265625e-05,0.00079345703125,-0.000518798828125,0.0044631958007812,-0.5311508178710938,0.005645751953125,-0.0014724731445312,-0.0019302368164062,0.0006103515625,-0.0009384155273437,0.0006637573242187,-0.0013504028320312,-0.0002899169921875,-0.0002288818359375,-5.340576171875e-05,0.0006179809570312,0.0001449584960937,-0.0002288818359375
18.865195,0.0010147094726562,0.0001602172851562,0.0003814697265625,-1.52587890625e-05,-0.000518798828125,0.0050582885742187,-0.5442047119140625,0.0027236938476562,-0.000579833984375,-0.0034713745117187,0.0022811889648437,-0.0017166137695312,0.0018234252929687,-0.0024261474609375,9.918212890625e-05,-0.0010833740234375,9.918212890625e-05,-0.000152587890625,-7.62939453125e-05,-0.0004348754882812
18.891533,0.0001678466796875,5.340576171875e-05,0.0005416870117187,-0.000335693359375,-0.0009765625,0.0059127807617187,-0.5577850341796875,-0.0001602172851562,0.0012741088867187,-0.0048751831054687,0.0028076171875,-0.0038375854492187,0.0023422241210937,-0.0037078857421875,0.0009613037109375,-0.000946044921875,0.0009231567382812,-0.0002975463867187,0.0003128051757812,-0.00067138671875
18.921564,0.0004196166992187,-0.0003509521484375,0.0012130737304687,-0.000396728515625,-0.0014419555664062,0.0073165893554687,-0.5718612670898438,-0.0037078857421875,0.0035247802734375,-0.0057449340820312,0.0046157836914062,-0.0038986206054687,0.003875732421875,-0.0039138793945312,0.0009384155273437,-0.0013046264648437,0.0008697509765625,-0.0008087158203125,0.0007171630859375,-0.001312255859375
18.949562,0.00091552734375,-0.0005722045898437,0.0011978149414062,0.000640869140625,-0.0020828247070312,0.007598876953125,-0.58551025390625,-0.0069198608398437,0.0056533813476562,-0.006805419921875,0.0055694580078125,-0.00506591796875,0.0040054321289062,-0.0040435791015625,0.0024490356445312,-0.001953125,0.000823974609375,-0.000762939453125,0.0002212524414062,-0.0015640258789062
18.976562,0.00030517578125,0.0007400512695312,0.0001373291015625,0.0001907348632812,-0.0010299682617187,0.0087432861328125,-0.5970001220703125,-0.0091400146484375,0.0079345703125,-0.0080718994140625,0.005767822265625,-0.0059432983398437,0.0040435791015625,-0.0052719116210937,0.001953125,-0.002532958984375,0.0011672973632812,-0.0014572143554687,0.0009841918945312,-0.0013046264648437
19.003569,0.0005035400390625,-0.000213623046875,0.0002899169921875,0.001068115234375,-0.0024642944335937,0.0099029541015625,-0.6060943603515625,-0.0114974975585937,0.0100250244140625,-0.0086593627929687,0.0066909790039062,-0.0060195922851562,0.0054931640625,-0.0048599243164062,0.0024948120117187,-0.0024261474609375,0.001678466796875,-0.0006790161132812,0.0013427734375,-0.001251220703125
19.029873,-0.000335693359375,-0.0001449584960937,-0.0006332397460937,0.0004501342773437,-0.0028457641601562,0.0106124877929687,-0.6127166748046875,-0.01239013671875,0.0108261108398437,-0.0095672607421875,0.0068206787109375,-0.0063705444335937,0.0054168701171875,-0.0056076049804687,0.0027313232421875,-0.00274658203125,0.0016021728515625,-0.0010986328125,0.0006103515625,-0.0016632080078125
19.061219,0.0003128051757812,0.0009841918945312,9.918212890625e-05,0.0012588500976562,-0.0036697387695312,0.0114288330078125,-0.6182479858398438,-0.0132064819335937,0.0120620727539062,-0.0095672607421875,0.0077896118164062,-0.0067214965820312,0.0049285888671875,-0.0053253173828125,0.0029449462890625,-0.0030899047851562,0.0021820068359375,-0.0009689331054687,0.0013275146484375,-0.002044677734375
19.089968,0.000244140625,0.0003738403320312,-0.0011520385742187,0.0018386840820312,-0.0047149658203125,0.0122146606445312,-0.6192779541015625,-0.0133438110351562,0.0128402709960937,-0.0098800659179687,0.0067672729492187,-0.0069656372070312,0.0050277709960937,-0.0049896240234375,0.0026092529296875,-0.0029983520507812,0.0018157958984375,-0.0013275146484375,0.00140380859375,-0.0016860961914062
19.118068,-0.0002822875976562,0.0008087158203125,-0.0012283325195312,0.0018844604492187,-0.00433349609375,0.0123748779296875,-0.6174392700195312,-0.0115737915039062,0.01318359375,-0.0092086791992187,0.0067901611328125,-0.0061111450195312,0.0040206909179687,-0.0051422119140625,0.0031204223632812,-0.0025863647460937,0.0011215209960937,-0.001495361328125,0.0009765625,-0.0018692016601562
19.146797,1.52587890625e-05,0.0008316040039062,-0.0014419555664062,0.0027542114257812,-0.0042800903320312,0.0123138427734375,-0.6117935180664062,-0.009002685546875,0.0124588012695312,-0.0083770751953125,0.0062713623046875,-0.005462646484375,0.0037307739257812,-0.0043792724609375,0.0019607543945312,-0.0029525756835937,0.0009613037109375,-0.0013656616210937,0.000579833984375,-0.0015182495117187
19.176417,-0.000579833984375,0.0007171630859375,-0.00103759765625,0.001953125,-0.0043792724609375,0.0114974975585937,-0.602752685546875,-0.0034942626953125,0.01171875,-0.00640869140625,0.0048980712890625,-0.005279541015625,0.0027542114257812,-0.0044631958007812,0.002532958984375,-0.001708984375,0.0015487670898437,-0.0013656616210937,0.0007400512695312,-0.0012893676757812
19.203803,-0.0004425048828125,0.0007553100585937,-0.001922607421875,0.0029144287109375,-0.0038299560546875,0.0114974975585937,-0.589996337890625,0.0007476806640625,0.0093536376953125,-0.0051803588867187,0.0035324096679687,-0.0039138793945312,0.0027923583984375,-0.0038604736328125,0.001434326171875,-0.002288818359375,0.0011215209960937,-0.0004425048828125,0.0006332397460937,-0.0009002685546875
19.233419,-0.0013504028320312,0.0010528564453125,-0.0018997192382812,0.0023651123046875,-0.0045089721679687,0.0095977783203125,-0.5769195556640625,0.0048828125,0.0072708129882812,-0.0031967163085937,0.0025558471679687,-0.0026016235351562,0.0015106201171875,-0.0030136108398437,0.0007705688476562,-0.0012664794921875,0.0003204345703125,-0.0005340576171875,0.00067138671875,-0.0016708374023437
19.262946,-0.00091552734375,0.0012969970703125,-0.00250244140625,0.0025787353515625,-0.004119873046875,0.008575439453125,-0.5596389770507812,0.0101699829101562,0.004608154296875,-0.0012664794921875,0.0007400512695312,-0.0008621215820312,-0.0003662109375,-0.0017242431640625,0.0002975463867187,-0.000335693359375,0.0008163452148437,-0.0007171630859375,0.0004119873046875,-0.0009078979492187
19.290985,-0.0015029907226562,0.00103759765625,-0.0025253295898437,0.002288818359375,-0.003814697265625,0.0069961547851562,-0.5448455810546875,0.01483154296875,0.0025482177734375,0.0004501342773437,-0.0004119873046875,-0.00054931640625,-0.000579833984375,-0.0002212524414062,-0.0007400512695312,0.0001449584960937,-0.0008621215820312,0.0004653930664062,8.392333984375e-05,-0.0007476806640625
19.319644,-0.00146484375,0.0007858276367187,-0.0023956298828125,0.00189208984375,-0.0034332275390625,0.0056915283203125,-0.5286178588867188,0.0187911987304687,-0.0002059936523437,0.002593994140625,-0.0018157958984375,0.001434326171875,-0.00238037109375,-2.288818359375e-05,-0.00146484375,0.0003585815429687,-0.0008087158203125,0.00054931640625,-0.0001296997070312,-0.000274658203125
19.350795,-0.0013504028320312,0.0013046264648437,-0.0019760131835937,0.0020904541015625,-0.0024642944335937,0.0044937133789062,-0.5125732421875,0.0228652954101562,-0.0026473999023437,0.0042266845703125,-0.0039520263671875,0.0027313232421875,-0.0024337768554687,0.0012435913085937,-0.0018310546875,0.001312255859375,-0.0013275146484375,0.0006103515625,-0.0002670288085937,-0.0004806518554687
19.378087,-0.0010528564453125,0.0005111694335937,-0.0018310546875,0.0020980834960937,-0.00238037109375,0.0035476684570312,-0.50030517578125,0.024810791015625,-0.005340576171875,0.0054931640625,-0.0045013427734375,0.0034255981445312,-0.00323486328125,0.0013885498046875,-0.003143310546875,0.0018081665039062,-0.0019607543945312,0.0011520385742187,-0.0008392333984375,0.0004501342773437
19.40878,-0.0011825561523437,0.0015640258789062,-0.00189208984375,0.0023269653320312,-0.0022048950195312,0.0023269653320312,-0.4886093139648437,0.0267868041992187,-0.006683349609375,0.0064315795898437,-0.0058441162109375,0.0043487548828125,-0.003875732421875,0.0025482177734375,-0.00347900390625,0.0018463134765625,-0.002044677734375,0.0016860961914062,-0.000701904296875,0.0005264282226562
19.438095,-0.0014190673828125,0.0014801025390625,-0.001434326171875,0.0015029907226562,-0.0014877319335937,0.001495361328125,-0.4822845458984375,0.0276870727539062,-0.0078659057617187,0.007537841796875,-0.006561279296875,0.0041351318359375,-0.0041732788085937,0.0027847290039062,-0.0035476684570312,0.002593994140625,-0.0019607543945312,0.0016326904296875,-0.0008773803710937,8.392333984375e-05
19.465835,-0.0016021728515625,0.0005950927734375,-0.0017547607421875,0.0008316040039062,-0.0011672973632812,0.0006484985351562,-0.4780197143554687,0.0274276733398437,-0.0088577270507812,0.007080078125,-0.0065689086914062,0.0051956176757812,-0.004608154296875,0.0025100708007812,-0.0041275024414062,0.0027084350585937,-0.0022659301757812,0.0012054443359375,-0.00103759765625,0.0008163452148437
19.492704,-0.000640869140625,0.0008926391601562,-0.0010452270507812,0.0011138916015625,-0.0008316040039062,7.62939453125e-05,-0.4773330688476562,0.026580810546875,-0.0091018676757812,0.0069122314453125,-0.0061721801757812,0.0055465698242187,-0.0043563842773437,0.0025558471679687,-0.0036849975585937,0.0025177001953125,-0.0025253295898437,0.00140380859375,-0.001678466796875,0.000213623046875
19.524803,-0.0007781982421875,1.52587890625e-05,-0.0006103515625,0.000823974609375,-0.0004806518554687,0.0005874633789062,-0.4806671142578125,0.0238418579101562,-0.0093460083007812,0.006500244140625,-0.006439208984375,0.0046844482421875,-0.003753662109375,0.0024261474609375,-0.0038833618164062,0.0028915405273437,-0.001220703125,0.0011138916015625,-0.0009078979492187,0.0005035400390625
19.550688,-0.0002899169921875,0.0001983642578125,-0.0002670288085937,0.000244140625,-0.00018310546875,0.000762939453125,-0.486083984375,0.0216903686523437,-0.0083770751953125,0.0059127807617187,-0.0053787231445312,0.0047378540039062,-0.003326416015625,0.0016326904296875,-0.002777099609375,0.0022048950195312,-0.001220703125,0.0022430419921875,-0.0013504028320312,-0.000213623046875
19.581569,0.0001754760742187,9.918212890625e-05,0.0001602172851562,0.0001983642578125,-0.0003890991210937,0.0005416870117187,-0.4958572387695312,0.0167083740234375,-0.0087661743164062,0.0040130615234375,-0.0039596557617187,0.0037460327148437,-0.0028305053710937,0.0010528564453125,-0.002593994140625,0.00140380859375,-0.0015335083007812,0.0020065307617187,-0.001007080078125,0.0002822875976562
19.609169,0.00054931640625,0.000152587890625,0.0001602172851562,6.866455078125e-05,-6.103515625e-05,0.002044677734375,-0.5066680908203125,0.0125045776367187,-0.0070724487304687,0.0023727416992187,-0.0034332275390625,0.0017547607421875,-0.00225830078125,0.00091552734375,-0.0018997192382812,0.0015945434570312,-0.0009841918945312,0.0010147094726562,-0.0012435913085937,0.000213623046875
19.636413,-0.0003280639648437,-0.000274658203125,0.00018310546875,0.000213623046875,-0.00091552734375,0.003326416015625,-0.5192108154296875,0.0067596435546875,-0.0051040649414062,0.0010910034179687,-0.001617431640625,0.0019302368164062,-0.0010223388671875,-0.0001983642578125,-0.0019760131835937,0.0009765625,-0.0008697509765625,0.0010223388671875,-0.0001678466796875,0.0002517700195312
19.663428,0.0002059936523437,-0.0006179809570312,-0.0001449584960937,0.0008010864257812,-0.0007553100585937,0.0043411254882812,-0.5330276489257812,0.0017318725585937,-0.0030441284179687,0.0005722045898437,-0.0004119873046875,-0.0001983642578125,-0.000335693359375,-0.0011978149414062,-0.000823974609375,0.0004730224609375,-0.0004425048828125,0.0007781982421875,-6.866455078125e-05,3.814697265625e-05
19.692159,0.0001449584960937,-0.0001754760742187,0.0006256103515625,0.00054931640625,-0.0009078979492187,0.0058441162109375,-0.5481414794921875,-0.0029830932617187,-0.0005264282226562,-0.0011749267578125,0.0007858276367187,-0.0009231567382812,0.0002517700195312,-0.0018310546875,-6.103515625e-05,-0.0007171630859375,0.000152587890625,0.0004119873046875,-0.0003890991210937,-0.0005111694335937
19.718172,0.0002822875976562,0.0006866455078125,0.00054931640625,0.000701904296875,-0.0020980834960937,0.0076217651367187,-0.561126708984375,-0.0081558227539062,0.0010604858398437,-0.00341796875,0.0022354125976562,-0.002197265625,0.0019378662109375,-0.001953125,-2.288818359375e-05,-0.0002670288085937,0.0002899169921875,-0.0005645751953125,0.0001602172851562,-0.0006332397460937
19.745346,0.0001373291015625,-6.103515625e-05,0.0008392333984375,0.0003204345703125,-0.00213623046875,0.0082168579101562,-0.5724411010742188,-0.0111846923828125,0.0018997192382812,-0.0042572021484375,0.0033111572265625,-0.0034255981445312,0.0023727416992187,-0.0033111572265625,0.0002899169921875,-0.0018997192382812,-0.0001220703125,0.0002975463867187,0.000244140625,-0.0007247924804687
19.771471,0.0005950927734375,-0.0002365112304687,0.000152587890625,0.0005645751953125,-0.0021209716796875,0.0091629028320312,-0.5839614868164062,-0.0146102905273437,0.0032272338867187,-0.005340576171875,0.004669189453125,-0.004180908203125,0.002471923828125,-0.0035324096679687,0.001251220703125,-0.000823974609375,0.00146484375,-0.0002288818359375,8.392333984375e-05,-0.00030517578125
19.797949,0.0001907348632812,3.814697265625e-05,-0.000274658203125,0.0014266967773437,-0.0029983520507812,0.01068115234375,-0.5936050415039062,-0.01873779296875,0.0050277709960937,-0.0066375732421875,0.0052566528320312,-0.0046844482421875,0.0033416748046875,-0.0034255981445312,0.0018081665039062,-0.0017852783203125,0.00128173828125,-0.0003509521484375,0.0001449584960937,-0.0012283325195312
19.825231,-0.0008773803710937,6.103515625e-05,-0.0003585815429687,0.001953125,-0.003570556640625,0.012542724609375,-0.6025314331054688,-0.0210418701171875,0.0078048706054687,-0.0074615478515625,0.0053176879882812,-0.0050506591796875,0.0038528442382812,-0.0044403076171875,0.0022506713867187,-0.002349853515625,0.0013504028320312,-0.0006179809570312,0.0004425048828125,-0.000762939453125
19.851861,0.0002517700195312,0.000457763671875,-0.00042724609375,0.0020523071289062,-0.004547119140625,0.0128326416015625,-0.6084213256835938,-0.0222625732421875,0.0089797973632812,-0.0082321166992187,0.0058135986328125,-0.0057296752929687,0.0039215087890625,-0.0044403076171875,0.0023193359375,-0.00250244140625,0.0014572143554687,-0.0001983642578125,0.0005111694335937,-0.0017929077148437
19.881225,9.1552734375e-05,0.0007476806640625,-0.0011825561523437,0.00262451171875,-0.0046920776367187,0.0136032104492187,-0.610992431640625,-0.0210647583007812,0.0101699829101562,-0.0094528198242187,0.00579833984375,-0.005615234375,0.0047683715820312,-0.0045318603515625,0.00201416015625,-0.0019607543945312,0.0019760131835937,-0.0015487670898437,0.0010223388671875,-0.0012664794921875
19.907102,-3.0517578125e-05,0.0005950927734375,-0.0014572143554687,0.0029830932617187,-0.0050048828125,0.0140380859375,-0.6114120483398438,-0.0187149047851562,0.0110092163085937,-0.0084304809570312,0.0069427490234375,-0.00579833984375,0.0044479370117187,-0.0048980712890625,0.0026702880859375,-0.0023651123046875,0.0022811889648437,-0.0009613037109375,0.0003509521484375,-0.00189208984375
19.934352,-0.0002365112304687,0.0011825561523437,-0.0018157958984375,0.00244140625,-0.0049896240234375,0.0130157470703125,-0.6080856323242188,-0.01544189453125,0.0110015869140625,-0.0085525512695312,0.005767822265625,-0.0066299438476562,0.0035858154296875,-0.0046157836914062,0.0028762817382812,-0.0020751953125,0.0010147094726562,-0.001373291015625,0.0011520385742187,-0.0008392333984375
19.963962,-0.0002670288085937,0.0012054443359375,-0.00103759765625,0.0031356811523437,-0.0052413940429687,0.0126876831054687,-0.602935791015625,-0.0129013061523437,0.010772705078125,-0.0078506469726562,0.005645751953125,-0.0048904418945312,0.0033111572265625,-0.0045928955078125,0.0023422241210937,-0.0020675659179687,0.0010910034179687,-0.00103759765625,0.000762939453125,-0.0020675659179687
19.99174,-0.0002975463867187,0.00103759765625,-0.0019302368164062,0.00286865234375,-0.0048751831054687,0.01324462890625,-0.5950546264648438,-0.0100631713867187,0.0100936889648437,-0.0067367553710937,0.0046157836914062,-0.0047073364257812,0.0026702880859375,-0.0035400390625,0.0013504028320312,-0.002044677734375,0.0005035400390625,-0.0011825561523437,0.0008468627929687,-0.0008697509765625
20.018866,-0.0007553100585937,0.00054931640625,-0.0020599365234375,0.0027084350585937,-0.0044784545898437,0.0116119384765625,-0.586212158203125,-0.006866455078125,0.0079193115234375,-0.00494384765625,0.00341796875,-0.0036773681640625,0.0020980834960937,-0.0035476684570312,0.0007476806640625,-0.0012054443359375,0.001190185546875,-0.000701904296875,0.001068115234375,-0.0009994506835937
20.051724,-0.0010910034179687,-5.340576171875e-05,-0.0026779174804687,0.0036544799804687,-0.0041580200195312,0.0108795166015625,-0.5735244750976562,-0.0037918090820312,0.0061264038085937,-0.0019912719726562,0.0028228759765625,-0.00341796875,0.0009307861328125,-0.002288818359375,0.0007476806640625,-0.0008773803710937,-0.0004196166992187,-0.00091552734375,0.00067138671875,-0.001220703125
20.077707,-0.0005264282226562,0.0014495849609375,-0.0028533935546875,0.0030288696289062,-0.0044479370117187,0.0098953247070312,-0.5612564086914062,-7.62939453125e-06,0.0037078857421875,-0.0015640258789062,0.0014877319335937,-0.001251220703125,0.001434326171875,-0.001861572265625,6.866455078125e-05,-0.0003128051757812,-0.0002517700195312,-0.0002365112304687,0.0001449584960937,-0.0008392333984375
20.105023,-0.0002365112304687,0.0012741088867187,-0.0016860961914062,0.0028533935546875,-0.0051498413085937,0.0090484619140625,-0.5496673583984375,0.0029220581054687,0.0014266967773437,-0.0005950927734375,0.0001678466796875,-0.0009384155273437,3.0517578125e-05,-0.0010910034179687,2.288818359375e-05,0.0001678466796875,-0.0008544921875,-0.000518798828125,-0.0002899169921875,-0.0004730224609375
20.134866,-0.0007553100585937,0.00146484375,-0.0017547607421875,0.0025482177734375,-0.0046920776367187,0.0078201293945312,-0.5368423461914062,0.006317138671875,-0.0003433227539062,0.0010147094726562,-0.0009231567382812,-6.103515625e-05,-0.0009536743164062,-0.0005264282226562,-0.0009613037109375,0.0004043579101562,-0.0006942749023437,0.0008926391601562,8.392333984375e-05,-0.00103759765625
20.163513,-0.0011672973632812,0.0014419555664062,-0.0016555786132812,0.0025558471679687,-0.0037078857421875,0.0071945190429687,-0.5259628295898438,0.0088577270507812,-0.0020828247070312,0.0022735595703125,-0.0023422241210937,0.000885009765625,-0.0010986328125,0.00048828125,-0.0017471313476562,0.0001296997070312,-0.0013427734375,0.0004730224609375,-0.0004196166992187,-0.000701904296875
20.191839,-0.0012283325195312,0.001129150390625,-0.0013961791992187,0.0013580322265625,-0.003570556640625,0.006195068359375,-0.517486572265625,0.011199951171875,-0.0041351318359375,0.002685546875,-0.0026168823242187,0.0014419555664062,-0.0017471313476562,0.000732421875,-0.0019989013671875,0.0010757446289062,-0.001556396484375,0.00067138671875,-0.0008087158203125,-0.0002975463867187
20.222471,-0.001190185546875,0.0008392333984375,-0.0015869140625,0.0017623901367187,-0.0027008056640625,0.0049362182617187,-0.5097503662109375,0.0135269165039062,-0.005279541015625,0.0033035278320312,-0.0034561157226562,0.0023956298828125,-0.0025634765625,0.0007553100585937,-0.0021896362304687,0.0009384155273437,-0.0010757446289062,0.0007705688476562,-0.00054931640625,-0.0009078979492187
20.249873,-0.0001907348632812,0.0005874633789062,-0.001922607421875,0.0016860961914062,-0.0028533935546875,0.0046768188476562,-0.5044403076171875,0.014923095703125,-0.0062103271484375,0.00311279296875,-0.0029525756835937,0.0021286010742187,-0.0023956298828125,0.0011062622070312,-0.0017547607421875,0.0014419555664062,-0.001708984375,0.0009002685546875,-0.0016632080078125,-0.0001220703125
20.282317,-0.0001068115234375,0.0005950927734375,-0.0014572143554687,0.0012741088867187,-0.0025177001953125,0.0036544799804687,-0.502227783203125,0.015716552734375,-0.006317138671875,0.0039520263671875,-0.0028228759765625,0.0024795532226562,-0.0022659301757812,0.0009002685546875,-0.0015335083007812,0.0008773803710937,-0.0017776489257812,0.0008010864257812,-0.0014114379882812,-0.0005874633789062
20.310709,-0.0003433227539062,-2.288818359375e-05,-0.0007781982421875,0.0013198852539062,-0.0016098022460937,0.0032272338867187,-0.5034866333007812,0.0157623291015625,-0.0067672729492187,0.0035629272460937,-0.0025787353515625,0.0016860961914062,-0.0017929077148437,0.0010223388671875,-0.0018844604492187,0.001007080078125,-0.001251220703125,0.0008621215820312,-0.001068115234375,-0.0001373291015625
20.339365,-0.0007858276367187,0.0007400512695312,-0.0002288818359375,0.0003814697265625,-0.001495361328125,0.0030670166015625,-0.5064926147460938,0.015533447265625,-0.0057449340820312,0.0025558471679687,-0.0024948120117187,0.0018539428710937,-0.0015945434570312,0.0004501342773437,-0.0018310546875,0.0008316040039062,-0.0008621215820312,0.0004425048828125,-0.00128173828125,-0.0004806518554687
20.370242,-0.0002975463867187,-0.0002365112304687,-0.0009689331054687,0.0010757446289062,-0.0010986328125,0.003509521484375,-0.5119552612304688,0.014190673828125,-0.0049514770507812,0.0012893676757812,-0.00189208984375,0.0014266967773437,-0.0006942749023437,0.0002288818359375,-0.0012130737304687,0.0001296997070312,-0.0010147094726562,0.0010452270507812,-0.000885009765625,-0.0005264282226562
20.397735,-0.0003128051757812,0.0001602172851562,0.0001373291015625,0.0008392333984375,-0.001190185546875,0.0040435791015625,-0.5198211669921875,0.012847900390625,-0.00360107421875,0.000732421875,-0.000823974609375,-0.0001907348632812,-0.0005264282226562,-0.0005340576171875,-0.0009994506835937,-5.340576171875e-05,-0.0006866455078125,0.0008316040039062,-0.0008697509765625,-0.0007553100585937
20.428873,0.0001449584960937,0.0002899169921875,0.00048828125,0.000213623046875,-0.001220703125,0.0045013427734375,-0.5288162231445312,0.0103683471679687,-0.0026702880859375,-0.0007705688476562,0.0001907348632812,-0.0005264282226562,0.0002899169921875,-0.0009765625,-0.0006332397460937,-0.0001678466796875,-0.000244140625,0.001129150390625,-0.0003509521484375,-0.00042724609375
20.45911,-0.0003280639648437,0.0003433227539062,0.0001373291015625,0.0007553100585937,-0.0013275146484375,0.0055160522460937,-0.5388870239257812,0.0061874389648437,-0.0007781982421875,-0.0020217895507812,0.0007247924804687,-0.001220703125,0.0008316040039062,-0.0014190673828125,-0.0001449584960937,-0.000732421875,-0.000579833984375,0.0007171630859375,-0.0002059936523437,-0.00079345703125
20.487585,0.0002670288085937,-3.0517578125e-05,-0.0001373291015625,0.00030517578125,-0.00164794921875,0.006622314453125,-0.54937744140625,0.0041961669921875,0.0008392333984375,-0.0028915405273437,0.001617431640625,-0.00225830078125,0.001434326171875,-0.002349853515625,-2.288818359375e-05,-0.00103759765625,9.918212890625e-05,0.0005722045898437,0.000274658203125,-0.0004119873046875
20.516057,0.0002899169921875,0.0006332397460937,-0.0001373291015625,0.0010528564453125,-0.0021514892578125,0.0075302124023437,-0.55828857421875,0.0011062622070312,0.0026473999023437,-0.0038223266601562,0.0022430419921875,-0.00286865234375,0.0024948120117187,-0.002899169921875,0.000732421875,-0.0012664794921875,0.0002593994140625,0.000274658203125,-0.0004348754882812,-0.0005264282226562
20.545817,1.52587890625e-05,0.0002593994140625,7.62939453125e-05,0.0008468627929687,-0.0022354125976562,0.00775146484375,-0.564239501953125,3.0517578125e-05,0.0034408569335937,-0.0045013427734375,0.0027694702148437,-0.0031509399414062,0.001953125,-0.0032272338867187,0.00079345703125,-0.0014266967773437,0.0002059936523437,-0.0006637573242187,0.0001449584960937,-0.0003433227539062
20.574066,-0.0003662109375,-0.0002822875976562,-0.0004806518554687,0.0007705688476562,-0.002777099609375,0.0081558227539062,-0.5686416625976562,-0.0004806518554687,0.004730224609375,-0.004119873046875,0.0029754638671875,-0.003662109375,0.0029525756835937,-0.0041046142578125,0.0007247924804687,-0.0012741088867187,0.0001983642578125,-0.0002899169921875,0.00048828125,-0.00054931640625
20.604605,7.62939453125e-05,3.814697265625e-05,-0.000244140625,0.001220703125,-0.002166748046875,0.0086746215820312,-0.5708999633789062,-0.0003585815429687,0.0045166015625,-0.0049209594726562,0.0034332275390625,-0.0037918090820312,0.0022964477539062,-0.0031280517578125,0.0012893676757812,-0.0014419555664062,0.0005874633789062,-9.918212890625e-05,-1.52587890625e-05,-0.0011215209960937
20.635121,-0.0001907348632812,-0.0001602172851562,-8.392333984375e-05,0.0016403198242187,-0.00238037109375,0.008758544921875,-0.5724716186523438,-0.0007553100585937,0.0055999755859375,-0.0044097900390625,0.002777099609375,-0.0038223266601562,0.0018310546875,-0.0029220581054687,0.0010223388671875,-0.0016937255859375,0.0012359619140625,-0.0001068115234375,0.000579833984375,-0.0013580322265625
20.662645,-0.0003585815429687,0.0011138916015625,-0.0003204345703125,0.0013885498046875,-0.0026016235351562,0.0086593627929687,-0.57305908203125,1.52587890625e-05,0.0046234130859375,-0.0046157836914062,0.0028915405273437,-0.0040206909179687,0.0025787353515625,-0.003448486328125,0.00146484375,-0.0013580322265625,0.0008163452148437,-0.0003204345703125,0.0007171630859375,-0.001190185546875
20.695328,8.392333984375e-05,0.0001602172851562,-0.0009918212890625,0.001220703125,-0.00244140625,0.007904052734375,-0.5720748901367188,0.0002212524414062,0.0041885375976562,-0.0040283203125,0.0029983520507812,-0.0036544799804687,0.002349853515625,-0.0030670166015625,0.0007705688476562,-0.0015487670898437,0.0006103515625,0.00030517578125,0.0002899169921875,-0.0009613037109375
20.722044,-0.000274658203125,0.00054931640625,-0.0002670288085937,0.001068115234375,-0.0034103393554687,0.0093536376953125,-0.5683135986328125,0.0013961791992187,0.004058837890625,-0.0035552978515625,0.0020675659179687,-0.0041046142578125,0.0022354125976562,-0.0021514892578125,0.0015869140625,-0.0010757446289062,0.0006484985351562,-0.0006332397460937,0.000457763671875,-0.0009231567382812
20.748269,-0.0006942749023437,0.0004730224609375,-0.0004730224609375,0.00201416015625,-0.003143310546875,0.0080413818359375,-0.5647735595703125,0.0029067993164062,0.0027999877929687,-0.00299072265625,0.0023117065429687,-0.0033721923828125,0.0015640258789062,-0.00244140625,0.0009002685546875,-0.0013580322265625,0.0002517700195312,-0.0006942749023437,0.0003890991210937,-0.0011520385742187
20.778799,-0.0008468627929687,0.0006027221679687,-0.0012435913085937,0.0018463134765625,-0.0031585693359375,0.0076980590820312,-0.5582656860351562,0.0043487548828125,0.0019989013671875,-0.0024642944335937,0.00146484375,-0.0021743774414062,0.0012588500976562,-0.0025787353515625,0.000457763671875,-0.0006256103515625,0.0,-0.0001983642578125,0.0007858276367187,-0.000701904296875
20.807772,-0.0007553100585937,0.0011672973632812,-0.0007553100585937,0.0017013549804687,-0.00250244140625,0.0067367553710937,-0.5503997802734375,0.0065460205078125,0.0001983642578125,-0.0009841918945312,0.0003585815429687,-0.0018081665039062,0.0004730224609375,-0.001678466796875,0.000579833984375,-0.000579833984375,-0.0004653930664062,-0.0009002685546875,0.0004196166992187,-0.0006027221679687
20.834619,-0.0009231567382812,0.0006561279296875,-0.0015029907226562,0.001739501953125,-0.0029449462890625,0.00665283203125,-0.5403518676757812,0.0087356567382812,-0.0019378662109375,-0.0008621215820312,-0.0006256103515625,-0.0013427734375,4.57763671875e-05,-0.0011749267578125,-0.000732421875,-0.0008544921875,-6.866455078125e-05,0.0006484985351562,-8.392333984375e-05,-0.0003128051757812
20.861765,-0.000244140625,0.0010452270507812,-0.0015106201171875,0.001678466796875,-0.0028076171875,0.0055465698242187,-0.5318679809570312,0.0118331909179687,-0.0027542114257812,0.0008468627929687,-0.0007476806640625,-0.00048828125,-0.0008392333984375,-0.0007400512695312,-0.00042724609375,-0.0003814697265625,-6.866455078125e-05,0.000457763671875,-0.0005950927734375,7.62939453125e-06
20.891599,-0.000640869140625,0.0015106201171875,-0.0011367797851562,0.0014419555664062,-0.0020675659179687,0.0052108764648437,-0.5229721069335938,0.0138320922851562,-0.0045318603515625,0.0017547607421875,-0.0018768310546875,-0.0001144409179687,-0.0004425048828125,-0.0002212524414062,-0.0015106201171875,0.0007247924804687,-0.000640869140625,0.0002212524414062,0.00018310546875,0.0002975463867187
20.917088,-0.0004043579101562,0.0012969970703125,-0.0009002685546875,0.0016250610351562,-0.00286865234375,0.0040969848632812,-0.5157241821289062,0.0148239135742187,-0.0052642822265625,0.0026931762695312,-0.0028305053710937,0.000885009765625,-0.00128173828125,0.0001983642578125,-0.001495361328125,0.0007553100585937,-0.0014495849609375,-0.0002059936523437,-0.0003585815429687,-0.0007247924804687
20.946133,-0.0009765625,0.0009384155273437,-0.0008621215820312,0.0022201538085937,-0.0019989013671875,0.0040130615234375,-0.5090484619140625,0.0157089233398437,-0.0066299438476562,0.002349853515625,-0.0029296875,0.001190185546875,-0.0020294189453125,0.0001983642578125,-0.0021514892578125,0.0008773803710937,-0.0019760131835937,0.001068115234375,-0.0003890991210937,-0.0001602172851562
20.974478,-0.00091552734375,0.0012435913085937,-0.0013961791992187,0.001373291015625,-0.001708984375,0.0035018920898437,-0.5040359497070312,0.0159454345703125,-0.0064620971679687,0.0032806396484375,-0.0035324096679687,0.0015640258789062,-0.00244140625,0.0010147094726562,-0.0026168823242187,0.0010986328125,-0.0013885498046875,0.0012664794921875,-4.57763671875e-05,-0.0004196166992187
21.00162,-0.0005340576171875,0.0009841918945312,-0.0008544921875,0.0017013549804687,-0.0013504028320312,0.0034866333007812,-0.5026321411132812,0.0153121948242187,-0.0064620971679687,0.0032501220703125,-0.0039215087890625,0.0015106201171875,-0.0024795532226562,0.001007080078125,-0.00225830078125,0.00152587890625,-0.0017242431640625,0.0009765625,-0.0002593994140625,-0.0004348754882812
21.028739,-0.0002059936523437,0.0009765625,-0.0002899169921875,0.0018310546875,-0.0016403198242187,0.0036468505859375,-0.5034255981445312,0.0146942138671875,-0.0051956176757812,0.0033111572265625,-0.0034332275390625,0.0014419555664062,-0.0021591186523437,0.0012893676757812,-0.002044677734375,0.0016937255859375,-0.0011444091796875,0.0017166137695312,-0.0009689331054687,-0.0001602172851562
21.057926,-0.0009536743164062,0.0005340576171875,-0.0011215209960937,0.001617431640625,-0.0018157958984375,0.0041656494140625,-0.5059738159179688,0.0124282836914062,-0.0046844482421875,0.0024261474609375,-0.0025177001953125,0.0013504028320312,-0.002227783203125,0.001068115234375,-0.0025177001953125,0.0014572143554687,-0.0015335083007812,0.00140380859375,-0.0009384155273437,-0.0007247924804687
21.083888,-0.0006866455078125,0.0006866455078125,-0.0006942749023437,0.0010910034179687,-0.0019607543945312,0.004486083984375,-0.51165771484375,0.0102920532226562,-0.0029144287109375,0.0020294189453125,-0.0023727416992187,0.0012130737304687,-0.0018081665039062,0.0003280639648437,-0.0024566650390625,0.0012741088867187,-0.0009307861328125,0.0015335083007812,-0.0005035400390625,-0.0004959106445312
21.113044,-0.0006256103515625,0.0009689331054687,-0.0004806518554687,0.00103759765625,-0.0015716552734375,0.0050048828125,-0.5196762084960938,0.00732421875,-0.0012664794921875,0.000579833984375,-0.0014266967773437,0.0007781982421875,-0.0007095336914062,0.0009002685546875,-0.0022735595703125,0.0005874633789062,-0.001495361328125,0.0009765625,-0.0013427734375,6.103515625e-05
21.141127,-0.0005035400390625,0.000885009765625,-0.0001983642578125,0.0007705688476562,-0.0029144287109375,0.0058441162109375,-0.5290451049804688,0.0035858154296875,0.0001602172851562,0.0003128051757812,-0.0001144409179687,-7.62939453125e-05,-0.0002670288085937,-0.0001754760742187,-0.0014801025390625,0.0006256103515625,-0.00079345703125,0.0009613037109375,-0.000732421875,-0.0002593994140625
21.168155,0.00042724609375,0.0009078979492187,-0.0004348754882812,0.001251220703125,-0.0021743774414062,0.0073471069335937,-0.5399856567382812,-8.392333984375e-05,0.0018997192382812,-0.0013885498046875,0.0007476806640625,-0.0006790161132812,3.0517578125e-05,-0.001007080078125,-0.000274658203125,0.0001144409179687,-0.0001068115234375,0.0007095336914062,-0.000946044921875,-0.0001373291015625
21.195247,-0.0002822875976562,0.0006332397460937,-0.0003662109375,0.0012435913085937,-0.0028915405273437,0.0076522827148437,-0.552215576171875,-0.0027618408203125,0.0038986206054687,-0.0026779174804687,0.00146484375,-0.0020675659179687,0.0015029907226562,-0.001678466796875,-0.000152587890625,-0.0006179809570312,-1.52587890625e-05,0.0002593994140625,-2.288818359375e-05,-0.0008468627929687
21.222046,0.000152587890625,-0.00048828125,-0.0008163452148437,0.0014419555664062,-0.003662109375,0.0088043212890625,-0.562744140625,-0.0058135986328125,0.0060882568359375,-0.0036087036132812,0.0027694702148437,-0.0023345947265625,0.0025482177734375,-0.002349853515625,0.0013351440429687,-0.0003128051757812,2.288818359375e-05,0.0003814697265625,-0.0003585815429687,-0.0005645751953125
21.250704,0.0002212524414062,-0.0002365112304687,-0.0001068115234375,0.0014877319335937,-0.0030899047851562,0.0098876953125,-0.5752029418945312,-0.0095443725585937,0.0074691772460937,-0.0046539306640625,0.0043792724609375,-0.0030899047851562,0.0024261474609375,-0.0028533935546875,0.0009078979492187,-0.0012283325195312,0.0010910034179687,-4.57763671875e-05,0.0006103515625,-0.0003738403320312
21.276735,0.0001754760742187,-0.000732421875,-0.0001907348632812,0.00103759765625,-0.0030975341796875,0.0104141235351562,-0.5855255126953125,-0.0117721557617187,0.0085830688476562,-0.0057601928710937,0.0048446655273437,-0.004119873046875,0.0031967163085937,-0.0043411254882812,0.00152587890625,-0.001220703125,0.0009307861328125,-0.00018310546875,0.0004653930664062,-0.00091552734375
21.308123,0.0009841918945312,-4.57763671875e-05,9.918212890625e-05,0.0018997192382812,-0.003204345703125,0.0117874145507812,-0.5944595336914062,-0.0131759643554687,0.0098953247070312,-0.007049560546875,0.0050125122070312,-0.0057449340820312,0.0039291381835937,-0.0048446655273437,0.0020904541015625,-0.0020065307617187,0.0009689331054687,-0.0008392333984375,0.0001678466796875,-0.000885009765625
21.33524,0.0002670288085937,-0.0002365112304687,-0.0004425048828125,0.0018692016601562,-0.0047531127929687,0.0123672485351562,-0.6018829345703125,-0.0161361694335937,0.0105743408203125,-0.0076522827148437,0.0064620971679687,-0.0059814453125,0.00433349609375,-0.0044326782226562,0.002227783203125,-0.0020751953125,0.001983642578125,0.0002975463867187,0.0008468627929687,-0.0012130737304687
21.361918,0.0001983642578125,0.0003585815429687,-0.0017547607421875,0.001495361328125,-0.004150390625,0.0120697021484375,-0.6062469482421875,-0.0162429809570312,0.0106201171875,-0.0084228515625,0.0062332153320312,-0.0054397583007812,0.0046615600585937,-0.0045013427734375,0.0028762817382812,-0.0018692016601562,0.0019302368164062,-0.000885009765625,0.0010147094726562,-0.0015182495117187
21.389012,-0.0003433227539062,-0.000274658203125,-0.00079345703125,0.0019454956054687,-0.0045013427734375,0.012603759765625,-0.6097183227539062,-0.01806640625,0.0100326538085937,-0.0082015991210937,0.0059432983398437,-0.0059432983398437,0.004638671875,-0.0052566528320312,0.00250244140625,-0.0025100708007812,0.001861572265625,-0.0006484985351562,0.0009765625,-0.0005874633789062
21.420804,-0.0002517700195312,0.0003128051757812,-0.0006484985351562,0.0021514892578125,-0.0052490234375,0.0130767822265625,-0.6093826293945312,-0.0176849365234375,0.0091094970703125,-0.008087158203125,0.006561279296875,-0.0060806274414062,0.0050582885742187,-0.004608154296875,0.0026016235351562,-0.00225830078125,0.001495361328125,-0.0016403198242187,0.0010452270507812,-0.0003585815429687
21.446972,-0.0006942749023437,0.0006866455078125,-0.0017929077148437,0.0021286010742187,-0.004638671875,0.0126419067382812,-0.6063003540039062,-0.0179672241210937,0.008392333984375,-0.006866455078125,0.0050735473632812,-0.00506591796875,0.0042190551757812,-0.0044784545898437,0.0023727416992187,-0.0028152465820312,0.0015487670898437,-0.0018768310546875,0.00103759765625,-0.0009918212890625
21.483773,-0.0002288818359375,0.0009231567382812,-0.0023422241210937,0.0023651123046875,-0.0047836303710937,0.0123825073242187,-0.5997772216796875,-0.0167617797851562,0.00628662109375,-0.0065460205078125,0.0044403076171875,-0.0047683715820312,0.003448486328125,-0.003875732421875,0.002471923828125,-0.0023574829101562,0.001556396484375,-0.0008544921875,0.00054931640625,-0.0010528564453125
21.510617,-0.0004806518554687,0.000579833984375,-0.00189208984375,0.0018310546875,-0.004608154296875,0.0116729736328125,-0.5914077758789062,-0.015228271484375,0.0042343139648437,-0.0051040649414062,0.0028228759765625,-0.0040054321289062,0.0027542114257812,-0.00384521484375,0.0015869140625,-0.0016708374023437,0.0010223388671875,-0.0011444091796875,0.00079345703125,-0.0009689331054687
21.537916,-0.0006484985351562,0.0008697509765625,-0.001739501953125,0.0017929077148437,-0.00494384765625,0.0102691650390625,-0.5820541381835938,-0.0117874145507812,0.00238037109375,-0.0040817260742187,0.0024795532226562,-0.0026626586914062,0.0021209716796875,-0.00274658203125,0.0012969970703125,-0.0019760131835937,0.0012588500976562,-0.001129150390625,0.0006027221679687,-0.0010757446289062
21.565296,-0.0006027221679687,0.0004959106445312,-0.0013351440429687,0.002044677734375,-0.0044937133789062,0.009979248046875,-0.5711746215820312,-0.0085601806640625,-0.0001449584960937,-0.0028228759765625,0.0016403198242187,-0.002105712890625,0.0014724731445312,-0.0026702880859375,0.00054931640625,-0.0008316040039062,0.0009002685546875,-0.0010528564453125,0.0008163452148437,-0.0011138916015625
21.593707,-0.0011825561523437,0.0009689331054687,-0.0019302368164062,0.0026321411132812,-0.003814697265625,0.0082550048828125,-0.5581283569335938,-0.0051345825195312,-0.0024948120117187,-0.0014724731445312,-0.0001068115234375,-0.0014801025390625,-0.00018310546875,-0.0022735595703125,0.0003814697265625,-0.0001983642578125,0.0001068115234375,-0.0003738403320312,0.0003738403320312,-0.0010910034179687
21.619814,-0.0010757446289062,0.0011215209960937,-0.0023651123046875,0.0024795532226562,-0.003204345703125,0.0081100463867187,-0.5452957153320312,-0.0011215209960937,-0.00384521484375,0.0003890991210937,-0.0008392333984375,-0.0003280639648437,-0.0004501342773437,-0.0010299682617187,-0.0004043579101562,-0.0005035400390625,-0.000396728515625,9.1552734375e-05,0.0,-0.0007553100585937
21.6508,-0.0011672973632812,0.0015411376953125,-0.0020294189453125,0.003082275390625,-0.0030059814453125,0.0067672729492187,-0.5301132202148438,0.00396728515625,-0.005340576171875,0.0018463134765625,-0.0026016235351562,0.0005569458007812,-0.0013885498046875,-0.0001220703125,-0.001220703125,-0.0001220703125,-0.0005722045898437,-0.00018310546875,0.000213623046875,-0.0003433227539062
21.67923,-0.0010528564453125,0.00152587890625,-0.0016555786132812,0.0024566650390625,-0.0027542114257812,0.0050811767578125,-0.5174636840820312,0.00836181640625,-0.007354736328125,0.0030364990234375,-0.0030136108398437,0.0011138916015625,-0.0020370483398437,0.0006179809570312,-0.0020599365234375,0.0007247924804687,-0.00164794921875,0.0007705688476562,0.0007858276367187,-0.000579833984375
21.706369,-0.0011749267578125,0.0018463134765625,-0.001373291015625,0.001922607421875,-0.00274658203125,0.0036773681640625,-0.5059127807617188,0.011871337890625,-0.0088119506835937,0.004058837890625,-0.004180908203125,0.0021896362304687,-0.0031890869140625,0.00091552734375,-0.0022354125976562,0.001556396484375,-0.0012359619140625,5.340576171875e-05,-0.0004043579101562,0.0001449584960937
21.733541,-0.0009765625,0.0011367797851562,-0.0019149780273437,0.0021286010742187,-0.0018157958984375,0.0025711059570312,-0.4950637817382812,0.0162200927734375,-0.0092010498046875,0.0048065185546875,-0.0054244995117187,0.0034637451171875,-0.0037078857421875,0.0013961791992187,-0.0024032592773437,0.001861572265625,-0.0014495849609375,0.000579833984375,-0.00067138671875,-0.0003280639648437
21.76285,-0.0008697509765625,0.0010910034179687,-0.0012741088867187,0.0011825561523437,-0.0017623901367187,0.0019454956054687,-0.4871292114257812,0.0197677612304687,-0.009796142578125,0.0054550170898437,-0.0053634643554687,0.003753662109375,-0.0043106079101562,0.0018157958984375,-0.0031967163085937,0.001708984375,-0.001678466796875,0.0010757446289062,-0.0008926391601562,7.62939453125e-06
21.788822,-0.0014190673828125,0.0009918212890625,-0.0009231567382812,0.0021591186523437,-0.0015716552734375,0.001373291015625,-0.4820175170898437,0.0206832885742187,-0.00946044921875,0.00616455078125,-0.0050811767578125,0.0036849975585937,-0.0042495727539062,0.0022659301757812,-0.002960205078125,0.0021133422851562,-0.00274658203125,0.001556396484375,-0.000885009765625,-0.0002212524414062
21.814806,-0.0001678466796875,0.0006256103515625,-0.000701904296875,0.0014419555664062,-0.0011978149414062,0.0010452270507812,-0.4793853759765625,0.0226669311523437,-0.0094680786132812,0.0058212280273437,-0.0053482055664062,0.0039443969726562,-0.0042572021484375,0.0019378662109375,-0.0028762817382812,0.0020904541015625,-0.0017929077148437,0.0010452270507812,-0.000701904296875,9.1552734375e-05
21.840983,-0.0002975463867187,0.0008468627929687,-0.0004806518554687,0.0014724731445312,7.62939453125e-05,0.0013198852539062,-0.479583740234375,0.0235137939453125,-0.0083847045898437,0.0055618286132812,-0.0055007934570312,0.003448486328125,-0.0033950805664062,0.0012969970703125,-0.0035781860351562,0.0019912719726562,-0.0017852783203125,0.0013580322265625,-0.0008468627929687,-0.0003814697265625
21.867911,-0.0001220703125,0.0010223388671875,-0.0001144409179687,0.000640869140625,0.0,0.0009231567382812,-0.4835433959960937,0.0233612060546875,-0.0071945190429687,0.0050201416015625,-0.00482177734375,0.002685546875,-0.0033035278320312,0.0012283325195312,-0.00274658203125,0.002105712890625,-0.0016326904296875,0.00128173828125,-0.0009765625,-5.340576171875e-05
21.895177,9.918212890625e-05,0.0007705688476562,0.0001449584960937,0.0003204345703125,-0.0003509521484375,0.0009994506835937,-0.489715576171875,0.0220184326171875,-0.005462646484375,0.0042343139648437,-0.0035171508789062,0.002471923828125,-0.00262451171875,0.0013351440429687,-0.0029449462890625,0.0016555786132812,-0.0017013549804687,0.0014572143554687,-0.0007781982421875,-0.0001220703125
21.921971,0.0001373291015625,0.0003204345703125,-0.0003433227539062,0.00042724609375,0.0002899169921875,0.0019760131835937,-0.498992919921875,0.0204238891601562,-0.0032577514648437,0.0022201538085937,-0.0021896362304687,0.002166748046875,-0.0024337768554687,0.0003433227539062,-0.00274658203125,0.0013656616210937,-0.0013504028320312,0.001861572265625,-0.000213623046875,-0.0005645751953125
21.950918,0.000518798828125,0.0006790161132812,-1.52587890625e-05,-3.0517578125e-05,0.000152587890625,0.0017318725585937,-0.511993408203125,0.018157958984375,-0.0010528564453125,0.0013504028320312,-0.0013198852539062,0.0005874633789062,-0.0006942749023437,0.0001602172851562,-0.0022506713867187,0.0009384155273437,-0.0006484985351562,0.0007553100585937,-0.0010299682617187,-0.0002517700195312
21.977202,0.0008468627929687,0.0003814697265625,0.0009994506835937,-4.57763671875e-05,-6.866455078125e-05,0.0026702880859375,-0.5253829956054688,0.0149993896484375,0.0015640258789062,0.0001068115234375,0.00018310546875,-6.103515625e-05,-0.0003128051757812,-0.0010147094726562,-0.0008087158203125,0.0008468627929687,-0.0002212524414062,0.0013427734375,-0.0008544921875,-0.0002593994140625
22.004529,0.000732421875,-0.0003128051757812,0.00091552734375,0.0002593994140625,-0.0004196166992187,0.00396728515625,-0.53936767578125,0.012054443359375,0.004425048828125,-0.0016250610351562,0.0016555786132812,-0.0008392333984375,0.0009384155273437,-0.0011520385742187,0.0005950927734375,-0.00048828125,-0.0004348754882812,0.0004959106445312,-0.0006637573242187,-0.0004806518554687
22.035049,7.62939453125e-05,-0.0002365112304687,0.001190185546875,-0.0002517700195312,-0.0002899169921875,0.0056838989257812,-0.5568084716796875,0.0077056884765625,0.0062026977539062,-0.003631591796875,0.0031661987304687,-0.0025634765625,0.0021438598632812,-0.0028915405273437,0.0004425048828125,-0.0005340576171875,0.0009689331054687,-1.52587890625e-05,7.62939453125e-06,-0.0003509521484375
22.063854,0.00079345703125,-8.392333984375e-05,0.0010299682617187,0.0001296997070312,-0.00177001953125,0.0063247680664062,-0.5714569091796875,0.0034027099609375,0.00933837890625,-0.0045242309570312,0.0042648315429687,-0.0041046142578125,0.0031051635742187,-0.0035171508789062,0.00067138671875,-0.00115966796875,0.0011138916015625,-6.866455078125e-05,-0.000274658203125,-0.0005416870117187
22.092301,0.0007781982421875,-2.288818359375e-05,0.0006256103515625,-0.0002517700195312,-0.0018386840820312,0.008087158203125,-0.585906982421875,-0.0005722045898437,0.0102310180664062,-0.0059890747070312,0.004608154296875,-0.0046920776367187,0.0050277709960937,-0.0043487548828125,0.0016250610351562,-0.00164794921875,0.0011138916015625,-0.0009994506835937,0.0003662109375,-0.0008697509765625
22.122918,5.340576171875e-05,-0.0006179809570312,0.0010452270507812,0.0001678466796875,-0.001983642578125,0.00970458984375,-0.5995407104492188,-0.0040740966796875,0.0123748779296875,-0.0074539184570312,0.0064544677734375,-0.0057296752929687,0.00421142578125,-0.0044403076171875,0.0027847290039062,-0.0026931762695312,0.0019607543945312,-0.0009307861328125,0.000518798828125,-0.0006561279296875
22.153782,0.0002517700195312,-0.001007080078125,-0.0001907348632812,0.0008316040039062,-0.0026779174804687,0.010040283203125,-0.6087265014648438,-0.007293701171875,0.0125503540039062,-0.00750732421875,0.0076065063476562,-0.0057449340820312,0.0054473876953125,-0.0056076049804687,0.0029067993164062,-0.0029373168945312,0.00213623046875,-0.0012130737304687,0.0008010864257812,-0.0014877319335937
22.189409,0.0003204345703125,-0.0002822875976562,-0.0003509521484375,0.0008316040039062,-0.0027008056640625,0.010986328125,-0.6176223754882812,-0.0111465454101562,0.0127105712890625,-0.009063720703125,0.0070877075195312,-0.0063552856445312,0.0058746337890625,-0.0056991577148437,0.003082275390625,-0.0029144287109375,0.0018844604492187,-0.0013046264648437,0.0009307861328125,-0.0009078979492187
22.217426,-0.0002822875976562,-0.000732421875,-0.001007080078125,0.0006484985351562,-0.0037002563476562,0.0117340087890625,-0.6209182739257812,-0.0129318237304687,0.0119476318359375,-0.0091476440429687,0.0070266723632812,-0.0065383911132812,0.0052032470703125,-0.006011962890625,0.0035629272460937,-0.002960205078125,0.0025253295898437,-0.0012130737304687,0.0008010864257812,-0.0010452270507812
22.244564,-0.0004348754882812,-0.0003814697265625,-0.0007247924804687,0.0016326904296875,-0.00341796875,0.0124588012695312,-0.61993408203125,-0.0147171020507812,0.0099868774414062,-0.008453369140625,0.0066070556640625,-0.006011962890625,0.0051803588867187,-0.005859375,0.00347900390625,-0.0029067993164062,0.0013275146484375,-0.0017776489257812,0.0010986328125,-0.001129150390625
22.271843,-0.0010910034179687,0.0001983642578125,-0.0008468627929687,0.0016098022460937,-0.0042724609375,0.0120620727539062,-0.617034912109375,-0.0143661499023437,0.0087356567382812,-0.0081710815429687,0.006317138671875,-0.0054702758789062,0.004180908203125,-0.0052566528320312,0.0025863647460937,-0.0029525756835937,0.0020599365234375,-0.0018692016601562,0.0013885498046875,-0.0017318725585937
22.303929,-0.0009384155273437,0.0001678466796875,-0.0010604858398437,0.0024948120117187,-0.0047683715820312,0.0117950439453125,-0.6089935302734375,-0.0132980346679687,0.0053787231445312,-0.0069808959960937,0.00567626953125,-0.0050201416015625,0.0040130615234375,-0.0045394897460937,0.0020065307617187,-0.0031204223632812,0.001495361328125,-0.0013809204101562,0.0009307861328125,-0.000885009765625
22.33656,-0.0003128051757812,0.0014114379882812,-0.00115966796875,0.0025405883789062,-0.00421142578125,0.0109329223632812,-0.6000518798828125,-0.0121917724609375,0.0035934448242187,-0.0054550170898437,0.0036163330078125,-0.0039825439453125,0.0033340454101562,-0.0040130615234375,0.00140380859375,-0.0020523071289062,0.0016937255859375,-0.0012435913085937,0.00091552734375,-0.0013885498046875
22.364899,-0.0008316040039062,0.0009765625,-0.0027999877929687,0.00213623046875,-0.004974365234375,0.011627197265625,-0.5852127075195312,-0.0107040405273437,0.0005264282226562,-0.0042190551757812,0.00250244140625,-0.0026473999023437,0.0019302368164062,-0.0025787353515625,0.001434326171875,-0.0016403198242187,0.0003433227539062,-0.0002288818359375,0.0003890991210937,-0.0016021728515625
22.392218,-0.0006561279296875,0.0003814697265625,-0.0025558471679687,0.0028305053710937,-0.004913330078125,0.0108413696289062,-0.5726318359375,-0.0075836181640625,-0.0006332397460937,-0.002899169921875,0.000701904296875,-0.0015106201171875,0.0007553100585937,-0.0024566650390625,0.0003128051757812,-0.00067138671875,0.0003433227539062,0.000579833984375,0.0003128051757812,-0.0013961791992187
22.420933,-0.0009078979492187,0.0011062622070312,-0.0020675659179687,0.00299072265625,-0.0046615600585937,0.0097503662109375,-0.5579681396484375,-0.0041427612304687,-0.0035400390625,-0.0015335083007812,-0.0005950927734375,-0.00018310546875,0.0001068115234375,-0.0016403198242187,-0.0002670288085937,7.62939453125e-05,-9.918212890625e-05,9.1552734375e-05,2.288818359375e-05,-0.0011367797851562
22.452851,-0.0010833740234375,0.0019454956054687,-0.0026931762695312,0.00286865234375,-0.00482177734375,0.0091629028320312,-0.5412673950195312,-0.000396728515625,-0.0057830810546875,0.0007553100585937,-0.0021514892578125,0.0005569458007812,-0.0008697509765625,-0.0010757446289062,-0.00115966796875,0.0010757446289062,-0.000640869140625,-0.0003662109375,7.62939453125e-06,-0.00115966796875
22.480096,-0.00128173828125,0.0019989013671875,-0.003509521484375,0.003173828125,-0.004058837890625,0.00836181640625,-0.5271530151367188,0.00341796875,-0.0063705444335937,0.0018386840820312,-0.0025558471679687,0.0014190673828125,-0.002227783203125,0.000457763671875,-0.0015106201171875,0.0009384155273437,-0.00103759765625,0.0008316040039062,-0.0004196166992187,-0.0002593994140625
22.509987,-0.0011215209960937,0.0018539428710937,-0.0025100708007812,0.0035324096679687,-0.0047836303710937,0.0071792602539062,-0.5132598876953125,0.005889892578125,-0.0083160400390625,0.002410888671875,-0.0041122436523437,0.0020523071289062,-0.0029754638671875,0.0016937255859375,-0.00238037109375,0.0019760131835937,-0.0013198852539062,0.0005950927734375,-0.00115966796875,-0.0009613037109375
22.540447,-0.0008926391601562,0.0024032592773437,-0.0023269653320312,0.0031661987304687,-0.0044708251953125,0.0055770874023437,-0.5025634765625,0.008758544921875,-0.0085830688476562,0.0031967163085937,-0.0048828125,0.003173828125,-0.0037078857421875,0.00238037109375,-0.002410888671875,0.0019378662109375,-0.0019302368164062,0.0013885498046875,-0.00115966796875,0.0004425048828125
22.568106,-0.0012969970703125,0.00140380859375,-0.001983642578125,0.0030670166015625,-0.00360107421875,0.0060806274414062,-0.4931259155273437,0.011383056640625,-0.0085983276367187,0.00347900390625,-0.0051498413085937,0.0041122436523437,-0.0044097900390625,0.0024642944335937,-0.0034408569335937,0.0013885498046875,-0.0025558471679687,0.0016632080078125,-0.001251220703125,9.1552734375e-05
22.595182,-0.0010452270507812,0.0015335083007812,-0.0018539428710937,0.0031204223632812,-0.0033340454101562,0.005462646484375,-0.4885940551757812,0.0126113891601562,-0.0085601806640625,0.0040664672851562,-0.005035400390625,0.0034103393554687,-0.0045547485351562,0.0023345947265625,-0.0038833618164062,0.0023651123046875,-0.0026092529296875,0.0013351440429687,-0.0008544921875,0.0006256103515625
22.628585,-0.0013885498046875,0.0013504028320312,-0.0016860961914062,0.0022735595703125,-0.0034866333007812,0.005767822265625,-0.48699951171875,0.0126571655273437,-0.0068359375,0.003692626953125,-0.0047378540039062,0.0038986206054687,-0.005035400390625,0.0028457641601562,-0.0026473999023437,0.002227783203125,-0.0018234252929687,0.001617431640625,-0.0017929077148437,-0.000274658203125
22.654204,-0.0007476806640625,0.0021286010742187,-0.0020217895507812,0.0023040771484375,-0.0032882690429687,0.0048141479492187,-0.48876953125,0.012298583984375,-0.0057449340820312,0.0023345947265625,-0.0043716430664062,0.0032730102539062,-0.0039443969726562,0.00250244140625,-0.0030288696289062,0.0026168823242187,-0.0028305053710937,0.0013427734375,-0.0006179809570312,0.0001373291015625
22.680513,-0.0004501342773437,0.0018463134765625,-0.001373291015625,0.0016708374023437,-0.0030593872070312,0.0052566528320312,-0.494720458984375,0.0108184814453125,-0.0038909912109375,0.002227783203125,-0.0035171508789062,0.0027999877929687,-0.003265380859375,0.0013046264648437,-0.0029754638671875,0.0019989013671875,-0.002349853515625,0.0017166137695312,-0.0012435913085937,-0.000152587890625
22.709185,-0.0003509521484375,0.0011520385742187,-0.0011520385742187,0.001983642578125,-0.00274658203125,0.00543212890625,-0.5035552978515625,0.0081710815429687,-0.0011978149414062,0.0010910034179687,-0.0022735595703125,0.0022735595703125,-0.0020523071289062,0.0014419555664062,-0.00323486328125,0.0020523071289062,-0.001708984375,0.000579833984375,-0.0009231567382812,-0.0001907348632812
22.736225,-0.00018310546875,0.0001983642578125,-0.0009078979492187,0.0015182495117187,-0.0029144287109375,0.006500244140625,-0.5145034790039062,0.0053558349609375,0.0005950927734375,0.0002517700195312,-0.0013580322265625,1.52587890625e-05,-0.0011215209960937,0.0007476806640625,-0.0023345947265625,0.001068115234375,-0.0012893676757812,0.0012435913085937,-0.0013046264648437,-0.0001373291015625
22.763789,0.0003204345703125,0.00067138671875,-0.0003738403320312,0.0010452270507812,-0.002593994140625,0.0064926147460937,-0.5271682739257812,0.0020370483398437,0.0024185180664062,-0.0010452270507812,-0.0002822875976562,-0.000732421875,-0.0002822875976562,-0.00079345703125,-0.0017471313476562,0.0005264282226562,-0.0008468627929687,0.0009841918945312,-0.0008087158203125,-0.0003814697265625
22.792692,0.0001983642578125,0.0008773803710937,0.0001678466796875,0.0010833740234375,-0.0022048950195312,0.0070037841796875,-0.5428085327148438,-0.001007080078125,0.005157470703125,-0.0030975341796875,0.0020370483398437,-0.001800537109375,0.0002517700195312,-0.0014801025390625,-0.0009384155273437,0.0003738403320312,-0.0002212524414062,0.0010147094726562,-0.0004501342773437,-1.52587890625e-05
22.818894,0.0003662109375,-3.814697265625e-05,3.0517578125e-05,0.0012359619140625,-0.0024871826171875,0.00860595703125,-0.557037353515625,-0.00482177734375,0.0080490112304687,-0.0042343139648437,0.0027847290039062,-0.0020217895507812,0.0019607543945312,-0.0027084350585937,3.0517578125e-05,-0.0003128051757812,0.0001678466796875,-0.00030517578125,0.0001373291015625,-0.0002899169921875
22.844695,0.0001907348632812,0.000213623046875,-0.0002670288085937,0.000885009765625,-0.0021438598632812,0.0091476440429687,-0.570343017578125,-0.0074996948242187,0.0093307495117187,-0.0054168701171875,0.00408935546875,-0.00384521484375,0.0028839111328125,-0.0033340454101562,0.0012664794921875,-0.0011749267578125,0.0002288818359375,-0.0002059936523437,0.0006103515625,-0.0006027221679687
22.871514,-0.0002288818359375,-0.0002212524414062,0.0003662109375,0.00091552734375,-0.0030975341796875,0.0099563598632812,-0.5837554931640625,-0.0109939575195312,0.0111007690429687,-0.007080078125,0.005889892578125,-0.0042190551757812,0.0041656494140625,-0.0038909912109375,0.0018234252929687,-0.0012054443359375,0.0011749267578125,-0.00067138671875,-3.814697265625e-05,-0.0009689331054687
22.89957,0.000457763671875,0.0003128051757812,0.0005264282226562,0.0008926391601562,-0.00323486328125,0.0103073120117187,-0.5961227416992188,-0.0128631591796875,0.0123138427734375,-0.0086822509765625,0.0065460205078125,-0.0064315795898437,0.0049514770507812,-0.0047378540039062,0.001953125,-0.0020599365234375,0.0017776489257812,-0.0005645751953125,0.000823974609375,-0.0008621215820312
22.926514,0.0003738403320312,-0.0002822875976562,5.340576171875e-05,0.0007705688476562,-0.003692626953125,0.0111465454101562,-0.6055145263671875,-0.0158233642578125,0.0130615234375,-0.0094680786132812,0.0074996948242187,-0.0063095092773437,0.004638671875,-0.005126953125,0.0028305053710937,-0.0034027099609375,0.0022430419921875,-0.0015716552734375,0.0007171630859375,-0.0009765625
22.95429,0.00030517578125,-0.0005035400390625,0.0004119873046875,0.0006256103515625,-0.0029449462890625,0.011688232421875,-0.6120681762695312,-0.0165634155273437,0.0133743286132812,-0.0099334716796875,0.0071563720703125,-0.006561279296875,0.005523681640625,-0.0053939819335937,0.0029067993164062,-0.0033416748046875,0.0017852783203125,-0.0017852783203125,0.0010147094726562,-0.001739501953125
22.982076,0.0001907348632812,-0.0004348754882812,-0.00054931640625,0.0014572143554687,-0.003631591796875,0.011627197265625,-0.6169281005859375,-0.0171279907226562,0.0131149291992187,-0.0096893310546875,0.0078201293945312,-0.0069046020507812,0.0060272216796875,-0.00579833984375,0.0035629272460937,-0.0034332275390625,0.00225830078125,-0.0019760131835937,0.0011749267578125,-0.000701904296875
23.008437,0.0004196166992187,-0.0002365112304687,-0.0007476806640625,0.000762939453125,-0.0033721923828125,0.0118560791015625,-0.6198043823242188,-0.0172958374023437,0.012542724609375,-0.0102615356445312,0.0070037841796875,-0.0078506469726562,0.00579833984375,-0.0053558349609375,0.0038299560546875,-0.0039291381835937,0.0018386840820312,-0.001678466796875,0.0012359619140625,-0.0013046264648437
23.0359,-0.000152587890625,-0.0003509521484375,-0.0005874633789062,0.0014495849609375,-0.004425048828125,0.011474609375,-0.6185531616210938,-0.018035888671875,0.01116943359375,-0.0090866088867187,0.007080078125,-0.0071487426757812,0.005859375,-0.00592041015625,0.0034255981445312,-0.002838134765625,0.0026168823242187,-0.0012588500976562,0.0009689331054687,-0.0018844604492187
23.066543,-0.000274658203125,-0.0003204345703125,-0.0007705688476562,0.0020828247070312,-0.0034637451171875,0.011688232421875,-0.6143569946289062,-0.0166473388671875,0.009002685546875,-0.0089187622070312,0.0064697265625,-0.0071258544921875,0.0042877197265625,-0.0057907104492187,0.0030364990234375,-0.0031356811523437,0.0022201538085937,-0.0014114379882812,0.0015945434570312,-0.0018234252929687
23.09505,0.0002975463867187,-9.1552734375e-05,-0.001251220703125,0.0025253295898437,-0.0032730102539062,0.0110244750976562,-0.6073226928710938,-0.0157623291015625,0.006622314453125,-0.0068893432617187,0.0053634643554687,-0.005950927734375,0.004486083984375,-0.0052566528320312,0.0029067993164062,-0.00335693359375,0.0016021728515625,-0.001434326171875,0.0009307861328125,-0.001983642578125
23.125626,-0.0006103515625,0.0,-0.0012741088867187,0.0026092529296875,-0.0039215087890625,0.0105972290039062,-0.5961990356445312,-0.014373779296875,0.0035781860351562,-0.0060577392578125,0.0036544799804687,-0.0047073364257812,0.0034332275390625,-0.0043258666992187,0.0022506713867187,-0.0024795532226562,0.001739501953125,-0.0010757446289062,0.0009307861328125,-0.0024032592773437
23.153112,-0.0006484985351562,0.0006866455078125,-0.00140380859375,0.0028228759765625,-0.0040740966796875,0.010040283203125,-0.5841751098632812,-0.0116806030273437,0.0009613037109375,-0.0045318603515625,0.0028533935546875,-0.0026702880859375,0.0030059814453125,-0.004150390625,0.0011749267578125,-0.0018463134765625,0.0013504028320312,-0.001007080078125,0.0018463134765625,-0.00140380859375
23.183624,-0.001129150390625,0.0010604858398437,-0.001708984375,0.0019683837890625,-0.0040512084960937,0.0095291137695312,-0.5717315673828125,-0.0091018676757812,-0.001007080078125,-0.0030288696289062,0.0011825561523437,-0.0031280517578125,0.0012893676757812,-0.0023345947265625,0.0008773803710937,-0.0015411376953125,-0.0001373291015625,-0.000762939453125,0.0004653930664062,-0.0011978149414062
23.213006,-0.0009613037109375,0.000732421875,-0.0017776489257812,0.0024948120117187,-0.0039520263671875,0.0084991455078125,-0.56011962890625,-0.00640869140625,-0.0031661987304687,-0.0017166137695312,0.0003433227539062,-0.0017166137695312,0.0009384155273437,-0.0019683837890625,7.62939453125e-05,-0.0004348754882812,-0.00030517578125,-0.0003280639648437,-0.000213623046875,-0.0009231567382812
23.240912,-0.0005111694335937,0.001007080078125,-0.00152587890625,0.0020294189453125,-0.0037689208984375,0.00762939453125,-0.5519561767578125,-0.0057373046875,-0.0044631958007812,-0.000701904296875,-0.0014114379882812,-4.57763671875e-05,9.1552734375e-05,-0.0016555786132812,-0.0007781982421875,-0.0004501342773437,-0.0005722045898437,0.0003738403320312,0.0003738403320312,-0.0011825561523437
23.268028,-0.0009994506835937,0.000946044921875,-0.0019607543945312,0.0020751953125,-0.0033950805664062,0.007843017578125,-0.5469284057617188,-0.0038604736328125,-0.0051651000976562,-0.00042724609375,-0.0011062622070312,-0.0002593994140625,-0.0002670288085937,-0.0013351440429687,-0.000457763671875,0.0001373291015625,-0.00054931640625,0.0007858276367187,0.0001754760742187,-0.0004959106445312
23.295257,-0.0004196166992187,0.001190185546875,-0.0010147094726562,0.0027313232421875,-0.00323486328125,0.008148193359375,-0.5435104370117188,-0.0039138793945312,-0.0045089721679687,6.103515625e-05,-0.00128173828125,0.0005035400390625,-0.0007095336914062,-0.0008621215820312,-0.0008163452148437,7.62939453125e-05,-0.0008010864257812,0.0005645751953125,-0.0004959106445312,-0.0009307861328125
23.321225,-0.0006790161132812,0.0007095336914062,-0.0019454956054687,0.0018310546875,-0.0033187866210937,0.00665283203125,-0.5423507690429688,-0.0035324096679687,-0.0058746337890625,-0.000457763671875,-0.000823974609375,0.0003204345703125,-0.0001678466796875,-0.0002365112304687,-0.0009689331054687,0.000152587890625,-0.000640869140625,0.0009765625,-0.0005722045898437,-3.0517578125e-05
23.354904,-0.0002365112304687,0.0008163452148437,-0.0007171630859375,0.001495361328125,-0.002105712890625,0.0070877075195312,-0.54437255859375,-0.0042724609375,-0.0048446655273437,-0.0006942749023437,-0.0012283325195312,0.0003890991210937,-0.0004501342773437,-0.0003814697265625,-0.0006179809570312,-7.62939453125e-06,-0.0008468627929687,0.0005950927734375,-0.0003128051757812,-0.0008773803710937
23.383606,0.000335693359375,0.0009689331054687,-0.0002899169921875,0.001739501953125,-0.0023345947265625,0.0071029663085937,-0.5500335693359375,-0.0052719116210937,-0.0039138793945312,-0.0019149780273437,-0.00048828125,-0.0007095336914062,1.52587890625e-05,-0.0005264282226562,-0.0006561279296875,0.0004806518554687,-0.0005111694335937,0.00048828125,-6.866455078125e-05,-0.0002670288085937
23.41068,-0.0002899169921875,0.0007476806640625,-0.0008316040039062,0.001373291015625,-0.0023574829101562,0.0078125,-0.5567626953125,-0.0075225830078125,-0.0023117065429687,-0.0021209716796875,0.0003890991210937,-0.0009841918945312,0.000152587890625,-0.0016860961914062,-0.0005111694335937,-0.0003738403320312,-0.0001754760742187,-0.0003128051757812,-0.0010223388671875,-0.0007858276367187
23.437268,0.0002975463867187,-0.0001068115234375,-0.0002975463867187,0.00164794921875,-0.0022506713867187,0.0082015991210937,-0.5674285888671875,-0.0090560913085937,-0.0013198852539062,-0.003326416015625,0.001953125,-0.0018692016601562,0.0010528564453125,-0.0024032592773437,0.000244140625,-0.0004806518554687,0.000762939453125,7.62939453125e-05,0.0001373291015625,-0.0007476806640625
23.466553,-8.392333984375e-05,0.0002517700195312,0.0003662109375,0.0008773803710937,-0.00213623046875,0.00860595703125,-0.5800323486328125,-0.0117645263671875,0.0015029907226562,-0.0052947998046875,0.002532958984375,-0.00250244140625,0.0018844604492187,-0.00311279296875,0.0004348754882812,-0.0013046264648437,0.00030517578125,0.0003585815429687,0.0001373291015625,-0.0008544921875
23.493191,0.0005111694335937,3.0517578125e-05,-0.0002517700195312,0.0007400512695312,-0.0029373168945312,0.009857177734375,-0.59246826171875,-0.014007568359375,0.0047531127929687,-0.006683349609375,0.0035018920898437,-0.0037002563476562,0.0031509399414062,-0.0034408569335937,0.0008087158203125,-0.0018157958984375,0.0007781982421875,-0.0004806518554687,0.0003738403320312,-0.0007553100585937
23.519307,-0.0002899169921875,0.000213623046875,-0.0004730224609375,0.0013961791992187,-0.002838134765625,0.0107803344726562,-0.6024398803710938,-0.015228271484375,0.00634765625,-0.0074920654296875,0.0051956176757812,-0.0049972534179687,0.0033340454101562,-0.0040512084960937,0.0015716552734375,-0.0017547607421875,0.0007400512695312,-0.000732421875,0.000701904296875,-0.0013046264648437
23.547991,0.0003204345703125,-3.814697265625e-05,-0.0005111694335937,0.0012969970703125,-0.0039443969726562,0.0119400024414062,-0.6116104125976562,-0.0168075561523437,0.0089645385742187,-0.0093154907226562,0.0057525634765625,-0.0051956176757812,0.0040130615234375,-0.0035858154296875,0.0015716552734375,-0.0025177001953125,0.001800537109375,-0.00030517578125,0.0009918212890625,-0.0012283325195312
23.576503,-0.000213623046875,-5.340576171875e-05,-0.0010757446289062,0.0012359619140625,-0.0045547485351562,0.01141357421875,-0.6173934936523438,-0.0174636840820312,0.0096664428710937,-0.0088729858398437,0.0059738159179687,-0.0061492919921875,0.0040817260742187,-0.0046005249023437,0.0020980834960937,-0.0022506713867187,0.0013427734375,-0.000946044921875,0.0014419555664062,-0.000946044921875
23.603604,-0.0003204345703125,0.0008010864257812,-0.0003890991210937,0.0018234252929687,-0.0043411254882812,0.0124053955078125,-0.6203384399414062,-0.016845703125,0.0110397338867187,-0.0088729858398437,0.0057601928710937,-0.0062484741210937,0.0040512084960937,-0.0044937133789062,0.0027999877929687,-0.0024337768554687,0.0016098022460937,-0.0010452270507812,0.0005950927734375,-0.0013961791992187
23.630726,-0.0001754760742187,0.0009613037109375,-0.0009536743164062,0.0016326904296875,-0.0047531127929687,0.0136566162109375,-0.6209869384765625,-0.01605224609375,0.0112228393554687,-0.0091705322265625,0.0063018798828125,-0.0061798095703125,0.0044708251953125,-0.0051116943359375,0.002044677734375,-0.0026931762695312,0.0011062622070312,-0.0005111694335937,0.0007171630859375,-0.0016021728515625
23.659747,-0.0003890991210937,0.00115966796875,-0.0015792846679687,0.0025711059570312,-0.0056610107421875,0.0128707885742187,-0.617095947265625,-0.0152511596679687,0.011810302734375,-0.008819580078125,0.0053253173828125,-0.00555419921875,0.0032958984375,-0.0040664672851562,0.0024032592773437,-0.0018768310546875,0.0013275146484375,-0.0013580322265625,0.0008544921875,-0.0015945434570312
23.685696,-0.000213623046875,0.0010452270507812,-0.001556396484375,0.0031890869140625,-0.0050201416015625,0.013763427734375,-0.6126937866210938,-0.013916015625,0.0110702514648437,-0.0081024169921875,0.0047683715820312,-0.0059127807617187,0.0033493041992187,-0.0037307739257812,0.0015182495117187,-0.0024261474609375,0.0007553100585937,-0.0014190673828125,0.0006484985351562,-0.000640869140625
23.715054,-0.0007171630859375,0.0009307861328125,-0.0019607543945312,0.0033493041992187,-0.0056991577148437,0.0134658813476562,-0.6043701171875,-0.0116958618164062,0.0100250244140625,-0.0072784423828125,0.00445556640625,-0.00457763671875,0.002838134765625,-0.0027999877929687,0.00103759765625,-0.00128173828125,0.0009536743164062,-0.0008163452148437,0.0006332397460937,-0.0018997192382812
23.743752,-0.0004119873046875,0.0010986328125,-0.0018234252929687,0.0039596557617187,-0.0061111450195312,0.012542724609375,-0.5921554565429688,-0.0082626342773437,0.0089645385742187,-0.0054931640625,0.0034027099609375,-0.0034408569335937,0.0018768310546875,-0.0017242431640625,-0.0001754760742187,-0.0009536743164062,0.0001296997070312,-0.0007553100585937,0.000579833984375,-0.001800537109375
23.77083,-0.0013198852539062,0.0011978149414062,-0.002655029296875,0.0035324096679687,-0.0059661865234375,0.012054443359375,-0.5796585083007812,-0.0061721801757812,0.0073165893554687,-0.0039901733398437,0.0011520385742187,-0.0021286010742187,0.00091552734375,-0.0015945434570312,0.0005950927734375,-0.0006332397460937,0.0001907348632812,9.1552734375e-05,-0.0001220703125,-0.0006256103515625
23.797889,-0.0013656616210937,0.0012588500976562,-0.002593994140625,0.0042037963867187,-0.0061416625976562,0.0117416381835937,-0.5660858154296875,-0.0032196044921875,0.00543212890625,-0.0026016235351562,0.000335693359375,-0.0009002685546875,-0.0001678466796875,-0.001678466796875,-0.0006637573242187,0.0001449584960937,-0.0005264282226562,-0.000732421875,-0.0005111694335937,-0.0008926391601562
23.827372,-0.0018386840820312,0.0024032592773437,-0.0031356811523437,0.0033187866210937,-0.005950927734375,0.0105361938476562,-0.5502853393554688,0.0009918212890625,0.0027618408203125,-0.0011520385742187,-0.0006637573242187,-0.0002212524414062,-0.0010833740234375,-0.0003890991210937,-0.0004959106445312,0.0010757446289062,-0.0010223388671875,0.000335693359375,-0.0001983642578125,-0.000335693359375
23.853312,-0.0017242431640625,0.0014190673828125,-0.0036087036132812,0.0034408569335937,-0.0053863525390625,0.0100555419921875,-0.5361480712890625,0.004241943359375,0.0009918212890625,-0.00030517578125,-0.0021438598632812,0.0007095336914062,-0.0015411376953125,0.0004348754882812,-0.0015106201171875,0.0012588500976562,-0.0016403198242187,0.00079345703125,-0.0007095336914062,-0.0005340576171875
23.880203,-0.0006790161132812,0.0015792846679687,-0.0027008056640625,0.0040130615234375,-0.0053787231445312,0.0091476440429687,-0.522369384765625,0.0069122314453125,-0.000946044921875,0.0020751953125,-0.0029678344726562,0.001129150390625,-0.0020065307617187,0.0016403198242187,-0.0024948120117187,0.0010604858398437,-0.0017547607421875,0.0011215209960937,-0.0008544921875,-0.0003280639648437
23.909065,-0.0011672973632812,0.0019378662109375,-0.002838134765625,0.00323486328125,-0.0055770874023437,0.0078201293945312,-0.5090484619140625,0.0101852416992187,-0.0032806396484375,0.0024032592773437,-0.0045013427734375,0.002532958984375,-0.0030364990234375,0.0018692016601562,-0.0024490356445312,0.001953125,-0.0020294189453125,0.00079345703125,-0.000701904296875,-0.000274658203125
23.937539,-0.001708984375,0.0011062622070312,-0.003082275390625,0.0036392211914062,-0.0039138793945312,0.0067596435546875,-0.4996414184570312,0.0118560791015625,-0.0050430297851562,0.0036239624023437,-0.0038986206054687,0.0034561157226562,-0.0036697387695312,0.0020599365234375,-0.0027542114257812,0.0025177001953125,-0.0024185180664062,0.0020217895507812,-0.0011215209960937,-0.0002670288085937
23.966143,-0.0013198852539062,0.00146484375,-0.0025100708007812,0.0030441284179687,-0.0036163330078125,0.0058059692382812,-0.4913787841796875,0.0138778686523437,-0.0062713623046875,0.0032501220703125,-0.0047760009765625,0.0039749145507812,-0.0039291381835937,0.002227783203125,-0.0035781860351562,0.001983642578125,-0.002044677734375,0.0020828247070312,-0.0015869140625,0.000274658203125
23.996981,-0.001739501953125,0.0012969970703125,-0.0018386840820312,0.0025177001953125,-0.0031890869140625,0.0055313110351562,-0.487548828125,0.0134124755859375,-0.0067367553710937,0.0040130615234375,-0.0047531127929687,0.0040664672851562,-0.003692626953125,0.001861572265625,-0.0033950805664062,0.0023651123046875,-0.0018692016601562,0.002166748046875,-0.0014266967773437,3.814697265625e-05
24.024558,-0.0009994506835937,0.0006790161132812,-0.0015029907226562,0.0024032592773437,-0.002685546875,0.0047454833984375,-0.4875030517578125,0.0126724243164062,-0.0072860717773437,0.0033798217773437,-0.004608154296875,0.0037841796875,-0.00323486328125,0.0019607543945312,-0.00323486328125,0.0019302368164062,-0.0021438598632812,0.00146484375,-0.0013351440429687,-0.000244140625
24.054665,-0.0006027221679687,0.0008010864257812,-0.0011215209960937,0.0021743774414062,-0.0028762817382812,0.0042495727539062,-0.4919052124023437,0.0107192993164062,-0.0067214965820312,0.00274658203125,-0.0034713745117187,0.0029373168945312,-0.0021743774414062,0.0016098022460937,-0.0028915405273437,0.0023422241210937,-0.0017623901367187,0.0012359619140625,-0.0009231567382812,0.0003204345703125
24.085025,-0.0004425048828125,0.0005035400390625,-0.0007781982421875,0.0016555786132812,-0.0024337768554687,0.0045700073242187,-0.49945068359375,0.0087051391601562,-0.0059356689453125,0.0010223388671875,-0.0023117065429687,0.002227783203125,-0.0025711059570312,0.0004653930664062,-0.00213623046875,0.0010452270507812,-0.0018844604492187,0.0020523071289062,-0.0011520385742187,4.57763671875e-05
24.113761,-0.0002059936523437,2.288818359375e-05,-2.288818359375e-05,0.001495361328125,-0.0017318725585937,0.004730224609375,-0.5095748901367188,0.0045700073242187,-0.0056838989257812,0.0002288818359375,-0.001708984375,0.0013504028320312,-0.0014114379882812,0.0002212524414062,-0.0011978149414062,0.0009689331054687,-0.001068115234375,0.0014724731445312,-0.0007553100585937,9.1552734375e-05
24.142145,-0.0002365112304687,0.0005340576171875,-0.0002365112304687,0.0010147094726562,-0.0010147094726562,0.0053939819335937,-0.5223541259765625,0.0018539428710937,-0.0037612915039062,-0.001190185546875,-0.0001449584960937,0.0005950927734375,-0.0003738403320312,-0.0013580322265625,-0.0006332397460937,0.0006332397460937,-0.0002822875976562,0.000457763671875,-0.000640869140625,-0.0006027221679687
24.173092,-8.392333984375e-05,-0.0004806518554687,0.0001678466796875,0.0007247924804687,-0.0017166137695312,0.005584716796875,-0.5373687744140625,-0.0033798217773437,-0.0029525756835937,-0.0025100708007812,0.0014877319335937,-0.0012130737304687,0.0008163452148437,-0.0014495849609375,3.814697265625e-05,-0.0003662109375,0.0002365112304687,0.0008392333984375,-0.0003585815429687,-0.000152587890625
24.200382,0.0003662109375,0.000579833984375,0.0001144409179687,0.0002899169921875,-0.001495361328125,0.005889892578125,-0.5513687133789062,-0.0061874389648437,-0.0008773803710937,-0.0037994384765625,0.002899169921875,-0.0022506713867187,0.0019683837890625,-0.0023574829101562,0.0006256103515625,-0.000762939453125,0.0004348754882812,-0.0001602172851562,-4.57763671875e-05,-0.0010910034179687
24.233467,0.0006942749023437,-0.0003662109375,0.0006866455078125,0.0006256103515625,-0.0012054443359375,0.0072784423828125,-0.5677261352539062,-0.0102157592773437,0.0014801025390625,-0.0052490234375,0.0039749145507812,-0.0040664672851562,0.002716064453125,-0.0037994384765625,0.0007171630859375,-0.001007080078125,0.0010452270507812,-0.000152587890625,6.103515625e-05,-0.0013656616210937
24.261655,0.0001373291015625,-0.0003662109375,0.0007705688476562,0.000701904296875,-0.0009841918945312,0.008636474609375,-0.5821456909179688,-0.0126113891601562,0.0040740966796875,-0.0075302124023437,0.0050125122070312,-0.005096435546875,0.0033721923828125,-0.0036849975585937,0.0023040771484375,-0.0021286010742187,0.0019683837890625,-0.0003814697265625,-0.000213623046875,-0.0001373291015625
24.290192,0.0005111694335937,-0.0003433227539062,0.0006866455078125,0.0005645751953125,-0.002716064453125,0.0090713500976562,-0.5944290161132812,-0.0149002075195312,0.0063323974609375,-0.0085067749023437,0.0061721801757812,-0.00579833984375,0.0040740966796875,-0.0049285888671875,0.0025863647460937,-0.0024490356445312,0.0019454956054687,-0.0009307861328125,0.000274658203125,-0.0013580322265625
24.320762,0.00054931640625,-0.0001373291015625,0.0006790161132812,0.0008163452148437,-0.0025787353515625,0.009979248046875,-0.6058349609375,-0.0161895751953125,0.0083236694335937,-0.0092926025390625,0.0074539184570312,-0.0069122314453125,0.00518798828125,-0.0053024291992187,0.002960205078125,-0.0025634765625,0.0013885498046875,-0.0015029907226562,0.0006027221679687,-0.0013580322265625
24.348385,0.0002899169921875,-0.0004119873046875,0.001312255859375,0.0009002685546875,-0.0026779174804687,0.0104904174804687,-0.6141128540039062,-0.016845703125,0.0096359252929687,-0.0100479125976562,0.00714111328125,-0.0074234008789062,0.0056686401367187,-0.0055084228515625,0.0030517578125,-0.00274658203125,0.00262451171875,-0.00079345703125,0.0014877319335937,-0.0016098022460937
24.379779,-0.0002517700195312,9.1552734375e-05,-0.0003509521484375,0.0008087158203125,-0.00299072265625,0.0113983154296875,-0.6196670532226562,-0.0166702270507812,0.010894775390625,-0.0102996826171875,0.0082778930664062,-0.007598876953125,0.0056381225585937,-0.005828857421875,0.0033645629882812,-0.0037765502929687,0.0017242431640625,-0.0016250610351562,0.0010452270507812,-0.0016555786132812
24.409529,-4.57763671875e-05,0.0004653930664062,-0.0006332397460937,0.0008773803710937,-0.0037307739257812,0.0112075805664062,-0.621490478515625,-0.0144805908203125,0.0119400024414062,-0.0102157592773437,0.0081634521484375,-0.007598876953125,0.0055999755859375,-0.005889892578125,0.0031814575195312,-0.0027084350585937,0.0026473999023437,-0.00128173828125,0.0013427734375,-0.0017852783203125
24.438061,0.00030517578125,0.0004959106445312,-0.001068115234375,0.0015869140625,-0.00347900390625,0.0114974975585937,-0.6189117431640625,-0.0120086669921875,0.011932373046875,-0.0098495483398437,0.0076522827148437,-0.0068130493164062,0.0052490234375,-0.0050582885742187,0.0033340454101562,-0.0031661987304687,0.0024185180664062,-0.0011367797851562,0.0011672973632812,-0.0016708374023437
24.466547,0.0001678466796875,-8.392333984375e-05,-0.0008316040039062,0.001678466796875,-0.0040512084960937,0.0109100341796875,-0.6134262084960938,-0.009063720703125,0.010650634765625,-0.0084762573242187,0.00628662109375,-0.0062789916992187,0.0047531127929687,-0.005279541015625,0.0026626586914062,-0.0033187866210937,0.001861572265625,-0.0011672973632812,0.0009231567382812,-0.0015182495117187
24.497882,0.0001983642578125,0.0010528564453125,-0.0009918212890625,0.0020599365234375,-0.0040359497070312,0.010833740234375,-0.6044540405273438,-0.0038833618164062,0.0102005004882812,-0.0077896118164062,0.0052490234375,-0.006378173828125,0.0038833618164062,-0.0045089721679687,0.0020675659179687,-0.0029754638671875,0.001739501953125,-0.0014877319335937,0.000885009765625,-0.0015487670898437
24.525116,-0.000701904296875,-0.0001678466796875,-0.000946044921875,0.002227783203125,-0.0037994384765625,0.0104598999023437,-0.5941543579101562,-0.0015182495117187,0.0082550048828125,-0.0060806274414062,0.004180908203125,-0.0051345825195312,0.0030059814453125,-0.0033493041992187,0.0010528564453125,-0.0026168823242187,0.0014877319335937,-0.0008392333984375,0.0008621215820312,-0.0022964477539062
24.562015,-0.0009841918945312,0.0009841918945312,-0.0020370483398437,0.0022354125976562,-0.0045242309570312,0.0095291137695312,-0.5755157470703125,0.0047836303710937,0.0063629150390625,-0.0030899047851562,0.0027313232421875,-0.0031280517578125,0.0016403198242187,-0.0031280517578125,0.0008163452148437,-0.0013504028320312,0.0002517700195312,-0.0010147094726562,0.0012969970703125,-0.0019607543945312
24.592344,-0.0001754760742187,0.00115966796875,-0.0023880004882812,0.0026321411132812,-0.0041580200195312,0.007598876953125,-0.5594406127929688,0.0100021362304687,0.0031967163085937,-0.0019149780273437,0.0006790161132812,-0.0019454956054687,0.0006866455078125,-0.0017776489257812,0.0003204345703125,-0.0011062622070312,0.0003814697265625,-0.0002517700195312,0.0003204345703125,-0.0010147094726562
24.621057,-0.0012741088867187,0.001251220703125,-0.0018844604492187,0.0016632080078125,-0.003143310546875,0.0065536499023437,-0.5443115234375,0.0140228271484375,0.00067138671875,-6.103515625e-05,-0.0011825561523437,-0.00018310546875,-0.0004653930664062,-0.001220703125,-0.0005569458007812,-3.0517578125e-05,-0.0002822875976562,0.0002822875976562,8.392333984375e-05,-0.0008621215820312
24.652169,-0.0005340576171875,0.0010604858398437,-0.0027999877929687,0.002288818359375,-0.0030593872070312,0.0054931640625,-0.5270919799804688,0.018646240234375,-0.00189208984375,0.0021209716796875,-0.002349853515625,0.0008163452148437,-0.00152587890625,3.0517578125e-05,-0.0008926391601562,0.0007171630859375,-0.0013809204101562,0.0003128051757812,-0.0003662109375,7.62939453125e-05
24.67996,-0.0011367797851562,0.0011749267578125,-0.002044677734375,0.0020751953125,-0.0026168823242187,0.004547119140625,-0.513397216796875,0.021514892578125,-0.0035476684570312,0.0037994384765625,-0.0038833618164062,0.002166748046875,-0.0021820068359375,0.0012588500976562,-0.0023880004882812,0.0011749267578125,-0.0014877319335937,0.0006256103515625,-0.0007247924804687,-0.0004043579101562
24.710261,-0.00128173828125,0.0004196166992187,-0.0017852783203125,0.0023040771484375,-0.002227783203125,0.0033645629882812,-0.5009918212890625,0.0237579345703125,-0.006591796875,0.0049285888671875,-0.0049896240234375,0.0034027099609375,-0.0029830932617187,0.001861572265625,-0.0027389526367187,0.0015106201171875,-0.0017471313476562,0.0006790161132812,-0.0004119873046875,0.0002059936523437
24.739014,-0.0007553100585937,0.0008926391601562,-0.0021896362304687,0.00177001953125,-0.0015487670898437,0.0023880004882812,-0.4911117553710937,0.0258255004882812,-0.0081329345703125,0.00555419921875,-0.0054550170898437,0.0039901733398437,-0.0039443969726562,0.0024337768554687,-0.0028152465820312,0.0022735595703125,-0.0018692016601562,0.0017547607421875,-0.000701904296875,0.0003890991210937
24.766986,-0.000946044921875,0.0006332397460937,-0.0016021728515625,0.0013198852539062,-0.0016860961914062,0.002410888671875,-0.4832687377929687,0.02593994140625,-0.0090789794921875,0.0065231323242187,-0.0062179565429687,0.0044708251953125,-0.0047149658203125,0.002685546875,-0.0033187866210937,0.002197265625,-0.002288818359375,0.0017013549804687,-0.0012741088867187,0.0003204345703125
24.795419,-0.0008773803710937,0.0008163452148437,-0.0014419555664062,0.0014114379882812,-0.0013275146484375,0.00164794921875,-0.480712890625,0.0251846313476562,-0.009918212890625,0.0063400268554687,-0.0066986083984375,0.004486083984375,-0.0042877197265625,0.0024642944335937,-0.0033798217773437,0.0025711059570312,-0.0023727416992187,0.00164794921875,-0.0013504028320312,0.00042724609375
24.826625,-0.0006561279296875,0.0009841918945312,-0.0008544921875,0.0015182495117187,-0.0011138916015625,0.0012359619140625,-0.4806137084960937,0.0231781005859375,-0.0104217529296875,0.0056838989257812,-0.0058212280273437,0.004608154296875,-0.004364013671875,0.0030364990234375,-0.0035552978515625,0.0027694702148437,-0.002227783203125,0.0015182495117187,-0.0012435913085937,0.000213623046875
24.854025,-0.0002288818359375,8.392333984375e-05,-0.0006561279296875,0.0010604858398437,-0.0008926391601562,0.0018844604492187,-0.4849166870117187,0.0205917358398437,-0.010467529296875,0.005096435546875,-0.0049591064453125,0.0046005249023437,-0.0040130615234375,0.0019454956054687,-0.0033493041992187,0.0019454956054687,-0.002349853515625,0.0013961791992187,-0.0008392333984375,0.000518798828125
24.883757,-3.0517578125e-05,0.0008926391601562,1.52587890625e-05,0.000701904296875,-0.0005950927734375,0.0021591186523437,-0.4917831420898437,0.0172576904296875,-0.0085372924804687,0.0045928955078125,-0.0046005249023437,0.0039825439453125,-0.0031280517578125,0.0017013549804687,-0.0030746459960937,0.0018844604492187,-0.0012969970703125,0.001220703125,-0.0014190673828125,0.000213623046875
24.912434,-0.00018310546875,0.000640869140625,0.0010147094726562,0.0006790161132812,-0.0001983642578125,0.0026397705078125,-0.5007781982421875,0.0134353637695312,-0.0078353881835937,0.0037841796875,-0.0037689208984375,0.002166748046875,-0.002197265625,0.00079345703125,-0.0027389526367187,0.0015106201171875,-0.0011367797851562,0.0011138916015625,-0.0010223388671875,0.0004425048828125
24.940845,-0.0004653930664062,0.0001144409179687,0.0004119873046875,0.00048828125,-0.000823974609375,0.003021240234375,-0.5128173828125,0.0086288452148437,-0.0061187744140625,0.0017242431640625,-0.0023345947265625,0.0014495849609375,-0.001739501953125,-1.52587890625e-05,-0.001708984375,0.0011367797851562,-0.000946044921875,0.0014572143554687,-0.001190185546875,-0.0004119873046875
24.969263,0.0004806518554687,-0.0001144409179687,7.62939453125e-05,0.0004043579101562,-0.0013198852539062,0.0035018920898437,-0.5253677368164062,0.0045166015625,-0.003997802734375,4.57763671875e-05,-0.0015640258789062,0.0005722045898437,-0.0010986328125,-0.000732421875,-0.0008392333984375,0.0004730224609375,-0.000762939453125,0.00042724609375,-0.0009841918945312,1.52587890625e-05
24.999811,0.0006179809570312,-0.0001907348632812,0.0002975463867187,0.00079345703125,-0.0014114379882812,0.0054473876953125,-0.5396881103515625,-0.000640869140625,-0.0021514892578125,-0.0007553100585937,0.0006942749023437,-0.0004806518554687,0.0007171630859375,-0.0012054443359375,0.00018310546875,-0.0007781982421875,-0.0013275146484375,0.0004043579101562,-0.0006103515625,-0.0005416870117187
25.026841,-6.103515625e-05,0.00018310546875,0.0006484985351562,0.0008926391601562,-0.0010528564453125,0.0069503784179687,-0.5533676147460938,-0.0058670043945312,-7.62939453125e-06,-0.0029983520507812,0.0012359619140625,-0.0015411376953125,0.0012664794921875,-0.0024795532226562,0.00042724609375,-0.000244140625,-0.0004196166992187,0.0004501342773437,-7.62939453125e-05,-0.0006256103515625
25.056271,0.0007095336914062,0.0002517700195312,0.0007171630859375,0.001007080078125,-0.0016708374023437,0.0085296630859375,-0.5660781860351562,-0.0101547241210937,0.001983642578125,-0.0041427612304687,0.0027008056640625,-0.0028762817382812,0.0020370483398437,-0.0019607543945312,0.00091552734375,-0.0014114379882812,0.0,-0.0002365112304687,-0.0001220703125,-0.0006790161132812
25.086322,0.0001220703125,0.0001602172851562,0.000518798828125,0.0012130737304687,-0.0024566650390625,0.0084686279296875,-0.5790252685546875,-0.0133743286132812,0.0041732788085937,-0.0057601928710937,0.0041275024414062,-0.0026626586914062,0.002685546875,-0.0039825439453125,0.0013275146484375,-0.0009002685546875,0.000762939453125,-0.0003738403320312,2.288818359375e-05,-0.0011138916015625
25.114618,-0.0002365112304687,-0.0006027221679687,-0.0003509521484375,0.001220703125,-0.0024261474609375,0.0097808837890625,-0.5892715454101562,-0.0167465209960937,0.005035400390625,-0.0070037841796875,0.0042953491210937,-0.005035400390625,0.0029220581054687,-0.0039215087890625,0.0008544921875,-0.001800537109375,0.0013961791992187,-3.814697265625e-05,0.0006484985351562,-0.0007705688476562
25.143214,0.0002288818359375,-3.0517578125e-05,-0.0003738403320312,0.0013198852539062,-0.00323486328125,0.0103836059570312,-0.5981292724609375,-0.0180892944335937,0.0068740844726562,-0.0077362060546875,0.0055007934570312,-0.0053787231445312,0.0034561157226562,-0.0041427612304687,0.0017547607421875,-0.0020217895507812,0.001220703125,-0.0005874633789062,0.000244140625,-0.0008087158203125
25.173708,7.62939453125e-06,0.0004196166992187,-0.0008010864257812,0.0017623901367187,-0.003662109375,0.011810302734375,-0.6049575805664062,-0.0186538696289062,0.008453369140625,-0.0084075927734375,0.0056915283203125,-0.00555419921875,0.0050277709960937,-0.0045700073242187,0.0024261474609375,-0.0024337768554687,0.0014877319335937,-0.0010299682617187,0.0008010864257812,-0.0008392333984375
25.20067,-0.0001983642578125,0.0008468627929687,-0.0006790161132812,0.0018463134765625,-0.0037460327148437,0.0126800537109375,-0.6088638305664062,-0.0190353393554687,0.0097274780273437,-0.0082550048828125,0.00616455078125,-0.0062484741210937,0.0038375854492187,-0.0052566528320312,0.0023117065429687,-0.0019989013671875,0.001373291015625,-0.0008087158203125,0.0011825561523437,-0.0016860961914062
25.232249,-6.103515625e-05,0.0006256103515625,-0.0011215209960937,0.0022201538085937,-0.0043411254882812,0.0121078491210937,-0.6097946166992188,-0.01861572265625,0.0096511840820312,-0.008636474609375,0.006134033203125,-0.0054473876953125,0.0040283203125,-0.0047149658203125,0.0026321411132812,-0.0020675659179687,0.001861572265625,-0.0011062622070312,0.000946044921875,-0.0015029907226562
25.260391,-0.00030517578125,0.000640869140625,-0.0010147094726562,0.001861572265625,-0.0047225952148437,0.012939453125,-0.60748291015625,-0.0171890258789062,0.0091552734375,-0.0080795288085937,0.005462646484375,-0.006103515625,0.0040664672851562,-0.0043258666992187,0.0020675659179687,-0.00177001953125,0.0019302368164062,-0.001129150390625,0.0015792846679687,-0.0016098022460937
25.288986,-0.0003280639648437,0.0005264282226562,-0.0014572143554687,0.0028152465820312,-0.004547119140625,0.0124130249023437,-0.602447509765625,-0.0147857666015625,0.0083847045898437,-0.0075531005859375,0.0054931640625,-0.0054244995117187,0.00335693359375,-0.0037765502929687,0.0026092529296875,-0.0021591186523437,0.0012130737304687,-0.0006866455078125,0.001129150390625,-0.0010299682617187
25.319607,-0.0002670288085937,0.0011520385742187,-0.0013427734375,0.0029144287109375,-0.0052566528320312,0.0124664306640625,-0.5949859619140625,-0.0119171142578125,0.0078201293945312,-0.0068817138671875,0.0048294067382812,-0.0044097900390625,0.0025558471679687,-0.0043563842773437,0.0009002685546875,-0.0014114379882812,0.000762939453125,-0.0014724731445312,0.0008926391601562,-0.0017776489257812
25.347129,-0.00103759765625,0.0012435913085937,-0.0013198852539062,0.0023880004882812,-0.0056533813476562,0.0124664306640625,-0.5861434936523438,-0.009490966796875,0.0063629150390625,-0.0056838989257812,0.0030746459960937,-0.00433349609375,0.0024261474609375,-0.0026779174804687,0.00146484375,-0.0020217895507812,0.0002899169921875,-0.0012435913085937,0.0004730224609375,-0.0004730224609375
25.373757,-0.0003738403320312,0.00079345703125,-0.0027542114257812,0.0027618408203125,-0.00506591796875,0.0112533569335937,-0.5761642456054688,-0.0065841674804687,0.0054092407226562,-0.0041580200195312,0.0023651123046875,-0.0027999877929687,0.0016403198242187,-0.00274658203125,0.00018310546875,-0.001312255859375,0.0006179809570312,-0.0009841918945312,-0.0002365112304687,-0.0011444091796875
25.411046,-0.001251220703125,0.0011749267578125,-0.001922607421875,0.0033416748046875,-0.005218505859375,0.0103225708007812,-0.5609664916992188,-0.0030136108398437,0.0028076171875,-0.0024337768554687,0.0005722045898437,-0.0020904541015625,3.0517578125e-05,-0.0018234252929687,3.814697265625e-05,-1.52587890625e-05,0.000335693359375,-0.0005645751953125,0.0002975463867187,-0.000946044921875
25.439434,-0.0012893676757812,0.0012664794921875,-0.0022506713867187,0.0028533935546875,-0.0046615600585937,0.0093231201171875,-0.5489044189453125,0.0004806518554687,0.0005264282226562,-0.0009918212890625,0.0,-0.0009765625,-0.0003280639648437,-0.0010147094726562,-0.0011978149414062,0.0003585815429687,-0.000640869140625,9.1552734375e-05,0.0002517700195312,-0.0010223388671875
25.470435,-0.0007705688476562,0.001312255859375,-0.002685546875,0.0028533935546875,-0.0043182373046875,0.0081558227539062,-0.5371780395507812,0.0038604736328125,-0.0012969970703125,0.000579833984375,-0.0016098022460937,0.000152587890625,-0.000518798828125,-0.000579833984375,-0.0005645751953125,0.0005722045898437,-0.000579833984375,0.0007400512695312,-6.866455078125e-05,-0.0007553100585937
25.499074,-0.0014266967773437,0.0015716552734375,-0.001739501953125,0.002777099609375,-0.0035781860351562,0.0068206787109375,-0.5264053344726562,0.0072708129882812,-0.0034866333007812,0.0010147094726562,-0.0021209716796875,0.0009613037109375,-0.00189208984375,-7.62939453125e-05,-0.0011825561523437,0.000640869140625,-0.0007247924804687,0.0008010864257812,0.0,-0.0005416870117187
25.526411,-0.0011138916015625,0.001129150390625,-0.0019607543945312,0.002166748046875,-0.003692626953125,0.00616455078125,-0.5174560546875,0.0085372924804687,-0.0044174194335937,0.0026626586914062,-0.002532958984375,0.0020523071289062,-0.0019989013671875,0.0007171630859375,-0.0018234252929687,0.0014114379882812,-0.0013809204101562,0.000885009765625,-0.0008697509765625,-0.0008010864257812
25.556354,-0.0005035400390625,0.0012283325195312,-0.00213623046875,0.0020675659179687,-0.0028610229492187,0.0057601928710937,-0.5095062255859375,0.0113906860351562,-0.0060958862304687,0.0029983520507812,-0.0030517578125,0.0023956298828125,-0.0020904541015625,0.0010528564453125,-0.0020904541015625,0.0015182495117187,-0.0013198852539062,0.0010452270507812,-0.0004043579101562,-0.0009613037109375
25.586385,-0.001129150390625,0.0009307861328125,-0.0015335083007812,0.0017776489257812,-0.0029067993164062,0.0043182373046875,-0.5042495727539062,0.013092041015625,-0.0074615478515625,0.0032501220703125,-0.0032577514648437,0.0017929077148437,-0.0018692016601562,0.0013580322265625,-0.0019149780273437,0.0014495849609375,-0.0016098022460937,0.0016326904296875,-0.001190185546875,-0.0004730224609375
25.61473,-0.0005264282226562,0.0010986328125,-0.0015792846679687,0.0012664794921875,-0.0019683837890625,0.0038299560546875,-0.502685546875,0.0138320922851562,-0.0078353881835937,0.0022659301757812,-0.0037918090820312,0.0023956298828125,-0.00189208984375,0.000946044921875,-0.0018692016601562,0.0015335083007812,-0.0019760131835937,0.0010452270507812,-0.0010452270507812,-0.0001983642578125
25.64542,-0.0005645751953125,0.0005569458007812,-0.0006179809570312,0.0005264282226562,-0.001220703125,0.0034027099609375,-0.5037002563476562,0.0144577026367187,-0.0070571899414062,0.0027847290039062,-0.003204345703125,0.0019378662109375,-0.0018310546875,0.0011138916015625,-0.0015792846679687,0.0017852783203125,-0.0012664794921875,0.0010910034179687,-0.0006790161132812,0.0002288818359375
25.673585,-0.00048828125,-0.0002593994140625,-0.0005645751953125,0.0004501342773437,-0.0008926391601562,0.00335693359375,-0.5068740844726562,0.0134811401367187,-0.00653076171875,0.0017013549804687,-0.003082275390625,0.0013809204101562,-0.0019760131835937,0.00042724609375,-0.0015945434570312,0.0016098022460937,-0.0014572143554687,0.0008621215820312,-0.0008316040039062,-7.62939453125e-05
25.700897,1.52587890625e-05,0.0002288818359375,-0.0003204345703125,0.001312255859375,-0.00042724609375,0.0031280517578125,-0.511962890625,0.0133895874023437,-0.0058441162109375,0.0014114379882812,-0.0020523071289062,0.0005111694335937,-0.0012359619140625,-0.0002822875976562,-0.0013656616210937,0.0009307861328125,-0.0005264282226562,0.000640869140625,-0.0009231567382812,0.0
25.734038,0.0004501342773437,-0.0001296997070312,-0.000244140625,0.0004806518554687,-0.0011367797851562,0.00360107421875,-0.5191497802734375,0.0112533569335937,-0.00433349609375,0.0009841918945312,-0.0009231567382812,0.0003509521484375,-0.0002059936523437,-0.0005950927734375,-0.0007476806640625,0.0004348754882812,-0.0002288818359375,0.0007858276367187,-0.0004348754882812,0.0
25.762207,9.1552734375e-05,0.000213623046875,0.0003814697265625,0.0006027221679687,-0.0004196166992187,0.004119873046875,-0.5281219482421875,0.0094833374023437,-0.0032119750976562,-0.000762939453125,-0.000396728515625,-0.0002212524414062,0.0002593994140625,-0.0008087158203125,-0.00048828125,0.0001602172851562,0.0001220703125,0.0005950927734375,-0.00030517578125,-0.0006332397460937
25.790546,0.0002365112304687,-0.0003585815429687,0.00018310546875,0.0003509521484375,-0.0003738403320312,0.0044021606445312,-0.5371856689453125,0.0070724487304687,-0.0025177001953125,-0.0011367797851562,0.0004119873046875,-0.0017166137695312,0.000335693359375,-0.0020828247070312,-0.0001449584960937,-0.0007476806640625,1.52587890625e-05,8.392333984375e-05,-9.1552734375e-05,-0.0003128051757812
25.821215,0.0002975463867187,0.0005950927734375,0.0008697509765625,0.0002593994140625,-0.0012435913085937,0.0052490234375,-0.5478286743164062,0.0053176879882812,0.0003509521484375,-0.00250244140625,0.00177001953125,-0.002166748046875,0.0009918212890625,-0.0025863647460937,0.0009307861328125,-0.0006484985351562,-7.62939453125e-06,0.0001602172851562,-0.0001373291015625,-0.0002517700195312
25.848305,0.0009689331054687,0.0002288818359375,0.00030517578125,0.0006866455078125,-0.0019912719726562,0.0058746337890625,-0.555877685546875,0.00347900390625,0.0018692016601562,-0.0034255981445312,0.0020523071289062,-0.0027999877929687,0.0019607543945312,-0.002960205078125,0.0008773803710937,-0.001373291015625,0.0010299682617187,0.0007705688476562,-0.00030517578125,-0.0008697509765625
25.877801,-0.000213623046875,0.00030517578125,-9.1552734375e-05,0.0006179809570312,-0.0019302368164062,0.0065765380859375,-0.562255859375,0.001678466796875,0.0026779174804687,-0.0040359497070312,0.0028839111328125,-0.0034866333007812,0.0018768310546875,-0.003204345703125,0.000762939453125,-0.0009231567382812,0.0010452270507812,-0.0005264282226562,0.0002975463867187,-0.0014801025390625
25.9072,-9.918212890625e-05,0.0001373291015625,0.0001373291015625,0.0009384155273437,-0.001922607421875,0.007537841796875,-0.5673599243164062,0.00054931640625,0.0028533935546875,-0.0044403076171875,0.0031890869140625,-0.0032577514648437,0.0029830932617187,-0.0035400390625,0.0009536743164062,-0.0019149780273437,0.0006103515625,-0.0003128051757812,0.0006942749023437,-0.0003890991210937
25.93562,0.0001983642578125,-0.0001907348632812,-0.0004196166992187,0.0010528564453125,-0.0023651123046875,0.007781982421875,-0.5702590942382812,0.0003128051757812,0.0044631958007812,-0.0038528442382812,0.0027313232421875,-0.0040130615234375,0.0033187866210937,-0.003448486328125,0.0015411376953125,-0.002288818359375,0.00103759765625,0.0002975463867187,0.0004348754882812,-0.0010223388671875
25.963849,9.918212890625e-05,-0.0001907348632812,-0.0002975463867187,0.0017166137695312,-0.0025863647460937,0.008575439453125,-0.5707855224609375,2.288818359375e-05,0.0034637451171875,-0.0048141479492187,0.003326416015625,-0.0037918090820312,0.0023117065429687,-0.00408935546875,0.0012359619140625,-0.0016250610351562,0.0007095336914062,-0.0009231567382812,0.0007858276367187,-0.0013885498046875
25.992685,-0.0002212524414062,-7.62939453125e-05,-0.0004119873046875,0.0011672973632812,-0.0026397705078125,0.0088043212890625,-0.5718460083007812,-0.0007781982421875,0.0040817260742187,-0.0039520263671875,0.0037078857421875,-0.0035247802734375,0.0019454956054687,-0.0028228759765625,0.0015945434570312,-0.0015106201171875,0.0009613037109375,-0.0002670288085937,0.0005416870117187,-0.0017776489257812
26.022122,-0.0007095336914062,0.00030517578125,-0.0001983642578125,0.0011215209960937,-0.002471923828125,0.0082473754882812,-0.5714645385742188,-0.0007858276367187,0.0035934448242187,-0.0038528442382812,0.0025100708007812,-0.00335693359375,0.002471923828125,-0.0025405883789062,0.0012741088867187,-0.0010757446289062,0.0011215209960937,-0.000885009765625,0.0004119873046875,-0.0007781982421875
26.05192,-0.0002212524414062,0.0001983642578125,-0.000762939453125,0.0014801025390625,-0.0024871826171875,0.0086593627929687,-0.5692520141601562,0.0003204345703125,0.0031509399414062,-0.003814697265625,0.00250244140625,-0.0033111572265625,0.0019378662109375,-0.0023193359375,0.00091552734375,-0.001495361328125,0.0010757446289062,-0.0003738403320312,0.0001220703125,-0.0008163452148437
26.08189,-0.000457763671875,0.0005264282226562,-0.0013351440429687,0.0018234252929687,-0.0029525756835937,0.0085906982421875,-0.5642471313476562,-0.0001296997070312,0.0019989013671875,-0.0027923583984375,0.0020980834960937,-0.0021438598632812,0.0019454956054687,-0.0028915405273437,0.0006942749023437,-0.0017242431640625,0.0002899169921875,0.0001602172851562,-0.0002670288085937,-0.0006790161132812
26.110224,-0.0004730224609375,0.0009841918945312,-0.0012741088867187,0.001922607421875,-0.00286865234375,0.008514404296875,-0.559234619140625,0.0012969970703125,0.00042724609375,-0.002044677734375,0.0014190673828125,-0.0027008056640625,0.0017929077148437,-0.0023574829101562,0.0007400512695312,-0.0003509521484375,0.0005111694335937,-0.00054931640625,8.392333984375e-05,-0.00054931640625
26.138052,-0.0010986328125,0.0004196166992187,-0.0014877319335937,0.0020065307617187,-0.002655029296875,0.0079421997070312,-0.5508804321289062,0.0037994384765625,-0.0005264282226562,-0.0015411376953125,0.0001449584960937,-0.0013504028320312,0.0007705688476562,-0.0019302368164062,0.0005722045898437,-0.0004196166992187,0.0001983642578125,-8.392333984375e-05,0.0008697509765625,-0.0008163452148437
26.16879,-0.0005645751953125,0.0010604858398437,-0.0013961791992187,0.0023269653320312,-0.0031814575195312,0.0072784423828125,-0.5402984619140625,0.0059051513671875,-0.001678466796875,-0.0001983642578125,-0.0008316040039062,-0.000762939453125,-9.1552734375e-05,-0.0017318725585937,2.288818359375e-05,-0.0002288818359375,-0.0010452270507812,-0.0005722045898437,0.0001144409179687,-0.0009002685546875
26.195887,-0.00140380859375,0.0007247924804687,-0.0015487670898437,0.0015640258789062,-0.0022811889648437,0.0064926147460937,-0.5319442749023438,0.0087509155273437,-0.0034637451171875,0.0012588500976562,-0.0007705688476562,-0.0002365112304687,-0.0002593994140625,-0.0004653930664062,-0.000518798828125,-0.0003509521484375,-0.0002670288085937,0.0008087158203125,-0.0004196166992187,-0.00048828125
26.233803,-0.000732421875,0.00103759765625,-0.0022125244140625,0.0020675659179687,-0.003021240234375,0.0058441162109375,-0.5200424194335938,0.0116729736328125,-0.0048828125,0.0021286010742187,-0.0021743774414062,0.0004196166992187,-0.001129150390625,-0.0004806518554687,-0.0015029907226562,0.000946044921875,-0.00030517578125,3.0517578125e-05,-0.0007095336914062,-0.001007080078125
26.262154,-0.0005645751953125,0.0011138916015625,-0.00140380859375,0.0017242431640625,-0.0027694702148437,0.0052871704101562,-0.5124893188476562,0.0135345458984375,-0.00555419921875,0.0027313232421875,-0.0023727416992187,0.0011444091796875,-0.001861572265625,0.0002288818359375,-0.001983642578125,0.0006103515625,-0.0015487670898437,0.0008697509765625,-0.0004806518554687,-0.0009384155273437
26.29044,-0.0007781982421875,0.0015945434570312,-0.0011672973632812,0.0014190673828125,-0.0029754638671875,0.0040512084960937,-0.5062942504882812,0.0142593383789062,-0.0060501098632812,0.00311279296875,-0.0029144287109375,0.0018997192382812,-0.0018463134765625,0.001312255859375,-0.0022354125976562,0.00152587890625,-0.0011444091796875,0.0011520385742187,-0.0001602172851562,-0.000396728515625
26.321257,-0.0006866455078125,0.0009078979492187,-0.0011367797851562,0.001739501953125,-0.0023193359375,0.0032119750976562,-0.5028076171875,0.015533447265625,-0.0057601928710937,0.0035247802734375,-0.0027008056640625,0.0026702880859375,-0.0024337768554687,0.0010986328125,-0.0026016235351562,0.0012435913085937,-0.00140380859375,0.00103759765625,-0.0009002685546875,-0.0005645751953125
26.348584,-0.0012588500976562,0.0013809204101562,-0.0009078979492187,0.0019454956054687,-0.00164794921875,0.0032882690429687,-0.5022506713867188,0.014862060546875,-0.0059051513671875,0.0032882690429687,-0.0028457641601562,0.001953125,-0.0022125244140625,0.0015792846679687,-0.0020751953125,0.0015106201171875,-0.0013275146484375,0.0011367797851562,-0.0006637573242187,-0.00067138671875
26.379394,-0.0005569458007812,0.0008697509765625,-0.0005874633789062,0.0019607543945312,-0.0018539428710937,0.0035934448242187,-0.5045852661132812,0.01373291015625,-0.0052261352539062,0.00250244140625,-0.0024795532226562,0.0015487670898437,-0.0028762817382812,0.0008773803710937,-0.0023269653320312,0.0013351440429687,-0.0011749267578125,0.0005416870117187,-0.0005035400390625,1.52587890625e-05
26.409225,-9.918212890625e-05,0.0007781982421875,-0.0003890991210937,0.0018692016601562,-0.0020370483398437,0.003875732421875,-0.5094451904296875,0.0115966796875,-0.0038528442382812,0.0017776489257812,-0.0023727416992187,0.0013656616210937,-0.0018157958984375,0.0009231567382812,-0.001800537109375,0.0013427734375,-0.0006637573242187,0.0012893676757812,-0.0002899169921875,-0.0002365112304687
26.437474,-0.0005340576171875,0.0002059936523437,-0.00054931640625,0.0010147094726562,-0.0015792846679687,0.00469970703125,-0.516204833984375,0.0092620849609375,-0.00201416015625,0.0012741088867187,-0.0019073486328125,0.0001602172851562,-0.0018463134765625,0.0002517700195312,-0.0016098022460937,0.0001449584960937,-0.0007095336914062,0.0010528564453125,-0.0012359619140625,0.000244140625
26.465928,-0.0002212524414062,0.0001068115234375,-0.000335693359375,0.0008621215820312,-0.0016937255859375,0.0050506591796875,-0.524871826171875,0.0061721801757812,-0.0018539428710937,0.0001373291015625,-0.00067138671875,-0.0004653930664062,-0.000213623046875,-0.000762939453125,-0.0017013549804687,0.00115966796875,-0.0015411376953125,0.0002593994140625,-0.0002288818359375,-0.0002288818359375
26.496806,9.918212890625e-05,0.0003662109375,1.52587890625e-05,0.0012359619140625,-0.0014419555664062,0.0060348510742187,-0.5367584228515625,0.0034103393554687,0.0007705688476562,-0.00189208984375,0.0008544921875,-0.0005874633789062,-9.1552734375e-05,-0.0010528564453125,-0.0005111694335937,0.0005111694335937,-0.0003204345703125,0.0004348754882812,-0.000396728515625,2.288818359375e-05
26.523946,0.0005645751953125,0.000274658203125,-0.0006103515625,0.0002517700195312,-0.0026779174804687,0.0070266723632812,-0.5480194091796875,0.0003585815429687,0.0028152465820312,-0.0025634765625,0.00213623046875,-0.0016555786132812,0.001312255859375,-0.0013656616210937,0.0001220703125,-0.00030517578125,-0.000213623046875,0.0003890991210937,-0.0004806518554687,-0.0007476806640625
26.553841,0.0001449584960937,-1.52587890625e-05,4.57763671875e-05,0.0009994506835937,-0.0025711059570312,0.0078201293945312,-0.56072998046875,-0.0023880004882812,0.00457763671875,-0.0046310424804687,0.0024261474609375,-0.0031509399414062,0.00238037109375,-0.0023956298828125,0.0004348754882812,-6.866455078125e-05,0.0006637573242187,-0.0002212524414062,-9.918212890625e-05,-0.0003738403320312
26.583833,0.0003814697265625,-0.000457763671875,0.0004959106445312,0.001068115234375,-0.0030136108398437,0.009246826171875,-0.5731124877929688,-0.005096435546875,0.006256103515625,-0.0057220458984375,0.004852294921875,-0.0032958984375,0.0029220581054687,-0.0029449462890625,0.0011825561523437,-0.0020065307617187,0.0005264282226562,-3.0517578125e-05,-0.0002822875976562,-0.00079345703125
26.612289,0.0007400512695312,-0.0003128051757812,0.0001068115234375,0.0014266967773437,-0.00286865234375,0.010528564453125,-0.5846023559570312,-0.0076904296875,0.0080413818359375,-0.0066452026367187,0.00543212890625,-0.004364013671875,0.0041351318359375,-0.0038223266601562,0.0018692016601562,-0.0020828247070312,0.0012893676757812,-0.0006866455078125,2.288818359375e-05,-0.0004119873046875
26.643384,0.000213623046875,-0.000244140625,-0.0006179809570312,0.0012359619140625,-0.0032501220703125,0.0102615356445312,-0.5942916870117188,-0.0102157592773437,0.0086898803710937,-0.0077056884765625,0.0060958862304687,-0.0051803588867187,0.0040283203125,-0.00482177734375,0.002532958984375,-0.001800537109375,0.0012893676757812,-0.0007781982421875,0.0004653930664062,-0.0011672973632812
26.671546,-9.918212890625e-05,-0.0001296997070312,-0.000152587890625,0.0014724731445312,-0.0034561157226562,0.0119781494140625,-0.6016845703125,-0.0118331909179687,0.0104751586914062,-0.0076828002929687,0.0064315795898437,-0.0060272216796875,0.0044937133789062,-0.004791259765625,0.0026397705078125,-0.0022735595703125,0.0020751953125,-0.0009918212890625,0.0006179809570312,-0.001068115234375
26.698331,0.0001983642578125,-0.0002593994140625,-0.0002899169921875,0.0017852783203125,-0.004150390625,0.0124282836914062,-0.606292724609375,-0.01312255859375,0.0104598999023437,-0.0082855224609375,0.0065536499023437,-0.0064315795898437,0.0041122436523437,-0.005218505859375,0.0032501220703125,-0.0024185180664062,0.0022735595703125,-0.0011749267578125,0.0005416870117187,-0.0005874633789062
26.736596,-0.0001602172851562,6.103515625e-05,-0.0007095336914062,0.00146484375,-0.0044097900390625,0.0121307373046875,-0.6090240478515625,-0.014678955078125,0.0091629028320312,-0.00872802734375,0.00677490234375,-0.0054779052734375,0.0047073364257812,-0.005279541015625,0.0030593872070312,-0.0023117065429687,0.0018768310546875,-0.001556396484375,0.0009002685546875,-0.0012359619140625
26.76501,-0.0003814697265625,0.0005035400390625,-0.0018844604492187,0.0011444091796875,-0.0044631958007812,0.0128860473632812,-0.6081008911132812,-0.0140914916992187,0.0090866088867187,-0.0078201293945312,0.0068283081054687,-0.0055084228515625,0.0050048828125,-0.005218505859375,0.0032501220703125,-0.002166748046875,0.0018844604492187,-0.0008316040039062,0.0011749267578125,-0.0009841918945312
26.793487,6.866455078125e-05,0.0004348754882812,-0.0003662109375,0.0024642944335937,-0.0044479370117187,0.0130157470703125,-0.6045074462890625,-0.0134124755859375,0.008514404296875,-0.006927490234375,0.005615234375,-0.005615234375,0.0041580200195312,-0.0048446655273437,0.0029449462890625,-0.0028305053710937,0.0020980834960937,-0.0006942749023437,0.0005874633789062,-0.00128173828125
26.824058,-0.0008087158203125,0.0007247924804687,-0.002227783203125,0.0025100708007812,-0.00494384765625,0.0119552612304687,-0.5970001220703125,-0.01190185546875,0.0065231323242187,-0.0064773559570312,0.005035400390625,-0.0043258666992187,0.0040359497070312,-0.0044021606445312,0.0023193359375,-0.0024795532226562,0.0009536743164062,-0.0007171630859375,0.0009765625,-0.000457763671875
26.851356,-0.000457763671875,0.0007781982421875,-0.0022430419921875,0.0029220581054687,-0.004547119140625,0.0112228393554687,-0.5881881713867188,-0.0098114013671875,0.0044784545898437,-0.0049362182617187,0.00372314453125,-0.0039901733398437,0.003173828125,-0.0036468505859375,0.0022201538085937,-0.0021820068359375,0.0014801025390625,-0.000701904296875,0.000335693359375,-0.0005264282226562
26.881897,-0.0006637573242187,0.0010910034179687,-0.0023651123046875,0.0027389526367187,-0.0037689208984375,0.0116958618164062,-0.5767974853515625,-0.0076065063476562,0.0024566650390625,-0.0038299560546875,0.0025558471679687,-0.0031356811523437,0.0020675659179687,-0.002960205078125,0.0006256103515625,-0.0017852783203125,0.0001754760742187,-0.0009078979492187,7.62939453125e-05,-0.001495361328125
26.911783,-0.001434326171875,0.0011062622070312,-0.0021591186523437,0.0026016235351562,-0.0040359497070312,0.010467529296875,-0.5638885498046875,-0.0045852661132812,-0.0001220703125,-0.00189208984375,0.0013580322265625,-0.0022048950195312,0.0014114379882812,-0.001922607421875,0.0002593994140625,-0.001068115234375,-0.000274658203125,-0.00091552734375,0.000244140625,-0.0011749267578125
26.939796,-0.0008697509765625,0.0009841918945312,-0.00140380859375,0.0028915405273437,-0.0041046142578125,0.008575439453125,-0.550750732421875,-0.00091552734375,-0.0014495849609375,3.0517578125e-05,-0.000244140625,-0.0005111694335937,-4.57763671875e-05,-0.0017166137695312,8.392333984375e-05,-0.0001602172851562,-0.000457763671875,-0.0005035400390625,-0.000244140625,-0.0013198852539062
26.970794,-0.0011520385742187,0.0012741088867187,-0.0019607543945312,0.0023727416992187,-0.0036087036132812,0.007598876953125,-0.537078857421875,0.004119873046875,-0.0035018920898437,0.0013504028320312,-0.0009765625,-0.0007476806640625,-0.0007476806640625,6.866455078125e-05,-0.0003433227539062,0.00018310546875,-0.0004501342773437,0.0001220703125,-0.0002365112304687,-0.0001983642578125
26.999454,-0.0010833740234375,0.00152587890625,-0.0033493041992187,0.0022201538085937,-0.0036087036132812,0.0063629150390625,-0.5220794677734375,0.0086898803710937,-0.0053329467773437,0.0018768310546875,-0.0029144287109375,0.0007553100585937,-0.0015411376953125,8.392333984375e-05,-0.0014724731445312,0.0003890991210937,-0.00115966796875,0.0004806518554687,-0.0005645751953125,-0.0009384155273437
27.026649,-0.0006484985351562,0.0013046264648437,-0.0021591186523437,0.0021591186523437,-0.0035858154296875,0.0052566528320312,-0.510162353515625,0.0125503540039062,-0.007110595703125,0.0035324096679687,-0.00360107421875,0.0012435913085937,-0.002105712890625,0.0004806518554687,-0.001373291015625,0.0013046264648437,-0.0019607543945312,0.0004348754882812,-0.0004806518554687,-0.0008010864257812
27.056597,-0.0013580322265625,0.00164794921875,-0.0013580322265625,0.0019149780273437,-0.0024337768554687,0.0035476684570312,-0.49847412109375,0.0178375244140625,-0.0078964233398437,0.0036163330078125,-0.0042037963867187,0.0027389526367187,-0.00311279296875,0.00140380859375,-0.0029144287109375,0.0009918212890625,-0.0013046264648437,0.000823974609375,-0.0010604858398437,-0.000335693359375
27.08658,-0.0009994506835937,0.0023117065429687,-0.0014190673828125,0.001312255859375,-0.0013427734375,0.0025863647460937,-0.4885787963867187,0.0211257934570312,-0.0088958740234375,0.0044021606445312,-0.0048294067382812,0.0027084350585937,-0.0039825439453125,0.0018997192382812,-0.003204345703125,0.0017623901367187,-0.002197265625,0.0015487670898437,-0.0003280639648437,0.000152587890625
27.115152,-0.0005569458007812,0.0015029907226562,-0.0013809204101562,0.0009918212890625,-0.001495361328125,0.001678466796875,-0.482696533203125,0.0234832763671875,-0.0086135864257812,0.0053634643554687,-0.0045547485351562,0.0037307739257812,-0.0043792724609375,0.0018692016601562,-0.0033645629882812,0.0020294189453125,-0.0018692016601562,0.001434326171875,-0.0010147094726562,3.0517578125e-05
27.144399,-0.0002517700195312,0.001129150390625,-0.0007553100585937,0.0012130737304687,-0.000885009765625,0.0013427734375,-0.4783172607421875,0.026153564453125,-0.00836181640625,0.00543212890625,-0.0052337646484375,0.0033645629882812,-0.0040969848632812,0.0015716552734375,-0.0039749145507812,0.001953125,-0.0022735595703125,0.0012588500976562,-0.0009307861328125,0.0001373291015625
27.180731,-0.0007553100585937,0.00091552734375,-0.0006561279296875,0.00115966796875,-0.0007095336914062,0.0007171630859375,-0.4800262451171875,0.02630615234375,-0.0078353881835937,0.0048446655273437,-0.0045547485351562,0.0034027099609375,-0.0034255981445312,0.0018463134765625,-0.0033340454101562,0.0017318725585937,-0.001953125,0.0013427734375,-0.0012130737304687,-0.000274658203125
27.211258,7.62939453125e-06,0.000701904296875,0.0002517700195312,0.0007781982421875,-0.0005874633789062,0.0004425048828125,-0.4857559204101562,0.0259323120117187,-0.0059967041015625,0.004150390625,-0.0041656494140625,0.0026016235351562,-0.0034637451171875,0.0021209716796875,-0.0022430419921875,0.0017166137695312,-0.0019760131835937,0.000946044921875,-0.0008926391601562,-0.0003433227539062
27.240517,-0.0001678466796875,0.0003433227539062,0.0001144409179687,0.00042724609375,-0.0009231567382812,0.0011978149414062,-0.4947357177734375,0.0239639282226562,-0.0033416748046875,0.00335693359375,-0.0028762817382812,0.002197265625,-0.0022811889648437,0.000946044921875,-0.0025787353515625,0.0017547607421875,-0.0014266967773437,0.0016098022460937,-0.0007400512695312,-0.0002288818359375
27.268899,0.000823974609375,0.0001449584960937,0.0002899169921875,0.0002517700195312,-0.0005340576171875,0.0019302368164062,-0.5060577392578125,0.0225448608398437,-0.0018386840820312,0.0012054443359375,-0.0018844604492187,0.0013580322265625,-0.00189208984375,-0.0002517700195312,-0.0017929077148437,0.0008544921875,-0.0014266967773437,0.0012969970703125,-0.001190185546875,-0.0003662109375
27.29729,-0.0001220703125,-0.0002822875976562,0.0011672973632812,-0.000640869140625,-0.0004501342773437,0.0027999877929687,-0.5189208984375,0.01995849609375,0.0004653930664062,-6.866455078125e-05,-0.0004730224609375,-0.000335693359375,-0.0007781982421875,-0.0004043579101562,-0.00164794921875,0.000335693359375,-0.0007781982421875,0.0011520385742187,-0.000518798828125,-0.0006179809570312
27.337182,0.0007553100585937,-0.00054931640625,0.0012435913085937,-0.000762939453125,0.00018310546875,0.0037612915039062,-0.5362472534179688,0.0161895751953125,0.003692626953125,-0.00152587890625,0.0013427734375,-0.0015335083007812,0.0010910034179687,-0.0013504028320312,-0.0009078979492187,0.00030517578125,-0.0001983642578125,0.00018310546875,-0.0007858276367187,1.52587890625e-05
27.379515,0.0006790161132812,-0.0004119873046875,0.001495361328125,-0.0008544921875,-0.0001449584960937,0.0049667358398437,-0.5610504150390625,0.011260986328125,0.0078506469726562,-0.0044403076171875,0.0037002563476562,-0.0027618408203125,0.002410888671875,-0.0035552978515625,0.0004653930664062,-0.000518798828125,0.0006179809570312,0.0002059936523437,4.57763671875e-05,-0.0003890991210937
27.409555,0.0009307861328125,-0.0005264282226562,0.0009841918945312,-0.000579833984375,-0.0011749267578125,0.0066604614257812,-0.5765457153320312,0.0079498291015625,0.0097503662109375,-0.0053482055664062,0.0050201416015625,-0.0045623779296875,0.0032424926757812,-0.0043411254882812,0.0016632080078125,-0.001678466796875,0.0014724731445312,-0.0007095336914062,0.0010223388671875,-0.00067138671875
27.446145,0.0003890991210937,-0.0009765625,0.0008316040039062,-0.0011444091796875,-0.0014114379882812,0.0073699951171875,-0.5918350219726562,0.0052871704101562,0.0108108520507812,-0.0071640014648437,0.0063323974609375,-0.0055313110351562,0.004913330078125,-0.0046615600585937,0.0030593872070312,-0.0028305053710937,0.00201416015625,-0.0011062622070312,0.0002899169921875,-0.0008163452148437
27.487314,0.0008926391601562,-0.0012741088867187,0.0012054443359375,0.00018310546875,-0.0019378662109375,0.0085296630859375,-0.6061935424804688,0.0007705688476562,0.01202392578125,-0.0078811645507812,0.007415771484375,-0.007049560546875,0.0060272216796875,-0.006011962890625,0.0028839111328125,-0.00250244140625,0.002716064453125,-0.0014877319335937,0.000701904296875,-0.00091552734375
27.520023,0.0002670288085937,-0.0008544921875,0.0007858276367187,0.0004196166992187,-0.0022048950195312,0.0098037719726562,-0.6133880615234375,-0.0014419555664062,0.0117340087890625,-0.0095977783203125,0.0080413818359375,-0.0070037841796875,0.0056304931640625,-0.0062255859375,0.003997802734375,-0.0030746459960937,0.0016098022460937,-0.0012054443359375,0.001220703125,-0.001129150390625
27.549654,-2.288818359375e-05,-0.0005874633789062,-7.62939453125e-06,0.0008010864257812,-0.0022811889648437,0.0105438232421875,-0.6161956787109375,-0.003875732421875,0.0111846923828125,-0.0088119506835937,0.0069198608398437,-0.006744384765625,0.0057830810546875,-0.0060348510742187,0.0042648315429687,-0.0030364990234375,0.0019378662109375,-0.00189208984375,0.00128173828125,-0.001953125
27.576807,0.0002670288085937,-0.0007858276367187,-0.0003738403320312,0.0005569458007812,-0.0033721923828125,0.0116729736328125,-0.6166610717773438,-0.0048599243164062,0.0107269287109375,-0.0081405639648437,0.007354736328125,-0.0066375732421875,0.0056838989257812,-0.0055618286132812,0.0036239624023437,-0.0028457641601562,0.0020523071289062,-0.0015182495117187,0.0009689331054687,-0.0018539428710937
27.602898,-0.000274658203125,-1.52587890625e-05,-0.0006637573242187,0.001495361328125,-0.00323486328125,0.0113296508789062,-0.6138687133789062,-0.00567626953125,0.008575439453125,-0.0079345703125,0.00628662109375,-0.0063018798828125,0.0048446655273437,-0.0056381225585937,0.0029220581054687,-0.0029983520507812,0.0018234252929687,-0.0011672973632812,0.0009994506835937,-0.001983642578125
27.636363,-0.000274658203125,-7.62939453125e-06,-0.0013961791992187,0.002044677734375,-0.0046539306640625,0.0119171142578125,-0.607208251953125,-0.0064773559570312,0.0069732666015625,-0.0063018798828125,0.0045623779296875,-0.006256103515625,0.0044021606445312,-0.0051956176757812,0.002593994140625,-0.0024490356445312,0.0015716552734375,-0.0011138916015625,0.0004959106445312,-0.0011520385742187
27.665231,-0.0006256103515625,0.0004959106445312,-0.0021820068359375,0.0020065307617187,-0.0041656494140625,0.0116806030273437,-0.59716796875,-0.0050582885742187,0.0045242309570312,-0.0052108764648437,0.0045700073242187,-0.0037612915039062,0.0037155151367187,-0.00396728515625,0.0020065307617187,-0.0021209716796875,0.00146484375,-0.0013504028320312,0.0007476806640625,-0.001312255859375
27.691847,-0.00115966796875,0.0018386840820312,-0.0016555786132812,0.0022125244140625,-0.004425048828125,0.0116348266601562,-0.58660888671875,-0.0031204223632812,0.0030746459960937,-0.0042724609375,0.0031051635742187,-0.003173828125,0.0025558471679687,-0.0029754638671875,0.0015029907226562,-0.0011825561523437,0.0010910034179687,-0.0013504028320312,0.0003814697265625,-0.0014724731445312
27.718889,-0.0016098022460937,0.0009841918945312,-0.00201416015625,0.0029678344726562,-0.0050125122070312,0.010528564453125,-0.5739898681640625,-0.0019378662109375,0.0002670288085937,-0.0031890869140625,0.0015945434570312,-0.0021896362304687,0.0009384155273437,-0.0028533935546875,0.0011444091796875,-0.0012741088867187,5.340576171875e-05,0.0001754760742187,0.00054931640625,-0.0011215209960937
27.748046,-0.0013275146484375,0.0014419555664062,-0.0025405883789062,0.0028228759765625,-0.0043792724609375,0.0097122192382812,-0.5589981079101562,0.001434326171875,-0.0015869140625,-0.0018081665039062,0.00018310546875,-0.0008087158203125,-1.52587890625e-05,-0.0013046264648437,-0.0003433227539062,-0.0001068115234375,0.0005340576171875,0.0003662109375,0.00079345703125,-0.0002822875976562
27.773763,-0.001495361328125,0.0015106201171875,-0.0022659301757812,0.003082275390625,-0.0044937133789062,0.0095138549804687,-0.5451812744140625,0.0040664672851562,-0.0035324096679687,-0.0006332397460937,-0.0016632080078125,-0.00030517578125,-0.0005264282226562,-0.0004425048828125,-0.0008087158203125,0.000213623046875,-0.0011062622070312,0.0001296997070312,0.0001983642578125,-0.0011520385742187
27.803162,-0.0015335083007812,0.0014266967773437,-0.00250244140625,0.002960205078125,-0.0051803588867187,0.008331298828125,-0.5302352905273438,0.0076675415039062,-0.0049514770507812,0.0014495849609375,-0.0027008056640625,0.0009689331054687,-0.0016021728515625,0.0002212524414062,-0.001861572265625,0.0001068115234375,-0.0008926391601562,0.0001449584960937,-0.0004348754882812,-0.000701904296875
27.831852,-0.0016860961914062,0.0020217895507812,-0.0024948120117187,0.003326416015625,-0.0048980712890625,0.0075454711914062,-0.5162506103515625,0.01141357421875,-0.00726318359375,0.0017776489257812,-0.0032196044921875,0.0015029907226562,-0.0026779174804687,0.0008163452148437,-0.0017471313476562,0.0014724731445312,-0.0016708374023437,0.0012664794921875,-0.0006790161132812,-0.00091552734375
27.859,-0.0013961791992187,0.0022735595703125,-0.00274658203125,0.0037307739257812,-0.004150390625,0.0062637329101562,-0.504638671875,0.0134963989257812,-0.0072479248046875,0.0026931762695312,-0.0047149658203125,0.0028915405273437,-0.0037002563476562,0.0014495849609375,-0.0026702880859375,0.0017852783203125,-0.0023651123046875,0.0014877319335937,-0.0009689331054687,-7.62939453125e-06
27.886036,-0.0015411376953125,0.0026168823242187,-0.0026321411132812,0.0040130615234375,-0.0032806396484375,0.00579833984375,-0.49578857421875,0.0159759521484375,-0.0074462890625,0.0040740966796875,-0.0041580200195312,0.0029220581054687,-0.0036468505859375,0.0024337768554687,-0.0034103393554687,0.00244140625,-0.0026321411132812,0.00152587890625,-0.001007080078125,-0.0004348754882812
27.912964,-0.0016860961914062,0.002288818359375,-0.0023269653320312,0.0033340454101562,-0.0045852661132812,0.0052108764648437,-0.4896163940429687,0.0167617797851562,-0.00750732421875,0.0035629272460937,-0.004791259765625,0.0030899047851562,-0.00396728515625,0.00274658203125,-0.003204345703125,0.0022354125976562,-0.0029754638671875,0.0014724731445312,-0.0014724731445312,-0.0003662109375
27.940784,-0.0008392333984375,0.001708984375,-0.0017852783203125,0.003143310546875,-0.0040283203125,0.0051803588867187,-0.4866104125976562,0.0173110961914062,-0.0061264038085937,0.0036163330078125,-0.005126953125,0.0039215087890625,-0.0040664672851562,0.002105712890625,-0.0035171508789062,0.0024566650390625,-0.00244140625,0.0015106201171875,-0.0013885498046875,-0.0002059936523437
27.970109,-0.0008773803710937,0.001922607421875,-0.0023193359375,0.00250244140625,-0.0032272338867187,0.0049514770507812,-0.4871673583984375,0.0164947509765625,-0.005828857421875,0.0036468505859375,-0.0042877197265625,0.0029678344726562,-0.0030364990234375,0.0025482177734375,-0.0033416748046875,0.0027008056640625,-0.0025482177734375,0.0017929077148437,-0.0004348754882812,0.0001144409179687
27.998583,-0.0009613037109375,0.0010910034179687,-0.0013198852539062,0.003082275390625,-0.0034408569335937,0.0054473876953125,-0.4914016723632812,0.0143203735351562,-0.0032806396484375,0.0024261474609375,-0.0041275024414062,0.0027084350585937,-0.0035400390625,0.0020065307617187,-0.0033645629882812,0.0024795532226562,-0.0021438598632812,0.0013885498046875,-0.000640869140625,-0.0001754760742187
28.025482,-0.0009231567382812,0.0012054443359375,-0.0009765625,0.00250244140625,-0.0033493041992187,0.004730224609375,-0.4980010986328125,0.0129928588867187,-0.0021743774414062,0.0007553100585937,-0.0027313232421875,0.0016555786132812,-0.002838134765625,0.0017623901367187,-0.0030899047851562,0.002532958984375,-0.001495361328125,0.0015029907226562,-0.0013046264648437,0.0001296997070312
28.052485,-0.0008544921875,0.0004196166992187,-0.0007400512695312,0.0020599365234375,-0.0031585693359375,0.005828857421875,-0.508331298828125,0.0093765258789062,3.0517578125e-05,0.0004119873046875,-0.0013504028320312,0.0013809204101562,-0.0020828247070312,0.0011138916015625,-0.0019454956054687,0.0006027221679687,-0.0015945434570312,0.0016403198242187,-0.0010757446289062,0.0005950927734375
28.081803,-0.0004425048828125,0.00103759765625,-0.0003280639648437,0.0018081665039062,-0.0026626586914062,0.0065689086914062,-0.5210189819335938,0.0061187744140625,0.0021820068359375,-0.0012359619140625,-0.0002822875976562,-6.103515625e-05,-0.0005264282226562,3.814697265625e-05,-0.00146484375,0.000823974609375,-0.0009841918945312,0.0014724731445312,-0.000885009765625,-9.918212890625e-05
28.108366,-0.0003585815429687,9.918212890625e-05,-0.0009078979492187,0.00164794921875,-0.0027618408203125,0.0068130493164062,-0.5345611572265625,0.0026626586914062,0.0038604736328125,-0.0033645629882812,0.0007858276367187,-0.0008163452148437,0.0006637573242187,-0.0007400512695312,-0.0007705688476562,0.0001907348632812,-0.00048828125,0.0006561279296875,-0.0008316040039062,0.0002975463867187
28.134149,0.0008544921875,0.0003814697265625,-0.0004425048828125,0.00152587890625,-0.0027542114257812,0.0076980590820312,-0.5477752685546875,0.0010833740234375,0.0067291259765625,-0.0040817260742187,0.0022659301757812,-0.0019607543945312,0.0009689331054687,-0.0021209716796875,-0.0002670288085937,-0.001129150390625,0.0004348754882812,0.0005950927734375,-0.0004425048828125,-0.00030517578125
28.162768,3.814697265625e-05,-9.918212890625e-05,0.0008544921875,0.0014495849609375,-0.0019149780273437,0.0087966918945312,-0.563262939453125,-0.0021820068359375,0.0083465576171875,-0.005584716796875,0.0034332275390625,-0.0033416748046875,0.002532958984375,-0.0037689208984375,6.866455078125e-05,-0.0010757446289062,0.000335693359375,3.0517578125e-05,0.0003433227539062,-0.000762939453125
28.19186,0.0006790161132812,-0.0004119873046875,-0.0001449584960937,0.0011138916015625,-0.00250244140625,0.0090179443359375,-0.5777130126953125,-0.0046310424804687,0.01025390625,-0.0066986083984375,0.0051116943359375,-0.00494384765625,0.0039825439453125,-0.0040740966796875,0.000732421875,-0.0016403198242187,0.00079345703125,-0.000335693359375,-0.0001296997070312,-0.0005722045898437
28.218899,0.0008087158203125,-6.866455078125e-05,0.0006484985351562,0.0008697509765625,-0.0026779174804687,0.00946044921875,-0.5886001586914062,-0.0062942504882812,0.0106277465820312,-0.008209228515625,0.0057373046875,-0.0054092407226562,0.004638671875,-0.0050506591796875,0.0022659301757812,-0.0018157958984375,0.001251220703125,-0.001220703125,0.0002899169921875,-0.0004959106445312
28.245953,0.0010299682617187,-7.62939453125e-05,-0.0005874633789062,0.0010452270507812,-0.0024795532226562,0.0104598999023437,-0.5988006591796875,-0.0071792602539062,0.01153564453125,-0.0093612670898437,0.0069351196289062,-0.0070648193359375,0.004852294921875,-0.0055999755859375,0.0033645629882812,-0.0024948120117187,0.0019149780273437,-0.0008163452148437,0.0005340576171875,-0.00079345703125
28.275087,-0.0005340576171875,-0.0008163452148437,0.0003890991210937,6.866455078125e-05,-0.0030136108398437,0.0103607177734375,-0.6073379516601562,-0.0072860717773437,0.0127410888671875,-0.0096206665039062,0.0079574584960937,-0.0067596435546875,0.0057449340820312,-0.0057830810546875,0.0027694702148437,-0.0027389526367187,0.0017166137695312,-0.0017471313476562,0.0014572143554687,-0.0008468627929687
28.300849,0.0005569458007812,-0.0002975463867187,0.0002899169921875,0.0008468627929687,-0.0027923583984375,0.0109786987304687,-0.6134033203125,-0.008270263671875,0.0137863159179687,-0.00994873046875,0.00750732421875,-0.00726318359375,0.00579833984375,-0.005584716796875,0.003509521484375,-0.0028152465820312,0.0024261474609375,-0.0012130737304687,0.0007705688476562,-0.0018386840820312
28.330334,0.0004959106445312,-0.0004425048828125,-0.0004196166992187,0.001007080078125,-0.0026092529296875,0.0112991333007812,-0.6163330078125,-0.009002685546875,0.0115432739257812,-0.0099105834960937,0.0077056884765625,-0.0071945190429687,0.0058670043945312,-0.006378173828125,0.0036544799804687,-0.0033950805664062,0.00238037109375,-0.00103759765625,0.000823974609375,-0.001708984375
28.359118,-0.0003814697265625,-0.0002365112304687,-0.0003738403320312,0.0010604858398437,-0.003631591796875,0.0113601684570312,-0.6171035766601562,-0.0091018676757812,0.01220703125,-0.0096893310546875,0.006622314453125,-0.0070037841796875,0.0059967041015625,-0.0062103271484375,0.0035171508789062,-0.003509521484375,0.0023345947265625,-0.0020294189453125,0.0011215209960937,-0.0015945434570312
28.386181,-0.0004653930664062,-7.62939453125e-06,-0.0001907348632812,0.0015487670898437,-0.0032882690429687,0.0118255615234375,-0.6147994995117188,-0.0086669921875,0.0098190307617187,-0.0096511840820312,0.0069122314453125,-0.0068893432617187,0.0055389404296875,-0.0056533813476562,0.003570556640625,-0.0025558471679687,0.0021896362304687,-0.0014801025390625,0.0010833740234375,-0.00189208984375
28.412599,7.62939453125e-05,8.392333984375e-05,-0.0007247924804687,0.0016326904296875,-0.0033111572265625,0.01190185546875,-0.6098709106445312,-0.0075836181640625,0.0094375610351562,-0.0081253051757812,0.0059814453125,-0.00604248046875,0.0053176879882812,-0.0053024291992187,0.0029525756835937,-0.0019989013671875,0.0020675659179687,-0.0015106201171875,0.0009536743164062,-0.0015182495117187
28.442527,-0.0005340576171875,0.000457763671875,-0.0014877319335937,0.0023117065429687,-0.0040054321289062,0.0114974975585937,-0.600341796875,-0.0067214965820312,0.0067672729492187,-0.00689697265625,0.0049057006835937,-0.0047454833984375,0.0043258666992187,-0.0046615600585937,0.0028610229492187,-0.0023880004882812,0.0013504028320312,-0.0008544921875,0.0007247924804687,-0.0017318725585937
28.468435,-0.0004119873046875,0.0005340576171875,-0.001068115234375,0.0027542114257812,-0.0048370361328125,0.0109481811523437,-0.590972900390625,-0.005340576171875,0.0041275024414062,-0.0049285888671875,0.0036849975585937,-0.0045318603515625,0.0033645629882812,-0.0038986206054687,0.00244140625,-0.0018310546875,0.0016021728515625,-0.0012130737304687,0.0006866455078125,-0.00128173828125
28.497515,-0.001068115234375,0.0007171630859375,-0.0026779174804687,0.0027008056640625,-0.0039291381835937,0.009796142578125,-0.5772705078125,-0.0031814575195312,0.0004730224609375,-0.0037460327148437,0.0023651123046875,-0.0035171508789062,0.001556396484375,-0.002532958984375,0.0013961791992187,-0.0019607543945312,0.001129150390625,-0.0005645751953125,0.0005264282226562,-0.0014572143554687
28.526001,-0.0009078979492187,0.0009613037109375,-0.0011978149414062,0.00262451171875,-0.0041275024414062,0.0094070434570312,-0.5650100708007812,-0.0009307861328125,-0.0015945434570312,-0.0022811889648437,0.0009307861328125,-0.0019760131835937,0.0015945434570312,-0.0022125244140625,-7.62939453125e-06,-0.0001678466796875,0.0011444091796875,-0.0003128051757812,-0.0009307861328125,-0.0013885498046875
28.552762,-0.0007476806640625,0.0009536743164062,-0.0014877319335937,0.0026168823242187,-0.0034713745117187,0.0087738037109375,-0.5558319091796875,0.0008163452148437,-0.0032730102539062,-0.00091552734375,-0.0006484985351562,-0.0014877319335937,9.918212890625e-05,-0.0019302368164062,-0.0003280639648437,-0.0002212524414062,0.0003204345703125,-0.0003890991210937,0.0007858276367187,-0.00067138671875
28.579778,-0.0001907348632812,0.0008697509765625,-0.0014495849609375,0.0019989013671875,-0.003662109375,0.0078659057617187,-0.5491790771484375,0.0016555786132812,-0.0046310424804687,-0.00030517578125,-0.000640869140625,-0.0003585815429687,-5.340576171875e-05,-0.0008163452148437,-0.0009307861328125,-0.0005111694335937,-0.0002899169921875,0.000244140625,-1.52587890625e-05,-0.0001449584960937
28.611966,-0.0005722045898437,0.0015792846679687,-0.0015792846679687,0.0020370483398437,-0.0039443969726562,0.0073699951171875,-0.5440826416015625,0.0028457641601562,-0.0043869018554687,0.0006179809570312,-0.0014801025390625,-0.000457763671875,-0.0003585815429687,-0.0011825561523437,-0.0009536743164062,0.000518798828125,-0.000518798828125,0.000274658203125,-0.0001754760742187,-0.0010833740234375
28.638305,-0.0011215209960937,0.0011062622070312,-0.0011062622070312,0.0019760131835937,-0.0031051635742187,0.0073013305664062,-0.5413284301757812,0.0037841796875,-0.004974365234375,0.0002975463867187,-0.0011520385742187,-0.0001296997070312,-0.0008087158203125,-0.0009231567382812,-0.001312255859375,-0.000244140625,-0.0004653930664062,0.0008621215820312,-0.0004730224609375,0.0
28.667811,-0.0013427734375,0.000762939453125,-0.0011367797851562,0.0023880004882812,-0.0028076171875,0.0067367553710937,-0.5422515869140625,0.0033111572265625,-0.0045013427734375,0.0003509521484375,-0.0007400512695312,-0.000579833984375,-0.0007247924804687,-0.000274658203125,-0.000701904296875,0.000762939453125,-0.000946044921875,0.0001983642578125,-0.0006637573242187,0.0001983642578125
28.696381,-0.0008773803710937,0.0007095336914062,-0.0012969970703125,0.0025558471679687,-0.0025177001953125,0.0066375732421875,-0.5444793701171875,0.00164794921875,-0.0038986206054687,3.814697265625e-05,-0.0014114379882812,0.0003433227539062,-0.0011444091796875,-0.0003280639648437,-0.0002288818359375,-0.0001678466796875,3.0517578125e-05,-0.0008163452148437,0.000518798828125,0.0001449584960937
28.723187,-0.0001144409179687,0.000885009765625,-0.00091552734375,0.0015411376953125,-0.00250244140625,0.0067367553710937,-0.551666259765625,0.000579833984375,-0.0029144287109375,-0.001007080078125,-0.0002365112304687,-0.0005340576171875,-0.0002517700195312,-0.0017471313476562,-6.866455078125e-05,0.0002670288085937,-0.0001144409179687,0.0003738403320312,-0.0006484985351562,-0.0004348754882812
28.749985,-0.0004425048828125,0.00030517578125,3.0517578125e-05,0.00152587890625,-0.0022659301757812,0.0076904296875,-0.5607070922851562,-0.0018386840820312,-0.0016632080078125,-0.0018234252929687,0.0010147094726562,-0.0012588500976562,0.0011444091796875,-0.0015869140625,-0.0002975463867187,0.0001144409179687,0.0001983642578125,0.0002899169921875,-3.0517578125e-05,-0.0003433227539062
28.779217,-0.0011138916015625,0.0004653930664062,0.0001373291015625,0.0010910034179687,-0.0024490356445312,0.00848388671875,-0.5704879760742188,-0.0031051635742187,0.0002517700195312,-0.0039749145507812,0.0022964477539062,-0.002899169921875,0.0012435913085937,-0.0025711059570312,-0.0001296997070312,-6.103515625e-05,0.000335693359375,0.0004806518554687,-0.0002822875976562,0.00042724609375
28.806006,0.0006790161132812,0.0002288818359375,0.000457763671875,0.0011367797851562,-0.00299072265625,0.0093307495117187,-0.5844192504882812,-0.0054168701171875,0.0027923583984375,-0.0052261352539062,0.0031967163085937,-0.0042572021484375,0.0022125244140625,-0.0034561157226562,0.0006027221679687,-0.0006027221679687,0.0014114379882812,0.0003204345703125,0.0005416870117187,-0.0012741088867187
28.831674,0.0,0.0004425048828125,9.1552734375e-05,0.0012893676757812,-0.00244140625,0.0100250244140625,-0.5961456298828125,-0.0068893432617187,0.0050201416015625,-0.0068130493164062,0.00469970703125,-0.0044021606445312,0.0033340454101562,-0.0037002563476562,0.00103759765625,-0.0015640258789062,0.0013351440429687,-0.0002593994140625,0.0004501342773437,-0.0011444091796875
28.860874,0.0003433227539062,0.0006637573242187,-0.0008163452148437,0.001190185546875,-0.0034561157226562,0.010589599609375,-0.605499267578125,-0.0085067749023437,0.0075149536132812,-0.0074615478515625,0.0047073364257812,-0.0051498413085937,0.0040206909179687,-0.0047760009765625,0.001708984375,-0.0020599365234375,0.0011444091796875,-0.0007171630859375,0.000396728515625,-0.0008316040039062
28.889852,2.288818359375e-05,6.103515625e-05,-0.0006103515625,0.000762939453125,-0.003265380859375,0.0119400024414062,-0.613189697265625,-0.0090484619140625,0.0084609985351562,-0.0083465576171875,0.0059432983398437,-0.00628662109375,0.00390625,-0.0042572021484375,0.0014724731445312,-0.002685546875,0.0013046264648437,-0.0006484985351562,0.0009307861328125,-0.0012893676757812
28.916526,-0.0001678466796875,0.0003585815429687,-0.0005569458007812,0.0016326904296875,-0.003662109375,0.01190185546875,-0.6176605224609375,-0.0095291137695312,0.0092544555664062,-0.008453369140625,0.0059738159179687,-0.0067062377929687,0.00396728515625,-0.0047531127929687,0.0021743774414062,-0.0029067993164062,0.0013580322265625,-0.0002975463867187,0.0005874633789062,-0.00091552734375
28.943518,2.288818359375e-05,0.0004653930664062,-0.0009689331054687,0.0020675659179687,-0.00421142578125,0.0120697021484375,-0.6195144653320312,-0.009307861328125,0.0096893310546875,-0.0086517333984375,0.006439208984375,-0.0066146850585937,0.0037384033203125,-0.004852294921875,0.001495361328125,-0.0022430419921875,0.0015029907226562,-0.0015182495117187,0.001434326171875,-0.0007858276367187
28.972591,3.814697265625e-05,0.0007858276367187,-0.0013961791992187,0.0023193359375,-0.0047836303710937,0.0125503540039062,-0.6174545288085938,-0.0088272094726562,0.009796142578125,-0.008056640625,0.0058746337890625,-0.00537109375,0.0037689208984375,-0.0042266845703125,0.0021209716796875,-0.00274658203125,0.0016098022460937,-0.0009841918945312,0.000518798828125,-0.0008621215820312
28.998608,0.0,0.000885009765625,-0.00146484375,0.002838134765625,-0.0056076049804687,0.0135421752929687,-0.6138839721679688,-0.0081710815429687,0.0096664428710937,-0.0078353881835937,0.0059127807617187,-0.0054397583007812,0.0034027099609375,-0.0037384033203125,0.001434326171875,-0.0015335083007812,0.0006942749023437,-0.0006179809570312,0.0002288818359375,-0.001129150390625
29.027022,-0.0003509521484375,0.00115966796875,-0.0020751953125,0.002532958984375,-0.0054473876953125,0.0126953125,-0.6068115234375,-0.0061187744140625,0.0082244873046875,-0.0062637329101562,0.0041351318359375,-0.0052337646484375,0.0028762817382812,-0.0038681030273437,0.0010223388671875,-0.0009994506835937,0.0006561279296875,-0.0003814697265625,0.0011215209960937,-0.0018157958984375
29.055513,-0.0010604858398437,0.0013427734375,-0.0018310546875,0.0035400390625,-0.0057144165039062,0.0131912231445312,-0.59783935546875,-0.004547119140625,0.0073013305664062,-0.0057220458984375,0.0033493041992187,-0.0036849975585937,0.0020675659179687,-0.0033416748046875,0.0010223388671875,-0.0011749267578125,0.0007553100585937,-0.0001602172851562,0.00079345703125,-0.0010986328125
29.082013,-0.0007171630859375,0.0012969970703125,-0.0024795532226562,0.00335693359375,-0.0065765380859375,0.0133056640625,-0.5870742797851562,-0.0030364990234375,0.00628662109375,-0.0046615600585937,0.0027923583984375,-0.0026397705078125,0.0013580322265625,-0.0019607543945312,0.0003433227539062,-0.0008773803710937,-0.000244140625,-0.0004653930664062,0.00030517578125,-0.0008621215820312
29.109075,-0.0013656616210937,0.0015792846679687,-0.0026931762695312,0.0040969848632812,-0.006103515625,0.01202392578125,-0.5740966796875,-0.000946044921875,0.0046539306640625,-0.0027084350585937,0.000640869140625,-0.0017852783203125,0.0003890991210937,-0.0020523071289062,-0.0006637573242187,6.866455078125e-05,-4.57763671875e-05,-0.0001678466796875,-0.0003128051757812,-0.0006942749023437
29.13876,-0.0008392333984375,0.0021209716796875,-0.0030899047851562,0.0050430297851562,-0.0070953369140625,0.0118560791015625,-0.56097412109375,0.0023727416992187,0.0022201538085937,-0.000762939453125,0.000885009765625,-0.0014190673828125,-0.0001907348632812,-0.0015487670898437,-0.0001296997070312,-0.0004043579101562,-0.000335693359375,0.0003509521484375,-0.0013885498046875,0.0001449584960937
29.164494,-0.001739501953125,0.0020370483398437,-0.0035171508789062,0.0041885375976562,-0.0055694580078125,0.0106964111328125,-0.5451431274414062,0.0051116943359375,0.0006484985351562,-0.0005111694335937,-0.0015335083007812,0.0007858276367187,-0.001434326171875,0.0008773803710937,-0.0017547607421875,0.000244140625,-0.0014114379882812,0.0005569458007812,-0.0004348754882812,-0.0001144409179687
29.191161,-0.0016555786132812,0.002044677734375,-0.003082275390625,0.0040817260742187,-0.0054931640625,0.0096359252929687,-0.5315322875976562,0.00775146484375,-0.0013885498046875,0.0013885498046875,-0.0026473999023437,0.00140380859375,-0.002227783203125,0.0014190673828125,-0.0020523071289062,0.0007705688476562,-0.001800537109375,0.0009689331054687,-0.0006637573242187,0.0002670288085937
29.216412,-0.0013580322265625,0.001861572265625,-0.0035324096679687,0.0042495727539062,-0.0055465698242187,0.0086517333984375,-0.5190582275390625,0.0106201171875,-0.0026168823242187,0.0021591186523437,-0.00372314453125,0.0021591186523437,-0.0031204223632812,0.001373291015625,-0.0027389526367187,0.001953125,-0.0018997192382812,0.0009536743164062,-0.0011062622070312,0.0003204345703125
29.243955,-0.0017623901367187,0.001617431640625,-0.0034027099609375,0.0042800903320312,-0.0052566528320312,0.0082244873046875,-0.5072479248046875,0.0123977661132812,-0.0045013427734375,0.00347900390625,-0.0041046142578125,0.0029220581054687,-0.0035171508789062,0.0013427734375,-0.0027542114257812,0.00201416015625,-0.002593994140625,0.0013961791992187,-0.0008773803710937,0.000701904296875
29.271546,-0.0017166137695312,0.00201416015625,-0.0028152465820312,0.0039901733398437,-0.0043182373046875,0.007080078125,-0.4974365234375,0.0140838623046875,-0.006256103515625,0.0039291381835937,-0.0052032470703125,0.00347900390625,-0.0041351318359375,0.002166748046875,-0.00299072265625,0.0018386840820312,-0.0025863647460937,0.0013885498046875,-0.0015335083007812,-0.0003662109375
29.298194,-0.0016403198242187,0.0015640258789062,-0.0030441284179687,0.0027999877929687,-0.0038223266601562,0.006500244140625,-0.4912338256835937,0.0152130126953125,-0.0067062377929687,0.0047760009765625,-0.0051727294921875,0.0041961669921875,-0.0038528442382812,0.001922607421875,-0.0032196044921875,0.0026931762695312,-0.002532958984375,0.0017547607421875,-0.00140380859375,7.62939453125e-06
29.327584,-0.0014724731445312,0.0014724731445312,-0.0023727416992187,0.0034255981445312,-0.0029754638671875,0.005645751953125,-0.4875869750976562,0.0157546997070312,-0.0076828002929687,0.00421142578125,-0.0051498413085937,0.0047607421875,-0.0036468505859375,0.002044677734375,-0.0033187866210937,0.0023422241210937,-0.0020675659179687,0.0014495849609375,-0.0013275146484375,0.000732421875
29.353563,-0.0006790161132812,0.0018234252929687,-0.0018539428710937,0.0025253295898437,-0.0027618408203125,0.0047683715820312,-0.487701416015625,0.0155868530273437,-0.008636474609375,0.0034713745117187,-0.0040283203125,0.0036773681640625,-0.003509521484375,0.0023651123046875,-0.00347900390625,0.002532958984375,-0.0019378662109375,0.0021514892578125,-0.0015640258789062,0.0006866455078125
29.379598,-0.001129150390625,0.0002059936523437,-0.001220703125,0.0022659301757812,-0.0027313232421875,0.00506591796875,-0.4905166625976562,0.0141525268554687,-0.0076980590820312,0.003326416015625,-0.0044021606445312,0.0031280517578125,-0.0031509399414062,0.0013885498046875,-0.0028915405273437,0.00213623046875,-0.0017318725585937,0.0019378662109375,-0.0010604858398437,0.00030517578125
29.407149,-0.0008468627929687,0.0001449584960937,-0.0011367797851562,0.0018692016601562,-0.0026626586914062,0.0046768188476562,-0.4966964721679687,0.0122146606445312,-0.0064697265625,0.0024032592773437,-0.0036697387695312,0.002655029296875,-0.0020294189453125,0.0006027221679687,-0.0023269653320312,0.0015182495117187,-0.0018157958984375,0.0018463134765625,-0.0009689331054687,0.0002975463867187
29.434025,-0.0006027221679687,0.0004043579101562,-0.0009307861328125,0.001556396484375,-0.0019989013671875,0.0043563842773437,-0.5056610107421875,0.009307861328125,-0.0060653686523437,0.0016098022460937,-0.002044677734375,0.0018386840820312,-0.0011520385742187,-0.0008392333984375,-0.002105712890625,0.0011749267578125,-0.001312255859375,0.001617431640625,-0.0013961791992187,-0.0003814697265625
29.460968,-0.0003280639648437,0.0003814697265625,-0.0001602172851562,0.0012283325195312,-0.0017547607421875,0.004669189453125,-0.5168304443359375,0.0061721801757812,-0.0046615600585937,-7.62939453125e-05,-0.0005111694335937,-0.0003509521484375,-0.0007858276367187,-0.0006103515625,-0.0014877319335937,0.001708984375,-0.0006103515625,0.0015411376953125,-0.000823974609375,-0.0003509521484375
29.490668,0.0001983642578125,9.1552734375e-05,-0.000396728515625,7.62939453125e-05,-0.0018768310546875,0.00555419921875,-0.5310592651367188,0.00213623046875,-0.003082275390625,-0.0018157958984375,0.0004959106445312,-0.0014190673828125,0.0002517700195312,-0.0012969970703125,-0.001220703125,0.0004501342773437,-0.000213623046875,0.0008163452148437,5.340576171875e-05,-0.0001754760742187
29.517108,0.0003280639648437,0.0001602172851562,0.0001296997070312,0.0006637573242187,-0.001617431640625,0.0067596435546875,-0.5448532104492188,-0.0009841918945312,-0.0002670288085937,-0.0030059814453125,0.001556396484375,-0.001983642578125,0.0014114379882812,-0.0019989013671875,-0.000152587890625,-0.0003280639648437,0.0005035400390625,0.00030517578125,-0.0004653930664062,-0.0004119873046875
29.543352,-0.0002288818359375,6.866455078125e-05,0.0001220703125,0.0004425048828125,-0.0014266967773437,0.0065765380859375,-0.5584259033203125,-0.0033721923828125,0.0008468627929687,-0.0050430297851562,0.0029754638671875,-0.0032119750976562,0.0017013549804687,-0.0030975341796875,0.000152587890625,-0.0016632080078125,0.0011825561523437,9.1552734375e-05,-0.0003738403320312,-0.0005950927734375
29.571343,-0.0005722045898437,-0.0003662109375,0.0005950927734375,-5.340576171875e-05,-0.0016632080078125,0.0081558227539062,-0.5724563598632812,-0.0061187744140625,0.0034713745117187,-0.0059890747070312,0.0042724609375,-0.0039291381835937,0.0029220581054687,-0.0038299560546875,0.0014114379882812,-0.0017547607421875,0.0012969970703125,-0.0001907348632812,0.0001678466796875,-0.0010528564453125
29.599202,5.340576171875e-05,-0.000885009765625,0.00042724609375,0.0004196166992187,-0.002105712890625,0.00872802734375,-0.5861740112304688,-0.0087814331054687,0.0047225952148437,-0.0071868896484375,0.0059127807617187,-0.0048294067382812,0.0043869018554687,-0.004058837890625,0.0015411376953125,-0.002655029296875,0.0017852783203125,-0.0007247924804687,0.000579833984375,-0.0004806518554687
29.626791,5.340576171875e-05,0.00030517578125,0.0008926391601562,0.0006103515625,-0.0031814575195312,0.0094375610351562,-0.5970001220703125,-0.0096054077148437,0.0068893432617187,-0.008880615234375,0.0061569213867187,-0.0059738159179687,0.0043182373046875,-0.0052566528320312,0.0037994384765625,-0.0014801025390625,0.0018081665039062,-0.0022201538085937,0.0010833740234375,-0.0003814697265625
29.65384,4.57763671875e-05,-9.1552734375e-05,0.0003662109375,0.0004959106445312,-0.0028228759765625,0.0098724365234375,-0.6071014404296875,-0.0098190307617187,0.00909423828125,-0.0088653564453125,0.007171630859375,-0.0075149536132812,0.0054779052734375,-0.0052337646484375,0.0028839111328125,-0.0030746459960937,0.0021438598632812,-0.0010604858398437,0.0010833740234375,-0.0017242431640625
29.682736,-0.0001754760742187,-9.918212890625e-05,0.0006790161132812,0.0009613037109375,-0.0030975341796875,0.0111312866210937,-0.6136245727539062,-0.0098419189453125,0.0107040405273437,-0.0094528198242187,0.0080947875976562,-0.00726318359375,0.0052871704101562,-0.005767822265625,0.003265380859375,-0.003509521484375,0.0016326904296875,-0.0018997192382812,0.0015869140625,-0.0020217895507812
29.708719,0.000213623046875,0.0001296997070312,8.392333984375e-05,0.0009765625,-0.0029144287109375,0.0110702514648437,-0.6178741455078125,-0.0084228515625,0.0112533569335937,-0.0100784301757812,0.0081634521484375,-0.0073318481445312,0.005096435546875,-0.0064163208007812,0.0029830932617187,-0.0031509399414062,0.0026321411132812,-0.0023574829101562,0.0008392333984375,-0.00146484375
29.736421,0.000335693359375,0.0002365112304687,-0.0004043579101562,0.000762939453125,-0.0040435791015625,0.0117416381835937,-0.61859130859375,-0.0063095092773437,0.0114974975585937,-0.0092697143554687,0.0076828002929687,-0.0083465576171875,0.0055160522460937,-0.0062103271484375,0.0033187866210937,-0.0035324096679687,0.0023040771484375,-0.0017166137695312,0.0012283325195312,-0.0019378662109375
29.763559,0.0004501342773437,3.0517578125e-05,-0.0006637573242187,0.001373291015625,-0.0034408569335937,0.0112228393554687,-0.6165771484375,-0.0041275024414062,0.0117950439453125,-0.0087509155273437,0.0076065063476562,-0.0069046020507812,0.0049057006835937,-0.0061111450195312,0.0029220581054687,-0.0029754638671875,0.002044677734375,-0.0018386840820312,0.000823974609375,-0.0022659301757812
29.790204,-0.00042724609375,0.0004043579101562,-0.0009765625,0.0018386840820312,-0.0034637451171875,0.0112075805664062,-0.6126174926757812,-0.0020751953125,0.0103912353515625,-0.008270263671875,0.0070343017578125,-0.0069427490234375,0.004486083984375,-0.0054092407226562,0.0029296875,-0.0029296875,0.0015945434570312,-0.0016021728515625,0.0012588500976562,-0.0014190673828125
29.818234,-0.0001449584960937,0.0006256103515625,-0.0007553100585937,0.0008697509765625,-0.0037460327148437,0.0109634399414062,-0.6059799194335938,0.0017623901367187,0.0091781616210937,-0.0069198608398437,0.0058822631835937,-0.0062103271484375,0.0043792724609375,-0.0049057006835937,0.0022048950195312,-0.0024185180664062,0.0016326904296875,-0.00164794921875,0.0007858276367187,-0.0021743774414062
29.852549,-0.0005950927734375,-6.866455078125e-05,-0.0009918212890625,0.0022125244140625,-0.00396728515625,0.0102767944335937,-0.595916748046875,0.0049057006835937,0.007843017578125,-0.0056381225585937,0.0048446655273437,-0.0048904418945312,0.0031051635742187,-0.004180908203125,0.00201416015625,-0.00177001953125,0.0005416870117187,-0.0016326904296875,0.0010833740234375,-0.0015182495117187
29.879453,-0.0005340576171875,0.0012588500976562,-0.0015182495117187,0.0018463134765625,-0.0040817260742187,0.0098190307617187,-0.5815353393554688,0.0088729858398437,0.0066146850585937,-0.0040054321289062,0.0030517578125,-0.0037689208984375,0.0017623901367187,-0.0021896362304687,0.000823974609375,-0.001312255859375,0.0012435913085937,-0.0008087158203125,0.0009536743164062,-0.00128173828125
29.918515,-0.000579833984375,0.0013809204101562,-0.0021591186523437,0.0022201538085937,-0.0043258666992187,0.0082626342773437,-0.562591552734375,0.012908935546875,0.003448486328125,-0.0012359619140625,0.0008163452148437,-0.00140380859375,0.0003280639648437,-0.001861572265625,0.0005645751953125,-0.0002593994140625,-0.0001373291015625,-0.0006561279296875,0.0006484985351562,-0.0014495849609375
29.946511,-0.0009536743164062,0.001068115234375,-0.0020599365234375,0.0020980834960937,-0.00372314453125,0.0071258544921875,-0.5467147827148438,0.0168380737304687,0.0005416870117187,-0.0001983642578125,-0.0009765625,-0.0001602172851562,-0.000457763671875,-0.0007171630859375,-0.0004730224609375,0.0002059936523437,-0.00042724609375,0.0005722045898437,0.0002288818359375,-0.0007400512695312
29.975285,-0.0010757446289062,0.0012130737304687,-0.0024948120117187,0.002777099609375,-0.0037078857421875,0.0060195922851562,-0.5307846069335938,0.0190582275390625,-0.0017547607421875,0.0020294189453125,-0.0020904541015625,0.0003433227539062,-0.0018844604492187,0.0004501342773437,-0.0019607543945312,0.000823974609375,-0.0015335083007812,0.0007400512695312,-2.288818359375e-05,-0.0005416870117187
30.006357,-0.000579833984375,0.0010528564453125,-0.0022430419921875,0.0028076171875,-0.0032958984375,0.0052719116210937,-0.515106201171875,0.022003173828125,-0.0045547485351562,0.0037841796875,-0.003326416015625,0.0022506713867187,-0.0023727416992187,0.0009841918945312,-0.0021896362304687,0.0017776489257812,-0.0016250610351562,0.0014114379882812,-0.0004653930664062,4.57763671875e-05
30.033597,-0.0011978149414062,0.0010986328125,-0.0024795532226562,0.0023345947265625,-0.0028533935546875,0.0039520263671875,-0.5029525756835938,0.0227203369140625,-0.006195068359375,0.0051422119140625,-0.0051422119140625,0.003448486328125,-0.0036468505859375,0.0015640258789062,-0.0031509399414062,0.0020751953125,-0.00201416015625,0.0014724731445312,-0.0008773803710937,-0.0005569458007812
30.06383,-0.0014495849609375,0.000732421875,-0.002227783203125,0.0021438598632812,-0.0025177001953125,0.0030059814453125,-0.4928970336914062,0.0240325927734375,-0.0083236694335937,0.0059814453125,-0.0055007934570312,0.0043716430664062,-0.004486083984375,0.0023574829101562,-0.0035934448242187,0.0019912719726562,-0.0019454956054687,0.001495361328125,-0.0007476806640625,0.00030517578125
30.093916,-0.0009918212890625,0.0012359619140625,-0.0016632080078125,0.0026397705078125,-0.002349853515625,0.0021591186523437,-0.4845046997070312,0.0242538452148437,-0.009735107421875,0.0068893432617187,-0.0063018798828125,0.0043716430664062,-0.0042648315429687,0.0034255981445312,-0.0039291381835937,0.00244140625,-0.0020980834960937,0.0011749267578125,-0.0017929077148437,7.62939453125e-06
30.122293,-0.0012741088867187,0.0014114379882812,-0.0020370483398437,0.0016250610351562,-0.001708984375,0.0021896362304687,-0.4816131591796875,0.023345947265625,-0.0102691650390625,0.0065536499023437,-0.0068588256835937,0.0045089721679687,-0.0046157836914062,0.0029830932617187,-0.0032424926757812,0.0023040771484375,-0.00244140625,0.0022964477539062,-0.0013885498046875,-0.0008468627929687
30.150749,-0.00128173828125,0.000640869140625,-0.0005111694335937,0.0018997192382812,-0.0023269653320312,0.0011138916015625,-0.4813079833984375,0.021514892578125,-0.0102386474609375,0.0072555541992187,-0.0056610107421875,0.0042343139648437,-0.0044097900390625,0.0032196044921875,-0.0034103393554687,0.0028152465820312,-0.0019073486328125,0.001556396484375,-0.0019912719726562,3.814697265625e-05
30.181557,-0.0008926391601562,0.0008544921875,-0.0011444091796875,0.0008773803710937,-0.0011444091796875,0.0013351440429687,-0.4846649169921875,0.0203399658203125,-0.0094680786132812,0.0061264038085937,-0.0052337646484375,0.00439453125,-0.00390625,0.0022964477539062,-0.0033645629882812,0.0023956298828125,-0.00244140625,0.001190185546875,-0.0014877319335937,0.000518798828125
30.208336,-6.866455078125e-05,0.0008316040039062,-0.0008010864257812,0.001068115234375,-0.00115966796875,0.002349853515625,-0.489593505859375,0.0173263549804687,-0.0087890625,0.0048294067382812,-0.0051345825195312,0.0038986206054687,-0.003692626953125,0.0010604858398437,-0.0030746459960937,0.0025482177734375,-0.0021514892578125,0.0011672973632812,-0.0012741088867187,3.814697265625e-05


==> csv/sensing/cir_spectrum_2d_main_bins_canc_off_lab_nlos_10mm_12bpm_full_spectrum2d_plot_non_normalized.csv <==
freq,feature1,feature2,feature3,feature4,feature5,feature6,feature7,feature8
0.146484375,-45.0316795463002,-40.0991891208135,-31.8091445049478,-51.5857395061154,-59.7558910551272,-57.4861724452315,-52.4287922057613,-57.7713886046276
0.29296875,-39.2005964601201,-34.2619652553628,-25.9837946141536,-45.6841951505968,-53.7247666031027,-51.7183979645549,-46.5963882253866,-51.9703804853476
0.439453125,-35.990107950855,-31.0412008327117,-22.782589550082,-42.3611655007581,-50.2102219020219,-48.6152095786044,-43.3839266838577,-48.8065284944195
0.5859375,-33.9178053630031,-28.9543919793456,-20.7226177088581,-40.1414010822802,-47.7657098563856,-46.6964084502605,-41.3092789414878,-46.7917799052511
0.732421875,-32.512108644419,-27.5297529480449,-19.3314212251242,-38.5628757745346,-45.9579546402773,-45.492544184319,-39.9011287862547,-45.4461012814285
0.87890625,-31.5558165789259,-26.54968938464,-18.3904197363833,-37.4196755617058,-44.6050933416251,-44.7875010504586,-38.942401628498,-44.5411453999149
1.025390625,-30.9261364252536,-25.8907476888004,-17.7748598860702,-36.6010351297222,-43.6136283030555,-44.4574358174636,-38.3101819557729,-43.9413526662107
1.171875,-30.5431387350556,-25.4720460372443,-17.4023068178695,-36.038576278218,-42.9254714692474,-44.418320294884,-37.9241436402238,-43.554773167223
1.318359375,-30.3485809577828,-25.2342459559407,-17.2116916046395,-35.6839834187674,-42.496329421548,-44.604438944438,-37.7255492026971,-43.3152563428688
1.46484375,-30.2951604157879,-25.1292848199386,-17.1530257305169,-35.4975825403867,-42.2852119456675,-44.9581233959065,-37.6669750659075,-43.1749045771934
1.611328125,-30.3399432101597,-25.1147385730421,-17.1815474978537,-35.441867873946,-42.2488201850992,-45.4240659821521,-37.7064838670075,-43.0989780926264
1.7578125,-30.4406231211124,-25.151344688583,-17.2549004896984,-35.4784970122017,-42.3394053854737,-45.9456946454642,-37.8045995661087,-43.0609064624271
1.904296875,-30.5557890515617,-25.2041854128264,-17.3342511299336,-35.5691625961847,-42.5068534264472,-46.4638176501486,-37.9246000474472,-43.0386570166247
2.05078125,-30.6508959477921,-25.2479857092039,-17.3903858042643,-35.6809716526722,-42.7059534775175,-46.9207114596165,-38.0370729739419,-43.015146624193
2.197265625,-30.7089065507271,-25.274718907997,-17.4130312271434,-35.7951268710254,-42.9073446567152,-47.2733998996872,-38.1278042467431,-42.9836268230981
2.34375,-30.7396683597052,-25.298936978472,-17.4177207018646,-35.9146824327081,-43.1067112932711,-47.5130145508283,-38.2047838599189,-42.9549241486682
2.490234375,-30.780768193359,-25.3566387227683,-17.4446087182253,-36.0663445323603,-43.326121350782,-47.6763227313477,-38.2991443898211,-42.9608830762937
2.63671875,-30.888712013653,-25.4979927453311,-17.5495164815377,-36.2950434887964,-43.6067011996569,-47.8374662786792,-38.4587506708681,-43.0509263634417
2.783203125,-31.1266777774895,-25.77837127378,-17.7930318106012,-36.6550408796974,-43.9979755512447,-48.0857076052075,-38.7383739661511,-43.2842196198728
2.9296875,-31.5557112020834,-26.2519453866809,-18.2330371281547,-37.2025152634132,-44.5497572389525,-48.5050395579551,-39.1914466147237,-43.7225808298112
3.076171875,-32.2315715682871,-26.9689906155563,-18.9218361039895,-37.9917770561657,-45.3085763008169,-49.1632010378154,-39.8653457141347,-44.4272984142658
3.22265625,-33.2054899585626,-27.9752783992614,-19.9056234736727,-39.0738084304069,-46.3170750009076,-50.1054992566624,-40.7986846288899,-45.459635714309
3.369140625,-34.525582895419,-29.3099605299027,-21.2218706702364,-40.492710885099,-47.6130085555509,-51.3418940734463,-42.016745405727,-46.8819911093528
3.515625,-36.2339833327294,-30.994617923155,-22.8859500364681,-42.2693797270002,-49.2223023189654,-52.8103302630876,-43.5185936245535,-48.7512650267225
3.662109375,-38.3478201155423,-32.9958116070539,-24.8467459786769,-44.3442667667866,-51.134205674874,-54.3039012077915,-45.2457221156675,-51.0746590757588
3.80859375,-40.7912344991432,-35.1284630514274,-26.8791303148089,-46.4304442539094,-53.2345189793615,-55.4349863972724,-47.0276273891471,-53.6299598506016
3.955078125,-43.2256816665467,-36.9318516262202,-28.4807673075331,-47.8890874778203,-55.1927297993124,-55.877283850392,-48.5591718261105,-55.5850243124619
4.1015625,-44.9444172601824,-37.8868065450461,-29.1909572154446,-48.2544753119713,-56.5041028896419,-55.7386899854433,-49.5652684918614,-55.9966309161918
4.248046875,-45.5139279006123,-38.0651546420163,-29.1994251313634,-47.9250976523758,-56.9882875600237,-55.376422715705,-50.0676266876962,-55.461752452504
4.39453125,-45.317625506673,-37.9584220730619,-29.0045608452663,-47.4755773987666,-56.9876045042105,-54.9870139931565,-50.2741355249014,-55.0219321271047
4.541015625,-44.6670768589725,-37.7744647359763,-28.7831238501655,-47.0365330744484,-56.7639701157066,-54.5286158101569,-50.2172548190636,-55.0006618503149
4.6875,-43.4470630824101,-37.3176320284573,-28.3477287275076,-46.4045094442468,-56.1815735745906,-53.8504166307619,-49.6771495686094,-55.2029185871379
4.833984375,-41.6689425431296,-36.3169939126365,-27.4358219706864,-45.3622155097544,-55.0022844140859,-52.876593882073,-48.5117745536396,-55.0669916751383
4.98046875,-39.6765111111109,-34.8362330980491,-26.0676074100158,-43.9592768726302,-53.3324138822903,-51.6967706004602,-46.9394165291358,-54.0844977102797
5.126953125,-37.8056205124014,-33.2096775821615,-24.5297623874413,-42.4504232222918,-51.5404200644238,-50.4825522527632,-45.3165325805049,-52.4528824102652
5.2734375,-36.2168015358519,-31.7130176171798,-23.0884777377286,-41.0611398736732,-49.9119168858984,-49.3736547436321,-43.8722420802503,-50.7262033360875
5.419921875,-34.9509623199744,-30.4701319275169,-21.8770606301803,-39.9059268392274,-48.5706452747458,-48.4444308541083,-42.695191776973,-49.2310762444308
5.56640625,-33.9980183996386,-29.5103184507688,-20.935126750444,-39.0205074064476,-47.545525494189,-47.7204146480242,-41.7996724644521,-48.0629703356492
5.712890625,-33.330948602956,-28.8219627453055,-20.258361917061,-38.401963644052,-46.8260597449501,-47.200477776573,-41.1697154407346,-47.2194172082877
5.859375,-32.9188497416981,-28.3786821896065,-19.8253047669807,-38.0310735959092,-46.3878403709021,-46.8713549776814,-40.7787602935553,-46.6680637285428
6.005859375,-32.731154729945,-28.1497045939325,-19.6087077903905,-37.8820857657949,-46.2020045360108,-46.7154144885693,-40.5971359516859,-46.3705326962084
6.15234375,-32.7386042661124,-28.1035737105708,-19.5798694574726,-37.9264811296191,-46.2380346520419,-46.714500129662,-40.5945500726944,-46.2896483386022
6.298828125,-32.913237491397,-28.2094274482703,-19.71028137958,-38.1343510751902,-46.4641068047632,-46.8518050972766,-40.7407745325011,-46.3914327886664
6.4453125,-33.2283327303308,-28.437656531365,-19.9725461185541,-38.4751471034297,-46.8467302023016,-47.1129311304234,-41.0059195964672,-46.6457656663997
6.591796875,-33.6586549674586,-28.760710074702,-20.3413642129882,-38.9186084155448,-47.3503978203698,-47.4868050027213,-41.3610056257711,-47.026816568023
6.73828125,-34.1809215126348,-29.1542476801886,-20.7946380267896,-39.4360264752311,-47.9374447503491,-47.9666574408878,-41.7792319651512,-47.5131331681556
6.884765625,-34.7737753597572,-29.5982550676854,-21.3139571015254,-40.0012778719575,-48.5678681561724,-48.5504655561233,-42.2379608367994,-48.0863420267519
7.03125,-35.4157283358806,-30.0770015502483,-21.8828729329885,-40.5902129988478,-49.1984788050848,-49.2388359743062,-42.7207445304943,-48.726367335016
7.177734375,-36.0788922715292,-30.5760708968799,-22.4807898186244,-41.1764557195453,-49.7808738690789,-50.0259618966174,-43.2178650968542,-49.4000287001124
7.32421875,-36.7170193789857,-31.0747608068414,-23.0708529431274,-41.7224283166488,-50.2592228441222,-50.8758587089845,-43.7233996456749,-50.0405558509892
7.470703125,-37.251185894818,-31.5339534711052,-23.5840751296206,-42.1681506797581,-50.5721314516017,-51.6756761351642,-44.227387713005,-50.5245904319339
7.6171875,-37.5688000948701,-31.8849525371212,-23.9129401770358,-42.4286347351785,-50.665094086483,-52.1868079385543,-44.7036097163422,-50.6804071289094
7.763671875,-37.5620172375565,-32.0344361947039,-23.9412129891,-42.417794084217,-50.513902585372,-52.1115323855784,-45.0975997358096,-50.3758597906747
7.91015625,-37.200373066769,-31.9027275039736,-23.6163727493209,-42.0999558368648,-50.143885662166,-51.3607664075835,-45.3268241231777,-49.6360187120309
8.056640625,-36.5649151535536,-31.4804250031672,-22.9999712352715,-41.5254679743751,-49.6255493417215,-50.1757110440231,-45.3088584926034,-48.6335066622738
8.203125,-35.7978433277181,-30.845841094125,-22.230490583634,-40.8073115130766,-49.0485383103663,-48.8819494812716,-45.0126054168823,-47.5641315291364
8.349609375,-35.0296090991347,-30.1207082441989,-21.4459175274059,-40.065149922302,-48.4948224998279,-47.6886859831814,-44.4872450344988,-46.5646350113779
8.49609375,-34.346085141501,-29.4143301363348,-20.7414278770141,-39.3885057413964,-48.0248924471967,-46.6871739521549,-43.8346945977851,-45.7073909758501
8.642578125,-33.7907189279264,-28.7983735741564,-20.1674960927508,-38.8297871002374,-47.6754960416928,-45.9030363369066,-43.1570468758347,-45.0220054437042
8.7890625,-33.3766738507321,-28.3076864553458,-19.7420833706483,-38.411266400266,-47.4621995373904,-45.3309989550861,-42.5247962592268,-44.5138740767538
8.935546875,-33.0967989831156,-27.9493028212565,-19.4616160750678,-38.1334499755414,-47.382306424282,-44.9504212081311,-41.9722708487982,-44.1748434999073
9.08203125,-32.9297502013387,-27.7106110093686,-19.3077458341326,-37.9809975039431,-47.4169124113202,-44.7307677491388,-41.5055526362729,-43.9884693908468
9.228515625,-32.8441309319883,-27.5654795233314,-19.251419902798,-37.9267768037085,-47.5331130673978,-44.6331564639739,-41.1125233512573,-43.9325950465812
9.375,-32.8030523718639,-27.4800668100212,-19.2566439734321,-37.9359807267149,-47.6887108077749,-44.6118231601035,-40.7721814965884,-43.9811244584888
9.521484375,-32.7707801171192,-27.4200822447165,-19.2859397424366,-37.9720937815342,-47.8416233563531,-44.6184194029851,-40.4631993541722,-44.1062068119718
9.66796875,-32.721143682217,-27.3594735362269,-19.3080508076781,-38.0050341283752,-47.9632057627586,-44.6106386050078,-40.1712480096,-44.2814391889409
9.814453125,-32.6447446227676,-27.287891328398,-19.3059456039364,-38.019253973067,-48.049722363048,-44.5632456173692,-39.8935158618436,-44.4858544928347
9.9609375,-32.5510840451754,-27.213213520553,-19.2812682525647,-38.0178879687167,-48.1247604921469,-44.4757248556513,-39.6390246838075,-44.7075087080764
10.107421875,-32.4643212016867,-27.1577546674536,-19.2525513111573,-38.0205827822991,-48.2313440076418,-44.3712027389389,-39.4250823145253,-44.9450561958971
10.25390625,-32.4153238498511,-27.1506351122992,-19.248324898725,-38.0565724536429,-48.4199219207087,-44.2872767201636,-39.2719293036265,-45.2063808254664
10.400390625,-32.4340710536237,-27.2203075756345,-19.2989790624293,-38.1569716673431,-48.7390915007051,-44.2646627478456,-39.197838011587,-45.5047734014906
10.546875,-32.5447458543384,-27.3896619628269,-19.4306049932069,-38.3492811853274,-49.2311099582745,-44.3389651925162,-39.2158401350928,-45.8541794118516
10.693359375,-32.7635358020521,-27.6738303047419,-19.6616989069057,-38.6546824707649,-49.9298878742467,-44.5368994429886,-39.3321094470049,-46.2650255775379
10.83984375,-33.0980790893986,-28.0796692809835,-20.0019888649498,-39.0871570385154,-50.8569586972555,-44.8755526445377,-39.5455345369721,-46.7414804558976
10.986328125,-33.5476155146201,-28.6059496017282,-20.4523798000671,-39.6532394788179,-52.0086297864183,-45.3628428007369,-39.8481226907033,-47.2804911360213
11.1328125,-34.1035375913555,-29.2438636108191,-21.0055234471509,-40.3516856147622,-53.3236927635182,-45.9980412008231,-40.2262269452009,-47.8728774175767
11.279296875,-34.7507328942624,-29.9781131733391,-21.6471821116849,-41.1730199139601,-54.6263974223091,-46.7720671374779,-40.6628593999446,-48.5068513771825
11.42578125,-35.4705977317167,-30.7893120924771,-22.3589671426358,-42.0996860149956,-55.6031340981402,-47.6679828531893,-41.1412816059792,-49.1739446674137
11.572265625,-36.2464967990567,-31.6584010349832,-23.1228116574476,-43.1082113704734,-55.9855331364746,-48.6626937159117,-41.649497394495,-49.8761178176013
11.71875,-37.0713045714284,-32.572797282783,-23.9263825400548,-44.1747180683753,-55.8569780779183,-49.7310220382641,-42.1844192871159,-50.6314390881402
11.865234375,-37.9547638414985,-33.5321379018274,-24.7669093612032,-45.2829765932942,-55.575715319612,-50.8523867782034,-42.7540127063502,-51.4755921319153
12.01171875,-38.9272867912727,-34.5498607017022,-25.6498952515577,-46.4295603926836,-55.4596799405357,-52.0178239242053,-43.3762411732453,-52.4577844850629
12.158203125,-40.0377376764288,-35.6466756244999,-26.5798233546707,-47.6157619293779,-55.6857976280884,-53.2319923304629,-44.0747628621225,-53.6293135762117
12.3046875,-41.3433590359885,-36.8319177017614,-27.5414884179144,-48.8137875470658,-56.3323780658511,-54.5028400252712,-44.8717697009914,-55.0145842465653
12.451171875,-42.8827979408605,-38.0658656599731,-28.4730358247637,-49.8999803246606,-57.4015692545976,-55.8095456143971,-45.7771086575745,-56.5278019498855
12.59765625,-44.593909244365,-39.1973645738069,-29.2428370976484,-50.5961867967016,-58.7474923153076,-57.0361339430068,-46.7701917881734,-57.7795071405241
12.744140625,-46.0958031353426,-39.9230892633308,-29.67147002836,-50.5915923392682,-59.8673648864462,-57.8878089115964,-47.770586657777,-58.0190372283741
12.890625,-46.5437370262972,-39.9401219560044,-29.6401314224418,-49.8814908591691,-59.9412283599792,-57.963653495302,-48.6079045361143,-56.9739829136792
13.037109375,-45.5561781182588,-39.2736571767972,-29.2002038765301,-48.7982819297665,-58.8505412661921,-57.1569164192873,-49.0506166699103,-55.3174119370189
13.18359375,-43.8923164888637,-38.2572679321553,-28.5315696006169,-47.6755169942663,-57.3519896262235,-55.8128539409559,-48.9615039976216,-53.681122402326
13.330078125,-42.2666563758131,-37.2048635791591,-27.8142040318182,-46.6900672006575,-55.9952205899205,-54.3347300900762,-48.4391795979613,-52.3010675909634
13.4765625,-40.9247156946526,-36.280834729591,-27.1643515795847,-45.9036882747507,-54.9395384590492,-52.9467015745018,-47.7256638680309,-51.2204903931598
13.623046875,-39.9000094222125,-35.5454209627403,-26.6404324101079,-45.3237798304446,-54.1821078888385,-51.7357429545339,-47.0298246068873,-50.4252858870721
13.76953125,-39.1684374792515,-35.0105203123658,-26.2661617218639,-44.9363452384215,-53.6771160867628,-50.7265893378014,-46.4690958849689,-49.8894170887727
13.916015625,-38.6953618481312,-34.6685587515778,-26.0472323784148,-44.7199493234554,-53.374323745278,-49.9204961220165,-46.0923943027193,-49.5866800611138
14.0625,-38.4463354195926,-34.5036964731424,-25.9794930320467,-44.6508238096098,-53.2303335531967,-49.3102968255623,-45.9106210571912,-49.4921726294141
14.208984375,-38.3877657158285,-34.4948228443535,-26.0515347537978,-44.7041970498914,-53.2112331515381,-48.8854725277783,-45.9145896012864,-49.5807325392182
14.35546875,-38.4852576790136,-34.6151969243679,-26.2443137894656,-44.8541801403059,-53.291731975326,-48.6336069786126,-46.0829558333717,-49.824617876022
14.501953125,-38.7021806828391,-34.8313348111115,-26.5298308175903,-45.0735527786376,-53.4526366384367,-48.5407422270768,-46.3850021423314,-50.1915093956947
14.6484375,-38.999771616916,-35.1032057562804,-26.8709276148647,-45.3344856136203,-53.6782922350937,-48.5916218497941,-46.7816954705836,-50.6439975450189
14.794921875,-39.339643544993,-35.3877072841238,-27.22454210418,-45.610858414957,-53.9555663035818,-48.7702431201567,-47.2275114974061,-51.142028989605
14.94140625,-39.6886403677704,-35.6462806547352,-27.5499226714515,-45.8819259980253,-54.2750594462684,-49.0608830235874,-47.6748999547665,-51.6492741536567
15.087890625,-40.0242958009955,-35.8544800819802,-27.8199344856063,-46.1358012332917,-54.633639856124,-49.4495403696892,-48.0818556887488,-52.1421080119915
15.234375,-40.3378387310413,-36.0080947496724,-28.0292238638333,-46.3705582842232,-55.0360869574636,-49.925469977715,-48.4204078363836,-52.6167696200104
15.380859375,-40.6324759695793,-36.1212160809496,-28.1930207925573,-46.5916969418027,-55.49370890301,-50.4822410908941,-48.6816592676595,-53.0897036109306
15.52734375,-40.9175043657005,-36.2171264473231,-28.3368348446208,-46.8067897504962,-56.019328218051,-51.1176678397524,-48.8741778289421,-53.5899528125177
15.673828125,-41.2011708523179,-36.3174944160709,-28.4835786487352,-47.0196472265304,-56.6196272750702,-51.8320964390379,-49.0168078985382,-54.146968635777
15.8203125,-41.4852301541755,-36.4348387197976,-28.6444829552086,-47.2263099710139,-57.2862013392565,-52.6247728128259,-49.1301076352846,-54.7774489773521
15.966796875,-41.7626107725571,-36.5698576742969,-28.8160673120379,-47.4141959647889,-57.9861812648336,-53.4881780654551,-49.2300029356108,-55.4715444826554
16.11328125,-42.0181892867424,-36.7128581964884,-28.9824930085363,-47.5646826677884,-58.6540144819005,-54.4004502843041,-49.3247404800923,-56.1771786596202
16.259765625,-42.2319998865046,-36.8479176840548,-29.1217508936743,-47.6584207524407,-59.1904065529895,-55.3172218284988,-49.4145132569865,-56.7877928871561
16.40625,-42.3839079906219,-36.9583945702735,-29.2136264159783,-47.6815965528694,-59.4812475416406,-56.1679572662888,-49.4927998518275,-57.1572753815546
16.552734375,-42.4585153737301,-37.0322075045036,-29.2465723305454,-47.6306476291647,-59.4441830363637,-56.8674008246388,-49.5487395182786,-57.1709029666089
16.69921875,-42.4489481868944,-37.065214756329,-29.2206950995267,-47.513499097914,-59.077245105995,-57.3497685759657,-49.5701066304326,-56.8340349985043
16.845703125,-42.358479911142,-37.0616430634456,-29.1460173395689,-47.3472149658404,-58.4614037033544,-57.6087476548143,-49.5464858932033,-56.2733627946832
16.9921875,-42.1996512652177,-37.0317452266851,-29.0377480787205,-47.1536445681389,-57.7142843562184,-57.7047569665051,-49.4721619169458,-55.6500405345132
17.138671875,-41.9913376003257,-36.9878658549768,-28.9112462808666,-46.9549542338751,-56.9422705814242,-57.729501021355,-49.3481209471414,-55.0897020926684
17.28515625,-41.7547457069675,-36.9402693141483,-28.7783729529638,-46.7701265558368,-56.2198767464548,-57.7611749077752,-49.1825351876016,-54.6680264251234
17.431640625,-41.5094777782962,-36.8937130029798,-28.6455398330837,-46.61262895031,-55.5900093381518,-57.8374045943381,-48.9893487875238,-54.4222194219534
17.578125,-41.270653428584,-36.8454907201814,-28.5132168439168,-46.4890988010752,-55.0713625363187,-57.9451111348824,-48.7851991745258,-54.3626520121789
17.724609375,-41.0477835037128,-36.7857858353292,-28.3769246787733,-46.3990175910166,-54.6659938769997,-58.0213040539581,-48.5856448027572,-54.4768654674624
17.87109375,-40.8457418143131,-36.7012422982234,-28.2300714774377,-46.3356613781576,-54.3655399169677,-57.9718521578713,-48.4020979665722,-54.7261430275253
18.017578125,-40.6677351475968,-36.5818269772863,-28.0686677656833,-46.2887991851877,-54.1564743677031,-57.7190067836426,-48.2407543170517,-55.038912688081
18.1640625,-40.5195354325539,-36.428956414037,-27.8968065108684,-46.2493125188508,-54.0249909684105,-57.2570978591334,-48.1042169883578,-55.3126197992486
18.310546875,-40.4135749956942,-36.2609302613176,-27.7306531517314,-46.2149360864574,-53.9616512912708,-56.6637200769821,-47.9955144434879,-55.4428462740786
18.45703125,-40.3713471196899,-36.1125421414155,-27.5989397157747,-46.1951352486181,-53.9654130947084,-56.0558159180057,-47.9229861222043,-55.3810396855495
18.603515625,-40.4232977845812,-36.0294660162369,-27.5398822699313,-46.2129188181625,-54.0464261515124,-55.5406499108495,-47.9036976545607,-55.1745261934345
18.75,-40.606629767921,-36.0610987309485,-27.5964293443259,-46.3028243979725,-54.2272761971769,-55.1961616524079,-47.9634835810068,-54.9430626944511
18.896484375,-40.9621413701526,-36.2552583384988,-27.8120977513635,-46.5063493790927,-54.5430603488257,-55.0742217100123,-48.1332945163478,-54.8213545675549
19.04296875,-41.5306792647807,-36.6556962285451,-28.2284517692146,-46.8668744261984,-55.0414059391204,-55.2109799081945,-48.4428295004077,-54.9227187929709
19.189453125,-42.3478017410444,-37.3011289635782,-28.8836812039914,-47.4250247444513,-55.7840476028841,-55.6365494660436,-48.9121723119097,-55.3335087470151
19.3359375,-43.4310080531513,-38.222776673075,-29.8101473810528,-48.2130888119881,-56.852049079948,-56.3826515207774,-49.5405937532219,-56.1175264462902
19.482421875,-44.7449118453401,-39.4343211236904,-31.0261027780841,-49.2437310600988,-58.3577146636343,-57.4888401001661,-50.2908762309265,-57.3036707655339
19.62890625,-46.1197534501576,-40.9004548117409,-32.5105340854347,-50.4830242536935,-60.467085480779,-59.0067717921596,-51.0722538557458,-58.8051431905837
19.775390625,-47.1540802431849,-42.4601824460096,-34.1405815343374,-51.7956230484347,-63.4202122047581,-60.9937993939874,-51.7425286633146,-60.1725486414965
19.921875,-47.3890447689944,-43.727473626243,-35.5958365549791,-52.8892984077111,-67.270368504785,-63.4451975717504,-52.1670493678294,-60.4555277525179
20.068359375,-46.8585967549813,-44.2344891258849,-36.4189619999439,-53.4223825846969,-69.3406135616243,-65.9446797024332,-52.3217446164262,-59.337465818754
20.21484375,-46.0566525985692,-43.9712389834604,-36.477300157769,-53.3526905443695,-66.6039902806489,-66.9720548205265,-52.326299911201,-57.7055643040237
20.361328125,-45.3917367389083,-43.414579660282,-36.1656069719346,-53.0140157560603,-63.6208631427045,-65.7001787699179,-52.3614657468421,-56.2593307538183
20.5078125,-45.04783218519,-42.9873682005366,-35.9391915037435,-52.7775751326436,-61.6185250900889,-63.7216657945394,-52.5796143987266,-55.2009850284119
20.654296875,-45.0876377040375,-42.888384670043,-36.0491324658936,-52.8700749984449,-60.3713444391418,-62.0180697290839,-53.0765623622599,-54.5341714965269
20.80078125,-45.5310751278056,-43.1891673371332,-36.6054621521095,-53.4130748955666,-59.625158115075,-60.7281864892036,-53.8956879771987,-54.2066668780459
20.947265625,-46.3867599664709,-43.9140115900284,-37.6656590030414,-54.4900477309395,-59.1660089949278,-59.7952495077962,-55.0237379624453,-54.1452809459009
21.09375,-47.6567724942247,-45.0673625113126,-39.27054359215,-56.1746794005523,-58.8067126928626,-59.1481537010461,-56.3541417812239,-54.2595057907685
21.240234375,-49.3159938617341,-46.6157291908431,-41.4108615373923,-58.4646065577803,-58.4140083827577,-58.7296063393673,-57.6221922614632,-54.4452992818903
21.38671875,-51.2373641679398,-48.3875398924603,-43.7919508065981,-60.831023057998,-57.9526295000453,-58.4953902856838,-58.435449690752,-54.6055035178547
21.533203125,-53.021168037298,-49.8343695734462,-45.2349756502105,-61.4161196734231,-57.4848008882311,-58.4099905871193,-58.5899214024744,-54.6865023285529
21.6796875,-53.9469279182604,-50.0682949056034,-44.5315331544398,-59.7087938987504,-57.1158908130446,-58.443285038475,-58.3057072557776,-54.7034363078832
21.826171875,-53.6939074430036,-48.9798776036111,-42.7275040320576,-57.6477243137517,-56.9402143265005,-58.5687929237203,-57.9331545224743,-54.7261576752507
21.97265625,-52.8041797508973,-47.376036071998,-40.9786611718849,-56.0546855946453,-57.0185987949414,-58.7626854159483,-57.6619675005613,-54.8382534697092
22.119140625,-51.8446269936057,-45.8161080901865,-39.5505264542232,-54.9614279601539,-57.375917921742,-59.0021771415083,-57.5151364614904,-55.1015332606874
22.265625,-51.0321801759671,-44.4694499546422,-38.4265745888531,-54.2581739036179,-57.9983082744889,-59.2622139357262,-57.4314620005405,-55.5368221081448
22.412109375,-50.4066214314946,-43.3625921034158,-37.567058831135,-53.8315586581067,-58.8175772569626,-59.511008240148,-57.3433287883687,-56.1124058594862
22.55859375,-49.9678812695014,-42.4916893088321,-36.9536635175072,-53.5828679077377,-59.6821513129871,-59.7076536670221,-57.2355196065289,-56.7357606956279
22.705078125,-49.7200194536406,-41.8487457681616,-36.577715296797,-53.4285081816047,-60.3483029866042,-59.8067954157368,-57.1614006385596,-57.2652444422089
22.8515625,-49.6673606689462,-41.4195336631598,-36.4096042045248,-53.2970483136277,-60.5745152908817,-59.7722804214332,-57.211831385324,-57.5705002936086
22.998046875,-49.7832816178314,-41.1722637484719,-36.3519726215376,-53.1228714606629,-60.3027803117685,-59.5924801991255,-57.4667287628487,-57.6173969844893
23.14453125,-49.9541703674231,-41.0421224507548,-36.1872213892978,-52.8403618994406,-59.6852030320187,-59.2838382674184,-57.9446615409014,-57.4776405375671
23.291015625,-49.9220971046876,-40.918899842712,-35.6072276999492,-52.3896288167811,-58.9161389490023,-58.8782180221861,-58.5233478572081,-57.2397522827117
23.4375,-49.3576368999805,-40.6591792683797,-34.4431273440185,-51.7398237118202,-58.1195381019702,-58.4052517848267,-58.8254272215615,-56.9225207429956
23.583984375,-48.1622633700725,-40.1476610318759,-32.8558436647178,-50.9135271589769,-57.35442052915,-57.8835041754422,-58.325458053656,-56.4621487307089
23.73046875,-46.5965731628117,-39.3757561155533,-31.1579629753457,-49.9843127159439,-56.6521935878512,-57.3240425978641,-56.9461352976193,-55.775930902278
23.876953125,-44.9984018814321,-38.4469425614165,-29.5786682219859,-49.0466380733106,-56.0387678984981,-56.740163578161,-55.177645930699,-54.8552282971697
24.0234375,-43.5740300979053,-37.5014763328376,-28.2272534160076,-48.1848702698191,-55.5388562231376,-56.1541800550973,-53.471301945362,-53.7943444395103
24.169921875,-42.4081902841667,-36.6495513505029,-27.1411829088792,-47.4590149553483,-55.1718187943913,-55.596158949214,-52.0245528916685,-52.7309994250683
24.31640625,-41.5225084782795,-35.9535090772042,-26.3252003622653,-46.9042016635713,-54.9462960914503,-55.0961774238017,-50.8891067860731,-51.7799353748572
24.462890625,-40.9111227213461,-35.4366773807985,-25.7704183420329,-46.5348766880306,-54.8562628794922,-54.675163057375,-50.0622478186762,-51.011347476058
24.609375,-40.5553284025881,-35.0953647239415,-25.4615211895804,-46.3480751889175,-54.8786892431556,-54.3381561985916,-49.5238749743122,-50.4588001991606
24.755859375,-40.4272171194288,-34.9066513971555,-25.3780456336195,-46.3239637956846,-54.9732456642762,-54.0714019652917,-49.2473599376968,-50.1325736427671
24.90234375,-40.4878996775417,-34.8328992943201,-25.4924649817835,-46.4241457258049,-55.0861255893493,-53.8440129509118,-49.1999860832004,-50.0290897719155
25.048828125,-40.6833914295465,-34.8262493245108,-25.7663167299643,-46.5903433421364,-55.1606904551039,-53.6154619333418,-49.3387812497365,-50.1355528981881
25.1953125,-40.9417041036304,-34.8362768725043,-26.1457554729719,-46.7487731947936,-55.1541171454641,-53.3489733406319,-49.6043476779324,-50.4308703446393
25.341796875,-41.1770994598376,-34.8215154576407,-26.5596846691356,-46.8261051676408,-55.0519124071365,-53.026255705222,-49.9163287216542,-50.8836550487246
25.48828125,-41.307575407042,-34.7608504269858,-26.9261174305239,-46.7750677601535,-54.8697057094281,-52.6549146866078,-50.1778474743957,-51.4477661270494
25.634765625,-41.2821516279663,-34.6578635925029,-27.1712064259066,-46.5933288325554,-54.640976607992,-52.2634394512347,-50.29705367785,-52.0565074808654
25.78125,-41.0989979969734,-34.5349712650597,-27.2547275486318,-46.3186323621172,-54.4004733048483,-51.8880760963751,-50.221146935432,-52.6194603945511
25.927734375,-40.7975457630524,-34.4216904021284,-27.1831064969036,-46.004875822913,-54.1731681126938,-51.5604245135319,-49.9570814530925,-53.0308152888401
26.07421875,-40.4326399797692,-34.3442336255946,-26.9979464627175,-45.6991902338493,-53.9712632307194,-51.3008515663608,-49.5582282971273,-53.1979589489788
26.220703125,-40.0523844230111,-34.3202697192845,-26.7513137970547,-45.4317271567188,-53.7967012836455,-51.1174872072031,-49.0912166144787,-53.0812440802204
26.3671875,-39.6897600854955,-34.3584407005259,-26.4870276098905,-45.2162832290082,-53.6459160561848,-51.0084805782316,-48.6111001894251,-52.7121268203106
26.513671875,-39.3643110149676,-34.4605460673477,-26.2348163273176,-45.0556759506549,-53.5145487410268,-50.9656300637715,-48.1542470775705,-52.1709712885643
26.66015625,-39.0873014882095,-34.6246040122103,-26.0130115416282,-44.947695764854,-53.4008438947551,-50.9784340208251,-47.7420835639375,-51.5480722707626
26.806640625,-38.8665610799497,-34.8477963273752,-25.8339008602427,-44.8898761017864,-53.3072471984291,-51.0381194693889,-47.3876444644075,-50.9185395343253
26.953125,-38.7099204195314,-35.1289095104879,-25.7085024487785,-44.8826650514574,-53.240458673268,-51.1412778301555,-47.1010757372192,-50.336412411247
27.099609375,-38.6273555077654,-35.4702016431089,-25.6497864052994,-44.9311667254138,-53.2106772143119,-51.2926513619614,-46.8931735647616,-49.8385468485806
27.24609375,-38.6322055812103,-35.8787067497059,-25.6744207264945,-45.0458225780398,-53.2307944289664,-51.5066547837202,-46.7771574956961,-49.4503346985058
27.392578125,-38.7417226311705,-36.3669143564486,-25.8034434372862,-45.2423864264627,-53.3159332096334,-51.8075168908192,-46.7691169373397,-49.1902031334354
27.5390625,-38.9771070161406,-36.9526504927538,-26.0623165367428,-45.5414367100033,-53.4832878892102,-52.2283855333127,-46.8875512736987,-49.0725007811348
27.685546875,-39.3631907267739,-37.6579480894761,-26.4808194143909,-45.967590584867,-53.7519707600044,-52.8100921944096,-47.1523318097016,-49.1091623835989
27.83203125,-39.9279906625358,-38.5067286640347,-27.0932512282863,-46.5485824350046,-54.1425501037933,-53.6002882053128,-47.5832412499244,-49.310576692129
27.978515625,-40.702369607481,-39.5211040620353,-27.9394584714559,-47.3143934841769,-54.6760361274216,-54.6532041620945,-48.1979312586834,-49.6859149386094
28.125,-41.7199604207497,-40.7159951365593,-29.0673656987211,-48.2966017492412,-55.372020908858,-56.0288975461685,-49.0085809524954,-50.2429541363679
28.271484375,-43.0173231316131,-42.0919347194909,-30.53817358523,-49.5280527537627,-56.245302879601,-57.7862507891357,-50.0155556885169,-50.9871038386276
28.41796875,-44.6339798356827,-43.627690552515,-32.436695863216,-51.0428747105128,-57.2994435556092,-59.9468290852636,-51.1948046705574,-51.9187319794763
28.564453125,-46.6113362775358,-45.2797250223392,-34.892661993133,-52.876761580541,-58.5143204434062,-62.3518185039737,-52.4746749370013,-53.026628468222
28.7109375,-48.9880986258339,-47.0019248027849,-38.1263976372145,-55.0666828801292,-59.8243307853105,-64.3198270377957,-53.7044164943477,-54.2732063803734
28.857421875,-51.7866201092784,-48.7858586314711,-42.5253074843268,-57.6430381322217,-61.0918457039503,-64.863581751215,-54.6492284205266,-55.5654903790655
29.00390625,-54.9764607121779,-50.6537729169321,-48.0973271630393,-60.5671836427532,-62.1115442958798,-64.2863121498672,-55.0877028271748,-56.7172016777694
29.150390625,-58.366441877313,-52.3926869265612,-48.5562444816198,-63.3766807752324,-62.7083286111309,-63.6660409564681,-54.981875101713,-57.4597130553864
29.296875,-61.212236420543,-52.8880488756222,-44.61095506927,-64.3968585809511,-62.8818365709768,-63.5003460491721,-54.4936426094559,-57.6002117077756
29.443359375,-61.6952000904932,-51.1428434444409,-41.741844284201,-62.7424394507717,-62.8016144804577,-63.7985410740084,-53.8274198095993,-57.2111395939218
29.58984375,-59.4737707454882,-48.4372305205603,-39.6896706481848,-60.2405894822138,-62.6585985697024,-64.1875993975794,-53.1260628300185,-56.5544270797511
29.736328125,-56.5586942176381,-45.9489476221139,-38.049963180424,-57.970462503561,-62.5667719345778,-63.8753981806936,-52.470630521514,-55.8688315915756
29.8828125,-53.9626436949029,-43.945151241793,-36.6508959213027,-56.1139014901894,-62.5524956859096,-62.3935348151407,-51.9078663279238,-55.2911866841186
30.029296875,-51.863352668698,-42.4049373633792,-35.4474162599312,-54.6482574327573,-62.5677387933722,-60.3024210574008,-51.4670972985955,-54.881270388232
30.17578125,-50.229697122287,-41.2588971095466,-34.4383352368657,-53.5190225722773,-62.5006428201364,-58.2645446558965,-51.1655111008813,-54.6571541085729
30.322265625,-48.9896180947389,-40.4368419346854,-33.6221622525039,-52.6654594242779,-62.2039326417913,-56.5337021504616,-51.0081582501286,-54.6155361369244
30.46875,-48.0650509345296,-39.8730978828529,-32.9817318880935,-52.0223668531386,-61.5686336337095,-55.1425910671983,-50.9865425855678,-54.7405588283183
30.615234375,-47.3783844656978,-39.5046131890706,-32.4830624084319,-51.5208492421227,-60.6032377732385,-54.0568798197728,-51.0771346854089,-55.0068667044366
30.76171875,-46.8539513007642,-39.2693509005661,-32.0796556262365,-51.092858499258,-59.4260168418403,-53.2286531880928,-51.2403331284386,-55.3802458625273
30.908203125,-46.4204294177876,-39.1064889978698,-31.7193353816307,-50.6796438609982,-58.1814523504478,-52.6106662012776,-51.4208315791621,-55.8172996022576
31.0546875,-46.0151367355545,-38.9584080438343,-31.352842926096,-50.2404701057665,-56.9771776410015,-52.158996290671,-51.5513656649807,-56.26453714667
31.201171875,-45.5891348388351,-38.7741482467721,-30.9427932916655,-49.7563324976255,-55.8726849061892,-51.8329255954834,-51.5625069280374,-56.6573974177255
31.34765625,-45.1116402856454,-38.5144890118133,-30.4705476216566,-49.2268617155178,-54.8926037710645,-51.5950027543116,-51.3995845520698,-56.9223393783724
31.494140625,-44.5729290155227,-38.1587926684291,-29.9388996202532,-48.664121572271,-54.0421352700492,-51.4124900032239,-51.0419897822345,-56.98920813306
31.640625,-43.9851676449762,-37.711601670134,-29.3701855905964,-48.088176283334,-53.3182518846607,-51.260453825399,-50.5135741611999,-56.8180182441513
31.787109375,-43.3801358447456,-37.2043443920681,-28.8011020207708,-47.5256756261815,-52.7168311379143,-51.1256048278565,-49.875685168032,-56.4260935280332
31.93359375,-42.8034521755742,-36.6891483544223,-28.2762872787075,-47.0094071327843,-52.2368458306271,-51.0089621528383,-49.2076169821775,-55.8888732823226
32.080078125,-42.3070724760548,-36.2275997180327,-27.8426806758909,-46.5768703051164,-51.8824043708054,-50.9255279692187,-48.5876037805745,-55.3105633253146
32.2265625,-41.9431174523751,-35.88067523306,-27.5460615439738,-46.267965387639,-51.663238968747,-50.9007107952871,-48.0827425284771,-54.7905610642468
32.373046875,-41.7611483457321,-35.7038873387899,-27.4303229974506,-46.1232280078078,-51.5942694884394,-50.9649844296874,-47.7477620575527,-54.4059424472491
32.51953125,-41.8092643668916,-35.7478289318933,-27.5394619824639,-46.1839379788255,-51.6948904136746,-51.1486942563323,-47.6290289599274,-54.2085234788347
32.666015625,-42.1385599100413,-36.0625388767325,-27.9223584435007,-46.494835934605,-51.9884730317146,-51.4778998066662,-47.7710585729824,-54.2258872359529
32.8125,-42.8108491264171,-36.7043947109977,-28.6413934402803,-47.1101462801841,-52.5021928768214,-51.970596773199,-48.2249495803979,-54.4566118329603
32.958984375,-43.9104125588873,-37.7446389970025,-29.7884694100541,-48.104702793594,-53.2665072713454,-52.6311748156387,-49.0604516636705,-54.8507844640343
33.10546875,-45.5589173569905,-39.2748061739216,-31.5187499291217,-49.5948951411901,-54.3115229334581,-53.4394378988878,-50.3867624974433,-55.2704436335064
33.251953125,-47.9055089980465,-41.3731413468605,-34.1337900704689,-51.7797189330924,-55.650872415039,-54.3297116415364,-52.3944706324466,-55.4589578207835
33.3984375,-50.8147621381254,-43.8055203566083,-38.3109083768386,-55.000540063019,-57.2236451219938,-55.1620946401145,-55.4408296897685,-55.1331933795191
33.544921875,-52.0988921979642,-44.915222827074,-44.7147593967691,-59.3020142331043,-58.7322100941753,-55.7189177941298,-59.9701410747155,-54.2323324782122
33.69140625,-49.5512481520731,-43.064557503794,-41.5070283007257,-59.6006475737788,-59.4687208024436,-55.7983373864877,-61.9295155346846,-52.9858680991326
33.837890625,-46.3513384359811,-40.2978044181912,-35.8345907248805,-55.1419601217681,-58.889077810664,-55.3777730143376,-57.0888784122649,-51.6813737168133
33.984375,-43.8433700026439,-37.9605757508001,-32.3397220315503,-51.6264571558602,-57.4781917480571,-54.6307225025637,-53.1346321847199,-50.5016873910211
34.130859375,-41.9947133273154,-36.1851785719288,-30.0111684173126,-49.1900461331318,-55.971709387763,-53.7707961322551,-50.4626699113425,-49.5292582890943
34.27734375,-40.6603705402207,-34.8862284787439,-28.3879132097239,-47.4803403490373,-54.6998919704461,-52.9423034083921,-48.6102777508082,-48.7923195908123
34.423828125,-39.7365622100717,-33.9805810551287,-27.2512586065697,-46.2907595837789,-53.7386874914868,-52.2154809917211,-47.3225480235163,-48.2958710117749
34.5703125,-39.1562827975363,-33.4090391012509,-26.4819423610582,-45.5049057160193,-53.0814413014183,-51.6156624052961,-46.4604406034371,-48.0363758031059
34.716796875,-38.8758051175778,-33.1307855264277,-26.0069132149429,-45.0532953673234,-52.7020964487612,-51.1464103398671,-45.9415791287092,-48.0075908431147
34.86328125,-38.8651567320676,-33.1163126943979,-25.7763327893408,-44.8913072559209,-52.5723742649719,-50.8019319916157,-45.7125464249235,-48.202083179103
35.009765625,-39.1016143122167,-33.3415534800517,-25.7521460015396,-44.9871943041634,-52.6647226389416,-50.5727638023664,-45.7347565480275,-48.6103223758905
35.15625,-39.5645725174425,-33.7826931379556,-25.9017844098959,-45.3144923135614,-52.9513044931141,-50.4481651071361,-45.9761559333151,-49.2177604782154
35.302734375,-40.2306063221854,-34.4110255300229,-26.1946528926259,-45.8462284347921,-53.4023114173883,-50.4171753418517,-46.4056276156533,-49.9995701489922
35.44921875,-41.0680509766267,-35.1878987543683,-26.6006173128841,-46.5499361335415,-53.985042341453,-50.4693321199703,-46.9891563922141,-50.9127493224915
35.595703125,-42.0312752821477,-36.0612938901157,-27.0902355206869,-47.3838278616227,-54.6647212652268,-50.5954998567661,-47.6882736480511,-51.8871767927917
35.7421875,-43.0565402756829,-36.9677489286739,-27.6362770767306,-48.2960507425884,-55.4073594252856,-50.7888986946097,-48.4623462519695,-52.8226885923062
35.888671875,-44.0636772344054,-37.8438409331323,-28.2153383133505,-49.2299840288862,-56.183273126573,-51.0461537415948,-49.2759992803914,-53.6060516186697
36.03515625,-44.9678334348323,-38.64551638661,-28.8076899291561,-50.1364359094749,-56.9675598686037,-51.3680210317429,-50.1100175911949,-54.1540217105799
36.181640625,-45.6984264151991,-39.3621606705664,-29.3939358260213,-50.986781682142,-57.7331330477728,-51.7594491352285,-50.969489737564,-54.4541571120416
36.328125,-46.2122136614088,-40.0104359418367,-29.9492946902981,-51.7756665144263,-58.4356343393632,-52.2288113745877,-51.8816916320748,-54.5596084137932
36.474609375,-46.4916117122333,-40.6097972477104,-30.4397873273075,-52.5083239410818,-58.9992690627377,-52.7863950594696,-52.8808749344346,-54.544195739095
36.62109375,-46.5388685345619,-41.1584716379797,-30.826994283831,-53.1826991127263,-59.3256850647236,-53.4424115024629,-53.9816689718352,-54.4651079279447
36.767578125,-46.3802370345568,-41.6284744440099,-31.0847854669837,-53.7842261026979,-59.3440690934762,-54.2048061822024,-55.1418685507114,-54.3553842059104
36.9140625,-46.0729541608662,-41.9866770278355,-31.2199316788231,-54.3031028127389,-59.0709049360936,-55.0770305809089,-56.2214560936307,-54.2346696791095
37.060546875,-45.6977954807075,-42.2300464626494,-31.2793633183651,-54.7636308263632,-58.6096444714091,-56.0557839385672,-56.9889074249421,-54.1211093363621
37.20703125,-45.3380182296426,-42.4053056095631,-31.3366390854991,-55.239316895997,-58.0891375295859,-57.1286404265752,-57.2656221361498,-54.0355270710799
37.353515625,-45.0603413342899,-42.5946834806106,-31.4695075438371,-55.8404594942201,-57.6090723403402,-58.2715323042694,-57.1117786610832,-53.9976881938701
37.5,-44.9068180853265,-42.8838849474547,-31.7438974715916,-56.6899743803487,-57.2242824826137,-59.4464284343644,-56.7707304904765,-54.0190666395821
37.646484375,-44.8952099688613,-43.3377652696752,-32.2084994647671,-57.9079519809876,-56.9522030378736,-60.6005669542741,-56.4653404824005,-54.0967979648936
37.79296875,-45.0226673443394,-43.9900787863835,-32.8958032445236,-59.6049788458971,-56.7852408417296,-61.6704260153796,-56.3108591829577,-54.2119698841841
37.939453125,-45.2700033054414,-44.8393834401865,-33.8247406108631,-61.8519830954415,-56.7017413410126,-62.5945981870526,-56.3326868488139,-54.3342864470185
38.0859375,-45.6064790239624,-45.8429527865731,-35.0020726605877,-64.4999841320945,-56.6754867956604,-63.3349956328853,-56.5005408500102,-54.4335310670879
38.232421875,-45.9960084299233,-46.9065934954734,-36.4205809553004,-66.5928080344158,-56.6843543684563,-63.8936810187283,-56.7543610345612,-54.4940468834074
38.37890625,-46.4048022727886,-47.8784545875704,-38.0499670675882,-66.6842953314383,-56.7173850579898,-64.3068291194184,-57.0279549338484,-54.5237654686828
38.525390625,-46.8083747298602,-48.5695712220917,-39.8077205684358,-65.5099630470195,-56.7786181371985,-64.6124808417933,-57.2734972189121,-54.5509352514979
38.671875,-47.1946928963746,-48.8236488713609,-41.4822705170028,-64.4001599082643,-56.8869308021576,-64.8098221198969,-57.4771810242909,-54.6103925606322
38.818359375,-47.5621883584201,-48.6064957225199,-42.6237387585305,-63.6203987664498,-57.0730847592339,-64.8363496289109,-57.6537509941078,-54.7273396324002
38.96484375,-47.9151012838454,-48.0289828876169,-42.7036833526744,-62.9596940899609,-57.3763145717845,-64.5928144388891,-57.822028838092,-54.9045928390332
39.111328125,-48.2601271491755,-47.2792209665343,-41.7345630581757,-62.1591913408965,-57.8422719350758,-64.0240849344361,-57.9757996031211,-55.1150215771842
39.2578125,-48.6057895498861,-46.5393020772714,-40.2646050012856,-61.1478017890584,-58.5227832857341,-63.1859029997489,-58.0625528263401,-55.3010809786189
39.404296875,-48.9618767756624,-45.9440758986498,-38.7440541285085,-60.0549308254527,-59.476457105977,-62.2142736839619,-57.9815227820453,-55.3871235004553
39.55078125,-49.3344333949213,-45.5756487022347,-37.3596120227119,-59.0366627485298,-60.7665359564031,-61.24190776939,-57.619209581475,-55.3084443707848
39.697265625,-49.7139211461068,-45.4676790663607,-36.1513868716481,-58.1563414805196,-62.4422982203506,-60.3508737436949,-56.9219750546324,-55.0447666431661
39.84375,-50.0598678540134,-45.6013035563659,-35.1019477175305,-57.3776776457629,-64.4508165707308,-59.5718588445591,-55.9452359921799,-54.6309537066618
39.990234375,-50.2945940499941,-45.8844194265524,-34.1775549699205,-56.6094019716171,-66.3394482539592,-58.901341611819,-54.8213891732449,-54.1353897896113


==> csv/sensing/cir_spectrum_2d_main_bins_canc_off_lab_nlos_10mm_12bpm_signal5.csv <==
RawReal,RawImaginary,RawMagnitude,RawPhase,FilteredReal,FilteredImaginary,FilteredMagnitude,FilteredPhase,FeatureIndex,Timestamp
-4.96659294935704,5.24538099369481,7.22364639871151,2.32890115621412,-4.94984583202572,5.25011756567988,7.21560830492961,-2.55432922082133,5,1.9
-4.96291143208187,5.23897674019449,7.21646500490287,2.32914087525274,-4.95073155881524,5.24905395366559,7.21544050704642,-2.52886112099681,5,2
-4.95654507157996,5.23442537521404,7.20878270273756,2.32893393956685,-4.94983762920148,5.24929422405431,7.21500027005374,-2.49132230885541,5,2.1
-4.94411573720797,5.23834839181026,7.2030947721718,2.32730651188916,-4.95016156830973,5.25012912387612,7.21582831409069,-2.51211630012331,5,2.2
-4.93759283517107,5.28457792406198,7.2323292818715,2.32226315394176,-4.94966841604323,5.25161503073338,7.21657117187166,-2.55722801977318,5,2.3
-4.93802278112177,5.25687748723407,7.21240805159178,2.32492877962018,-4.94916118877841,5.25271754562951,7.21702536846636,-2.58404331316404,5,2.4
-4.94314001766039,5.25223604754951,7.21253192252028,2.32588649767214,-4.9486163302526,5.25198066262176,7.21611425666701,-2.53975003412305,5,2.5
-4.95693164634183,5.24160866956554,7.2142659218641,2.32828822985786,-4.94959782300498,5.25250857653822,7.21717252803358,-2.55902178631678,5,2.6
-4.94268619229143,5.25121638716408,7.21147837411227,2.32593757577139,-4.94968158150528,5.25152958254377,7.21651989077514,-2.5470195431419,5,2.7
-4.95307702028393,5.25764322227242,7.2232807104232,2.32637524950317,-4.95016748231934,5.25215729078827,7.21730977746738,-2.56626079738921,5,2.8
-4.94473689337825,5.26647409930596,7.22399974968137,2.32469667868642,-4.95012163952833,5.25427313613968,7.21881901627818,-2.63977742179198,5,2.9
-4.94358168886544,5.26484520948703,7.22202153100807,2.32473444954827,-4.95058418531813,5.25278472623909,7.21804888818971,-2.53204282439573,5,3
-4.94207802794283,5.24313806652874,7.20518091507479,2.32664456191146,-4.95137696753039,5.25275978440883,7.21857381117409,-2.56407285048565,5,3.1
-4.97935235513806,5.25224387460875,7.23740392647695,2.32952936069169,-4.95069837092038,5.25457368109369,7.21943234520659,-2.71307099421973,5,3.2
-4.96400029258569,5.22624981826659,7.20798072054319,2.33046483201836,-4.95200846704433,5.25570363974406,7.22115352621686,-2.75309156570522,5,3.3
-4.96286178216278,5.24258558239256,7.21905122973665,2.32879208707938,-4.95117911718959,5.25544680049433,7.2203982382384,-2.71300033329134,5,3.4
-4.94351978092481,5.26585438137861,7.22271487671216,2.32463255932082,-4.94949173251174,5.25681499835583,7.22024128252509,-2.85311681048626,5,3.5
-4.94360593043852,5.26522859535433,7.22231761672136,2.32470055997271,-4.94920624031498,5.2563865024149,7.21973348912713,-2.8174089221366,5,3.6
-4.94832894988118,5.25655324344074,7.21923205038871,2.32600005851884,-4.9487464015472,5.25727355318185,7.22006618047059,-2.89759267297139,5,3.7
-4.93431826173028,5.27581670445259,7.22369286494283,2.32275994850974,-4.94891006510463,5.26001946459068,7.222179408151,-3.03200521543916,5,3.8
-4.97396289595309,5.25629813202035,7.23664127499758,2.32860344558347,-4.94667247060154,5.25983720276212,7.22050969114398,-2.99979783234966,5,3.9
-4.93190464417989,5.24787747691764,7.20165963039233,2.32516519953777,-4.94497580157814,5.26308345561458,7.22170577831573,-3.06761049022368,5,4
-4.93114101947181,5.27542979447188,7.22124028615023,2.32247520415053,-4.94363940288866,5.26358626291103,7.2211537555827,-3.05094850656367,5,4.1
-4.94102549482038,5.26090365207397,7.21739843550778,2.32485008574596,-4.94444512639497,5.26337278079048,7.22155006631191,-3.04860113616155,5,4.2
-4.93760378488422,5.27637686945731,7.22634651847302,2.32303905832475,-4.94429042760362,5.26256134023075,7.22085279502082,-3.00094181902713,5,4.3
-4.94420565418952,5.27883491484356,7.23265287492018,2.3234733224052,-4.94454157677349,5.26334556278923,7.2215960725371,-3.03872180090263,5,4.4
-4.9502636265979,5.24987447083746,7.21569760538571,2.32682971892128,-4.94669417100408,5.2605426393262,7.22103029255376,-2.9035217172074,5,4.5
-4.9419435952815,5.26845110534857,7.22352985377595,2.32422743176817,-4.94404550200539,5.26206189273251,7.22032120704825,-2.97237275745243,5,4.6
-4.94548859919946,5.24912207724635,7.21187493420726,2.32641956753697,-4.94375765732698,5.26459220853606,7.22197132956619,-3.21348680533043,5,4.7
-4.95399418650683,5.26307911381147,7.22786691619194,2.32595190688516,-4.94396128991248,5.26303719798945,7.22097570221385,-3.01160622176627,5,4.8
-4.94159484615099,5.25467986807782,7.21325308993718,2.32549831054187,-4.9433402420808,5.26412446453895,7.2213443529211,-3.13699939961404,5,4.9
-4.95159388908947,5.26674813670103,7.22889465810036,2.32536224991596,-4.94196680310177,5.26350013482762,7.21995035215228,-3.32261474874754,5,5
-4.96230198672793,5.23937869943321,7.21633772515938,2.32904125712829,-4.93968016015748,5.26301657399482,7.21803589728642,-3.49751117802725,5,5.1
-4.93953019897013,5.27604842630241,7.22742316342596,2.3232647273075,-4.9380786650401,5.26434515357895,7.21790771711368,-3.9349034531241,5,5.2
-4.92816266336059,5.2807715823637,7.22311122312548,2.32166896630119,-4.93868298132513,5.2633841668971,7.2176213514559,-4.37674951901422,5,5.3
-4.93378824308333,5.255214657366,7.20829713056987,2.32465854346694,-4.9378106869801,5.26569849883278,7.21871209646657,-5.01349083463263,5,5.4
-4.93295187300858,5.2750381172175,7.222190894702,2.32269541023355,-4.93391293625382,5.26718219160259,7.21713434706748,-5.71816969701199,5,5.5
-4.91974907815673,5.26826058321001,7.20822450847837,2.32199981716959,-4.93249442155524,5.26866971872296,7.21724998545487,-6.45220748368402,5,5.6
-4.91447929591379,5.27254862401718,7.20776496166396,2.32105941679924,-4.92968724171704,5.26999842324694,7.21630306425524,-7.11953001246244,5,5.7
-4.92944419007191,5.26714600543114,7.21403126314011,2.32308749874364,-4.92697745463028,5.27325652949109,7.21682114619815,-7.78976503640926,5,5.8
-4.949799706987,5.25595827848443,7.21980710022488,2.3262048723297,-4.92614537828792,5.27238560880959,7.21561669410693,-8.58700246396654,5,5.9
-4.93414877271397,5.27920839241025,7.22605461934585,2.32242220393672,-4.92518301732486,5.27141529831582,7.21425071096042,-9.18826468018622,5,6
-4.90332342706528,5.28236711981897,7.20735617400387,2.31899830153582,-4.92368890987076,5.27345887456866,7.2147235028989,-9.9525448561414,5,6.1
-4.92315415506945,5.27401772064265,7.21475638897325,2.32180013016677,-4.9227459272897,5.27029244474399,7.2117686477993,-10.7018199262182,5,6.2
-4.91510055119282,5.28402129551278,7.21658468250519,2.32003843897523,-4.92551743527959,5.26984592156852,7.21333878797263,-11.4049640876034,5,6.3
-4.92707475460004,5.28173408060721,7.22307279041716,2.32146793638231,-4.92575278773371,5.27238654157767,7.21535993330743,-12.2927008228217,5,6.4
-4.92871320651944,5.26472645744284,7.21176528624011,2.32324274506654,-4.92426631134518,5.2735709746391,7.21521222378158,-13.0712248219284,5,6.5
-4.91565197084083,5.26815754594463,7.20535344222091,2.32159399116379,-4.9238170746574,5.27582186738536,7.21654600561675,-13.6592834525765,5,6.6
-4.9143648461801,5.281781148653,7.21444342577007,2.32017525357118,-4.92217356277407,5.27741131165908,7.21658968664881,-14.2140860455959,5,6.7
-4.92069309945472,5.2338745294968,7.18377777840717,2.32536282907763,-4.9235232454392,5.27709958776084,7.21728073876884,-14.6659433241178,5,6.8
-4.95577868202537,5.26245578192891,7.22863633073169,2.326190767974,-4.92442394111818,5.27677516429067,7.21765889101318,-14.9739148484618,5,6.9
-4.91753887781736,5.30557668413604,7.23403985101639,2.31825579990007,-4.92719968401491,5.27687189562543,7.21962370331934,-15.3273782527537,5,7
-4.91011999702101,5.28254363522972,7.21211103930406,2.31967233573392,-4.92662293846979,5.27531220367025,7.2180901650434,-15.4933080646883,5,7.1
-4.94395963004584,5.28521988418584,7.23714626408203,2.32284540954041,-4.92733051376005,5.27410348236219,7.21769297713831,-15.5287304922576,5,7.2
-4.91278311823071,5.29987116796863,7.22662247276263,2.31830983922751,-4.92927892242138,5.27338163236323,7.21849775824941,-15.7144208748051,5,7.3
-4.92086930171193,5.27831470914186,7.21633985156424,2.32116235722118,-4.93129495283719,5.27236617908846,7.21913184936513,-16.0097293418208,5,7.4
-4.93486319889621,5.26980021553043,7.21967236814973,2.32338431243563,-4.93273875878522,5.27606150144385,7.22281507983402,-16.21259917914,5,7.5
-4.95118520885023,5.28527880286467,7.24212724248531,2.32356847377983,-4.93212717077486,5.27457971937672,7.22131734434925,-16.1599851255352,5,7.6
-4.91957706251354,5.26145808518989,7.20313679282987,2.32262692072201,-4.93411093799713,5.27020836070033,7.21947749516551,-15.9457605428512,5,7.7
-4.93791168529287,5.24901308043808,7.20660184347394,2.32566469436476,-4.9357418355482,5.26889977328989,7.21963327401048,-15.6912378259996,5,7.8
-4.94098128343804,5.25877349595811,7.21581559666518,2.32504771783695,-4.93418680814652,5.2674419700738,7.2175063754705,-15.4338055486744,5,7.9
-4.94057324158563,5.26858025608093,7.22268661027444,2.32407682028185,-4.93430420805189,5.26670158297825,7.21704351251878,-14.958268281049,5,8
-4.93946257677909,5.28191372011699,7.23165977450275,2.32270358954087,-4.93297223938139,5.26720412890393,7.21650437992781,-14.4996017533544,5,8.1
-4.9478280378907,5.24319261505623,7.20916576942975,2.3272197754524,-4.93242974077579,5.26865527398804,7.21719452110408,-14.127200643916,5,8.2
-4.94332785170685,5.24874902134296,7.21012181162769,2.32623692603206,-4.93036510007076,5.2669063188527,7.21450670558278,-13.9229480837217,5,8.3
-4.93132166518497,5.26553199889391,7.21413616428872,2.3234303900014,-4.93070336832562,5.26795300120917,7.21550247062788,-13.7895826747373,5,8.4
-4.92374427382396,5.2662684423767,7.2094965830623,2.32259342790329,-4.93033281181409,5.27014520244544,7.2168481086837,-13.4681364515176,5,8.5
-4.91430931700052,5.29024613572646,7.22060525439017,2.31937104541689,-4.9291859309967,5.26979135664289,7.21580523039466,-12.9082516163856,5,8.6
-4.9035537089955,5.28484780617573,7.20933112788169,2.31878761777621,-4.92832313288359,5.27051148637615,7.21574147671516,-12.532503533434,5,8.7
-4.92781071702342,5.28866510162381,7.22864420344123,2.32088833955633,-4.92689703945948,5.27050682387394,7.2147649732678,-12.141783830078,5,8.8
-4.92434487968476,5.26254238610537,7.20718564070838,2.32300738144293,-4.92479956506825,5.27218357183752,7.21455137630968,-12.0132649198985,5,8.9
-4.92397454982675,5.2750649558239,7.21608173841614,2.32178420839238,-4.9221739387024,5.27471859366286,7.21460864603354,-11.7963726898591,5,9
-4.93309445064298,5.27751169650963,7.2240951381997,2.32247595244964,-4.919187974028,5.27755070686134,7.21464994118182,-11.5581981618902,5,9.1
-4.92607183281191,5.25417350052502,7.20225817890766,2.323976392759,-4.9174276954408,5.27876910368217,7.21434179426752,-11.4769408564064,5,9.2
-4.92935686611519,5.27794194261328,7.22185781244088,2.32205718668086,-4.91876769612733,5.27705991219085,7.21400568116299,-11.2914412446959,5,9.3
-4.92092336226565,5.28185310758827,7.21896522968713,2.32083359610712,-4.91986183643354,5.27690351546013,7.21463597555706,-11.2616795210263,5,9.4
-4.92056087080474,5.26499033858271,7.20638900897419,2.32239187440159,-4.91891091688977,5.2754516558162,7.21292558742026,-11.3796666964808,5,9.5
-4.90919470895087,5.28170430507245,7.21086631803781,2.3196575937969,-4.91893736446885,5.27650188809939,7.21371095551485,-11.1998802566998,5,9.6
-4.89250412441774,5.30234947047406,7.21467300121643,2.31601492631512,-4.91909413066768,5.27692784081322,7.21412933247271,-11.1642686356919,5,9.7
-4.90086065219037,5.28210760104752,7.20549067317638,2.31877230109037,-4.91888189823266,5.27681254555593,7.21390018310319,-11.1736332076717,5,9.8
-4.93172932592537,5.26802664633934,7.21623578403128,2.32323531563534,-4.91728539615758,5.27847428564532,7.21402528295183,-11.5214719126774,5,9.9
-4.91777753297621,5.28281464867632,7.21752495500463,2.32042387970822,-4.91532163191957,5.2778828507359,7.21225361750325,-11.6554572975005,5,10
-4.91544876295445,5.26979092625279,7.20640915766283,2.32141874400875,-4.91473272008432,5.27842840614396,7.21225191953294,-11.6655092553312,5,10.1
-4.92468869821274,5.27619540578681,7.21739542593796,2.32174966380164,-4.91366975312555,5.27997241118264,7.21265719191186,-11.5719332308172,5,10.2
-4.92601251041166,5.28060234110367,7.22152063886836,2.32146727830788,-4.91376597641419,5.27892220854573,7.21195402180448,-11.6245266086625,5,10.3
-4.93033542898766,5.27601285816479,7.2211161963959,2.32233856691537,-4.91658130296376,5.27740800818842,7.2127589631198,-11.5486156377362,5,10.4
-4.90531730583593,5.27577612168714,7.20388447694004,2.31982359827589,-4.91745318275178,5.27640878530021,7.21262104967193,-11.5850746610826,5,10.5
-4.90382793102097,5.27025328879075,7.19882616160934,2.32019447797344,-4.91641217655099,5.27571927783865,7.21140632198433,-11.9158826847341,5,10.6
-4.91326750840741,5.28894532789313,7.21894315607309,2.31938794989312,-4.91607655224043,5.27565431014075,7.2111301228368,-11.9315680412322,5,10.7
-4.90674230034076,5.28506240408556,7.21165754990016,2.31909149457765,-4.91487570177749,5.2769332986123,7.21124907209149,-11.8912901665935,5,10.8
-4.91044561170315,5.26805167079257,7.20172510664182,2.32107545251435,-4.91519228610349,5.27554030671678,7.2104480178914,-12.1221784729685,5,10.9
-4.92910336956226,5.28266486582902,7.22513723831558,2.32158536936643,-4.91362019458242,5.27559001169171,7.20941325668364,-12.1964955071473,5,11
-4.91219508943461,5.26911770350088,7.20369779835411,2.32115220109314,-4.91132565223244,5.27563513989392,7.20788222362413,-12.3323343901498,5,11.1
-4.91819624531507,5.25906304933902,7.20044432409239,2.32271401959828,-4.91284426335225,5.27556421803569,7.2088655596663,-12.2525101447222,5,11.2
-4.91341441693891,5.2819700686036,7.21393436608675,2.32006095948853,-4.91324716690369,5.27619656866972,7.20960297674983,-12.2187242253984,5,11.3
-4.89983770693619,5.28641777638297,7.20795549797386,2.31826154863544,-4.91330527463022,5.27418400011694,7.20816982139284,-12.3315094294027,5,11.4
-4.9288042944508,5.25808651114507,7.20698172133677,2.32388162736756,-4.91432766223623,5.27168202037169,7.20703729675039,-12.4763111837645,5,11.5
-4.90557532063777,5.28124850577766,7.20806874316756,2.31933285170025,-4.91470208862367,5.2718300345718,7.20740089591169,-12.4670805845994,5,11.6
-4.90050637843787,5.27659952479357,7.20121276662216,2.31925647607622,-4.91388603509172,5.26975538968616,7.20532789821949,-12.6834410694025,5,11.7
-4.92505925039348,5.27485413753015,7.21666784548834,2.32191401716101,-4.91423731860896,5.27013523139881,7.2058452719341,-12.6475758646434,5,11.8
-4.90906567718964,5.27847384703317,7.20841258369514,2.31994958612965,-4.91255666990344,5.27090491167666,7.20526225763368,-12.5807460955421,5,11.9
-4.91402290885238,5.2627819367069,7.20031213643231,2.3219379039679,-4.91263532247404,5.26981496595687,7.20451835803003,-12.651068651728,5,12
-4.92003333921883,5.25253666739733,7.19693472954829,2.32351985741196,-4.91314105226654,5.26929363327016,7.20448026555986,-12.658186465609,5,12.1
-4.91531315473994,5.26997585539404,7.20645189573869,2.32138747972818,-4.91197855438001,5.27185169324733,7.2055576304965,-12.4408942612671,5,12.2
-4.91849467364684,5.25569448231577,7.19818826831701,2.32306394577286,-4.91341490945638,5.27196598473233,7.20661976133749,-12.3691574112432,5,12.3
-4.91676177515884,5.2740556457653,7.21042365664403,2.32114847131343,-4.91446874222861,5.27258012610559,7.20778702393275,-12.3198889166884,5,12.4
-4.89634781214323,5.2690688929511,7.19286513818693,2.31954530977135,-4.9128884767462,5.27341590978911,7.20732214229996,-12.3722423312933,5,12.5
-4.91443690035677,5.26780077424624,7.20426367123925,2.32150446153646,-4.91354555102107,5.27397152457929,7.20817648954788,-12.3244301708488,5,12.6
-4.90641219423862,5.27964045145582,7.20746029586165,2.31956976654732,-4.91550849939149,5.27326428228319,7.20900253329858,-11.9777293406166,5,12.7
-4.91369182192591,5.29134129084827,7.22098746551311,2.31920517183477,-4.91652100447259,5.27404255766593,7.21026275820141,-11.5841660552761,5,12.8
-4.92424793663056,5.28273429508263,7.22187644410042,2.32108724127128,-4.918926912795,5.27360767240231,7.21158953728466,-11.3259437194934,5,12.9
-4.91420620447685,5.28458336264592,7.2163871803606,2.31989464675659,-4.92040017759753,5.27377452847606,7.21271887545594,-10.9424354909766,5,13
-4.90451579912217,5.28571932541596,7.21062438426207,2.31880321799825,-4.92028176316251,5.27313257473189,7.21216868404953,-10.5220429918504,5,13.1
-4.91760764276292,5.28569683930554,7.21951909791814,2.32013463922418,-4.92234775399332,5.2739566566345,7.21417954188488,-9.93386502798636,5,13.2
-4.93954123766792,5.25358778685749,7.21105070519131,2.32539460164331,-4.92295260186265,5.27431366210553,7.21485322305693,-9.38476746894277,5,13.3
-4.93319590527306,5.26265424737298,7.21331765328519,2.32389274553261,-4.92522712093507,5.27428037601606,7.21637976312921,-8.75212440618234,5,13.4
-4.94658996293135,5.26432234696697,7.22370002382083,2.32508758374737,-4.92592369943497,5.27329387427487,7.21613214267109,-8.25176243160444,5,13.5
-4.93764711607963,5.25786361127449,7.21286966454364,2.32479721399125,-4.92444049107384,5.27238505296278,7.21445621592878,-7.8754258951826,5,13.6
-4.91522238750358,5.2657102470912,7.20327116836078,2.32178217148832,-4.92608292301943,5.2705908508508,7.21426607403317,-7.65008563939364,5,13.7
-4.92320569294381,5.27978195768503,7.21900629004648,2.32126048735369,-4.92747661501371,5.26860283048645,7.2137618082455,-7.31757709119331,5,13.8
-4.92229992265812,5.27244184536953,7.21302152647583,2.3218626403119,-4.92769942112594,5.26811478778305,7.21355647934887,-6.83326220895726,5,13.9
-4.93598094218008,5.27920773229281,7.22730531680136,2.3226074730525,-4.92561186906057,5.26999183557095,7.21350113285042,-6.61429530452958,5,14
-4.92274734242449,5.27851676821281,7.21776839955753,2.32133358568921,-4.92376782233796,5.27155368976238,7.21338472678941,-6.37769680471952,5,14.1
-4.90496622793593,5.27091961802544,7.2000893964504,2.32024717783135,-4.92176183859933,5.2717698792344,7.21217097149282,-6.19743234184601,5,14.2
-4.9355578197695,5.26125873519014,7.21391533571766,2.32426391505424,-4.92159623003674,5.2719105675784,7.21216020041992,-6.19785335815885,5,14.3
-4.92263379504782,5.25987506067945,7.2040689290223,2.32308692863842,-4.92027510298739,5.27033710030951,7.21010849645633,-6.22617512009316,5,14.4
-4.92050412222189,5.27935228416134,7.21684982226194,2.32102730718541,-4.91927189730611,5.27164742785008,7.21038505261014,-6.2474431391324,5,14.5
-4.91240306081813,5.27798940810024,7.21033120071149,2.32033427913617,-4.91993370682653,5.27108623421432,7.21042714962433,-6.00783449475563,5,14.6
-4.90922329787918,5.28295835186145,7.21180437449203,2.31954211352936,-4.92035925565238,5.27110534736318,7.21073182462805,-5.99168155675046,5,14.7
-4.92051217432915,5.26713281010328,7.20792120496526,2.32218398247027,-4.92125908248034,5.27070241666182,7.21105164606687,-5.87375172772422,5,14.8
-4.93549420476598,5.25969255974651,7.21272964059595,2.32440604396549,-4.9228636952793,5.26978431997942,7.21147558587336,-5.52290983988824,5,14.9
-4.89804773586204,5.24525517259562,7.17659901683411,2.32197763532847,-4.92168817948,5.27052902476598,7.21121614390408,-4.8352409185818,5,15
-4.91016401908707,5.29681621571236,7.22260152004599,2.31833143956321,-4.92224637592613,5.27109811129835,7.21201307173371,-4.45535169589178,5,15.1
-4.93090344642359,5.26514632810467,7.21356878766025,2.32342461983478,-4.92254667497935,5.26991992072662,7.21135687820377,-4.17569740515825,5,15.2
-4.94151307691621,5.27945620322798,7.23126609184977,2.32314282451244,-4.92336259958548,5.26833038761768,7.21075177172616,-3.84741759025907,5,15.3
-4.93444509118794,5.27327866909512,7.22192607826211,2.3230128306701,-4.9233892789513,5.26791445802221,7.21046532912877,-3.38130364880701,5,15.4
-4.92582619432243,5.25898436115428,7.20560061393485,2.32349487228959,-4.92376244644444,5.26812196279548,7.21087172118474,-2.5949436231931,5,15.5
-4.92027611437858,5.27093989741545,7.21054259011694,2.32179962577941,-4.92284839710774,5.26868677593595,7.21065913436768,-1.5463874402858,5,15.6
-4.92989034884756,5.26727318560022,7.21442899080748,2.32312060570911,-4.92505673300315,5.2704762507034,7.21347436533407,-0.719344306002066,5,15.7
-4.92440800991376,5.26403580672881,7.20831930637273,2.32287221948793,-4.92580927170848,5.26909277027666,7.21297337377802,-0.23331391646099,5,15.8
-4.92301008069783,5.25732547768409,7.20246481650266,2.32336695762972,-4.92731214489459,5.2673098194688,7.21270414484131,0.261498554333136,5,15.9
-4.90957012963471,5.27755126712035,7.20808062072595,2.32008799852195,-4.92765859752426,5.26595243775576,7.21195114166304,0.812724030418642,5,16
-4.92536335174003,5.2698303721558,7.2132043016928,2.32242014110476,-4.92774846307366,5.26387631001402,7.21049859170939,1.40799869279104,5,16.1
-4.92361156338884,5.2670351305726,7.20996601197414,2.32250735929993,-4.92813661954416,5.26443533819663,7.21117195337523,1.81848548296199,5,16.2
-4.92675610250241,5.26851834457247,7.21319701939725,2.32268540543374,-4.92780543079959,5.26336593091705,7.21016443236702,2.20760232547737,5,16.3
-4.9199470222563,5.27883097016477,7.21608862981736,2.32102008718009,-4.92873151696261,5.26271102126556,7.21032024787327,2.69762713603076,5,16.4
-4.95044079784306,5.2419679676025,7.21006881148299,2.32759990412632,-4.92826499705561,5.26331373712778,7.21044219901115,3.32124513941037,5,16.5
-4.946016961102,5.26181024095841,7.22147705053222,2.3252679681176,-4.92978829566615,5.26277413440289,7.21109150205961,3.73685541937651,5,16.6
-4.93561334333011,5.2462890084525,7.2030429288647,2.32569141781359,-4.93200308664057,5.26009105411565,7.21064630267566,4.02648398019656,5,16.7
-4.93087222843894,5.26625172752817,7.21435431559082,2.32331672492346,-4.93233651350716,5.25947055796183,7.21042105388158,4.08171788354647,5,16.8
-4.91597066069915,5.25703760278092,7.19744481701023,2.32268038809103,-4.93236789270281,5.25898348343669,7.2100867780331,4.05994433215478,5,16.9
-4.94192946896685,5.25875936013083,7.21645459238861,2.32514481568208,-4.93341291703026,5.25758425195541,7.20978121600253,4.08249103554276,5,17
-4.91834325112266,5.27187111293768,7.20990467116525,2.32151552107068,-4.9347012114449,5.25681671155176,7.21010002872759,4.24757362819213,5,17.1
-4.94281296263488,5.2503106422606,7.2109057561326,2.32603646776524,-4.9332409590478,5.25790731000635,7.20989327655298,4.26664188996548,5,17.2
-4.93836241230215,5.24267122338615,7.20229302873466,2.326313610953,-4.93050326502783,5.25840701827216,7.20838725317267,4.46885771265601,5,17.3
-4.92969790100577,5.2617639221562,7.21027606736977,2.32362324667983,-4.92890971588262,5.25968743051493,7.20823166274223,4.57016340731801,5,17.4
-4.92401949293227,5.26070316174575,7.20562042594381,2.32314880828935,-4.92874657222119,5.26021263766265,7.2085037476991,4.49169972787392,5,17.5
-4.94034141875921,5.25032833531587,7.20922471299989,2.32578516803134,-4.92841503399056,5.26305065204754,7.21035447670885,4.17134677426152,5,17.6
-4.93669484964665,5.26885294491729,7.22023319524316,2.3236591582396,-4.92598253652155,5.26453157062114,7.20977484245216,3.92644553149193,5,17.7
-4.93145751668074,5.2561457475122,7.20738103321294,2.32433436030885,-4.92632885219407,5.26435655756671,7.20988324268879,3.35329818292359,5,17.8
-4.91042693884243,5.26830644841395,7.20189874658826,2.32104943472281,-4.92489231110156,5.26490969150545,7.209303119449,2.92398145311012,5,17.9
-4.91489720444241,5.26293436760848,7.201020253269,2.32201219920993,-4.92345306387148,5.2669239958439,7.20978784303464,2.56889556348606,5,18
-4.92875136084036,5.27307942044852,7.21789142003005,2.32245570282511,-4.92350903173748,5.26803138345225,7.21063469641361,2.44166929008256,5,18.1
-4.91166066370095,5.29393178978457,7.22150429413698,2.31875496876761,-4.92482856508161,5.26819618387694,7.21165738002508,2.35281571908429,5,18.2
-4.91030700186967,5.27801130158762,7.20891934705174,2.32011937327109,-4.92393732771966,5.26897132813678,7.21161240991422,2.36734089538875,5,18.3
-4.92284535486541,5.26959594323003,7.21131387424139,2.32218723948903,-4.92330659009813,5.26811804185507,7.21055849653788,2.44936341777719,5,18.4
-4.92413792843234,5.25750138346421,7.2033641540154,2.3234645536932,-4.92333900190945,5.26941759924194,7.21152907955776,2.34469794132378,5,18.5
-4.91965219831097,5.26885717978598,7.20859443534787,2.32193350815608,-4.92542882327598,5.26803190779208,7.21194583183605,2.18730813789445,5,18.6
-4.93042548326379,5.27615996106473,7.2212851612964,2.3223337699919,-4.92676959930818,5.26764459051062,7.21257927025319,2.0714154467791,5,18.7
-4.94117342640601,5.26284556726675,7.21891531289294,2.32468086317178,-4.92799121646993,5.26739321311168,7.2132308269987,2.11172271604694,5,18.8
-4.92875533305391,5.26040521069377,7.20864010155879,2.32365669399132,-4.92769278985564,5.26655088263325,7.21241047243893,2.07973141478426,5,18.9
-4.92849526056672,5.2577602232551,7.20653232135069,2.32388130548466,-4.92843201394717,5.26651472318249,7.21288780427172,2.12892848041461,5,19
-4.93187887022786,5.27303999354156,7.21999861247139,2.32277588930319,-4.92877952176738,5.26658188008431,7.21317414575592,2.43891388979024,5,19.1
-4.93759461660736,5.25029245956577,7.20731652620607,2.32551102245848,-4.92869140906932,5.2669471694368,7.21338061468843,2.92514327271289,5,19.2
-4.93232729286102,5.25789924294945,7.20925495269172,2.32425592247482,-4.93026577499379,5.2666993334411,7.21427549446559,3.21768259795355,5,19.3
-4.94463238394314,5.26981151426236,7.22636165772177,2.32437001242784,-4.92942951117094,5.26576225198804,7.21301985609916,3.42598057656608,5,19.4
-4.90778111771506,5.28298149356495,7.21083968485989,2.31939341901174,-4.92695536587127,5.26684347064286,7.21212044611388,3.67027242348044,5,19.5
-4.91991691505966,5.2775412287277,7.21512466087807,2.32113891040582,-4.92515781258945,5.27021712481458,7.21336506387371,3.91422488477203,5,19.6
-4.92736295652808,5.27046898295374,7.21503631353596,2.32256217965807,-4.92386614108703,5.27120083233119,7.21320174852061,4.06529267724297,5,19.7
-4.92299246335754,5.2622501450465,7.20604825013801,2.32289805215262,-4.92281740728829,5.26969771135838,7.21138764825414,4.22755624334756,5,19.8
-4.94011895532912,5.2656353118419,7.22022787245101,2.32430992476912,-4.92213985967153,5.27124516225309,7.21205291477912,4.15710485409436,5,19.9
-4.91955405356676,5.26397790217503,7.2049618625328,2.32238572807544,-4.92106869018461,5.27249813136504,7.21223630001713,3.89869349794027,5,20
-4.90900953751027,5.27690140977937,7.20722298308428,2.32009246368889,-4.91940792186825,5.27306248682989,7.21151377363483,3.78255373525398,5,20.1
-4.9053871403903,5.30426271492605,7.2248201324366,2.31714586217538,-4.92026312594862,5.27182977613775,7.21119463407701,3.66718769612776,5,20.2
-4.91170353103528,5.27054842097108,7.20440922176032,2.32096687659589,-4.92152781710467,5.27207456548715,7.2122365828654,3.28786095168732,5,20.3
-4.91824533084415,5.25349942089502,7.1964153090073,2.32324706772971,-4.92106760167933,5.27164127783008,7.21160577979764,2.93688646371021,5,20.4
-4.92878649758951,5.27040932119705,7.21596499103075,2.32271193354976,-4.92160066980853,5.27194485877792,7.21219167985127,2.37489198136306,5,20.5
-4.91840208953107,5.27418784140477,7.21163896078592,2.32130234233254,-4.92216724106251,5.27202506583853,7.21263794061305,1.88250382771407,5,20.6
-4.92304239583047,5.27714813530543,7.21696881475193,2.32149282571979,-4.92228241246125,5.27315030459233,7.21353910589485,1.11172267154397,5,20.7
-4.9188987707598,5.26695625456714,7.2066908706081,2.32203711118218,-4.9226756983581,5.27344881316579,7.21402554721254,0.180824579324418,5,20.8
-4.93635790008839,5.2807234902699,7.22866999512727,2.32250235602696,-4.9235941942301,5.2702263391748,7.21229071486706,-0.951204578086695,5,20.9
-4.92138015599865,5.26483624341185,7.20683587365498,2.3224895298871,-4.92373034102101,5.27166730005896,7.21343840396584,-1.83009807574007,5,21
-4.92992234903712,5.26619669736839,7.21366495083528,2.32322581828494,-4.92374354932022,5.27311544249672,7.21450546418428,-2.66329856812857,5,21.1
-4.94748438163085,5.26667800362978,7.22602926235418,2.3249545543124,-4.92266274370117,5.27400370472872,7.21441775822719,-3.3139871649364,5,21.2
-4.92105128175043,5.27860600597444,7.21667701119615,2.32115327688433,-4.92329631887115,5.27440845954629,7.21514590867562,-3.69327702274544,5,21.3
-4.91412225416927,5.28078202123439,7.21354672021427,2.32024498144389,-4.92349689889294,5.27393615919545,7.2149375794365,-4.06712197488028,5,21.4
-4.91732758672631,5.26237055304314,7.20226731194526,2.32231225573269,-4.92397019456969,5.27429348583957,7.21552178444446,-4.26490372691834,5,21.5
-4.9134734393171,5.28928091246514,7.21932918004455,2.31937721115194,-4.92155754973138,5.27353911657019,7.21332454199317,-4.45817970326215,5,21.6
-4.91841703873386,5.27232527258589,7.210287091847,2.32148003588956,-4.92271858143503,5.27286666109074,7.21362767285561,-5.01409705357221,5,21.7
-4.91473602454197,5.28195673021314,7.21482481358865,2.32019634081597,-4.92359952068668,5.27246239926518,7.2139353571059,-5.50233625416803,5,21.8
-4.92663856674074,5.27944965403313,7.22110491661545,2.32163956134969,-4.9201202954759,5.27435713468452,7.21294743177995,-6.17699174800817,5,21.9
-4.92564993611378,5.27100823074445,7.21426053464342,2.32233767952199,-4.91954879252499,5.27444356616137,7.21262114891503,-6.70581231739979,5,22
-4.92505161455755,5.27160150094072,7.21428553571152,2.32222093606326,-4.92039063552214,5.27457334124346,7.21328989656163,-7.11478578344562,5,22.1
-4.90499351719038,5.27091668976801,7.20010584326054,2.32025022949378,-4.92157027877696,5.27433063598351,7.21391891285979,-7.21323500414174,5,22.2
-4.936473568146,5.25609432217902,7.21077657486672,2.32484654586792,-4.92315035524006,5.2717127514903,7.21308409596382,-7.47352849881653,5,22.3
-4.94137455930865,5.26094129363608,7.21766484608894,2.32488176781904,-4.92459777468714,5.27137575955752,7.2138265150135,-7.73257945403024,5,22.4
-4.90225445389063,5.29130956408114,7.21318623311689,2.31804626624974,-4.92598599041544,5.2676530548476,7.21205818796822,-7.95292509033604,5,22.5
-4.91362174338862,5.27972961517353,7.21243533395217,2.32029358221052,-4.92653446478588,5.26522359375351,7.2106599989737,-8.27099718702818,5,22.6
-4.92506621313226,5.28246909730159,7.22224043962005,2.32119515612904,-4.92585407010224,5.2657159489525,7.21055580762876,-8.43426065114117,5,22.7
-4.93266294903887,5.25921538466376,7.21044452382132,2.32416499097076,-4.92585276588311,5.26651889172735,7.21114191262389,-8.51119283495546,5,22.8
-4.93401443333747,5.2552484140534,7.20847656039702,2.32467821462648,-4.92803366753211,5.26644880935149,7.21257875799583,-8.26378990973101,5,22.9
-4.93723349154583,5.26794437745984,7.21993853949274,2.32379964156696,-4.92739496620321,5.26645148044465,7.21214364929391,-7.7539539904375,5,23
-4.93278282900986,5.23356156898411,7.19183656200014,2.3266173860243,-4.92598569336066,5.26575277731973,7.21066981836098,-7.19342692509654,5,23.1
-4.93376873355647,5.24786665980997,7.20292845968669,2.32535481367694,-4.92619253767538,5.26552113333577,7.21064055594615,-6.22617896824242,5,23.2
-4.91680480522646,5.27740884833134,7.21290604715908,2.32083582861219,-4.92619028332601,5.26381444758166,7.20939089010314,-5.4060508135554,5,23.3
-4.92503465970891,5.28203975701373,7.22190490064829,2.32123250105989,-4.92484766146017,5.2630934413867,7.20794817606836,-4.57115183728121,5,23.4
-4.93334523862738,5.27000561888185,7.21878483309579,2.32321137578093,-4.92535423340849,5.26380972799977,7.20881718608656,-3.65614478895103,5,23.5
-4.92817045087024,5.2561290463901,7.20512016174167,2.3240032430152,-4.92488779239129,5.26259836019276,7.20761500319749,-2.65446515126086,5,23.6
-4.92305401235561,5.25185815301217,7.19850504396093,2.32389054953612,-4.92442324427768,5.26381022874805,7.20818278185517,-1.77012898745474,5,23.7
-4.904943429982,5.28829819228964,7.21280582172413,2.31860348737581,-4.92497864783805,5.26451639786218,7.20907761676235,-0.826490169371674,5,23.8
-4.91359243684682,5.25754270037014,7.19618967799304,2.32239106102942,-4.9251587804729,5.26369991988863,7.20860656765864,0.145417580939477,5,23.9
-4.90761212887625,5.27309601676702,7.20348515716785,2.32031024776986,-4.92729523239394,5.26278561358383,7.20939825651836,0.814047943320822,5,24
-4.93924838436712,5.26852711063367,7.22174165405792,2.32394803387257,-4.92935180205848,5.26028107294886,7.20897824424722,1.43962690802505,5,24.1
-4.92795070011376,5.2395006325623,7.19284818283915,2.32556218424232,-4.92880585677934,5.25906090883199,7.20771454488202,2.01303582708531,5,24.2
-4.931194366069,5.28369866867857,7.22731966204252,2.32169931991587,-4.92944544213499,5.25852244939337,7.20775983261743,2.48216027993937,5,24.3
-4.94000307529465,5.2427417674679,7.20346941579355,2.326472686632,-4.93079357463537,5.25851305329854,7.20867584811524,2.91164965112943,5,24.4
-4.9361104578095,5.23725244615381,7.19680482133845,2.32660210449109,-4.93242868199598,5.25639688811069,7.20824251637126,3.1724619092084,5,24.5
-4.94457868019991,5.26552286636893,7.22319800233536,2.32477085160264,-4.93273698134129,5.25770070199049,7.20940599084084,3.8038781861943,5,24.6
-4.95177006534792,5.24948072875913,7.21644474112352,2.32701902990391,-4.93474283907658,5.25620925496692,7.209686345235,4.10472576737127,5,24.7
-4.92624794999869,5.2541434853625,7.20235674134817,2.32399708179351,-4.93360386816816,5.25508597936236,7.20808788836023,4.1971642509804,5,24.8
-4.93648506049367,5.2491290736881,7.20570890230204,2.32550945958013,-4.93282362260899,5.25583362825136,7.20809899450712,4.22281139933887,5,24.9
-4.94057973486047,5.25173600377938,7.21041324543237,2.32567545349417,-4.93270034570451,5.25549822428404,7.20776969528889,4.23580450022308,5,25
-4.92619982566997,5.26078804484758,7.2071725090525,2.32336162669722,-4.93053323403876,5.25828196119262,7.2083205131383,3.97604241570032,5,25.1
-4.91760032833592,5.27449228080749,7.21131484609757,2.32119223848464,-4.93056893028389,5.25920018594746,7.20901353489346,3.47634633210571,5,25.2
-4.93368827943492,5.25370720546065,7.20712976429193,2.3247915938492,-4.93020757930756,5.25793598272404,7.20784493078699,3.04020883817925,5,25.3
-4.92444176255767,5.25392452777432,7.2009617146858,2.32383490098123,-4.92772765613365,5.25846561440593,7.20653277343627,2.63383264337613,5,25.4
-4.91780750784461,5.24922006811927,7.19299256274875,2.32360922850963,-4.92923405851425,5.25808649204542,7.20728820995355,2.10874482660318,5,25.5
-4.92959176631076,5.27933841710352,7.2230387722055,2.32194899026935,-4.92905641199912,5.25939632936481,7.20812163217821,1.57957499403888,5,25.6
-4.91183062363989,5.27893034727941,7.21063004783591,2.32018726166458,-4.92794706865046,5.25867455492888,7.20683589061376,1.14164583024963,5,25.7
-4.93657450899622,5.24918936796677,7.20581410415552,2.32551276996153,-4.92731062964465,5.25841764917393,7.20621342610594,0.707883619122567,5,25.8
-4.93988111750764,5.24908822446438,7.20800614895126,2.32585656031425,-4.92826802372019,5.25641658702733,7.20540653416054,0.00554474150888222,5,25.9
-4.91953106408696,5.25636594062375,7.19938669556414,2.32310532520683,-4.92802564423769,5.25624239683783,7.20511363703281,-0.465766838846916,5,26
-4.9458311809466,5.24921489467588,7.21217741607281,2.32644531528454,-4.92680072818638,5.25895205760466,7.20625977064851,-0.733075884514383,5,26.1
-4.93417565579692,5.26615695884011,7.21654339122264,2.32365984912456,-4.92615210116276,5.26173666132439,7.20785351628277,-1.03242434853151,5,26.2
-4.92615827132791,5.24235293611234,7.19369860509447,2.32510903383762,-4.92192817627355,5.26411760569231,7.20673102662348,-1.16428453121097,5,26.3
-4.91792611859438,5.25744827003318,7.19908047045091,2.32283982242552,-4.92111577409698,5.26493807690137,7.20677949379081,-1.16124914702642,5,26.4
-4.93004645131793,5.24847847290171,7.20082525080738,2.32491999822194,-4.92063082920242,5.26684142556791,7.20783626382543,-0.767342679185158,5,26.5
-4.93053734616245,5.25144273299717,7.20332210163141,2.32468792726214,-4.9187801163398,5.26938721168286,7.20843044334718,-0.495547386389348,5,26.6
-4.90851785389061,5.28915011774316,7.21586145168998,2.31888638715056,-4.91854281267246,5.27224819272022,7.2103612021922,-0.26741079877423,5,26.7
-4.90937535653754,5.28541991647565,7.21371125599408,2.31932526980109,-4.91570543217897,5.27385156573249,7.20959145313135,-0.0905161221643749,5,26.8
-4.87468074275103,5.31029069388647,7.20844640663472,2.31345066611235,-4.91344957553284,5.27451640735457,7.20853819367778,0.141459704120714,5,26.9
-4.90126939534457,5.28959647299726,7.2112601210112,2.31810751180411,-4.91276743263709,5.27685306828695,7.20977785958219,0.319414735115172,5,27
-4.93027022536695,5.27393290063177,7.21955211460559,2.32252867357557,-4.91096660758495,5.2793780401324,7.21039996523427,0.479087429925044,5,27.1
-4.91582185029361,5.28218344395877,7.21573048273397,2.3202851042792,-4.90735906102117,5.28177093497281,7.20969063356927,0.648986355576864,5,27.2
-4.91644611641154,5.29355869410937,7.2244865605494,2.31927568021205,-4.9065818119307,5.28267902313737,7.20982191911917,0.676022744163293,5,27.3
-4.90894523453121,5.27005874383542,7.20217067828185,2.3207330512352,-4.90646672494236,5.28396684493632,7.21068842164231,0.693268667214112,5,27.4
-4.90484951939717,5.27479989992719,7.20285101832619,2.31986832380609,-4.90543500831916,5.28521278603291,7.21090148144714,0.691663587896935,5,27.5
-4.91729041368318,5.27272952823316,7.20981426185185,2.32132752540691,-4.90787236695071,5.28431207205386,7.21189140494433,0.723760381419038,5,27.6
-4.89451539291651,5.29027290402404,7.20716784392785,2.31735632367715,-4.90793424079218,5.28486948216325,7.21234242974185,0.739039786918922,5,27.7
-4.88314834598888,5.27958610582709,7.19160393916242,2.31720529306775,-4.9049552321583,5.28617452189502,7.21126987727217,0.562175741069871,5,27.8
-4.92043310798627,5.26324787913647,7.20502881378014,2.32254404826248,-4.90286431430994,5.28563563960087,7.20945215050097,0.476135413717388,5,27.9
-4.90702172304223,5.30589180112951,7.22712598449077,2.31715886536208,-4.90058595299478,5.28462853622681,7.20716461339043,0.386601005859756,5,28
-4.89596304043596,5.30161715073133,7.21648103345692,2.31643600474869,-4.89907252520842,5.28683553263857,7.20775415175685,0.453877595566552,5,28.1
-4.90636640496119,5.29858141215873,7.22131541209812,2.31777958949156,-4.89907482178208,5.2870051814984,7.20787996476561,0.464843959827292,5,28.2
-4.90207375528364,5.29684280441935,7.21712344337892,2.31750684406613,-4.89663641236346,5.2884124853627,7.20725289323013,0.464524336947458,5,28.3
-4.89154311312653,5.29089841714478,7.20560893249978,2.31699458634162,-4.89507017080783,5.28936399990446,7.20689058102707,0.461419508379649,5,28.4
-4.88863991826497,5.27517797413494,7.19210003470837,2.31818201631643,-4.8955706831144,5.29179245403818,7.20901471666471,0.516542368716382,5,28.5
-4.88682741931444,5.28046635024657,7.19474857811235,2.31749762201157,-4.89461017911745,5.29476565601417,7.2105374016041,0.742841540228019,5,28.6
-4.88927067330852,5.29874969718821,7.20983467704543,2.31602390456197,-4.89476219157595,5.29405712935252,7.21012075569682,0.740747371553126,5,28.7
-4.90487937485479,5.27700533510497,7.20448658743996,2.31966290345422,-4.89569828522507,5.29213200000563,7.20934512229434,0.704004968279469,5,28.8
-4.885591091241,5.29102447846913,7.20166233189067,2.31637584057399,-4.89519264461796,5.29099128147152,7.20816473003641,0.660951615618567,5,28.9
-4.87415425269337,5.30264259306687,7.202457785288,2.31411490364837,-4.89505687607463,5.28925264719461,7.20679753692609,0.596170763590607,5,29
-4.88965500597432,5.31115600956554,7.21921770245183,2.31489764014372,-4.89731154105399,5.2874081067571,7.20698134557575,0.392835093137007,5,29.1
-4.90794655602586,5.30189950482431,7.22482371799218,2.31762803101987,-4.89841163838195,5.28748157580523,7.20778351196721,0.404968521927645,5,29.2
-4.9089978850028,5.29668095452804,7.22170958769612,2.31822575143165,-4.89981494715426,5.28636954723552,7.20792339307474,0.352773047092715,5,29.3
-4.9081322578745,5.27659046922171,7.20639779922463,2.32003272128324,-4.90096581849483,5.28460411443132,7.20741013453895,0.31704841721627,5,29.4
-4.89979307706874,5.28375207121541,7.20597031274511,2.3185084780411,-4.90299015879209,5.28410551972453,7.20842611272923,0.538176184704539,5,29.5
-4.90030876422037,5.27424055881941,7.19934993294468,2.31945934210727,-4.90562146286216,5.28420642121807,7.21028844314919,0.624268544831069,5,29.6
-4.92085375785822,5.26691939145727,7.20799844494545,2.32223882439395,-4.90837836635456,5.28226274097512,7.21073323644476,0.623320094260855,5,29.7
-4.90294118352846,5.27613307176057,7.20252819779729,2.31954824860498,-4.90903066988604,5.27971842407895,7.20930758445609,0.574541365971052,5,29.8
-4.90507043335439,5.26600997884028,7.19656703251021,2.32072253117571,-4.9079821832099,5.2789042765009,7.20799791371795,0.532709488359374,5,29.9
-4.90423200073593,5.27579907073373,7.20316231608016,2.31971108498229,-4.90840314895957,5.27939740383051,7.20864574683783,0.552238465658503,5,30
-4.93119579871916,5.27052360391662,7.21769430391366,2.3229449234785,-4.90671962508673,5.28205022464577,7.20944987317956,0.587154281651424,5,30.1
-4.91979804415199,5.2923361978852,7.22587262735012,2.31973070892502,-4.90734107909467,5.28221770489867,7.20999534847749,0.616171224644419,5,30.2
-4.90999399809447,5.27737474990844,7.2082400981304,2.32014773208562,-4.90765176434646,5.28300999493781,7.21078733837651,0.663339826759019,5,30.3
-4.89813495188368,5.27807988991532,7.2006842265991,2.31887525693486,-4.90530686661651,5.28396598251095,7.20989009329371,0.839862628181593,5,30.4
-4.89431622923603,5.29131558630971,7.2077979983964,2.31723779982141,-4.9047861593716,5.28383033795672,7.20943634539987,0.827334699928786,5,30.5
-4.9144704397485,5.30309160981301,7.23013141825451,2.3181781871567,-4.90309817801604,5.28676387871212,7.21044186270031,0.916440513563976,5,30.6
-4.88624644752752,5.31107713981999,7.21685144166719,2.31455756849689,-4.9022991797737,5.28753779561634,7.21046582389155,0.935674211633799,5,30.7
-4.90787197917204,5.28592931450311,7.21306149161821,2.31912449686214,-4.90022984197714,5.28712371612654,7.20875102551064,0.650121409442122,5,30.8
-4.90434767249353,5.28454032932825,7.20964580163197,2.31889735354003,-4.8996740270792,5.28597276667611,7.20752974950802,0.586090956921249,5,30.9
-4.890370087369,5.27934722990817,7.19633425886906,2.31796455600324,-4.89862434224787,5.28537393166527,7.20637643387288,0.531683684948448,5,31
-4.8961719893446,5.27436969255552,7.19662947517731,2.31902601485351,-4.89970315082842,5.2862826921524,7.20777641938694,0.606701085721726,5,31.1
-4.88312667573206,5.30414600866042,7.20963875741596,2.31489002227659,-4.90090243443296,5.28472214962315,7.20744855638642,0.543970613313014,5,31.2
-4.89384502358555,5.28585999048861,7.20347381156628,2.31770404716633,-4.90029780923299,5.28236056282394,7.20530664273869,0.434448330537215,5,31.3
-4.90429440736388,5.26514057054928,7.19540192496185,2.32072596765233,-4.90237337196253,5.28024455795531,7.20516259327133,0.459922468318735,5,31.4
-4.91257245047879,5.27737385502954,7.20999603931601,2.32040964263798,-4.90198686627868,5.27859517996887,7.20369153579883,0.350126564282441,5,31.5
-4.89634809528708,5.26958989476759,7.1932469948736,2.31949603432751,-4.90326023006662,5.27780271331349,7.20397882893023,0.492074373694762,5,31.6
-4.9121594634309,5.28989377624796,7.21888403828186,2.31918607267071,-4.90547389706535,5.27869576201323,7.20613924318208,0.600132070557925,5,31.7
-4.90990691609507,5.27102853342954,7.20353577938963,2.32073897775492,-4.90756367526546,5.27778114278801,7.2068948727859,0.91063333682819,5,31.8
-4.90661031214888,5.27239098142319,7.20228654083398,2.32027511706749,-4.91072173361357,5.27487335938901,7.20691119468704,1.1478747531005,5,31.9
-4.91322876301153,5.28356907652781,7.2149787985915,2.31989117117769,-4.91260376493703,5.27332210067486,7.20705684112012,1.45629563899319,5,32
-4.90284740528201,5.26448740067945,7.19393774447578,2.32064066910502,-4.91422356311273,5.27367144000899,7.20841730782943,1.75650466971858,5,32.1
-4.9209014017367,5.27423826280829,7.21338061234019,2.32155097316077,-4.91492723602908,5.27407221767827,7.20919016232598,1.84686547861414,5,32.2
-4.91914775835252,5.29095686300473,7.22441964414315,2.31979477679235,-4.91716790359936,5.27456277711059,7.21107626612114,2.064617385833,5,32.3
-4.92333910594605,5.26247964262772,7.2064526600269,2.32291142216108,-4.91701246260457,5.27400753925801,7.21056368729953,2.04274026690696,5,32.4
-4.92418143425747,5.26634482447347,7.20985094213081,2.32263048332221,-4.91767198195641,5.27608570740945,7.21253465149023,2.17811960899592,5,32.5
-4.91831143079045,5.26569362720455,7.20536721519636,2.32209714259195,-4.9189797393535,5.27436239551693,7.21216813301012,2.51552560190923,5,32.6
-4.92535178364805,5.26968198189298,7.21308799218286,2.32243301676898,-4.91901204835275,5.27447167711288,7.21227016451005,2.52352339627812,5,32.7
-4.92172019839132,5.28258396473014,7.22004314777115,2.32084534332146,-4.9192983229785,5.27593382738801,7.21353582033281,2.62454751806438,5,32.8
-4.92547677370069,5.27596716738788,7.21776634421064,2.32185105929241,-4.91577252937159,5.27652795119654,7.21157301293368,2.44257806115667,5,32.9
-4.91013873049874,5.28267568416438,7.21222051360088,2.31966177316234,-4.91395710209617,5.27625203387311,7.21013598024507,2.36194173558974,5,33
-4.91848066766898,5.29804471939827,7.22915831386873,2.31905959859768,-4.91415712743473,5.27615748980872,7.21020363416526,1.86820994991554,5,33.1
-4.92361115831105,5.24998792682042,7.19752180059256,2.32412473114292,-4.913846965411,5.27626143017138,7.21006780158046,1.40218671779272,5,33.2
-4.91364878000176,5.28498973727509,7.21630520809062,2.31979973167418,-4.912245809148,5.27980190292691,7.21157382588954,0.656064943674912,5,33.3
-4.90656897541679,5.28349535425614,7.21039127017173,2.31922174887588,-4.90976583734936,5.28057143801911,7.21044754714357,-0.0677163526190293,5,33.4
-4.87506608484683,5.28196187231922,7.18786411615146,2.31615538324893,-4.90929679711632,5.27840284054674,7.20854231210063,-0.821120700078247,5,33.5
-4.89554720377203,5.28736993780014,7.20573821919121,2.31773502676931,-4.90874272792543,5.27683062199361,7.20701536867077,-1.64263751706455,5,33.6
-4.92593943534739,5.26125056979061,7.20733216098944,2.32329139116582,-4.90946574016712,5.27496879749336,7.20614680137431,-2.34021076396868,5,33.7
-4.92014932794899,5.26769604918813,7.2080851185283,2.32209385530343,-4.90942734275866,5.27233953116345,7.20419655973935,-3.08420418162846,5,33.8
-4.89749639937139,5.31171977302648,7.22494553121448,2.31564325767934,-4.9068324765259,5.27596388016132,7.20508238209997,-3.84959151307693,5,33.9
-4.89311215026568,5.2796859380915,7.19844636848527,2.31821203271153,-4.90634626849591,5.27737639924121,7.20578736451882,-4.33563351090258,5,34
-4.91562267536185,5.25439219758935,7.19527509221291,2.32289618035364,-4.90498490163906,5.2774270422898,7.20489904461873,-4.85180541367217,5,34.1
-4.91827387421913,5.25552832619721,7.19791607962247,2.32305732150344,-4.90606490083712,5.27875622040076,7.20660828824942,-5.29268401178046,5,34.2
-4.91953788964063,5.25847196566109,7.20092913874684,2.32290616769754,-4.90699243385355,5.278669957449,7.20717564519808,-5.74541863499517,5,34.3
-4.91798150135905,5.26386425710948,7.2038051726143,2.32223701266383,-4.90611063678212,5.28105458180855,7.20831836421956,-5.93958607792874,5,34.4
-4.88987789728513,5.29710446379266,7.20903749128063,2.31624057237343,-4.90388198570954,5.28320274992707,7.20837564144782,-6.19400562517949,5,34.5
-4.9073280756119,5.30335248531367,7.22546997953569,2.31742861102227,-4.90402804178425,5.28171255351997,7.20738019249306,-6.21284352766333,5,34.6
-4.8888712062777,5.28415371388792,7.19884311147053,2.31735808113523,-4.90426711257811,5.28278466784548,7.20832931597759,-6.17326463899662,5,34.7
-4.88910607442168,5.29924118776164,7.2100842833504,2.31596089999779,-4.90240208508362,5.28591632936778,7.20935314751073,-5.99891567080665,5,34.8
-4.90760513298563,5.2862485194273,7.21311385952379,2.31906727554446,-4.90133086479658,5.28990655630267,7.21154571259388,-5.77350887475054,5,34.9
-4.91447607341878,5.29225068646468,7.22218750826864,2.3191990598617,-4.89868076195354,5.29261223609211,7.21172395179215,-5.58928547490183,5,35
-4.89117686400547,5.29562223472891,7.20882972249571,2.31651244131129,-4.89618772865476,5.29601365516602,7.21252288641204,-5.38734785661102,5,35.1
-4.89939512834264,5.29234721973414,7.21200469480264,2.31765764969007,-4.89730895051669,5.29560332029443,7.212982995145,-5.36519525739977,5,35.2
-4.89622007058584,5.29362342432323,7.21078497378414,2.3172142983318,-4.89845750687904,5.29388046370002,7.21250216725545,-5.2926638697741,5,35.3
-4.89137731793349,5.29510379737927,7.20858490214373,2.31658166608049,-4.89995323948664,5.29255168243749,7.21254619734751,-5.37447629094519,5,35.4
-4.90434801048766,5.3074012763507,7.22641942570339,2.31674540545483,-4.90153508819439,5.29129798051972,7.21270104748121,-5.35371806826231,5,35.5
-4.885086552681,5.29364580292388,7.20324624832432,2.31607750530787,-4.90172594396683,5.29061669532924,7.21233193783661,-5.37655907710341,5,35.6
-4.8855720684749,5.3080827050703,7.21419132267287,2.31476980575789,-4.90038031204428,5.28925857889807,7.21042108416492,-5.48279174328797,5,35.7
-4.90445378149027,5.29177011046197,7.21501890480911,2.31822649333307,-4.90175023027796,5.28743019127944,7.21001198895794,-5.54928615728229,5,35.8
-4.92225930832245,5.28095534958632,7.21921921697155,2.32105376313865,-4.90386739108298,5.28537084022997,7.20994691418545,-5.81596033490323,5,35.9
-4.90831573017654,5.26687955747505,7.19941550266735,2.32097005394604,-4.90583339416392,5.28356926250914,7.20996568162321,-6.0928132544148,5,36
-4.90967010762242,5.28294306283057,7.21209733508851,2.31958893971414,-4.90779577009241,5.2839159112066,7.21155319053735,-6.50820934449604,5,36.1
-4.91008625802733,5.27739181195111,7.20831543414393,2.32015549038796,-4.90773742658898,5.28247657952773,7.21045727208972,-7.01551182799059,5,36.2
-4.8969828584256,5.27459517285947,7.19734641053677,2.31908727043391,-4.91044963502645,5.27960625666077,7.21020125428474,-7.68922700309333,5,36.3
-4.90898580104328,5.27185319568671,7.20351148480494,2.32056738188826,-4.91388384404315,5.27651588423566,7.21027234023395,-8.45720409705082,5,36.4
-4.92691821880792,5.26557565609103,7.21115872276016,2.32298054859004,-4.91392335918397,5.27609795201721,7.20999276180926,-9.43240453395793,5,36.5
-4.92177811063815,5.27020291395242,7.21102895047506,2.32202162786559,-4.91243266695212,5.27543589295991,7.20849243109445,-10.5729716810472,5,36.6
-4.91688820500375,5.29961023044632,7.22922251802753,2.31875082504623,-4.91309761736717,5.27697729087956,7.2100736995376,-11.3581061440636,5,36.7
-4.90358954494311,5.28868996452535,7.2121724858843,2.31842891281685,-4.91441188535724,5.27519335661947,7.20966591683652,-12.09959473099,5,36.8
-4.92034526236814,5.25633160565335,7.19991801685956,2.32319114823354,-4.91604723676753,5.27363384555348,7.20964271501833,-12.821374180242,5,36.9
-4.93021678569204,5.26790786354394,7.21511544001256,2.32309352826284,-4.91874049873309,5.27280267868791,7.21087186357341,-13.5174339092792,5,37
-4.90496747832093,5.28633699162211,7.21138438528818,2.31879087335064,-4.91943992808284,5.27272940861958,7.21129516680646,-14.1928245530096,5,37.1
-4.90288030930831,5.27234858184144,7.19971491767893,2.31989987423616,-4.91716675754437,5.27431201752251,7.21090445248407,-14.9098870194711,5,37.2
-4.91696008557227,5.28691773043039,7.21997199242837,2.3199537911823,-4.91521101098858,5.27573055743215,7.21061151600947,-15.6081625941006,5,37.3
-4.92675559149327,5.25975191744945,7.20679615997452,2.32351618658407,-4.91558189516611,5.27334578471839,7.20911876998151,-15.9332364873454,5,37.4
-4.93134582636118,5.25711816809323,7.20801381050742,2.32423075264889,-4.91570194126457,5.27419221304411,7.20982129011099,-16.3943652870105,5,37.5
-4.93199526397778,5.26379000360711,7.21332534175282,2.32366362755693,-4.91494805558575,5.2764241927956,7.21093944127089,-16.6373573612854,5,37.6
-4.91807838259011,5.27090068479843,7.20901442683455,2.32158048424592,-4.91269742825822,5.27788513658297,7.21047450477075,-16.8412057194623,5,37.7
-4.89736700180781,5.28614957182908,7.20607943656915,2.31803538821818,-4.91300630028105,5.27591005597349,7.20923897491812,-17.0002967801201,5,37.8
-4.89635340541285,5.2886439327778,7.20722077630521,2.31769701234552,-4.91352082437791,5.27587440047848,7.20956339148641,-17.012990409999,5,37.9
-4.92170969931159,5.26860818516736,7.20981681966403,2.32216566193345,-4.91258105222267,5.27497059337078,7.20826156626829,-17.1261763341134,5,38
-4.90515014422308,5.29969353275978,7.22130524756762,2.31755137206561,-4.91188493995304,5.27683349655708,7.20914815048909,-17.2894221719634,5,38.1
-4.91054474854357,5.28534734242266,7.21445398193814,2.31945087790599,-4.91086006390867,5.27961113184885,7.21047914132841,-17.4554021800039,5,38.2
-4.90095863043416,5.28690013277978,7.20907126551083,2.3183301017371,-4.9098641962218,5.27966936152941,7.20984125490288,-17.4110051190784,5,38.3
-4.90898281461769,5.26066094369883,7.195322497204,2.32162709999131,-4.90855966426469,5.28075669667894,7.20974888948521,-17.1530624472188,5,38.4
-4.90956912256746,5.27188506040628,7.20393233306663,2.32062362700257,-4.91055694695122,5.28058335693798,7.21098137348638,-16.5460362108538,5,38.5
-4.9047430475541,5.27516823803038,7.2030482645929,2.31982267717402,-4.91084699148707,5.28014787920627,7.21085910113825,-16.06976783938,5,38.6
-4.91770613198816,5.28396965887137,7.2183217548449,2.3203076135779,-4.9088771288132,5.28095921946561,7.21011087183783,-15.8445406482343,5,38.7
-4.91802243778437,5.29322742688624,7.22531669141853,2.31946673690611,-4.90929051316324,5.27917950239898,7.20908760115574,-15.3957800389175,5,38.8
-4.91904898404848,5.26454698945428,7.20503281822092,2.32228058221656,-4.90980884239485,5.27828394592731,7.20878519669257,-14.7841785688843,5,38.9
-4.9011194671477,5.28503604174233,7.20781367640491,2.31852228505327,-4.91117588014703,5.27755074184839,7.20917887470051,-14.1785467338814,5,39
-4.92333167673261,5.28389615519669,7.22210172858435,2.32088474459122,-4.91236563056983,5.28020082883369,7.21192890656286,-13.4528330646969,5,39.1
-4.90012398437892,5.28298272226549,7.2056312357795,2.31861475123091,-4.91096855198509,5.28223300379562,7.21246916315087,-12.8898462797525,5,39.2
-4.89610148455133,5.27915560853888,7.20008983875849,2.31856661306716,-4.91194997309015,5.28297705437561,7.21368238591261,-12.280841572295,5,39.3
-4.91052414077364,5.27655721089358,7.20800272870049,2.32027883802688,-4.9104261376739,5.283560933769,7.21307370252201,-11.8742289107402,5,39.4
-4.91728302855438,5.27370510829093,7.21052272391696,2.32123449841897,-4.90902691899604,5.28277130272539,7.21154303799237,-11.4779134897573,5,39.5
-4.91873012121255,5.27736847975382,7.21418907961406,2.32103490828442,-4.9082521606758,5.28442738799761,7.21222674823909,-11.2243492484591,5,39.6
-4.92444957011405,5.29511207450768,7.23107291141457,2.31994047957825,-4.90766802475243,5.2845128285932,7.21189241321751,-11.2373302603406,5,39.7
-4.89140710096583,5.29830333491143,7.21095566871081,2.31628362439167,-4.90658574728833,5.2842384899933,7.21095423674508,-11.3328245307522,5,39.8
-4.9175015219199,5.28484089557023,7.21882016049549,2.32020464160639,-4.9056764795299,5.28519652741389,7.21103987291265,-11.3248307604641,5,39.9
-4.89789627157693,5.29156009098543,7.21040887076711,2.31757926703807,-4.90507966728803,5.28667298500502,7.21171845995582,-11.2898628781985,5,40
-4.89983259497222,5.28296222331928,7.20541805253317,2.31858703610544,-4.90565027325436,5.28681385510431,7.21221040701771,-11.1756075996452,5,40.1
-4.90897712588539,5.28607609799319,7.21392105142834,2.31922291881596,-4.90491748779244,5.28743546224899,7.212166145099,-11.3246643060471,5,40.2
-4.89352570014384,5.28614676948502,7.20346732112427,2.31764447207144,-4.90178159746826,5.29044118429957,7.21224381266829,-11.4404869368987,5,40.3
-4.90926206969925,5.28032975339793,7.20990543444276,2.31979423098213,-4.90009142466934,5.29042648054716,7.21108337465482,-11.5103333940748,5,40.4
-4.88830350351938,5.29543720873314,7.20674450595797,2.31623697196363,-4.89986132153031,5.28945495058585,7.21021366666024,-11.5394505007067,5,40.5
-4.88834292540697,5.29834955722354,7.20891147031972,2.31596696357287,-4.8972625668293,5.29134265760628,7.20983451563249,-11.6148442521484,5,40.6
-4.91794201833593,5.27838852218443,7.214398040505,2.32085859469276,-4.89950046835581,5.28816956593219,7.20903903922134,-11.8431217270847,5,40.7
-4.90775681754954,5.28178600117175,7.20994731897382,2.31950380298173,-4.90229707995806,5.28716499163635,7.21021097256726,-12.1210373629954,5,40.8
-4.87796354699815,5.31644286641128,7.21519875801479,2.31320922904217,-4.90355156122901,5.28661003116902,7.21065949148751,-12.489775988957,5,40.9
-4.90247732372812,5.2949209257264,7.21598721723949,2.31772879346872,-4.90676141372066,5.2841764428483,7.21106867889,-12.7214007628826,5,41
-4.88841576015846,5.28567344541439,7.19964946478121,2.3171682956643,-4.907903910893,5.28396854998777,7.21169521817091,-13.070580764863,5,41.1
-4.8837177108067,5.30938108683582,7.21389119713467,2.31445878196711,-4.9102314416814,5.28227095366877,7.21203397879631,-13.3690802507468,5,41.2
-4.92698899142151,5.25030989922223,7.20006767742219,2.3244363384854,-4.91173053223541,5.28113771485821,7.2122207616908,-13.8278503037589,5,41.3
-4.93618854580152,5.26990275747342,7.2206531860302,2.32350858233252,-4.9125593799921,5.28077585494619,7.21252167605293,-14.2455875298591,5,41.4
-4.92528538240773,5.27886161191788,7.21975179739162,2.3215580991575,-4.91256819128203,5.28091103843599,7.21262671170394,-14.7190460941913,5,41.5
-4.93525378253532,5.25451012131573,7.20878675735652,2.32487365305714,-4.91544729869887,5.27799943518271,7.21244287373428,-15.1156205279586,5,41.6
-4.92411453293968,5.27762714621094,7.2180504450946,2.32155616763732,-4.9180878302287,5.27619834297863,7.21292422233214,-15.436316935051,5,41.7
-4.91856140376862,5.27336845658622,7.21114839408821,2.32139599471728,-4.91881362209438,5.27422793498383,7.21197359626233,-15.5278247112231,5,41.8
-4.90783110260903,5.28361745268625,7.21133964794803,2.31933847499036,-4.92126835497267,5.27136664853745,7.21154216957676,-15.807395841224,5,41.9
-4.92871703917291,5.27368434332819,7.21830992721276,2.32239500347721,-4.92111972605974,5.27272109250627,7.21242909351732,-15.8547406624003,5,42
-4.90787136431856,5.28354338653907,7.21131278243697,2.31934955568013,-4.92039581082358,5.27100651042119,7.21068321815636,-15.7834635510149,5,42.1
-4.91539194341714,5.27859202411867,7.21280886440916,2.32058068946411,-4.91952503042766,5.26929068463856,7.20883487342276,-15.6351040422627,5,42.2
-4.9368042336159,5.27150672707339,7.22224474901175,2.32341897654179,-4.91828741514367,5.26903586063735,7.20780231786349,-15.5905169264067,5,42.3
-4.89785105441224,5.26005814148199,7.18729132587362,2.32055194943033,-4.91884528603287,5.26763654778882,7.20716143142033,-15.5122352383828,5,42.4
-4.91562923822455,5.27218436303286,7.20828265022233,2.32121057045289,-4.91983401143178,5.26698749457071,7.20736240354267,-15.478395359499,5,42.5
-4.92505681555341,5.26791767081686,7.21159768864942,2.32257019005405,-4.92087892460803,5.26499671312995,7.20661899040477,-15.2406167157827,5,42.6
-4.92677764773138,5.24761319036736,7.19795680633769,2.32467129946409,-4.92176849118138,5.26342731276501,7.20608246342102,-15.1905140349498,5,42.7
-4.9139652372608,5.25655587674381,7.19572331585487,2.32252255249083,-4.9226816435627,5.26065456111407,7.20467831661447,-14.9346372970118,5,42.8
-4.91916478384353,5.25119740929992,7.19536353508595,2.32355900181071,-4.92338864296626,5.2589768804052,7.2039348251384,-14.7755276542536,5,42.9
-4.93136685449925,5.25943607918011,7.20971892133357,2.32401292768874,-4.92481793253096,5.25870305605487,7.20471332029107,-14.7715414660749,5,43
-4.93141483395439,5.2649307647507,7.21376103167854,2.32349678877328,-4.92743728817142,5.25790336901162,7.20591852057471,-14.8895439525357,5,43.1
-4.92141497390037,5.25773729395641,7.20167527715537,2.32316619786652,-4.92915712135954,5.25608059340346,7.20576379853895,-14.8603943161723,5,43.2
-4.94028140462642,5.25328213858393,7.21133507642396,2.32549841239525,-4.92958241570341,5.25580690082194,7.20585454374022,-14.8569180350456,5,43.3
-4.91974234527578,5.24749761507689,7.19305887395184,2.32396924431075,-4.92795667844011,5.26014052529453,7.20791667753166,-15.0762225562201,5,43.4
-4.92458293566334,5.25678217490336,7.20314347522026,2.32357789852991,-4.9278882604905,5.26252654448582,7.20961550829081,-15.3063293639932,5,43.5
-4.95538499795707,5.26794701051906,7.23236518599654,2.32563061145216,-4.92812446231811,5.26267487762504,7.20988524796742,-15.3198531991988,5,43.6
-4.93190267773824,5.24966220991975,7.2029589295609,2.32499531522904,-4.92689159742406,5.2630948700164,7.20934963424342,-15.2765937820427,5,43.7
-4.93798706967001,5.24848828012677,7.20627126375744,2.32572221322235,-4.9258979636019,5.26240948614921,7.20817020924759,-15.21577856744,5,43.8
-4.93058564202371,5.2643596672571,7.21277737626593,2.3234670120644,-4.92532440134218,5.26340683394277,7.20850748067542,-15.2234989052644,5,43.9
-4.90564306330848,5.30395030851102,7.22476454562644,2.31720122785229,-4.92445863725865,5.26362689792009,7.20807523233057,-15.2106377203918,5,44
-4.9130758039159,5.28757412623069,7.21780811572379,2.31949778910028,-4.92450770195851,5.26278681723252,7.20749626979856,-15.2068854574515,5,44.1
-4.92223540760242,5.25312574010967,7.19887015088186,2.3236871652923,-4.9236185610571,5.26252790918599,7.20669964233977,-15.1630282251102,5,44.2
-4.91533961087665,5.26489598026783,7.20275594292167,2.32187120895439,-4.92099260474614,5.26148639022509,7.20414309247919,-15.087425038983,5,44.3
-4.91849759426638,5.25602077447729,7.19842850673263,2.32303326939285,-4.91915354118327,5.26247216585444,7.20360599819176,-15.0100203870821,5,44.4
-4.91395866452397,5.27070281527265,7.20605980571721,2.32118121474026,-4.91777911580374,5.26355623234913,7.20345648783848,-14.998700238448,5,44.5
-4.92902647154057,5.25614297028911,7.20571584794095,2.32408858396872,-4.9180158589075,5.26318345041973,7.203346407194,-14.9903178099343,5,44.6
-4.92038018637391,5.23657656613843,7.18553236103569,2.32507352545645,-4.9196232916932,5.26010254538902,7.20218571334677,-14.8088034244799,5,44.7
-4.91302410394495,5.25341637029846,7.19278731825596,2.32272504188349,-4.91936949732067,5.2571024995161,7.19981832081628,-14.5674392983718,5,44.8
-4.92124756591457,5.25440726402737,7.19913003780899,2.32346532090313,-4.91973947389256,5.25818762079751,7.2008633230703,-14.6222453157874,5,44.9
-4.90799485142097,5.26247729310135,7.1959767038243,2.32135451436666,-4.92022633806882,5.25810164831131,7.20113288420221,-14.6553949917511,5,45
-4.9201195397362,5.26258114455769,7.20432762916486,2.32257545487966,-4.92035930383371,5.2580979501911,7.20122104495641,-14.6634808774245,5,45.1
-4.93366330237258,5.25951350217496,7.21134632788764,2.32423789055194,-4.92040090755872,5.258153122323,7.201289769786,-14.6877971126442,5,45.2
-4.92653968952259,5.2638985431117,7.20967552561243,2.32310114505288,-4.91781366082321,5.26039401522578,7.20116513196236,-14.4590421074281,5,45.3
-4.90977647707298,5.24857352988286,7.18703201282742,2.32285526497144,-4.91864414737459,5.26169048044181,7.20267871033946,-14.5011611378562,5,45.4
-4.92704510303696,5.26723231676792,7.21245518018412,2.32283645917901,-4.91959881119634,5.26189775246184,7.20348245672061,-14.5484965560992,5,45.5
-4.92166884516798,5.26377833794732,7.20626023763648,2.32261904451758,-4.92069895540058,5.26058282800044,7.20327739941113,-14.5584633845076,5,45.6
-4.92022614920999,5.25597269891456,7.19957459653728,2.32321313756889,-4.92121481608132,5.25942463944286,7.2027834794817,-14.593288577836,5,45.7
-4.91449951294907,5.27142005298734,7.20695322850189,2.32116824003022,-4.92069422020362,5.26106402653453,7.20362750192148,-14.7673632492108,5,45.8
-4.895392263979,5.28527457802522,7.20409555623362,2.31791685220608,-4.91942260688907,5.26110693680477,7.2027896465386,-14.7226290136688,5,45.9
-4.93117651154189,5.25343061394683,7.20520887993792,2.32456375381252,-4.91827717841077,5.261305572072,7.20215282807989,-14.6535236997948,5,46
-4.92543473362765,5.25611090655878,7.20323602121101,2.32372790896891,-4.91835733629015,5.26315754238082,7.20356136489666,-14.6528628161697,5,46.1
-4.93554944056961,5.23731324602924,7.19646429278575,2.32653957877246,-4.91859237480257,5.26233476066017,7.20312153753317,-14.6267622812096,5,46.2
-4.91470104027062,5.24742084185278,7.18955574474168,2.32346500793498,-4.91795858907881,5.2621439760609,7.20254942229325,-14.5808885959821,5,46.3
-4.91335179332613,5.28389317674945,7.21529992088204,2.31987306953924,-4.9186454109374,5.26141121634643,7.20248476332521,-14.5906514897528,5,46.4
-4.91713232928337,5.26007133568809,7.20045420791017,2.322510454114,-4.9199371039999,5.25929265342863,7.20182114675705,-14.5649275741979,5,46.5
-4.91164911930481,5.26648080158566,7.2013968856492,2.32134643469652,-4.92135259307061,5.25736497377916,7.20137375320254,-14.7510185720038,5,46.6
-4.91081852950486,5.2726491438975,7.20534299144539,2.32067825200104,-4.9201631772172,5.25816139417051,7.20114221095484,-14.7269248353669,5,46.7
-4.93010060369843,5.25653615439937,7.20673742445882,2.32415998390283,-4.92032853327769,5.2592012358146,7.20201435166588,-14.7763273586474,5,46.8
-4.91342963075913,5.26129813815687,7.19882273951754,2.32201833660437,-4.91798437255771,5.26289276150596,7.20310939731227,-15.0073673215052,5,46.9
-4.92915483337166,5.24644682262647,7.19873402995267,2.32502294612745,-4.91571458678115,5.2647753720267,7.20293968848602,-15.3657968681034,5,47
-4.93129152276156,5.24387873505586,7.19832621311587,2.3254835610557,-4.91400527951373,5.26400465420708,7.20121178067548,-15.5045403005736,5,47.1
-4.91379362189817,5.26021474258209,7.1982794400249,2.32215801962812,-4.91412444362965,5.26429832442371,7.20150770029861,-16.0082638643339,5,47.2
-4.91571410544755,5.26378407903448,7.20219883071781,2.32201457183851,-4.91400574540742,5.26494449338859,7.20189954649114,-16.7503948472742,5,47.3
-4.92758436241402,5.26962884793186,7.21457385045457,2.32266412423409,-4.91387681174192,5.26441179692598,7.20142192569715,-17.7119712845142,5,47.4
-4.90507535120989,5.28530308001699,7.21069988618885,2.31889936661598,-4.91402537687317,5.26431628454274,7.20145391976643,-18.6803250324143,5,47.5
-4.88519382517537,5.27189477862235,7.18734953000041,2.31814084189702,-4.9142923211548,5.26446852592826,7.20174739181848,-19.6737723500348,5,47.6
-4.89113079884973,5.27387384509439,7.19283711934499,2.31855925681549,-4.9139262225357,5.26545867439089,7.20221914166317,-20.653957819191,5,47.7
-4.91868146279033,5.26388904850436,7.20430116301098,2.32230565793184,-4.91303775302828,5.26708820104837,7.20280037857239,-21.637122032765,5,47.8
-4.91010604241578,5.27488099812911,7.20649088615197,2.32039482671211,-4.91348468438397,5.26823094456172,7.20394072588854,-22.7152412129012,5,47.9
-4.90914239185333,5.26572408988353,7.19913392112351,2.32116348271543,-4.9136280639585,5.26934021999335,7.2048496928435,-23.8054714025345,5,48
-4.9320319504047,5.2552944934173,7.20715334735948,2.32447330096605,-4.91315895221431,5.27085636886819,7.20563841339403,-24.8625328638908,5,48.1
-4.9168999064203,5.26327727616856,7.20263787619426,2.32218292127318,-4.91578040942927,5.27123063514139,7.20769848378122,-25.712255461682,5,48.2
-4.92439555132341,5.25931875264061,7.20486677793358,2.32331822172199,-4.91961822599468,5.27000163912456,7.20941757175324,-26.3825703014972,5,48.3
-4.91974141916502,5.26506258160321,7.20588229293583,2.32230194515352,-4.92290324582474,5.26927519219495,7.21112633657311,-27.0772580880533,5,48.4
-4.91960372952212,5.27507040825561,7.21310395513484,2.32134072990633,-4.92287339448607,5.27059397181738,7.21207030029052,-27.6812310495798,5,48.5
-4.91757803991647,5.2782046596456,7.21401540113224,2.32083905393893,-4.92367643513141,5.27246855346239,7.21398999865959,-28.1090777945164,5,48.6
-4.92148590973964,5.28933878330488,7.22482721761143,2.32018428843574,-4.9260063331795,5.27246132419696,7.21557611536556,-28.2192063622108,5,48.7
-4.9391542950043,5.2901685415686,7.23748080122231,2.32189343449392,-4.92475363788147,5.27228330783072,7.21458962586118,-28.1744365319364,5,48.8
-4.93508544052567,5.25591783040354,7.20969767363669,2.32472296076813,-4.92506142414,5.27397518876876,7.2160368457219,-28.3125371797827,5,48.9
-4.93383605664053,5.26443003500944,7.21505106200336,2.32378915307548,-4.92542731098562,5.274614761219,7.21675381590531,-28.3493486291967,5,49
-4.91829339538771,5.28103318359592,7.21657269133732,2.32064440153914,-4.92555178355589,5.27441145409573,7.21669029714418,-28.3468845915508,5,49.1
-4.92054557080511,5.29925055951432,7.23144696494987,2.31915541552521,-4.9245070713005,5.27367595141866,7.21543994080784,-28.1889875702037,5,49.2
-4.93943106647854,5.26563010943295,7.21975343830107,2.32424093203926,-4.92550178521826,5.27204558412628,7.21492818390988,-28.0977721786112,5,49.3
-4.91574691153026,5.2529802806561,7.19432898380253,2.32304286654385,-4.92359732253276,5.27125340259447,7.21305158000019,-27.7575463159299,5,49.4
-4.92090112778122,5.28527172836307,7.22145173438364,2.32050864401494,-4.92173914896531,5.26956721143633,7.21055101926965,-27.6553809172908,5,49.5
-4.92915208031654,5.26763319449378,7.21418739031789,2.3230117896615,-4.91933495689821,5.27079426457268,7.20980593204602,-27.4941671088856,5,49.6
-4.92135956257849,5.26241958900073,7.20505654904119,2.32271648615837,-4.91702596482309,5.27075917445361,7.20820387293416,-27.3655617754655,5,49.7
-4.90602247020207,5.26550887345361,7.19684932276245,2.32086678714172,-4.91555828121896,5.26969090171551,7.20642196033863,-27.1193257895197,5,49.8
-4.93050932084727,5.25700988484469,7.20736256145871,2.32415638173435,-4.91475380273081,5.26772410916285,7.20443379081973,-26.9780258819719,5,49.9
-4.89672789482822,5.27904042339134,7.20043136678551,2.31864127732851,-4.91144986661601,5.26858147503788,7.20280680073006,-26.7436720852001,5,50
-4.91499803862744,5.26824805651277,7.20497351172522,2.32151906132106,-4.9093658023141,5.2722287255804,7.20406038329995,-26.5320617280283,5,50.1
-4.9038309436533,5.27186952117617,7.20001153972949,2.32004187138957,-4.90811581931847,5.27340659644931,7.20407333051975,-26.1227680325652,5,50.2
-4.90381915966406,5.26397386346148,7.19422429354923,2.32078816427642,-4.90655500852548,5.27258145021349,7.20240469084222,-26.0262461420691,5,50.3
-4.89921350853402,5.26714563800061,7.19340782759542,2.32001913859492,-4.90538491218411,5.27118536440551,7.20058580293307,-25.9587840931969,5,50.4
-4.91008735045916,5.27368225632974,7.20560076120418,2.32050627818811,-4.90438050869458,5.27257352767148,7.20091929884565,-25.8274516848886,5,50.5
-4.89647989698615,5.27677586580832,7.19860256713528,2.31882995487875,-4.90403183549218,5.27378932180854,7.20156862970947,-25.3897063900941,5,50.6
-4.88865407560531,5.30039453770883,7.21062555721111,2.31580636601328,-4.90396725010069,5.2747768405383,7.20224917916072,-25.345590470495,5,50.7
-4.90465134883803,5.30058404965898,7.22162004824111,2.31741692056108,-4.90311825558603,5.27719678568046,7.20344412229891,-25.0613019791354,5,50.8
-4.90886154000767,5.25690629342808,7.19249507450997,2.32197092088365,-4.90503618633509,5.27640347651593,7.20417294526223,-24.7432849968619,5,50.9
-4.90614831014074,5.24427047349697,7.18141100622217,2.32289564903858,-4.9063759074499,5.27592721765001,7.20473920402106,-24.3468444527757,5,51
-4.89296522483817,5.28355499591121,7.20118476962604,2.31783185399246,-4.90595318857407,5.27585480433263,7.20439834177424,-23.8546697817758,5,51.1
-4.925976569216,5.27281520862654,7.21580386268837,2.32219977496303,-4.90614775348729,5.27551475674346,7.20428217349173,-23.3517930887524,5,51.2
-4.89588828473891,5.29187816687823,7.20927850965173,2.31734489125383,-4.9088143124707,5.27398792078761,7.2049848298114,-23.0734617752572,5,51.3
-4.9039611099369,5.29970734336086,7.22050777252172,2.31742921866488,-4.91172403803889,5.27113951106754,7.20487868684596,-22.8583717580095,5,51.4
-4.92876404339099,5.2615565020373,7.20948623825269,2.32354839017404,-4.91369094959938,5.26773877975829,7.20373114834531,-22.6709479095145,5,51.5
-4.92123553415663,5.25778249820444,7.20158565741398,2.32314371738767,-4.91553199594229,5.26959629403467,7.20634529810678,-22.3293086793428,5,51.6
-4.89371816314831,5.26620426487469,7.1889766183868,2.31954860537903,-4.91653164523422,5.27179130840553,7.20863168868603,-21.9613926441099,5,51.7
-4.912616694331,5.2692616376705,7.20409057353152,2.32118138350479,-4.91695740342337,5.27104319828742,7.2083726922972,-21.5239128879268,5,51.8
-4.93114516377039,5.25692699838231,7.20773709929107,2.32422859335137,-4.91587619419863,5.27101289793504,7.2076129811739,-21.4889801235991,5,51.9
-4.9264805079919,5.26336521134797,7.2092456986603,2.32314570292901,-4.91559282180767,5.26922815811633,7.20611138639229,-21.1044465762973,5,52
-4.93022119912429,5.2563745426387,7.20670204773271,2.3241875303862,-4.91589501812937,5.26761373810258,7.20513324484376,-20.6132881073103,5,52.1
-4.93279514246555,5.28105397902094,7.22647902140902,2.32211096633223,-4.91389257298536,5.26922639822538,7.20494713804322,-20.3417571724515,5,52.2
-4.91914375093588,5.27280566031823,7.21113408375239,2.32150828349696,-4.91211493826681,5.26977923373211,7.20413853921547,-20.230640588536,5,52.3
-4.89850008129704,5.27382956437579,7.1978178165713,2.31931411852688,-4.91214383834862,5.27247885235819,7.20613876039207,-20.1081440487389,5,52.4
-4.91192084929447,5.27242130404557,7.20592761808549,2.32081174329832,-4.91174828329426,5.27217029460855,7.20564334166677,-20.0536084678672,5,52.5
-4.89220444365632,5.26867654923502,7.18975777749082,2.31916030233935,-4.90973362088556,5.27355194867783,7.20527798220165,-19.8583299061969,5,52.6
-4.90788966211908,5.27871988318212,7.20779193239077,2.31980686407456,-4.90808357493017,5.27442179312632,7.20478839520902,-19.6606926608695,5,52.7
-4.90273225651886,5.28252108363368,7.2070668498457,2.31892364956692,-4.90690439409115,5.27602309882424,7.20515309473298,-19.2572395901342,5,52.8
-4.8981262828155,5.26496935979185,7.19107387265317,2.32011455005868,-4.90731537814158,5.2740261084375,7.20397674191945,-18.7095771988691,5,52.9
-4.89409386421183,5.30129930701382,7.21497949368265,2.3162755663953,-4.9071041805446,5.27507995860365,7.20460393698065,-18.3114232848847,5,53
-4.90747447862435,5.26525038692521,7.19765013010256,2.32103886502908,-4.90818241088786,5.27313228321059,7.20391471834711,-17.956578923924,5,53.1
-4.90495455245723,5.27488850128288,7.20298742624456,2.31987062618366,-4.90877932928498,5.27326121879231,7.20441605685498,-17.5111622052868,5,53.2
-4.90502991057182,5.27467318917831,7.2028810677562,2.3198986435,-4.90970132938121,5.27290578856758,7.20478372349885,-17.0969856020537,5,53.3
-4.91489184821708,5.27719151671169,7.21144314154417,2.32066228638415,-4.90919142342086,5.27283988378105,7.20438835235946,-16.6934284587887,5,53.4
-4.93813793512111,5.25509310399331,7.21118643483305,2.32510983465099,-4.90874818757581,5.27416615476093,7.20506029886059,-16.1944048750244,5,53.5
-4.91639818217512,5.28650571247822,7.21928761954804,2.31993566367196,-4.90942630857838,5.2739364875088,7.205354427504,-15.7689686079471,5,53.6
-4.91251707575938,5.24850978426603,7.18885797433527,2.32313972774219,-4.91042436805871,5.27063433444606,7.20361312502987,-15.4877928163088,5,53.7
-4.91968078845704,5.27409746660793,7.21244501868773,2.3214405485886,-4.91077958206629,5.27086083574975,7.20402101675531,-15.0558171593682,5,53.8
-4.90419044490735,5.26405595631354,7.19453744386118,2.32081814676905,-4.91102642655191,5.27115526535882,7.20440472516777,-14.9256203321116,5,53.9
-4.90126088463455,5.27786312095715,7.20265210757872,2.31921384784196,-4.91101736494858,5.27149823342418,7.20464976209631,-14.8445422845872,5,54
-4.89697019053319,5.29976260637221,7.21580215436038,2.31671291194232,-4.90949760358595,5.27182802396324,7.20385693037977,-15.0219860898644,5,54.1
-4.90694185584892,5.26198368551413,7.19489754501751,2.32129427712768,-4.90667099892402,5.2744865472359,7.20387225316231,-15.2165359232847,5,54.2
-4.90706863745609,5.25837131719812,7.19234256151895,2.32164970622194,-4.90590668211764,5.27299826603974,7.20226210120566,-15.4985025310817,5,54.3
-4.91209226072288,5.26819490387318,7.20295272253324,2.3212291199052,-4.90600353054573,5.27527204401376,7.20399032674308,-16.1234317147485,5,54.4
-4.90816353077033,5.27871608620077,7.20797563560662,2.31983504905848,-4.90526048345228,5.27648248646321,7.20437031034141,-16.7175105231007,5,54.5
-4.90491210972851,5.27913177402808,7.2060665478272,2.31946533078983,-4.90518777235793,5.27634603754372,7.20422091178653,-17.685632717809,5,54.6
-4.89513495050288,5.28147879371944,7.20113632922909,2.31824882316131,-4.90544911435964,5.27538895680516,7.20369807455818,-18.7880858301314,5,54.7
-4.90139207451608,5.28965390653793,7.21138563100608,2.31811457725808,-4.90683586155863,5.27308815231924,7.20295532487197,-20.0420696259759,5,54.8
-4.90646206369206,5.26715805692815,7.19835564411154,2.3207552883646,-4.90680013783324,5.27370016436765,7.20337873337678,-21.004483167301,5,54.9
-4.91377610532465,5.27806889792825,7.21132490632179,2.32046614356622,-4.90509890599674,5.2769601099388,7.20461225942697,-21.7860952157361,5,55
-4.91002117624215,5.28983321845079,7.21738480546602,2.31897468047982,-4.90293684018804,5.27889548992391,7.20456094805208,-22.533568695626,5,55.1
-4.90324520068087,5.26228212036019,7.19259526264773,2.3208901003576,-4.90290049393501,5.278918546975,7.20455308591583,-23.0154250953093,5,55.2
-4.90465833065671,5.26542107135583,7.1958552236102,2.32073640564643,-4.90369280643475,5.28038730462253,7.20616854806137,-23.4312294123361,5,55.3
-4.91499790412003,5.26985214805528,7.20614640843961,2.32136719689194,-4.90527909330092,5.2804462428867,7.20729122579399,-23.7628946754773,5,55.4
-4.90647744741894,5.26993984214343,7.2004018555801,2.32049352067152,-4.90661417005329,5.27955725534298,7.2075488170137,-24.1150157218485,5,55.5
-4.8849526235816,5.30075060962309,7.20837840017132,2.31539541688194,-4.90696054664236,5.28086293327515,7.20874066191011,-24.3308649011594,5,55.6
-4.88398540520974,5.29335484367958,7.20228567465967,2.31599254506444,-4.90721850960345,5.27950835667628,7.20792611953038,-24.2233997305835,5,55.7
-4.90769102948091,5.27901582786492,7.20787342783541,2.31975872446694,-4.90595444933389,5.27902518801885,7.2067123673399,-23.8310995127728,5,55.8
-4.91521217222506,5.29822562344596,7.22706755571917,2.3187111213469,-4.904926436611,5.28083569014325,7.20733973364526,-23.2060374205493,5,55.9
-4.91575667976319,5.28224499115366,7.21573113975322,2.32027268181228,-4.90465426013403,5.28029975090836,7.20676208183793,-22.7178733778981,5,56
-4.91874807229682,5.27809706846958,7.21473431686232,2.32096787465951,-4.90355393594864,5.28016008921648,7.20590991884486,-22.1052371972662,5,56.1
-4.91096495935006,5.28413187004639,7.21384962776492,2.31960823694399,-4.9039198216412,5.27988149346715,7.20595552577317,-21.6682886175865,5,56.2
-4.91712962381883,5.26045940214299,7.20073585538529,2.3224733768119,-4.90537015993008,5.27785868421257,7.20545625609464,-21.2720677727603,5,56.3
-4.89358839273779,5.28355202590417,7.20160602698968,2.31789562313851,-4.90713803566741,5.27356222014434,7.20351344764791,-20.9627290798091,5,56.4
-4.88988103528331,5.28581864797738,7.20075102461742,2.31730399713188,-4.90656139298747,5.27293271449895,7.20265977642607,-20.6633989426055,5,56.5
-4.90112003645606,5.25845386130221,7.18834575011491,2.32103685585515,-4.90710828566681,5.27091704751718,7.20155685069631,-20.5542050137796,5,56.6
-4.90069368971005,5.26803654606083,7.19506828952974,2.32008544029341,-4.90655814325241,5.2715784223631,7.20166687551496,-20.6113542221448,5,56.7
-4.91123396142214,5.26631809740215,7.20099474564811,2.32131968287432,-4.9059372130222,5.27100498187583,7.20082403812511,-20.5312482502779,5,56.8
-4.90380702133706,5.27445408931356,7.20188789435043,2.3197950152037,-4.9064862863459,5.26932441626302,7.19996897660578,-20.3808514371284,5,56.9
-4.906967789795,5.23750081079268,7.17702916485224,2.32362342697626,-4.90639822913884,5.2700322443609,7.20042621603678,-20.4143559241286,5,57
-4.90019467464168,5.27083225447475,7.1967757019514,2.31977008044746,-4.90808413513349,5.2703474525181,7.20180401013412,-20.7708962743224,5,57.1
-4.92232177705654,5.27202195268296,7.21272952123231,2.32190458245008,-4.90902942599021,5.26864993693258,7.20120293258945,-20.9109773730817,5,57.2
-4.90860482837591,5.29084286415063,7.21716146239565,2.31873567381136,-4.91083294156187,5.2681372476561,7.20206006566059,-20.9866188532464,5,57.3
-4.9106759793041,5.27064234213513,7.20377743079434,2.32085363590634,-4.91258972016811,5.26982022646405,7.20448888964962,-21.2132532385977,5,57.4
-4.91810291255823,5.26228451707988,7.20273382801367,2.32239906114555,-4.9127027000636,5.27011207055254,7.20478006831641,-21.2378579590451,5,57.5
-4.91598488012699,5.26966116741533,7.20667996798819,2.32148542536122,-4.91351139812965,5.26971734157427,7.20504299322241,-21.4305308220533,5,57.6
-4.91550517066832,5.28764973194782,7.21951735025513,2.31973717152016,-4.91416575896312,5.27293899465243,7.20784437605942,-21.5298973018764,5,57.7
-4.90216981642066,5.26375094536565,7.19293701653667,2.32064151110996,-4.9157181016655,5.27317307689439,7.20907422873809,-21.7588342505374,5,57.8
-4.92456573888766,5.2517889007079,7.19948848003974,2.32405032218728,-4.91489264224162,5.27331696742082,7.20861731717632,-21.7542335399794,5,57.9
-4.92353181159109,5.28991527056421,7.22664300138715,2.32033721131286,-4.91579090136529,5.27081326788799,7.20739672500213,-21.5176907737677,5,58


==> csv/sensing/cir_spectrum_2d_main_bins_canc_on_gain_incr_lab_nlos_10mm_12bpm_full_spectrum2d_plot_non_normalized.csv <==
freq,feature1,feature2,feature3,feature4,feature5,feature6,feature7,feature8
0.146484375,-17.7442080993827,-12.8667399571504,-4.13131629761194,-23.7164777762256,-29.331461168106,-28.4945558321215,-23.6136064140584,-28.9770340285519
0.29296875,-11.9997139704978,-7.12058051505713,1.61610543806662,-17.980751664478,-23.5439754276508,-22.7542538891801,-17.8869241125682,-23.21365211734
0.439453125,-8.94089158179536,-4.05827989937649,4.68032166372438,-14.9382745056025,-20.4127411161071,-19.7023995007462,-14.8566145780315,-20.1216609878378
0.5859375,-7.0963806178541,-2.20729555733228,6.53355147416384,-13.1204779269085,-18.4649133743189,-17.8676070615228,-13.0493154881498,-18.2269456821332
0.732421875,-6.01006944577622,-1.10957319283097,7.63330276084929,-12.0755837071294,-17.2415644170733,-16.7937310084389,-12.0055818649307,-17.0690566144108
0.87890625,-5.48459056345931,-0.564673124783366,8.17912223759627,-11.6126136514065,-16.5403274650093,-16.2833466567651,-11.5227356692688,-16.4441274302754
1.025390625,-5.42130725111957,-0.469141598231646,8.27301166350794,-11.6421710047902,-16.2541207875,-16.2376786212148,-11.4938488606819,-16.24397610351
1.171875,-5.76890478124991,-0.764090218571915,7.97148601707894,-12.1261762875631,-16.3179639506222,-16.6050152185925,-11.8548523022992,-16.4034058035971
1.318359375,-6.50274987022684,-1.41292251927819,7.30723514576187,-13.0585872037639,-16.6860582503096,-17.3595782337072,-12.5618767934482,-16.8778306992012
1.46484375,-7.61503726312653,-2.38897134005485,6.30048611818287,-14.4558840659614,-17.3195940527068,-18.4903528868924,-13.5791169270105,-17.6314954084751
1.611328125,-9.10837412812515,-3.66573500914411,4.96726955750961,-16.3436211844278,-18.1796094095757,-19.9911501775629,-14.8711921336854,-18.6301219722603
1.7578125,-10.9877149805364,-5.2062926856067,3.32826205979742,-18.7053865738085,-19.2243334644525,-21.8432138752273,-16.3989571154243,-19.8366030850213
1.904296875,-13.242612484763,-6.95141367401281,1.42026730595386,-21.2827627746873,-20.4129372620733,-23.9744401785271,-18.1205128119839,-21.2112180224373
2.05078125,-15.8035319947404,-8.81238563189751,-0.691443333910087,-23.1460752325716,-21.7166797733841,-26.1738878652381,-19.9991913703978,-22.7193853794197
2.197265625,-18.456263023997,-10.685134051435,-2.91250350580089,-23.2907264472992,-23.1311413177385,-28.0111690327026,-22.0123263742335,-24.3471967249985
2.34375,-20.7958273125161,-12.4978463020051,-5.15484682263296,-22.4231964279391,-24.6702375520011,-29.0448767207326,-24.1322440961555,-26.1139003133003
2.490234375,-22.5127023654951,-14.2537117346448,-7.40180447818698,-21.6148241667567,-26.307339028158,-29.3036449757659,-26.213175135605,-28.0491908483661
2.63671875,-23.8217807909587,-15.9742818786041,-9.68470252801255,-21.206300481228,-27.8170128437848,-29.1553401966555,-27.7443779140338,-30.0563450085149
2.783203125,-25.1848897990274,-17.4759186916955,-11.7181311351063,-21.1844364146454,-28.6161379935266,-28.8132517946186,-27.9744264513707,-31.541539289051
2.9296875,-26.6669919283531,-18.1338742349716,-12.2763742212344,-21.423922208806,-28.2360691181675,-28.2736597710502,-26.9903302067732,-31.4429785965078
3.076171875,-27.3698208851896,-17.4520135016394,-10.7284392451672,-21.7480354111024,-27.094893496299,-27.5017541549814,-25.6145976307743,-29.9076035191389
3.22265625,-26.1713630695086,-15.959951988507,-8.50348812724187,-21.97045194859,-25.8972901450588,-26.5606552190226,-24.3512544714459,-28.0855862166864
3.369140625,-23.9244834411941,-14.415830734106,-6.57077760289815,-21.9734098470101,-25.0002185347546,-25.5888531740406,-23.3293863256186,-26.5617704864956
3.515625,-21.795366903066,-13.1497211989264,-5.11456008611886,-21.7682496236512,-24.5056547208353,-24.7176330306078,-22.5379285518098,-25.4574142145542
3.662109375,-20.1131721713357,-12.230952026334,-4.10221262156331,-21.4615520557229,-24.4201356505018,-24.031405043327,-21.9384060285149,-24.7588289522353
3.80859375,-18.8792588744837,-11.6464657026277,-3.47220966502703,-21.1711154174185,-24.7176126577293,-23.5718505959738,-21.5031814637615,-24.42684588569
3.955078125,-18.0385450084245,-11.3661054916035,-3.17089677211672,-20.9785594286154,-25.3518495185687,-23.3534316908129,-21.2246706279713,-24.420953543358
4.1015625,-17.5409258243224,-11.3604029359461,-3.15562393083152,-20.9277543330331,-26.2475769868089,-23.3746845784302,-21.1114854803842,-24.7010361182208
4.248046875,-17.3483907558421,-11.6027437535267,-3.39030186098531,-21.0389862703061,-27.2839757404753,-23.622928503385,-21.1790683491184,-25.2234145266888
4.39453125,-17.4298166448254,-12.0652863112392,-3.83751618268039,-21.3201530713812,-28.2912795203154,-24.0733642489989,-21.4395575293064,-25.9356522340639
4.541015625,-17.7517510029885,-12.7104067771943,-4.44665315828232,-21.7698983253382,-29.0939800316796,-24.6835276905226,-21.8924752627157,-26.7724596567082
4.6875,-18.2659839315514,-13.4778244520578,-5.13833360712339,-22.3722476853026,-29.5941531737911,-25.3849102615539,-22.5153477087908,-27.6555152904487
4.833984375,-18.8949803574313,-14.2710458670864,-5.79323371676842,-23.0832795170225,-29.8008396686548,-26.0781424992375,-23.2537209668027,-28.4997782596393
4.98046875,-19.5234496165628,-14.9580768263759,-6.26887264900197,-23.8139891409544,-29.761175192614,-26.6461392191987,-24.015377945513,-29.2255586989716
5.126953125,-20.0171727805869,-15.4113158337343,-6.46501364913621,-24.4269305261256,-29.497294149865,-26.9969376831389,-24.6835286326574,-29.7714316264094
5.2734375,-20.2839063819703,-15.5810807888714,-6.39490719624732,-24.780371310742,-29.0245229967374,-27.1140785979616,-25.1631020538109,-30.1046825138462
5.419921875,-20.3348030191523,-15.5309548132858,-6.17610080329804,-24.819624066294,-28.3986467530264,-27.0629157636135,-25.4374894706806,-30.2306963090796
5.56640625,-20.2736925913892,-15.389038615524,-5.95199184141412,-24.6232167595403,-27.7167812115709,-26.9448191082923,-25.577264074825,-30.1979268101369
5.712890625,-20.2272282960675,-15.2759459568839,-5.83213193766027,-24.3408006987713,-27.0762609982965,-26.8479595211914,-25.690258387631,-30.0880869614145
5.859375,-20.2910540344529,-15.2720351331519,-5.87982601632449,-24.1052881717968,-26.5410608095885,-26.8261604683759,-25.8679885548937,-29.9914399356206
6.005859375,-20.5165456976257,-15.4191454799889,-6.12182603434906,-23.9982062229987,-26.1344431830235,-26.8983579898969,-26.163307411303,-29.9814324453352
6.15234375,-20.9163263492847,-15.7311853918187,-6.55837557193074,-24.0565083668431,-25.847254670501,-27.0532750146675,-26.5895956981202,-30.0994661228723
6.298828125,-21.4678897781837,-16.1993889555014,-7.16611372595994,-24.2883038061908,-25.6510097408989,-27.2528641698813,-27.1236973990777,-30.3491659422484
6.4453125,-22.1068259626318,-16.7872926419746,-7.89235510677623,-24.6830950560981,-25.5117907625516,-27.436650346654,-27.7059582210676,-30.6962969130549
6.591796875,-22.7119498943704,-17.4149085124393,-8.64237142045157,-25.213747716571,-25.4029731731305,-27.5339900882524,-28.2427836951672,-31.0753984382439
6.73828125,-23.1063523114234,-17.9427558052373,-9.27149668497517,-25.8309094131652,-25.3135163955534,-27.4889290348692,-28.6262066332249,-31.408550162091
6.884765625,-23.1232870425204,-18.1936757813222,-9.61410973417446,-26.4543423442633,-25.2489924052579,-27.2884303086236,-28.7783710089643,-31.6349056878198
7.03125,-22.7282661161421,-18.0516392190136,-9.57188537603993,-26.9750665468481,-25.2262229949004,-26.9721843780771,-28.6947538704935,-31.7321939992715
7.177734375,-22.0564148236793,-17.5647182110515,-9.19229318745695,-27.2899239449063,-25.2658031846469,-26.6151055857827,-28.4421416835722,-31.7101325317298
7.32421875,-21.3088580429932,-16.9115694865879,-8.63501352876035,-27.3648795970867,-25.3865095607135,-26.2993789338962,-28.1148920863415,-31.585015191941
7.470703125,-20.6490795184834,-16.2803987536438,-8.07279487805638,-27.2681863679247,-25.6027835991664,-26.0958849087504,-27.795496681693,-31.3655613992089
7.6171875,-20.1783076601889,-15.8023205198822,-7.63470181529428,-27.1310405236494,-25.9241344393053,-26.0589753858127,-27.5426020184246,-31.0637135547375
7.763671875,-19.9523029119042,-15.552492958656,-7.40376176810283,-27.0820915007089,-26.3546281576525,-26.2284385715183,-27.3969870311915,-30.7149003780443
7.91015625,-20.0010391869503,-15.570976581897,-7.43309721712666,-27.2121833235431,-26.8911817290549,-26.6322802439544,-27.3911341200379,-30.3836759827566
8.056640625,-20.3407381383853,-15.8785739495791,-7.76003075864879,-27.5698683279291,-27.5205843889864,-27.2860549104896,-27.5555119475858,-30.1494622447367
8.203125,-20.9788195969972,-16.4833204629516,-8.41352904356306,-28.1649965951874,-28.2169115413894,-28.1843744370284,-27.9203281129279,-30.0868564154639
8.349609375,-21.9132412427248,-17.3773410861688,-9.41359536023991,-28.9651757444572,-28.9431136359839,-29.2775655691087,-28.5133460541927,-30.2528445956229
8.49609375,-23.1262647112776,-18.5212437246629,-10.7563950521436,-29.8797455103145,-29.6612789725273,-30.4278270337168,-29.3535746257668,-30.680105177487
8.642578125,-24.5719572252847,-19.8118802747909,-12.3667600581599,-30.7396657828895,-30.3512820700745,-31.3746763832875,-30.4380586305312,-31.3670849553808
8.7890625,-26.1598582284509,-21.0464201350699,-13.9943112840224,-31.3144232044252,-31.0267866180884,-31.8313421587769,-31.7158690626563,-32.2519550196162
8.935546875,-27.7487005051238,-21.957015730108,-15.1462754451112,-31.4211463504589,-31.7325766424909,-31.7477136833606,-33.0471275513673,-33.1619785039982
9.08203125,-29.1747413374695,-22.3961597452591,-15.4389402103242,-31.0568741113193,-32.5178493815258,-31.3752826774924,-34.1806532488976,-33.7810508283862
9.228515625,-30.3035056218987,-22.4824516967243,-15.1120636982451,-30.3763342140175,-33.3914737989271,-31.018070153181,-34.8484001643869,-33.7924773934586
9.375,-31.0235051319704,-22.4588453129919,-14.680337215347,-29.5561778490511,-34.262205629284,-30.8667280559462,-34.9633341566778,-33.1854049666153
9.521484375,-31.1879424145179,-22.4842367449868,-14.4337294837263,-28.7180611500489,-34.8783777935886,-31.00288342229,-34.6241956846251,-32.2508320721209
9.66796875,-30.7044294372668,-22.5735256648192,-14.4172648163371,-27.9274426756011,-34.8638504141178,-31.4309395807548,-33.9067155257225,-31.277915281313
9.814453125,-29.7334507360954,-22.6320109486324,-14.5295176156065,-27.2112635547745,-33.9656099720646,-32.0631805497747,-32.7991032537608,-30.4209086173576
9.9609375,-28.6135694547555,-22.5357652651329,-14.5961177078188,-26.5702006417006,-32.2598544917312,-32.6392177825617,-31.3299484688944,-29.7370758446177
10.107421875,-27.6248046459104,-22.2380203954306,-14.4685762286768,-25.9863865885136,-30.0192505944123,-32.678468521474,-29.6413954423027,-29.2398285275832
10.25390625,-26.9127084702427,-21.8178233003088,-14.132060717201,-25.4318095422428,-27.522737647166,-31.8073823065378,-27.9116942979334,-28.9258280057953
10.400390625,-26.5268081523623,-21.4223319897699,-13.7084474544988,-24.8794910275417,-24.9905111944207,-30.2291969764322,-26.2691962915837,-28.7831847163265
10.546875,-26.4603497207908,-21.1849929589983,-13.3565890808661,-24.3147970801792,-22.5713788473777,-28.4281930495957,-24.7779136987462,-28.7901607669627
10.693359375,-26.6646385113976,-21.1920177716022,-13.1944756829907,-23.7413400469556,-20.3504060118725,-26.7131915180376,-23.4591058132053,-28.910263259149
10.83984375,-27.0461509479889,-21.4850348540017,-13.2844164644059,-23.178317464939,-18.3679343420874,-25.1965202168188,-22.3132514922407,-29.0888225195718
10.986328125,-27.4665565669657,-22.0681280232121,-13.6433744083487,-22.6520833388197,-16.638188046631,-23.898103734785,-21.3335993070812,-29.2576568723163
11.1328125,-27.778757075161,-22.9028870255384,-14.2471181388232,-22.1878936585679,-15.1621701675397,-22.8065406842136,-20.512937417776,-29.3533971140598
11.279296875,-27.9102414691274,-23.8874515395833,-15.016657761025,-21.8057389636462,-13.9351931778363,-21.9038257481779,-19.8463420648635,-29.344155846882
11.42578125,-27.9228058653981,-24.8353472142349,-15.7902685639004,-21.5205033054387,-12.9508874525213,-21.1746608380946,-19.3318323168853,-29.2440772346321
11.572265625,-27.9738596787939,-25.5151918024847,-16.3222288059734,-21.3446354742764,-12.2032180308534,-20.6100374697875,-18.9701044225587,-29.1001831506678
11.71875,-28.2348412675465,-25.8013934366704,-16.3948421514517,-21.2912946825275,-11.6874598757537,-20.2085008053149,-18.764021784878,-28.9617476164583
11.865234375,-28.853060483127,-25.7870858167619,-16.002010323011,-21.3765501005477,-11.4006596965663,-19.9762312544916,-18.718202422818,-28.8540025614682
12.01171875,-29.9612099033021,-25.6815600738085,-15.3471359783663,-21.6199834176757,-11.3418635578911,-19.9264807907015,-18.8388196578184,-28.7666105301836
12.158203125,-31.6990845631913,-25.6474299150505,-14.6594660271473,-22.0435898613048,-11.5122522565451,-20.0788483394715,-19.1335888582285,-28.6571884881817
12.3046875,-34.1729416224401,-25.7458892768373,-14.0858285751644,-22.6688696446672,-11.9152474246837,-20.4588983183898,-19.6118256550122,-28.4695103990709
12.451171875,-36.9220122941172,-25.9546712350964,-13.6956500830419,-23.5111235661226,-12.5565912845904,-21.0985874135451,-20.2843845547469,-28.1626201152447
12.59765625,-37.3571746354176,-26.204284038101,-13.5140871756912,-24.5678827344842,-13.4443223783236,-22.0378976762867,-21.1631462479078,-27.7351713218827
12.744140625,-34.8739378954612,-26.4245074627475,-13.5452297563322,-25.7953636727879,-14.5884004140784,-23.3279808853181,-22.2593701708817,-27.2264124493183
12.890625,-32.3307152441776,-26.5931979600082,-13.7835152284808,-27.0683942295672,-15.9993174856541,-25.0355870055861,-23.5793469914905,-26.6951161653019
13.037109375,-30.5197702439843,-26.7559124330107,-14.2179546142202,-28.1499175494959,-17.6839781082134,-27.2450334930627,-25.1137367286248,-26.1959901282111
13.18359375,-29.3836180850142,-26.9989339103889,-14.8319908947339,-28.7724375094555,-19.6345499074249,-30.0330405142396,-26.8131719854504,-25.7674153131621
13.330078125,-28.8003939655526,-27.3999773826607,-15.599776554034,-28.8672323197196,-21.800721114309,-33.278757149955,-28.5412078350086,-25.4301225539447
13.4765625,-28.6728658274848,-27.981931839242,-16.4789772585267,-28.6401610624963,-24.0323215157868,-35.9032965792227,-30.0243507593014,-25.190857266067
13.623046875,-28.9130938761262,-28.6657111010705,-17.4022232560897,-28.3604350936598,-26.0166738418704,-36.1135459227716,-30.9211361116506,-25.0466541031991
13.76953125,-29.4103618985017,-29.2287868349935,-18.2758810149817,-28.1942383792383,-27.3790684776628,-34.9741618633689,-31.1026786204743,-24.9879758906446
13.916015625,-29.9946104944181,-29.3705083437764,-19.0017972579594,-28.1964936749499,-28.0466996595168,-34.0996732548323,-30.7803132883938,-25.0005379771935
14.0625,-30.4298186289668,-28.9761462492642,-19.5244496981587,-28.3497216855252,-28.3404635132843,-33.8040823510832,-30.2506622220547,-25.0663741264001
14.208984375,-30.5080665225872,-28.2603681261623,-19.8637938045528,-28.5942896730972,-28.6180449578428,-33.9171456995979,-29.6947784584841,-25.1650441329974
14.35546875,-30.2087754744833,-27.5392116892302,-20.0866575001845,-28.8521876437015,-29.0765399406009,-34.061281271114,-29.1839250437668,-25.2758802113442
14.501953125,-29.7049781451519,-27.019867203418,-20.2344648429877,-29.0545524856673,-29.7855107108015,-33.7797495247554,-28.7356163572658,-25.3815875149487
14.6484375,-29.2031050213235,-26.7886390284743,-20.2673894109811,-29.1693544723034,-30.7384683414314,-32.9030190820277,-28.347091537015,-25.4723142838364
14.794921875,-28.834926863606,-26.8587576467071,-20.0736953964134,-29.2122639098326,-31.8529162451018,-31.6980540421085,-28.0076414259559,-25.5481823748941
14.94140625,-28.6514058450258,-27.201530199843,-19.5667448985419,-29.2325569533661,-32.9222748958518,-30.5105355527038,-27.7028597243482,-25.6184143155759
15.087890625,-28.6471930874601,-27.7588287799683,-18.7947030251722,-29.2879294931387,-33.5956090522847,-29.5277415719338,-27.4192659468554,-25.6969267368981
15.234375,-28.77863166993,-28.4505720375222,-17.925627821229,-29.4263926268026,-33.5790675233194,-28.8047598241783,-27.1514669923302,-25.7962537426878
15.380859375,-28.9752162314557,-29.1895278170374,-17.1397568502834,-29.6802861164912,-32.9538999721933,-28.3325481415592,-26.9089516762534,-25.9223953084488
15.52734375,-29.1560955259413,-29.9050374439084,-16.5635523294376,-30.0678351725194,-32.0673048995479,-28.0747462435485,-26.7181233086869,-26.072602049521
15.673828125,-29.2597596117226,-30.5571620235889,-16.2685021229492,-30.5971714016524,-31.1985055842936,-27.9818602029916,-26.6181937322497,-26.237050911945
15.8203125,-29.2767950848382,-31.1184181354115,-16.2917173158518,-31.2703553383116,-30.4683003965186,-27.9962376755663,-26.6537726787881,-26.4041106329158
15.966796875,-29.2596792654235,-31.534123434622,-16.653166140872,-32.0863998764492,-29.8953186969606,-28.0555893182178,-26.8680247340879,-26.5672031189133
16.11328125,-29.3001903499925,-31.7126055680926,-17.3635968317707,-33.0413422867013,-29.450686140084,-28.0992822829794,-27.2978476693763,-26.7297691705273
16.259765625,-29.4952239971193,-31.5836882095252,-18.418026620826,-34.119183537049,-29.0899845331725,-28.0784446415211,-27.9691120956516,-26.9052803900254
16.40625,-29.9203990835475,-31.1704637395676,-19.7530604971272,-35.2589815909489,-28.7736850122948,-27.9666696905325,-28.8863912938827,-27.1121350689958
16.552734375,-30.6049757492987,-30.569986772939,-21.1116516394133,-36.2790150423978,-28.4810164169105,-27.7653321385236,-30.0063613384448,-27.3663963199462
16.69921875,-31.4787810517314,-29.8661292208146,-21.843576599888,-36.8051854704361,-28.2153256665112,-27.5001057405952,-31.1810402765596,-27.6762505429126
16.845703125,-32.2660966612815,-29.084098231397,-21.2888128983957,-36.4613994772321,-27.9995680578271,-27.2114017269535,-32.0961456492554,-28.0409830597552
16.9921875,-32.4621910805179,-28.2183265028999,-19.7646499426894,-35.3240269695007,-27.8655842455022,-26.9444964337662,-32.3768615557047,-28.4555988989809
17.138671875,-31.7742309332466,-27.2885477673466,-18.052702240582,-33.8427800430451,-27.8429960112536,-26.7429760389638,-31.9564951662268,-28.9201591060789
17.28515625,-30.5430113541339,-26.3660957050851,-16.5729708983715,-32.3824919860593,-27.9508198007618,-26.645673516881,-31.159108075071,-29.4502307620482
17.431640625,-29.2858389122117,-25.5538808036183,-15.4549472331547,-31.1065913039422,-28.1911539536946,-26.6856319432248,-30.3359857424487,-30.0832853738011
17.578125,-28.2889830989602,-24.9528538016263,-14.7273595535334,-30.0617535437731,-28.542880808476,-26.8896184017882,-29.6726300233919,-30.8778767803923
17.724609375,-27.6506538797577,-24.6454505062588,-14.3955704688731,-29.2476716561464,-28.9551120056728,-27.2770802690039,-29.2280281396033,-31.9061941990848
17.87109375,-27.3891492157132,-24.6976846287795,-14.4642761394602,-28.6497377770333,-29.3456200222756,-27.8574863729327,-28.9994143975353,-33.239016397198
18.017578125,-27.494513579392,-25.1700654129593,-14.9420478627703,-28.2531636853694,-29.6167001500228,-28.624656531131,-28.9567822755309,-34.9042840867012
18.1640625,-27.9435180891302,-26.1315397559373,-15.8375004422426,-28.0496044745772,-29.6963312848989,-29.5464594137217,-29.0583813731803,-36.7457326722166
18.310546875,-28.6962992258508,-27.6761901641764,-17.1434578626465,-28.0403791141548,-29.5819128698413,-30.5501653559063,-29.2600831444655,-38.0945888183117
18.45703125,-29.6793620048219,-29.9424330994859,-18.7922254833685,-28.2375111471032,-29.3430558277061,-31.5126988505774,-29.5243747020024,-37.966476728326
18.603515625,-30.7558092089143,-33.0989039080598,-20.5575107933593,-28.6630390219331,-29.0805801510466,-32.2822457858326,-29.8287602811302,-36.5942112283976
18.75,-31.7008572787539,-36.9038843066941,-21.9758027581413,-29.3468134771944,-28.884205866413,-32.752073979469,-30.1698237574427,-34.9958721380499
18.896484375,-32.2482019984191,-38.5042361009903,-22.6466508883966,-30.3220881489701,-28.8150822614808,-32.9346221359541,-30.560308061969,-33.6571513647785
19.04296875,-32.2535208349936,-36.4243187270063,-22.7691537802419,-31.6150689737453,-28.9066906105837,-32.9451052036821,-31.0214437804375,-32.6572838119105
19.189453125,-31.8087947051546,-34.2705554591785,-22.8739425053432,-33.2160206076986,-29.1702023555549,-32.9191376631815,-31.5764312226515,-31.9515124763123
19.3359375,-31.1369488812621,-32.900481889663,-23.290447620897,-35.0028536243588,-29.5960612503594,-32.9586981801082,-32.2503090872629,-31.4695330458305
19.482421875,-30.4397781810707,-32.0949261195462,-24.0647923825625,-36.605443875493,-30.1480297654598,-33.1268082891756,-33.0778611143741,-31.1430058958137
19.62890625,-29.8548840205325,-31.6001623610328,-24.9931879365621,-37.4540537727562,-30.7490011051497,-33.4585102015971,-34.1169320969923,-30.9158822381451
19.775390625,-29.4740736380146,-31.2721497578809,-25.6722691301801,-37.3962189731783,-31.2674147460296,-33.9621688075481,-35.4594749064891,-30.7504316128547
19.921875,-29.3651848337269,-31.1145252569479,-25.828441819446,-36.9190447550241,-31.5358633262552,-34.5983689734984,-37.2165680464732,-30.6294289747261
20.068359375,-29.5856032873166,-31.2549851463687,-25.6800196108413,-36.4724112433095,-31.4362948334121,-35.2335724650209,-39.3544903081601,-30.5532531168888
20.21484375,-30.1908998346365,-31.8919704747317,-25.6754589220132,-36.1668725334479,-30.996173662947,-35.6094615239788,-40.9102854007997,-30.5328819537814
20.361328125,-31.2405904359448,-33.2690302214989,-26.1055294096268,-35.8701895480037,-30.3714253863364,-35.4614496699939,-39.8120122445609,-30.5815014161095
20.5078125,-32.7954011420713,-35.6052771938753,-26.9898441294148,-35.3606873925998,-29.740484919252,-34.7860611390597,-36.9996951984806,-30.7068292816032
20.654296875,-34.8714196564932,-38.0389814735223,-27.9038609559449,-34.5233520855652,-29.2354975936665,-33.8608021262855,-34.3599005099843,-30.904686484058
20.80078125,-37.2005308395998,-36.4077773822803,-27.86696046279,-33.4568460146705,-28.937031791581,-32.9785294532819,-32.3100681407886,-31.1539930829061
20.947265625,-38.61288992202,-32.4482314199997,-26.5161704330181,-32.364922941468,-28.8926465728722,-32.3030983097528,-30.8124841788922,-31.4151334288743
21.09375,-37.8926864024949,-29.2606611613183,-24.7388958659051,-31.4116102782243,-29.1345098764038,-31.8866347009013,-29.7815287291953,-31.6363831589024
21.240234375,-36.1336547759489,-26.9910724459258,-23.233113491115,-30.6838501868802,-29.6913714643152,-31.7120726827266,-29.143663127183,-31.7722118181919
21.38671875,-34.5262119227483,-25.4303728889834,-22.1857788631713,-30.2149538605099,-30.5961395002585,-31.7168485341272,-28.8371426705486,-31.8072118705889
21.533203125,-33.3376196040296,-24.4258435642347,-21.5886006647887,-30.0116647657541,-31.8874995543491,-31.8079523364671,-28.8042805099799,-31.7671379011133
21.6796875,-32.5346147445186,-23.8783621886731,-21.3933819821338,-30.0706758155039,-33.5868912129125,-31.8864269139844,-28.9843945876731,-31.7046334365334
21.826171875,-32.0441747394617,-23.7183011939291,-21.5612008037422,-30.386681870376,-35.5567352802353,-31.884855424453,-29.3092526028257,-31.6694498064863
21.97265625,-31.8023307444091,-23.8858665515495,-22.0799246195947,-30.9548730027122,-36.9877165483318,-31.7923851784264,-29.7026138303162,-31.6819590981725
22.119140625,-31.747210565831,-24.3107603452596,-22.9638410844115,-31.7683914743919,-36.3534165012615,-31.6383264825244,-30.08503144081,-31.7201922892533
22.265625,-31.7935469438161,-24.8859132281057,-24.2073321974114,-32.8085027179395,-33.9957194715935,-31.4466768933863,-30.3827773169469,-31.7254503089312
22.412109375,-31.8083353223728,-25.4415397597121,-25.5848575480472,-34.0226398291158,-31.3995599706496,-31.2021921418431,-30.5376193638966,-31.6323707380901
22.55859375,-31.6273740896346,-25.759328325716,-26.2117361865429,-35.2885470100647,-29.1131511814976,-30.8546982475177,-30.5159164299087,-31.4157265703801
22.705078125,-31.148276657511,-25.6806374667788,-25.0933881148527,-36.392590156262,-27.1978729923495,-30.3612040341571,-30.3178901933409,-31.1187314590652
22.8515625,-30.4261166763037,-25.2342068786561,-22.9419549374609,-37.1117068565731,-25.6220462442157,-29.7331347682574,-29.9833277937896,-30.835621318168
22.998046875,-29.6395253451981,-24.6030921176529,-20.8801540353173,-37.4145983218133,-24.3517822743981,-29.0428573692652,-29.5851085165303,-30.6700148159181
23.14453125,-28.9762867182375,-23.9802489119917,-19.3078425401452,-37.5224117095171,-23.3635187737919,-28.3871685892975,-29.2102470472452,-30.705736217986
23.291015625,-28.5713423913887,-23.4902301161671,-18.2876068979199,-37.728139149393,-22.6425193771812,-27.8487130538959,-28.9398647376443,-30.9984191761351
23.4375,-28.5093859229626,-23.1914709392358,-17.8095447127688,-38.2508918485608,-22.1801678122284,-27.4804038736483,-28.8378078527001,-31.5758842146108
23.583984375,-28.8469574382693,-23.099295007983,-17.8616654548023,-39.216652675767,-21.972062020269,-27.3073733936706,-28.9481379786731,-32.4345617842772
23.73046875,-29.6305522549413,-23.2023820667173,-18.4398981441726,-40.6395613626088,-22.0168435384401,-27.3342988740149,-29.2966759874883,-33.5233152631058
23.876953125,-30.90597844985,-23.4713789881123,-19.5311930100332,-42.2367497245274,-22.3153809841574,-27.5518530164085,-29.8922692686053,-34.7135725299614
24.0234375,-32.7151668981425,-23.8649629499296,-21.0489722434778,-43.0465177660262,-22.8698583431175,-27.9407958143508,-30.7256265368443,-35.7860401786986
24.169921875,-35.0624232510734,-24.3385369396887,-22.6647753232096,-42.1813216184943,-23.6820929313824,-28.4737451770147,-31.7660659661897,-36.5177245922422
24.31640625,-37.7999903676945,-24.8572986091406,-23.6716101201533,-40.4098300288724,-24.7497342028612,-29.1145796790442,-32.9606630723735,-36.8679476036536
24.462890625,-40.4341820866781,-25.4086156607567,-23.6290942427995,-38.7127044463322,-26.0573977378683,-29.815356096273,-34.2464026016423,-37.0168440331701
24.609375,-42.4001379868537,-26.0032494604573,-23.1046114840184,-37.3822087415412,-27.556837063936,-30.5122216809381,-35.5857557157916,-37.1817291793002
24.755859375,-44.023890890092,-26.6581362414719,-22.8480758967241,-36.4015437464978,-29.1287384756432,-31.126324770856,-37.0138037609938,-37.4621420554148
24.90234375,-45.5987667731455,-27.3623904453048,-23.2409347797887,-35.6756371281938,-30.537989825483,-31.5799447288131,-38.6519974100335,-37.7954464112404
25.048828125,-44.3441151041388,-28.0363552378779,-24.4345481199401,-35.0984683054041,-31.4713683330578,-31.8297085652013,-40.6266710264099,-37.9707286565061
25.1953125,-40.1052176723442,-28.5140335532437,-26.2696575287708,-34.5798283822717,-31.7613203622227,-31.893608079312,-42.7037691015449,-37.7477622024436
25.341796875,-36.2798876289216,-28.6145739150805,-27.2797710787799,-34.0642704342785,-31.5565496797017,-31.8416511580032,-43.4240833217515,-37.0800423512316
25.48828125,-33.4508579997274,-28.3006306596523,-25.4383606143427,-33.5387001658885,-31.1478117543837,-31.7563426383078,-41.699933899933,-36.1663495068597
25.634765625,-31.45494267929,-27.7285892391237,-22.5279811941361,-33.0227291149583,-30.7494013240013,-31.6965882965466,-39.2655310970745,-35.2587515022236
25.78125,-30.1281189641709,-27.1116349335719,-20.1238615824935,-32.5490794484601,-30.4656608352148,-31.6828553655269,-37.2803970433233,-34.5244321810375
25.927734375,-29.3555269864879,-26.5945655891203,-18.4100557005568,-32.1472485983112,-30.3352647935539,-31.7003273069247,-35.9114175610879,-34.0440960796368
26.07421875,-29.0512603447521,-26.2330067932744,-17.292001663083,-31.8366723552279,-30.3665167603819,-31.7135024210876,-35.0915303139788,-33.8488164913367
26.220703125,-29.1350072927442,-26.0179108410499,-16.6720459038268,-31.6276139823815,-30.553192323952,-31.6875724517231,-34.7113488633453,-33.9442022310641
26.3671875,-29.5079459346531,-25.9024624339231,-16.4780763657036,-31.5256285329678,-30.8791645786193,-31.6082944556173,-34.6229504608684,-34.3157669419701
26.513671875,-30.0316013193153,-25.827465008995,-16.657020378247,-31.5364429933618,-31.3186914707864,-31.4890778971101,-34.6131209056325,-34.9151912114201
26.66015625,-30.5329331133272,-25.7484385512666,-17.1645204973474,-31.6694710289011,-31.8366471754217,-31.3620508574318,-34.428617132791,-35.6225677983974
26.806640625,-30.8706800513785,-25.6573310488518,-17.9523952502452,-31.9390959874292,-32.3914428173567,-31.2625453753233,-33.9163757412047,-36.1941452168744
26.953125,-31.032854712305,-25.5859629354552,-18.9505700696979,-32.363301330599,-32.9415112000602,-31.2185850694094,-33.1511421702214,-36.2872435066632
27.099609375,-31.1476654190681,-25.5902983020438,-20.0423264806785,-32.9589573394391,-33.4530458830155,-31.2491384026539,-32.3527227854064,-35.6971197996873
27.24609375,-31.3895914692482,-25.729564544663,-21.0483233490488,-33.7314629873751,-33.9040943047567,-31.3678751378388,-31.7216056111941,-34.5664812860603
27.392578125,-31.8925401711899,-26.0528248197536,-21.7686296834905,-34.6530033427521,-34.2820342853179,-31.5870990499672,-31.3787096603795,-33.2038813342805
27.5390625,-32.7096753519577,-26.5946782167251,-22.1087389052521,-35.6214930188049,-34.577611132948,-31.9175275027631,-31.3811108592728,-31.8362375972054
27.685546875,-33.7613174201659,-27.3753311499006,-22.1627930986779,-36.412630841462,-34.7821914221876,-32.3615015733775,-31.7425320978766,-30.5727921121891
27.83203125,-34.7149161813594,-28.3994034042711,-22.1282346100736,-36.7214613240699,-34.8905074788328,-32.8990751952067,-32.4295805307532,-29.4568617355071
27.978515625,-34.9692237817336,-29.647169585185,-22.1727846207533,-36.4020462263307,-34.9029467760615,-33.4696120775611,-33.3204215326022,-28.5056049793495
28.125,-34.2261307301151,-31.0483763466963,-22.3803698236387,-35.6366319586116,-34.8193245604895,-33.9614783346776,-34.1327911249972,-27.7276081734209
28.271484375,-32.9194349324642,-32.4291089720964,-22.7490786340709,-34.7380104936684,-34.6248067355187,-34.2392500259705,-34.4525322704883,-27.1283156623367
28.41796875,-31.5856652494602,-33.4694340209676,-23.1942407383486,-33.9257790231408,-34.2812339113576,-34.2240399567966,-34.0715628582084,-26.7105772972556
28.564453125,-30.4730502540788,-33.8397956612019,-23.5630802288895,-33.3004840518046,-33.7411489707715,-33.9605958648993,-33.2381270846715,-26.4736375385428
28.7109375,-29.6446545276491,-33.5375654030282,-23.7057878150779,-32.8927296906982,-32.9855028207781,-33.5841069852575,-32.342274007632,-26.411683508749
28.857421875,-29.1004265080792,-32.9039994803486,-23.5939750194668,-32.7009783846461,-32.054161724023,-33.2310080412965,-31.6223006440904,-26.5121235635423
29.00390625,-28.8299440063951,-32.288302100967,-23.3565761621908,-32.7094600009431,-31.0362303609474,-32.9872435211209,-31.1697025340326,-26.7535484917549
29.150390625,-28.8302203386851,-31.8899736965233,-23.1831198444985,-32.8935140381879,-30.0320129715142,-32.8847381775136,-31.0043794119892,-27.1036047378329
29.296875,-29.1102656888185,-31.7875148355024,-23.2221425747574,-33.2164544608951,-29.122765704165,-32.9155436900578,-31.1175586409628,-27.5177736853366
29.443359375,-29.6903519108465,-31.9704341912396,-23.5432136382296,-33.6187332300369,-28.3618530894098,-33.0465722454205,-31.4835461524313,-27.9411667690882
29.58984375,-30.5974274721842,-32.3171540183299,-24.1173463239975,-34.0020172492848,-27.7788899787022,-33.2324645401867,-32.0484626238215,-28.3159292411398
29.736328125,-31.8518001284739,-32.5431784469468,-24.7691555505606,-34.2234879601463,-27.3868509222634,-33.4276254583588,-32.6963982531997,-28.5945892901552
29.8828125,-33.4255726877547,-32.2760975049442,-25.1465783242254,-34.1341853517519,-27.1877124678884,-33.5964556870093,-33.2080689357802,-28.7540552397339
30.029296875,-35.1235768515978,-31.3999445190812,-24.9208119269779,-33.6688267202873,-27.1759176580301,-33.7192541614171,-33.2961597659112,-28.8011666821059
30.17578125,-36.3877485047566,-30.2080217897627,-24.1614587189783,-32.9003603467266,-27.3403125653106,-33.7932354166337,-32.8117859462724,-28.7656405929435
30.322265625,-36.5366454916285,-29.0766469644404,-23.2561765740656,-31.9835444982752,-27.6655704471408,-33.831303874069,-31.9041103202032,-28.685989009206
30.46875,-35.7143933825382,-28.2367612903557,-22.5368296667656,-31.0620584088835,-28.1342318819826,-33.8610939745065,-30.8605884660967,-28.5972640219178
30.615234375,-34.6502211262379,-27.7967257300771,-22.1759628569154,-30.2273398534818,-28.7303879883101,-33.9236812714734,-29.8956282745641,-28.5248447219165
30.76171875,-33.780777941505,-27.8113782726344,-22.2550044064972,-29.5230880617786,-29.4453505324761,-34.0699189968804,-29.1110072725997,-28.4833745765671
30.908203125,-33.2176004703341,-28.321259123638,-22.829427360398,-28.9619132071664,-30.284089889323,-34.354034069304,-28.5363865280316,-28.4783512692457
31.0546875,-32.9322317376802,-29.3597838209673,-23.9679944358382,-28.5390549433805,-31.2690941677309,-34.8255453836017,-28.1663881925929,-28.5084847241011
31.201171875,-32.839685688233,-30.9043376076658,-25.7841321449943,-28.241429849671,-32.4358030110573,-35.5186574423371,-27.9820988399806,-28.5678896111821
31.34765625,-32.8259662558878,-32.6511395453735,-28.4716004282092,-28.0536195598232,-33.8072429368073,-36.4327517890744,-27.9637836621968,-28.6478617459412
31.494140625,-32.7705926369142,-33.5693731956031,-32.2642584608044,-27.9620616941822,-35.3130563136903,-37.4903978998999,-28.0997330838565,-28.738482955931
31.640625,-32.5828449613385,-32.7313139782207,-36.141719351741,-27.9578132751671,-36.5937557840188,-38.468150631371,-28.3922577096401,-28.8306064508069
31.787109375,-32.2354922766471,-31.0265598641888,-35.1800445258841,-28.0377511003921,-36.8989531808018,-38.9894864253712,-28.8597753464967,-28.9186007412884
31.93359375,-31.7641194869799,-29.4914768453759,-32.1761057878924,-28.204110717815,-35.8891009722708,-38.7888874355239,-29.5337674375632,-29.0033349495385
32.080078125,-31.2326062571111,-28.4196857689267,-30.1660472025848,-28.4626148566391,-34.2218483243801,-38.0190943675283,-30.4490233457787,-29.0936928190068
32.2265625,-30.6985241310824,-27.7943975622197,-29.0516629039577,-28.819694765841,-32.5633798265219,-37.0413570423077,-31.620820308841,-29.2045098897569
32.373046875,-30.1996556589718,-27.5044559866073,-28.457877978846,-29.2791937114364,-31.165622982014,-36.0920141270079,-32.9885617020027,-29.3499101373787
32.51953125,-29.7575839293325,-27.3819548323858,-27.9874240947891,-29.8385045367594,-30.071507684335,-35.2380476874798,-34.2956377400055,-29.5329315873732
32.666015625,-29.3872088568926,-27.2173435921191,-27.2708733711294,-30.4836147384559,-29.2612772999968,-34.452515199127,-35.0093674924006,-29.734341178998
32.8125,-29.1049928704127,-26.8330878418048,-26.1720062734976,-31.1824956341789,-28.7026499615083,-33.6814836382541,-34.7338817100322,-29.9065527949017
32.958984375,-28.9331322253146,-26.195028373048,-24.863200662701,-31.8776363704432,-28.364755423729,-32.8898516020593,-33.7775683723263,-29.9826887632799
33.10546875,-28.8994827206147,-25.4246841033573,-23.6105831186132,-32.482772560597,-28.220877786991,-32.0839389567956,-32.7092459109202,-29.9078512505385
33.251953125,-29.0341992663186,-24.6922456557056,-22.5990742878761,-32.8950999134941,-28.2473852249629,-31.3067657576764,-31.842214482833,-29.6776339618344
33.3984375,-29.3635368182713,-24.1281249402032,-21.9232546368534,-33.031582772483,-28.4205949499166,-30.6164996303052,-31.2652939405732,-29.3479420178232
33.544921875,-29.8988832949845,-23.8074941616251,-21.63006669427,-32.8721606019391,-28.7117613708856,-30.0662779052941,-30.9658963780863,-29.0039839532915
33.69140625,-30.6149731650747,-23.7679469484834,-21.7498360489892,-32.4698126882016,-29.0804151996872,-29.6940708408676,-30.8848674021569,-28.7177900555363
33.837890625,-31.4088762719964,-24.027882174404,-22.3079781779106,-31.9179612849444,-29.4677981753148,-29.5201736728682,-30.9296001116429,-28.5217439757829
33.984375,-32.0527051130158,-24.5976514147298,-23.3118695219965,-31.3109657280134,-29.7956254604058,-29.5468913901305,-30.9773306789694,-28.4003837111047
34.130859375,-32.2391072798732,-25.4839005542221,-24.6737979864372,-30.7255165315304,-29.9788221336039,-29.756730716073,-30.8937310238978,-28.2960674739774
34.27734375,-31.8261834707156,-26.6865262363058,-25.9731624595034,-30.2200868540031,-29.9555334841771,-30.1080587782165,-30.5797765034813,-28.1323165111038
34.423828125,-31.001870580721,-28.181811264964,-26.2643199753387,-29.8401151213231,-29.7178394295617,-30.5306833908603,-30.0202153469852,-27.8563422098716
34.5703125,-30.0788934166222,-29.87422040002,-25.1183669332974,-29.6219127579165,-29.3153210938799,-30.9292404462754,-29.2826013431095,-27.4776439046583
34.716796875,-29.2731050709702,-31.4998318937053,-23.3842547037123,-29.5932920021208,-28.8284656265541,-31.2054192012448,-28.4677218235086,-27.0681108359964
34.86328125,-28.6807943141314,-32.5859411147778,-21.8132981660577,-29.7699985284041,-28.3379355703815,-31.2973677612511,-27.663114474942,-26.7262446912595
35.009765625,-28.3277953952441,-32.8032307097492,-20.6435954284794,-30.1454938271101,-27.9092016194909,-31.2070424230718,-26.926707685042,-26.5417492053841
35.15625,-28.2058662856642,-32.4059513356365,-19.9052829895829,-30.6694792586798,-27.5913572709604,-30.9872896092757,-26.2908366893529,-26.580919470418
35.302734375,-28.2889373384908,-31.8974415624075,-19.5824562401372,-31.2145544856421,-27.4216298581875,-30.7040610475148,-25.7719025450967,-26.8869600792196
35.44921875,-28.5374766074103,-31.5978756203634,-19.6597101922147,-31.5611322937084,-27.4301394741947,-30.4096066432122,-25.3790364808403,-27.4828492891913
35.595703125,-28.897192820913,-31.6354117964173,-20.1321529295787,-31.4854724907658,-27.6432571339615,-30.1382587998275,-25.1204408734388,-28.3671435665854
35.7421875,-29.2971874544327,-32.033838881772,-21.0025886292548,-30.9500876566827,-28.0856574632501,-29.9142383443062,-25.0076495737576,-29.4928894101899
35.888671875,-29.654617456527,-32.7306237125551,-22.26331772068,-30.1470653179572,-28.7815177904107,-29.7593972133946,-25.0581162760086,-30.7188385288225
36.03515625,-29.8934294001329,-33.5139457670131,-23.8341646504225,-29.3230254823973,-29.7551599175872,-29.6956285048843,-25.29653761962,-31.7543466302051
36.181640625,-29.9743610159498,-33.9508051243347,-25.3959336382075,-28.6467858268813,-31.0311905879082,-29.7423819415117,-25.7553522452397,-32.2408558985441
36.328125,-29.9144738226728,-33.6114137372343,-26.2280243462805,-28.2029119117592,-32.6340585253304,-29.9120357526037,-26.474617259044,-32.0729166704166
36.474609375,-29.7754729452326,-32.5744156268921,-25.8101385587772,-28.0258773126253,-34.5871568917842,-30.2055875207104,-27.5001344191104,-31.5170373724926
36.62109375,-29.6296571675072,-31.2986228261543,-24.639202694523,-28.1261388920636,-36.912653867149,-30.6101309441263,-28.8736438300094,-30.9051299671303
36.767578125,-29.5289588533295,-30.1230914860139,-23.4231752749302,-28.5025285485948,-39.6343017557579,-31.0991661030825,-30.5906349817254,-30.426855157568
36.9140625,-29.489111027642,-29.1704991474636,-22.4617351918997,-29.1443111737044,-42.7685130275354,-31.6366674873152,-32.4489927498756,-30.1479514622921
37.060546875,-29.4868790729138,-28.4453422564952,-21.8009679478267,-30.0235232103911,-46.1149738401224,-32.1845871568427,-33.7362190443276,-30.0718211852307
37.20703125,-29.4689484071037,-27.9067033970206,-21.3982814548582,-31.0744498103866,-48.0574066495831,-32.7104873786356,-33.5522635514354,-30.1766618337226
37.353515625,-29.3754869705536,-27.504967890765,-21.1841396185838,-32.1601312484914,-46.3962502510687,-33.1900474015676,-32.2433468037106,-30.4327269838723
37.5,-29.1740837974384,-27.2026386094002,-21.0833703693847,-33.0564173192124,-43.4351754783176,-33.6028368036621,-30.7791011472532,-30.8101727277664
37.646484375,-28.8824647632417,-26.9853553687927,-21.0266852655961,-33.5405009544202,-40.9148050163351,-33.9278659500531,-29.6052637045149,-31.2821054285575
37.79296875,-28.5601278516961,-26.8613993657818,-20.9593138427516,-33.584933902855,-39.0395073064624,-34.1486674692201,-28.8053293310383,-31.8231227125283
37.939453125,-28.2783077397395,-26.8502388341239,-20.84545033981,-33.4019735194009,-37.7384557803264,-34.2682591865914,-28.353817381981,-32.401702193172
38.0859375,-28.0936064754488,-26.9654164298692,-20.6686918821365,-33.2639630221307,-36.9148029009511,-34.3192620018478,-28.2012415026913,-32.9659445280861
38.232421875,-28.0367027450868,-27.1975398638042,-20.4327317712176,-33.3652605528387,-36.4501075497275,-34.3539406469628,-28.2933264385442,-33.4292470756311
38.37890625,-28.1119942059769,-27.5019785191875,-20.1647914145338,-33.8026398657673,-36.1683319043513,-34.4168646700772,-28.5720091087185,-33.6773912018925
38.525390625,-28.3017450742052,-27.7997194725527,-19.9178596341754,-34.5643394578927,-35.8137350728911,-34.5155665401192,-28.9718100650703,-33.6223664786483
38.671875,-28.5722645880927,-28.0053361800932,-19.7668038786915,-35.4291469794412,-35.1275875905029,-34.6028166498415,-29.4161540206513,-33.2767721422052
38.818359375,-28.8825501189718,-28.0809671461865,-19.8001733801819,-35.8040950504146,-34.0332916861987,-34.5849320423064,-29.8179172718358,-32.7635369016964
38.96484375,-29.1954245718825,-28.074686928186,-20.1149087202387,-35.0681667701064,-32.6907861355497,-34.3713084789858,-30.0904429279846,-32.2468977010895
39.111328125,-29.4881277797639,-28.1021282295669,-20.8203327549305,-33.4615344776208,-31.3276544748061,-33.9444974800235,-30.1721571941279,-31.8669754844216
39.2578125,-29.7571243892045,-28.2952087366615,-22.0562341357839,-31.6873097914154,-30.0997167721688,-33.3811747452296,-30.0535502755712,-31.7212298713809
39.404296875,-30.0144124421012,-28.7667237693284,-24.0344197120469,-30.1363816218227,-29.078612414718,-32.8005472509679,-29.7833884597685,-31.8729048705563
39.55078125,-30.2780724850198,-29.5995718933377,-27.1192594729846,-28.9131675619911,-28.2845225449528,-32.3030064602845,-29.4464417749824,-32.3603605097102
39.697265625,-30.56211024196,-30.8350678461728,-31.7011755443046,-28.0121663626754,-27.7126847070571,-31.9457796033715,-29.1320321666935,-33.1904376376711
39.84375,-30.8681728021905,-32.4113967023635,-33.7089050404117,-27.3970269502151,-27.3474145304752,-31.7471248433951,-28.9140416217934,-34.2916987212509
39.990234375,-31.178737214207,-33.9711263117879,-29.3839786075767,-27.0258258073738,-27.1684431827298,-31.6991357920491,-28.8456715620262,-35.3882532423088


==> csv/sensing/cir_spectrum_2d_main_bins_canc_on_gain_incr_lab_nlos_10mm_12bpm_signal5.csv <==
RawReal,RawImaginary,RawMagnitude,RawPhase,FilteredReal,FilteredImaginary,FilteredMagnitude,FilteredPhase,FeatureIndex,Timestamp
0.318033952990148,5.91703532806756,5.92557614657462,1.51709912799254,0.589738650786412,5.92925566384958,5.97298905209191,0.0978080484656145,5,1.9
0.867578882906116,6.25307510211387,6.31297404958558,1.43293210276484,0.577072722693199,5.9182352656597,5.95904998421153,-0.682886975948169,5,2
0.619278339546417,6.07639856668812,6.10787403300697,1.46923164138345,0.594429930931006,5.90768103515008,5.94907053265011,-1.3078573174079,5,2.1
0.383994555436745,6.1408145532653,6.15280872416817,1.50834610533204,0.539373058308384,5.86562984557533,5.90289792307977,-2.04584525498711,5,2.2
1.44152076645805,5.70826599261828,5.88746828124043,1.32343587363909,0.497963432708848,5.85802745751308,5.89196281970039,-2.70401485754504,5,2.3
0.396557545067793,5.55055337453097,5.56470130825252,1.4994728288803,0.52045349709424,5.7828448261185,5.81887983464047,-3.10198953617606,5,2.4
0.101206513099618,5.85864672966296,5.85952082181506,1.55352331950286,0.481598765271121,5.73652228037748,5.76978711261523,-3.51104847245869,5,2.5
0.488411226040707,5.84109247833051,5.86147650904888,1.48737396985611,0.498253680145346,5.68918901700685,5.7238645505871,-4.28512104485308,5,2.6
0.733287596833467,5.82324719107317,5.86923492015879,1.44553147932459,0.46665817644715,5.59010948722997,5.62179069297521,-4.94366419425985,5,2.7
0.0438612047047819,5.48716913940251,5.48734443694666,1.56280308484061,0.442925825552252,5.50805520681567,5.53805592291111,-5.62511345929197,5,2.8
0.0838671767134868,5.78200357689058,5.78261178590655,1.55629247969325,0.45867781543462,5.45139100323873,5.48292892485479,-6.3299160056424,5,2.9
0.767844205333552,4.95583588077812,5.01496699898136,1.41708118239048,0.389648227305692,5.40621654455796,5.42618718931841,-6.91282828602372,5,3
0.015341983393696,5.18065173148533,5.18067444831234,1.56783493519015,0.412778657097885,5.39476341313038,5.41709308079616,-7.34838278986266,5,3.1
0.534547846355071,5.30170290424941,5.32858284020896,1.47031022779527,0.458541949643801,5.36313468442981,5.38880471833192,-7.65811084348733,5,3.2
0.456837334829572,4.96504121501441,4.98601390063104,1.47904388572713,0.469778521118582,5.36028182114496,5.38704367176409,-7.6758477226143,5,3.3
0.310757777912734,5.00969292130215,5.01932202217373,1.50884440398807,0.441782045634413,5.34845092554603,5.37259966556097,-7.82845893620775,5,3.4
0.588770423907536,5.40417990676514,5.43615774943593,1.46227710379888,0.465938260949053,5.3582866135605,5.38329834086765,-7.79419345651027,5,3.5
0.544136120781974,5.1209980297682,5.14982571926754,1.46493765293938,0.52587999701189,5.35205479597916,5.38201710141879,-7.58460471225032,5,3.6
0.697253132366309,5.40166266597246,5.44647789746322,1.44242495288771,0.518074185568555,5.38681161099845,5.41537171053025,-7.57554537193117,5,3.7
0.696129316196519,5.44747325655561,5.49177210977994,1.4436957996812,0.584879425283948,5.43749504590342,5.47116904115838,-7.40761773874268,5,3.8
0.634486655212867,5.80400525562738,5.83858290366708,1.46190994570603,0.608209323873861,5.44585380050527,5.48242075107867,-7.36439118409725,5,3.9
0.369333415539265,5.6694455482871,5.68146283951821,1.50574370774837,0.64403436371374,5.49047270000486,5.53128957864852,-7.28626152612964,5,4
0.357892003795102,5.61503308359062,5.62642721593354,1.50714424775631,0.681306796658287,5.52740459524711,5.57188906179263,-7.21271290959433,5,4.1
0.863109745530373,5.70098994833309,5.76595567307141,1.42054092033064,0.731383674603957,5.57999142955064,5.63162805453081,-7.09360383845314,5,4.2
0.666368656570192,5.40767447602896,5.4485769174303,1.44818795301021,0.7163183828225,5.692323810703,5.74245133212228,-6.85320370717362,5,4.3
0.883810099693815,5.83953638524996,5.90603974647809,1.42058697279395,0.656348047013998,5.74785791191058,5.79458071134782,-6.57333118654857,5,4.4
0.837836528023928,5.41036671407346,5.47485506917263,1.41715906647359,0.618045717193477,5.80762463814135,5.85118250528835,-6.33458197051564,5,4.5
0.922562852748001,5.54508690850902,5.62130865903916,1.40593161884245,0.567411928499147,5.79998633157595,5.8408881834076,-6.0685386264803,5,4.6
0.795299406191854,5.48980755945142,5.54711530304708,1.42692883883844,0.604753397526435,5.85999053897815,5.90430615837916,-5.83582261871149,5,4.7
1.23976983720125,6.08780875271105,6.21276465503236,1.3698955858503,0.636886706367515,5.8855302774837,5.93284372790066,-5.65385063349318,5,4.8
0.348287327623023,6.58131898474888,6.59052832795663,1.51792505022157,0.645077496861523,5.89626569866296,5.94473054350836,-5.62808155662621,5,4.9
-0.0823612331442162,6.12360598167103,6.12415982739529,1.5842453089194,0.692414704105948,5.91885114489297,5.97511615741541,-5.55537986733504,5,5
0.198199028529753,6.22444069755562,6.2275954310068,1.53896501967919,0.67044999982073,5.90341287639973,5.95699676281795,-5.62964734728986,5,5.1
-0.0237525978134276,5.70470727027712,5.70475671921735,1.57495998663388,0.62508844984606,5.96058098602621,6.00958891470634,-5.40266794836947,5,5.2
0.854772512894014,6.44950024451576,6.50589651414837,1.43903109382561,0.57752925143952,6.03757389949264,6.08126236910436,-5.22449145234983,5,5.3
0.775625018729136,5.94704968416275,5.99741561971311,1.44110653950773,0.611467242554123,6.09946916871694,6.14800319559035,-5.12235541488045,5,5.4
0.969590021952486,5.84055042366347,5.92048427597146,1.40628659524601,0.480176204822906,6.09345019337904,6.13376599025755,-4.92252216418296,5,5.5
1.28175235074771,5.70128527701907,5.84358989822195,1.34965498829374,0.488754709487217,6.05138115597078,6.09233413826976,-4.92792645731315,5,5.6
0.598268943985983,5.63883889483781,5.67048761671109,1.46509386946421,0.5162345568393,6.03863940195865,6.08003728008465,-4.93749545408668,5,5.7
0.248136378353212,6.15355213921779,6.15855304372172,1.53049407352175,0.545641678815671,6.07709087304943,6.12016989724215,-4.98944531647708,5,5.8
0.304293273462984,6.54599478357254,6.55306356621342,1.52434435341969,0.577429125980392,6.11752026365705,6.16153105015934,-5.111208580295,5,5.9
1.23649329068169,6.29444605936728,6.41474604736502,1.37682429303193,0.531548998664947,6.02997465932123,6.07013023328081,-4.85967428430986,5,6
-0.467013653304569,6.00956207331846,6.0276809857059,1.64835221566825,0.515443190265491,6.01865864618747,6.05706114618135,-4.41083116175208,5,6.1
0.459807888259063,6.03442149844141,6.05191425211537,1.49474577499958,0.52061076169605,6.05133817587146,6.09014581437917,-3.87824352883243,5,6.2
0.274876782432864,5.95796317951341,5.96430067098886,1.52469298665876,0.489419902529055,6.070111637723,6.10291345471838,-3.35754980382424,5,6.3
0.580491614222585,6.72430982173581,6.74931945405427,1.48468250638068,0.467152379633746,6.10494254531355,6.13591149442692,-2.64017868853765,5,6.4
0.389484215327935,6.23028934817608,6.24245170714087,1.50836294662674,0.571243450174001,6.11411553059363,6.16017416409193,-2.29070925142758,5,6.5
0.258330857793236,5.31140738815009,5.31768589472748,1.5221976355625,0.60268504697172,6.07480409121378,6.12354795700837,-1.88268340190763,5,6.6
0.566249509536211,5.79994151342392,5.8275174874202,1.47347454710975,0.501403051215935,6.05039291873541,6.08992429820711,-1.22443756426087,5,6.7
1.03676845054975,6.26538430955536,6.35058496254305,1.40680671381578,0.595882535521445,6.05091813376262,6.09274538149517,-0.913870704474871,5,6.8
0.876271181576768,5.94534028108905,6.00956922263169,1.42446198006752,0.607668854144516,6.00117324386732,6.04432903936062,-0.656028591703362,5,6.9
0.308791146346963,6.09164069351501,6.09946213292207,1.52014871284888,0.598583117113739,6.0240307788762,6.06685015473801,-0.678091309647352,5,7
1.60132029537653,6.27280094785877,6.47396774936689,1.32085450823832,0.548146239872472,5.9579137779415,5.99884640836395,-0.557857081516559,5,7.1
0.713034031833334,6.03494607163453,6.07692287412713,1.45319069395199,0.576382660056222,5.86615469584154,5.91049760193661,-0.307281389501869,5,7.2
-0.0801726541435187,5.97710081714839,5.97763848294862,1.5842088237534,0.605511820712482,5.88678057405781,5.93342864188618,-0.231537559254481,5,7.3
0.761219642667058,6.01638986867223,6.06435506845072,1.44494074504555,0.622271140310602,5.82848775879366,5.87767663457278,-0.321712729570094,5,7.4
0.613030030358994,5.38773792980249,5.42250180436617,1.45750112199875,0.567602113455725,5.76142383431141,5.80481630913613,-0.528579781794286,5,7.5
0.156762201032762,6.25511113462887,6.257075170895,1.5457401142892,0.587211829753732,5.74344097900516,5.79042673405516,-0.565660304358246,5,7.6
-0.075187789913886,5.86478880958475,5.86527075119151,1.58361582866137,0.586036760360827,5.684909292627,5.73191451432408,-0.883355245790143,5,7.7
0.756557677716686,5.03742128087658,5.09391722358543,1.42172301614784,0.459620987928883,5.61216930253573,5.64371294197959,-1.102096308458,5,7.8
0.637009946324615,5.57954380496156,5.61578941407184,1.45711970588782,0.458508688752854,5.57285835184739,5.60455738911926,-1.23854198860013,5,7.9
0.784120664311769,5.04213491498998,5.10274139234606,1.41651849376243,0.498460400003504,5.54699611278455,5.57996703702263,-1.61320533975458,5,8
0.326071101436345,5.39355329128618,5.40340073186654,1.51041410730797,0.458592238999713,5.46476213936361,5.49450196269675,-1.81067519884848,5,8.1
1.13119749345086,5.71156316210773,5.82250474657905,1.37527269274363,0.482897169818427,5.48722573901908,5.52009700784717,-1.7311585680473,5,8.2
0.293515244239202,5.33072877059896,5.33880327641807,1.5157908712166,0.496105209429148,5.42411550213628,5.45759854187046,-1.57651307080929,5,8.3
-0.0420847462387491,5.32718107667231,5.3273473088885,1.57869616540788,0.584990491374345,5.39253471835272,5.43413147856936,-1.36699771465576,5,8.4
0.698574142544961,5.52390371268609,5.56790068694294,1.44500026150703,0.59018602796389,5.37275500888821,5.41543019199771,-1.36954372381941,5,8.5
0.439199592114935,5.64089170933142,5.65796390569239,1.49309313240892,0.597548064333463,5.36355456229733,5.4072066523982,-1.3685380125868,5,8.6
0.242933549617777,4.94734821420003,4.95330910221421,1.52173194548527,0.570867607972545,5.44148803387577,5.48169102024812,-1.13036384539944,5,8.7
0.928994131002272,5.67976472532357,5.75523739132163,1.40866984085117,0.606337475451889,5.45743225682131,5.50111215701916,-1.02432971643964,5,8.8
0.32846671597214,5.43467805515251,5.44459511319784,1.51043071959652,0.571681885520513,5.52571536597873,5.56355445321746,-0.907820895327861,5,8.9
1.08032087537367,5.45423862039849,5.56019892827717,1.37525725274339,0.590195562731808,5.5390521163686,5.57825946518177,-0.872842541601811,5,9
0.824099653380774,4.78028505783797,4.85080049815402,1.40007887618184,0.569077725906083,5.56898099775019,5.60884954358174,-0.920623573016454,5,9.1
0.732716419129055,5.45993799928004,5.50888339927825,1.43739466921829,0.611619392565003,5.59506015972407,5.6417065342014,-1.32149952782966,5,9.2
0.437274731619836,6.05527004550977,6.07103817439497,1.49870755278473,0.650056515903163,5.63306546622299,5.68389294403015,-1.59348900103325,5,9.3
0.787179378667817,5.60082818957817,5.65587550988999,1.43116397943481,0.66198977985246,5.72233913947635,5.77370483231405,-1.78062472495515,5,9.4
0.680674824342984,6.5992435811542,6.63425459715704,1.46801541524874,0.654719529713594,5.73055180113556,5.78071659747264,-2.24237262185483,5,9.5
0.534193047986036,5.50410652566722,5.52996843195412,1.47404579993049,0.665885473064449,5.77660749383871,5.82743722920056,-2.42704046755101,5,9.6
-0.316616624973171,5.716256534633,5.72501832808803,1.62612859415422,0.637861664578135,5.77520801570976,5.82149866012404,-2.95341618801884,5,9.7
1.25161580911092,5.8629328183465,5.99504156499859,1.36047396596327,0.557706021899593,5.90939355405236,5.95053980242039,-3.63983742546001,5,9.8
0.938882195511013,6.13496069381734,6.20638723346612,1.41893654946438,0.563149974887186,5.96888608960815,6.01023439187909,-4.44875568467256,5,9.9
0.398065980958634,6.10790596649373,6.12086364990483,1.5057161126773,0.579971725609165,5.97432642793802,6.01715557581759,-5.46309679727348,5,10
0.834480879197016,5.78652932689331,5.84639033838331,1.42757279545207,0.587931801994178,6.01890168928224,6.06240780575072,-6.31601313103281,5,10.1
0.473623979533257,6.03340206029351,6.05196332566076,1.49245666284995,0.559949301458566,5.9948057636791,6.03623280889621,-7.23569601470636,5,10.2
0.716011365051584,5.4360454047221,5.48299753028243,1.43983471764727,0.503826251512215,6.03662207187024,6.07630251259894,-7.86836481190419,5,10.3
-0.217923701440277,6.52469705629179,6.52833534800658,1.60418373451353,0.535589735001532,6.14000517505885,6.1790621580182,-8.45241749160239,5,10.4
0.803487807967776,6.2333409615053,6.28491306224141,1.44260159041685,0.507513180814628,6.1593594796148,6.19317321428774,-8.8831070701058,5,10.5
0.655957491005561,6.12599444379809,6.16101356559547,1.46412505679168,0.434806181886948,6.12102187657371,6.14934153362659,-9.16164098268704,5,10.6
0.890660371672984,6.18030658705306,6.24415449902067,1.42766909020261,0.461169937522994,6.11585751045432,6.14666144316903,-9.72186267006613,5,10.7
0.316902317380022,6.28599654831331,6.29397963804839,1.5204249581747,0.450229050092864,6.10592853412531,6.13537351795515,-10.260669920258,5,10.8
-0.195406601316524,6.04771853215212,6.05087458008958,1.6030958860675,0.473126513088776,6.11193568422053,6.1436819152292,-10.8060303705194,5,10.9
0.0963086603879487,7.06023687608496,7.06089371853844,1.55715617715916,0.525729367080254,6.15844061580569,6.19888892017596,-11.1810414146133,5,11
0.886620604681172,6.11453877757378,6.17848529650259,1.42679790576909,0.56187927451295,6.15144688956101,6.19199488636046,-11.2085469194366,5,11.1
-0.00630879054882577,5.63657185428321,5.6365753848712,1.57191558652891,0.566221724638791,6.15641530697742,6.19749147593092,-11.2078857643503,5,11.2
0.740794804227223,6.04076920694162,6.08602247395655,1.44877305593113,0.548215306928742,6.19063909271734,6.23006217057793,-11.170580652012,5,11.3
0.692249342605331,5.65745263461613,5.69964731060286,1.4490409571074,0.473757017096452,6.18606649034095,6.22061573313757,-11.0341291848756,5,11.4
0.771290998480113,6.11149501153138,6.15997249022343,1.44525669476476,0.512507380750885,6.20700422535182,6.24487376182779,-11.0905194969652,5,11.5
1.39984846694079,6.04060951532917,6.20068859459026,1.34307636386199,0.556214504714896,6.20646578709589,6.24497653452248,-11.1365043784828,5,11.6
0.252025095184774,6.43377861511105,6.43871290840515,1.5316441704345,0.604338048939044,6.08923743508134,6.1313030014984,-10.876179280628,5,11.7
0.859939659603709,6.29793038791856,6.35636872665734,1.43509231725637,0.606716409272751,6.04845715503045,6.09136343438847,-10.4910921206988,5,11.8
0.421874060774923,6.57090365841712,6.5844325960066,1.50668097109899,0.654398805671798,6.05207298516031,6.09751916103289,-10.3536130894701,5,11.9
-0.0772973961467788,6.12086275615999,6.12135081229605,1.58342416873587,0.63995539452857,6.02313593533473,6.06717278305697,-10.0832921962714,5,12
0.820657044887649,6.55818710345464,6.60933401102126,1.44630866634731,0.603286634066088,5.99175388218306,6.03288527229165,-9.7142943176672,5,12.1
0.372786010215618,6.04071883482501,6.05221062512055,1.50916229613419,0.583536285232122,5.92707569379936,5.96640540065376,-9.43984920037026,5,12.2
0.721914735301877,5.53626829989578,5.58313778922542,1.44113059265726,0.510053331521232,5.93521787082696,5.96346893980039,-9.31690834900968,5,12.3
0.917539289019353,5.58439513691224,5.65927092407346,1.40794719243081,0.520334479660631,5.87013490662161,5.89902907513048,-9.17427280913814,5,12.4
0.613562362638788,5.68357764597135,5.71659983124865,1.46325923472603,0.514457548308391,5.82286852548865,5.85140253803653,-8.80049492423709,5,12.5
0.553030459365269,5.664587559209,5.69151956026958,1.47347531918243,0.54415143422508,5.72758151435701,5.75975607597914,-8.53543777430939,5,12.6
0.215555456593062,5.24948594364449,5.25390967065367,1.52975717902961,0.595958400553263,5.63914970419767,5.67402692055489,-8.37506316719699,5,12.7
0.514536463638547,5.27067856254327,5.29573415893084,1.4734822511849,0.557658744780733,5.54324056474364,5.57493707729029,-8.15102002369283,5,12.8
0.444570068699226,6.14645781668795,6.1625146034965,1.49859258889885,0.617658730159835,5.4723120466989,5.51298654291771,-7.90157460638875,5,12.9
0.385680020996957,5.58770008044156,5.60099466769634,1.50188259174041,0.644899124427904,5.42427199435413,5.47030155420917,-7.90631014115018,5,13
0.783539552024593,5.68346743319012,5.73722374443594,1.43379697242551,0.616054482891632,5.42206571556155,5.46436865333624,-8.00932795583432,5,13.1
0.807894577691886,5.33217251370568,5.39302858926061,1.42042679602379,0.637525017354907,5.35506053283328,5.40113807228241,-8.02073541260805,5,13.2
0.596193166119593,4.97124922408863,5.00687179178072,1.45143814348057,0.627748293158556,5.35222271579631,5.39746666961055,-8.07484805430188,5,13.3
0.32276151984476,5.31136829055221,5.32116604858146,1.5101029071474,0.680939145520477,5.37958145550438,5.43009396689944,-7.94109996813211,5,13.4
1.15278582014395,5.11864810024338,5.24685367827712,1.3492792082616,0.737413565912812,5.41939092991814,5.47821926879773,-7.80596700587493,5,13.5
1.07603986078678,4.91174761941378,5.0282329360143,1.35512873234532,0.759006323902585,5.45202822074103,5.51269116432437,-7.36032570839883,5,13.6
0.542558949047815,5.55571351260878,5.58214321272534,1.47344718407851,0.790482831732201,5.44699944533286,5.51101766727043,-7.24115122717259,5,13.7
0.892679310661365,4.81251027050373,4.89460227754888,1.38738945531626,0.742515879303295,5.43576380372134,5.49582463093513,-7.4204532263487,5,13.8
0.425933044812699,5.62769593772847,5.64379132553543,1.49525519047525,0.764520312385806,5.49317828680105,5.55606974586689,-7.77430350926887,5,13.9
0.907036537298034,5.60514955984932,5.67806453540928,1.41036504585048,0.798885035821611,5.52927779380042,5.59704918930174,-8.18511259858639,5,14
1.2487039287389,5.78820172992225,5.92136308360861,1.35832002066159,0.801336121213919,5.55835601283553,5.62622307223193,-8.73037517202655,5,14.1
0.725275922566277,6.57074259738552,6.61064924534277,1.46086175632046,0.759926032902134,5.61781176743751,5.67827495567774,-9.51294457915103,5,14.2
0.794874622781963,5.5223260001353,5.57923920599513,1.4278398268594,0.746251497930696,5.69968172600748,5.75634859811992,-10.3468762064689,5,14.3
0.159969170448818,5.53740409224038,5.53971427207709,1.54191552118635,0.781047262548169,5.72519101167318,5.78624582417835,-11.1462464115404,5,14.4
1.09395220776454,6.07856079374189,6.17621508337339,1.39273346360876,0.783064152509018,5.80594290316262,5.86618914352517,-11.9873831555233,5,14.5
1.04293457078505,5.44054281508047,5.53960455643381,1.38139722507811,0.782936286468381,5.83305653055022,5.89322091934193,-12.5877235590167,5,14.6
0.354625629944765,5.68938513800867,5.70042652667392,1.50854576207379,0.738920706510075,5.85942112595977,5.91470107174446,-13.3261972417337,5,14.7
0.61445467209075,5.89157291006911,5.92352816307261,1.46687819492934,0.730392727547364,5.85865590397425,5.91222843283598,-14.2919229415217,5,14.8
0.898270906158081,5.97605708082335,6.04319028776266,1.42160161636011,0.728601604881545,5.85622550724628,5.9096184622722,-15.254733363698,5,14.9
0.994903889074964,5.88733422626291,5.9708071514849,1.40338742268013,0.745467084130668,5.89209986750865,5.94767328248305,-16.1109723012556,5,15
0.918898880152399,5.8622848598664,5.93386542905753,1.4153139143418,0.810672374216347,5.93568226980018,5.99743266244431,-16.8120268767141,5,15.1
0.424270786284423,5.98017309376729,5.99520441115336,1.49996876301009,0.764065396266554,5.90865455641074,5.96448986772497,-17.0917263957435,5,15.2
0.334833997840051,5.94788930017341,5.95730651664214,1.51456108995074,0.76545845859627,5.91364632081071,5.96965484997519,-17.0825102117023,5,15.3
1.13784020222365,5.77825384411049,5.88921877779846,1.37636630850277,0.793924221959651,5.95397950386336,6.01237835317932,-16.7527719478643,5,15.4
0.701991327910631,6.53914743992191,6.57671962801357,1.46385377279447,0.787972129878659,5.9872375157087,6.04492945623908,-16.2551830859631,5,15.5
1.01412585302056,5.98869268354613,6.07395186873617,1.40304759835953,0.752455461446726,6.04092938425811,6.0945543407167,-15.6870753089425,5,15.6
1.00763794156265,6.10397532203028,6.18658621157349,1.40719283471765,0.739126926918489,6.06355105050862,6.11493705783242,-15.1408897897796,5,15.7
0.488061494417228,5.72720051967916,5.74795875202198,1.48578356043781,0.715190568152412,6.1165914871474,6.16463476302987,-14.5623005369073,5,15.8
1.06104438107136,5.50543575228015,5.60674932568664,1.38040402044261,0.793811144788256,6.16347922149435,6.22243219311441,-14.1901308880855,5,15.9
0.724680553668717,6.21371651769307,6.2558320683277,1.45469487608392,0.820444960540965,6.14577396944842,6.20711181671456,-13.93116797388,5,16
0.537077475037858,6.32392706405857,6.34669250284946,1.48607179365199,0.779281390204735,6.15479262971361,6.20995844456284,-13.3143478224048,5,16.1
0.436554216542946,6.67405137196567,6.68831378597164,1.50547869910774,0.797784850584159,6.11233727908618,6.17028485729662,-12.8902422542274,5,16.2
0.821632940207885,6.18141588751947,6.23578247398935,1.4386510666462,0.763361116727419,6.07792831447374,6.13154007655829,-12.6004326093705,5,16.3
0.607726216193391,6.55181053617055,6.57993559662434,1.47830399581889,0.739948479090206,6.10089269667307,6.15111201882479,-12.5445543806237,5,16.4
1.44633828255041,6.58971364027765,6.74657100225234,1.35473802576642,0.760749299259303,6.09917767501176,6.15166166489333,-12.8120644766648,5,16.5
0.681073602625261,5.71772102357639,5.75814162344418,1.45223867633732,0.736179525794962,6.09509172186439,6.1436445492965,-13.3532128442496,5,16.6
0.602713787852665,5.89549642755795,5.92622493982605,1.46891735917945,0.722274279477194,6.08428731958885,6.13147028619424,-13.7982078178832,5,16.7
0.942536312843148,5.98722788176532,6.06096299355276,1.41465328864852,0.721682805553073,6.05125499386386,6.09851173883129,-14.2446634842248,5,16.8
0.566617312882934,5.54137614358433,5.57026971913787,1.46889837930257,0.768689733628219,5.98147075660361,6.03489104351263,-14.8573846584772,5,16.9
0.703273652278876,6.40251229062167,6.44102146103793,1.46139154067336,0.762041487611257,5.96390067074238,6.01661796965732,-15.3364537323966,5,17
0.758472156615498,5.70490523808205,5.75510415091308,1.43862058883619,0.751656463523818,5.9198272454547,5.97181637269735,-15.7738524067107,5,17.1
0.741637326034919,5.45231836136441,5.50252682292779,1.43560365355358,0.761806347861903,5.8100624733788,5.86812855988803,-16.3619741879953,5,17.2
0.543912351537737,6.07325928811098,6.09756664799833,1.48147606368737,0.731315466917589,5.75376628234014,5.80934780858507,-16.9715952528083,5,17.3
0.529388314024289,5.89450682963375,5.91823138713116,1.48122618223989,0.738672169191657,5.71925975900713,5.77590720444788,-17.704166940255,5,17.4
1.04764428151984,5.76685628758244,5.86124474682898,1.39108971200811,0.706795232513648,5.63417468394469,5.68734165604466,-18.3743654777505,5,17.5
0.735205741987373,5.9530047713235,5.99823251387037,1.44791692983526,0.764422839638757,5.56937394496618,5.63422155038341,-18.7847429335,5,17.6
0.472720903056687,5.97885600743068,5.99751483614477,1.49189502298048,0.773665840536943,5.50095646094079,5.56754602559373,-18.9703447415426,5,17.7
1.57828677894551,5.16277160329099,5.39862943573107,1.27411354165019,0.796145807401865,5.41738909747771,5.48919492749869,-19.0471974229161,5,17.8
0.284692150349178,4.98587054007371,4.99399185650571,1.51375847355741,0.799513370972253,5.39935430775889,5.47181956211722,-19.0545366276693,5,17.9
0.698350917415559,5.44691162422887,5.49149708604264,1.44328154603783,0.799840792760512,5.35642841722891,5.42911424705004,-19.3604710951931,5,18
0.528136136029016,4.88112190595356,4.90961086431088,1.46301588050411,0.842047421306566,5.3060453774013,5.38534943539869,-19.5973726091096,5,18.1
1.31577620550936,4.69896653686366,4.87970834554168,1.29777468306876,0.756143535562899,5.31391933155773,5.38599403318587,-19.8615856980171,5,18.2
0.823432663955288,5.51308499829166,5.57423963877201,1.42253265839465,0.805772759499262,5.28817037108248,5.36961930916117,-20.4502564264085,5,18.3
1.05071172585949,4.61852951306205,4.73653987567758,1.34710439584758,0.793142398157736,5.2885962788533,5.36922128996274,-20.9093782873133,5,18.4
0.785415652449967,5.21786609501971,5.27664707296875,1.4213936537679,0.772491192420028,5.31212243864997,5.38650256141053,-21.3793424219072,5,18.5
0.548168834785108,5.51522271122123,5.5423975521249,1.47172972315363,0.855133975643699,5.29913079336282,5.38735145889367,-21.7769214549559,5,18.6
1.07807448512298,5.2395273118749,5.34928883566369,1.36787044087397,0.943802069917323,5.30063709266664,5.40888130733123,-22.1658515724375,5,18.7
-0.0691062331478291,5.86921769161602,5.86962451806232,1.58257013439956,0.941440727950134,5.29802396368972,5.40603502446732,-22.6532080951951,5,18.8
1.3803856531601,5.61826828514523,5.78536110154923,1.32987263712884,0.912089960453015,5.3459200835076,5.44628786431413,-23.1366299878112,5,18.9
0.308526205616845,5.98439280845127,5.99234058656512,1.51928679135588,0.951397494630267,5.37769888819225,5.48477647985475,-23.524286153191,5,19
1.3098211043553,5.46861168064773,5.62328596455234,1.33570884445106,0.909734325531035,5.44032765249329,5.54015836396251,-24.0768452049117,5,19.1
1.35904833225691,4.81697915134073,5.00502752378661,1.29580703086577,0.919386682324924,5.49977541498686,5.60038113713137,-24.3877966920739,5,19.2
1.85103614297268,5.46649351517854,5.7713851157309,1.24429991972255,0.877987035286309,5.54366625144086,5.64218222984082,-24.5060153438056,5,19.3
0.497438690455557,4.84715122925359,4.87260918708003,1.46852938729899,0.86807364177198,5.5650770562129,5.66138422142363,-24.4888935322165,5,19.4
0.934216228046801,5.32161609449612,5.40299526355022,1.3970158644179,0.927520716034764,5.55429930076075,5.65388719220325,-24.1490733371345,5,19.5
1.33443060825957,5.92620945919217,6.07459164080013,1.34931590240621,0.853217679981393,5.567051551966,5.65492685845164,-23.4327585844753,5,19.6
0.509090527569478,5.43270344897553,5.4565043690784,1.477360677581,0.874308675942739,5.54193493454691,5.63150100298301,-22.8685871898239,5,19.7
0.910896290770514,5.99068700743608,6.05954312416397,1.41990008275409,0.782107645662361,5.58945055020547,5.66719674263243,-22.1585326291807,5,19.8
0.00997342328311858,6.08580358512327,6.08581175734768,1.56915752688701,0.75193795939447,5.65501629778653,5.72459348408692,-21.6153264156395,5,19.9
0.949200369436711,5.51786777391144,5.59891472624019,1.40044061623853,0.645995814124328,5.64948456077834,5.69720590571364,-21.2850463749456,5,20
0.703705732268353,5.729106870738,5.77216313819739,1.44857859507239,0.635858076971068,5.76016949896206,5.80674988971624,-20.9865429814973,5,20.1
0.41444618446628,5.78404755081353,5.79887676277835,1.49926526227019,0.620834121868773,5.80766488570736,5.85150755062797,-20.7994046469747,5,20.2
0.582709153114339,5.65787678200314,5.6878044654729,1.46816738944393,0.54078212478596,5.84030810953304,5.87325909799536,-20.6590112537597,5,20.3
0.111207710710384,6.08631468420899,6.08733057999477,1.55252659492601,0.512543639304379,5.8835108409434,5.91476033190931,-20.2892999088202,5,20.4
0.966842410774325,5.66933386989446,5.75118516269511,1.40188237614711,0.4225887240979,5.95111468282099,5.97744159606629,-20.1841184968816,5,20.5
0.473788254460831,5.39458093407212,5.41534659687812,1.48319440292928,0.521789582204473,5.96249048286984,5.99912648581345,-20.330808057521,5,20.6
0.365648107463177,6.28605542564196,6.29668097911385,1.51269366559686,0.513516415189298,6.00763903546494,6.042482553427,-20.6673143892954,5,20.7
0.738904811716978,5.93905612218492,5.98484485540274,1.44701784716808,0.555880695002865,6.05768535260799,6.09861382976375,-21.1645005287339,5,20.8
0.293754646182996,6.3505713689261,6.35736175657623,1.5245728633575,0.53777391759882,6.03753011955779,6.07754114333563,-21.6033512403376,5,20.9
0.141990216308921,5.99433895731016,5.99602040995974,1.5471133703052,0.537183406439867,6.03375594784577,6.07372637954641,-22.0753614583685,5,21
-0.258517606913712,6.8695369518447,6.87439955820465,1.60841104152263,0.624311244916244,6.02518663524262,6.07493295084247,-22.2360405315984,5,21.1
1.29958457866857,6.23368898575844,6.36771532406084,1.36526266684224,0.636143178251297,6.02315381280359,6.07508101579038,-22.2356366968769,5,21.2
0.841649198239436,6.10479895764765,6.16254360521635,1.43379317198707,0.684877543702557,6.06484297679637,6.12304911778931,-22.0238277638413,5,21.3
1.25444136984473,6.37970899359763,6.50186973057508,1.37664336375073,0.699480236136818,6.04533938086722,6.1046913181704,-21.5452224794061,5,21.4
0.179058078213689,5.522029521161,5.52493183921278,1.53838154886539,0.700402224075425,6.07424571097085,6.13349752250644,-21.0539650000391,5,21.5
0.575032508047954,5.60881254974683,5.63821253621301,1.46863024490689,0.691030915234245,6.05765798577492,6.11657273747218,-20.5450140481575,5,21.6
1.24386961090329,5.97491362036814,6.10301600684361,1.3655459572228,0.714989907801647,6.04465023199979,6.10479123316974,-20.0590883367662,5,21.7
1.12065754413001,5.64290717818698,5.75311000701792,1.37475134380537,0.832796652382784,5.95179462268692,6.02243272260662,-19.7546248708136,5,21.8
1.10733500532721,5.93654006597827,6.0389319228642,1.38638686966107,0.851776423095472,5.92912309999129,6.00468274369253,-19.3053142069486,5,21.9
0.555483109108559,6.03250867856306,6.05802958406804,1.47897365515464,0.862937808939991,5.90811491607839,5.98560895629248,-18.8807110659762,5,22
0.750890654918871,6.31483841353205,6.35932551177124,1.45244312457014,0.846849465305236,5.8149759809798,5.89112183267782,-18.5462061730826,5,22.1
0.171927631247661,6.13493094137903,6.13733955113094,1.5427792805736,0.882416479961551,5.80563605652543,5.88447848464548,-18.474443320253,5,22.2
0.453457119685145,5.8252381582335,5.842860854028,1.49310945840382,0.950870797246525,5.79690059225229,5.88824398212435,-18.2972389954267,5,22.3
1.27297007264107,5.66241403077739,5.80373892088406,1.34966227014611,0.916467140134307,5.7261635870451,5.81245150016077,-18.4483153839244,5,22.4
1.54632159793351,5.93895919071517,6.13696559817764,1.316082548751,0.881494944485376,5.73257067260058,5.81335086771397,-18.7130090860818,5,22.5
0.986747214218187,5.83169256678,5.91458436901567,1.40317966209393,0.922648593290423,5.66944157909772,5.76212654719576,-18.7992609137547,5,22.6
1.0452929025929,5.16890283731593,5.27353712358449,1.37126011983904,0.956166323760585,5.63080397556107,5.72830489755395,-19.0000842258704,5,22.7
0.641429268745784,5.40061050325423,5.43856831479239,1.45258034261251,0.92643217073725,5.55641697430657,5.65144943632067,-19.3033685876507,5,22.8
1.46493863275262,5.49525151419606,5.68716400343838,1.31027238879117,0.958090754655689,5.45866639572551,5.55619601573665,-19.6296143260215,5,22.9
0.796622068444455,5.05533255267466,5.11771374131699,1.41450101211934,0.935550594315882,5.40829361236149,5.50465906470742,-20.0238037188698,5,23
0.666019000693915,5.72619929040814,5.76480178520962,1.45500577119012,0.930975266565255,5.36674270325214,5.46314310958006,-20.0871233630447,5,23.1
1.64233243979282,5.11586185044107,5.37301575612748,1.26016158545368,0.903722033608579,5.33398155998993,5.42495053334993,-20.1383386133368,5,23.2
0.991213605220665,5.53021983258662,5.61834813872449,1.39344366385608,0.89816251921385,5.28710304788269,5.37780821410625,-20.2717761625162,5,23.3
0.364346665615515,5.34780739722357,5.36020451573858,1.50277134519246,0.884573575861409,5.26861861226692,5.35711811020433,-20.3014351668851,5,23.4
0.583489222187377,4.8641734198253,4.8990450835386,1.45141028280995,0.907286411396813,5.26243898762394,5.35431317832191,-20.2419037095637,5,23.5
0.160435035267653,5.1703919745012,5.1728804906481,1.53977671067935,0.830089239703802,5.24932539527748,5.32797177949488,-20.3956653071035,5,23.6
1.21349081188292,5.12225221235582,5.26403150422833,1.33817915674202,0.782418259093148,5.27665415328913,5.35072437544048,-20.4898064009894,5,23.7
1.19202956949671,5.51306432830651,5.64046210718592,1.35785526343709,0.764286614649656,5.26973937299998,5.34210187978572,-20.4454534047611,5,23.8
0.914473527086713,5.22227190938579,5.30173421884786,1.39744365359247,0.654134347136586,5.35619505708036,5.40904916014349,-20.70421634648,5,23.9
0.868636639011169,4.92860517431095,5.00456577285955,1.39634397008611,0.616905128138205,5.32393774252339,5.37194418954698,-20.8136792424105,5,24
0.936696130706047,5.32027538289558,5.40210420032087,1.39652080373988,0.633779023653928,5.37208730346467,5.42132857693322,-20.9477769270065,5,24.1
0.461375400743465,5.32477481369203,5.34472581868708,1.48436526276782,0.613846023726283,5.44861827649983,5.49586722748455,-21.0831253555294,5,24.2
0.17689932050596,5.41060640682614,5.4134974886097,1.53811305342646,0.707035120099822,5.52698324669342,5.58559652776074,-21.3260869867362,5,24.3
0.430307622928512,5.63630714664912,5.65270934169787,1.49459847519047,0.68381318361874,5.57560636875745,5.62883362060636,-21.7029136362741,5,24.4
0.210352962122915,6.23978574348597,6.24333040077847,1.53709752070413,0.661222496231369,5.60596017426038,5.65461172114293,-22.0749127104149,5,24.5
0.507233758241712,5.11087474334612,5.13598352096979,1.4718742871333,0.613132875127326,5.67125348931279,5.71432250248929,-22.273964797799,5,24.6
0.583707307319914,5.97375168946012,6.00220155175968,1.47339351661985,0.62151548235493,5.76495680946629,5.80812551516652,-22.5581481005429,5,24.7
0.324360223127991,5.85907606928243,5.868047540706,1.51549247600317,0.632807628467986,5.81501889889022,5.85939366304281,-22.8967562409053,5,24.8
1.37189328812366,6.18913658701782,6.33936139423849,1.35266178138419,0.637885348113143,5.88784700107028,5.93238979353324,-23.0544571715763,5,24.9
0.911605637628857,5.75435279918826,5.82611371122144,1.4136818239218,0.66935092457125,5.93699042879246,5.9834886304048,-23.1720597128886,5,25
0.898350633460879,5.90766379984461,5.97557741416125,1.41988714613286,0.667863273664219,5.99218571581599,6.03844350891311,-23.2649687755292,5,25.1
0.289308452734156,6.07108500506717,6.07797437635064,1.52317884857362,0.686983883126457,5.99360418430469,6.04088192408616,-23.2860498551458,5,25.2
0.977610532970028,6.14674833630635,6.22400493766344,1.41307221557653,0.738426017561212,6.06030950807436,6.11446886283496,-23.5646479872406,5,25.3
1.08349403017577,5.97108254540665,6.06859012271273,1.39129258594162,0.767867030149899,6.06303213423106,6.12094298606066,-23.6449421324239,5,25.4
0.527385756130501,6.27154014203284,6.29367551506262,1.48690180247018,0.770787291750205,6.0523306539279,6.11043323748394,-23.6242523020346,5,25.5
0.585951814461354,6.0494709672145,6.07778236793994,1.47423753273714,0.748377738668717,6.03341038239081,6.0874521470003,-23.6202143465462,5,25.6
0.410968161137108,6.35384587795502,6.36712276230593,1.50620607642979,0.692907411910254,6.05590407386763,6.1046565206713,-23.460223707996,5,25.7
0.458920885132016,6.25822583383912,6.27502979802819,1.49759651917475,0.714765340841815,6.05057376069469,6.10322120728404,-23.5109958783822,5,25.8
1.17598150589353,5.97804395235182,6.09261372470418,1.37655970149283,0.711375224753205,6.04417158076529,6.09667521593955,-23.4990572391188,5,25.9
0.966440470972834,6.00914582949723,6.0863651536938,1.41133358281075,0.723272579730748,6.01562670145755,6.07064450480838,-23.5646380697536,5,26
0.362323623931971,5.71995682534136,5.73142080920851,1.5075370752764,0.724584549324394,6.04602594985714,6.10080676763697,-23.5343471390975,5,26.1
1.08056909806432,5.94317305703557,6.04060721795128,1.39094410092019,0.701154227312823,6.06325802372459,6.1166299396415,-23.5183250311857,5,26.2
0.190491389768832,6.04677078838698,6.04977056894442,1.53930374721446,0.736017936403933,6.06226101882706,6.12028543638431,-23.5988793531547,5,26.3
1.18250370957117,5.83836972859633,5.95691834012684,1.37095960635308,0.750696696836141,6.04295619152571,6.10223615074342,-23.6042532742765,5,26.4
0.245236943582238,5.98785666598502,5.99287648887234,1.52986348932895,0.770135397109519,6.00104743353158,6.06243070150159,-23.5605451946737,5,26.5
1.13227614767808,5.77566490530577,5.88560569295815,1.37720887514377,0.786704888055118,6.01894786542812,6.08336014910313,-23.5538537933063,5,26.6
1.10054963489317,6.3662727746013,6.46069953948434,1.39961627279407,0.766167422307417,6.05432884942273,6.11570144372004,-23.5061195467713,5,26.7
0.222791569980081,6.49555710230961,6.49937675112153,1.53651069707297,0.758566507616491,6.04711464455311,6.10807982767904,-23.4922352368921,5,26.8
1.03918003264578,6.03650990354671,6.12530382559651,1.40031813260256,0.738859510929428,5.9965918725505,6.05497690908208,-23.1850753192762,5,26.9
0.601792046755812,6.10288312303741,6.13248204897441,1.47250625198376,0.777927973013458,6.00292018997151,6.0641252950907,-23.2444196471196,5,27
0.71162398868593,5.71341197991547,5.7575589578844,1.44688124056971,0.676609521594116,6.0152322599884,6.06743445503362,-23.0609309683075,5,27.1
1.39138488818632,6.21074956700684,6.3646965435242,1.35040676754311,0.728331212221234,5.94852275369479,6.00661335543504,-22.8850366624736,5,27.2
0.699453416252719,6.46909862142717,6.50680198371355,1.46309249001817,0.692162441428458,5.93097319704272,5.98363521448437,-22.6199605224204,5,27.3
0.263511732949932,5.62617216203625,5.63233980067556,1.52399375987865,0.671189345651992,5.86541151988164,5.9155642783319,-22.3418995336645,5,27.4
0.824378141132501,5.28637702100159,5.35026927619076,1.4160984237879,0.691454585159035,5.75700167252243,5.80864439738071,-22.1876969360854,5,27.5
0.698381396861218,6.1290389148601,6.16869958705653,1.45733935625433,0.609118953283872,5.73778382531673,5.78260271149205,-22.0348104218842,5,27.6
-0.134636158880281,5.9984266388159,5.99993741938482,1.59323780427059,0.615657233479563,5.67629021185612,5.72223873072753,-21.8546616097665,5,27.7
0.91761892173478,5.12063308416816,5.20220219409081,1.3934781112391,0.609628053969974,5.62981039524069,5.67537018111862,-21.7216495047573,5,27.8
0.662082127371992,5.54752066882889,5.58688986059947,1.45201079358845,0.57700966245253,5.52008793091185,5.56125286742491,-21.4046826766759,5,27.9
0.827899389799101,5.51397097150715,5.57577736950224,1.42176382476074,0.585599574288637,5.39022604670765,5.43374603258996,-21.1747421466116,5,28
0.486239683571637,5.08622908663996,5.10941829875596,1.47548672471514,0.591510563362826,5.34795720346549,5.39187939935288,-21.1130257075509,5,28.1
-0.031183181731327,5.78667788987256,5.78676190904402,1.57618506286883,0.544468015285008,5.33558505396306,5.37493219997125,-21.1824555610836,5,28.2
0.686789689299792,5.30346614804951,5.34775029903563,1.44201474638386,0.540140910298159,5.29223886186208,5.33137523670849,-21.0475618806996,5,28.3
0.63324465506127,5.10917436391485,5.14826781296859,1.44748254175723,0.544487202538918,5.24586422836478,5.28492790560142,-21.0001992591657,5,28.4
0.967345798459559,4.78435753073196,4.88117146550589,1.37129658021737,0.508444754686604,5.26978246107817,5.30399714475261,-21.0960202829667,5,28.5
0.811122270122106,4.7808941267726,4.84921313085915,1.40273749768844,0.518221771757539,5.29399264595929,5.32924676679043,-21.2473262192562,5,28.6
0.34035459091439,5.07667719988813,5.08807356859356,1.50385371576386,0.485341876280811,5.28977896097867,5.32140707067999,-21.3419081061696,5,28.7
0.212825016120872,5.12553907747006,5.12995568422959,1.52929770047073,0.49488580702733,5.31683504951105,5.34930559726446,-21.3652114602226,5,28.8
0.642129032032171,5.56553841754731,5.60245906464059,1.45592831727575,0.546751712223239,5.28100444076516,5.31644695441381,-21.2748407599953,5,28.9
-0.0781343597504148,5.39555640335103,5.39612211499294,1.58527655697674,0.53667175500641,5.29207939262253,5.32629047595226,-21.3207469953378,5,29
0.4490670996547,5.43157010944226,5.45010230305623,1.48830672176105,0.573839797324828,5.33925997554662,5.37876289104269,-21.1525827114702,5,29.1
0.789183349294147,5.86225307228346,5.91513494709124,1.43697966995082,0.59200936075293,5.43294068394585,5.47418695509966,-20.9836088059539,5,29.2
0.400460748601635,5.45919306675898,5.47386132006648,1.49757217795008,0.576150511451215,5.4885953301101,5.52713582308643,-20.579598027532,5,29.3
0.610310783276393,5.43795823756093,5.47209914435404,1.4590324124187,0.566642150715625,5.57435048676496,5.61230607867694,-20.2178039402339,5,29.4
0.643073585815487,5.32087997617598,5.35959955198558,1.45052117138002,0.598845792304439,5.68257230393479,5.72253049733168,-19.8908820242032,5,29.5
0.555750245481017,5.44744052219535,5.47571607903553,1.46912764750158,0.598904208763708,5.73297506306873,5.77264178786305,-19.5339600358359,5,29.6
1.1164292052007,5.72252194192801,5.83040920914412,1.378122576926,0.671441890310058,5.74288372026966,5.78768292800065,-18.9440885336152,5,29.7
1.20355012302489,6.002206739922,6.12168429824655,1.37290279862335,0.630059436229836,5.79239960842035,5.8358232993968,-18.5333917533248,5,29.8
0.604957229199808,5.5044045269078,5.53754841468716,1.46133144613612,0.600872519482932,5.80689597982503,5.84731786259991,-18.0034119296674,5,29.9
0.216745901351719,6.19149423640132,6.19528689127013,1.53580357416857,0.609548912396126,5.82981184764567,5.87086181764619,-17.5766358097439,5,30
0.631472356775462,6.53242270067781,6.56287312674124,1.47442834952137,0.549967672038024,5.9039305004433,5.94251630075555,-17.1993047215414,5,30.1
0.642888446002669,6.22077428628859,6.25390584154839,1.46781649971664,0.52960797906091,5.95125393440942,5.98778809882077,-16.8371008596896,5,30.2
0.86485550035213,5.52436894696306,5.59165693678171,1.41550400194555,0.47949104955602,6.00400902181879,6.03842565646609,-16.4369144605927,5,30.3
-0.0889048033881858,6.07527665540119,6.07592713120625,1.58542915142512,0.438781299065684,6.04467259146631,6.07290704385796,-16.3046946012686,5,30.4
0.409753431584397,6.05070590054436,6.06456426873172,1.50317962534603,0.371306647268,6.07922292196931,6.09890145689874,-16.1993277702404,5,30.5
0.513253856473157,5.75709934842731,5.77993273566801,1.48187993061075,0.345167971675026,6.1060443677663,6.12363513373502,-16.2660236903892,5,30.6
-0.164245341378929,6.40150072393013,6.40360742477571,1.5964480172183,0.375379875669099,6.08154509500349,6.10127044932655,-16.2681197499196,5,30.7
0.378397577112992,5.93608461773549,5.9481329268335,1.50713714531003,0.352959332021737,6.10242672240137,6.12046282203829,-16.2539490493259,5,30.8
-0.0957698380825441,6.1332566585172,6.13400432842462,1.5864099006127,0.302274192131743,6.06714710829716,6.08263633945057,-16.1710118994732,5,30.9
0.587202448826332,6.25114834734576,6.27866724523853,1.4771360291746,0.285046427702032,6.06575029125709,6.0789229798462,-16.2605240195763,5,31
0.326379649654988,6.45136103646105,6.45961166777669,1.52024860114638,0.306908470354445,6.06965778409481,6.08301984833762,-16.2756480587199,5,31.1
0.265154446491153,5.85308332226866,5.8590862135587,1.52552560913048,0.356395857435844,6.01874296703134,6.03888008192453,-16.0496400729975,5,31.2
0.609500653274666,5.8730036904847,5.90454599396001,1.46738646202555,0.421754709642792,6.02742184565949,6.05781400607718,-15.7472800433883,5,31.3
0.340005289359753,6.80388385685031,6.81237397199397,1.52086562594056,0.494375987768493,5.95548157099157,5.98996906549835,-15.6200799680533,5,31.4
-0.0160183725672499,5.76213930293391,5.76216156790795,1.57357625460673,0.537220535834404,5.89949132209701,5.9394619158535,-15.4472569171534,5,31.5
0.640894562765895,5.50621032544217,5.54338326192487,1.45492286813429,0.56618571814916,5.91220155340405,5.95259580496766,-15.4749849361961,5,31.6
0.195301751093177,6.12607406229153,6.12918642159472,1.53892671115456,0.63982755472882,5.82452651601087,5.88036294387542,-15.6796840988408,5,31.7
1.05308946364259,5.38881327871916,5.49074730536153,1.37780711317227,0.679336594904637,5.76755754351575,5.82748600530855,-15.684937280631,5,31.8
1.36291893516347,5.86992477059325,6.02607374965254,1.34265202142048,0.659195201289473,5.78692910444595,5.84639587465899,-15.6963867493995,5,31.9
0.779831274255185,5.4662771532472,5.52162319725086,1.42909029455135,0.712744890115527,5.72935114710045,5.79898503779945,-15.4653764790472,5,32
0.935376701969835,5.20821138210622,5.29153998145046,1.39309422195955,0.7408049383966,5.66037175618903,5.7325753035241,-14.969754757847,5,32.1
0.280777532009282,6.29848966550875,6.30474488690873,1.52624727187515,0.75511414310477,5.66720950529907,5.73960127587192,-14.4987101475212,5,32.2
1.54454632436191,5.11137286123445,5.33964005103939,1.27734222703288,0.772253332613456,5.66191282561121,5.73668904661388,-13.9456166019852,5,32.3
0.839997171940618,5.71076439402443,5.77221146640743,1.42475340920937,0.882402734474366,5.59617576123394,5.68959265404473,-13.2068360258189,5,32.4
0.00331632949401446,6.10491361436129,6.10491451511446,1.5702531038474,0.847112373193796,5.55436002815111,5.6427291755069,-12.8003482859715,5,32.5
1.30564660801338,5.12449024499322,5.28820511478588,1.32131861346298,0.800832145469271,5.49194647235885,5.57268589988152,-12.4919372362583,5,32.6
0.704785917013695,5.90715177500184,5.94904742641443,1.45204705390183,0.78921402003556,5.44311287737959,5.5227292244548,-11.991403283648,5,32.7
0.170001288638961,5.85103004136435,5.85349920842969,1.54174956512986,0.729563392935609,5.44204327171924,5.51543904540045,-11.5984431125411,5,32.8
0.863704026378808,5.43735348949998,5.50552428157034,1.41326607176376,0.833169582011476,5.34813630376893,5.44062747945229,-10.8585076107926,5,32.9
1.62724397528501,5.27149222538714,5.51693331819575,1.27138849015142,0.740039950458426,5.32333256452311,5.39915884111682,-10.0080362777868,5,33
0.594314766995186,4.84520874864236,4.88152208436969,1.44874569466513,0.758839447794287,5.22729755110718,5.30838710168943,-9.31121060341492,5,33.1
0.761275974744647,5.05854854529382,5.11551116652262,1.42142429565025,0.847401927862798,5.15542653503598,5.24631216826481,-8.63037298729869,5,33.2
0.628795643616932,4.83144041851688,4.87218641670351,1.44137714145288,0.787629256878307,5.14696502006973,5.22739445383824,-8.24381630886175,5,33.3
0.159918549670482,5.19430650852166,5.19676765374393,1.54001877227092,0.824077624730458,5.07842270670565,5.16613764320526,-8.01520249291821,5,33.4
1.62765798999555,5.07769908215467,5.33219452958262,1.26059427379503,0.893753158437088,4.98361901360238,5.08065429464357,-7.85866323481292,5,33.5
0.333861114172261,4.78892425103883,4.80054775267824,1.50119367925584,0.912011741084666,4.98465284279814,5.0849131623576,-7.78045481141292,5,33.6
1.08439063730681,4.46230921961725,4.59217885385138,1.3324061985511,0.833150651343752,4.96168358489042,5.04585700594323,-7.90200379199943,5,33.7
1.15462857038467,5.17059040543577,5.29794038059442,1.35109397426376,0.862911158092632,4.98845661029456,5.07690439784821,-7.86199848700728,5,33.8
0.528601885214983,5.01449055043193,5.04227482724057,1.46576933782744,0.878021470894457,5.06040479814906,5.15031930291056,-7.60910344538241,5,33.9
1.17861469909167,5.01610170126878,5.15270888818557,1.3400163328143,0.855480676199103,5.0799147404087,5.1675467202892,-7.16471023251296,5,34
1.07578322682515,4.61858203102189,4.74221567712779,1.34195167674065,0.929392877790618,5.09339410487487,5.18973847554963,-6.54793875225513,5,34.1
1.10106560079732,5.45079326904481,5.5608895618528,1.37147748687945,0.894508508042292,5.13631622465577,5.22239289945066,-6.0073072557818,5,34.2
0.60204980865313,4.97289187258687,5.00920328480885,1.45031633296671,0.902882235340514,5.18227599558584,5.26885573938542,-5.56512052186372,5,34.3
0.981201354730629,5.19325807889607,5.28513817913445,1.38406003084528,0.895745071095529,5.257789404579,5.34126936725723,-5.06541127864515,5,34.4
0.957710041168366,5.99387498740241,6.06990493233321,1.41235416590257,0.873283836397133,5.33960038208979,5.4178533715921,-4.37071821026031,5,34.5
0.33576531257733,5.08506966789209,5.09614284262582,1.50486239907885,0.897356870595879,5.4117621862646,5.49243123802244,-3.58247267447814,5,34.6
1.12077717036018,5.36953824658193,5.48526047212953,1.36502196987436,0.864393244742914,5.47806089870016,5.55188831577606,-2.8438282617313,5,34.7
1.17416118326731,5.63568663930634,5.75670204029596,1.36539076804875,0.858278267980085,5.56875773363562,5.63961180762158,-2.15500422436388,5,34.8
0.442719569049158,5.38640127312981,5.40456467183006,1.48878857585592,0.832137329246093,5.54686483415015,5.61354091747487,-1.28269520923076,5,34.9
0.991607502121997,5.44398353652834,5.53355601618491,1.3906241524455,0.846963829839316,5.64525138537633,5.71300488742975,-0.505733770462452,5,35
0.862632519305522,6.234133113076,6.29353243694779,1.43329696515586,0.867826092819473,5.70852561131288,5.77913329731637,0.158022341498671,5,35.1
0.841551329798676,5.9525940047045,6.01178709083496,1.43035152048034,0.83637406202617,5.68632447477686,5.75310966581994,0.75005010847867,5,35.2
0.750087563003116,5.87798496293099,5.92565089898272,1.44387266821997,0.858342157606816,5.74489604105788,5.81336214454836,1.12720288450529,5,35.3
0.996288528908377,5.79764088518286,5.88262107111943,1.40061472517043,0.831873404255948,5.80975856230654,5.87304296289224,1.33688260871419,5,35.4
0.761233397255419,5.16618557573379,5.22196798994564,1.42449983511437,0.818791259558491,5.88433876636499,5.94415142020125,1.44543271832707,5,35.5
0.794794316365026,6.25191703852715,6.30223489422223,1.44434652683444,0.785611323459993,5.94180540960195,6.00022169107091,1.85574517697418,5,35.6
1.25241077347267,6.01582301607118,6.14480750766061,1.36554204396464,0.795749735246516,5.96823996454286,6.02807538038914,2.01182600184965,5,35.7
0.548833640855429,5.70526021243414,5.7315977228796,1.47489360089066,0.729228574775544,5.96741910231251,6.02268536776968,2.07976479123272,5,35.8
0.621350555125722,5.84650002954538,5.87942506609525,1.4649164123667,0.713208324224383,5.98386647308827,6.03707434200631,2.09945096083203,5,35.9
0.776683376798896,6.21275102281455,6.26111111060002,1.44642714821217,0.693217011419332,6.00308850533097,6.05413557794582,2.10900670384559,5,36
1.00409330220037,6.60522929206618,6.68111198531298,1.41993639696294,0.646189366432012,5.98907385954792,6.03459765957452,2.25119930275147,5,36.1
0.0113803997686838,6.13346763521024,6.13347819313563,1.56894086959097,0.653612450909832,6.00856095078257,6.05498270813112,2.24108109632633,5,36.2
1.1234068553468,5.78763275076023,5.89565397732199,1.37907567478299,0.660873493476988,5.96036909652868,6.00829268132073,2.31416215740215,5,36.3
-0.0021425668171168,6.22346190408141,6.22346227289482,1.57114059928591,0.652743884686716,5.97351757873289,6.01962515912523,2.34062924447484,5,36.4
0.63328807263359,6.16640982478936,6.19884375591116,1.46845548346004,0.666996620084473,5.98435802285341,6.03197135219122,2.29588975070181,5,36.5
0.490200496537446,6.12787138208611,6.14744696619625,1.49097107816963,0.682183158802149,5.97370724460277,6.0232820793811,2.29434532765399,5,36.6
0.384929144073219,5.61545049000328,5.62862813229254,1.50235516973214,0.705545164130737,5.96900993081033,6.02210715686237,2.25804274249577,5,36.7
0.85773349546708,5.41951776178423,5.48697362118143,1.41383078050885,0.665412397083441,5.92348105893159,5.97222698331461,2.32826289170007,5,36.8
0.889187869738059,5.6254229332266,5.69526454568715,1.41402739709676,0.72086275561445,5.84648952986058,5.89923223923193,2.45239107204062,5,36.9
1.14672585919913,6.18675328472587,6.29212971911915,1.38752442361965,0.748032672337864,5.80923938762553,5.86919044384555,2.83273975819265,5,37
0.734119201026266,5.84618598600088,5.89209823273751,1.44587784620957,0.821581235924872,5.75115279427316,5.81745699378973,2.98737996174184,5,37.1
0.818775558455509,5.70803991228704,5.76646451956361,1.42832566182115,0.801672945955017,5.67521224898351,5.74006158705625,3.11508513787289,5,37.2
1.08038944607055,6.15168594351288,6.24583711785655,1.39694435935275,0.802974781696554,5.63965838130724,5.70474426155393,3.16810585739976,5,37.3
0.48236733058552,6.0133539576425,6.03266972919212,1.49075169697905,0.806409965564206,5.62219791030649,5.68758527343561,3.19753342259901,5,37.4
0.732235060671791,5.13257775728708,5.18454652006085,1.42908836874489,0.792011826254788,5.57503569831713,5.63881495033291,3.2080672472853,5,37.5
1.47661577275118,5.30338090170462,5.50511063729903,1.29924487694009,0.732461739835586,5.50875688124629,5.56727052905921,3.29759349300711,5,37.6
0.953988759813986,5.4683361905006,5.5509274221692,1.39807770975669,0.726315675748021,5.38374551664318,5.4436216865122,3.56920029676703,5,37.7
0.374480303025479,5.17918273602399,5.19270346837589,1.49861703378389,0.712180076717018,5.35106559978822,5.40955340734261,3.6614168077565,5,37.8
0.507124361177429,5.66567110229449,5.68832173466608,1.48152596305275,0.689941087659008,5.29931996085289,5.35545059231107,3.78056335811317,5,37.9
0.429586534352697,5.38846436699362,5.40556128675433,1.49124121870463,0.702149241782777,5.20009370313581,5.26093714845027,4.06388199902867,5,38
0.670557684444638,4.80640900592256,4.85295942084634,1.43217782187271,0.673775350144133,5.08055462232631,5.14002334274402,4.18895301521376,5,38.1
0.115036746288435,4.76379831130561,4.76518706912906,1.54665290466014,0.708192654141769,5.08703111056788,5.1526341183007,4.26247147019926,5,38.2
1.0668270260608,4.56160554488541,4.68469476600803,1.3410545956859,0.611487075833872,5.11373454067276,5.16414753281339,4.0536978981744,5,38.3
0.550356413623224,5.42134706688646,5.44921060353283,1.4696263729529,0.646972948363268,5.11764164106949,5.17543828865592,4.1740984862338,5,38.4
0.529668700701384,5.03534660612769,5.06312792415364,1.4659916286544,0.714257269720266,5.14094826333446,5.20851399836399,4.34122980712129,5,38.5
1.23909544967954,4.86174459319093,5.01716234766604,1.32124277207198,0.749839538886609,5.09775429638584,5.17060040249679,4.47051497570501,5,38.6
0.11350673928316,4.45934590711891,4.46079025501097,1.5453481471975,0.811854497974245,5.09081040174205,5.17328072342893,4.61862886629746,5,38.7
1.17966001264105,5.21677210442755,5.34848660229767,1.34840817469566,0.784072586482086,5.121534237216,5.20113036015595,4.5647727781826,5,38.8
0.219443254748517,5.65052549306806,5.654785025964,1.53197993152145,0.904985039054389,5.18770959552339,5.28624031420658,4.75303816928343,5,38.9
1.41530510269614,5.51912849565804,5.69770724812203,1.31976916730306,0.860641340801285,5.23088584881192,5.32174930759056,4.6816804765053,5,39
1.24917648066646,5.48216882546865,5.62268769458082,1.3467597222975,0.844580096189005,5.25448131588847,5.3439840728863,4.6364096258109,5,39.1
0.969693860339884,5.10414953196244,5.19544498839255,1.38305225920259,0.867219327967411,5.31844789378923,5.41024280427955,4.49054909069198,5,39.2
1.23578100249196,5.29819373662435,5.44040545887212,1.34164748654152,0.828726836535776,5.40458328784059,5.48791839337553,4.26765488812448,5,39.3
0.309392835046572,5.20581886708393,5.21500469829752,1.51143403695987,0.88850255253549,5.49828390973021,5.58684841730657,4.1420900003563,5,39.4
1.68689862972837,5.62407796930167,5.87161647178729,1.27939251000782,0.859314769550763,5.49461084469571,5.57777995929678,4.06844414260749,5,39.5
0.490358948770447,5.12289683763623,5.14631167999982,1.47536798536099,0.911816930375677,5.49239891643457,5.5807709554946,4.04288523885311,5,39.6
0.341560233663585,5.72808813888168,5.73826255237744,1.51123783756066,0.892186763427766,5.51677631179023,5.60019529923969,3.65227484711646,5,39.7
0.823978713820653,5.8669121188375,5.92449143226589,1.43126392601,0.88141296093959,5.56979221897805,5.65000767750434,3.30592481892935,5,39.8
0.738693061068289,5.98150471585863,6.02694500591381,1.44792227673153,0.883136142083426,5.59945410598595,5.67948717000414,3.28860128542906,5,39.9
0.890591047279435,5.67745399168406,5.74688056611441,1.41519977478321,0.820654794643116,5.6230160213041,5.69333893235479,3.10910313697108,5,40
0.800218833839611,5.16902225897902,5.23059664817048,1.41720510241575,0.824677464733029,5.68142773150238,5.75188673870423,3.02923998466909,5,40.1
0.901971345472394,5.62177042567322,5.69366797653563,1.41170956267133,0.724890747604262,5.71314799537644,5.76553205467133,2.73334691412613,5,40.2
1.1601129323733,5.83603463528157,5.95022371680813,1.3745698382296,0.722001824006664,5.74916023149203,5.8011512731259,2.6743518868723,5,40.3
1.10911704832017,6.1713756189103,6.2702486120213,1.39297501915674,0.762318908089429,5.76062112259853,5.81670755775375,2.60706593266996,5,40.4
0.99209521520974,5.48975406306512,5.57867839088991,1.39200838979184,0.768521956612773,5.74330324057403,5.80050390064102,2.64238486964101,5,40.5
0.423523485767942,5.6044986357604,5.6204783694306,1.49537119534832,0.771911301922064,5.71293497334558,5.77083786752944,2.71203180370045,5,40.6
0.361687546215441,5.96517109966154,5.97612618084028,1.51023724461993,0.817023306121343,5.73880854034441,5.80511955850891,2.58625395786112,5,40.7
0.389671307054402,6.03644139966443,6.04900557935965,1.50633261995801,0.787500955689559,5.78686690949666,5.84959113792538,2.47456758416014,5,40.8
0.452802942001666,5.59105590713893,5.60936151990924,1.48998567768546,0.805733226572012,5.79296783937986,5.85882790549232,2.33473958155005,5,40.9
0.865682326739533,5.87707972326611,5.9404942525395,1.4245499241046,0.735097835076143,5.76832304966296,5.8258070241692,2.49956954504222,5,41
0.904618344624128,5.64177965251903,5.7138438898003,1.41180690856634,0.695208924618002,5.72448054913479,5.77674702936084,2.62586327734142,5,41.1
0.782754550089073,5.58671724188878,5.6412865754633,1.43159257218643,0.712345126150551,5.7775273289038,5.83205266401854,2.38386360547312,5,41.2
1.47704710187005,6.01381036266891,6.1925425488475,1.32995443944005,0.746999211301417,5.79537608447903,5.85367838931495,2.30866546937399,5,41.3
0.416428278226423,5.7937810579582,5.80872718058456,1.49904466824361,0.849014250594053,5.74989215020226,5.82726253182086,2.08712381717184,5,41.4
1.13899086694428,5.70108251415486,5.8137459549059,1.37360748992256,0.900748809985485,5.71499997459905,5.79910799136144,1.95672629273734,5,41.5
0.241852842927001,5.51565236896187,5.52095225960763,1.52697594021568,0.920795551302015,5.72655216466394,5.81264857310859,1.92092561272061,5,41.6
0.590561212364342,5.60142311204407,5.63246867951263,1.46575381688108,0.953659265896897,5.69532580355024,5.78813584047221,1.73788440800181,5,41.7
1.21486583513287,6.17936220006229,6.29765164143998,1.37667162229059,0.972919414438131,5.64456668977741,5.74199752686978,1.43271773187651,5,41.8
0.874026592729198,5.83653245823833,5.90161279828382,1.42214990541068,0.980122507464085,5.62139519902612,5.72017958857605,1.03359566253832,5,41.9
1.68788305701971,5.37387995406351,5.63272003341723,1.26646338722512,0.874338748327361,5.58673244454873,5.67183992736637,0.731068261243653,5,42
1.06222057914303,5.58284311682281,5.68299655338719,1.38277846452689,0.898834461750843,5.58093306525045,5.66850823287695,0.238619421773737,5,42.1
0.713410579116559,5.74123437798248,5.78538908262213,1.44716919133044,0.940432863806903,5.58710396556774,5.68440399432636,-0.287599493120693,5,42.2
1.29291061647299,5.47113702878796,5.62182872826657,1.33873874785008,0.965719169241681,5.60964710485908,5.70868989352531,-0.812860579673303,5,42.3
1.15500027566017,4.9819111734722,5.11404581296865,1.34298223331186,0.998030291089847,5.60944679899499,5.71306129898757,-1.35065597114375,5,42.4
0.876394759426471,5.28548786212206,5.3576533776449,1.4064798022971,1.01960961262557,5.47904380712426,5.59223417189029,-1.54061192429403,5,42.5
0.101858233092646,5.56319455446288,5.5641269531216,1.55248906603272,1.05055386826458,5.42297398748567,5.5432387729228,-1.78837668028115,5,42.6
0.734872552731684,5.71838912708059,5.76541515222208,1.4429864313043,1.0407399521467,5.38718274021924,5.50615377344126,-1.83674219638714,5,42.7
1.67977009367308,5.78130421827955,6.02039085374823,1.28802970773311,1.05784297985392,5.35817129033904,5.48144955852455,-1.97557056430672,5,42.8
0.570574813579103,5.80871317974938,5.83666894919397,1.4728830265695,1.08760165567116,5.30871596002606,5.43762652264211,-2.29278721716592,5,42.9
1.0106057963905,5.59881913581082,5.68929695052205,1.39221584588155,1.02784996237698,5.2682478604582,5.38763313531126,-2.44425524106673,5,43
1.49539701509731,4.48412330574275,4.72689898917538,1.24890744139902,1.04188838369494,5.22396186640479,5.34845421220074,-2.4407784564852,5,43.1
1.27630191603628,5.1076248029367,5.26467261170645,1.32592901765185,1.00267857451466,5.16711539753978,5.28719205930185,-2.44465003043973,5,43.2
1.56030214748731,4.90859373959993,5.15061504015716,1.26302534376818,1.07845033516891,5.11554404076211,5.24472349024154,-2.32116873852707,5,43.3
1.28455993933688,5.20569426838026,5.36184175946999,1.32886888153571,1.06698538806991,5.04007137598751,5.16840925379941,-2.20520642117674,5,43.4
1.10027336474065,5.09831508391365,5.2156896161504,1.35824496177823,1.01292614926632,4.98075335090009,5.09795920858702,-1.88276653353626,5,43.5
0.516138603648636,4.94505173440582,4.97191469296551,1.46679812800433,1.05337669621064,4.93087475010168,5.05479141659754,-1.72008891211846,5,43.6
1.33749975279367,4.40619325077795,4.60471981253195,1.27608588546363,1.05048375665514,4.9309090632341,5.05432061283194,-1.69652394700456,5,43.7
0.366667240082844,4.54648376687682,4.56124538995924,1.4903219669238,1.02135422886447,5.00770058895439,5.12109676886227,-1.68235702423665,5,43.8
1.08689112159785,4.89276691635321,5.01203555533764,1.35220342156911,1.01095985512195,5.04254281337169,5.15277314514557,-1.57636715915523,5,43.9
0.58582824044476,4.73724448501087,4.7733300784744,1.44775665332215,1.03374011843537,5.06587791585547,5.18216460468439,-1.53742077439553,5,44
0.976999989226314,5.01016989214299,5.10454026598717,1.37820980740458,1.04565804373801,5.08544201735737,5.20406874215255,-1.47813499887327,5,44.1
1.09643192385536,5.16029136937008,5.27548765333068,1.3614350364394,1.05366667470062,5.1125672630721,5.23227818026487,-1.41303162047781,5,44.2
0.972997582168923,5.59926520653226,5.68317650156928,1.39874205965339,1.07193900641017,5.14625175221698,5.26793521582117,-1.44298265817559,5,44.3
1.11671315381866,5.48241314010659,5.59498901756965,1.36985514707726,1.01973034155755,5.24109632709618,5.35045855184751,-1.5992851705267,5,44.4
1.14117505738346,5.56057372036152,5.67646550338935,1.36838072386841,1.10138142349733,5.34660216087847,5.46789644135212,-1.85034079624012,5,44.5
1.85644557056182,5.21195007188903,5.53270401416185,1.22861752623084,1.04454808341864,5.40123045879356,5.51418102611301,-1.97993110585778,5,44.6
1.43949296827124,5.46002758790505,5.64659554655605,1.3130198502888,1.03878485315044,5.50551553670308,5.61733511541379,-2.11799379607213,5,44.7
1.20438556725456,5.45094327820506,5.58241231161046,1.35334012120955,1.00177146758205,5.55643258320581,5.66265675438204,-2.2424145887509,5,44.8
0.75367891587281,5.38295009328927,5.43545615519748,1.4316883778006,0.96291007589452,5.55773538767957,5.65768675072226,-2.32005671015999,5,44.9
0.658787109709497,5.63917272420759,5.67752318087441,1.45450011272363,0.956243242832098,5.58070776039046,5.67929873754433,-2.3629744533564,5,45
1.42813130530008,5.9180596060466,6.08793795351912,1.3340059809497,0.974896893920399,5.61438760531187,5.71616695399465,-2.69476228765027,5,45.1
0.348057700574863,5.60293478924944,5.6137351572292,1.50875544416176,0.963727640934749,5.57369188057003,5.67406630958223,-3.33468752846497,5,45.2
0.510906246958145,6.09295049783455,6.11433323938458,1.48714000103356,0.816407028999811,5.64195895526595,5.71768174789456,-4.06359445978171,5,45.3
0.495825976837292,5.67209149667844,5.69372157257435,1.48360295137011,0.744179976033668,5.66797319335681,5.73100344813013,-4.80313844383809,5,45.4
0.591233831917415,5.17722782752897,5.21087760575357,1.45708999471841,0.67430038476903,5.66817154861694,5.72170606271573,-5.47128935397552,5,45.5
0.886328752357438,5.89790605177391,5.96413233025617,1.42163397262756,0.700326833254782,5.69032080540011,5.74783072715466,-6.10250343918089,5,45.6
1.35921061796656,5.92025112408483,6.07427583142392,1.34512055738884,0.710561444922367,5.66951312856331,5.72854076135007,-6.53164514888856,5,45.7
0.995974768570015,5.03152929871767,5.12915712602787,1.37537584290799,0.689594943461373,5.65793639723461,5.71271365545455,-6.9738071388199,5,45.8
-0.0587223845923706,6.09942204293592,6.09970471222212,1.58042356196013,0.66886155068362,5.66460615097614,5.71859429105423,-7.46231387417792,5,45.9
0.500541279711378,5.79821268308631,5.81977764961842,1.48468299509984,0.677250957335327,5.63253246640524,5.68747255660559,-7.90925843512467,5,46
0.295950880814265,5.45352189658672,5.46154630122327,1.51658166080746,0.663967141379939,5.65157624362371,5.70553040170753,-8.41087842931823,5,46.1
1.09202274618757,5.67089043147043,5.77507679290362,1.38055860507405,0.673799361510925,5.69868308524492,5.75347042959432,-8.98693636444233,5,46.2
0.791837061388106,5.3686729253293,5.4267536254147,1.42435995126569,0.653125010726058,5.70488302665466,5.75702308449558,-9.4463640045614,5,46.3
1.15556678630716,5.76756209877344,5.88218557687737,1.37305829693022,0.643124375483962,5.68999796698507,5.74032336033309,-9.922794238658,5,46.4
0.0785235944640709,5.68964158788934,5.690183420025,1.55699605338354,0.674733976257334,5.72098413092003,5.77758144932335,-10.2934456267845,5,46.5
0.619968533430341,5.6759925984129,5.70975069155228,1.46200116404783,0.704231498348975,5.68029305668192,5.73759616779841,-10.7462352157896,5,46.6
0.323136369417247,5.91966060051857,5.92847355889963,1.51626347264983,0.77097182874586,5.649593054191,5.71836451045689,-10.992226484849,5,46.7
0.719052693620232,5.78961676860458,5.8340979682818,1.44723211425116,0.828994312136803,5.6829746066817,5.75827808129706,-11.1051928204571,5,46.8
0.617562192154167,5.97850529010065,6.01031684397251,1.46786430679223,0.817226670380909,5.67912693167129,5.75240839505407,-11.0287349564729,5,46.9
1.22920235981932,5.72674534838006,5.85717941731155,1.35936199315582,0.865155232927776,5.66770579729881,5.75100826998091,-10.886019177274,5,47
1.40689957862385,5.43434942987215,5.6135122829013,1.31746811685157,0.849833708770977,5.65829456500378,5.73896756008899,-10.7978892010304,5,47.1
0.324745402598961,5.57043807784056,5.57989605239786,1.51256423677446,0.955799424225312,5.67103881308064,5.76538784628331,-10.9663140070781,5,47.2
1.36816557487089,5.39911265070434,5.56976610417865,1.32261493662342,0.982471942504722,5.66860156067807,5.76667588395304,-10.99355360941,5,47.3
1.05024316489653,5.88748207896574,5.98042272214554,1.39426737459869,1.06986827152919,5.5891532069174,5.70295205334824,-10.800759525491,5,47.4
0.939043403360946,5.62087065633517,5.69877087174467,1.40526137947782,1.12665995002735,5.5514607405704,5.67697078082755,-10.5600514017375,5,47.5
1.41490837449737,5.22019817848706,5.40855199946366,1.30611079597068,1.17021898666667,5.51880569765349,5.65146599839758,-10.2119304393921,5,47.6
0.956386972268781,5.64521607893807,5.72565634828238,1.4029743296626,1.14560363366705,5.47167153242944,5.60046716936362,-9.97087792418268,5,47.7
1.45607789537042,5.85531681288851,6.03364714055116,1.3270639869863,1.13690145358579,5.46270577198552,5.58965188293879,-9.53404404705073,5,47.8
0.966711271062666,5.64430831717948,5.72649518125886,1.40117027930543,1.22754464566464,5.41265584624594,5.55614323891739,-8.88355547485932,5,47.9
1.45928864673528,4.88683200162989,5.10006376103716,1.28060928525778,1.18127002953486,5.38766045970093,5.52244998123719,-8.53912414238428,5,48
1.45734451409632,5.29961470609348,5.49634142551287,1.30243880479056,1.24554116655213,5.30581337798622,5.46080165435764,-8.24973273539694,5,48.1
1.18382966846539,5.55398973218092,5.67875467238284,1.36078965804228,1.258045771042,5.24068511774682,5.39933063373774,-8.09632517852292,5,48.2
0.909202770824294,5.11400120046731,5.19419463987014,1.39484779211489,1.22013434137739,5.21816158436105,5.3688975691858,-8.18313701961234,5,48.3
1.2937712375674,5.31779454410119,5.4729135593785,1.332141971716,1.25602834253789,5.2286621709954,5.38648292689675,-7.83387046466318,5,48.4
1.50310689962403,4.91978904322613,5.14428368011963,1.27428062974151,1.2516401553014,5.14229892458588,5.3019756280752,-7.5090634486597,5,48.5
0.766595565183721,5.07417262561919,5.13175375433609,1.42085232279693,1.27329263870693,5.10487606743925,5.26968324438485,-7.3182761309002,5,48.6
1.885767946121,4.82347001667444,5.17899447271135,1.19811012066162,1.27648074998271,5.09506561998568,5.26123994676797,-7.32159177471096,5,48.7
1.10160326172928,4.77420327322296,4.89964760368595,1.34402451609752,1.28976814877206,5.09719612716867,5.26699235682079,-7.30390315085749,5,48.8
0.922059788857508,4.92739224447209,5.01292216028851,1.38580644683775,1.27999878089026,5.112565816418,5.28016869069113,-7.20302498310437,5,48.9
1.42300898735521,5.7817237051846,5.95426599852469,1.32947093080353,1.34323454437938,5.14402877000886,5.32584661953022,-7.04055602872944,5,49
1.39903146129608,4.73259460956476,4.93505225587102,1.28336623750513,1.31664631250566,5.14077004336442,5.31715746518794,-7.14812437662966,5,49.1
1.24819355533462,5.15781117427333,5.30669419328434,1.33336053662011,1.28570797107085,5.16838248644951,5.33623785614196,-7.21009351047718,5,49.2
1.50073409332033,4.7592961847335,4.99030089201772,1.26533814229208,1.35919655058089,5.21144239633143,5.39465858276983,-7.01769741473864,5,49.3
1.63008069835791,5.3273112994723,5.57112275619953,1.27385721634673,1.28802490072025,5.2710044049265,5.43316583201484,-6.75084508774103,5,49.4
1.05682788600204,5.7537956924222,5.85004701269723,1.38914610655347,1.28649277767213,5.33810530189987,5.49851517428957,-6.46303820764807,5,49.5
1.73126769618281,5.52301959714855,5.78800771477829,1.26703348432255,1.37486995257059,5.32591695607811,5.51284447446264,-6.36653016004721,5,49.6
0.948124223208998,5.27543109772347,5.35995455292893,1.39297025404406,1.39804916991085,5.3411807763021,5.53357719305838,-6.37167766547345,5,49.7
1.10090846097153,5.27875080333228,5.3923287625218,1.36518875757368,1.37580455767853,5.43210138419281,5.61686486256409,-6.14236588186672,5,49.8
1.72194709881425,5.63395145408411,5.89122320049846,1.27417552995861,1.40020281452533,5.48817383555457,5.6772211236648,-5.98231820837549,5,49.9
0.960536497932678,5.59777612841027,5.67958871289644,1.40085879162301,1.3642812628148,5.6209741512419,5.79854939769751,-5.7630156537452,5,50
1.08168566210379,5.64651493387689,5.74918905325748,1.3815224587688,1.39115316111981,5.6452876607854,5.83003687406155,-5.72127212334711,5,50.1
2.07096306253747,4.7689437487891,5.19920306253845,1.16110831980036,1.42188806334653,5.66901414948374,5.85962752518694,-5.78661637513411,5,50.2
1.72433881277862,5.98015336809648,6.22379134026925,1.29006750554887,1.36633265736214,5.69491183666636,5.8717757459575,-5.63379973808154,5,50.3
1.1098515022759,5.91456251214402,6.01779195944521,1.3853061132585,1.38699793948933,5.74773731345595,5.92755283716081,-5.34124596603935,5,50.4
1.56537089434296,5.88675304197628,6.09132558759365,1.31089662951552,1.42430973372226,5.79225889926845,5.97956129930463,-5.14446499268857,5,50.5
1.03375392108344,6.48570028866877,6.5675684544429,1.4127361727998,1.36871882994155,5.8182276198478,5.99212682466175,-5.01233651278184,5,50.6
1.97941537632301,5.64338692353774,5.98045994893208,1.23345392048396,1.40526026110572,5.83012540927977,6.01130248594355,-5.16023494207243,5,50.7
1.4563816149494,6.06224004550064,6.23472547732731,1.33502613468357,1.43432638388239,5.87062977743496,6.05700109626284,-5.23122624904486,5,50.8
1.00904741838585,5.85968953052261,5.94593458479552,1.40026727199698,1.35391636824917,5.91186007300611,6.07269114228296,-4.87055222921198,5,50.9
1.21677289086244,5.96216229598815,6.08505673857199,1.36947840119647,1.30458546958509,5.88773608522758,6.03771586864179,-4.76143687048311,5,51
1.58596178599958,5.85753141889479,6.06843877039149,1.30637999272087,1.33562244667165,5.8601437492726,6.0177533432539,-4.87905845919223,5,51.1
0.999265349664972,5.97154482161571,6.05457503014097,1.40499469716734,1.30840910934672,5.81764081824257,5.96996551875543,-5.05064233080964,5,51.2
1.43557510306693,5.7524473910258,5.92887230955982,1.32623275169447,1.36927886903403,5.73092253060849,5.90020213743055,-5.19854554683948,5,51.3
1.45954525820048,6.17307171989445,6.34327098740832,1.33862259379835,1.31001008444249,5.71586105859868,5.86940650790985,-5.31168340108399,5,51.4
1.0256328593056,5.30493759121396,5.40317366079995,1.37981705770317,1.26806442711562,5.71455184980292,5.86008076703124,-5.72280604681336,5,51.5
1.08303713014557,5.66654152697563,5.76911278293407,1.38194550245492,1.36770755920792,5.66328449122888,5.83974184453178,-6.38111754007737,5,51.6
1.51333220440121,5.55586214472926,5.75827912940258,1.30486310105099,1.41825167197112,5.60319798544973,5.79546728437566,-7.01239311385058,5,51.7
1.21159750911888,5.33421493858594,5.47008386911357,1.3474488027127,1.44350494324543,5.55130827667247,5.75367733968852,-7.5829214139366,5,51.8
1.82506079701841,5.35836254942567,5.66064449721947,1.24251967103493,1.50543588659445,5.50199946480297,5.72083593369028,-8.235440246152,5,51.9
1.2089211766331,5.44758778741022,5.58011676516297,1.35241671238284,1.5798988465655,5.4990766999755,5.74164362868332,-8.76561221334842,5,52
0.911088069700022,6.04522033115584,6.11349084590544,1.42120998636244,1.56060767641955,5.43345380202658,5.6733588011439,-9.46050501276398,5,52.1
2.30440813558574,5.19321386906001,5.68152859230251,1.15316499745804,1.51858128202072,5.47123071104715,5.70510086701784,-10.5244390307784,5,52.2
1.87384635678403,5.18103772085921,5.50948745654247,1.22375964474748,1.48484213059813,5.46551462386647,5.694341475622,-11.4274066623533,5,52.3
1.91425431256563,5.18296520479047,5.52516948945866,1.21700080301501,1.46192318119649,5.4378138801191,5.66185926276372,-12.0452722543417,5,52.4
1.80436761320232,5.33053026731216,5.62763675216377,1.24440584361212,1.46986730073773,5.46607939953926,5.69118474580307,-12.3293225938314,5,52.5
2.40359358269045,5.71445144826872,6.19937234446934,1.17264424326444,1.46329925559694,5.40747139364795,5.63380148644786,-12.876256419125,5,52.6
1.20876004630313,5.31997404655844,5.45556822939592,1.34737781004284,1.50680639752327,5.41081426779576,5.64845839196756,-13.2588393247946,5,52.7
0.479289732120807,5.7960374084814,5.81582051716112,1.48829138664913,1.54795874099254,5.32038501293234,5.5689447720592,-13.5098956796727,5,52.8
0.644428161651996,5.59223239362677,5.62924069478813,1.45606609199893,1.50981412253602,5.33204725434939,5.56594325840835,-13.50724849362,5,52.9
1.21538586217987,5.19575247601342,5.33601036224502,1.34100892222589,1.43574185743009,5.32687614739421,5.54169870392574,-13.6489699049699,5,53
1.31487106315497,5.70166669104809,5.8513151486251,1.34414704718486,1.44937709108441,5.3199827111328,5.54022837187921,-13.6499495222773,5,53.1
1.7396762101882,4.59645847283859,4.91466212560176,1.20897655571993,1.42885496940995,5.35194458960824,5.56488697813174,-13.5758880886268,5,53.2
1.7745140216753,5.4910451513317,5.77065653691897,1.25822494816289,1.35557101453112,5.28448473488795,5.4765023975676,-13.6851871533749,5,53.3
1.44606853480053,4.86964001793143,5.07981378709686,1.28213458127762,1.35510588389813,5.30252775218634,5.49401657414051,-13.4196668839858,5,53.4
1.80852809565099,5.3448230074817,5.64250891484141,1.24451958616203,1.43195096741387,5.22132762766993,5.4286138147731,-13.242935389447,5,53.5
0.910906910406967,5.1138133304418,5.19430824826862,1.3945184480718,1.47258739771627,5.17217047824262,5.38714294321926,-13.1163443557286,5,53.6
2.09151235007178,5.09335053339221,5.50605517285374,1.18115486762904,1.48739917466601,5.16837002813814,5.38710091252849,-13.0796329723216,5,53.7
1.53758003143436,5.74603468749281,5.94819863344662,1.30933232601867,1.51609990133681,5.13797582720148,5.3653491804262,-13.1943433901342,5,53.8
1.45090216926569,4.83747333690498,5.05037279713552,1.27940398297235,1.49068826177906,5.21143134242281,5.42787357395894,-13.0826437431955,5,53.9
1.20271334807424,5.55453327143759,5.68325252484377,1.35755990213455,1.45195160504661,5.20770856416358,5.41390542788107,-13.1416586967752,5,54
1.47827581782541,4.740435789768,4.96558464538474,1.26850933015419,1.44646558194085,5.27293687846252,5.47550125589349,-12.9664342574576,5,54.1
1.17270175558319,4.95318945107176,5.09011936458826,1.33832007071959,1.38715249310981,5.31336089022878,5.50002400955751,-12.7917059743694,5,54.2
1.40793896252648,5.14634662465518,5.33546396326504,1.30375049460201,1.48694323986846,5.32524457247016,5.53987433889756,-12.63286191145,5,54.3
1.68798050987543,5.30654207887147,5.56854263129527,1.26282306779643,1.44235991321789,5.33253756001313,5.5320218860778,-12.6631089133326,5,54.4
1.40932489593735,5.55138017071592,5.72747924152736,1.32217931534072,1.40418622935587,5.30238771074246,5.49403819565188,-12.9190318781234,5,54.5
1.27093748415349,5.44264903396169,5.58907063790667,1.34139258513089,1.42117237237899,5.33646085464302,5.53160416447279,-12.8563951970002,5,54.6
1.37475023442563,5.71760810381772,5.88055955125832,1.33483393900327,1.43068311429577,5.36746208999856,5.5639239240373,-12.8930856220738,5,54.7
1.03745794084748,5.87033516044305,5.96130471247372,1.39587361767457,1.41115497066172,5.47759542442447,5.66599002880966,-12.6736842765347,5,54.8
2.20818661826947,5.26830119957976,5.71236252968927,1.17389462221644,1.41890824518869,5.53672129753439,5.72535256482086,-12.4301593790952,5,54.9
1.51192910361427,5.18815937145078,5.40397328619678,1.28723032466296,1.43471775856036,5.59840147494329,5.78901944414068,-12.2755603391726,5,55
1.04132214122821,5.35408664697414,5.4544106579097,1.37870336495135,1.48137436631512,5.60353729460826,5.81010911945488,-12.2550213180255,5,55.1
1.6717220285662,5.28042420761223,5.53873039180738,1.26419097431831,1.54123415643402,5.59177347508125,5.81759624732948,-12.2925148878057,5,55.2
1.3263529929924,5.95754933105957,6.10340939918242,1.35173502231673,1.56474669958746,5.63489388466336,5.86511318212189,-12.154918489109,5,55.3
1.22440995058279,6.17216913730482,6.29244400742544,1.374962834712,1.59649701848998,5.64341874149966,5.88171433590884,-12.1902724392392,5,55.4
1.27349432443383,5.72182580150071,5.86183233273389,1.35179806578924,1.57992992203648,5.67417231963316,5.90959816106627,-12.1882468303762,5,55.5
1.6134626363582,5.94818893097085,6.16313339442268,1.30591722616187,1.52850720052018,5.71131177713044,5.92815883079865,-12.1103807946363,5,55.6
2.2945164106872,5.3733077345161,5.84270841037985,1.1672149363581,1.52551037609539,5.81442800358411,6.02729708306649,-11.9419379828395,5,55.7
2.18750216748313,5.39845051686486,5.82481190389715,1.18580728604927,1.5515282038131,5.86112752538939,6.07839847209754,-11.6366874248161,5,55.8
1.57660054514811,6.00321435852904,6.20679079020798,1.31397006468948,1.51752587331154,5.88771206917966,6.09533025773491,-11.4663676393507,5,55.9
1.78750438015847,5.82843124268961,6.09637455048868,1.27321597158303,1.48401738680685,5.88366441228012,6.08520145414015,-11.3999597063561,5,56
0.822085686951919,6.27013167617852,6.32379443952035,1.44042855762236,1.49331960485214,5.85206577464203,6.05627321014371,-11.4214878695852,5,56.1
1.53969123855764,5.75111414704449,5.95365123621013,1.30921031057884,1.50879925214834,5.86199913917715,6.06951304820296,-11.4515607253685,5,56.2
1.47297038609198,6.52867031534842,6.69277056567873,1.34889594964621,1.56829468472196,5.84978119284073,6.0771261671594,-11.50068754335,5,56.3
1.37955390155847,5.96118043044288,6.11872871531337,1.34337691111113,1.51501560668251,5.88772791785673,6.09548575523532,-11.4248388303707,5,56.4
1.22969173204588,5.62602327688573,5.75884360509312,1.35560840769918,1.45370743869063,5.9166416661807,6.10429947914692,-11.324942028851,5,56.5
0.89074266843142,5.90492979136553,5.97173495245062,1.42107783493556,1.48404339012849,5.849216779851,6.04935485442969,-11.4387794411535,5,56.6
1.34533878517153,5.76138684800968,5.91637683547167,1.3413972927292,1.486258046732,5.84989779653985,6.05065920405541,-11.4376197244377,5,56.7
1.47472973928444,5.85095954045718,6.03395022750411,1.32388992580697,1.57468795088706,5.7929691096331,6.01583154089777,-11.5884530549971,5,56.8
2.38690325981534,5.78935562859742,6.26210394085644,1.17973877325022,1.58887024645967,5.74881778927303,5.97760214454389,-11.6934714820804,5,56.9
1.60188839617426,5.86661515972411,6.0813830553668,1.30424246986549,1.59363730777362,5.6699760509297,5.90229372666108,-11.7842102883496,5,57
1.39049598358876,5.77432924507648,5.93939031474797,1.33448891531814,1.63007421733689,5.61200385727869,5.85681258912996,-11.9191923048754,5,57.1
1.9709679138403,5.1266908362429,5.49251066888403,1.2037645981077,1.66028705812567,5.58377248499991,5.8371784832737,-12.0974838670634,5,57.2
1.81629491600401,5.83728445964469,6.11333109562303,1.26913809776984,1.67678478124855,5.54995515874915,5.80673232362926,-12.5199465339079,5,57.3
1.97167444096776,5.53005874639081,5.87103481847102,1.22830918731617,1.73093299120982,5.51541353226534,5.78961878044781,-12.6359238460354,5,57.4
1.72406108100157,5.17714698236361,5.45666908360962,1.24933343364473,1.7522832622036,5.48745136491602,5.76925782652645,-12.7328236238236,5,57.5
1.53494218317335,5.50372771688502,5.71376113320232,1.29881594822981,1.69459053514798,5.46000552276317,5.72445363431463,-12.7742236464436,5,57.6
1.85323372588091,5.2075419129798,5.52747392740877,1.22889731504478,1.70386074904536,5.41934455906708,5.68876069220942,-12.8846626897874,5,57.7
1.6224586623001,5.25901543726154,5.50360022896175,1.27155062704972,1.73867905631831,5.37990181617714,5.6609129563718,-13.0562863995868,5,57.8
1.10521306902886,5.4653045501057,5.57593487707293,1.37126369367857,1.70964294912806,5.41155318866892,5.68196324230777,-13.0620110932008,5,57.9
2.04926551466793,5.3123457037202,5.69390077411275,1.2026298526903,1.69440695386007,5.35073443567239,5.62033926326274,-13.2211488279795,5,58


==> csv/stability/error_data_m0_i0_e1_t1800_k30_v1_u15_n20_s6_d80_r100_o640_w1_g0_a0_f0p750000_c0_l0_h0p750000_20240503_054227.csv <==
timestamp,error
4e-06,-inf
0.112731,53.98941205399172
0.216782,52.4235256355007
0.320947,49.25301775593714
0.42435,44.113839783279836
0.527383,39.82180745596403
0.631111,42.45833335097326
0.736134,44.414280370235986
0.839196,44.473441176759536
0.942439,43.04490527773488
1.045417,40.19863713967843
1.14951,36.41870545476313
1.253694,34.545399849648184
1.356991,35.736836930937976
1.46029,36.62190990859007
1.563593,36.27775375229303
1.666754,34.54387467146955
1.770293,31.73186268412274
1.873608,28.26722520168992
1.977286,26.766936096248664
2.081272,27.730546933642625
2.187541,28.109042806687007
2.290803,27.9309160017658
2.393985,26.655809910179535
2.49755,24.885507165004444
2.601822,23.424226808222063
2.705401,22.90034611362518
2.809614,23.384564936046047
2.913376,23.010299956639813
3.017276,22.576785748691847
3.120798,22.121876044039578
3.2242,21.03803720955957
3.328163,20.89905111439398
3.431623,20.791812460476248
3.53537,20.89905111439398
3.638559,21.00370545117563
3.741624,20.606978403536118
3.844711,20.293837776852097
3.948381,20.128372247051722
4.051931,20.043213737826427
4.161218,20.3342375548695
4.264945,19.86771734266245
4.369076,20.0
4.473126,19.822712330395685
4.576497,19.822712330395685
4.680383,19.86771734266245
4.783439,19.9563519459755
4.886682,19.9563519459755
4.989988,19.9563519459755
5.094123,19.86771734266245
5.202599,19.590413923210935
5.30683,19.637878273455552
5.410959,19.49390006644913
5.514235,20.569048513364727
5.617951,19.344984512435676
5.721277,19.637878273455552
5.825264,19.444826721501688
5.928353,19.344984512435676
6.031932,19.395192526186186
6.135865,19.138138523837167
6.240001,18.976270912904415
6.343322,19.242792860618817
6.447442,18.976270912904415
6.550768,18.692317197309762
6.656113,18.573324964312686
6.760349,18.86490725172482
6.864214,18.920946026904804
6.968211,18.86490725172482
7.071963,18.512583487190753
7.176412,18.633228601204557
7.280234,18.573324964312686
7.38388,18.692317197309762
7.490325,18.388490907372553
7.593978,18.260748027008265
7.702152,18.260748027008265
7.80573,19.29418925714293
7.910116,18.19543935541869
8.014038,18.512583487190753
8.118213,18.45098040014257
8.222287,18.573324964312686
8.327037,18.19543935541869
8.430338,17.708520116421443
8.533669,17.781512503836435
8.637536,17.634279935629372
8.740969,17.92391689498254
8.845488,17.85329835010767
8.949728,17.85329835010767
9.05346,17.323937598229687
9.15776,17.634279935629372
9.26313,17.708520116421443
9.367112,17.85329835010767
9.470445,18.06179973983887
9.574453,17.481880270062003
9.678501,17.403626894942438
9.782664,20.718820073061256
9.88761,17.16003343634799
9.991568,17.708520116421443
10.094861,17.481880270062003
10.198784,20.453229787866576
10.301907,17.634279935629372
10.407015,17.075701760979364
10.510837,16.901960800285135
10.614004,17.781512503836435
10.717326,17.16003343634799
10.821174,16.720978579357176
10.924532,17.24275869600789
11.028799,16.720978579357176
11.133494,16.720978579357176
11.237645,16.720978579357176
11.341459,17.24275869600789
11.444973,16.720978579357176
11.548716,17.16003343634799
11.652236,21.00370545117563
11.756412,16.812412373755873
11.860586,16.434526764861875
11.964006,16.434526764861875
12.067093,16.901960800285135
12.170702,16.720978579357176
12.274892,16.127838567197355
12.382884,20.374264979406238
12.487117,16.334684555795867
12.591938,16.532125137753436
12.695319,16.812412373755873
12.799556,16.334684555795867
12.905291,15.910646070264992
13.008522,16.232492903979004
13.111928,16.334684555795867
13.21547,15.910646070264992
13.319333,16.127838567197355
13.422532,15.68201724066995
13.525444,15.68201724066995
13.629692,17.92391689498254
13.734117,16.127838567197355
13.837952,15.440680443502757
13.941531,15.440680443502757
14.045642,16.127838567197355
14.149462,15.563025007672874
14.252916,14.913616938342727
14.357121,15.440680443502757
14.460995,15.314789170422552
14.565108,15.68201724066995
14.672095,15.68201724066995
14.781751,14.913616938342727
14.885958,15.185139398778876
14.991363,14.913616938342727
15.094679,15.185139398778876
15.198297,14.62397997898956
15.302289,14.913616938342727
15.405989,16.434526764861875
15.509514,14.471580313422193
15.613422,15.051499783199061
15.716603,14.62397997898956
15.819769,14.471580313422193
15.923043,14.771212547196624
16.027247,15.314789170422552
16.131214,14.62397997898956
16.235276,14.471580313422193
16.339278,14.771212547196624
16.443395,15.314789170422552
16.552024,14.313637641589875
16.656113,14.913616938342727
16.760058,13.80211241711606
16.863186,14.62397997898956
16.967146,14.913616938342727
17.071291,13.979400086720377
17.175256,14.14973347970818
17.27851,14.471580313422193
17.382538,14.62397997898956
17.485421,14.313637641589875
17.588897,13.617278360175929
17.693341,14.14973347970818
17.797379,14.771212547196624
17.900481,14.62397997898956
18.004249,14.313637641589875
18.111725,14.14973347970818
18.215084,13.979400086720377
18.31953,13.80211241711606
18.423687,14.14973347970818
18.527811,13.979400086720377
18.631465,13.80211241711606
18.735052,13.617278360175929
18.840403,13.617278360175929
18.944141,13.424226808222063
19.047987,19.138138523837167
19.151993,13.80211241711606
19.256368,13.222192947339193
19.360195,15.051499783199061
19.463695,13.80211241711606
19.567517,13.80211241711606
19.671036,14.313637641589875
19.77492,13.222192947339193
19.879167,13.617278360175929
19.983449,13.979400086720377
20.086602,13.424226808222063
20.190389,13.80211241711606
20.295345,12.787536009528289
20.405406,13.010299956639813
20.509457,13.979400086720377
20.613738,12.787536009528289
20.719429,13.222192947339193
20.8226,13.424226808222063
20.92585,13.979400086720377
21.028923,13.222192947339193
21.132214,12.787536009528289
21.237514,13.222192947339193
21.341568,13.424226808222063
21.444845,12.787536009528289
21.548119,12.041199826559248
21.651442,12.30448921378274
21.754886,12.787536009528289
21.859116,14.14973347970818
21.963139,13.424226808222063
22.066323,13.424226808222063
22.170517,12.041199826559248
22.273701,12.552725051033061
22.377323,12.30448921378274
22.481095,13.010299956639813
22.584477,12.552725051033061
22.688931,12.30448921378274
22.792949,12.787536009528289
22.897239,12.552725051033061
23.002045,12.552725051033061
23.106163,12.041199826559248
23.210062,13.010299956639813
23.314913,12.041199826559248
23.41927,12.787536009528289
23.522869,12.30448921378274
23.626854,12.30448921378274
23.730136,12.30448921378274
23.833432,12.041199826559248
23.941043,12.041199826559248
24.044718,12.30448921378274
24.148715,11.46128035678238
24.251753,11.760912590556813
24.354954,12.552725051033061
24.461149,12.787536009528289
24.564566,11.760912590556813
24.668435,12.552725051033061
24.771624,11.46128035678238
24.876188,12.041199826559248
24.980196,11.46128035678238
25.084133,11.46128035678238
25.188374,12.787536009528289
25.292435,11.760912590556813
25.397964,11.46128035678238
25.502428,12.041199826559248
25.606692,12.041199826559248
25.709745,12.787536009528289
25.812875,18.750612633917
25.9164,12.041199826559248
26.020785,12.30448921378274
26.125115,12.30448921378274
26.229505,12.552725051033061
26.333472,10.79181246047625
26.437394,12.787536009528289
26.540499,13.010299956639813
26.643878,11.46128035678238
26.747899,11.139433523068368
26.851884,12.30448921378274
26.955171,11.46128035678238
27.059036,11.760912590556813
27.162692,12.041199826559248
27.266578,12.041199826559248
27.370303,11.760912590556813
27.473582,11.46128035678238
27.57739,10.79181246047625
27.680561,10.79181246047625
27.784114,10.41392685158225
27.888249,10.79181246047625
27.991431,11.46128035678238
28.095064,11.139433523068368
28.201024,11.46128035678238
28.304527,11.139433523068368
28.408333,12.041199826559248
28.511849,12.30448921378274
28.61585,11.139433523068368
28.719037,10.41392685158225
28.822738,11.139433523068368
28.927371,9.542425094393248
29.030599,10.41392685158225
29.133859,12.552725051033061
29.237101,11.46128035678238
29.340902,11.760912590556813
29.444311,12.30448921378274
29.547495,9.542425094393248
29.651743,10.79181246047625
29.755553,10.79181246047625
29.859487,10.79181246047625
29.962774,10.41392685158225
30.06646,11.139433523068368
30.169623,10.79181246047625
30.274389,11.46128035678238
30.38048,11.139433523068368
30.483664,11.46128035678238
30.586798,11.139433523068368
30.690034,10.41392685158225
30.793367,10.41392685158225
30.897464,11.139433523068368
31.000554,10.41392685158225
31.103706,11.139433523068368
31.207165,10.79181246047625
31.311056,10.79181246047625
31.415131,10.79181246047625
31.519127,10.41392685158225
31.624978,11.46128035678238
31.727921,10.79181246047625
31.830926,12.30448921378274
31.933926,27.512791039833424
32.036909,11.139433523068368
32.140448,11.46128035678238
32.244803,11.139433523068368
32.351536,10.41392685158225
32.455118,10.79181246047625
32.559067,10.79181246047625
32.662641,10.41392685158225
32.765223,11.139433523068368
32.868337,11.46128035678238
32.971478,9.030899869919436
33.07451,11.46128035678238
33.177966,11.139433523068368
33.282006,10.79181246047625
33.385341,11.139433523068368
33.488916,10.41392685158225
33.592705,11.139433523068368
33.695814,11.46128035678238
33.798951,11.46128035678238
33.904258,10.79181246047625
34.007509,11.46128035678238
34.111179,10.79181246047625
34.215017,11.139433523068368
34.319382,10.41392685158225
34.422566,11.139433523068368
34.525304,10.79181246047625
34.62938,12.041199826559248
34.733064,10.41392685158225
34.836276,10.41392685158225
34.939951,11.139433523068368
35.043126,11.760912590556813
35.146873,11.46128035678238
35.250822,10.79181246047625
35.354699,10.79181246047625
35.45816,11.139433523068368
35.561277,11.139433523068368
35.66499,10.79181246047625
35.768984,22.85557309007774
35.872891,10.79181246047625
35.977063,9.542425094393248
36.081825,10.41392685158225
36.185248,10.41392685158225
36.288487,10.41392685158225
36.393767,11.139433523068368
36.500261,10.79181246047625
36.603204,10.79181246047625
36.706512,10.41392685158225
36.813311,10.79181246047625
36.917432,10.0
37.021459,10.41392685158225
37.125354,10.79181246047625
37.228595,10.0
37.331703,10.41392685158225
37.435647,10.0
37.538984,11.139433523068368
37.642683,10.79181246047625
37.745407,10.79181246047625
37.848488,11.139433523068368
37.951413,11.760912590556813
38.054843,11.139433523068368
38.158974,11.760912590556813
38.263539,10.41392685158225
38.36662,11.139433523068368
38.470028,10.0
38.574046,11.46128035678238
38.677171,10.41392685158225
38.781812,10.41392685158225
38.885311,11.46128035678238
38.988261,10.41392685158225
39.09172,10.79181246047625
39.195418,10.0
39.29853,10.41392685158225
39.401906,10.79181246047625
39.505211,10.79181246047625
39.608269,11.46128035678238
39.711571,11.139433523068368
39.816817,10.79181246047625
39.920983,10.41392685158225
40.024053,10.79181246047625
40.127375,11.139433523068368
40.231285,11.46128035678238
40.334808,11.139433523068368
40.437749,11.760912590556813
40.54118,10.41392685158225
40.64542,10.41392685158225
40.749439,10.0
40.853191,10.79181246047625
40.956244,9.030899869919436
41.059408,11.760912590556813
41.162441,11.760912590556813
41.265571,11.760912590556813
41.369283,11.139433523068368
41.472525,11.46128035678238
41.575345,11.139433523068368
41.678451,10.79181246047625
41.781382,10.79181246047625
41.884713,11.46128035678238
41.991031,10.79181246047625
42.094136,11.46128035678238
42.197315,10.79181246047625
42.300517,11.139433523068368
42.403534,10.79181246047625
42.507625,10.0
42.612238,10.41392685158225
42.715208,10.79181246047625
42.818281,11.139433523068368
42.921364,11.760912590556813
43.024666,11.139433523068368
43.128231,11.46128035678238
43.231595,10.41392685158225
43.335465,10.79181246047625
43.439651,11.139433523068368
43.542759,10.79181246047625
43.646779,10.41392685158225
43.751678,10.41392685158225
43.854744,11.139433523068368
43.958067,11.46128035678238
44.061991,10.41392685158225
44.16507,11.760912590556813
44.268497,11.139433523068368
44.37194,10.41392685158225
44.476109,11.46128035678238
44.579166,11.139433523068368
44.682238,10.79181246047625
44.786569,10.41392685158225
44.890847,10.79181246047625
44.99476,11.139433523068368
45.098896,10.41392685158225
45.202983,10.41392685158225
45.307888,10.0
45.413119,10.79181246047625
45.516898,10.79181246047625
45.620007,11.46128035678238
45.72306,10.41392685158225
45.8263,10.79181246047625
45.929589,11.139433523068368
46.032684,11.46128035678238
46.136103,10.79181246047625
46.239992,10.79181246047625
46.34324,10.79181246047625
46.448253,11.46128035678238
46.552124,10.79181246047625
46.655148,10.41392685158225
46.76314,11.139433523068368
46.866291,11.139433523068368
46.969368,9.542425094393248
47.072681,11.46128035678238
47.176865,11.139433523068368
47.280744,10.79181246047625
47.384485,11.139433523068368
47.488404,10.0
47.592777,10.79181246047625
47.696891,10.41392685158225
47.800187,10.79181246047625
47.903426,10.41392685158225
48.007449,11.139433523068368
48.110523,10.0
48.213725,11.46128035678238
48.318201,10.79181246047625
48.422227,10.79181246047625
48.529861,12.041199826559248
48.633239,10.79181246047625
48.737512,11.46128035678238
48.841446,10.41392685158225
48.945969,10.41392685158225
49.049527,11.139433523068368
49.153503,10.79181246047625
49.257551,10.79181246047625
49.360989,11.46128035678238
49.465063,10.0
49.569055,11.139433523068368
49.672311,11.46128035678238
49.775413,11.46128035678238
49.878732,10.0
49.98239,13.010299956639813
50.085416,10.41392685158225
50.188448,10.79181246047625
50.29136,10.79181246047625
50.395465,11.46128035678238
50.502318,10.79181246047625
50.605188,11.139433523068368
50.708357,11.139433523068368
50.811541,11.46128035678238
50.915167,11.139433523068368
51.0185,11.760912590556813
51.122089,10.79181246047625
51.226521,11.760912590556813
51.331602,11.139433523068368
51.434641,11.139433523068368
51.537759,11.46128035678238
51.64135,10.41392685158225
51.745779,10.79181246047625
51.849832,11.139433523068368
51.953228,11.46128035678238
52.056959,10.79181246047625
52.16051,10.41392685158225
52.263724,11.760912590556813
52.368803,10.79181246047625
52.472526,10.0
52.578043,10.79181246047625
52.682334,11.139433523068368
52.79113,11.139433523068368
52.894769,12.30448921378274
52.998497,10.79181246047625
53.10147,11.46128035678238
53.20466,10.41392685158225
53.310716,11.760912590556813
53.414948,11.46128035678238
53.518746,12.30448921378274
53.621825,10.41392685158225
53.725321,11.139433523068368
53.834025,10.79181246047625
53.938009,10.0
54.041365,12.041199826559248
54.145332,11.139433523068368
54.248587,9.542425094393248
54.352505,11.139433523068368
54.455656,11.139433523068368
54.559811,10.79181246047625
54.663686,16.901960800285135
54.767214,11.760912590556813
54.871287,11.760912590556813
54.976382,10.0
55.081736,11.139433523068368
55.187774,11.46128035678238
55.291801,11.139433523068368
55.395058,10.79181246047625
55.498835,11.46128035678238
55.6026,11.760912590556813
55.709839,11.46128035678238
55.813115,11.46128035678238
55.920585,11.139433523068368
56.024221,12.041199826559248
56.128352,10.79181246047625
56.232016,12.30448921378274
56.335015,11.760912590556813
56.438361,11.46128035678238
56.5423,12.041199826559248
56.647487,11.46128035678238
56.751494,11.46128035678238
56.85566,10.79181246047625
56.959748,11.760912590556813
57.062959,10.79181246047625
57.166815,11.46128035678238
57.270091,10.41392685158225
57.374555,11.46128035678238
57.478505,10.79181246047625
57.581798,11.139433523068368
57.685113,11.139433523068368
57.788701,10.79181246047625
57.892548,11.139433523068368
57.996536,11.139433523068368
58.100827,10.79181246047625
58.204895,11.46128035678238
58.308117,10.79181246047625
58.41126,11.139433523068368
58.514593,11.46128035678238
58.618596,11.139433523068368
58.722697,11.139433523068368
58.826461,10.79181246047625
58.930383,17.92391689498254
59.03416,10.79181246047625
59.138256,10.41392685158225
59.248546,11.139433523068368
59.351603,11.46128035678238
59.454883,10.79181246047625
59.55853,10.79181246047625
59.661431,10.41392685158225
59.764992,11.139433523068368
59.869157,10.41392685158225
59.972968,10.79181246047625
60.076229,10.41392685158225
60.180268,11.46128035678238
60.283564,11.46128035678238
60.38717,11.139433523068368
60.493226,11.139433523068368
60.597028,10.41392685158225
60.700107,11.760912590556813
60.803401,11.139433523068368
60.907428,10.79181246047625
61.010496,11.46128035678238
61.11351,10.79181246047625
61.217677,12.30448921378274
61.321856,11.46128035678238
61.425124,11.46128035678238
61.52929,11.139433523068368
61.632387,12.041199826559248
61.736426,10.79181246047625
61.841699,11.46128035678238
61.944754,11.760912590556813
62.047728,12.041199826559248
62.150812,12.041199826559248
62.254104,11.760912590556813
62.357562,12.041199826559248
62.460823,11.139433523068368
62.564817,11.139433523068368
62.668489,12.552725051033061
62.771762,10.41392685158225
62.874972,11.760912590556813
62.979236,11.760912590556813
63.0834,10.41392685158225
63.187378,11.46128035678238
63.291153,10.41392685158225
63.394976,11.46128035678238
63.498534,11.760912590556813
63.601612,11.139433523068368
63.705217,10.79181246047625
63.809398,10.41392685158225
63.91319,11.139433523068368
64.016736,10.79181246047625
64.120835,11.139433523068368
64.224159,11.46128035678238
64.32738,11.46128035678238
64.430565,11.139433523068368
64.53361,10.41392685158225
64.636721,9.030899869919436
64.73973,11.46128035678238
64.844889,11.139433523068368
64.953248,12.041199826559248
65.056435,9.542425094393248
65.160349,11.139433523068368
65.264169,11.760912590556813
65.367705,11.760912590556813
65.471235,10.79181246047625
65.575505,11.760912590556813
65.678667,12.30448921378274
65.781609,10.79181246047625
65.88516,11.139433523068368
65.989213,11.46128035678238
66.093177,12.041199826559248
66.196571,11.760912590556813
66.300547,11.139433523068368
66.403641,10.79181246047625
66.506994,10.41392685158225
66.611319,10.79181246047625
66.714451,10.0
66.817747,10.79181246047625
66.92192,12.041199826559248
67.025846,11.760912590556813
67.129665,11.760912590556813
67.232904,12.041199826559248
67.336787,12.041199826559248
67.440306,11.760912590556813
67.543613,11.139433523068368
67.647667,11.139433523068368
67.751324,11.46128035678238
67.854498,11.46128035678238
67.957685,10.41392685158225
68.061415,11.760912590556813
68.165182,11.760912590556813
68.268758,11.46128035678238
68.372312,10.79181246047625
68.476152,11.46128035678238
68.579364,11.46128035678238
68.682367,11.760912590556813
68.786408,12.041199826559248
68.891478,11.139433523068368
68.994725,10.79181246047625
69.098483,10.79181246047625
69.202965,11.139433523068368
69.306998,10.79181246047625
69.410889,12.30448921378274
69.514729,11.139433523068368
69.623355,11.46128035678238
69.727292,11.760912590556813
69.83083,11.46128035678238
69.9348,12.041199826559248
70.03787,11.760912590556813
70.14088,11.46128035678238
70.245592,10.79181246047625
70.349852,11.46128035678238
70.453548,11.139433523068368
70.556807,11.139433523068368
70.660604,11.139433523068368
70.764275,11.46128035678238
70.868608,12.552725051033061
70.974027,12.041199826559248
71.081476,10.41392685158225
71.184557,10.79181246047625
71.292038,10.79181246047625
71.39603,10.41392685158225
71.501198,11.46128035678238
71.604193,11.46128035678238
71.708933,10.41392685158225
71.812952,12.041199826559248
71.915956,11.46128035678238
72.01943,11.760912590556813
72.124118,11.760912590556813
72.228224,11.46128035678238
72.331863,11.139433523068368
72.434961,11.139433523068368
72.537971,10.79181246047625
72.64089,10.41392685158225
72.744291,11.46128035678238
72.851015,10.79181246047625
72.954148,11.139433523068368
73.057325,11.760912590556813
73.161207,11.46128035678238
73.26502,11.139433523068368
73.368151,11.139433523068368
73.472045,12.30448921378274
73.575998,10.79181246047625
73.679215,11.46128035678238
73.78211,10.79181246047625
73.885562,11.139433523068368
73.98961,11.46128035678238
74.093462,11.139433523068368
74.197093,11.139433523068368
74.300305,10.0
74.403476,10.41392685158225
74.506553,11.760912590556813
74.610116,10.79181246047625
74.714308,11.139433523068368
74.819146,11.139433523068368
74.923932,11.760912590556813
75.027832,12.30448921378274
75.131292,10.41392685158225
75.234794,10.79181246047625
75.340243,10.79181246047625
75.444328,11.139433523068368
75.548196,10.79181246047625
75.651397,19.030899869919434
75.754831,11.139433523068368
75.85777,10.79181246047625
75.961104,11.760912590556813
76.065424,11.760912590556813
76.169614,10.41392685158225
76.273396,11.760912590556813
76.376896,11.760912590556813
76.481128,11.139433523068368
76.58505,11.139433523068368
76.688411,11.139433523068368
76.792437,12.041199826559248
76.895815,10.79181246047625
76.998981,10.79181246047625
77.103173,10.79181246047625
77.207524,11.139433523068368
77.310613,10.79181246047625
77.413769,10.79181246047625
77.519612,10.79181246047625
77.623337,10.79181246047625
77.726352,10.41392685158225
77.829832,11.139433523068368
77.933962,10.79181246047625
78.037703,11.46128035678238
78.140773,11.46128035678238
78.244092,11.139433523068368
78.347854,11.46128035678238
78.450872,11.46128035678238
78.55566,10.79181246047625
78.659793,10.41392685158225
78.763761,11.139433523068368
78.867051,10.79181246047625
78.970974,11.46128035678238
79.074895,11.46128035678238
79.178847,12.041199826559248
79.282735,11.139433523068368
79.386379,10.41392685158225
79.489417,10.41392685158225
79.592821,11.139433523068368
79.697737,11.46128035678238
79.800991,10.41392685158225
79.90438,11.760912590556813
80.007813,11.139433523068368
80.112065,10.79181246047625
80.215763,9.542425094393248
80.318947,10.79181246047625
80.422191,11.139433523068368
80.525198,10.41392685158225
80.62976,11.139433523068368
80.734652,10.0
80.838511,10.41392685158225
80.941444,11.139433523068368
81.045025,11.46128035678238
81.158562,11.139433523068368
81.261529,10.79181246047625
81.365054,11.139433523068368
81.469057,11.46128035678238
81.572805,10.79181246047625
81.67618,11.46128035678238
81.779833,10.0
81.882936,12.30448921378274
81.985923,11.139433523068368
82.08903,11.139433523068368
82.192023,10.79181246047625
82.295559,19.030899869919434
82.39968,12.041199826559248
82.503422,10.0
82.607753,10.79181246047625
82.710893,12.041199826559248
82.814163,11.139433523068368
82.917631,10.79181246047625
83.021085,11.139433523068368
83.125702,11.139433523068368
83.229775,12.552725051033061
83.333122,11.139433523068368
83.437005,11.46128035678238
83.540056,11.139433523068368
83.643012,12.041199826559248
83.74713,11.760912590556813
83.851765,11.139433523068368
83.956849,12.041199826559248
84.063233,11.139433523068368
84.169089,11.760912590556813
84.272293,11.46128035678238
84.375363,11.46128035678238
84.479314,10.79181246047625
84.583435,11.46128035678238
84.687451,11.139433523068368
84.790752,11.139433523068368
84.894766,11.760912590556813
84.998918,11.46128035678238
85.102648,10.41392685158225
85.206946,11.139433523068368
85.312555,10.79181246047625
85.416504,11.46128035678238
85.519541,11.139433523068368
85.622522,12.30448921378274
85.725236,11.46128035678238
85.828356,11.46128035678238
85.931544,12.041199826559248
86.035292,12.041199826559248
86.14507,11.760912590556813
86.249054,12.041199826559248
86.352909,11.139433523068368
86.461612,11.139433523068368
86.565791,11.46128035678238
86.669533,10.41392685158225
86.772482,11.139433523068368
86.875382,12.041199826559248
86.978625,11.46128035678238
87.082271,11.46128035678238
87.185258,12.30448921378274
87.288477,10.79181246047625
87.391907,11.46128035678238
87.496081,11.139433523068368
87.600012,10.79181246047625
87.70394,10.79181246047625
87.807605,11.139433523068368
87.910706,11.46128035678238
88.013706,10.79181246047625
88.119854,10.79181246047625
88.222872,10.41392685158225
88.325983,11.760912590556813
88.429024,11.760912590556813
88.534153,11.139433523068368
88.637864,11.46128035678238
88.741201,12.041199826559248
88.84508,12.30448921378274
88.948729,11.139433523068368
89.051688,11.139433523068368
89.154972,11.760912590556813
89.258902,11.760912590556813
89.363274,11.46128035678238
89.468377,11.46128035678238
89.572805,11.139433523068368
89.67603,11.46128035678238
89.77977,12.041199826559248
89.882906,11.139433523068368
89.98688,10.79181246047625
90.091047,12.30448921378274
90.195023,12.30448921378274
90.298924,10.79181246047625
90.402913,11.139433523068368
90.505886,11.139433523068368
90.60943,11.139433523068368
90.712939,10.79181246047625
90.81622,11.46128035678238
90.920004,10.79181246047625
91.023239,12.041199826559248
91.127222,11.139433523068368
91.230336,10.79181246047625
91.333435,12.30448921378274
91.437562,11.760912590556813
91.541147,11.139433523068368
91.644219,11.139433523068368
91.747289,11.760912590556813
91.851654,11.46128035678238
91.956921,11.139433523068368
92.0622,11.46128035678238
92.166114,11.139433523068368
92.269213,11.139433523068368
92.372433,10.79181246047625
92.475138,11.46128035678238
92.578303,12.30448921378274
92.681929,12.552725051033061
92.785813,12.552725051033061
92.889328,11.139433523068368
92.993285,10.41392685158225
93.096363,11.139433523068368
93.200122,11.46128035678238
93.303528,11.139433523068368
93.406639,12.041199826559248
93.509652,12.552725051033061
93.613106,12.552725051033061
93.716953,11.139433523068368
93.819968,11.760912590556813
93.924493,11.760912590556813
94.027707,11.139433523068368
94.131168,12.041199826559248
94.234855,11.760912590556813
94.338703,11.760912590556813
94.442195,11.139433523068368
94.54519,11.760912590556813
94.649136,18.129133566428553
94.752236,12.30448921378274
94.856392,12.30448921378274
94.959806,10.79181246047625
95.063643,11.46128035678238
95.167585,11.139433523068368
95.271644,11.139433523068368
95.37494,13.010299956639813
95.477943,12.30448921378274
95.582672,12.041199826559248
95.685841,11.139433523068368
95.789209,11.46128035678238
95.893916,12.30448921378274
95.997681,11.46128035678238
96.10063,11.760912590556813
96.203768,11.760912590556813
96.308713,11.760912590556813
96.412663,11.46128035678238
96.517541,12.041199826559248
96.621304,11.46128035678238
96.724357,10.79181246047625
96.827394,11.46128035678238
96.930509,12.30448921378274
97.033645,11.139433523068368
97.137296,10.79181246047625
97.240359,11.46128035678238
97.343653,11.139433523068368
97.449004,11.139433523068368
97.552221,12.552725051033061
97.655256,13.010299956639813
97.758501,12.041199826559248
97.862564,12.787536009528289
97.96541,12.041199826559248
98.070438,12.041199826559248
98.174922,11.760912590556813
98.278102,12.041199826559248
98.381303,12.552725051033061
98.484762,12.30448921378274
98.588804,12.552725051033061
98.691957,11.760912590556813
98.795016,11.760912590556813
98.90099,11.760912590556813
99.004285,11.760912590556813
99.108402,12.30448921378274
99.211419,11.760912590556813
99.314686,11.46128035678238
99.417661,11.139433523068368
99.520903,12.041199826559248
99.624818,18.388490907372553
99.72819,12.30448921378274
99.831103,11.760912590556813
99.934892,12.552725051033061
100.042494,12.552725051033061
100.146623,11.46128035678238
100.249913,11.139433523068368
100.353356,12.787536009528289
100.461157,11.46128035678238
100.565108,11.139433523068368
100.668586,10.79181246047625
100.772559,11.760912590556813
100.875279,11.760912590556813
100.979495,11.46128035678238
101.082636,12.552725051033061
101.185463,11.139433523068368
101.288741,11.46128035678238
101.392659,11.760912590556813
101.496282,12.041199826559248
101.599563,11.760912590556813
101.702514,11.139433523068368
101.80561,10.41392685158225
101.909711,11.139433523068368
102.013402,11.139433523068368
102.116883,11.760912590556813
102.220598,11.139433523068368
102.323713,10.79181246047625
102.427069,11.139433523068368
102.530862,11.139433523068368
102.634242,11.139433523068368
102.738124,11.760912590556813
102.841289,11.760912590556813
102.9444,11.760912590556813
103.048069,11.139433523068368
103.151693,10.41392685158225
103.256334,11.760912590556813
103.360697,11.46128035678238
103.464003,10.79181246047625
103.56774,12.041199826559248
103.670887,11.139433523068368
103.774223,11.46128035678238
103.877949,11.760912590556813
103.9811,12.30448921378274
104.084884,11.760912590556813
104.188163,11.46128035678238
104.291905,11.760912590556813
104.395351,12.30448921378274
104.498879,11.46128035678238
104.602577,11.139433523068368
104.707484,12.787536009528289
104.812416,11.46128035678238
104.916567,11.46128035678238
105.02067,11.46128035678238
105.123856,11.46128035678238
105.227073,13.010299956639813
105.330965,10.79181246047625
105.434842,10.79181246047625
105.538429,12.041199826559248
105.641864,12.041199826559248
105.745038,11.139433523068368
105.848243,12.30448921378274
105.951782,10.41392685158225
106.055852,10.0
106.160002,11.760912590556813
106.263245,12.552725051033061
106.370285,10.41392685158225
106.473755,11.46128035678238
106.576841,11.46128035678238
106.680399,12.30448921378274
106.784436,12.041199826559248
106.888354,11.139433523068368
106.991763,11.46128035678238
107.094841,11.139433523068368
107.197983,11.46128035678238
107.301363,12.041199826559248
107.405084,12.041199826559248
107.508277,12.787536009528289
107.611458,11.760912590556813
107.714802,12.041199826559248
107.825648,12.041199826559248
107.929452,12.041199826559248
108.03279,12.30448921378274
108.136356,10.79181246047625
108.240165,11.139433523068368
108.343233,11.139433523068368
108.44663,12.30448921378274
108.550866,11.139433523068368
108.655022,12.041199826559248
108.758572,12.041199826559248
108.861994,11.46128035678238
108.965407,11.139433523068368
109.068667,11.760912590556813
109.171809,10.79181246047625
109.275387,13.222192947339193
109.37935,11.46128035678238
109.48294,11.760912590556813
109.586371,11.46128035678238
109.689971,11.46128035678238
109.792937,11.46128035678238
109.896107,11.139433523068368
109.999321,11.46128035678238
110.103204,11.139433523068368
110.207237,12.30448921378274
110.310553,11.139433523068368
110.414136,12.041199826559248
110.517114,12.041199826559248
110.620449,12.041199826559248
110.724447,11.139433523068368
110.828704,11.139433523068368
110.932588,12.041199826559248
111.035718,11.760912590556813
111.139831,10.79181246047625
111.243121,11.760912590556813
111.346936,12.041199826559248
111.450397,11.139433523068368
111.554707,11.46128035678238
111.658258,12.787536009528289
111.761759,10.41392685158225
111.865735,11.46128035678238
111.969635,11.139433523068368
112.072706,12.552725051033061
112.176675,12.041199826559248
112.279753,10.79181246047625
112.38289,11.46128035678238
112.486766,11.46128035678238
112.589891,12.041199826559248
112.693136,10.79181246047625
112.796896,10.79181246047625
112.900098,11.139433523068368
113.003965,11.760912590556813
113.107977,12.30448921378274
113.211367,11.760912590556813
113.314345,11.760912590556813
113.418097,10.79181246047625
113.521666,11.46128035678238
113.62472,12.041199826559248
113.728656,10.79181246047625
113.832673,10.79181246047625
113.935272,12.041199826559248
114.038456,11.139433523068368
114.141738,11.139433523068368
114.245205,11.139433523068368
114.348142,11.139433523068368
114.451565,10.0
114.554864,11.760912590556813
114.662052,19.590413923210935
114.765474,12.30448921378274
114.869388,11.46128035678238
114.972366,10.79181246047625
115.075298,11.46128035678238
115.178294,11.139433523068368
115.28178,11.760912590556813
115.385513,11.139433523068368
115.489124,11.760912590556813
115.592525,11.46128035678238
115.700294,11.46128035678238
115.803448,10.79181246047625
115.909072,11.46128035678238
116.013186,11.46128035678238
116.117455,11.46128035678238
116.221025,11.46128035678238
116.324542,10.79181246047625
116.428788,10.79181246047625
116.532744,11.46128035678238
116.636013,11.46128035678238
116.739654,12.041199826559248
116.843091,10.79181246047625
116.946051,11.139433523068368
117.049532,10.41392685158225
117.153756,12.552725051033061
117.262478,11.46128035678238
117.365702,11.760912590556813
117.470049,11.46128035678238
117.5737,11.46128035678238
117.676955,10.79181246047625
117.779977,11.46128035678238
117.882963,11.46128035678238
117.985882,10.79181246047625
118.089145,10.79181246047625
118.192723,11.139433523068368
118.295754,10.41392685158225
118.400113,11.46128035678238
118.507791,10.41392685158225
118.612462,10.79181246047625
118.715498,11.760912590556813
118.819409,12.041199826559248
118.922478,11.760912590556813
119.025462,11.46128035678238
119.130909,11.760912590556813
119.235743,12.041199826559248
119.339865,10.79181246047625
119.443853,11.760912590556813
119.547466,10.79181246047625
119.651265,12.041199826559248
119.754441,12.041199826559248
119.857547,11.760912590556813
119.961022,11.46128035678238
120.065311,12.041199826559248
120.169965,11.139433523068368
120.273774,12.041199826559248
120.377599,11.46128035678238
120.480662,10.79181246047625
120.583763,11.46128035678238
120.689573,11.139433523068368
120.793619,12.041199826559248
120.897944,11.760912590556813
121.002848,11.46128035678238
121.107419,11.760912590556813
121.210858,10.79181246047625
121.313987,11.139433523068368
121.419181,11.760912590556813
121.522313,12.041199826559248
121.625486,10.79181246047625
121.729268,11.46128035678238
121.832471,12.30448921378274
121.941507,10.79181246047625
122.044687,11.760912590556813
122.148003,11.760912590556813
122.251088,11.760912590556813
122.354174,11.46128035678238
122.457096,10.79181246047625
122.56002,10.41392685158225
122.662944,11.760912590556813
122.765874,11.760912590556813
122.868721,10.79181246047625
122.971548,12.041199826559248
123.07437,11.46128035678238
123.177507,11.46128035678238
123.280773,12.041199826559248
123.38372,11.139433523068368
123.487923,11.139433523068368
123.592332,11.760912590556813
123.696136,11.46128035678238
123.799163,11.46128035678238
123.902179,11.46128035678238
124.005177,12.30448921378274
124.108273,12.041199826559248
124.211458,12.041199826559248
124.31461,11.46128035678238
124.417752,11.139433523068368
124.521784,11.46128035678238
124.627231,11.46128035678238
124.730346,12.30448921378274
124.833592,10.79181246047625
124.93843,11.46128035678238
125.042307,11.46128035678238
125.145657,11.46128035678238
125.248642,11.139433523068368
125.353347,11.139433523068368
125.461564,10.0
125.564954,11.760912590556813
125.669218,11.139433523068368
125.773199,10.79181246047625
125.877291,11.46128035678238
125.981829,11.139433523068368
126.088007,10.79181246047625
126.191735,10.0
126.295585,11.760912590556813
126.400939,12.30448921378274
126.504899,12.041199826559248
126.614066,11.760912590556813
126.718445,15.440680443502757
126.822893,12.30448921378274
126.927057,16.334684555795867
127.030499,11.760912590556813
127.134756,12.041199826559248
127.238515,11.760912590556813
127.341486,10.79181246047625
127.447949,12.30448921378274
127.551205,11.139433523068368
127.654289,11.139433523068368
127.757649,12.041199826559248
127.861505,11.139433523068368
127.966154,11.139433523068368
128.071054,11.46128035678238
128.175954,11.760912590556813
128.279154,12.787536009528289
128.382129,12.041199826559248
128.48633,12.041199826559248
128.591787,10.79181246047625
128.695418,12.041199826559248
128.798737,11.46128035678238
128.901768,11.760912590556813
129.004771,11.760912590556813
129.107939,11.46128035678238
129.211617,11.46128035678238
129.315371,11.139433523068368
129.41845,12.041199826559248
129.521622,10.79181246047625
129.62489,11.760912590556813
129.728556,11.139433523068368
129.831985,12.30448921378274
129.935101,10.79181246047625
130.038386,10.79181246047625
130.142022,10.79181246047625
130.245209,11.760912590556813
130.348671,12.041199826559248
130.452723,11.760912590556813
130.556596,10.79181246047625
130.65997,11.139433523068368
130.764522,12.041199826559248
130.872237,10.79181246047625
130.975561,11.139433523068368
131.079439,11.139433523068368
131.183167,10.79181246047625
131.28776,11.139433523068368
131.391827,11.760912590556813
131.495049,11.46128035678238
131.59878,11.46128035678238
131.702286,10.79181246047625
131.806224,12.30448921378274
131.909241,11.46128035678238
132.012568,11.760912590556813
132.121323,10.79181246047625
132.224679,12.041199826559248
132.328404,12.041199826559248
132.431936,10.0
132.536401,10.79181246047625
132.64022,10.79181246047625
132.743343,11.46128035678238
132.846614,12.041199826559248
132.949856,12.041199826559248
133.052877,11.139433523068368
133.156169,11.760912590556813
133.259173,11.46128035678238
133.362334,11.760912590556813
133.465467,11.760912590556813
133.569074,11.46128035678238
133.672535,11.139433523068368
133.776546,11.139433523068368
133.87961,12.30448921378274
133.982692,12.041199826559248
134.08793,11.139433523068368
134.197254,11.760912590556813
134.301405,12.041199826559248
134.404789,12.787536009528289
134.508358,11.139433523068368
134.611476,11.139433523068368
134.716714,11.46128035678238
134.823312,12.041199826559248
134.926268,12.041199826559248
135.029404,12.30448921378274
135.133468,12.041199826559248
135.240725,12.552725051033061
135.344748,11.760912590556813
135.448656,12.041199826559248
135.552106,11.139433523068368
135.655051,11.139433523068368
135.758237,12.041199826559248
135.861502,11.760912590556813
135.965434,12.787536009528289
136.069559,12.30448921378274
136.173722,11.139433523068368
136.277654,11.46128035678238
136.380563,11.46128035678238
136.484029,10.79181246047625
136.591044,11.46128035678238
136.6943,11.46128035678238
136.798042,11.139433523068368
136.9015,11.760912590556813
137.005853,11.760912590556813
137.109664,11.46128035678238
137.214499,11.760912590556813
137.317871,11.760912590556813
137.422037,12.30448921378274
137.525353,12.041199826559248
137.628856,10.79181246047625
137.733221,10.79181246047625
137.837842,12.30448921378274
137.941396,11.46128035678238
138.044739,11.139433523068368
138.148914,11.760912590556813
138.252205,12.30448921378274
138.355671,12.30448921378274
138.459498,11.46128035678238
138.562895,12.30448921378274
138.666019,11.139433523068368
138.769819,12.30448921378274
138.873582,11.46128035678238
138.977615,11.46128035678238
139.081484,12.30448921378274
139.185145,11.46128035678238
139.288186,11.46128035678238
139.391258,11.139433523068368
139.495389,10.41392685158225
139.5994,11.46128035678238
139.702583,11.139433523068368
139.805439,11.760912590556813
139.908546,11.46128035678238
140.011542,11.46128035678238
140.114865,11.760912590556813
140.219508,12.30448921378274
140.323548,11.760912590556813
140.427405,11.760912590556813
140.531157,10.79181246047625
140.634905,11.760912590556813
140.737843,10.79181246047625
140.840928,12.30448921378274
140.944333,12.041199826559248
141.048318,12.552725051033061
141.152262,11.760912590556813
141.255886,12.041199826559248
141.358904,12.30448921378274
141.462403,12.30448921378274
141.566977,15.68201724066995
141.671426,11.139433523068368
141.780314,12.787536009528289
141.88431,11.760912590556813
141.994111,12.552725051033061
142.09978,11.760912590556813
142.203154,11.760912590556813
142.30856,11.139433523068368
142.413214,11.760912590556813
142.516767,11.46128035678238
142.619877,11.46128035678238
142.723876,12.041199826559248
142.8277,12.041199826559248
142.93062,11.139433523068368
143.034197,11.46128035678238
143.14199,11.760912590556813
143.246009,11.139433523068368
143.349479,11.139433523068368
143.452512,11.139433523068368
143.555683,12.30448921378274
143.659485,12.041199826559248
143.762539,11.760912590556813
143.865352,10.41392685158225
143.969673,11.760912590556813
144.073506,11.760912590556813
144.177421,11.139433523068368
144.280483,11.139433523068368
144.383767,11.139433523068368
144.487879,12.041199826559248
144.591479,12.30448921378274
144.694701,11.760912590556813
144.798469,11.139433523068368
144.901925,10.41392685158225
145.005819,11.46128035678238
145.110171,11.760912590556813
145.213161,12.041199826559248
145.316274,11.139433523068368
145.419459,12.041199826559248
145.522872,11.46128035678238
145.625969,12.787536009528289
145.729685,11.46128035678238
145.834348,11.139433523068368
145.93821,12.041199826559248
146.041544,11.46128035678238
146.145056,11.46128035678238
146.248995,12.30448921378274
146.352759,11.760912590556813
146.456142,12.30448921378274
146.559726,11.46128035678238
146.662875,12.041199826559248
146.766151,11.139433523068368
146.870745,11.760912590556813
146.974792,10.79181246047625
147.078515,12.041199826559248
147.181987,11.46128035678238
147.285334,11.139433523068368
147.389334,11.139433523068368
147.493022,12.041199826559248
147.596283,11.760912590556813
147.699906,10.41392685158225
147.803075,11.139433523068368
147.906277,11.139433523068368
148.011018,11.139433523068368
148.115382,11.139433523068368
148.223685,11.139433523068368
148.327902,11.760912590556813
148.432086,10.79181246047625
148.537487,11.46128035678238
148.641059,10.79181246047625
148.744189,11.760912590556813
148.847358,11.46128035678238
148.950588,10.79181246047625
149.0542,11.46128035678238
149.157861,11.139433523068368
149.260933,12.041199826559248
149.364347,10.79181246047625
149.470877,11.139433523068368
149.573921,12.552725051033061
149.677991,11.760912590556813
149.781868,12.787536009528289
149.885274,11.760912590556813
149.988326,12.552725051033061
150.091498,11.139433523068368
150.196976,11.760912590556813
150.301107,13.010299956639813
150.404678,13.222192947339193
150.510011,11.139433523068368
150.614119,12.552725051033061
150.717121,12.041199826559248
150.820207,13.617278360175929
150.923434,12.041199826559248
151.031009,11.760912590556813
151.13423,12.787536009528289
151.23734,11.760912590556813
151.340351,11.139433523068368
151.443279,11.760912590556813
151.546501,12.552725051033061
151.649946,11.46128035678238
151.754245,11.760912590556813
151.858032,11.46128035678238
151.961567,11.46128035678238
152.068872,12.041199826559248
152.172815,12.041199826559248
152.276827,12.552725051033061
152.384644,12.30448921378274
152.487672,12.041199826559248
152.590668,12.041199826559248
152.693617,12.30448921378274
152.796578,12.041199826559248
152.899539,12.041199826559248
153.002759,11.46128035678238
153.106953,11.46128035678238
153.214149,12.041199826559248
153.318169,11.760912590556813
153.421993,11.760912590556813
153.525019,12.041199826559248
153.630908,12.041199826559248
153.734163,11.760912590556813
153.837748,11.760912590556813
153.941299,11.46128035678238
154.045548,12.041199826559248
154.149782,12.041199826559248
154.253554,12.041199826559248
154.35908,11.760912590556813
154.464227,11.139433523068368
154.567946,12.041199826559248
154.671239,12.30448921378274
154.774684,11.760912590556813
154.878832,12.30448921378274
154.982525,11.46128035678238
155.085766,11.46128035678238
155.188973,11.760912590556813
155.292232,11.760912590556813
155.395265,11.46128035678238
155.499034,12.041199826559248
155.602845,11.46128035678238
155.706465,11.139433523068368
155.809957,10.79181246047625
155.913902,11.139433523068368
156.017954,11.760912590556813
156.121715,12.552725051033061
156.225074,11.760912590556813
156.32867,11.46128035678238
156.431835,12.041199826559248
156.535102,13.010299956639813
156.639996,11.46128035678238
156.744205,11.46128035678238
156.848033,11.760912590556813
156.9515,11.46128035678238
157.060445,11.139433523068368
157.164699,18.692317197309762
157.268056,12.552725051033061
157.371238,12.30448921378274
157.474516,12.041199826559248
157.578508,11.46128035678238
157.681939,10.79181246047625
157.785889,12.552725051033061
157.889187,12.30448921378274
157.993188,11.46128035678238
158.096392,11.760912590556813
158.199495,12.041199826559248
158.302782,11.46128035678238
158.406712,11.760912590556813
158.509947,12.30448921378274
158.613414,12.30448921378274
158.71737,11.46128035678238
158.822231,12.041199826559248
158.926383,11.760912590556813
159.030101,12.041199826559248
159.133624,11.139433523068368
159.242581,12.30448921378274
159.352459,12.041199826559248
159.460173,12.041199826559248
159.567178,12.041199826559248
159.671132,12.041199826559248
159.774983,11.760912590556813
159.878,10.41392685158225
159.981195,12.30448921378274
160.08431,11.760912590556813
160.187744,12.041199826559248
160.292139,12.041199826559248
160.396014,11.46128035678238
160.499392,11.46128035678238
160.603264,12.30448921378274
160.708471,12.30448921378274
160.812129,11.46128035678238
160.915901,11.46128035678238
161.020073,11.760912590556813
161.124256,12.787536009528289
161.228565,11.760912590556813
161.332781,11.46128035678238
161.43587,12.041199826559248
161.539168,11.46128035678238
161.642433,11.139433523068368
161.746219,11.760912590556813
161.849352,12.552725051033061
161.952305,11.760912590556813
162.055677,11.760912590556813
162.16006,11.760912590556813
162.264105,11.139433523068368
162.367496,10.79181246047625
162.471012,11.760912590556813
162.57409,12.30448921378274
162.677373,12.787536009528289
162.781485,11.46128035678238
162.885691,11.760912590556813
162.989593,12.041199826559248
163.092991,11.46128035678238
163.196759,12.30448921378274
163.299919,11.139433523068368
163.403149,11.46128035678238
163.507062,11.139433523068368
163.611503,12.787536009528289
163.715363,12.041199826559248
163.818567,12.041199826559248
163.921679,12.041199826559248
164.024967,12.30448921378274
164.128703,12.041199826559248
164.231747,12.041199826559248
164.335021,12.30448921378274
164.438907,12.041199826559248
164.541914,12.041199826559248
164.64491,11.760912590556813
164.747871,12.041199826559248
164.851347,11.46128035678238
164.955246,11.46128035678238
165.059168,12.041199826559248
165.162485,12.787536009528289
165.265485,12.041199826559248
165.368706,12.30448921378274
165.471695,11.46128035678238
165.575323,12.552725051033061
165.684179,11.139433523068368
165.791666,11.46128035678238
165.895248,12.787536009528289
165.999379,11.139433523068368
166.103358,12.30448921378274
166.207186,12.30448921378274
166.310643,12.041199826559248
166.414805,12.041199826559248
166.518565,11.760912590556813
166.622041,11.760912590556813
166.729671,11.46128035678238
166.833583,10.79181246047625
166.936923,11.46128035678238
167.040834,11.760912590556813
167.144678,11.46128035678238
167.247865,12.30448921378274
167.351853,12.552725051033061
167.455352,11.760912590556813
167.55881,12.30448921378274
167.662643,11.760912590556813
167.766243,13.222192947339193
167.869356,13.010299956639813
167.972571,12.552725051033061
168.077665,13.010299956639813
168.181033,12.041199826559248
168.284962,11.760912590556813
168.389087,11.46128035678238
168.49309,11.46128035678238
168.596269,11.760912590556813
168.699274,11.46128035678238
168.802437,12.552725051033061
168.905205,12.552725051033061
169.008125,12.30448921378274
169.111305,12.30448921378274
169.214656,13.222192947339193
169.318574,13.222192947339193
169.421616,12.041199826559248
169.525039,12.30448921378274
169.628198,13.010299956639813
169.731361,13.010299956639813
169.834383,13.222192947339193
169.937898,12.552725051033061
170.042082,13.424226808222063
170.145941,14.313637641589875
170.249318,13.979400086720377
170.353512,13.979400086720377
170.45762,12.787536009528289
170.561007,13.010299956639813
170.664874,12.30448921378274
170.768499,12.041199826559248
170.871812,12.552725051033061
170.976845,12.552725051033061
171.081631,12.787536009528289
171.185459,12.30448921378274
171.289034,13.617278360175929
171.392237,12.30448921378274
171.495251,11.760912590556813
171.599075,12.30448921378274
171.703052,12.787536009528289
171.810431,13.222192947339193
171.913699,12.552725051033061
172.017495,12.041199826559248
172.120494,13.222192947339193
172.223409,13.010299956639813
172.326563,12.787536009528289
172.429829,12.552725051033061
172.533566,12.552725051033061
172.638634,12.30448921378274
172.741865,12.787536009528289
172.845097,13.010299956639813
172.948897,13.222192947339193
173.051858,13.222192947339193
173.155422,12.552725051033061
173.259385,11.760912590556813
173.362393,11.760912590556813
173.465309,13.222192947339193
173.568482,12.552725051033061
173.671614,13.010299956639813
173.774759,14.14973347970818
173.877901,12.552725051033061
173.981671,12.787536009528289
174.085053,12.041199826559248
174.188934,14.14973347970818
174.29206,13.617278360175929
174.396745,13.010299956639813
174.504742,12.30448921378274
174.607856,13.010299956639813
174.710972,13.222192947339193
174.815079,13.010299956639813
174.921034,13.80211241711606
175.024837,13.222192947339193
175.12814,12.552725051033061
175.231315,13.222192947339193
175.334448,13.222192947339193
175.437389,12.30448921378274
175.540973,12.787536009528289
175.645377,11.46128035678238
175.749202,11.139433523068368
175.852441,12.30448921378274
175.960308,12.041199826559248
176.063457,11.46128035678238
176.169125,13.222192947339193
176.27257,11.139433523068368
176.376651,12.30448921378274
176.480494,11.760912590556813
176.583653,12.552725051033061
176.688654,11.760912590556813
176.791838,11.760912590556813
176.894907,12.787536009528289
176.998482,12.041199826559248
177.102392,10.41392685158225
177.205991,11.760912590556813
177.309158,11.760912590556813
177.413236,11.760912590556813
177.519801,10.41392685158225
177.622809,11.760912590556813
177.725905,12.552725051033061
177.828901,11.139433523068368
177.931862,11.760912590556813
178.03511,12.041199826559248
178.139299,12.041199826559248
178.243233,12.041199826559248
178.346899,12.787536009528289
178.449968,11.46128035678238
178.553981,11.139433523068368
178.65761,12.30448921378274
178.760963,12.30448921378274
178.864704,18.388490907372553
178.967714,11.760912590556813
179.070632,12.30448921378274
179.173727,11.760912590556813
179.277018,11.46128035678238
179.387423,11.760912590556813
179.491221,11.46128035678238
179.595199,11.760912590556813
179.703376,11.139433523068368
179.811936,12.041199826559248
179.916925,11.139433523068368
180.023673,10.79181246047625
180.128678,11.46128035678238
180.233002,11.760912590556813
180.337949,11.760912590556813
180.441064,12.041199826559248
180.544294,12.552725051033061
180.648263,10.79181246047625
180.75226,11.46128035678238
180.856076,12.041199826559248
180.95949,12.552725051033061
181.063356,12.041199826559248
181.167168,11.46128035678238
181.271092,12.041199826559248
181.37502,11.139433523068368
181.478436,12.30448921378274
181.581772,11.760912590556813
181.68523,11.760912590556813
181.789254,12.041199826559248
181.892367,11.139433523068368
181.995291,11.760912590556813
182.099635,12.30448921378274
182.203606,12.787536009528289
182.307536,12.041199826559248
182.410594,11.139433523068368
182.513558,12.787536009528289
182.620688,11.760912590556813
182.723735,12.041199826559248
182.826622,11.46128035678238
182.92944,11.139433523068368
183.032268,12.30448921378274
183.135564,12.552725051033061
183.239458,12.30448921378274
183.343219,11.760912590556813
183.450496,13.010299956639813
183.553755,12.787536009528289
183.657651,12.041199826559248
183.76089,11.760912590556813
183.863951,11.46128035678238
183.968041,12.30448921378274
184.07236,12.041199826559248
184.176539,12.041199826559248
184.279595,12.041199826559248
184.382781,11.139433523068368
184.489684,12.041199826559248
184.593054,19.731278535996985
184.700454,12.30448921378274
184.803915,12.30448921378274
184.907886,11.139433523068368
185.010847,12.787536009528289
185.114009,11.139433523068368
185.217581,12.552725051033061
185.321528,12.30448921378274
185.424623,12.787536009528289
185.529299,12.041199826559248
185.633074,13.010299956639813
185.736636,12.30448921378274
185.839779,12.041199826559248
185.943203,12.552725051033061
186.047316,11.760912590556813
186.151223,12.30448921378274
186.254286,11.760912590556813
186.357763,12.30448921378274
186.461907,11.760912590556813
186.56909,11.760912590556813
186.672659,11.760912590556813
186.781395,12.041199826559248
186.886388,12.041199826559248
186.991821,12.30448921378274
187.099364,11.760912590556813
187.203374,12.041199826559248
187.30648,11.46128035678238
187.409672,12.552725051033061
187.512813,12.041199826559248
187.615913,12.041199826559248
187.719435,12.552725051033061
187.823452,12.041199826559248
187.927374,11.760912590556813
188.030667,19.344984512435676
188.134803,12.041199826559248
188.238536,11.760912590556813
188.341555,12.552725051033061
188.445045,11.46128035678238
188.549239,11.139433523068368
188.653245,12.041199826559248
188.756712,12.041199826559248
188.860797,12.041199826559248
188.963959,11.139433523068368
189.067218,11.46128035678238
189.171406,10.41392685158225
189.275585,10.79181246047625
189.386459,12.552725051033061
189.489898,11.139433523068368
189.593888,11.46128035678238
189.697499,12.30448921378274
189.800523,11.139433523068368
189.905145,12.787536009528289
190.00897,11.760912590556813
190.112945,11.760912590556813
190.217005,11.760912590556813
190.320894,11.760912590556813
190.424133,11.46128035678238
190.528065,11.46128035678238
190.633353,11.760912590556813
190.737177,11.139433523068368
190.840941,12.30448921378274
190.944923,11.46128035678238
191.05344,18.692317197309762
191.158444,11.760912590556813
191.26253,12.30448921378274
191.367672,11.760912590556813
191.470688,11.46128035678238
191.573882,12.041199826559248
191.67711,12.041199826559248
191.781019,11.46128035678238
191.885081,12.30448921378274
191.988879,12.552725051033061
192.092118,11.46128035678238
192.195402,12.041199826559248
192.298435,11.139433523068368
192.40203,11.760912590556813
192.509207,11.46128035678238
192.613072,12.30448921378274
192.716567,11.139433523068368
192.820849,12.552725051033061
192.924139,12.552725051033061
193.028121,11.46128035678238
193.132027,11.139433523068368
193.235229,11.139433523068368
193.338337,11.46128035678238
193.442577,11.46128035678238
193.548463,12.30448921378274
193.65137,11.46128035678238
193.754641,12.30448921378274
193.859363,18.325089127062363
193.963341,12.30448921378274
194.067155,11.760912590556813
194.170388,12.041199826559248
194.275206,11.760912590556813
194.385318,11.139433523068368
194.489188,12.552725051033061
194.592864,12.30448921378274
194.696754,11.760912590556813
194.800593,12.041199826559248
194.904242,12.30448921378274
195.008106,12.041199826559248
195.112239,12.041199826559248
195.21896,11.46128035678238
195.32301,11.139433523068368
195.428338,10.79181246047625
195.532483,12.552725051033061
195.635425,11.46128035678238
195.738396,12.041199826559248
195.841851,11.760912590556813
195.945595,12.041199826559248
196.050058,11.760912590556813
196.15361,12.787536009528289
196.256843,11.760912590556813
196.359985,10.79181246047625
196.4633,11.139433523068368
196.567488,11.760912590556813
196.671473,10.0
196.775048,11.760912590556813
196.878346,11.46128035678238
196.982275,12.041199826559248
197.086494,11.760912590556813
197.190582,11.760912590556813
197.293719,11.139433523068368
197.396972,12.552725051033061
197.500229,11.46128035678238
197.603267,12.041199826559248
197.706857,12.041199826559248
197.811235,11.139433523068368
197.915428,11.139433523068368
198.018837,11.760912590556813
198.12294,11.760912590556813
198.226005,11.46128035678238
198.328994,12.787536009528289
198.432468,12.30448921378274
198.536927,11.139433523068368
198.64001,11.46128035678238
198.743632,11.760912590556813
198.853735,11.139433523068368
198.95771,11.46128035678238
199.061065,12.041199826559248
199.165145,13.010299956639813
199.268566,12.041199826559248
199.371755,12.552725051033061
199.475372,11.760912590556813
199.579821,11.760912590556813
199.683778,12.552725051033061
199.786885,11.46128035678238
199.890016,11.46128035678238
199.993089,12.30448921378274
200.097117,11.760912590556813
200.201435,11.46128035678238
200.305475,12.041199826559248
200.412321,11.46128035678238
200.515739,12.30448921378274
200.619809,11.760912590556813
200.723426,12.30448921378274
200.826781,11.139433523068368
200.93064,12.30448921378274
201.033705,12.30448921378274
201.136821,12.041199826559248
201.243039,11.139433523068368
201.34696,11.139433523068368
201.450766,12.787536009528289
201.554357,12.041199826559248
201.663031,11.760912590556813
201.770653,11.46128035678238
201.874182,11.760912590556813
201.981829,10.79181246047625
202.086429,11.46128035678238
202.192408,10.79181246047625
202.298492,10.79181246047625
202.40158,10.0
202.505008,11.46128035678238
202.609507,11.760912590556813
202.713426,10.41392685158225
202.819905,11.46128035678238
202.923908,11.46128035678238
203.032483,11.139433523068368
203.136237,11.139433523068368
203.239366,10.79181246047625
203.342863,10.41392685158225
203.447037,11.139433523068368
203.551007,12.041199826559248
203.654614,11.139433523068368
203.759922,10.41392685158225
203.862912,10.79181246047625
203.966698,10.79181246047625
204.070888,11.46128035678238
204.174773,11.139433523068368
204.314036,11.139433523068368
204.417922,11.760912590556813
204.521103,11.139433523068368
204.624336,12.30448921378274
204.727258,11.46128035678238
204.83018,10.0
204.933252,10.79181246047625
205.041304,9.542425094393248
205.144317,11.760912590556813
205.247518,11.46128035678238
205.354101,10.79181246047625
205.457421,11.760912590556813
205.560634,11.760912590556813
205.664458,11.139433523068368
205.774285,10.79181246047625
205.881723,15.563025007672874
205.985359,11.139433523068368
206.094054,11.139433523068368
206.200579,10.79181246047625
206.303754,11.139433523068368
206.411033,10.41392685158225
206.514494,18.692317197309762
206.617549,11.46128035678238
206.722102,10.79181246047625
206.826138,11.46128035678238
206.930082,11.46128035678238
207.033616,11.46128035678238
207.141084,10.41392685158225
207.245051,12.041199826559248
207.34907,10.79181246047625
207.453297,12.041199826559248
207.561047,11.46128035678238
207.664385,11.760912590556813
207.768089,11.46128035678238
207.871361,11.139433523068368
207.9797,11.46128035678238
208.083247,10.0
208.186886,11.46128035678238
208.290374,11.139433523068368
208.393686,12.041199826559248
208.497857,10.41392685158225
208.602745,11.760912590556813
208.706188,11.139433523068368
208.809326,11.760912590556813
208.912543,10.79181246047625
209.015564,11.46128035678238
209.119458,11.760912590556813
209.222316,11.760912590556813
209.325163,12.041199826559248
209.428316,12.041199826559248
209.531418,10.79181246047625
209.63468,12.041199826559248
209.738102,11.760912590556813
209.84171,11.139433523068368
209.945064,11.46128035678238
210.048363,10.79181246047625
210.15257,10.41392685158225
210.260044,10.79181246047625
210.363103,12.552725051033061
210.467172,11.139433523068368
210.571057,10.79181246047625
210.674221,10.79181246047625
210.777892,12.041199826559248
210.884224,12.041199826559248
210.987919,12.041199826559248
211.09095,12.041199826559248
211.194374,11.760912590556813
211.298124,11.760912590556813
211.401364,12.041199826559248
211.506498,11.139433523068368
211.610732,10.79181246047625
211.713976,12.041199826559248
211.817168,12.552725051033061
211.920771,12.30448921378274
212.024253,12.041199826559248
212.127299,12.787536009528289
212.230244,11.46128035678238
212.336503,11.46128035678238
212.440432,12.30448921378274
212.543869,11.760912590556813
212.647991,11.46128035678238
212.752878,13.010299956639813
212.86011,12.552725051033061
212.964562,12.30448921378274
213.071185,13.617278360175929
213.174281,13.424226808222063
213.277222,13.010299956639813
213.380198,12.30448921378274
213.483469,13.010299956639813
213.587097,13.617278360175929
213.690557,12.552725051033061
213.794674,12.30448921378274
213.898238,12.30448921378274
214.001877,12.787536009528289
214.106075,13.010299956639813
214.209687,11.760912590556813
214.313336,13.424226808222063
214.427396,13.222192947339193
214.531269,11.46128035678238
214.634739,12.552725051033061
214.741727,12.041199826559248
214.846822,12.552725051033061
214.950388,12.552725051033061
215.053635,12.787536009528289
215.156852,12.552725051033061
215.260032,12.041199826559248
215.3631,12.552725051033061
215.466627,12.30448921378274
215.569805,13.010299956639813
215.672685,13.010299956639813
215.775388,13.010299956639813
215.878635,12.787536009528289
215.981855,13.222192947339193
216.085482,12.041199826559248
216.190363,12.041199826559248
216.294997,11.760912590556813
216.399073,13.222192947339193
216.502226,13.010299956639813
216.605568,13.010299956639813
216.709602,12.552725051033061
216.812679,12.552725051033061
216.915462,12.787536009528289
217.020505,12.041199826559248
217.124864,13.222192947339193
217.228564,13.222192947339193
217.331652,12.787536009528289
217.434953,13.424226808222063
217.538353,13.222192947339193
217.642244,13.80211241711606
217.745608,13.222192947339193
217.849323,13.617278360175929
217.952615,13.424226808222063
218.055367,13.222192947339193
218.158863,13.010299956639813
218.262838,14.14973347970818
218.366141,12.552725051033061
218.46912,12.787536009528289
218.572581,13.010299956639813
218.677094,13.222192947339193
218.780958,14.14973347970818
218.88418,13.979400086720377
218.987723,13.80211241711606
219.091256,13.979400086720377
219.195033,13.979400086720377
219.298506,13.80211241711606
219.402516,13.424226808222063
219.510538,14.14973347970818
219.6137,14.471580313422193
219.717238,13.617278360175929
219.821426,13.222192947339193
219.928812,13.979400086720377
220.032353,13.80211241711606
220.142251,13.617278360175929
220.247817,13.80211241711606
220.353352,14.771212547196624
220.45739,14.471580313422193
220.560531,13.979400086720377
220.663631,14.14973347970818
220.767124,13.979400086720377
220.87119,13.617278360175929
220.974502,13.80211241711606
221.078206,13.222192947339193
221.181708,13.80211241711606
221.285545,13.222192947339193
221.389387,13.424226808222063
221.492408,13.424226808222063
221.60035,14.14973347970818
221.703627,12.787536009528289
221.807488,14.313637641589875
221.912283,13.222192947339193
222.020457,13.979400086720377
222.123585,16.989700043360187
222.22723,13.80211241711606
222.331011,13.979400086720377
222.434504,14.14973347970818
222.538479,13.222192947339193
222.642437,13.424226808222063
222.745453,13.979400086720377
222.849351,15.563025007672874
222.953526,13.80211241711606
223.057649,13.222192947339193
223.161273,13.80211241711606
223.264784,14.313637641589875
223.370417,14.313637641589875
223.474026,14.471580313422193
223.577675,13.617278360175929
223.681228,13.424226808222063
223.785705,13.979400086720377
223.889653,15.051499783199061
223.992611,15.440680443502757
224.09636,13.424226808222063
224.201199,13.010299956639813
224.304418,13.80211241711606
224.409014,14.14973347970818
224.512954,14.771212547196624
224.6189,13.80211241711606
224.722255,12.552725051033061
224.826305,13.617278360175929
224.930357,13.979400086720377
225.033456,13.979400086720377
225.137561,13.979400086720377
225.241008,13.617278360175929
225.344774,14.14973347970818
225.448924,13.424226808222063
225.551915,13.424226808222063
225.655399,14.471580313422193
225.759272,14.771212547196624
225.863302,14.14973347970818
225.970698,13.80211241711606
226.075901,14.471580313422193
226.178824,13.424226808222063
226.282123,13.80211241711606
226.387416,13.80211241711606
226.492413,11.760912590556813
226.596709,12.552725051033061
226.700261,13.424226808222063
226.804348,13.424226808222063
226.907955,13.424226808222063
227.011936,13.424226808222063
227.11531,13.80211241711606
227.21884,14.14973347970818
227.321769,14.471580313422193
227.425099,13.80211241711606
227.529711,13.80211241711606
227.634009,13.80211241711606
227.738655,13.222192947339193
227.842419,14.14973347970818
227.945384,13.979400086720377
228.048458,13.424226808222063
228.151725,13.80211241711606
228.255132,14.471580313422193
228.358813,13.617278360175929
228.461939,13.80211241711606
228.565134,13.010299956639813
228.669374,13.424226808222063
228.773169,13.222192947339193
228.876763,13.222192947339193
228.980343,13.222192947339193
229.084498,13.010299956639813
229.188373,13.222192947339193
229.291351,12.787536009528289
229.395212,13.424226808222063
229.500566,13.222192947339193
229.604473,13.80211241711606
229.707586,13.010299956639813
229.811054,13.424226808222063
229.915104,12.787536009528289
230.01899,13.617278360175929
230.12242,13.80211241711606
230.22565,13.617278360175929
230.328777,14.14973347970818
230.433729,13.617278360175929
230.537257,13.80211241711606
230.641622,13.617278360175929
230.745363,14.14973347970818
230.84857,14.14973347970818
230.951734,13.979400086720377
231.055031,13.617278360175929
231.158876,14.14973347970818
231.262433,14.14973347970818
231.370408,14.771212547196624
231.474196,14.14973347970818
231.577579,14.313637641589875
231.681645,13.424226808222063
231.78486,13.80211241711606
231.888228,13.617278360175929
231.991775,12.30448921378274
232.095791,13.617278360175929
232.199739,13.979400086720377
232.302948,13.222192947339193
232.406854,13.80211241711606
232.510385,13.424226808222063
232.614177,13.80211241711606
232.717616,14.62397997898956
232.821797,13.979400086720377
232.9252,14.62397997898956
233.028479,14.471580313422193
233.132442,12.552725051033061
233.235383,13.617278360175929
233.338525,14.471580313422193
233.443668,13.617278360175929
233.547667,13.80211241711606
233.651354,13.617278360175929
233.754981,14.14973347970818
233.862512,14.771212547196624
233.970847,13.80211241711606
234.075083,13.424226808222063
234.179099,13.979400086720377
234.282191,13.80211241711606
234.385523,14.471580313422193
234.488962,13.80211241711606
234.593134,13.424226808222063
234.69721,13.617278360175929
234.800488,13.979400086720377
234.904299,13.80211241711606
235.007994,13.617278360175929
235.111366,13.222192947339193
235.214636,13.424226808222063
235.322831,14.313637641589875
235.429384,13.424226808222063
235.533158,14.62397997898956
235.640168,14.471580313422193
235.743522,13.617278360175929
235.847669,14.14973347970818
235.950989,13.424226808222063
236.054504,14.62397997898956
236.159089,14.14973347970818
236.263099,14.14973347970818
236.366187,13.80211241711606
236.469529,14.14973347970818
236.573595,14.62397997898956
236.677377,13.979400086720377
236.780445,14.14973347970818
236.8836,13.80211241711606
236.986799,13.010299956639813
237.089889,13.617278360175929
237.193174,13.80211241711606
237.297485,14.313637641589875
237.401608,14.471580313422193
237.504902,13.424226808222063
237.608429,13.617278360175929
237.711382,13.424226808222063
237.814543,14.313637641589875
237.917802,14.14973347970818
238.021739,13.979400086720377
238.125412,14.14973347970818
238.229617,13.80211241711606
238.333903,13.617278360175929
238.438365,14.313637641589875
238.542237,13.979400086720377
238.646358,14.313637641589875
238.75138,13.979400086720377
238.854474,14.62397997898956
238.957636,15.051499783199061
239.061925,14.14973347970818
239.165577,14.62397997898956
239.269222,14.913616938342727
239.372478,14.913616938342727
239.476362,14.471580313422193
239.579887,13.424226808222063
239.683036,13.617278360175929
239.786355,14.62397997898956
239.890141,15.440680443502757
239.993321,13.979400086720377
240.097123,14.313637641589875
240.200747,14.471580313422193
240.304484,14.62397997898956
240.408574,13.979400086720377
240.513221,14.313637641589875
240.618529,14.913616938342727
240.722538,13.979400086720377
240.825321,14.62397997898956
240.928626,14.913616938342727
241.034064,14.14973347970818
241.137213,13.80211241711606
241.241046,13.424226808222063
241.34499,13.80211241711606
241.448633,14.14973347970818
241.551893,13.424226808222063
241.655082,13.979400086720377
241.759178,14.313637641589875
241.863078,17.323937598229687
241.970636,14.913616938342727
242.074799,13.979400086720377
242.183308,13.424226808222063
242.290717,13.617278360175929
242.393772,14.62397997898956
242.496866,14.313637641589875
242.599869,13.617278360175929
242.702995,13.979400086720377
242.8078,13.424226808222063
242.912489,14.313637641589875
243.016531,13.424226808222063
243.120492,13.617278360175929
243.22365,13.617278360175929
243.326743,13.80211241711606
243.429759,13.424226808222063
243.533115,13.979400086720377
243.636298,12.552725051033061
243.739281,13.80211241711606
243.84241,14.313637641589875
243.945444,14.313637641589875
244.048584,14.62397997898956
244.151639,13.424226808222063
244.25522,14.471580313422193
244.359761,13.617278360175929
244.499782,13.979400086720377
244.603085,14.14973347970818
244.710916,14.62397997898956
244.81504,14.913616938342727
244.918827,14.62397997898956
245.021872,14.313637641589875
245.125008,14.313637641589875
245.228238,14.14973347970818
245.331433,15.051499783199061
245.434509,14.771212547196624
245.537531,14.313637641589875
245.641055,14.313637641589875
245.74452,14.62397997898956
245.848443,14.62397997898956
245.951808,16.812412373755873
246.055074,14.771212547196624
246.158256,13.80211241711606
246.261806,13.80211241711606
246.365492,13.617278360175929
246.468715,14.62397997898956
246.572459,14.771212547196624
246.676307,14.62397997898956
246.779355,15.051499783199061
246.882538,13.617278360175929
246.98719,13.222192947339193
247.091211,13.979400086720377
247.195174,13.979400086720377
247.299154,14.471580313422193
247.402639,14.14973347970818
247.50532,13.424226808222063
247.608946,13.424226808222063
247.71287,13.617278360175929
247.816004,13.80211241711606
247.919509,14.471580313422193
248.024022,13.979400086720377
248.129662,13.80211241711606
248.232751,14.471580313422193
248.335844,14.14973347970818
248.43934,14.313637641589875
248.543495,13.979400086720377
248.647297,14.14973347970818
248.75056,13.222192947339193
248.853729,14.313637641589875
248.956889,13.979400086720377
249.059992,14.14973347970818
249.164062,13.979400086720377
249.267867,13.979400086720377
249.37314,14.471580313422193
249.477494,13.424226808222063
249.581198,14.471580313422193
249.684451,13.424226808222063
249.788422,13.80211241711606
249.892752,14.14973347970818
249.996774,14.313637641589875
250.099876,13.979400086720377
250.202971,13.222192947339193
250.30626,14.471580313422193
250.409793,14.14973347970818
250.512872,13.222192947339193
250.616102,13.424226808222063
250.721157,13.80211241711606
250.824311,13.424226808222063
250.92758,13.617278360175929
251.030856,14.14973347970818
251.134565,13.424226808222063
251.237584,13.424226808222063
251.340797,13.979400086720377
251.447069,13.80211241711606
251.550426,13.979400086720377
251.654521,13.979400086720377
251.75865,13.424226808222063
251.862341,13.424226808222063
251.965376,14.471580313422193
252.068544,14.14973347970818
252.172385,13.979400086720377
252.279884,13.222192947339193
252.383744,13.80211241711606
252.487061,13.979400086720377
252.590261,13.424226808222063
252.693448,12.787536009528289
252.796885,12.552725051033061
252.900386,13.424226808222063
253.004776,12.787536009528289
253.108449,13.010299956639813
253.213135,13.010299956639813
253.316638,13.010299956639813
253.420766,13.222192947339193
253.523983,13.80211241711606
253.631449,14.313637641589875
253.735391,13.617278360175929
253.838396,13.617278360175929
253.941726,13.424226808222063
254.049943,14.313637641589875
254.152979,14.14973347970818
254.259072,13.80211241711606
254.389649,13.80211241711606
254.493473,13.617278360175929
254.597091,13.010299956639813
254.700101,13.424226808222063
254.803055,13.80211241711606
254.906257,13.222192947339193
255.0102,12.552725051033061
255.113967,13.010299956639813
255.217112,13.617278360175929
255.32078,12.552725051033061
255.42688,12.552725051033061
255.531859,12.787536009528289
255.635197,12.041199826559248
255.738232,12.552725051033061
255.841627,12.041199826559248
255.950143,11.760912590556813
256.054542,12.30448921378274
256.160224,13.010299956639813
256.264321,12.30448921378274
256.367391,13.80211241711606
256.470401,12.041199826559248
256.573923,12.787536009528289
256.677829,13.222192947339193
256.781567,13.010299956639813
256.884779,12.041199826559248
256.98777,12.041199826559248
257.090749,11.139433523068368
257.193977,12.30448921378274
257.298752,11.760912590556813
257.403245,12.552725051033061
257.50843,12.041199826559248
257.612171,12.787536009528289
257.716351,12.787536009528289
257.819447,13.222192947339193
257.922399,11.760912590556813
258.026343,12.552725051033061
258.130989,12.787536009528289
258.234282,12.787536009528289
258.341756,12.552725051033061
258.445686,12.552725051033061
258.548867,13.222192947339193
258.652672,11.760912590556813
258.75642,13.010299956639813
258.862115,12.552725051033061
258.969072,12.787536009528289
259.072494,12.041199826559248
259.180472,12.041199826559248
259.284365,12.30448921378274
259.387772,12.30448921378274
259.491506,13.222192947339193
259.595399,13.222192947339193
259.699263,12.552725051033061
259.802787,13.010299956639813
259.910731,11.46128035678238
260.0155,12.787536009528289
260.120769,12.041199826559248
260.224085,12.041199826559248
260.327947,13.222192947339193
260.431867,12.787536009528289
260.536987,12.787536009528289
260.640226,12.30448921378274
260.743193,12.30448921378274
260.846303,12.041199826559248
260.949515,13.617278360175929
261.053344,12.041199826559248
261.157023,13.222192947339193
261.26074,13.222192947339193
261.365921,12.787536009528289
261.469068,13.010299956639813
261.572429,13.010299956639813
261.677833,12.787536009528289
261.783042,12.787536009528289
261.886018,12.552725051033061
261.989273,13.010299956639813
262.092526,13.222192947339193
262.196113,13.222192947339193
262.299345,12.30448921378274
262.403083,12.787536009528289
262.506935,13.617278360175929
262.609867,13.617278360175929
262.713037,19.822712330395685
262.817604,12.787536009528289
262.922088,12.30448921378274
263.026039,12.787536009528289
263.129655,12.30448921378274
263.233705,12.30448921378274
263.336912,11.46128035678238
263.440183,12.041199826559248
263.543718,12.30448921378274
263.651428,11.760912590556813
263.755151,12.787536009528289
263.858193,13.010299956639813
263.961334,12.552725051033061
264.064642,13.010299956639813
264.172449,12.787536009528289
264.275664,13.424226808222063
264.380223,13.010299956639813
264.490173,13.222192947339193
264.59336,13.010299956639813
264.697957,13.424226808222063
264.801475,12.552725051033061
264.904513,12.552725051033061
265.007931,13.010299956639813
265.112005,13.617278360175929
265.215342,13.617278360175929
265.318579,13.617278360175929
265.421757,12.787536009528289
265.525149,13.617278360175929
265.628852,13.010299956639813
265.732997,13.010299956639813
265.836735,13.424226808222063
265.940766,13.424226808222063
266.044792,13.222192947339193
266.156414,12.552725051033061
266.259681,13.617278360175929
266.362826,13.979400086720377
266.469395,13.617278360175929
266.574672,13.222192947339193
266.677811,13.424226808222063
266.781081,13.80211241711606
266.885331,13.424226808222063
266.989284,13.617278360175929
267.092356,12.552725051033061
267.195372,14.14973347970818
267.298694,13.424226808222063
267.402463,13.010299956639813
267.508915,12.787536009528289
267.612273,13.80211241711606
267.71604,13.424226808222063
267.819051,13.424226808222063
267.922192,13.80211241711606
268.027083,13.010299956639813
268.130789,13.222192947339193
268.234276,13.222192947339193
268.338206,12.787536009528289
268.441663,19.084850188786497
268.544695,13.979400086720377
268.647806,13.80211241711606
268.751105,13.222192947339193
268.855071,13.80211241711606
268.959024,13.424226808222063
269.063445,12.787536009528289
269.168161,13.424226808222063
269.271095,13.222192947339193
269.374598,12.787536009528289
269.485362,13.010299956639813
269.589056,12.552725051033061
269.692216,13.010299956639813
269.796978,12.787536009528289
269.900961,12.30448921378274
270.004009,12.787536009528289
270.107341,13.617278360175929
270.211246,12.787536009528289
270.315142,13.010299956639813
270.418819,12.552725051033061
270.522129,13.222192947339193
270.625216,13.617278360175929
270.728132,13.010299956639813
270.831313,13.010299956639813
270.93502,13.010299956639813
271.044108,13.80211241711606
271.151322,14.14973347970818
271.255228,13.010299956639813
271.35886,13.222192947339193
271.462092,13.617278360175929
271.565718,14.14973347970818
271.66886,13.222192947339193
271.771979,12.787536009528289
271.875258,13.617278360175929
271.97864,13.80211241711606
272.082508,13.617278360175929
272.186341,13.979400086720377
272.289757,13.979400086720377
272.394042,13.424226808222063
272.498122,13.010299956639813
272.602182,12.787536009528289
272.708976,13.222192947339193
272.812579,13.010299956639813
272.915176,13.010299956639813
273.018587,13.010299956639813
273.122657,13.424226808222063
273.226725,13.010299956639813
273.330866,13.424226808222063
273.4369,13.010299956639813
273.541642,12.552725051033061
273.644539,13.424226808222063
273.747406,12.787536009528289
273.850626,12.041199826559248
273.954579,13.010299956639813
274.058405,13.979400086720377
274.16186,12.041199826559248
274.26536,12.787536009528289
274.368344,12.552725051033061
274.471474,12.041199826559248
274.576138,13.424226808222063
274.680614,12.787536009528289
274.783783,13.80211241711606
274.887802,12.787536009528289
274.991558,13.222192947339193
275.095577,13.010299956639813
275.199291,13.222192947339193
275.302329,13.222192947339193
275.406802,13.617278360175929
275.510736,13.617278360175929
275.614703,13.979400086720377
275.71794,13.424226808222063
275.821999,13.979400086720377
275.925601,14.471580313422193
276.02942,13.80211241711606
276.132649,13.424226808222063
276.235674,13.617278360175929
276.338926,13.979400086720377
276.442118,14.14973347970818
276.545562,13.80211241711606
276.649908,14.62397997898956
276.753475,13.010299956639813
276.856527,13.617278360175929
276.95979,12.30448921378274
277.06362,13.010299956639813
277.167288,13.222192947339193
277.27058,13.010299956639813
277.374518,13.424226808222063
277.479692,13.617278360175929
277.582854,13.424226808222063
277.686888,13.80211241711606
277.790801,13.80211241711606
277.894034,13.010299956639813
277.997631,13.617278360175929
278.102111,12.787536009528289
278.20619,13.010299956639813
278.309762,13.617278360175929
278.412741,13.617278360175929
278.516172,12.552725051033061
278.620045,13.010299956639813
278.72326,13.424226808222063
278.826569,13.617278360175929
278.931665,13.424226808222063
279.034707,13.617278360175929
279.138045,13.424226808222063
279.242016,13.80211241711606
279.345099,13.424226808222063
279.448011,13.222192947339193
279.551184,13.424226808222063
279.65447,11.760912590556813
279.758051,12.30448921378274
279.861302,12.552725051033061
279.965748,13.010299956639813
280.0691,13.010299956639813
280.172062,13.979400086720377
280.275337,13.617278360175929
280.37887,13.010299956639813
280.482352,12.787536009528289
280.585172,12.552725051033061
280.688147,12.787536009528289
280.79194,13.424226808222063
280.895706,13.617278360175929
280.999442,13.010299956639813
281.10263,12.787536009528289
281.205662,13.617278360175929
281.309166,12.041199826559248
281.412767,13.010299956639813
281.516053,12.552725051033061
281.619703,16.720978579357176
281.722701,12.787536009528289
281.825534,13.80211241711606
281.928994,13.010299956639813
282.033152,13.010299956639813
282.137083,16.62757831681574
282.240477,13.010299956639813
282.344621,12.552725051033061
282.448197,12.787536009528289
282.551746,12.30448921378274
282.656215,12.041199826559248
282.759967,12.552725051033061
282.86313,12.787536009528289
282.966655,12.552725051033061
283.070593,13.617278360175929
283.174396,12.30448921378274
283.27742,12.30448921378274
283.380828,12.552725051033061
283.485473,12.552725051033061
283.59385,13.222192947339193
283.697208,12.552725051033061
283.801134,13.424226808222063
283.904276,12.30448921378274
284.00735,12.041199826559248
284.110837,12.041199826559248
284.214976,12.787536009528289
284.319089,13.010299956639813
284.422604,12.041199826559248
284.526991,11.760912590556813
284.631031,12.30448921378274
284.734785,12.552725051033061
284.838061,12.552725051033061
284.941206,13.424226808222063
285.044376,12.30448921378274
285.148009,13.010299956639813
285.252269,14.14973347970818
285.356522,13.222192947339193
285.460557,12.787536009528289
285.563661,12.30448921378274
285.666726,13.979400086720377
285.769639,13.979400086720377
285.872712,13.222192947339193
285.975931,13.617278360175929
286.079662,12.30448921378274
286.18283,11.760912590556813
286.286952,11.760912590556813
286.392534,13.222192947339193
286.497261,11.760912590556813
286.60336,12.552725051033061
286.707583,11.46128035678238
286.812647,11.760912590556813
286.915227,12.041199826559248
287.018251,12.787536009528289
287.121702,12.041199826559248
287.225237,12.787536009528289
287.328685,12.787536009528289
287.431782,12.787536009528289
287.535382,12.30448921378274
287.63913,11.760912590556813
287.742489,12.30448921378274
287.848424,11.46128035678238
287.951418,12.30448921378274
288.054451,12.787536009528289
288.157528,11.760912590556813
288.26057,13.010299956639813
288.363574,13.424226808222063
288.467142,12.552725051033061
288.570876,12.041199826559248
288.674079,12.30448921378274
288.776932,12.787536009528289
288.879784,11.760912590556813
288.982827,12.552725051033061
289.085952,12.041199826559248
289.18887,11.139433523068368
289.291732,12.041199826559248
289.394782,11.760912590556813
289.497562,10.79181246047625
289.600358,12.30448921378274
289.70349,12.041199826559248
289.807295,12.30448921378274
289.910506,12.041199826559248
290.014232,12.30448921378274
290.117433,11.760912590556813
290.22046,11.139433523068368
290.324142,12.552725051033061
290.427394,12.30448921378274
290.530871,12.787536009528289
290.634262,12.552725051033061
290.737297,12.041199826559248
290.842685,12.30448921378274
290.945789,12.552725051033061
291.048876,12.787536009528289
291.152092,12.552725051033061
291.256996,13.222192947339193
291.362506,12.787536009528289
291.465222,13.617278360175929
291.568392,13.010299956639813
291.672178,12.552725051033061
291.776177,12.041199826559248
291.879955,12.552725051033061
291.983278,13.010299956639813
292.087152,13.617278360175929
292.190216,13.80211241711606
292.293344,12.30448921378274
292.39704,12.787536009528289
292.500744,12.787536009528289
292.604885,13.010299956639813
292.708585,12.552725051033061
292.81157,12.787536009528289
292.915161,13.222192947339193
293.018741,13.010299956639813
293.122167,13.222192947339193
293.226098,13.222192947339193
293.329125,13.424226808222063
293.432552,13.424226808222063
293.538812,12.041199826559248
293.642227,13.010299956639813
293.74598,12.30448921378274
293.849439,12.787536009528289
293.953621,13.617278360175929
294.057681,12.30448921378274
294.161224,13.010299956639813
294.264621,12.787536009528289
294.368708,13.424226808222063
294.471975,13.424226808222063
294.57525,12.30448921378274
294.679067,12.30448921378274
294.783238,12.552725051033061
294.88838,12.787536009528289
294.992242,13.010299956639813
295.095271,12.30448921378274
295.199379,12.787536009528289
295.303171,12.30448921378274
295.406137,11.139433523068368
295.509737,12.041199826559248
295.613754,11.760912590556813
295.717501,12.30448921378274
295.820567,12.787536009528289
295.924036,12.552725051033061
296.031623,13.979400086720377
296.135498,12.30448921378274
296.239905,13.010299956639813
296.343875,11.760912590556813
296.446884,12.041199826559248
296.54991,12.787536009528289
296.653118,12.552725051033061
296.756332,13.979400086720377
296.859418,13.617278360175929
296.96243,13.424226808222063
297.065294,13.424226808222063
297.168443,13.010299956639813
297.27144,13.010299956639813
297.374595,13.80211241711606
297.477526,13.617278360175929
297.581069,25.575072019056577
297.685143,13.979400086720377
297.788745,13.80211241711606
297.89182,13.617278360175929
297.994936,14.14973347970818
298.097956,14.313637641589875
298.201494,13.80211241711606
298.304693,13.80211241711606
298.408618,13.617278360175929
298.512504,13.80211241711606
298.615182,13.424226808222063
298.718301,13.80211241711606
298.821582,14.14973347970818
298.925165,14.14973347970818
299.0284,14.62397997898956
299.132796,13.222192947339193
299.238159,13.222192947339193
299.341242,13.80211241711606
299.444606,13.222192947339193
299.548183,13.222192947339193
299.651406,13.222192947339193
299.755095,12.552725051033061
299.859042,12.552725051033061
299.962931,12.552725051033061
300.066563,13.617278360175929
300.170468,14.14973347970818
300.274138,13.80211241711606
300.379737,14.313637641589875
300.4832,14.771212547196624
300.587256,13.979400086720377
300.691026,13.222192947339193
300.794941,13.010299956639813
300.898835,12.787536009528289
301.003483,13.010299956639813
301.107657,13.222192947339193
301.211346,13.222192947339193
301.314771,21.46128035678238
301.41836,12.552725051033061
301.521464,14.14973347970818
301.624498,13.222192947339193
301.727708,14.14973347970818
301.831436,13.80211241711606
301.935244,13.010299956639813
302.038208,12.787536009528289
302.141361,13.010299956639813
302.244615,13.010299956639813
302.347663,12.787536009528289
302.451082,13.222192947339193
302.555123,14.313637641589875
302.662242,12.552725051033061
302.766364,12.787536009528289
302.871184,13.617278360175929
302.974965,12.041199826559248
303.0784,12.787536009528289
303.182536,12.30448921378274
303.285408,13.424226808222063
303.388487,12.787536009528289
303.492842,12.552725051033061
303.596823,13.010299956639813
303.699905,12.787536009528289
303.802866,13.424226808222063
303.905791,13.222192947339193
304.00887,12.30448921378274
304.111955,12.787536009528289
304.215284,13.010299956639813
304.318428,12.30448921378274
304.421647,12.552725051033061
304.52482,13.010299956639813
304.628275,13.010299956639813
304.732405,12.30448921378274
304.835405,12.787536009528289
304.938698,12.30448921378274
305.041907,12.552725051033061
305.145171,12.552725051033061
305.248177,12.787536009528289
305.351428,13.010299956639813
305.456661,12.552725051033061
305.560683,12.30448921378274
305.6646,12.787536009528289
305.768558,12.041199826559248
305.872067,12.552725051033061
305.975036,12.787536009528289
306.078198,12.787536009528289
306.182152,12.041199826559248
306.285778,13.010299956639813
306.388851,12.30448921378274
306.492739,12.041199826559248
306.60115,11.760912590556813
306.704333,12.041199826559248
306.807576,11.139433523068368
306.911989,11.760912590556813
307.015972,11.760912590556813
307.119594,12.552725051033061
307.223301,16.232492903979004
307.32762,12.552725051033061
307.431864,18.325089127062363
307.535657,12.787536009528289
307.639315,13.010299956639813
307.742694,12.30448921378274
307.850138,12.30448921378274
307.953945,12.787536009528289
308.057724,12.30448921378274
308.161437,13.010299956639813
308.265096,13.010299956639813
308.369083,12.30448921378274
308.473191,12.787536009528289
308.577102,12.041199826559248
308.680214,12.787536009528289
308.783223,12.552725051033061
308.88649,12.041199826559248
308.99009,13.010299956639813
309.093284,13.010299956639813
309.198146,12.787536009528289
309.302511,12.552725051033061
309.411515,13.010299956639813
309.516,12.787536009528289
309.619275,12.552725051033061
309.722937,12.30448921378274
309.826261,13.222192947339193
309.929348,12.787536009528289
310.033627,11.760912590556813
310.137562,12.787536009528289
310.241478,13.979400086720377
310.34575,12.552725051033061
310.449867,13.424226808222063
310.552966,12.552725051033061
310.656129,13.222192947339193
310.760333,12.30448921378274
310.864366,13.80211241711606
310.967888,12.787536009528289
311.070998,13.010299956639813
311.176018,13.617278360175929
311.279809,12.787536009528289
311.383455,12.30448921378274
311.487322,12.30448921378274
311.591368,12.041199826559248
311.69445,13.222192947339193
311.797654,12.30448921378274
311.901147,13.80211241711606
312.00467,12.787536009528289
312.107846,13.617278360175929
312.210898,13.222192947339193
312.315097,12.552725051033061
312.418831,12.30448921378274
312.521982,12.787536009528289
312.625161,13.424226808222063
312.728158,12.552725051033061
312.831084,12.30448921378274
312.934239,12.30448921378274
313.037407,12.787536009528289
313.140981,12.041199826559248
313.244269,13.222192947339193
313.348509,12.552725051033061
313.452194,12.552725051033061
313.555445,11.46128035678238
313.658609,12.041199826559248
313.76386,12.30448921378274
313.867409,12.552725051033061
313.970613,13.222192947339193
314.073638,12.552725051033061
314.177197,13.424226808222063
314.28146,11.760912590556813
314.385395,13.010299956639813
314.488723,12.552725051033061
314.592314,13.010299956639813
314.695465,13.010299956639813
314.799168,13.010299956639813
314.907017,13.010299956639813
315.0114,12.30448921378274
315.115173,13.424226808222063
315.218497,12.552725051033061
315.322043,12.552725051033061
315.425052,12.552725051033061
315.528296,13.617278360175929
315.632304,13.010299956639813
315.74011,12.552725051033061
315.843871,13.222192947339193
315.947391,12.787536009528289
316.05056,13.222192947339193
316.1545,13.80211241711606
316.257673,13.010299956639813
316.361505,12.787536009528289
316.465571,12.787536009528289
316.569388,12.787536009528289
316.672717,13.222192947339193
316.775747,13.424226808222063
316.87879,14.471580313422193
316.981902,13.80211241711606
317.08518,12.787536009528289
317.19399,13.617278360175929
317.302064,13.222192947339193
317.405327,15.185139398778876
317.512361,13.010299956639813
317.61725,13.222192947339193
317.720557,12.787536009528289
317.823881,11.760912590556813
317.9307,12.552725051033061
318.034929,12.30448921378274
318.13882,18.325089127062363
318.242495,12.552725051033061
318.346265,11.760912590556813
318.449253,11.46128035678238
318.552736,12.552725051033061
318.655942,13.010299956639813
318.759363,12.787536009528289
318.862431,12.041199826559248
318.966196,12.552725051033061
319.07081,12.787536009528289
319.175017,12.787536009528289
319.282548,12.30448921378274
319.385592,12.30448921378274
319.489426,13.010299956639813
319.59257,11.139433523068368
319.699279,13.010299956639813
319.803064,13.010299956639813
319.911507,12.552725051033061
320.015333,12.552725051033061
320.119057,12.552725051033061
320.222039,12.30448921378274
320.32525,12.552725051033061
320.428307,11.760912590556813
320.531749,12.787536009528289
320.635411,13.010299956639813
320.739019,18.325089127062363
320.843784,12.787536009528289
320.948206,12.30448921378274
321.051309,13.424226808222063
321.1548,12.552725051033061
321.258514,12.30448921378274
321.361509,12.552725051033061
321.464526,12.787536009528289
321.567825,12.552725051033061
321.671611,12.30448921378274
321.775176,13.222192947339193
321.878378,12.552725051033061
321.983901,12.552725051033061
322.089724,13.010299956639813
322.192874,12.30448921378274
322.296748,13.424226808222063
322.400244,13.222192947339193
322.504315,12.30448921378274
322.607689,13.222192947339193
322.71067,12.041199826559248
322.814225,12.552725051033061
322.917993,12.30448921378274
323.020997,12.552725051033061
323.124289,12.30448921378274
323.228018,13.010299956639813
323.331148,13.010299956639813
323.434302,12.30448921378274
323.538445,12.30448921378274
323.642984,13.010299956639813
323.746147,12.30448921378274
323.849638,12.30448921378274
323.953126,12.787536009528289
324.061328,12.787536009528289
324.165188,12.552725051033061
324.268611,12.30448921378274
324.37171,12.787536009528289
324.474813,12.552725051033061
324.578036,12.552725051033061
324.681686,12.30448921378274
324.785425,12.552725051033061
324.888929,12.30448921378274
324.992011,12.30448921378274
325.0956,12.552725051033061
325.199557,12.041199826559248
325.302772,12.041199826559248
325.405751,13.222192947339193
325.509217,12.30448921378274
325.613132,14.14973347970818
325.716845,12.787536009528289
325.820355,13.010299956639813
325.924389,12.787536009528289
326.027386,12.552725051033061
326.1325,13.010299956639813
326.237009,12.787536009528289
326.340143,13.617278360175929
326.443457,13.010299956639813
326.548635,12.30448921378274
326.652427,13.222192947339193
326.755148,12.787536009528289
326.858199,12.787536009528289
326.961439,12.552725051033061
327.065498,13.222192947339193
327.172878,13.617278360175929
327.277618,13.010299956639813
327.381973,13.010299956639813
327.485131,12.787536009528289
327.588323,12.552725051033061
327.692156,13.010299956639813
327.798166,12.30448921378274
327.902144,11.46128035678238
328.005098,11.760912590556813
328.10824,11.760912590556813
328.211455,13.010299956639813
328.315082,12.787536009528289
328.418296,13.424226808222063
328.522191,13.222192947339193
328.626816,13.617278360175929
328.730307,12.552725051033061
328.834026,12.30448921378274
328.938166,13.80211241711606
329.042783,13.424226808222063
329.145988,12.30448921378274
329.25135,13.222192947339193
329.357204,12.552725051033061
329.46027,13.010299956639813
329.563486,13.010299956639813
329.668816,12.041199826559248
329.773349,13.222192947339193
329.877234,12.787536009528289
329.980344,12.552725051033061
330.084535,12.552725051033061
330.188758,13.010299956639813
330.291845,13.222192947339193
330.395497,13.222192947339193
330.504598,11.760912590556813
330.609057,12.552725051033061
330.712853,12.787536009528289
330.816497,12.552725051033061
330.919596,12.552725051033061
331.022619,12.041199826559248
331.129342,12.787536009528289
331.233003,12.552725051033061
331.336013,12.552725051033061
331.439543,12.552725051033061
331.54491,12.30448921378274
331.65344,12.041199826559248
331.756642,13.010299956639813
331.859915,12.041199826559248
331.963521,13.010299956639813
332.06651,12.30448921378274
332.169696,12.041199826559248
332.272888,12.041199826559248
332.376574,11.46128035678238
332.47985,11.760912590556813
332.583464,13.222192947339193
332.689685,11.46128035678238
332.793464,12.041199826559248
332.901626,11.46128035678238
333.004955,13.010299956639813
333.11235,12.30448921378274
333.215955,11.760912590556813
333.31949,12.041199826559248
333.422699,12.30448921378274
333.526322,12.041199826559248
333.629488,12.30448921378274
333.733392,12.041199826559248
333.837243,13.010299956639813
333.940108,12.552725051033061
334.04296,12.552725051033061
334.14577,13.222192947339193
334.249463,13.222192947339193
334.352668,12.552725051033061
334.486725,12.552725051033061
334.59022,12.30448921378274
334.693121,13.010299956639813
334.796338,11.760912590556813
334.900186,12.552725051033061
335.003221,13.010299956639813
335.106238,13.010299956639813
335.209467,12.30448921378274
335.313128,12.30448921378274
335.416123,13.617278360175929
335.519041,12.787536009528289
335.622204,12.552725051033061
335.725837,12.787536009528289
335.830173,11.46128035678238
335.934432,12.552725051033061
336.040528,13.424226808222063
336.143595,12.552725051033061
336.246665,13.424226808222063
336.349887,12.552725051033061
336.454013,12.30448921378274
336.558075,12.787536009528289
336.661271,13.010299956639813
336.76445,13.424226808222063
336.868775,12.787536009528289
336.972518,13.222192947339193
337.07525,12.787536009528289
337.178343,12.787536009528289
337.281693,12.787536009528289
337.38526,13.010299956639813
337.489517,12.041199826559248
337.593352,13.010299956639813
337.696658,12.041199826559248
337.800223,12.30448921378274
337.903645,12.552725051033061
338.006997,12.041199826559248
338.111149,12.552725051033061
338.21443,11.760912590556813
338.320173,12.787536009528289
338.424409,12.30448921378274
338.528245,12.552725051033061
338.631625,12.30448921378274
338.741011,12.552725051033061
338.844209,12.787536009528289
338.948475,12.30448921378274
339.052768,12.30448921378274
339.156153,12.041199826559248
339.259837,12.552725051033061
339.363094,12.552725051033061
339.466113,12.552725051033061
339.569185,13.80211241711606
339.67237,12.787536009528289
339.775339,14.62397997898956
339.878363,12.041199826559248
339.981474,12.30448921378274
340.084619,12.552725051033061
340.191199,12.041199826559248
340.295668,12.787536009528289
340.403355,12.30448921378274
340.506464,12.552725051033061
340.60969,12.30448921378274
340.713033,13.222192947339193
340.817037,12.787536009528289
340.92046,11.139433523068368
341.024434,12.30448921378274
341.127579,12.552725051033061
341.23066,12.787536009528289
341.334917,11.760912590556813
341.438554,11.139433523068368
341.541665,12.552725051033061
341.645187,12.30448921378274
341.752778,12.552725051033061
341.860743,12.30448921378274
341.964375,12.787536009528289
342.071975,11.760912590556813
342.175798,13.010299956639813
342.279059,12.041199826559248
342.383153,12.041199826559248
342.486969,13.010299956639813
342.590868,12.787536009528289
342.694291,12.30448921378274
342.798205,11.139433523068368
342.901283,12.552725051033061
343.00456,11.46128035678238
343.108546,12.30448921378274
343.212815,11.46128035678238
343.316864,12.041199826559248
343.420296,11.139433523068368
343.523968,11.760912590556813
343.626879,11.46128035678238
343.729994,12.30448921378274
343.833485,11.139433523068368
343.937851,12.041199826559248
344.041662,11.46128035678238
344.145082,12.041199826559248
344.24882,13.010299956639813
344.351815,11.760912590556813
344.455348,11.46128035678238
344.559843,12.041199826559248
344.663888,12.552725051033061
344.767398,12.041199826559248
344.87041,12.041199826559248
344.973931,11.139433523068368
345.077857,12.041199826559248
345.181442,11.139433523068368
345.284771,11.139433523068368
345.388152,11.46128035678238
345.492097,11.760912590556813
345.595971,12.30448921378274
345.699359,10.79181246047625
345.803387,11.46128035678238
345.907007,12.041199826559248
346.010133,11.760912590556813
346.113891,12.30448921378274
346.217467,12.041199826559248
346.320661,12.552725051033061
346.424233,12.30448921378274
346.528362,12.552725051033061
346.631524,12.041199826559248
346.734891,12.30448921378274
346.839514,12.041199826559248
346.943344,12.30448921378274
347.046981,12.041199826559248
347.150891,11.760912590556813
347.254921,12.552725051033061
347.358703,13.222192947339193
347.46239,12.30448921378274
347.56531,12.787536009528289
347.669385,12.30448921378274
347.77272,12.552725051033061
347.876772,13.010299956639813
347.980383,12.30448921378274
348.084503,13.010299956639813
348.188596,11.139433523068368
348.292073,11.760912590556813
348.395272,11.760912590556813
348.499395,11.760912590556813
348.603017,12.30448921378274
348.706037,12.787536009528289
348.809281,12.552725051033061
348.915011,12.552725051033061
349.019291,12.30448921378274
349.123003,12.552725051033061
349.226155,12.041199826559248
349.329141,13.010299956639813
349.432215,13.222192947339193
349.539947,12.30448921378274
349.644029,11.46128035678238
349.74762,12.041199826559248
349.850709,12.30448921378274
349.95393,12.787536009528289
350.058053,13.010299956639813
350.162006,12.30448921378274
350.265666,12.552725051033061
350.370073,11.46128035678238
350.473199,12.041199826559248
350.576763,11.760912590556813
350.680151,13.010299956639813
350.783691,11.760912590556813
350.891511,11.46128035678238
350.998954,12.041199826559248
351.102633,11.46128035678238
351.206607,12.552725051033061
351.309747,11.760912590556813
351.413003,13.424226808222063
351.516308,12.041199826559248
351.620224,11.760912590556813
351.724079,11.139433523068368
351.832455,11.760912590556813
351.935616,11.46128035678238
352.038982,11.760912590556813
352.142672,11.760912590556813
352.245738,12.041199826559248
352.349762,11.760912590556813
352.453217,11.760912590556813
352.557898,13.222192947339193
352.661153,12.041199826559248
352.76507,12.041199826559248
352.868557,10.79181246047625
352.971778,12.041199826559248
353.075025,11.46128035678238
353.178836,11.139433523068368
353.28184,11.139433523068368
353.385342,12.041199826559248
353.49426,11.46128035678238
353.597935,12.552725051033061
353.701261,11.139433523068368
353.805309,12.787536009528289
353.908574,11.139433523068368
354.011594,12.041199826559248
354.116831,10.79181246047625
354.220765,18.512583487190753
354.324448,12.041199826559248
354.427676,11.46128035678238
354.531157,12.041199826559248
354.635408,12.787536009528289
354.739507,11.46128035678238
354.843339,11.46128035678238
354.946941,11.46128035678238
355.051049,12.041199826559248
355.155293,11.139433523068368
355.259379,11.46128035678238
355.36324,10.79181246047625
355.467008,11.760912590556813
355.57246,12.041199826559248
355.67564,12.30448921378274
355.77964,11.46128035678238
355.88328,12.30448921378274
355.986396,11.46128035678238
356.089585,13.010299956639813
356.193379,12.041199826559248
356.296432,11.46128035678238
356.400034,11.46128035678238
356.504082,12.787536009528289
356.60796,11.760912590556813
356.711484,11.46128035678238
356.815113,11.760912590556813
356.918946,10.41392685158225
357.022891,11.760912590556813
357.126852,12.30448921378274
357.230064,18.129133566428553
357.333608,10.79181246047625
357.437331,11.46128035678238
357.540578,12.30448921378274
357.644179,11.760912590556813
357.747599,10.41392685158225
357.85071,11.760912590556813
357.955594,12.30448921378274
358.059255,12.041199826559248
358.163317,18.976270912904415
358.267138,12.30448921378274
358.371534,11.139433523068368
358.475402,12.787536009528289
358.578644,12.552725051033061
358.681849,10.41392685158225
358.785761,12.30448921378274
358.889062,12.30448921378274
358.992213,11.760912590556813
359.1009,12.552725051033061
359.205177,13.010299956639813
359.312442,12.552725051033061
359.416904,12.787536009528289
359.522247,12.041199826559248
359.628033,12.041199826559248
359.731154,12.30448921378274
359.834384,12.30448921378274
359.938605,12.041199826559248
360.042693,12.30448921378274
360.148781,12.30448921378274
360.252961,13.424226808222063
360.356105,12.552725051033061
360.45934,13.010299956639813
360.562344,12.041199826559248
360.666345,12.30448921378274
360.771923,13.222192947339193
360.878867,12.787536009528289
360.98301,11.760912590556813
361.0876,12.787536009528289
361.191599,12.552725051033061
361.295307,12.041199826559248
361.398779,12.552725051033061
361.502894,12.552725051033061
361.605852,12.787536009528289
361.709032,12.30448921378274
361.812232,11.760912590556813
361.915869,13.979400086720377
362.019063,12.30448921378274
362.122831,12.552725051033061
362.227205,11.760912590556813
362.33091,11.46128035678238
362.434182,11.760912590556813
362.537957,11.46128035678238
362.640936,12.552725051033061
362.744026,11.760912590556813
362.848452,12.30448921378274
362.952226,12.787536009528289
363.055839,12.552725051033061
363.158787,12.552725051033061
363.26277,12.041199826559248
363.368276,12.041199826559248
363.471404,12.041199826559248
363.57463,11.46128035678238
363.679124,12.041199826559248
363.783135,11.139433523068368
363.886183,11.760912590556813
363.991118,11.760912590556813
364.095963,12.30448921378274
364.199843,12.30448921378274
364.302649,12.30448921378274
364.405048,11.760912590556813
364.507975,12.30448921378274
364.610779,12.30448921378274
364.724307,11.760912590556813
364.827973,10.79181246047625
364.931175,12.041199826559248
365.034514,11.46128035678238
365.139118,12.041199826559248
365.243224,11.139433523068368
365.346487,12.30448921378274
365.450234,11.139433523068368
365.554547,12.787536009528289
365.658307,12.30448921378274
365.761602,13.80211241711606
365.864934,11.46128035678238
365.967955,11.760912590556813
366.070951,12.552725051033061
366.174624,12.041199826559248
366.280553,12.041199826559248
366.384696,11.760912590556813
366.492856,11.46128035678238
366.596614,12.30448921378274
366.700458,11.760912590556813
366.803517,13.010299956639813
366.907506,13.222192947339193
367.011464,12.30448921378274
367.120957,12.041199826559248
367.224989,12.787536009528289
367.328363,13.010299956639813
367.432225,12.552725051033061
367.53524,12.552725051033061
367.638633,12.787536009528289
367.742085,12.30448921378274
367.846302,12.30448921378274
367.94998,12.552725051033061
368.053106,12.552725051033061
368.15628,12.041199826559248
368.25947,13.222192947339193
368.362471,12.787536009528289
368.46556,12.787536009528289
368.5691,12.041199826559248
368.672067,12.787536009528289
368.77526,11.46128035678238
368.878546,12.552725051033061
368.982113,12.30448921378274
369.086426,12.041199826559248
369.190561,12.30448921378274
369.293577,12.787536009528289
369.397742,12.30448921378274
369.502509,12.30448921378274
369.605536,12.041199826559248
369.708711,13.222192947339193
369.812132,12.552725051033061
369.919083,13.010299956639813
370.022462,13.010299956639813
370.126422,13.010299956639813
370.231799,13.010299956639813
370.334741,13.010299956639813
370.438482,13.222192947339193
370.543876,12.041199826559248
370.646951,12.787536009528289
370.750218,12.552725051033061
370.854293,12.30448921378274
370.962561,13.222192947339193
371.066833,12.787536009528289
371.171899,12.787536009528289
371.27629,12.552725051033061
371.379478,13.222192947339193
371.482737,12.787536009528289
371.588115,12.787536009528289
371.691478,13.424226808222063
371.79682,19.084850188786497
371.902166,13.010299956639813
372.006151,12.30448921378274
372.1099,12.041199826559248
372.21302,12.787536009528289
372.316136,12.30448921378274
372.419539,12.787536009528289
372.527763,12.30448921378274
372.631542,13.222192947339193
372.735406,13.617278360175929
372.84138,13.617278360175929
372.946197,11.760912590556813
373.049734,13.222192947339193
373.153136,13.222192947339193
373.256427,13.222192947339193
373.359856,13.424226808222063
373.464012,12.552725051033061
373.570158,12.787536009528289
373.674274,13.222192947339193
373.777366,13.424226808222063
373.880523,13.010299956639813
373.98447,12.552725051033061
374.091648,13.222192947339193
374.196104,12.787536009528289
374.30093,17.481880270062003
374.405205,13.010299956639813
374.514485,13.80211241711606
374.618046,12.552725051033061
374.721531,13.424226808222063
374.825355,13.424226808222063
374.929016,13.010299956639813
375.034144,13.222192947339193
375.138238,12.041199826559248
375.241648,12.787536009528289
375.345365,12.552725051033061
375.448412,11.760912590556813
375.551627,13.010299956639813
375.654799,12.552725051033061
375.757968,13.222192947339193
375.861865,13.010299956639813
375.965385,13.617278360175929
376.068503,13.80211241711606
376.172454,13.010299956639813
376.275684,12.787536009528289
376.37954,13.222192947339193
376.482541,13.222192947339193
376.585481,13.010299956639813
376.688504,12.787536009528289
376.791653,13.010299956639813
376.89495,13.222192947339193
376.998898,13.222192947339193
377.102456,12.787536009528289
377.205153,12.552725051033061
377.308473,12.552725051033061
377.412609,12.787536009528289
377.516885,13.617278360175929
377.620835,13.617278360175929
377.723924,13.222192947339193
377.827068,13.424226808222063
377.930254,13.617278360175929
378.033228,13.80211241711606
378.136722,13.424226808222063
378.240744,12.30448921378274
378.344026,13.010299956639813
378.44752,13.010299956639813
378.550833,13.010299956639813
378.655063,13.010299956639813
378.764668,13.010299956639813
378.868269,13.424226808222063
378.971297,13.222192947339193
379.074344,13.222192947339193
379.177527,12.787536009528289
379.28082,12.30448921378274
379.385909,13.424226808222063
379.491539,12.787536009528289
379.595367,13.222192947339193
379.69835,13.424226808222063
379.80149,13.424226808222063
379.905046,13.222192947339193
380.009246,13.617278360175929
380.113185,13.010299956639813
380.216517,12.787536009528289
380.31976,13.424226808222063
380.423493,13.010299956639813
380.528572,13.222192947339193
380.632674,14.313637641589875
380.737078,13.424226808222063
380.840449,12.552725051033061
380.944191,13.979400086720377
381.047504,13.979400086720377
381.151579,13.80211241711606
381.254761,13.617278360175929
381.358001,13.80211241711606
381.462127,14.313637641589875
381.566276,13.80211241711606
381.670174,13.979400086720377
381.773593,13.424226808222063
381.881817,13.222192947339193
381.988806,12.552725051033061
382.092104,13.617278360175929
382.19613,13.80211241711606
382.299631,13.979400086720377
382.402653,13.80211241711606
382.506363,13.80211241711606
382.611221,13.424226808222063
382.714475,13.617278360175929
382.820003,14.471580313422193
382.92302,14.313637641589875
383.026101,13.424226808222063
383.129461,13.979400086720377
383.233288,14.14973347970818
383.341481,14.62397997898956
383.448997,14.62397997898956
383.553328,14.313637641589875
383.65706,13.617278360175929
383.760137,12.787536009528289
383.863271,13.010299956639813
383.967309,13.979400086720377
384.071431,13.617278360175929
384.174918,13.617278360175929
384.27899,13.80211241711606
384.386106,13.617278360175929
384.48911,14.313637641589875
384.592297,13.80211241711606
384.696024,13.222192947339193
384.799887,14.62397997898956
384.902861,13.80211241711606
385.006032,13.979400086720377
385.109375,13.979400086720377
385.213026,13.617278360175929
385.31594,13.222192947339193
385.419235,13.424226808222063
385.523306,13.424226808222063
385.631331,12.552725051033061
385.735063,12.787536009528289
385.838586,14.771212547196624
385.942612,13.222192947339193
386.045506,12.787536009528289
386.148739,13.80211241711606
386.25225,12.552725051033061
386.356359,13.222192947339193
386.460117,12.30448921378274
386.563451,13.010299956639813
386.667215,12.552725051033061
386.770278,19.138138523837167
386.87329,13.010299956639813
386.97753,13.424226808222063
387.081802,13.222192947339193
387.18512,13.424226808222063
387.28855,12.787536009528289
387.392373,13.617278360175929
387.501139,13.424226808222063
387.604391,12.787536009528289
387.708471,12.787536009528289
387.812194,13.424226808222063
387.915191,12.787536009528289
388.018344,13.222192947339193
388.122283,12.30448921378274
388.22569,13.424226808222063
388.328761,13.010299956639813
388.431918,14.313637641589875
388.53552,13.222192947339193
388.639695,13.617278360175929
388.743466,13.222192947339193
388.846785,12.787536009528289
388.950726,13.617278360175929
389.053944,13.010299956639813
389.157054,12.552725051033061
389.260178,12.552725051033061
389.363348,12.30448921378274
389.46708,13.424226808222063
389.570306,12.787536009528289
389.674202,13.979400086720377
389.778055,13.424226808222063
389.881021,13.010299956639813
389.984219,13.222192947339193
390.087789,12.552725051033061
390.191757,12.552725051033061
390.295111,13.424226808222063
390.398253,13.424226808222063
390.501421,12.30448921378274
390.604967,13.80211241711606
390.709374,13.222192947339193
390.813404,12.552725051033061
390.916524,13.222192947339193
391.019709,13.010299956639813
391.123555,13.010299956639813
391.226612,13.010299956639813
391.330076,13.617278360175929
391.434062,13.424226808222063
391.537707,13.424226808222063
391.64096,13.010299956639813
391.745924,13.010299956639813
391.849061,13.617278360175929
391.952404,13.222192947339193
392.056134,12.552725051033061
392.159162,12.552725051033061
392.262095,12.30448921378274
392.365406,13.222192947339193
392.469501,12.30448921378274
392.573304,12.30448921378274
392.677201,12.30448921378274
392.78037,11.139433523068368
392.884446,12.787536009528289
392.988028,12.041199826559248
393.091008,13.222192947339193
393.194482,11.760912590556813
393.297943,11.760912590556813
393.402174,12.30448921378274
393.506289,12.041199826559248
393.610123,12.787536009528289
393.713109,13.010299956639813
393.816028,12.787536009528289
393.918994,13.010299956639813
394.02227,12.552725051033061
394.125915,12.552725051033061
394.229097,13.010299956639813
394.332096,12.787536009528289
394.435003,13.979400086720377
394.537935,13.010299956639813
394.640717,12.041199826559248
394.755559,12.787536009528289
394.859105,13.010299956639813
394.962439,13.010299956639813
395.065353,11.760912590556813
395.168895,12.787536009528289
395.272031,12.787536009528289
395.375614,12.787536009528289
395.484407,13.80211241711606
395.589356,13.617278360175929
395.693321,12.552725051033061
395.796559,12.041199826559248
395.899731,13.010299956639813
396.002715,13.222192947339193
396.106417,12.787536009528289
396.211475,12.30448921378274
396.314681,12.552725051033061
396.417936,12.787536009528289
396.523192,12.30448921378274
396.626322,12.552725051033061
396.729609,12.787536009528289
396.833538,13.010299956639813
396.937142,12.552725051033061
397.040187,12.30448921378274
397.143467,12.041199826559248
397.247862,12.552725051033061
397.351625,14.62397997898956
397.454826,15.440680443502757
397.558046,12.041199826559248
397.661243,12.787536009528289
397.764872,12.552725051033061
397.868191,13.010299956639813
397.971651,12.787536009528289
398.07561,11.760912590556813
398.179528,13.010299956639813
398.2827,11.760912590556813
398.385954,12.041199826559248
398.489798,12.041199826559248
398.593415,12.041199826559248
398.696724,13.222192947339193
398.800363,10.79181246047625
398.903532,12.041199826559248
399.00856,12.30448921378274
399.112601,12.041199826559248
399.216422,12.787536009528289
399.319864,13.010299956639813
399.424313,12.787536009528289
399.52839,12.552725051033061
399.631994,12.552725051033061
399.736366,12.041199826559248
399.840712,12.041199826559248
399.944644,12.041199826559248
400.047921,11.46128035678238
400.151961,12.041199826559248
400.255166,12.041199826559248
400.358122,11.760912590556813
400.464565,11.46128035678238
400.568604,12.041199826559248
400.671777,12.041199826559248
400.775184,12.552725051033061
400.883544,11.46128035678238
400.991011,11.46128035678238
401.095082,12.041199826559248
401.198726,12.30448921378274
401.30163,13.979400086720377
401.404855,12.041199826559248
401.509324,12.552725051033061
401.613162,13.010299956639813
401.716749,12.041199826559248
401.820257,12.041199826559248
401.926638,11.760912590556813
402.030775,12.552725051033061
402.134642,12.041199826559248
402.238364,12.041199826559248
402.342031,12.041199826559248
402.445159,12.552725051033061
402.548181,10.79181246047625
402.651645,12.787536009528289
402.760057,12.041199826559248
402.863971,12.30448921378274
402.967768,12.552725051033061
403.070921,12.30448921378274
403.174514,12.041199826559248
403.281303,12.30448921378274
403.386335,11.46128035678238
403.48992,12.30448921378274
403.593255,11.760912590556813
403.698401,12.552725051033061
403.801984,13.010299956639813
403.905343,13.010299956639813
404.008677,12.552725051033061
404.112604,12.552725051033061
404.215552,11.46128035678238
404.318546,12.041199826559248
404.421951,12.787536009528289
404.525589,13.222192947339193
404.629637,10.79181246047625
404.732511,12.30448921378274
404.836857,12.552725051033061
404.941703,12.041199826559248
405.045364,12.552725051033061
405.148667,11.46128035678238
405.252833,11.46128035678238
405.356695,12.30448921378274
405.459894,12.041199826559248
405.562891,12.787536009528289
405.666965,12.041199826559248
405.770967,12.552725051033061
405.874256,13.010299956639813
405.979871,12.30448921378274
406.083306,13.010299956639813
406.187371,12.552725051033061
406.291106,13.222192947339193
406.394624,13.617278360175929
406.498656,13.010299956639813
406.601716,12.552725051033061
406.704902,12.30448921378274
406.808362,13.979400086720377
406.912311,13.222192947339193
407.016156,13.424226808222063
407.119595,13.222192947339193
407.223354,11.760912590556813
407.326496,12.787536009528289
407.429567,13.010299956639813
407.532995,13.424226808222063
407.637184,13.222192947339193
407.741168,12.787536009528289
407.844394,12.30448921378274
407.947642,13.222192947339193
408.050931,12.787536009528289
408.154779,12.787536009528289
408.258702,12.787536009528289
408.362549,12.30448921378274
408.466413,12.30448921378274
408.569433,12.30448921378274
408.674227,13.424226808222063
408.777761,12.552725051033061
408.881084,11.760912590556813
408.984856,13.222192947339193
409.08884,12.787536009528289
409.192735,13.010299956639813
409.295822,13.010299956639813
409.398995,12.041199826559248
409.502391,13.010299956639813
409.60522,12.30448921378274
409.708358,13.424226808222063
409.811489,12.30448921378274
409.915422,14.14973347970818
410.024532,12.552725051033061
410.128289,12.787536009528289
410.231684,13.617278360175929
410.335274,14.14973347970818
410.443884,13.010299956639813
410.547417,12.787536009528289
410.651112,12.041199826559248
410.754561,13.222192947339193
410.858344,12.787536009528289
410.962114,12.041199826559248
411.06529,12.30448921378274
411.168292,12.041199826559248
411.271214,12.787536009528289
411.374361,13.617278360175929
411.477928,13.010299956639813
411.581085,12.787536009528289
411.684398,12.30448921378274
411.7874,13.222192947339193
411.89184,12.787536009528289
411.995618,12.30448921378274
412.099637,12.787536009528289
412.204027,12.552725051033061
412.309471,12.787536009528289
412.413004,13.010299956639813
412.516077,12.30448921378274
412.61943,13.222192947339193
412.723064,12.30448921378274
412.82599,12.552725051033061
412.929195,13.222192947339193
413.0325,12.30448921378274
413.136055,11.46128035678238
413.23929,12.787536009528289
413.342939,12.30448921378274
413.447004,12.30448921378274
413.550242,13.617278360175929
413.653345,12.30448921378274
413.757585,13.222192947339193
413.86265,13.222192947339193
413.965507,13.010299956639813
414.069845,13.617278360175929
414.174755,13.010299956639813
414.27861,13.010299956639813
414.382365,12.787536009528289
414.486314,13.222192947339193
414.590907,13.424226808222063
414.694136,13.222192947339193
414.797242,13.222192947339193
414.900761,13.424226808222063
415.005069,12.041199826559248
415.112326,12.30448921378274
415.216414,13.010299956639813
415.320868,13.010299956639813
415.4242,13.010299956639813
415.527361,13.222192947339193
415.630828,13.010299956639813
415.73498,12.787536009528289
415.839591,13.010299956639813
415.944129,13.979400086720377
416.050837,12.552725051033061
416.154861,13.80211241711606
416.258504,13.424226808222063
416.362041,13.424226808222063
416.470348,13.222192947339193
416.574181,13.424226808222063
416.679278,13.80211241711606
416.783358,13.80211241711606
416.886588,12.30448921378274
416.989895,12.552725051033061
417.093248,13.222192947339193
417.200169,13.222192947339193
417.303688,13.222192947339193
417.407781,13.010299956639813
417.511333,13.424226808222063
417.614528,13.617278360175929
417.718039,13.424226808222063
417.821403,13.010299956639813
417.925071,13.222192947339193
418.028283,13.979400086720377
418.132539,13.617278360175929
418.236135,13.010299956639813
418.339947,13.222192947339193
418.443653,13.010299956639813
418.547235,14.14973347970818
418.650232,12.552725051033061
418.753151,12.30448921378274
418.856268,12.041199826559248
418.959598,12.787536009528289
419.063188,13.010299956639813
419.169687,13.222192947339193
419.273043,13.010299956639813
419.378443,12.787536009528289
419.481529,12.552725051033061
419.584748,12.552725051033061
419.692646,13.222192947339193
419.800835,12.552725051033061
419.904978,13.010299956639813
420.008646,12.552725051033061
420.114737,13.222192947339193
420.22958,12.041199826559248
420.333108,12.30448921378274
420.439027,13.010299956639813
420.542422,12.787536009528289
420.649192,12.552725051033061
420.752975,13.010299956639813
420.856342,13.010299956639813
420.960182,13.617278360175929
421.063258,13.80211241711606
421.167273,13.010299956639813
421.271539,12.787536009528289
421.374807,13.010299956639813
421.479523,13.424226808222063
421.583437,12.30448921378274
421.687595,12.552725051033061
421.791256,13.010299956639813
421.894538,12.30448921378274
421.998816,13.222192947339193
422.102669,13.80211241711606
422.206231,13.424226808222063
422.309354,13.424226808222063
422.412831,13.222192947339193
422.516674,13.222192947339193
422.619735,13.010299956639813
422.722808,12.552725051033061
422.826514,12.552725051033061
422.930482,12.787536009528289
423.034558,13.424226808222063
423.143415,14.14973347970818
423.251855,13.617278360175929
423.35928,13.617278360175929
423.463192,14.471580313422193
423.566803,13.979400086720377
423.669887,13.80211241711606
423.773111,13.424226808222063
423.876982,13.979400086720377
423.981114,12.787536009528289
424.084896,13.010299956639813
424.188219,13.424226808222063
424.291754,12.30448921378274
424.39499,14.14973347970818
424.49794,14.14973347970818
425.267121,13.979400086720377
425.370549,12.787536009528289
425.474015,13.979400086720377
425.577857,13.222192947339193
425.681137,13.010299956639813
425.785312,13.222192947339193
425.888906,13.424226808222063
425.992773,12.552725051033061
426.096234,13.222192947339193
426.20011,13.010299956639813
426.303193,12.30448921378274
426.407533,12.787536009528289
426.514078,12.30448921378274
426.6174,11.760912590556813
426.72071,12.552725051033061
426.82424,12.30448921378274
426.928101,12.552725051033061
427.03126,12.30448921378274
427.135208,13.617278360175929
427.238391,12.552725051033061
427.34179,12.552725051033061
427.444886,12.787536009528289
427.548985,12.552725051033061
427.653188,13.424226808222063
427.75624,12.30448921378274
427.859454,12.30448921378274
427.964726,12.552725051033061
428.067823,13.80211241711606
428.170979,13.010299956639813
428.274395,13.979400086720377
428.378366,13.010299956639813
428.481434,12.30448921378274
428.584715,12.30448921378274
428.689283,12.787536009528289
428.793757,12.552725051033061
428.901141,12.787536009528289
429.004675,13.222192947339193
429.108351,12.787536009528289
429.211509,13.617278360175929
429.314717,13.80211241711606
429.418298,12.787536009528289
429.521477,13.424226808222063
429.62504,13.424226808222063
429.728758,13.010299956639813
429.832266,13.979400086720377
429.936117,12.552725051033061
430.039128,13.222192947339193
430.142372,12.552725051033061
430.247217,13.424226808222063
430.352022,13.222192947339193
430.455376,13.617278360175929
430.558533,13.222192947339193
430.661546,13.222192947339193
430.765115,13.010299956639813
430.868931,12.30448921378274
430.971933,13.617278360175929
431.075126,12.552725051033061
431.178597,13.424226808222063
431.282758,13.222192947339193
431.38653,13.222192947339193
431.489892,13.617278360175929
431.593681,12.787536009528289
431.696719,13.222192947339193
431.799702,13.010299956639813
431.903222,12.787536009528289
432.007186,13.617278360175929
432.110755,12.041199826559248
432.215228,13.010299956639813
432.320091,12.787536009528289
432.423485,13.424226808222063
432.53068,12.787536009528289
432.634168,13.010299956639813
432.738124,13.424226808222063
432.841854,13.424226808222063
432.944992,12.041199826559248
433.048492,13.010299956639813
433.152637,12.787536009528289
433.262123,12.787536009528289
433.365712,11.760912590556813
433.475511,13.010299956639813
433.579254,13.222192947339193
433.68251,12.552725051033061
433.785378,12.552725051033061
433.8884,12.041199826559248
433.991527,12.787536009528289
434.094923,12.787536009528289
434.19856,12.787536009528289
434.30171,13.010299956639813
434.404951,12.787536009528289
434.510978,13.222192947339193
434.614878,13.222192947339193
434.718758,13.010299956639813
434.822228,13.424226808222063
434.931633,12.787536009528289
435.03645,13.010299956639813
435.140712,13.424226808222063
435.245153,13.010299956639813
435.349245,13.010299956639813
435.45296,13.010299956639813
435.556188,12.30448921378274
435.66015,12.787536009528289
435.763244,13.222192947339193
435.866408,12.30448921378274
435.972795,12.552725051033061
436.080836,13.222192947339193
436.18464,12.30448921378274
436.288051,13.424226808222063
436.391967,13.010299956639813
436.49518,13.424226808222063
436.598382,13.617278360175929
436.701873,12.552725051033061
436.805822,12.787536009528289
436.909714,13.222192947339193
437.012869,12.552725051033061
437.116113,13.222192947339193
437.219231,11.46128035678238
437.32223,11.139433523068368
437.425717,12.041199826559248
437.530148,11.760912590556813
437.634107,13.010299956639813
437.737207,11.760912590556813
437.840351,13.010299956639813
437.94348,12.041199826559248
438.04966,12.30448921378274
438.153521,12.30448921378274
438.257662,12.787536009528289
438.361657,12.041199826559248
438.465461,12.041199826559248
438.569259,13.010299956639813
438.672763,12.041199826559248
438.775861,13.222192947339193
438.88003,13.222192947339193
438.98411,12.041199826559248
439.087909,12.30448921378274
439.19111,11.139433523068368
439.29468,11.46128035678238
439.398948,12.041199826559248
439.502893,12.041199826559248
439.606213,11.760912590556813
439.709979,11.760912590556813
439.813117,11.46128035678238
439.916159,10.79181246047625
440.019953,12.787536009528289
440.122999,11.760912590556813
440.225985,11.760912590556813
440.329136,12.041199826559248
440.432355,12.041199826559248
440.540021,11.760912590556813
440.643151,12.30448921378274
440.755587,12.787536009528289
440.858917,11.760912590556813
440.963143,12.30448921378274
441.066745,12.787536009528289
441.17035,12.30448921378274
441.273943,12.787536009528289
441.381211,12.30448921378274
441.484588,12.552725051033061
441.590346,12.041199826559248
441.695408,11.139433523068368
441.798539,11.760912590556813
441.90162,11.46128035678238
442.004876,12.041199826559248
442.109429,11.760912590556813
442.213629,10.79181246047625
442.320915,11.46128035678238
442.424409,11.46128035678238
442.53299,11.139433523068368
442.64041,11.46128035678238
442.744008,12.041199826559248
442.847959,12.041199826559248
442.951233,11.760912590556813
443.055006,11.760912590556813
443.159781,11.46128035678238
443.263307,11.760912590556813
443.367259,11.139433523068368
443.470982,12.041199826559248
443.574314,12.041199826559248
443.677959,12.30448921378274
443.780965,12.552725051033061
443.884416,12.30448921378274
443.988029,11.760912590556813
444.091252,12.041199826559248
444.195267,11.760912590556813
444.29911,11.760912590556813
444.403031,12.041199826559248
444.510902,12.30448921378274
444.615246,11.760912590556813
444.723061,12.30448921378274
444.826043,11.760912590556813
444.929323,10.41392685158225
445.033268,11.139433523068368
445.136867,11.46128035678238
445.239933,11.760912590556813
445.343055,12.30448921378274
445.446614,11.760912590556813
445.550391,12.041199826559248
445.653989,12.30448921378274
445.758225,12.30448921378274
445.865083,12.041199826559248
445.969,11.139433523068368
446.072962,11.760912590556813
446.177161,11.760912590556813
446.28216,11.139433523068368
446.388949,11.760912590556813
446.492265,11.139433523068368
446.595368,10.79181246047625
446.69859,12.30448921378274
446.802372,11.760912590556813
446.907577,12.041199826559248
447.011351,12.30448921378274
447.114509,12.30448921378274
447.217486,12.30448921378274
447.320965,11.139433523068368
447.425216,12.30448921378274
447.52926,11.46128035678238
447.632938,12.30448921378274
447.736127,11.46128035678238
447.839406,11.139433523068368
447.943304,12.787536009528289
448.047406,12.30448921378274
448.151031,13.617278360175929
448.254169,11.46128035678238
448.358786,12.30448921378274
448.4647,12.041199826559248
448.568372,13.010299956639813
448.67201,12.041199826559248
448.776882,11.46128035678238
448.881492,12.552725051033061
448.98524,12.30448921378274
449.089421,11.760912590556813
449.192883,15.314789170422552
449.297007,12.30448921378274
449.400909,12.041199826559248
449.504049,12.552725051033061
449.607282,11.46128035678238
449.711071,11.46128035678238
449.814884,11.139433523068368
449.917996,12.552725051033061
450.021198,11.760912590556813
450.125007,11.760912590556813
450.228973,12.787536009528289
450.332394,12.552725051033061
450.442311,12.30448921378274
450.547202,13.222192947339193
450.651699,12.041199826559248
450.754864,12.041199826559248
450.858088,12.30448921378274
450.961951,12.30448921378274
451.065288,13.80211241711606
451.169207,13.424226808222063
451.273381,12.552725051033061
451.377083,12.041199826559248
451.480301,13.222192947339193
451.58363,13.424226808222063
451.689575,12.552725051033061
451.792763,12.30448921378274
451.896252,13.222192947339193
451.99935,13.222192947339193
452.102347,12.787536009528289
452.205306,13.010299956639813
452.308417,12.787536009528289
452.411802,12.041199826559248
452.515218,13.617278360175929
452.618193,14.471580313422193
452.722267,13.222192947339193
452.827866,12.30448921378274
452.930875,13.617278360175929
453.034073,13.617278360175929
453.138145,12.552725051033061
453.241144,12.552725051033061
453.344323,12.30448921378274
453.447418,12.041199826559248
453.550886,13.222192947339193
453.655029,14.14973347970818
453.759112,12.30448921378274
453.862937,12.552725051033061
453.966101,12.041199826559248
454.069255,11.46128035678238
454.172253,12.30448921378274
454.275618,13.424226808222063
454.380054,13.222192947339193
454.484207,12.787536009528289
454.587345,11.760912590556813
454.690862,13.617278360175929
454.79408,12.041199826559248
454.897399,12.552725051033061
455.00134,12.041199826559248
455.105044,12.30448921378274
455.208232,12.041199826559248
455.311311,12.041199826559248
455.414926,11.46128035678238
455.518997,11.760912590556813
455.62273,12.552725051033061
455.725782,17.781512503836435
455.828749,14.471580313422193
455.931614,15.185139398778876
456.034802,15.051499783199061
456.138218,14.62397997898956
456.241852,14.62397997898956
456.344933,14.471580313422193
456.448185,14.913616938342727
456.552081,14.471580313422193
456.660002,13.979400086720377
456.763411,13.979400086720377
456.86762,14.913616938342727
456.972023,14.14973347970818
457.075385,14.14973347970818
457.179394,13.222192947339193
457.28286,13.617278360175929
457.39155,14.14973347970818
457.496389,13.424226808222063
457.60174,13.979400086720377
457.709972,14.14973347970818
457.813102,14.913616938342727
457.916393,14.471580313422193
458.02031,13.617278360175929
458.12437,13.010299956639813
458.227992,12.787536009528289
458.331145,13.424226808222063
458.43551,13.222192947339193
458.542158,13.010299956639813
458.646226,12.552725051033061
458.750699,13.424226808222063
458.854644,13.222192947339193
458.957753,12.787536009528289
459.061036,12.552725051033061
459.165095,12.30448921378274
459.268034,13.424226808222063
459.371439,12.787536009528289
459.47449,13.979400086720377
459.578439,13.617278360175929
459.682777,13.010299956639813
459.789735,13.222192947339193
459.895259,13.222192947339193
459.99815,13.80211241711606
460.100984,13.979400086720377
460.20378,13.80211241711606
460.306684,13.979400086720377
460.409542,13.010299956639813
460.512786,13.222192947339193
460.616157,13.80211241711606
460.719962,13.424226808222063
460.823853,13.010299956639813
460.927063,14.471580313422193
461.030413,14.471580313422193
461.134351,13.617278360175929
461.237468,14.771212547196624
461.34072,13.222192947339193
461.444293,13.222192947339193
461.551862,14.14973347970818
461.655417,13.979400086720377
461.759745,14.471580313422193
461.862926,13.979400086720377
461.966195,14.313637641589875
462.069676,13.80211241711606
462.172701,13.617278360175929
462.275232,13.424226808222063
462.378349,14.14973347970818
462.481596,13.424226808222063
462.585087,13.617278360175929
462.692572,14.313637641589875
462.796365,14.471580313422193
462.901364,13.424226808222063
463.004746,13.222192947339193
463.108815,13.222192947339193
463.212595,13.010299956639813
463.319811,13.979400086720377
463.423079,13.80211241711606
463.527619,13.424226808222063
463.631076,14.14973347970818
463.735392,13.80211241711606
463.842887,14.14973347970818
463.946997,14.471580313422193
464.051816,14.14973347970818
464.154883,13.222192947339193
464.258252,15.185139398778876
464.362433,13.979400086720377
464.466682,14.471580313422193
464.570711,13.979400086720377
464.675684,14.471580313422193
464.779544,13.424226808222063
464.882724,13.617278360175929
464.98586,13.222192947339193
465.089174,12.30448921378274
465.1933,13.010299956639813
465.296781,13.617278360175929
465.400715,12.787536009528289
465.504664,13.424226808222063
465.613543,12.787536009528289
465.717456,13.222192947339193
465.820859,13.424226808222063
465.92447,13.979400086720377
466.027472,13.617278360175929
466.131278,13.424226808222063
466.234693,13.617278360175929
466.344001,13.617278360175929
466.452501,13.979400086720377
466.556565,18.920946026904804
466.660641,13.80211241711606
466.764249,13.424226808222063
466.869557,13.80211241711606
466.972786,13.979400086720377
467.079915,13.617278360175929
467.183214,13.617278360175929
467.286472,14.14973347970818
467.389673,13.617278360175929
467.492697,13.80211241711606
467.595961,14.14973347970818
467.699867,14.14973347970818
467.8029,13.80211241711606
467.905848,13.979400086720377
468.00895,13.80211241711606
468.112811,13.010299956639813
468.216798,13.80211241711606
468.32061,13.80211241711606
468.423743,13.80211241711606
468.526837,14.471580313422193
468.629862,14.14973347970818
468.733005,14.62397997898956
468.836142,14.62397997898956
468.939248,13.80211241711606
469.04211,13.424226808222063
469.146655,13.80211241711606
469.251995,13.80211241711606
469.358796,14.14973347970818
469.462018,13.222192947339193
469.565447,13.80211241711606
469.669834,14.313637641589875
469.773775,13.979400086720377
469.878229,13.222192947339193
469.981875,13.80211241711606
470.084942,14.14973347970818
470.188077,13.222192947339193
470.291203,13.222192947339193
470.394634,13.80211241711606
470.5018,13.222192947339193
470.610403,13.424226808222063
470.714436,13.979400086720377
470.822705,13.424226808222063
470.930523,13.80211241711606
471.034219,13.80211241711606
471.138156,13.617278360175929
471.241406,13.617278360175929
471.345206,13.010299956639813
471.448309,14.14973347970818
471.551275,13.80211241711606
471.656039,13.222192947339193
471.759523,13.010299956639813
471.862688,13.010299956639813
471.965831,13.80211241711606
472.069547,13.617278360175929
472.173862,13.979400086720377
472.277041,13.424226808222063
472.380056,13.222192947339193
472.48355,13.80211241711606
472.592321,13.424226808222063
472.696195,13.010299956639813
472.799834,12.30448921378274
472.90418,13.222192947339193
473.008076,13.222192947339193
473.112012,13.617278360175929
473.215349,13.010299956639813
473.31932,13.010299956639813
473.422448,13.424226808222063
473.525216,13.80211241711606
473.628671,13.424226808222063
473.732948,13.222192947339193
473.840187,13.424226808222063
473.94422,12.552725051033061
474.048235,13.617278360175929
474.151941,13.617278360175929
474.255135,13.979400086720377
474.358859,13.979400086720377
474.462974,13.424226808222063
474.56617,13.424226808222063
474.669531,13.424226808222063
474.772877,12.30448921378274
474.876775,13.424226808222063
474.980162,12.787536009528289
475.084052,13.010299956639813
475.187695,12.041199826559248
475.290757,12.552725051033061
475.39403,13.222192947339193
475.497773,13.010299956639813
475.601597,13.80211241711606
475.710851,13.424226808222063
475.81469,13.617278360175929
475.918023,13.617278360175929
476.022281,12.30448921378274
476.126702,12.787536009528289
476.230571,13.617278360175929
476.334259,14.471580313422193
476.437733,13.979400086720377
476.541562,13.424226808222063
476.646652,13.617278360175929
476.752436,13.424226808222063
476.856378,13.424226808222063
476.959571,13.424226808222063
477.062644,13.979400086720377
477.16538,13.010299956639813
477.268633,13.979400086720377
477.372201,13.010299956639813
477.475789,13.617278360175929
477.579624,13.222192947339193
477.683169,13.979400086720377
477.786718,13.010299956639813
477.890393,13.617278360175929
477.993753,12.787536009528289
478.097508,13.010299956639813
478.200537,13.424226808222063
478.303572,13.222192947339193
478.410765,13.424226808222063
478.514619,13.424226808222063
478.618427,13.617278360175929
478.725158,12.552725051033061
478.828477,19.77723605288848
478.931875,12.787536009528289
479.035362,13.010299956639813
479.138647,13.617278360175929
479.241807,13.80211241711606
479.345053,13.979400086720377
479.448141,13.222192947339193
479.551332,13.222192947339193
479.654725,13.979400086720377
479.758106,13.010299956639813
479.861077,13.979400086720377
479.964587,13.222192947339193
480.07355,13.010299956639813
480.17772,12.787536009528289
480.280849,13.424226808222063
480.38395,12.041199826559248
480.486876,13.617278360175929
480.589897,13.80211241711606
480.693336,13.979400086720377
480.801079,13.424226808222063
480.905,14.313637641589875
481.008527,15.314789170422552
481.113201,15.563025007672874
481.216649,14.771212547196624
481.319867,14.913616938342727
481.423696,14.771212547196624
481.531096,14.471580313422193
481.634415,15.185139398778876
481.738035,14.14973347970818
481.841268,14.913616938342727
481.944703,14.913616938342727
482.049906,14.62397997898956
482.15369,14.62397997898956
482.257539,14.471580313422193
482.360655,14.14973347970818
482.46367,14.313637641589875
482.566695,13.80211241711606
482.669856,13.979400086720377
482.773077,14.471580313422193
482.876773,14.471580313422193
482.979928,14.14973347970818
483.084711,13.617278360175929
483.188584,13.222192947339193
483.292672,14.14973347970818
483.396659,13.979400086720377
483.499693,14.14973347970818
483.602832,13.979400086720377
483.70587,14.62397997898956
483.809019,13.80211241711606
483.912511,13.424226808222063
484.016579,13.979400086720377
484.120329,13.979400086720377
484.223411,14.313637641589875
484.330574,13.979400086720377
484.433501,14.313637641589875
484.536735,13.979400086720377
484.64237,14.471580313422193
484.74535,14.471580313422193
484.849135,13.80211241711606
484.953207,14.471580313422193
485.057261,13.424226808222063
485.16021,13.979400086720377
485.263293,14.471580313422193
485.370779,14.62397997898956
485.475313,14.471580313422193
485.579523,14.14973347970818
485.682589,14.471580313422193
485.785556,14.313637641589875
485.889331,14.471580313422193
485.99272,14.471580313422193
486.096899,14.14973347970818
486.201335,13.80211241711606
486.305589,13.222192947339193
486.409208,14.471580313422193
486.512647,13.617278360175929
486.622291,14.14973347970818
486.725997,14.14973347970818
486.829295,13.979400086720377
486.933166,14.62397997898956
487.036397,14.14973347970818
487.140424,13.979400086720377
487.243929,13.617278360175929
487.347902,14.14973347970818
487.450961,14.471580313422193
487.554017,13.979400086720377
487.658156,13.80211241711606
487.762437,13.80211241711606
487.866442,13.80211241711606
487.969721,14.313637641589875
488.074975,14.14973347970818
488.178035,14.471580313422193
488.28275,13.979400086720377
488.387945,14.14973347970818
488.491861,14.313637641589875
488.594949,14.313637641589875
488.700082,14.313637641589875
488.805056,14.471580313422193
488.908977,13.617278360175929
489.01247,14.313637641589875
489.1154,14.313637641589875
489.218585,14.14973347970818
489.321767,13.979400086720377
489.425469,14.471580313422193
489.529048,14.62397997898956
489.632453,13.979400086720377
489.735267,14.313637641589875
489.838235,14.471580313422193
489.942252,13.617278360175929
490.049843,14.471580313422193
490.154269,14.471580313422193
490.257262,14.313637641589875
490.360238,14.14973347970818
490.463201,13.80211241711606
490.566171,14.313637641589875
490.669112,13.979400086720377
490.772272,13.80211241711606
490.875453,14.313637641589875
490.979199,14.471580313422193
491.083491,13.617278360175929
491.189909,14.471580313422193
491.293769,14.14973347970818
491.398691,14.313637641589875
491.501902,13.424226808222063
491.605435,14.62397997898956
491.708483,13.979400086720377
491.811465,13.979400086720377
491.915086,13.617278360175929
492.019033,13.424226808222063
492.12217,13.979400086720377
492.225474,14.14973347970818
492.329022,14.313637641589875
492.433007,13.979400086720377
492.536528,13.617278360175929
492.639655,14.313637641589875
492.743186,13.424226808222063
492.846308,13.424226808222063
492.949807,13.80211241711606
493.053904,14.14973347970818
493.157537,14.14973347970818
493.262221,14.14973347970818
493.366333,13.617278360175929
493.471468,13.979400086720377
493.574642,14.62397997898956
493.677906,14.471580313422193
493.783327,14.62397997898956
493.887436,13.617278360175929
493.991127,13.80211241711606
494.094356,14.14973347970818
494.197336,13.979400086720377
494.300404,14.313637641589875
494.403586,14.313637641589875
494.508747,14.313637641589875
494.612819,14.313637641589875
494.716442,13.979400086720377
494.82034,14.313637641589875
494.925433,13.979400086720377
495.029405,13.424226808222063
495.133416,14.771212547196624
495.2369,13.222192947339193
495.340847,13.80211241711606
495.44404,14.14973347970818
495.547053,14.14973347970818
495.650389,14.62397997898956
495.754385,14.313637641589875
495.858238,13.80211241711606
495.961229,14.62397997898956
496.064707,13.979400086720377
496.168659,14.471580313422193
496.272154,13.979400086720377
496.376135,13.979400086720377
496.481479,13.424226808222063
496.584511,14.313637641589875
496.687781,14.313637641589875
496.79171,13.979400086720377
496.894812,13.424226808222063
496.997739,14.14973347970818
497.10088,13.80211241711606
497.204278,13.979400086720377
497.308228,13.979400086720377
497.411322,13.80211241711606
497.514645,14.313637641589875
497.618909,16.020599913279625
497.722566,14.771212547196624
497.82561,14.14973347970818
497.929259,14.313637641589875
498.03269,13.617278360175929
498.136837,13.979400086720377
498.240816,13.80211241711606
498.344394,13.617278360175929
498.453215,13.424226808222063
498.557012,13.979400086720377
498.660404,14.14973347970818
498.76436,13.979400086720377
498.868433,13.979400086720377
498.972249,13.979400086720377
499.076396,14.14973347970818
499.180757,13.617278360175929
499.283699,13.979400086720377
499.387037,13.80211241711606
499.493468,13.979400086720377
499.597257,14.14973347970818
499.700616,13.979400086720377
499.80438,14.14973347970818
499.908612,13.979400086720377
500.012229,14.62397997898956
500.115576,14.14973347970818
500.219479,13.979400086720377
500.322975,13.80211241711606
500.425904,13.222192947339193
500.528892,13.010299956639813
500.632417,13.424226808222063
500.741027,14.62397997898956
500.844997,13.979400086720377
500.949087,14.62397997898956
501.053366,14.471580313422193
501.162026,13.80211241711606
501.265199,13.222192947339193
501.369206,13.617278360175929
501.4728,14.471580313422193
501.577376,13.424226808222063
501.682764,14.14973347970818
501.786013,14.471580313422193
501.889137,14.771212547196624
501.992263,14.14973347970818
502.095557,14.62397997898956
502.199344,13.617278360175929
502.302836,14.14973347970818
502.406836,14.471580313422193
502.510498,14.14973347970818
502.613485,13.617278360175929
502.717958,13.979400086720377
502.821584,13.80211241711606
502.925666,14.14973347970818
503.03048,14.471580313422193
503.133642,14.913616938342727
503.239373,14.313637641589875
503.342471,15.051499783199061
503.445668,13.617278360175929
503.549836,14.62397997898956
503.653588,14.471580313422193
503.756875,14.771212547196624
503.860505,13.80211241711606
503.964627,13.617278360175929
504.068562,13.979400086720377
504.171955,13.979400086720377
504.279356,12.552725051033061
504.383359,13.222192947339193
504.4882,13.010299956639813
504.593227,13.80211241711606
504.701295,13.979400086720377
504.804546,14.313637641589875
504.908117,13.80211241711606
505.011136,14.313637641589875
505.114249,14.14973347970818
505.217409,14.313637641589875
505.320603,14.471580313422193
505.42422,13.979400086720377
505.527916,14.14973347970818
505.631156,14.313637641589875
505.735105,13.617278360175929
505.838665,13.979400086720377
505.941796,14.14973347970818
506.04502,14.471580313422193
506.149258,14.913616938342727
506.253936,14.313637641589875
506.361068,14.14973347970818
506.465186,13.979400086720377
506.569992,13.80211241711606
506.673137,13.979400086720377
506.776118,14.313637641589875
506.879702,14.14973347970818
506.982856,13.979400086720377
507.085999,14.313637641589875
507.189033,14.62397997898956
507.292509,14.771212547196624
507.400129,13.979400086720377
507.504042,13.80211241711606
507.60775,14.313637641589875
507.711706,13.222192947339193
507.814872,14.14973347970818
507.918092,14.313637641589875
508.022104,13.80211241711606
508.126088,14.471580313422193
508.229902,14.14973347970818
508.333399,15.051499783199061
508.442412,14.14973347970818
508.547174,13.617278360175929
508.651712,14.471580313422193
508.754961,14.471580313422193
508.858663,13.617278360175929
508.962487,14.62397997898956
509.065235,14.471580313422193
509.168401,14.471580313422193
509.271536,14.62397997898956
509.374785,14.313637641589875
509.478267,13.80211241711606
509.581432,14.14973347970818
509.684733,13.222192947339193
509.793078,14.313637641589875
509.897312,13.617278360175929
510.003663,13.617278360175929
510.111184,14.771212547196624
510.214256,13.80211241711606
510.318086,14.14973347970818
510.421961,13.424226808222063
510.525003,14.313637641589875
510.628625,13.424226808222063
510.733382,13.80211241711606
510.837764,13.617278360175929
510.941676,12.787536009528289
511.045575,13.80211241711606
511.150034,14.14973347970818
511.254037,13.80211241711606
511.35808,13.222192947339193
511.461259,27.98650645445269
511.564378,13.979400086720377
511.669597,13.80211241711606
511.772837,14.313637641589875
511.878031,14.913616938342727
511.982254,14.62397997898956
512.086283,14.471580313422193
512.190607,14.14973347970818
512.293662,13.617278360175929
512.396759,13.222192947339193
512.503719,13.979400086720377
512.607868,14.313637641589875
512.711139,14.471580313422193
512.815109,14.313637641589875
512.918776,14.771212547196624
513.021832,14.313637641589875
513.125275,14.771212547196624
513.229213,14.771212547196624
513.33223,14.14973347970818
513.436907,13.80211241711606
513.540851,14.62397997898956
513.644607,13.80211241711606
513.752997,13.424226808222063
513.857032,14.62397997898956
513.96076,13.979400086720377
514.063699,13.617278360175929
514.166984,14.14973347970818
514.270849,15.051499783199061
514.374458,14.62397997898956
514.477559,14.62397997898956
514.58088,13.617278360175929
514.687592,13.424226808222063
514.792147,15.051499783199061
514.897355,14.62397997898956
515.001604,14.771212547196624
515.105534,14.313637641589875
515.209268,14.471580313422193
515.312493,13.979400086720377
515.415178,14.313637641589875
515.518347,15.051499783199061
515.621438,14.471580313422193
515.724537,14.913616938342727
515.827248,14.14973347970818
515.930823,14.62397997898956
516.034245,14.471580313422193
516.138215,13.617278360175929
516.244653,14.62397997898956
516.348613,13.617278360175929
516.451932,13.80211241711606
516.557035,14.313637641589875
516.66184,14.62397997898956
516.765063,13.424226808222063
516.868277,13.80211241711606
516.971863,13.424226808222063
517.07582,14.14973347970818
517.17985,12.787536009528289
517.283035,13.222192947339193
517.386508,13.222192947339193
517.490795,14.14973347970818
517.594721,12.787536009528289
517.699119,13.222192947339193
517.802646,13.424226808222063
517.905283,14.14973347970818
518.008408,14.471580313422193
518.112536,13.424226808222063
518.216578,13.424226808222063
518.319792,14.14973347970818
518.422831,13.010299956639813
518.525982,13.80211241711606
518.629234,14.313637641589875
518.733152,14.14973347970818
518.836337,14.471580313422193
518.939815,13.979400086720377
519.042744,14.771212547196624
519.145949,14.471580313422193
519.252066,14.14973347970818
519.355272,13.80211241711606
519.460041,14.14973347970818
519.563948,13.80211241711606
519.667178,13.979400086720377
519.770105,13.617278360175929
519.873278,13.617278360175929
519.978629,13.617278360175929
520.083189,13.222192947339193
520.187439,13.424226808222063
520.297332,14.14973347970818
520.402522,13.80211241711606
520.506463,13.80211241711606
520.611304,13.979400086720377
520.714193,13.424226808222063
520.816965,13.80211241711606
520.919749,13.979400086720377
521.023252,13.979400086720377
521.126563,14.913616938342727
521.22979,14.313637641589875
521.333206,13.80211241711606
521.437107,14.14973347970818
521.5404,14.471580313422193
521.644086,13.617278360175929
521.747134,14.62397997898956
521.850264,13.979400086720377
521.95377,14.313637641589875
522.057842,13.617278360175929
522.161841,14.471580313422193
522.265574,13.617278360175929
522.369519,13.80211241711606
522.472597,13.010299956639813
522.575547,14.313637641589875
522.681855,13.80211241711606
522.785305,14.62397997898956
522.889355,14.62397997898956
522.993169,14.471580313422193
523.096269,14.471580313422193
523.199675,15.051499783199061
523.30364,14.913616938342727
523.407093,14.913616938342727
523.510217,13.979400086720377
523.613451,13.617278360175929
523.716931,13.80211241711606
523.820118,13.617278360175929
523.92436,14.771212547196624
524.028173,14.471580313422193
524.131529,14.62397997898956
524.235322,15.440680443502757
524.338744,14.14973347970818
524.442539,13.80211241711606
524.545584,14.471580313422193
524.648702,14.62397997898956
524.75227,13.80211241711606
524.856075,14.471580313422193
524.959444,14.14973347970818
525.062769,15.051499783199061
525.166924,14.313637641589875
525.270016,14.62397997898956
525.373212,14.62397997898956
525.477253,13.617278360175929
525.581253,14.62397997898956
525.684277,12.787536009528289
525.787522,13.80211241711606
525.890594,13.80211241711606
525.993611,13.979400086720377
526.096575,13.80211241711606
526.199808,14.471580313422193
526.303044,13.979400086720377
526.406379,14.313637641589875
526.510391,13.979400086720377
526.613897,14.313637641589875
526.718101,14.313637641589875
526.821223,13.424226808222063
526.92447,14.313637641589875
527.029213,14.471580313422193
527.133488,14.62397997898956
527.238568,13.617278360175929
527.341899,13.222192947339193
527.44509,13.424226808222063
527.548239,14.313637641589875
527.651658,13.80211241711606
527.755522,14.313637641589875
527.859257,13.424226808222063
527.962337,13.979400086720377
528.065146,14.313637641589875
528.1686,14.62397997898956
528.272424,14.471580313422193
528.375901,14.14973347970818
528.480021,13.222192947339193
528.584674,13.979400086720377
528.688571,13.80211241711606
528.792229,14.471580313422193
528.895543,13.222192947339193
528.999556,14.14973347970818
529.103635,14.14973347970818
529.207649,14.471580313422193
529.311326,14.62397997898956
529.415344,14.313637641589875
529.518951,14.14973347970818
529.624155,13.979400086720377
529.727841,14.913616938342727
529.831837,13.80211241711606
529.935471,14.14973347970818
530.038988,14.771212547196624
530.142984,14.313637641589875
530.246071,14.14973347970818
530.349339,14.62397997898956
530.455836,15.051499783199061
530.559902,14.471580313422193
530.663536,14.62397997898956
530.766869,14.313637641589875
530.870522,15.440680443502757
530.973539,13.80211241711606
531.076741,14.14973347970818
531.18046,14.14973347970818
531.283579,13.80211241711606
531.386943,14.313637641589875
531.490877,14.471580313422193
531.594054,13.617278360175929
531.69723,13.617278360175929
531.800437,14.14973347970818
531.904299,14.313637641589875
532.00966,13.80211241711606
532.113022,13.617278360175929
532.215925,13.222192947339193
532.319057,13.617278360175929
532.422946,14.14973347970818
532.526399,13.617278360175929
532.62956,13.424226808222063
532.734934,13.979400086720377
532.838273,13.979400086720377
532.941991,13.424226808222063
533.045451,14.14973347970818
533.149603,13.617278360175929
533.253603,14.471580313422193
533.356996,13.80211241711606
533.460732,13.010299956639813
533.564579,13.424226808222063
533.669513,14.313637641589875
533.773347,14.14973347970818
533.883741,13.617278360175929
533.986703,14.471580313422193
534.089866,13.979400086720377
534.193687,13.979400086720377
534.300915,14.313637641589875
534.40413,13.617278360175929
534.508321,12.30448921378274
534.614406,13.80211241711606
534.718556,13.979400086720377
534.822154,13.979400086720377
534.925318,13.979400086720377
535.028528,13.80211241711606
535.132304,13.617278360175929
535.235221,13.222192947339193
535.338554,14.313637641589875
535.44243,13.424226808222063
535.548816,13.424226808222063
535.652181,13.424226808222063
535.757556,13.617278360175929
535.862253,13.979400086720377
535.965773,13.424226808222063
536.06877,12.787536009528289
536.172193,13.80211241711606
536.276003,13.80211241711606
536.379474,13.617278360175929
536.48248,13.80211241711606
536.585697,13.424226808222063
536.689576,13.979400086720377
536.792644,13.80211241711606
536.895491,13.222192947339193
537.000613,13.424226808222063
537.104005,13.979400086720377
537.207778,12.552725051033061
537.311461,13.222192947339193
537.414558,13.010299956639813
537.517458,14.14973347970818
537.620656,13.617278360175929
537.724621,13.80211241711606
537.828264,13.222192947339193
537.931197,14.313637641589875
538.034425,13.80211241711606
538.139123,13.80211241711606
538.242948,13.424226808222063
538.345934,14.14973347970818
538.449006,13.424226808222063
538.552475,13.617278360175929
538.656207,13.617278360175929
538.759356,13.979400086720377
538.862418,13.80211241711606
538.96538,15.910646070264992
539.068484,18.325089127062363
539.172153,13.424226808222063
539.275551,13.222192947339193
539.379372,13.617278360175929
539.483066,13.979400086720377
539.586221,13.617278360175929
539.690287,14.313637641589875
539.797053,14.14973347970818
539.901757,14.14973347970818
540.005324,14.14973347970818
540.10856,13.80211241711606
540.212019,14.14973347970818
540.315104,13.222192947339193
540.418326,13.80211241711606
540.522137,13.80211241711606
540.63152,13.979400086720377
540.74082,13.80211241711606
540.844097,14.913616938342727
540.947074,14.62397997898956
541.050529,14.471580313422193
541.154089,13.80211241711606
541.257281,14.313637641589875
541.360405,14.14973347970818
541.46354,13.010299956639813
541.567828,13.80211241711606
541.672446,14.62397997898956
541.780675,13.80211241711606
541.883608,13.979400086720377
541.98683,14.14973347970818
542.090095,13.617278360175929
542.193207,14.471580313422193
542.296353,13.617278360175929
542.399412,13.80211241711606
542.502643,14.14973347970818
542.610035,13.424226808222063
542.713349,14.14973347970818
542.817351,13.80211241711606
542.920411,13.80211241711606
543.023667,13.222192947339193
543.127528,13.010299956639813
543.230922,18.06179973983887
543.335305,13.617278360175929
543.439146,13.80211241711606
543.542514,13.222192947339193
543.64531,12.787536009528289
543.748827,13.010299956639813
543.852526,13.222192947339193
543.955408,13.424226808222063
544.05838,13.010299956639813
544.161838,13.222192947339193
544.271201,14.313637641589875
544.375352,13.222192947339193
544.478457,13.010299956639813
544.581725,13.010299956639813
544.685227,13.424226808222063
544.788304,13.424226808222063
544.891312,13.222192947339193
544.994995,13.222192947339193
545.103525,13.617278360175929
545.213076,13.617278360175929
545.316449,13.80211241711606
545.420356,13.424226808222063
545.523475,13.222192947339193
545.626516,13.424226808222063
545.730029,13.222192947339193
545.834011,13.617278360175929
545.937627,12.552725051033061
546.040766,12.787536009528289
546.144665,13.979400086720377
546.248222,13.424226808222063
546.351161,13.010299956639813
546.455469,13.424226808222063
546.561015,12.787536009528289
546.665022,12.30448921378274
546.774196,12.552725051033061
546.882084,13.617278360175929
546.985876,12.787536009528289
547.089073,13.010299956639813
547.192158,13.424226808222063
547.297392,13.222192947339193
547.401081,13.010299956639813
547.505258,12.787536009528289
547.608906,13.222192947339193
547.712087,12.787536009528289
547.81544,13.010299956639813
547.919488,12.787536009528289
548.022945,13.424226808222063
548.132104,13.617278360175929
548.237041,13.222192947339193
548.341672,12.552725051033061
548.445016,12.787536009528289
548.548818,13.424226808222063
548.65258,13.80211241711606
548.756465,14.913616938342727
548.859469,13.424226808222063
548.962587,18.692317197309762
549.065412,13.80211241711606
549.169385,13.80211241711606
549.27295,13.80211241711606
549.376084,13.010299956639813
549.479174,13.617278360175929
549.582482,13.80211241711606
549.686084,14.471580313422193
549.789071,13.222192947339193
549.892351,14.313637641589875
549.997618,14.14973347970818
550.102634,14.14973347970818
550.20543,13.80211241711606
550.309114,13.617278360175929
550.413073,14.313637641589875
550.521763,13.617278360175929
550.634836,14.471580313422193
550.740478,14.14973347970818
550.84343,14.471580313422193
550.946421,14.313637641589875
551.049529,14.313637641589875
551.15315,13.80211241711606
551.256428,14.14973347970818
551.36061,14.771212547196624
551.46439,14.471580313422193
551.568634,13.979400086720377
551.673038,13.424226808222063
551.775975,14.313637641589875
551.879345,13.617278360175929
551.987153,13.979400086720377
552.091294,14.313637641589875
552.195226,13.80211241711606
552.29853,13.617278360175929
552.401787,14.14973347970818
552.505336,13.010299956639813
552.609646,14.14973347970818
552.713764,13.617278360175929
552.8173,13.617278360175929
552.92088,13.424226808222063
553.024373,13.80211241711606
553.128517,18.260748027008265
553.23273,13.617278360175929
553.337498,13.424226808222063
553.440459,14.14973347970818
553.543699,13.222192947339193
553.648379,13.222192947339193
553.753636,13.424226808222063
553.856861,14.14973347970818
553.960506,14.471580313422193
554.064544,13.617278360175929
554.169168,14.313637641589875
554.272868,14.471580313422193
554.376107,14.313637641589875
554.480076,13.222192947339193
554.583699,12.552725051033061
554.686691,13.424226808222063
554.790231,13.617278360175929
554.894387,13.617278360175929
554.998419,13.80211241711606
555.102439,13.222192947339193
555.206088,13.424226808222063
555.30952,13.424226808222063
555.413333,13.222192947339193
555.516275,12.787536009528289
555.619471,13.979400086720377
555.723201,13.617278360175929
555.827151,13.010299956639813
555.930418,13.222192947339193
556.033624,14.471580313422193
556.138819,14.14973347970818
556.243446,13.222192947339193
556.348019,13.222192947339193
556.452571,13.222192947339193
556.557893,13.617278360175929
556.660978,13.979400086720377
556.764301,13.80211241711606
556.868054,12.787536009528289
556.971542,12.30448921378274
557.075665,12.552725051033061
557.179493,13.617278360175929
557.282927,13.80211241711606
557.39325,13.010299956639813
557.497136,13.979400086720377
557.600441,13.010299956639813
557.704787,13.222192947339193
557.809012,12.552725051033061
557.913089,12.787536009528289
558.016146,11.760912590556813
558.120206,12.552725051033061
558.224272,12.552725051033061
558.333517,12.041199826559248
558.437752,12.552725051033061
558.542689,11.46128035678238
558.65119,12.30448921378274
558.754484,12.552725051033061
558.857735,12.30448921378274
558.961549,13.010299956639813
559.064739,13.010299956639813
559.167863,12.787536009528289
559.273098,11.760912590556813
559.37701,12.041199826559248
559.479917,12.30448921378274
559.583062,13.010299956639813
559.687299,12.787536009528289
559.791344,12.041199826559248
559.89436,11.760912590556813
559.998526,12.30448921378274
560.103275,11.760912590556813
560.207269,12.041199826559248
560.310499,12.552725051033061
560.41377,11.139433523068368
560.517059,12.30448921378274
560.6207,12.041199826559248
560.723634,12.041199826559248
560.827026,12.552725051033061
560.931527,12.787536009528289
561.035326,13.010299956639813
561.138461,12.30448921378274
561.241482,13.010299956639813
561.34902,12.30448921378274
561.453731,12.552725051033061
561.55868,13.222192947339193
561.662112,13.010299956639813
561.767841,12.552725051033061
561.871806,12.041199826559248
561.975333,12.041199826559248
562.079063,12.30448921378274
562.182221,11.760912590556813
562.28554,12.041199826559248
562.389435,11.46128035678238
562.493117,12.041199826559248
562.597047,12.30448921378274
562.700246,11.139433523068368
562.803928,10.79181246047625
562.911068,12.041199826559248
563.014674,12.787536009528289
563.118471,13.424226808222063
563.221504,12.552725051033061
563.32482,11.760912590556813
563.428564,13.010299956639813
563.532205,11.760912590556813
563.636184,11.760912590556813
563.739558,12.552725051033061
563.842926,11.46128035678238
563.946701,12.041199826559248
564.049722,12.787536009528289
564.152935,12.041199826559248
564.257744,12.30448921378274
564.361473,12.30448921378274
564.464574,12.30448921378274
564.56783,12.552725051033061
564.670987,12.30448921378274
564.774579,12.552725051033061
564.877745,12.041199826559248
564.981477,13.222192947339193
565.085439,12.30448921378274
565.189469,12.552725051033061
565.292632,11.139433523068368
565.395305,11.760912590556813
565.499234,12.30448921378274
565.602855,12.041199826559248
565.705773,11.46128035678238
565.808685,12.552725051033061
565.911807,13.010299956639813
566.015083,12.041199826559248
566.119018,12.552725051033061
566.222885,12.552725051033061
566.327974,11.760912590556813
566.431314,11.46128035678238
566.535424,12.552725051033061
566.638508,12.787536009528289
566.742698,12.552725051033061
566.851075,12.787536009528289
566.955271,13.010299956639813
567.059039,13.222192947339193
567.163096,12.041199826559248
567.266863,12.552725051033061
567.370191,12.041199826559248
567.474194,12.041199826559248
567.584835,11.760912590556813
567.688349,11.760912590556813
567.791495,13.010299956639813
567.894841,12.30448921378274
567.998682,11.760912590556813
568.102297,12.552725051033061
568.20539,12.787536009528289
568.308827,11.760912590556813
568.412425,12.041199826559248
568.520879,11.760912590556813
568.625123,11.760912590556813
568.729006,11.46128035678238
568.833094,12.787536009528289
568.936864,11.139433523068368
569.040103,11.760912590556813
569.145405,12.30448921378274
569.24918,12.041199826559248
569.352891,12.552725051033061
569.456147,12.552725051033061
569.559952,12.041199826559248
569.66335,12.041199826559248
569.766415,11.760912590556813
569.869611,12.30448921378274
569.972832,13.222192947339193
570.07607,12.30448921378274
570.179549,12.552725051033061
570.282818,12.041199826559248
570.386012,12.041199826559248
570.489572,12.041199826559248
570.593348,11.760912590556813
570.697556,11.139433523068368
570.802575,19.242792860618817
570.905155,11.46128035678238
571.008419,12.552725051033061
571.112404,11.760912590556813
571.219828,12.30448921378274
571.323302,12.30448921378274
571.426841,12.041199826559248
571.530828,12.30448921378274
571.635129,12.552725051033061
571.739042,12.30448921378274
571.842591,13.222192947339193
571.95243,11.46128035678238
572.061447,12.041199826559248
572.164655,13.010299956639813
572.267838,11.139433523068368
572.371075,11.760912590556813
572.4742,11.760912590556813
572.577287,12.30448921378274
572.68031,12.041199826559248
572.783255,11.46128035678238
572.886428,12.30448921378274
572.990233,12.787536009528289
573.09362,11.139433523068368
573.197138,12.787536009528289
573.300882,12.30448921378274
573.405467,12.552725051033061
573.50952,11.46128035678238
573.613204,11.760912590556813
573.71655,13.010299956639813
573.820446,12.552725051033061
573.924361,13.222192947339193
574.028267,12.041199826559248
574.132264,12.787536009528289
574.240837,12.552725051033061
574.344502,12.552725051033061
574.447618,11.46128035678238
574.55077,13.010299956639813
574.654294,12.041199826559248
574.758304,12.041199826559248
574.869019,12.552725051033061
574.972163,12.041199826559248
575.076564,11.760912590556813
575.180639,12.552725051033061
575.284704,12.552725051033061
575.38858,12.552725051033061
575.492406,13.617278360175929
575.595448,12.30448921378274
575.699259,13.010299956639813
575.803211,12.30448921378274
575.911435,12.041199826559248
576.015017,12.30448921378274
576.11831,13.010299956639813
576.222501,13.010299956639813
576.32659,12.787536009528289
576.430536,11.760912590556813
576.533579,11.760912590556813
576.636883,11.760912590556813
576.740282,11.760912590556813
576.844112,12.552725051033061
576.947229,12.041199826559248
577.050375,12.041199826559248
577.154381,11.46128035678238
577.25789,13.617278360175929
577.361778,12.30448921378274
577.469948,12.041199826559248
577.573912,10.41392685158225
577.679306,12.552725051033061
577.785534,11.139433523068368
577.88951,12.041199826559248
577.993275,12.30448921378274
578.096563,11.760912590556813
578.199768,11.46128035678238
578.302946,11.46128035678238
578.406086,12.30448921378274
578.509538,11.760912590556813
578.612808,12.787536009528289
578.716558,11.760912590556813
578.820261,12.041199826559248
578.92378,12.787536009528289
579.032718,13.010299956639813
579.13763,13.617278360175929
579.2421,13.80211241711606
579.34638,13.80211241711606
579.449853,13.010299956639813
579.552801,13.424226808222063
579.655924,13.424226808222063
579.758986,14.14973347970818
579.862068,14.14973347970818
579.965306,14.14973347970818
580.0695,14.14973347970818
580.173931,13.979400086720377
580.282221,14.14973347970818
580.385194,13.979400086720377
580.491395,13.80211241711606
580.594773,13.80211241711606
580.698649,12.787536009528289
580.801896,13.222192947339193
580.905035,13.424226808222063
581.008063,13.979400086720377
581.111088,14.313637641589875
581.214154,14.14973347970818
581.317225,13.222192947339193
581.420403,13.979400086720377
581.523459,13.424226808222063
581.626708,13.222192947339193
581.730231,12.552725051033061
581.833942,13.222192947339193
581.937091,13.010299956639813
582.04059,14.14973347970818
582.143838,13.424226808222063
582.249141,13.80211241711606
582.353298,13.617278360175929
582.457634,13.424226808222063
582.5612,13.80211241711606
582.666909,13.222192947339193
582.77113,19.084850188786497
582.875078,13.424226808222063
582.978571,13.222192947339193
583.082746,13.424226808222063
583.187148,12.787536009528289
583.290871,13.222192947339193
583.394346,13.80211241711606
583.504502,13.80211241711606
583.613021,14.14973347970818
583.717221,13.617278360175929
583.822431,12.30448921378274
583.926001,13.424226808222063
584.029199,13.979400086720377
584.132722,13.424226808222063
584.238844,13.222192947339193
584.34234,13.80211241711606
584.446295,13.222192947339193
584.549813,13.424226808222063
584.653475,13.222192947339193
584.757734,13.010299956639813
584.860876,13.617278360175929
584.963955,12.041199826559248
585.069089,13.617278360175929
585.17286,13.010299956639813
585.277113,13.80211241711606
585.380976,13.617278360175929
585.484773,13.80211241711606
585.588736,13.424226808222063
585.692865,12.30448921378274
585.795799,13.80211241711606
585.899027,13.80211241711606
586.002267,13.617278360175929
586.105398,13.222192947339193
586.208659,13.222192947339193
586.312572,13.617278360175929
586.416333,12.787536009528289
586.519459,13.80211241711606
586.62266,13.424226808222063
586.726501,13.979400086720377
586.830278,13.424226808222063
586.933378,13.424226808222063
587.036348,13.010299956639813
587.139838,13.222192947339193
587.243764,13.222192947339193
587.347842,12.552725051033061
587.451153,12.552725051033061
587.558609,13.424226808222063
587.662726,13.617278360175929
587.766568,13.222192947339193
587.869845,13.80211241711606
587.972987,12.552725051033061
588.076084,12.787536009528289
588.179226,13.010299956639813
588.282786,13.617278360175929
588.38685,13.010299956639813
588.489751,13.424226808222063
588.592907,13.222192947339193
588.696326,12.552725051033061
588.800535,13.010299956639813
588.905079,13.424226808222063
589.010491,13.979400086720377
589.115099,13.80211241711606
589.219083,13.222192947339193
589.323075,13.222192947339193
589.427001,12.552725051033061
589.531591,12.552725051033061
589.635886,12.041199826559248
589.739746,12.552725051033061
589.842774,13.424226808222063
589.948327,12.552725051033061
590.052919,13.617278360175929
590.160263,12.30448921378274
590.264081,13.010299956639813
590.367536,12.787536009528289
590.471602,13.010299956639813
590.575181,12.30448921378274
590.678561,13.222192947339193
590.78229,13.010299956639813
590.890645,13.80211241711606
590.993884,13.424226808222063
591.097824,14.313637641589875
591.201867,14.14973347970818
591.304925,13.424226808222063
591.409459,14.313637641589875
591.512922,13.424226808222063
591.617419,14.14973347970818
591.721395,13.010299956639813
591.8246,13.617278360175929
591.927816,12.787536009528289
592.031113,13.424226808222063
592.134212,13.617278360175929
592.237577,13.80211241711606
592.341463,13.010299956639813
592.445317,13.80211241711606
592.554276,13.617278360175929
592.65803,13.617278360175929
592.761057,13.424226808222063
592.864279,13.617278360175929
592.967523,13.424226808222063
593.071212,14.313637641589875
593.174747,13.80211241711606
593.277759,13.80211241711606
593.381025,13.80211241711606
593.485473,13.80211241711606
593.590828,14.14973347970818
593.693755,13.80211241711606
593.797039,13.010299956639813
593.900557,13.80211241711606
594.004008,12.787536009528289
594.107077,13.222192947339193
594.21025,13.979400086720377
594.314034,13.979400086720377
594.421282,13.979400086720377
594.525485,13.010299956639813
594.62933,14.313637641589875
594.732589,14.14973347970818
594.841679,13.979400086720377
594.945273,13.80211241711606
595.049237,13.80211241711606
595.15312,13.979400086720377
595.256338,13.979400086720377
595.359761,13.617278360175929
595.463386,13.222192947339193
595.566557,13.80211241711606
595.669795,13.80211241711606
595.773198,13.80211241711606
595.877808,13.80211241711606
595.981836,12.30448921378274
596.084935,12.552725051033061
596.187882,12.787536009528289
596.291028,12.552725051033061
596.394341,12.041199826559248
596.502951,13.010299956639813
596.612501,12.787536009528289
596.715605,13.010299956639813
596.819315,13.010299956639813
596.9224,13.222192947339193
597.025392,13.222192947339193
597.129153,13.010299956639813
597.232173,13.424226808222063
597.339853,13.222192947339193
597.443028,13.979400086720377
597.547797,13.80211241711606
597.652002,13.424226808222063
597.755171,13.222192947339193
597.858131,13.979400086720377
597.961496,13.424226808222063
598.065352,13.010299956639813
598.168756,13.80211241711606
598.271717,13.979400086720377
598.37538,13.979400086720377
598.479185,13.617278360175929
598.582374,12.787536009528289
598.687375,12.30448921378274
598.793627,13.010299956639813
598.897491,13.010299956639813
599.001301,13.617278360175929
599.105164,13.80211241711606
599.210502,12.787536009528289
599.313666,13.424226808222063
599.416727,12.041199826559248
599.519945,11.760912590556813
599.623182,10.79181246047625
599.726451,13.010299956639813
599.829665,13.010299956639813
599.932732,13.222192947339193
600.037037,12.552725051033061
600.141254,12.30448921378274
600.245136,12.041199826559248
600.348272,12.041199826559248
600.451422,11.760912590556813
600.554503,12.552725051033061
600.657688,12.552725051033061
600.761245,12.041199826559248
600.864817,11.139433523068368
600.967718,11.139433523068368
601.070778,11.139433523068368
601.174209,12.30448921378274
601.27782,11.760912590556813
601.381005,11.760912590556813
601.484109,13.222192947339193
601.588278,12.787536009528289
601.692583,12.552725051033061
601.795269,13.010299956639813
601.898258,13.010299956639813
602.001545,14.313637641589875
602.105036,14.771212547196624
602.208636,12.30448921378274
602.311783,10.41392685158225
602.415038,11.46128035678238
602.518943,12.552725051033061
602.622558,12.552725051033061
602.726283,13.617278360175929
602.829772,15.185139398778876
602.933445,14.313637641589875
603.036479,13.979400086720377
603.139619,13.010299956639813
603.242816,11.46128035678238
603.346692,12.041199826559248
603.449773,11.139433523068368
603.553096,11.760912590556813
603.65638,11.46128035678238
603.759765,12.787536009528289
603.862993,12.041199826559248
603.966939,27.47411807886423
604.070475,12.041199826559248
604.17418,12.041199826559248
604.277249,12.041199826559248
604.380559,12.041199826559248
604.484422,12.552725051033061
604.589824,12.552725051033061
604.695823,12.552725051033061
604.799953,12.30448921378274
604.909888,12.041199826559248
605.012913,12.30448921378274
605.117118,13.010299956639813
605.221903,12.787536009528289
605.324984,12.787536009528289
605.429114,12.30448921378274
605.533339,12.041199826559248
605.636301,12.30448921378274
605.739469,11.760912590556813
605.842701,12.787536009528289
605.946358,12.552725051033061
606.049521,12.041199826559248
606.152887,13.222192947339193
606.256099,11.760912590556813
606.35961,12.552725051033061
606.462878,12.552725051033061
606.566843,12.552725051033061
606.67006,12.30448921378274
606.773638,12.787536009528289
606.880697,12.041199826559248
606.98407,11.139433523068368
607.088186,11.46128035678238
607.191965,12.041199826559248
607.295182,12.552725051033061
607.398325,12.041199826559248
607.501566,13.010299956639813
607.605195,12.552725051033061
607.708972,12.787536009528289
607.813082,13.424226808222063
607.917226,13.010299956639813
608.020523,11.46128035678238
608.124363,11.46128035678238
608.227621,12.041199826559248
608.33091,12.041199826559248
608.434896,11.760912590556813
608.543565,12.787536009528289
608.647637,12.30448921378274
608.751362,12.787536009528289
608.854557,13.222192947339193
608.957555,12.041199826559248
609.061101,13.80211241711606
609.164979,13.222192947339193
609.267983,12.30448921378274
609.371199,12.041199826559248
609.474502,12.787536009528289
609.582755,13.617278360175929
609.685896,13.010299956639813
609.789327,11.46128035678238
609.896116,12.041199826559248
609.999955,12.552725051033061
610.103875,12.552725051033061
610.209045,12.552725051033061
610.313093,11.46128035678238
610.416193,12.30448921378274
610.519417,12.30448921378274
610.623067,13.010299956639813
610.728482,13.010299956639813
610.832321,12.30448921378274
610.936464,12.30448921378274
611.040137,12.041199826559248
611.143092,12.787536009528289
611.245935,12.30448921378274
611.348721,12.30448921378274
611.451511,12.041199826559248
611.55578,12.041199826559248
611.659097,12.30448921378274
611.762209,11.760912590556813
611.870849,12.552725051033061
611.974296,12.787536009528289
612.082717,12.787536009528289
612.188059,12.552725051033061
612.293284,13.010299956639813
612.399331,12.552725051033061
612.503471,13.010299956639813
612.607265,12.552725051033061
612.710675,12.787536009528289
612.814639,13.010299956639813
612.918099,13.010299956639813
613.021105,11.760912590556813
613.124722,12.30448921378274
613.228497,12.30448921378274
613.331572,13.010299956639813
613.434726,12.552725051033061
613.539773,12.787536009528289
613.643716,12.787536009528289
613.748754,12.30448921378274
613.852228,13.222192947339193
613.960976,12.787536009528289
614.065126,27.867514221455615
614.1698,13.010299956639813
614.273683,12.041199826559248
614.377734,12.787536009528289
614.48164,13.222192947339193
614.585267,12.552725051033061
614.68822,12.30448921378274
614.791503,12.552725051033061
614.895563,11.760912590556813
614.99964,12.552725051033061
615.103338,13.010299956639813
615.206978,12.787536009528289
615.310444,12.787536009528289
615.414928,12.30448921378274
615.519644,12.787536009528289
615.623308,14.14973347970818
615.726512,12.30448921378274
615.829916,12.552725051033061
615.933926,12.552725051033061
616.037348,12.041199826559248
616.141197,11.760912590556813
616.24485,13.222192947339193
616.34842,12.552725051033061
616.451912,12.30448921378274
616.555845,12.552725051033061
616.658928,13.010299956639813
616.764174,18.45098040014257
616.868725,12.552725051033061
616.972355,12.041199826559248
617.075445,13.617278360175929
617.1786,13.010299956639813
617.282149,12.30448921378274
617.38594,12.30448921378274
617.489474,12.041199826559248
617.592701,11.46128035678238
617.69802,12.552725051033061
617.801193,12.30448921378274
617.904788,12.041199826559248
618.008398,13.010299956639813
618.111511,12.552725051033061
618.214776,13.010299956639813
618.318525,12.30448921378274
618.422538,12.787536009528289
618.52608,12.041199826559248
618.629225,12.787536009528289
618.732173,13.010299956639813
618.836307,12.787536009528289
618.94233,12.787536009528289
619.047175,12.041199826559248
619.152088,13.222192947339193
619.255593,12.552725051033061
619.360017,12.30448921378274
619.463903,12.787536009528289
619.56721,12.30448921378274
619.671131,12.787536009528289
619.774994,12.552725051033061
619.87869,12.787536009528289
619.983108,13.010299956639813
620.086606,12.041199826559248
620.190793,11.760912590556813
620.295309,12.041199826559248
620.40091,12.552725051033061
620.504522,13.222192947339193
620.608561,12.552725051033061
620.712176,13.010299956639813
620.815343,12.30448921378274
620.918658,11.46128035678238
621.022403,12.30448921378274
621.126064,12.30448921378274
621.229637,12.30448921378274
621.332636,13.010299956639813
621.435355,12.30448921378274
621.538556,11.46128035678238
621.642267,12.552725051033061
621.746237,12.552725051033061
621.849639,13.010299956639813
621.953491,12.787536009528289
622.057272,13.010299956639813
622.160416,11.760912590556813
622.263698,12.787536009528289
622.366786,11.46128035678238
622.470174,13.010299956639813
622.5742,11.760912590556813
622.677899,12.787536009528289
622.781826,12.787536009528289
622.8855,12.30448921378274
622.98907,13.010299956639813
623.092173,11.760912590556813
623.195252,11.760912590556813
623.299667,12.30448921378274
623.403683,13.010299956639813
623.507576,13.010299956639813
623.610968,13.010299956639813
623.714877,13.010299956639813
623.818592,12.041199826559248
623.922128,12.041199826559248
624.026913,12.787536009528289
624.132606,13.010299956639813
624.23616,11.760912590556813
624.339168,12.787536009528289
624.44258,13.222192947339193
624.54658,12.787536009528289
624.649739,12.041199826559248
624.752926,12.552725051033061
624.857003,13.222192947339193
624.968303,13.424226808222063
625.072231,13.222192947339193
625.175353,13.222192947339193
625.278665,14.313637641589875
625.382088,12.041199826559248
625.490328,13.80211241711606
625.594554,13.222192947339193
625.698007,13.424226808222063
625.803691,13.424226808222063
625.907794,13.617278360175929
626.011714,13.424226808222063
626.120702,13.424226808222063
626.224178,13.979400086720377
626.327248,13.424226808222063
626.430377,14.14973347970818
626.534384,13.979400086720377
626.644314,14.471580313422193
626.747961,13.979400086720377
626.851615,13.979400086720377
626.955358,13.424226808222063
627.058476,16.434526764861875
627.161518,13.80211241711606
627.265024,13.979400086720377
627.373615,14.313637641589875
627.482213,13.424226808222063
627.586231,14.471580313422193
627.691067,13.617278360175929
627.795102,13.979400086720377
627.89852,13.617278360175929
628.001495,13.979400086720377
628.105099,14.62397997898956
628.209445,13.617278360175929
628.313373,14.14973347970818
628.417075,13.80211241711606
628.520829,13.424226808222063
628.624117,13.80211241711606
628.727851,14.471580313422193
628.831479,13.979400086720377
628.93528,13.979400086720377
629.038436,13.617278360175929
629.14187,14.14973347970818
629.245768,13.424226808222063
629.349625,13.80211241711606
629.452926,14.471580313422193
629.556699,13.424226808222063
629.66038,13.80211241711606
629.764415,14.14973347970818
629.878746,13.010299956639813
629.982669,13.222192947339193
630.086209,13.979400086720377
630.189401,14.771212547196624
630.292598,13.617278360175929
630.396245,14.14973347970818
630.499875,13.979400086720377
630.602888,13.424226808222063
630.705907,14.313637641589875
630.809111,14.62397997898956
630.912983,14.62397997898956
631.021307,14.313637641589875
631.124728,14.313637641589875
631.228576,14.62397997898956
631.332213,13.80211241711606
631.435342,14.62397997898956
631.538641,14.14973347970818
631.643206,13.80211241711606
631.747143,14.313637641589875
631.850396,13.979400086720377
631.953627,13.80211241711606
632.057868,13.979400086720377
632.162393,14.62397997898956
632.265344,13.80211241711606
632.368636,13.424226808222063
632.471874,14.14973347970818
632.575092,13.617278360175929
632.678562,14.471580313422193
632.781639,14.313637641589875
632.88489,14.471580313422193
632.992885,14.14973347970818
633.101703,14.771212547196624
633.205279,13.80211241711606
633.308271,13.010299956639813
633.411221,13.010299956639813
633.514294,13.80211241711606
633.617493,13.010299956639813
633.720661,13.010299956639813
633.824169,13.979400086720377
633.927925,13.617278360175929
634.031231,13.617278360175929
634.13501,13.617278360175929
634.237929,14.313637641589875
634.341361,13.617278360175929
634.445315,13.80211241711606
634.549732,13.80211241711606
634.652943,14.313637641589875
634.755996,13.424226808222063
634.859356,13.424226808222063
634.963353,13.979400086720377
635.06677,13.80211241711606
635.170657,13.424226808222063
635.277562,13.80211241711606
635.380568,13.80211241711606
635.484098,13.222192947339193
635.5881,13.424226808222063
635.691959,13.010299956639813
635.795695,14.14973347970818
635.898872,13.424226808222063
636.002012,14.313637641589875
636.105208,13.617278360175929
636.208962,13.010299956639813
636.313259,12.787536009528289
636.417468,13.617278360175929
636.521248,13.222192947339193
636.625244,13.424226808222063
636.729772,13.617278360175929
636.833298,13.617278360175929
636.937073,13.80211241711606
637.040357,12.787536009528289
637.144392,13.617278360175929
637.248194,13.80211241711606
637.351222,12.787536009528289
637.45483,12.787536009528289
637.56456,12.552725051033061
637.671803,12.787536009528289
637.775533,12.552725051033061
637.879647,13.617278360175929
637.983602,13.424226808222063
638.08779,12.787536009528289
638.19143,13.222192947339193
638.295124,13.979400086720377
638.398251,12.552725051033061
638.501722,12.552725051033061
638.604873,13.010299956639813
638.70791,12.787536009528289
638.810814,13.80211241711606
638.914136,13.424226808222063
639.018265,13.80211241711606
639.122715,13.010299956639813
639.227719,12.787536009528289
639.332743,13.80211241711606
639.436162,13.424226808222063
639.54013,13.80211241711606
639.643988,13.222192947339193
639.748271,13.80211241711606
639.851282,13.617278360175929
639.954468,13.010299956639813
640.058406,14.14973347970818
640.162402,14.14973347970818
640.265209,13.222192947339193
640.36838,13.617278360175929
640.471553,14.313637641589875
640.574888,14.14973347970818
640.67869,13.222192947339193
640.781724,13.424226808222063
640.885,13.010299956639813
640.988801,13.617278360175929
641.092461,13.424226808222063
641.20117,13.424226808222063
641.304483,14.62397997898956
641.409518,13.80211241711606
641.512363,12.787536009528289
641.61502,13.424226808222063
641.717845,13.010299956639813
641.820623,13.424226808222063
641.923383,13.80211241711606
642.026182,12.552725051033061
642.128952,13.979400086720377
642.23181,13.010299956639813
642.334657,13.222192947339193
642.43744,12.30448921378274
642.540213,13.010299956639813
642.642988,12.552725051033061
642.746155,13.80211241711606
642.849222,13.617278360175929
642.952193,13.010299956639813
643.055316,13.222192947339193
643.15863,12.552725051033061
643.262672,13.424226808222063
643.366342,12.552725051033061
643.469377,13.010299956639813
643.572766,13.010299956639813
643.676847,13.617278360175929
643.779845,12.787536009528289
643.883,13.424226808222063
643.98618,12.552725051033061
644.089398,13.010299956639813
644.192477,13.010299956639813
644.29548,12.30448921378274
644.398626,12.787536009528289
644.502175,13.010299956639813
644.606109,13.222192947339193
644.709306,13.80211241711606
644.81272,12.787536009528289
644.916909,13.617278360175929
645.020834,13.222192947339193
645.123962,13.617278360175929
645.226807,13.617278360175929
645.330086,13.010299956639813
645.433244,13.222192947339193
645.539273,12.552725051033061
645.643327,13.222192947339193
645.746386,13.222192947339193
645.849736,13.222192947339193
645.953497,13.222192947339193
646.06196,14.313637641589875
646.167001,13.617278360175929
646.27225,13.010299956639813
646.375433,13.222192947339193
646.480315,12.552725051033061
646.584245,13.222192947339193
646.694345,12.787536009528289
646.797394,13.424226808222063
646.900712,13.010299956639813
647.004432,12.552725051033061
647.107412,13.222192947339193
647.213574,12.787536009528289
647.316793,12.30448921378274
647.419995,13.424226808222063
647.523228,13.222192947339193
647.626856,12.787536009528289
647.730212,13.222192947339193
647.833923,13.424226808222063
647.937079,14.14973347970818
648.04035,14.14973347970818
648.14353,13.222192947339193
648.248242,13.010299956639813
648.353035,13.617278360175929
648.456158,13.222192947339193
648.559259,13.424226808222063
648.662564,12.552725051033061
648.766046,13.424226808222063
648.869051,13.617278360175929
648.972591,13.424226808222063
649.076457,12.552725051033061
649.180963,12.552725051033061
649.284413,13.424226808222063
649.388949,13.222192947339193
649.492681,13.424226808222063
649.598871,13.80211241711606
649.702007,13.617278360175929
649.807286,14.313637641589875
649.911052,13.222192947339193
650.014125,13.979400086720377
650.117403,13.80211241711606
650.220925,13.424226808222063
650.324048,13.80211241711606
650.426999,13.617278360175929
650.530163,13.222192947339193
650.633546,13.617278360175929
650.737547,13.80211241711606
650.840504,13.010299956639813
650.943666,13.424226808222063
651.047574,13.617278360175929
651.150987,14.14973347970818
651.254807,13.222192947339193
651.357759,13.80211241711606
651.46124,14.14973347970818
651.565263,20.128372247051722
651.669017,13.010299956639813
651.772212,13.617278360175929
651.875724,13.424226808222063
651.979726,13.424226808222063
652.083549,13.80211241711606
652.187342,14.14973347970818
652.290616,13.617278360175929
652.393742,13.617278360175929
652.497792,13.979400086720377
652.60231,14.471580313422193
652.706234,13.010299956639813
652.809442,13.80211241711606
652.913175,13.222192947339193
653.016709,13.010299956639813
653.121854,13.010299956639813
653.224868,12.552725051033061
653.32823,13.80211241711606
653.431324,13.617278360175929
653.534492,12.787536009528289
653.637691,13.80211241711606
653.740865,13.424226808222063
653.84517,13.010299956639813
653.948906,13.424226808222063
654.052051,13.617278360175929
654.156239,13.010299956639813
654.261596,14.14973347970818
654.364922,13.617278360175929
654.468672,13.424226808222063
654.571822,14.14973347970818
654.67499,13.80211241711606
654.778018,13.222192947339193
654.88103,13.424226808222063
654.984352,13.617278360175929
655.088403,13.979400086720377
655.192415,13.80211241711606
655.295517,13.80211241711606
655.399603,13.424226808222063
655.503603,13.80211241711606
655.613431,12.787536009528289
655.721901,13.617278360175929
655.825102,13.222192947339193
655.928522,13.010299956639813
656.032072,13.979400086720377
656.136421,13.424226808222063
656.240324,14.14973347970818
656.34357,13.424226808222063
656.44809,13.222192947339193
656.552081,13.80211241711606
656.656933,13.617278360175929
656.762053,13.80211241711606
656.86532,12.787536009528289
656.968604,13.617278360175929
657.072054,13.424226808222063
657.175409,14.313637641589875
657.285406,12.787536009528289
657.394165,13.80211241711606
657.49765,13.617278360175929
657.600713,13.80211241711606
657.703693,13.80211241711606
657.80704,13.424226808222063
657.910945,13.617278360175929
658.014036,13.80211241711606
658.117009,13.010299956639813
658.220222,13.617278360175929
658.324211,13.222192947339193
658.433556,13.010299956639813
658.543685,13.010299956639813
658.647883,13.222192947339193
658.751608,14.313637641589875
658.854777,14.62397997898956
658.957881,14.471580313422193
659.061153,14.14973347970818
659.165217,14.471580313422193
659.26893,14.471580313422193
659.372056,13.979400086720377
659.475569,13.424226808222063
659.579421,14.14973347970818
659.683194,13.979400086720377
659.786334,13.80211241711606
659.890107,13.617278360175929
660.000554,13.222192947339193
660.103637,13.80211241711606
660.206776,14.313637641589875
660.309837,13.80211241711606
660.413175,13.222192947339193
660.516488,14.14973347970818
660.619486,14.471580313422193
660.722634,13.617278360175929
660.82545,13.617278360175929
660.928435,12.787536009528289
661.031967,13.80211241711606
661.136235,13.222192947339193
661.240073,13.979400086720377
661.343405,13.222192947339193
661.452191,13.80211241711606
661.556296,13.979400086720377
661.660236,13.979400086720377
661.76409,13.80211241711606
661.87169,13.424226808222063
661.977178,13.979400086720377
662.080441,13.617278360175929
662.185034,13.80211241711606
662.288989,12.30448921378274
662.393094,13.222192947339193
662.496797,13.617278360175929
662.601132,13.617278360175929
662.704971,13.222192947339193
662.809222,13.617278360175929
662.913272,13.222192947339193
663.016567,12.787536009528289
663.119713,13.617278360175929
663.223123,13.617278360175929
663.327771,17.92391689498254
663.431236,13.979400086720377
663.534578,13.222192947339193
663.638385,13.222192947339193
663.742542,13.617278360175929
663.846498,13.424226808222063
663.949809,13.979400086720377
664.053508,13.979400086720377
664.156794,13.424226808222063
664.260037,13.80211241711606
664.363516,14.913616938342727
664.467083,14.313637641589875
664.57031,14.313637641589875
664.673493,13.617278360175929
664.777091,13.424226808222063
664.880353,14.313637641589875
664.983682,13.80211241711606
665.08767,14.14973347970818
665.191051,14.313637641589875
665.294974,14.771212547196624
665.398099,13.80211241711606
665.501602,13.80211241711606
665.610573,14.313637641589875
665.713625,13.424226808222063
665.816971,13.424226808222063
665.920801,13.424226808222063
666.024004,13.222192947339193
666.128274,14.14973347970818
666.232016,13.979400086720377
666.33513,13.617278360175929
666.438346,12.787536009528289
666.541641,13.979400086720377
666.644765,13.80211241711606
666.748021,13.617278360175929
666.851842,13.222192947339193
666.955182,13.424226808222063
667.058784,13.80211241711606
667.162191,13.80211241711606
667.271551,13.222192947339193
667.37876,13.617278360175929
667.481786,13.979400086720377
667.58537,13.424226808222063
667.6887,13.424226808222063
667.792589,13.80211241711606
667.895288,13.617278360175929
667.99868,13.617278360175929
668.102682,14.471580313422193
668.206748,13.80211241711606
668.310011,13.617278360175929
668.4132,13.80211241711606
668.516912,14.313637641589875
668.623299,13.979400086720377
668.727517,13.222192947339193
668.831807,14.14973347970818
668.934848,15.185139398778876
669.038152,14.14973347970818
669.142174,14.471580313422193
669.245856,14.313637641589875
669.348794,14.14973347970818
669.452225,14.471580313422193
669.556383,13.80211241711606
669.660275,13.617278360175929
669.763377,13.617278360175929
669.867616,13.979400086720377
669.971405,14.313637641589875
670.074498,13.617278360175929
670.177416,14.14973347970818
670.280661,13.222192947339193
670.38446,13.80211241711606
670.488407,13.979400086720377
670.591539,13.617278360175929
670.69456,13.424226808222063
670.798078,13.617278360175929
670.901641,13.617278360175929
671.004679,13.424226808222063
671.107801,14.471580313422193
671.211031,14.313637641589875
671.314784,14.313637641589875
671.417788,13.617278360175929
671.520966,13.80211241711606
671.624084,13.617278360175929
671.727062,13.010299956639813
671.830048,13.010299956639813
671.933277,13.424226808222063
672.038156,13.424226808222063
672.142106,13.424226808222063
672.245316,13.979400086720377
672.348547,13.617278360175929
672.454254,13.979400086720377
672.564073,13.617278360175929
672.671461,13.80211241711606
672.77558,14.313637641589875
672.879717,14.313637641589875
672.982904,13.80211241711606
673.085848,13.424226808222063
673.188915,13.617278360175929
673.292271,14.14973347970818
673.396167,15.051499783199061
673.500166,13.80211241711606
673.603649,13.424226808222063
673.708495,14.471580313422193
673.812549,14.771212547196624
673.916411,13.979400086720377
674.019705,13.617278360175929
674.12346,13.979400086720377
674.227343,13.617278360175929
674.330705,13.010299956639813
674.434865,13.979400086720377
674.539166,14.313637641589875
674.643264,13.80211241711606
674.747076,14.14973347970818
674.851339,13.617278360175929
674.954555,14.14973347970818
675.057709,13.424226808222063
675.160986,13.010299956639813
675.264804,13.424226808222063
675.367805,13.222192947339193
675.472529,14.471580313422193
675.575496,14.313637641589875
675.679327,13.979400086720377
675.782334,14.62397997898956
675.885371,14.14973347970818
675.988317,14.14973347970818
676.092307,16.020599913279625
676.196416,13.424226808222063
676.299379,14.14973347970818
676.402568,13.222192947339193
676.505456,13.617278360175929
676.608554,14.313637641589875
676.711679,13.80211241711606
676.814947,13.617278360175929
676.919064,13.80211241711606
677.024212,14.14973347970818
677.128391,13.80211241711606
677.232349,13.80211241711606
677.335185,13.424226808222063
677.438373,13.979400086720377
677.541569,13.979400086720377
677.650914,13.617278360175929
677.75485,14.771212547196624
677.858203,13.617278360175929
677.964805,14.771212547196624
678.069365,14.313637641589875
678.173377,13.80211241711606
678.276499,13.979400086720377
678.379873,13.222192947339193
678.483977,14.771212547196624
678.587757,14.14973347970818
678.6909,13.979400086720377
678.794213,14.14973347970818
678.898018,13.424226808222063
679.001799,13.617278360175929
679.105307,13.010299956639813
679.209375,14.313637641589875
679.313548,13.010299956639813
679.417519,13.979400086720377
679.520527,14.14973347970818
679.623737,14.14973347970818
679.72795,14.14973347970818
679.830931,13.424226808222063
679.9344,13.617278360175929
680.037483,13.80211241711606
680.140669,13.010299956639813
680.244023,14.313637641589875
680.347888,13.222192947339193
680.450923,13.617278360175929
680.553923,13.979400086720377
680.657215,13.617278360175929
680.761125,13.979400086720377
680.864981,13.979400086720377
680.968319,14.913616938342727
681.071385,14.14973347970818
681.175463,14.14973347970818
681.280696,14.313637641589875
681.383667,14.313637641589875
681.486889,13.979400086720377
681.589981,14.313637641589875
681.69308,13.80211241711606
681.796207,14.62397997898956
681.89952,13.979400086720377
682.003391,14.771212547196624
682.113197,14.313637641589875
682.216136,13.80211241711606
682.319295,26.232492903979004
682.422551,13.979400086720377
682.526075,14.471580313422193
682.628987,13.80211241711606
682.732165,13.424226808222063
682.836999,13.80211241711606
682.941967,14.14973347970818
683.045123,14.771212547196624
683.148101,13.80211241711606
683.251568,12.552725051033061
683.355369,14.471580313422193
683.458444,13.617278360175929
683.561739,14.14973347970818
683.66528,13.979400086720377
683.773112,14.313637641589875
683.876806,14.14973347970818
683.979825,13.80211241711606
684.082981,13.617278360175929
684.187008,14.313637641589875
684.290323,14.62397997898956
684.393578,14.313637641589875
684.497572,14.913616938342727
684.600906,14.471580313422193
684.703975,13.424226808222063
684.808158,13.424226808222063
684.91298,13.617278360175929
685.016107,14.913616938342727
685.119438,13.979400086720377
685.223003,13.80211241711606
685.326154,13.80211241711606
685.429303,14.62397997898956
685.533045,13.979400086720377
685.636587,13.222192947339193
685.741051,14.14973347970818
685.845228,13.80211241711606
685.954829,13.617278360175929
686.059,13.80211241711606
686.163905,14.471580313422193
686.266832,14.14973347970818
686.370022,13.80211241711606
686.473636,13.617278360175929
686.582584,14.313637641589875
686.685256,14.471580313422193
686.788321,14.14973347970818
686.892664,13.222192947339193
686.996728,14.62397997898956
687.100797,14.313637641589875
687.20392,16.989700043360187
687.307044,14.471580313422193
687.410374,13.979400086720377
687.514265,14.14973347970818
687.617987,14.471580313422193
687.720931,14.313637641589875
687.82449,13.80211241711606
687.92982,14.14973347970818
688.033294,14.471580313422193
688.136884,14.471580313422193
688.240319,14.771212547196624
688.344234,14.471580313422193
688.447685,14.471580313422193
688.550617,13.979400086720377
688.654201,14.471580313422193
688.757979,13.424226808222063
688.861274,14.771212547196624
688.965171,13.979400086720377
689.071062,13.979400086720377
689.175321,13.617278360175929
689.279305,13.010299956639813
689.383699,13.80211241711606
689.489692,13.424226808222063
689.593177,13.424226808222063
689.696952,13.222192947339193
689.800891,13.979400086720377
689.904207,13.617278360175929
690.008201,13.010299956639813
690.112047,13.010299956639813
690.215235,12.552725051033061
690.318427,13.222192947339193
690.421711,12.552725051033061
690.525213,13.424226808222063
690.628489,13.222192947339193
690.732242,13.222192947339193
690.83596,13.424226808222063
690.938977,13.617278360175929
691.044039,13.424226808222063
691.148016,13.222192947339193
691.251614,14.14973347970818
691.35558,13.617278360175929
691.460367,14.14973347970818
691.564167,13.979400086720377
691.667851,13.424226808222063
691.771254,14.313637641589875
691.875159,14.62397997898956
691.97913,13.80211241711606
692.082734,13.979400086720377
692.186436,13.80211241711606
692.289423,13.80211241711606
692.392557,13.222192947339193
692.495629,13.617278360175929
692.599396,13.010299956639813
692.702772,13.617278360175929
692.810325,13.617278360175929
692.913447,13.979400086720377
693.018434,13.222192947339193
693.122403,13.617278360175929
693.22598,13.617278360175929
693.329148,13.424226808222063
693.432463,13.010299956639813
693.536396,13.424226808222063
693.641462,13.222192947339193
693.744539,13.979400086720377
693.847699,13.80211241711606
693.951147,13.617278360175929
694.055085,13.617278360175929
694.158871,14.471580313422193
694.261804,13.979400086720377
694.365378,13.80211241711606
694.474326,13.80211241711606
694.583591,13.80211241711606
694.687411,13.617278360175929
694.79117,14.14973347970818
694.894284,13.80211241711606
694.997353,13.424226808222063
695.100837,13.979400086720377
695.204712,13.979400086720377
695.308295,14.313637641589875
695.411432,14.14973347970818
695.514734,14.313637641589875
695.618387,13.222192947339193
695.721362,14.14973347970818
695.824649,14.14973347970818
695.928569,13.617278360175929
696.032282,13.424226808222063
696.1392,14.14973347970818
696.242446,14.471580313422193
696.346952,13.979400086720377
696.451553,13.424226808222063
696.555351,13.424226808222063
696.658627,13.80211241711606
696.76163,12.552725051033061
696.865258,13.424226808222063
696.969935,13.222192947339193
697.073978,13.222192947339193
697.177569,13.424226808222063
697.280582,13.979400086720377
697.384203,13.010299956639813
697.493899,13.80211241711606
697.603373,18.750612633917
697.706809,13.010299956639813
697.810885,13.424226808222063
697.914492,12.30448921378274
698.018126,13.010299956639813
698.121368,14.14973347970818
698.224619,13.222192947339193
698.328432,13.80211241711606
698.43146,13.424226808222063
698.534751,13.617278360175929
698.638367,13.80211241711606
698.741284,14.471580313422193
698.844472,14.771212547196624
698.948697,14.313637641589875
699.052645,13.80211241711606
699.161296,14.14973347970818
699.265185,13.617278360175929
699.37096,14.471580313422193
699.474815,13.979400086720377
699.579051,13.80211241711606
699.683157,13.979400086720377
699.787315,13.979400086720377
699.890652,14.14973347970818
699.994352,14.14973347970818
700.097698,13.424226808222063
700.204484,14.14973347970818
700.313965,13.222192947339193
700.417016,13.979400086720377
700.521335,13.617278360175929
700.624564,14.14973347970818
700.72771,14.313637641589875
700.831122,14.62397997898956
700.935085,14.771212547196624
701.038432,13.979400086720377
701.142039,13.80211241711606
701.245353,13.80211241711606
701.350241,14.14973347970818
701.454387,14.313637641589875
701.557517,14.62397997898956
701.663532,13.979400086720377
701.767534,13.80211241711606
701.870463,13.80211241711606
701.973295,14.313637641589875
702.076105,13.979400086720377
702.179007,14.14973347970818
702.281834,14.62397997898956
702.384873,14.313637641589875
702.488129,14.14973347970818
702.591725,14.14973347970818
702.694756,14.313637641589875
702.798188,14.313637641589875
702.901949,13.979400086720377
703.005042,14.471580313422193
703.108004,14.313637641589875
703.211431,14.913616938342727
703.319215,14.14973347970818
703.422548,14.14973347970818
703.525477,13.979400086720377
703.628772,13.617278360175929
703.731737,13.979400086720377
703.835047,13.979400086720377
703.938322,13.979400086720377
704.041316,13.617278360175929
704.144502,13.80211241711606
704.247801,13.424226808222063
704.351767,14.771212547196624
704.45501,13.80211241711606
704.55849,14.14973347970818
704.661489,14.313637641589875
704.764823,14.14973347970818
704.868409,13.979400086720377
704.973127,14.14973347970818
705.076519,13.424226808222063
705.180388,14.14973347970818
705.285195,13.80211241711606
705.388623,14.14973347970818
705.491686,13.80211241711606
705.594935,13.424226808222063
705.698729,13.80211241711606
705.802414,14.14973347970818
705.905259,13.979400086720377
706.009497,14.14973347970818
706.113303,14.14973347970818
706.216387,13.222192947339193
706.31964,20.086001717619176
706.423446,14.62397997898956
706.527139,13.222192947339193
706.630198,14.14973347970818
706.733342,12.552725051033061
706.83744,13.617278360175929
706.941013,14.471580313422193
707.044279,13.80211241711606
707.147437,14.471580313422193
707.250694,14.14973347970818
707.354478,13.80211241711606
707.459929,13.617278360175929
707.563533,13.979400086720377
707.66649,13.80211241711606
707.769882,13.617278360175929
707.87684,13.979400086720377
707.980649,14.313637641589875
708.084092,13.617278360175929
708.188173,14.471580313422193
708.292449,14.471580313422193
708.396448,13.979400086720377
708.500305,13.979400086720377
708.603355,14.14973347970818
708.706612,13.979400086720377
708.809802,13.80211241711606
708.913094,13.617278360175929
709.01726,14.313637641589875
709.121063,13.424226808222063
709.224203,14.471580313422193
709.327351,13.222192947339193
709.430512,14.313637641589875
709.533535,14.313637641589875
709.637018,14.14973347970818
709.740051,13.80211241711606
709.84335,13.617278360175929
709.946956,13.80211241711606
710.050088,14.313637641589875
710.153918,14.313637641589875
710.259421,13.80211241711606
710.363869,13.979400086720377
710.467327,14.913616938342727
710.570688,13.424226808222063
710.674918,14.471580313422193
710.777959,13.979400086720377
710.880966,14.14973347970818
710.98445,13.424226808222063
711.088408,13.617278360175929
711.192463,14.62397997898956
711.295794,13.80211241711606
711.398843,14.14973347970818
711.502241,13.617278360175929
711.606199,13.979400086720377
711.709714,14.471580313422193
711.81317,13.80211241711606
711.916202,14.14973347970818
712.019587,13.979400086720377
712.123628,14.313637641589875
712.227463,14.471580313422193
712.331054,14.62397997898956
712.435042,14.313637641589875
712.538942,14.62397997898956
712.642678,14.14973347970818
712.746437,13.617278360175929
712.851803,14.62397997898956
712.955031,14.471580313422193
713.058012,13.617278360175929
713.161412,14.313637641589875
713.265086,14.62397997898956
713.368247,14.14973347970818
713.472082,14.313637641589875
713.577396,13.80211241711606
713.683083,13.979400086720377
713.787119,13.80211241711606
713.890219,14.14973347970818
713.993692,13.979400086720377
714.097829,13.979400086720377
714.201604,14.62397997898956
714.304829,14.313637641589875
714.407897,14.471580313422193
714.511354,13.424226808222063
714.615088,13.617278360175929
714.720653,13.424226808222063
714.823752,13.617278360175929
714.926901,13.617278360175929
715.030027,13.222192947339193
715.132997,13.80211241711606
715.236394,14.313637641589875
715.340766,13.979400086720377
715.4454,13.617278360175929
715.552251,13.617278360175929
715.660909,13.979400086720377
715.764246,13.617278360175929
715.868136,18.19543935541869
715.972002,13.979400086720377
716.075078,13.222192947339193
716.178029,14.14973347970818
716.281225,14.471580313422193
716.38517,14.14973347970818
716.493536,13.979400086720377
716.596811,13.80211241711606
716.700406,13.979400086720377
716.805452,14.313637641589875
716.908869,14.471580313422193
717.012683,13.979400086720377
717.116413,14.14973347970818
717.221202,14.313637641589875
717.325516,14.14973347970818
717.429393,13.424226808222063
717.532719,14.313637641589875
717.641653,13.617278360175929
717.745228,13.80211241711606
717.849004,14.471580313422193
717.951918,13.424226808222063
718.055076,14.62397997898956
718.160034,14.62397997898956
718.263996,14.313637641589875
718.367178,14.62397997898956
718.470226,14.313637641589875
718.573621,15.051499783199061
718.6776,14.771212547196624
718.780797,14.62397997898956
718.884194,14.771212547196624
718.993867,15.185139398778876
719.097794,14.313637641589875
719.201496,14.471580313422193
719.305291,14.313637641589875
719.414406,14.62397997898956
719.518467,14.471580313422193
719.622156,13.617278360175929
719.725354,14.62397997898956
719.829137,13.80211241711606
719.93305,14.913616938342727
720.036762,14.14973347970818
720.139957,14.771212547196624
720.244242,13.979400086720377
720.348319,14.471580313422193
720.453557,14.913616938342727
720.563263,15.314789170422552
720.667184,15.051499783199061
720.770311,14.313637641589875
720.873545,14.471580313422193
720.978505,14.913616938342727
721.082425,14.313637641589875
721.185292,14.62397997898956
721.288579,14.471580313422193
721.392059,15.185139398778876
721.495521,14.313637641589875
721.598587,14.62397997898956
721.701536,14.771212547196624
721.805072,15.185139398778876
721.908959,14.471580313422193
722.01306,14.62397997898956
722.116218,14.471580313422193
722.21969,15.440680443502757
722.323643,15.185139398778876
722.4277,15.051499783199061
722.531112,14.313637641589875
722.639107,14.62397997898956
722.743096,13.979400086720377
722.847065,13.617278360175929
722.950193,11.760912590556813
723.053311,12.552725051033061
723.156706,13.424226808222063
723.260353,13.222192947339193
723.363966,12.041199826559248
723.473037,12.30448921378274
723.580861,11.46128035678238
723.684538,11.760912590556813
723.787715,12.552725051033061
723.891062,12.787536009528289
723.994991,12.30448921378274
724.098897,12.041199826559248
724.202053,12.041199826559248
724.305566,14.14973347970818
724.40933,13.010299956639813
724.51268,12.30448921378274
724.622512,13.222192947339193
724.725524,13.222192947339193
724.828603,12.041199826559248
724.932047,12.30448921378274
725.036044,13.424226808222063
725.139965,12.552725051033061
725.242929,13.222192947339193
725.347048,12.787536009528289
725.452418,12.552725051033061
725.556198,11.760912590556813
725.65917,10.79181246047625
725.762691,13.424226808222063
725.866803,10.79181246047625
725.970627,12.30448921378274
726.07398,12.30448921378274
726.179375,12.552725051033061
726.283352,12.552725051033061
726.388682,11.139433523068368
726.493046,12.787536009528289
726.597317,12.041199826559248
726.700437,10.79181246047625
726.803743,11.46128035678238
726.907941,12.041199826559248
727.014117,12.041199826559248
727.117936,12.041199826559248
727.221773,12.041199826559248
727.328844,13.80211241711606
727.432917,14.471580313422193
727.535872,12.787536009528289
727.63913,13.617278360175929
727.742942,14.62397997898956
727.846531,14.313637641589875
727.950825,13.617278360175929
728.0554,13.617278360175929
728.160718,14.62397997898956
728.2654,14.771212547196624
728.371013,14.771212547196624
728.475134,13.80211241711606
728.578629,13.80211241711606
728.681595,12.041199826559248
728.785177,13.222192947339193
728.894849,13.80211241711606
728.998806,12.552725051033061
729.103095,13.80211241711606
729.211925,12.787536009528289
729.315241,13.80211241711606
729.419199,13.80211241711606
729.523131,14.14973347970818
729.630822,13.80211241711606
729.733763,14.313637641589875
729.837084,15.185139398778876
729.940927,14.913616938342727
730.044547,14.14973347970818
730.148382,14.471580313422193
730.251688,12.552725051033061
730.355106,13.222192947339193
730.465332,13.979400086720377
730.568379,14.313637641589875
730.672018,13.424226808222063
730.775536,14.14973347970818
730.879817,13.222192947339193
730.983873,13.222192947339193
731.087463,13.222192947339193
731.190821,13.979400086720377
731.294947,14.313637641589875
731.404502,13.424226808222063
731.50769,15.440680443502757
731.611061,14.771212547196624
731.714065,12.552725051033061
731.817227,15.440680443502757
731.920423,14.771212547196624
732.024155,13.222192947339193
732.12702,13.010299956639813
732.229892,13.222192947339193
732.332696,15.051499783199061
732.435023,14.771212547196624
732.53779,14.62397997898956
732.640569,13.424226808222063
732.743756,13.424226808222063
732.847072,13.617278360175929
732.950478,13.617278360175929
733.054089,13.617278360175929
733.157781,13.010299956639813
733.260975,13.222192947339193
733.364007,13.222192947339193
733.467059,13.010299956639813
733.571254,11.760912590556813
733.675465,12.552725051033061
733.780343,13.424226808222063
733.88902,13.80211241711606
733.994819,12.787536009528289
734.098829,13.80211241711606
734.202548,13.010299956639813
734.305473,13.010299956639813
734.409411,12.787536009528289
734.513208,13.010299956639813
734.616588,13.222192947339193
734.719949,12.787536009528289
734.823604,13.80211241711606
734.926571,13.424226808222063
735.029687,13.80211241711606
735.134959,13.222192947339193
735.240794,13.80211241711606
735.343881,13.222192947339193
735.447294,13.424226808222063
735.550345,13.424226808222063
735.653484,13.979400086720377
735.756705,13.010299956639813
735.85993,13.424226808222063
735.963616,13.979400086720377
736.066778,13.424226808222063
736.169728,14.14973347970818
736.273047,13.80211241711606
736.377687,13.979400086720377
736.481632,13.617278360175929
736.585445,13.222192947339193
736.68879,13.222192947339193
736.79271,13.010299956639813
736.895847,13.617278360175929
736.99939,13.010299956639813
737.104018,13.979400086720377
737.207474,13.424226808222063
737.311454,13.222192947339193
737.414424,13.010299956639813
737.517476,13.617278360175929
737.62077,13.979400086720377
737.724428,13.979400086720377
737.827426,12.552725051033061
737.930934,13.617278360175929
738.034855,13.80211241711606
738.13869,13.979400086720377
738.244709,13.80211241711606
738.348529,14.14973347970818
738.452096,14.14973347970818
738.555246,14.14973347970818
738.658425,14.313637641589875
738.761794,13.617278360175929
738.870783,14.62397997898956
738.974262,14.14973347970818
739.084912,13.424226808222063
739.194423,14.14973347970818
739.2975,14.471580313422193
739.400971,13.424226808222063
739.505351,12.787536009528289
739.60928,12.787536009528289
739.712926,12.787536009528289
739.818139,13.424226808222063
739.921454,13.010299956639813
740.025148,13.010299956639813
740.128547,13.010299956639813
740.232434,13.010299956639813
740.339025,13.222192947339193
740.442963,13.222192947339193
740.546847,12.30448921378274
740.650114,13.010299956639813
740.753298,12.30448921378274
740.861567,12.552725051033061
740.96537,13.222192947339193
741.069341,13.222192947339193
741.173066,13.424226808222063
741.2772,12.787536009528289
741.382031,12.787536009528289
741.490226,12.552725051033061
741.59415,13.010299956639813
741.697856,12.787536009528289
741.801104,12.787536009528289
741.905169,12.787536009528289
742.009183,12.041199826559248
742.112436,12.30448921378274
742.216044,12.30448921378274
742.320146,12.30448921378274
742.424062,12.787536009528289
742.528845,13.010299956639813
742.631901,11.760912590556813
742.736526,12.552725051033061
742.841906,12.552725051033061
742.945123,12.787536009528289
743.049523,12.041199826559248
743.153234,13.222192947339193
743.256414,13.222192947339193
743.359403,13.424226808222063
743.462795,13.80211241711606
743.566931,12.552725051033061
743.670229,13.010299956639813
743.773196,13.222192947339193
743.881564,13.222192947339193
743.985343,13.222192947339193
744.088368,12.30448921378274
744.191575,13.80211241711606
744.295939,13.222192947339193
744.400151,13.010299956639813
744.504178,12.552725051033061
744.610831,13.222192947339193
744.714147,13.222192947339193
744.817727,12.552725051033061
744.92076,12.30448921378274
745.024052,12.041199826559248
745.128197,12.041199826559248
745.232017,12.041199826559248
745.335202,12.30448921378274
745.438252,12.787536009528289
745.54134,13.010299956639813
745.644462,13.010299956639813
745.747696,12.787536009528289
745.851435,12.787536009528289
745.956009,12.552725051033061
746.060715,12.552725051033061
746.164844,13.010299956639813
746.268575,12.041199826559248
746.371721,12.787536009528289
746.475144,12.30448921378274
746.578908,12.041199826559248
746.682806,12.041199826559248
746.786076,12.30448921378274
746.890796,12.552725051033061
746.995065,13.222192947339193
747.09925,12.787536009528289
747.203896,12.30448921378274
747.30717,13.010299956639813
747.411197,12.041199826559248
747.514991,12.041199826559248
747.617955,12.30448921378274
747.72138,10.79181246047625
747.825235,12.30448921378274
747.928739,12.041199826559248
748.031771,10.79181246047625
748.136362,10.41392685158225
748.240839,12.552725051033061
748.344867,11.46128035678238
748.448884,11.46128035678238
748.552256,11.139433523068368
748.65641,11.46128035678238
748.761481,12.787536009528289
748.864456,12.552725051033061
748.967687,12.041199826559248
749.071653,12.787536009528289
749.175297,12.787536009528289
749.278345,12.041199826559248
749.381529,11.46128035678238
749.485278,12.30448921378274
749.589117,13.010299956639813
749.692142,12.30448921378274
749.79516,12.041199826559248
749.898518,12.30448921378274
750.002303,12.787536009528289
750.106472,12.552725051033061
750.210666,11.760912590556813
750.314682,11.760912590556813
750.418567,12.041199826559248
750.521782,11.46128035678238
750.625563,13.222192947339193
750.729599,11.760912590556813
750.832889,13.010299956639813
750.937563,12.552725051033061
751.042747,12.041199826559248
751.146596,13.010299956639813
751.249547,12.552725051033061
751.352716,11.46128035678238
751.457108,12.30448921378274
751.562355,10.79181246047625
751.665656,11.760912590556813
751.768802,13.010299956639813
751.872214,12.041199826559248
751.981365,11.760912590556813
752.085331,12.041199826559248
752.193388,13.222192947339193
752.297804,12.041199826559248
752.401392,13.424226808222063
752.504525,12.552725051033061
752.607445,11.46128035678238
752.711327,12.30448921378274
752.815115,13.222192947339193
752.918337,12.041199826559248
753.021362,12.552725051033061
753.125047,12.552725051033061
753.233539,12.552725051033061
753.341052,12.787536009528289
753.445057,12.30448921378274
753.548673,12.041199826559248
753.651977,11.760912590556813
753.756098,12.552725051033061
753.861052,12.552725051033061
753.964553,12.552725051033061
754.068611,12.552725051033061
754.172594,13.010299956639813
754.275819,12.552725051033061
754.380187,12.787536009528289
754.484418,12.552725051033061
754.588216,11.760912590556813
754.691567,12.041199826559248
754.795475,12.787536009528289
754.899267,12.787536009528289
755.002303,13.424226808222063
755.105356,12.30448921378274
755.208895,13.010299956639813
755.312915,13.010299956639813
755.41665,13.010299956639813
755.51984,12.787536009528289
755.623329,13.617278360175929
755.727344,12.787536009528289
755.83116,12.041199826559248
755.934611,13.80211241711606
756.045398,13.617278360175929
756.14927,12.787536009528289
756.252338,13.222192947339193
756.356985,13.617278360175929
756.461472,12.787536009528289
756.564682,12.552725051033061
756.667625,13.222192947339193
756.771108,11.46128035678238
756.875153,13.010299956639813
756.978522,13.010299956639813
757.082663,13.222192947339193
757.187518,13.010299956639813
757.291383,13.222192947339193
757.395043,12.552725051033061
757.499359,13.424226808222063
757.60283,12.552725051033061
757.707335,12.552725051033061
757.811387,13.222192947339193
757.915305,13.80211241711606
758.018795,13.222192947339193
758.123043,14.14973347970818
758.227089,13.010299956639813
758.334401,12.787536009528289
758.43981,12.787536009528289
758.544428,12.787536009528289
758.649882,12.552725051033061
758.7528,12.041199826559248
758.856,11.760912590556813
758.95944,12.552725051033061
759.062444,13.222192947339193
759.165398,12.787536009528289
759.268779,11.46128035678238
759.372607,13.979400086720377
759.482147,12.041199826559248
759.585073,14.62397997898956
759.688128,13.010299956639813
759.791541,13.010299956639813
759.895417,12.30448921378274
759.998657,12.041199826559248
760.102479,12.787536009528289
760.211199,12.552725051033061
760.31513,12.787536009528289
760.418283,12.787536009528289
760.522376,14.771212547196624
760.627171,12.552725051033061
760.731211,12.552725051033061
760.835049,12.552725051033061
760.939062,12.30448921378274
761.042621,13.424226808222063
761.147106,12.041199826559248
761.25095,12.787536009528289
761.354155,12.30448921378274
761.457358,12.552725051033061
761.560654,13.010299956639813
761.664604,12.30448921378274
761.767921,12.30448921378274
761.871797,11.760912590556813
761.975092,12.30448921378274
762.07879,11.46128035678238
762.18221,12.787536009528289
762.290825,12.041199826559248
762.393713,12.041199826559248
762.496604,18.692317197309762
762.599411,12.041199826559248
762.702198,11.46128035678238
762.805006,12.041199826559248
762.908042,12.552725051033061
763.011188,11.46128035678238
763.114774,12.30448921378274
763.218751,12.041199826559248
763.322234,12.787536009528289
763.429182,12.30448921378274
763.533444,13.010299956639813
763.637445,11.760912590556813
763.741507,13.424226808222063
763.846324,13.424226808222063
763.950074,12.787536009528289
764.054055,12.552725051033061
764.157792,13.010299956639813
764.261603,11.760912590556813
764.366062,12.552725051033061
764.469476,13.617278360175929
764.573208,12.787536009528289
764.676486,11.760912590556813
764.779707,13.010299956639813
764.883264,12.787536009528289
764.987427,12.041199826559248
765.091404,13.222192947339193
765.195414,13.617278360175929
765.298852,13.424226808222063
765.401868,13.80211241711606
765.505026,13.617278360175929
765.608583,13.424226808222063
765.712735,13.222192947339193
765.816672,13.222192947339193
765.925585,13.222192947339193
766.031318,13.617278360175929
766.135236,13.979400086720377
766.238917,13.424226808222063
766.342443,13.617278360175929
766.447087,12.787536009528289
766.550664,13.617278360175929
766.654176,13.617278360175929
766.762225,13.80211241711606
766.865782,14.471580313422193
766.969717,14.14973347970818
767.072707,13.424226808222063
767.176328,14.14973347970818
767.280377,13.424226808222063
767.384027,14.14973347970818
767.486953,13.222192947339193
767.590608,13.010299956639813
767.694044,14.313637641589875
767.797706,13.979400086720377
767.900888,20.043213737826427
768.004219,14.14973347970818
768.10733,13.222192947339193
768.211046,13.424226808222063
768.314373,12.787536009528289
768.418315,13.424226808222063
768.522177,12.787536009528289
768.625951,13.80211241711606
768.729366,13.617278360175929
768.83333,13.222192947339193
768.93694,13.80211241711606
769.04003,13.617278360175929
769.143438,13.80211241711606
769.247261,13.010299956639813
769.350174,13.424226808222063
769.453291,13.979400086720377
769.556398,14.62397997898956
769.659555,13.80211241711606
769.762866,13.222192947339193
769.866901,14.14973347970818
769.970776,13.222192947339193
770.0758,13.617278360175929
770.181908,13.424226808222063
770.285696,14.62397997898956
770.389794,13.617278360175929
770.493781,13.80211241711606
770.597803,13.617278360175929
770.701527,14.14973347970818
770.80489,14.471580313422193
770.909113,14.313637641589875
771.013258,13.617278360175929
771.117622,13.617278360175929
771.221228,13.424226808222063
771.325527,13.617278360175929
771.429305,13.617278360175929
771.532361,13.424226808222063
771.636304,13.010299956639813
771.740955,13.617278360175929
771.845256,13.80211241711606
771.952642,14.14973347970818
772.055484,13.80211241711606
772.160652,13.979400086720377
772.263859,13.979400086720377
772.368086,13.979400086720377
772.47153,13.979400086720377
772.57559,13.424226808222063
772.679228,13.979400086720377
772.783168,12.787536009528289
772.886407,13.80211241711606
772.989566,13.80211241711606
773.092715,13.979400086720377
773.197534,13.222192947339193
773.302304,13.010299956639813
773.406275,13.80211241711606
773.510514,13.222192947339193
773.614417,13.617278360175929
773.717826,13.222192947339193
773.821269,13.979400086720377
773.925341,13.80211241711606
774.029027,13.010299956639813
774.132194,13.617278360175929
774.235722,13.617278360175929
774.339825,14.14973347970818
774.44356,14.62397997898956
774.548057,13.80211241711606
774.652827,13.222192947339193
774.757024,14.14973347970818
774.860577,13.80211241711606
774.963898,13.617278360175929
775.06777,13.010299956639813
775.171884,14.313637641589875
775.275068,14.14973347970818
775.378237,14.313637641589875
775.481735,13.424226808222063
775.588742,13.424226808222063
775.691801,14.313637641589875
775.794874,14.14973347970818
775.899015,14.913616938342727
776.002991,14.14973347970818
776.105938,13.424226808222063
776.208998,13.010299956639813
776.312627,13.010299956639813
776.41674,13.80211241711606
776.519859,13.010299956639813
776.622881,12.787536009528289
776.726363,12.787536009528289
776.830178,13.010299956639813
776.933331,13.80211241711606
777.036707,13.010299956639813
777.140167,13.617278360175929
777.244069,13.80211241711606
777.347947,13.979400086720377
777.450964,13.80211241711606
777.554622,13.010299956639813
777.658999,14.14973347970818
777.762994,13.617278360175929
777.866037,13.424226808222063
777.970738,14.313637641589875
778.075208,14.14973347970818
778.184921,14.14973347970818
778.287954,14.313637641589875
778.392414,13.617278360175929
778.500804,13.80211241711606
778.60402,13.617278360175929
778.70746,13.424226808222063
778.810626,14.14973347970818
778.914214,14.14973347970818
779.018177,13.979400086720377
779.121889,13.80211241711606
779.224959,13.80211241711606
779.330229,13.424226808222063
779.435219,13.979400086720377
779.540736,13.617278360175929
779.64462,14.14973347970818
779.747945,14.14973347970818
779.852128,13.424226808222063
779.956192,14.313637641589875
780.059162,13.424226808222063
780.164965,13.424226808222063
780.268804,13.010299956639813
780.373348,13.222192947339193
780.476346,13.617278360175929
780.580154,13.010299956639813
780.683879,13.222192947339193
780.786788,13.222192947339193
780.889889,13.424226808222063
780.993165,13.222192947339193
781.100768,13.222192947339193
781.204584,12.787536009528289
781.30761,13.424226808222063
781.413004,12.787536009528289
781.517123,13.010299956639813
781.621196,13.424226808222063
781.724311,13.010299956639813
781.828479,13.617278360175929
781.931859,13.010299956639813
782.035141,13.222192947339193
782.139195,12.787536009528289
782.247122,13.617278360175929
782.351199,13.424226808222063
782.454971,13.617278360175929
782.558212,13.80211241711606
782.663265,13.010299956639813
782.767485,13.010299956639813
782.871385,13.010299956639813
782.974499,13.617278360175929
783.07767,13.010299956639813
783.181711,13.80211241711606
783.285236,13.010299956639813
783.388529,13.617278360175929
783.492822,12.552725051033061
783.598377,13.222192947339193
783.702701,13.010299956639813
783.805693,12.787536009528289
783.91186,13.424226808222063
784.015476,12.787536009528289
784.119951,13.424226808222063
784.223971,13.617278360175929
784.328579,13.010299956639813
784.432452,13.222192947339193
784.53609,13.617278360175929
784.639344,12.787536009528289
784.742882,13.010299956639813
784.847325,13.424226808222063
784.951337,13.424226808222063
785.054382,12.552725051033061
785.160865,13.222192947339193
785.265207,13.010299956639813
785.369112,13.424226808222063
785.472159,13.424226808222063
785.575656,13.424226808222063
785.6796,13.979400086720377
785.783468,13.010299956639813
785.886735,12.552725051033061
785.990492,12.552725051033061
786.094139,13.010299956639813
786.197054,13.617278360175929
786.300247,13.010299956639813
786.403435,13.010299956639813
786.507549,13.424226808222063
786.610698,13.010299956639813
786.713726,13.222192947339193
786.817928,13.80211241711606
786.922628,13.617278360175929
787.025518,13.222192947339193
787.129567,13.222192947339193
787.232822,13.424226808222063
787.340517,13.80211241711606
787.443639,13.010299956639813
787.546703,13.222192947339193
787.650409,13.222192947339193
787.754156,13.979400086720377
787.857186,13.617278360175929
787.960602,13.010299956639813
788.065534,12.552725051033061
788.171189,13.424226808222063
788.274333,13.424226808222063
788.377589,13.010299956639813
788.48209,13.80211241711606
788.585271,13.424226808222063
788.688477,13.80211241711606
788.79149,13.222192947339193
788.895085,13.424226808222063
789.005086,12.30448921378274
789.113991,13.010299956639813
789.217506,12.552725051033061
789.321072,13.424226808222063
789.424625,13.222192947339193
789.528467,12.787536009528289
789.631678,13.010299956639813
789.734756,13.010299956639813
789.838291,12.552725051033061
789.942225,12.041199826559248
790.045348,13.222192947339193
790.148704,13.80211241711606
790.252697,13.222192947339193
790.3566,13.424226808222063
790.459952,13.222192947339193
790.563976,14.14973347970818
790.668098,13.617278360175929
790.772447,14.471580313422193
790.87712,13.010299956639813
790.98094,14.471580313422193
791.08441,13.617278360175929
791.188439,13.979400086720377
791.292099,13.80211241711606
791.395993,13.80211241711606
791.500071,14.313637641589875
791.604094,14.313637641589875
791.708061,13.80211241711606
791.812004,14.14973347970818
791.91553,13.617278360175929
792.018868,13.424226808222063
792.122082,13.424226808222063
792.225198,13.979400086720377
792.328249,13.979400086720377
792.431763,14.471580313422193
792.535304,14.913616938342727
792.638328,13.979400086720377
792.741452,14.62397997898956
792.84452,13.617278360175929
792.948355,13.424226808222063
793.052138,14.313637641589875
793.155434,13.979400086720377
793.259013,14.14973347970818
793.362221,13.222192947339193
793.465888,13.424226808222063
793.568884,12.787536009528289
793.672043,11.760912590556813
793.775463,12.30448921378274
793.884801,12.787536009528289
793.992122,12.30448921378274
794.095524,13.617278360175929
794.199309,12.30448921378274
794.303158,12.30448921378274
794.407097,12.30448921378274
794.510484,13.617278360175929
794.614337,15.563025007672874
794.717763,13.617278360175929
794.820827,13.010299956639813
794.924462,13.617278360175929
795.027556,14.313637641589875
795.130914,14.471580313422193
795.234865,15.440680443502757
795.339417,15.185139398778876
795.444608,15.440680443502757
795.548448,15.314789170422552
795.65231,14.771212547196624
795.756449,16.020599913279625
795.859564,14.913616938342727
795.962734,14.313637641589875
796.066125,13.617278360175929
796.169838,13.424226808222063
796.273113,13.80211241711606
796.37703,13.010299956639813
796.480749,14.471580313422193
796.584796,14.62397997898956
796.688308,14.62397997898956
796.792573,15.314789170422552
796.89673,15.797835966168101
796.999793,14.471580313422193
797.10407,12.787536009528289
797.207988,12.787536009528289
797.311052,12.552725051033061
797.414296,13.222192947339193
797.518128,12.30448921378274
797.621703,13.424226808222063
797.724983,13.010299956639813
797.829173,13.617278360175929
797.93272,13.80211241711606
798.036799,14.14973347970818
798.14071,14.771212547196624
798.244003,14.14973347970818
798.347961,14.62397997898956
798.451805,13.80211241711606
798.555353,13.80211241711606
798.659832,13.979400086720377
798.763519,14.62397997898956
798.86675,14.14973347970818
798.969962,14.14973347970818
799.073099,14.313637641589875
799.176506,14.313637641589875
799.280266,15.051499783199061
799.383928,14.913616938342727
799.487323,13.80211241711606
799.590618,13.80211241711606
799.694353,13.617278360175929
799.797716,13.222192947339193
799.903235,13.222192947339193
800.006939,12.552725051033061
800.110951,13.222192947339193
800.214765,13.80211241711606
800.320602,13.80211241711606
800.424406,13.80211241711606
800.527593,14.313637641589875
800.630967,15.051499783199061
800.734021,15.185139398778876
800.837231,15.563025007672874
800.940521,15.314789170422552
801.044741,15.051499783199061
801.14818,15.051499783199061
801.252051,14.14973347970818
801.355573,14.62397997898956
801.459883,14.313637641589875
801.563612,14.913616938342727
801.666862,14.471580313422193
801.770001,20.086001717619176
801.873306,14.471580313422193
801.978247,14.14973347970818
802.083365,13.80211241711606
802.18743,13.617278360175929
802.290404,13.222192947339193
802.393988,13.979400086720377
802.498394,13.617278360175929
802.602473,13.979400086720377
802.706176,13.222192947339193
802.809923,13.222192947339193
802.914093,14.313637641589875
803.017658,13.617278360175929
803.12076,13.979400086720377
803.224553,14.14973347970818
803.330184,13.424226808222063
803.434847,13.979400086720377
803.539452,13.424226808222063
803.642861,14.771212547196624
803.74615,13.617278360175929
803.849939,13.617278360175929
803.953727,12.787536009528289
804.0569,13.617278360175929
804.162773,13.617278360175929
804.266726,13.617278360175929
804.370144,13.424226808222063
804.473257,12.787536009528289
804.577959,13.617278360175929
804.682832,13.424226808222063
804.78588,12.552725051033061
804.889115,13.222192947339193
804.992919,13.424226808222063
805.096658,13.80211241711606
805.199585,14.471580313422193
805.302691,14.471580313422193
805.407083,14.14973347970818
805.511872,14.14973347970818
805.615025,14.313637641589875
805.718012,14.913616938342727
805.821537,14.913616938342727
805.93102,13.979400086720377
806.035293,14.14973347970818
806.140567,15.051499783199061
806.244419,13.979400086720377
806.348182,14.771212547196624
806.451258,14.471580313422193
806.554398,13.617278360175929
806.657982,14.14973347970818
806.761885,12.787536009528289
806.865204,12.787536009528289
806.968819,13.222192947339193
807.071988,12.552725051033061
807.175295,13.617278360175929
807.279003,12.041199826559248
807.382514,12.787536009528289
807.485781,13.424226808222063
807.59048,13.424226808222063
807.69498,13.80211241711606
807.799058,13.979400086720377
807.902105,12.787536009528289
808.0054,12.552725051033061
808.109483,13.617278360175929
808.213386,13.80211241711606
808.317374,14.471580313422193
808.42039,13.424226808222063
808.52339,12.787536009528289
808.626728,12.787536009528289
808.73206,13.010299956639813
808.835372,12.30448921378274
808.939437,13.617278360175929
809.043358,13.222192947339193
809.148032,12.552725051033061
809.252049,12.30448921378274
809.355263,13.010299956639813
809.459121,12.552725051033061
809.562095,13.222192947339193
809.665211,12.787536009528289
809.76964,13.222192947339193
809.873512,13.979400086720377
809.976957,13.424226808222063
810.080279,13.424226808222063
810.183556,13.222192947339193
810.287555,12.30448921378274
810.390719,13.010299956639813
810.493876,12.041199826559248
810.597015,12.552725051033061
810.700027,12.787536009528289
810.803026,14.62397997898956
810.906179,13.424226808222063
811.009429,14.313637641589875
811.112502,14.14973347970818
811.215159,13.617278360175929
811.318337,12.787536009528289
811.421882,13.979400086720377
811.525198,14.313637641589875
811.628193,13.010299956639813
811.73146,13.222192947339193
811.835292,13.010299956639813
811.939202,13.80211241711606
812.042325,13.80211241711606
812.145215,12.787536009528289
812.249375,13.617278360175929
812.352973,13.222192947339193
812.456031,13.617278360175929
812.559197,19.54242509439325
812.662486,13.979400086720377
812.766086,13.617278360175929
812.869026,13.979400086720377
812.972311,13.010299956639813
813.076107,13.222192947339193
813.179761,13.424226808222063
813.282872,13.617278360175929
813.385867,13.80211241711606
813.489256,13.80211241711606
813.59311,13.617278360175929
813.696225,12.787536009528289
813.799248,13.979400086720377
813.90271,13.80211241711606
814.006887,13.80211241711606
814.110638,13.979400086720377
814.213622,14.14973347970818
814.31711,13.424226808222063
814.42009,14.313637641589875
814.523074,14.14973347970818
814.626317,14.14973347970818
814.729853,14.913616938342727
814.833313,14.14973347970818
814.936447,13.010299956639813
815.039705,13.617278360175929
815.143757,13.80211241711606
815.249835,14.313637641589875
815.353041,13.617278360175929
815.462783,14.14973347970818
815.568247,13.617278360175929
815.672237,14.62397997898956
815.775579,13.80211241711606
815.879214,13.617278360175929
815.98276,13.222192947339193
816.091685,13.80211241711606
816.200358,13.979400086720377
816.304641,13.010299956639813
816.407849,14.14973347970818
816.511586,13.80211241711606
816.614852,13.979400086720377
816.718651,13.80211241711606
816.821911,12.552725051033061
816.925269,13.222192947339193
817.028437,14.471580313422193
817.13199,13.80211241711606
817.235416,11.46128035678238
817.338667,12.787536009528289
817.441717,13.979400086720377
817.544856,13.979400086720377
817.647845,13.617278360175929
817.750834,13.617278360175929
817.854157,13.80211241711606
817.959397,13.617278360175929
818.063962,13.617278360175929
818.167543,13.222192947339193
818.270686,14.14973347970818
818.373937,13.424226808222063
818.481806,13.222192947339193
818.584784,13.80211241711606
818.688236,14.471580313422193
818.795549,13.979400086720377
818.899451,14.14973347970818
819.003192,13.979400086720377
819.107557,13.617278360175929
819.211589,14.62397997898956
819.315745,13.617278360175929
819.419495,14.14973347970818
819.522688,13.617278360175929
819.626959,13.80211241711606
819.730844,14.14973347970818
819.835507,14.14973347970818
819.93879,13.222192947339193
820.042627,13.80211241711606
820.146424,13.979400086720377
820.251161,14.313637641589875
820.354787,15.051499783199061
820.457745,13.617278360175929
820.5611,13.80211241711606
820.668025,14.471580313422193
820.771596,13.80211241711606
820.876875,13.979400086720377
820.982751,12.787536009528289
821.088265,13.80211241711606
821.191374,13.222192947339193
821.294611,13.222192947339193
821.398061,12.552725051033061
821.501356,13.979400086720377
821.604434,13.222192947339193
821.70818,13.80211241711606
821.811245,13.424226808222063
821.914796,13.424226808222063
822.02269,13.424226808222063
822.126791,12.787536009528289
822.230599,13.424226808222063
822.334162,13.222192947339193
822.438326,12.30448921378274
822.54227,13.979400086720377
822.645201,13.222192947339193
822.748836,13.222192947339193
822.852327,13.010299956639813
822.955069,13.222192947339193
823.057861,13.424226808222063
823.160653,13.617278360175929
823.263433,13.80211241711606
823.366247,13.222192947339193
823.469349,13.80211241711606
823.572882,13.222192947339193
823.676879,13.010299956639813
823.779924,13.424226808222063
823.883193,13.424226808222063
823.987676,13.222192947339193
824.091451,13.010299956639813
824.194852,12.552725051033061
824.298709,13.010299956639813
824.403294,13.010299956639813
824.506917,13.424226808222063
824.610134,12.041199826559248
824.713432,13.424226808222063
824.822255,14.14973347970818
824.926101,13.424226808222063
825.029448,13.617278360175929
825.132978,13.979400086720377
825.241534,13.424226808222063
825.34464,13.80211241711606
825.447539,13.222192947339193
825.550542,14.14973347970818
825.654076,13.979400086720377
825.758111,13.424226808222063
825.861687,14.14973347970818
825.966021,13.222192947339193
826.071656,13.222192947339193
826.175347,13.617278360175929
826.278409,13.424226808222063
826.381361,14.14973347970818
826.484984,13.979400086720377
826.595004,13.617278360175929
826.698938,14.14973347970818
826.805238,13.424226808222063
826.911195,13.424226808222063
827.014472,13.617278360175929
827.122745,13.424226808222063
827.226255,13.222192947339193
827.330062,14.14973347970818
827.433134,13.010299956639813
827.53604,13.617278360175929
827.639508,13.979400086720377
827.743497,13.617278360175929
827.846716,13.222192947339193
827.949876,13.80211241711606
828.053332,13.979400086720377
828.157261,13.80211241711606
828.260339,13.80211241711606
828.363363,12.787536009528289
828.466699,14.14973347970818
828.570638,13.424226808222063
828.67419,13.80211241711606
828.777162,13.80211241711606
828.880602,13.617278360175929
828.984458,13.222192947339193
829.088125,13.617278360175929
829.191874,13.979400086720377
829.298514,13.80211241711606
829.402441,14.62397997898956
829.506286,13.424226808222063
829.609304,13.979400086720377
829.712817,14.14973347970818
829.817074,13.617278360175929
829.920983,13.80211241711606
830.024185,14.62397997898956
830.127683,13.617278360175929
830.230871,12.787536009528289
830.334468,14.313637641589875
830.438028,14.313637641589875
830.541083,16.232492903979004
830.644319,13.424226808222063
830.749142,13.979400086720377
830.853338,13.80211241711606
830.957453,13.424226808222063
831.060571,13.424226808222063
831.164643,13.80211241711606
831.268277,13.222192947339193
831.371194,13.617278360175929
831.474443,13.424226808222063
831.578977,13.617278360175929
831.683112,13.80211241711606
831.790616,13.222192947339193
831.893632,13.979400086720377
832.002819,13.424226808222063
832.107089,13.617278360175929
832.210769,13.424226808222063
832.31404,13.424226808222063
832.417566,14.14973347970818
832.52158,14.14973347970818
832.62508,13.979400086720377
832.728301,14.471580313422193
832.831652,13.80211241711606
832.935349,13.617278360175929
833.039613,13.80211241711606
833.143732,13.010299956639813
833.24778,14.313637641589875
833.350981,13.979400086720377
833.454853,13.424226808222063
833.559275,14.313637641589875
833.663001,13.617278360175929
833.766094,13.617278360175929
833.869219,13.010299956639813
833.973156,14.313637641589875
834.079348,14.14973347970818
834.183292,13.424226808222063
834.287279,13.617278360175929
834.391182,12.787536009528289
834.494488,14.313637641589875
834.598306,13.222192947339193
834.701545,13.979400086720377
834.8054,17.92391689498254
834.909519,13.617278360175929
835.012905,13.80211241711606
835.116849,13.424226808222063
835.220507,13.617278360175929
835.324049,13.979400086720377
835.427846,13.617278360175929
835.531683,14.14973347970818
835.634825,14.14973347970818
835.73834,14.313637641589875
835.842851,13.617278360175929
835.946992,13.424226808222063
836.049969,13.80211241711606
836.153459,12.787536009528289
836.257542,13.617278360175929
836.361427,14.14973347970818
836.464649,13.010299956639813
836.568111,13.424226808222063
836.672101,13.424226808222063
836.781005,14.313637641589875
836.884426,14.14973347970818
836.988628,13.979400086720377
837.092519,14.62397997898956
837.196741,14.471580313422193
837.300072,14.14973347970818
837.403859,13.979400086720377
837.507521,13.617278360175929
837.610648,13.617278360175929
837.714135,13.80211241711606
837.818195,12.041199826559248
837.921374,13.010299956639813
838.024959,13.424226808222063
838.128791,12.787536009528289
838.231952,14.313637641589875
838.33543,13.80211241711606
838.439379,14.471580313422193
838.542369,13.010299956639813
838.645306,13.979400086720377
838.748461,13.222192947339193
838.851955,13.424226808222063
838.955705,14.14973347970818
839.059666,13.80211241711606
839.163387,13.979400086720377
839.266962,13.222192947339193
839.371173,13.979400086720377
839.476447,13.222192947339193
839.579637,14.313637641589875
839.682926,13.617278360175929
839.786935,12.552725051033061
839.890902,13.80211241711606
839.994307,13.222192947339193
840.09794,13.617278360175929
840.200926,13.617278360175929
840.303977,13.979400086720377
840.407989,13.80211241711606
840.511477,13.617278360175929
840.615707,13.010299956639813
840.720022,13.222192947339193
840.824022,13.617278360175929
840.927181,13.979400086720377
841.030962,13.617278360175929
841.134721,13.617278360175929
841.237852,13.222192947339193
841.341365,13.617278360175929
841.445431,13.222192947339193
841.549108,13.010299956639813
841.65249,13.979400086720377
841.757367,13.80211241711606
841.860606,13.424226808222063
841.964314,13.617278360175929
842.067565,13.010299956639813
842.171626,13.424226808222063
842.275231,13.010299956639813
842.378909,13.80211241711606
842.482529,13.424226808222063
842.586553,13.979400086720377
842.689717,13.424226808222063
842.792687,13.424226808222063
842.895809,14.14973347970818
842.999868,13.222192947339193
843.103563,15.051499783199061
843.20689,13.979400086720377
843.310188,13.979400086720377
843.415441,12.552725051033061
843.518481,14.14973347970818
843.62139,13.979400086720377
843.72481,13.617278360175929
843.831091,13.424226808222063
843.934541,13.617278360175929
844.043048,13.424226808222063
844.151267,13.979400086720377
844.254372,13.424226808222063
844.357382,13.222192947339193
844.460525,13.222192947339193
844.563963,13.424226808222063
844.672501,13.80211241711606
844.781334,13.979400086720377
844.885701,13.222192947339193
844.988884,14.313637641589875
845.092298,13.979400086720377
845.196596,13.010299956639813
845.299494,13.80211241711606
845.40307,13.617278360175929
845.506921,13.617278360175929
845.610059,13.222192947339193
845.713188,13.617278360175929
845.816536,13.80211241711606
845.92023,14.771212547196624
846.023369,13.222192947339193
846.126842,13.80211241711606
846.23031,13.617278360175929
846.334177,13.617278360175929
846.437589,13.424226808222063
846.540483,14.14973347970818
846.644095,13.979400086720377
846.752776,13.222192947339193
846.862401,13.979400086720377
846.965493,13.80211241711606
847.069226,13.222192947339193
847.172482,13.80211241711606
847.275954,13.80211241711606
847.379024,13.222192947339193
847.482165,13.424226808222063
847.585488,13.617278360175929
847.689397,13.979400086720377
847.792676,13.80211241711606
847.901902,13.617278360175929
848.00506,13.979400086720377
848.108218,13.222192947339193
848.212085,13.010299956639813
848.315852,14.14973347970818
848.419203,18.692317197309762
848.522375,13.80211241711606
848.626996,13.617278360175929
848.731439,13.424226808222063
848.834433,13.979400086720377
848.937609,13.617278360175929
849.041675,14.14973347970818
849.14536,13.222192947339193
849.248374,13.617278360175929
849.351494,13.222192947339193
849.455444,13.222192947339193
849.559183,13.222192947339193
849.662137,13.80211241711606
849.765484,13.979400086720377
849.872546,13.80211241711606
849.981001,14.62397997898956
850.084248,14.14973347970818
850.194175,13.80211241711606
850.297382,13.424226808222063
850.400621,14.771212547196624
850.504399,13.80211241711606
850.60863,13.979400086720377
850.712141,13.424226808222063
850.815769,14.14973347970818
850.919673,13.222192947339193
851.022902,13.222192947339193
851.126662,13.80211241711606
851.230064,13.424226808222063
851.334153,13.222192947339193
851.437857,13.424226808222063
851.540894,14.14973347970818
851.644402,13.979400086720377
851.753165,14.14973347970818
851.857149,13.617278360175929
851.960259,13.80211241711606
852.06471,13.424226808222063
852.172081,14.313637641589875
852.275899,13.617278360175929
852.378987,14.313637641589875
852.482482,14.62397997898956
852.586826,13.222192947339193
852.690972,13.617278360175929
852.794823,16.720978579357176
852.898891,13.222192947339193
853.002571,13.979400086720377
853.105273,13.80211241711606
853.208105,13.979400086720377
853.310895,13.979400086720377
853.413969,14.14973347970818
853.51751,14.913616938342727
853.620693,14.771212547196624
853.724315,15.185139398778876
853.828435,13.979400086720377
853.93152,13.222192947339193
854.034802,13.010299956639813
854.138938,13.222192947339193
854.243104,12.552725051033061
854.346185,12.787536009528289
854.449328,13.222192947339193
854.552635,14.14973347970818
854.662818,13.617278360175929
854.770951,13.617278360175929
854.874931,12.787536009528289
854.978994,12.787536009528289
855.082605,19.9563519459755
855.185685,13.222192947339193
855.288761,14.14973347970818
855.391942,13.222192947339193
855.495385,13.617278360175929
855.598627,13.80211241711606
855.702078,13.617278360175929
855.806871,13.617278360175929
855.911462,13.222192947339193
856.014665,13.617278360175929
856.117713,14.14973347970818
856.221265,13.222192947339193
856.325168,14.14973347970818
856.428858,15.314789170422552
856.531928,15.051499783199061
856.635497,15.051499783199061
856.744213,14.62397997898956
856.854275,16.020599913279625
856.963639,14.771212547196624
857.072062,14.62397997898956
857.175649,15.185139398778876
857.278911,15.314789170422552
857.382714,14.913616938342727
857.48663,13.80211241711606
857.590348,13.80211241711606
857.693515,13.617278360175929
857.798364,14.14973347970818
857.902032,13.010299956639813
858.005194,13.424226808222063
858.108555,13.80211241711606
858.215372,14.913616938342727
858.319259,13.979400086720377
858.423403,14.471580313422193
858.527517,13.617278360175929
858.630864,13.80211241711606
858.7347,14.14973347970818
858.838385,13.979400086720377
858.941903,14.471580313422193
859.046684,13.617278360175929
859.150487,14.313637641589875
859.254487,14.14973347970818
859.358523,13.617278360175929
859.461589,13.979400086720377
859.565033,13.979400086720377
859.673291,13.979400086720377
859.777022,14.771212547196624
859.880017,14.313637641589875
859.983112,14.771212547196624
860.090555,13.979400086720377
860.19402,13.617278360175929
860.297923,14.14973347970818
860.401971,14.62397997898956
860.505394,13.80211241711606
860.608635,13.617278360175929
860.71184,14.771212547196624
860.815139,13.424226808222063
860.918835,13.80211241711606
861.021815,13.424226808222063
861.125371,13.979400086720377
861.229211,13.617278360175929
861.332259,13.617278360175929
861.435426,14.313637641589875
861.539886,13.617278360175929
861.645796,18.129133566428553
861.749984,13.424226808222063
861.853963,14.14973347970818
861.957886,13.222192947339193
862.061439,13.222192947339193
862.165525,14.14973347970818
862.269138,14.313637641589875
862.373999,13.010299956639813
862.477218,13.80211241711606
862.580806,14.14973347970818
862.683943,12.787536009528289
862.787052,13.222192947339193
862.890489,13.010299956639813
862.994605,13.80211241711606
863.098477,13.80211241711606
863.201652,13.424226808222063
863.305259,13.80211241711606
863.409402,14.14973347970818
863.513327,14.771212547196624
863.616462,14.14973347970818
863.719672,14.471580313422193
863.823286,13.617278360175929
863.927413,12.787536009528289
864.030816,13.010299956639813
864.134835,12.787536009528289
864.238736,14.313637641589875
864.342681,12.552725051033061
864.44562,13.010299956639813
864.548937,13.80211241711606
864.652762,14.471580313422193
864.755801,13.979400086720377
864.858942,11.760912590556813
864.962225,14.313637641589875
865.070591,14.471580313422193
865.174367,13.80211241711606
865.277504,13.80211241711606
865.380739,14.14973347970818
865.484228,14.313637641589875
865.588024,15.440680443502757
865.691346,14.771212547196624
865.794563,14.313637641589875
865.897967,13.010299956639813
866.001721,12.30448921378274
866.104907,14.14973347970818
866.208054,14.14973347970818
866.311298,14.14973347970818
866.41478,13.424226808222063
866.519391,14.313637641589875
866.624005,14.313637641589875
866.72784,14.313637641589875
866.83191,15.185139398778876
866.935244,15.314789170422552
867.039273,14.62397997898956
867.14346,13.010299956639813
867.247108,13.80211241711606
867.350622,14.14973347970818
867.454219,14.62397997898956
867.558177,14.62397997898956
867.66174,13.424226808222063
867.764926,13.424226808222063
867.868105,13.222192947339193
867.971475,13.80211241711606
868.079893,14.14973347970818
868.183696,13.010299956639813
868.286925,13.222192947339193
868.39021,13.617278360175929
868.4941,14.62397997898956
868.598343,13.979400086720377
868.703767,13.424226808222063
868.806926,13.617278360175929
868.910184,13.424226808222063
869.014326,14.14973347970818
869.118261,13.424226808222063
869.223655,13.424226808222063
869.326875,13.617278360175929
869.430387,13.424226808222063
869.533532,13.222192947339193
869.638664,13.617278360175929
869.741929,14.14973347970818
869.845699,13.80211241711606
869.949655,14.14973347970818
870.05295,14.313637641589875
870.15697,15.051499783199061
870.260106,14.14973347970818
870.363412,14.62397997898956
870.467812,14.771212547196624
870.571732,14.313637641589875
870.675199,14.313637641589875
870.778652,14.913616938342727
870.88299,13.222192947339193
870.987179,13.222192947339193
871.090209,14.313637641589875
871.193453,13.617278360175929
871.298403,13.979400086720377
871.402424,13.80211241711606
871.505414,13.222192947339193
871.608419,13.424226808222063
871.711822,12.787536009528289
871.81873,13.222192947339193
871.92233,13.617278360175929
872.026786,13.617278360175929
872.131307,14.313637641589875
872.235751,14.14973347970818
872.33951,14.14973347970818
872.442633,14.471580313422193
872.546037,13.979400086720377
872.649856,14.313637641589875
872.753642,14.14973347970818
872.857389,13.010299956639813
872.961159,13.010299956639813
873.064323,22.71841606536499
873.167721,13.222192947339193
873.270981,13.617278360175929
873.374344,12.787536009528289
873.478394,13.010299956639813
873.582161,13.010299956639813
873.685329,13.222192947339193
873.788519,12.552725051033061
873.891909,13.222192947339193
873.995247,13.424226808222063
874.09904,13.222192947339193
874.202088,13.010299956639813
874.30526,13.424226808222063
874.408447,13.617278360175929
874.511741,13.222192947339193
874.615094,13.424226808222063
874.718356,14.62397997898956
874.823117,13.424226808222063
874.928821,14.14973347970818
875.032066,13.222192947339193
875.140049,13.979400086720377
875.243866,14.14973347970818
875.348012,13.010299956639813
875.451725,13.617278360175929
875.554886,13.222192947339193
875.657989,13.979400086720377
875.761462,13.80211241711606
875.864625,13.979400086720377
875.968004,13.979400086720377
876.071545,13.010299956639813
876.175125,13.979400086720377
876.278343,13.617278360175929
876.381714,13.80211241711606
876.485495,12.787536009528289
876.588759,13.424226808222063
876.692011,14.62397997898956
876.795361,13.80211241711606
876.904082,14.471580313422193
877.008874,14.313637641589875
877.11303,13.010299956639813
877.217048,13.222192947339193
877.320076,13.80211241711606
877.424378,13.424226808222063
877.528373,13.617278360175929
877.631817,13.424226808222063
877.735077,14.313637641589875
877.838806,14.313637641589875
877.942349,13.80211241711606
878.045207,14.14973347970818
878.148514,14.313637641589875
878.251835,13.80211241711606
878.355208,13.80211241711606
878.458181,13.979400086720377
878.5614,14.313637641589875
878.665267,14.313637641589875
878.76882,14.14973347970818
878.871822,14.771212547196624
878.975117,14.62397997898956
879.079398,14.913616938342727
879.183342,14.14973347970818
879.287291,13.80211241711606
879.390351,13.80211241711606
879.493487,13.617278360175929
879.596779,13.222192947339193
879.700251,13.010299956639813
879.80374,13.617278360175929
879.90703,14.313637641589875
880.010615,14.471580313422193
880.114602,14.913616938342727
880.225638,14.471580313422193
880.329009,14.913616938342727
880.43286,14.313637641589875
880.536673,14.62397997898956
880.640124,14.62397997898956
880.744328,14.471580313422193
880.848774,13.617278360175929
880.952764,14.14973347970818
881.05663,13.424226808222063
881.160119,13.222192947339193
881.263489,13.222192947339193
881.369291,13.617278360175929
881.472495,13.979400086720377
881.575698,14.471580313422193
881.678621,13.80211241711606
881.782136,12.787536009528289
881.886018,13.424226808222063
881.989221,13.617278360175929
882.092183,13.80211241711606
882.19628,13.222192947339193
882.301625,13.80211241711606
882.405021,13.979400086720377
882.508841,14.14973347970818
882.612784,13.80211241711606
882.716825,13.979400086720377
882.819938,13.222192947339193
882.923079,13.979400086720377
883.026535,13.222192947339193
883.130416,13.010299956639813
883.233582,13.222192947339193
883.3368,14.14973347970818
883.439804,13.010299956639813
883.543031,13.617278360175929
883.646418,13.222192947339193
883.750229,13.010299956639813
883.853208,23.05351369446624
883.956582,13.010299956639813
884.06029,13.010299956639813
884.163748,13.222192947339193
884.267525,13.80211241711606
884.370831,12.552725051033061
884.474512,11.760912590556813
884.578428,12.041199826559248
884.681678,13.010299956639813
884.785195,13.010299956639813
884.894745,13.222192947339193
884.998852,13.010299956639813
885.102172,13.80211241711606
885.206395,14.14973347970818
885.310329,13.617278360175929
885.413411,13.979400086720377
885.523191,14.771212547196624
885.62663,14.14973347970818
885.730989,14.14973347970818
885.835505,13.979400086720377
885.938878,14.471580313422193
886.042272,14.471580313422193
886.146248,14.14973347970818
886.249511,14.771212547196624
886.352519,15.185139398778876
886.455676,13.617278360175929
886.559556,15.185139398778876
886.66302,14.771212547196624
886.766725,14.771212547196624
886.869992,13.80211241711606
886.973183,14.62397997898956
887.081152,14.471580313422193
887.184291,23.180633349627616
887.287749,14.913616938342727
887.391515,13.80211241711606
887.494659,13.80211241711606
887.597569,14.313637641589875
887.701072,14.14973347970818
887.805037,14.313637641589875
887.912428,14.471580313422193
888.01574,16.127838567197355
888.11961,14.313637641589875
888.222642,13.979400086720377
888.325225,14.14973347970818
888.428715,12.787536009528289
888.532587,12.787536009528289
888.635265,13.424226808222063
888.738331,12.787536009528289
888.841337,13.222192947339193
888.944791,13.010299956639813
889.054912,13.010299956639813
889.163549,13.617278360175929
889.26891,13.617278360175929
889.375286,13.222192947339193
889.479347,12.787536009528289
889.583165,12.552725051033061
889.686234,12.552725051033061
889.789437,12.30448921378274
889.892843,12.30448921378274
889.996386,12.30448921378274
890.099421,13.424226808222063
890.202988,12.787536009528289
890.307242,11.760912590556813
890.411213,12.787536009528289
890.514896,13.222192947339193
890.623851,12.552725051033061
890.727942,12.30448921378274
890.831914,13.222192947339193
890.9351,13.222192947339193
891.039276,13.80211241711606
891.143193,13.979400086720377
891.246965,14.471580313422193
891.350338,13.80211241711606
891.454241,14.14973347970818
891.557399,13.424226808222063
891.660293,12.552725051033061
891.763475,13.979400086720377
891.867281,14.14973347970818
891.970875,14.14973347970818
892.074005,13.617278360175929
892.177191,14.771212547196624
892.280666,14.471580313422193
892.383688,14.913616938342727
892.486734,14.771212547196624
892.589908,13.617278360175929
892.69301,13.010299956639813
892.801554,13.010299956639813
892.904582,13.979400086720377
893.007768,12.787536009528289
893.111688,12.787536009528289
893.214789,13.222192947339193
893.317742,14.471580313422193
893.421004,13.617278360175929
893.525141,13.010299956639813
893.62889,14.62397997898956
893.732024,15.051499783199061
893.835189,14.913616938342727
893.938512,14.913616938342727
894.041666,14.771212547196624
894.145538,14.14973347970818
894.249377,14.913616938342727
894.352936,14.471580313422193
894.457414,14.14973347970818
894.561466,15.185139398778876
894.665077,15.440680443502757
894.76899,15.440680443502757
894.874601,13.424226808222063
894.978518,13.010299956639813
895.084398,13.424226808222063
895.194695,15.314789170422552
895.300232,13.979400086720377
895.403429,13.80211241711606
895.507179,13.222192947339193
895.610496,13.617278360175929
895.713678,14.313637641589875
895.816889,13.617278360175929
895.920255,15.051499783199061
896.02402,14.14973347970818
896.127507,15.051499783199061
896.231621,14.14973347970818
896.341212,14.313637641589875
896.444605,13.424226808222063
896.548777,15.314789170422552
896.652746,15.910646070264992
896.756633,15.185139398778876
896.859835,14.913616938342727
896.96303,14.771212547196624
897.066161,14.471580313422193
897.169416,14.313637641589875
897.273542,13.979400086720377
897.377481,14.771212547196624
897.480618,14.913616938342727
897.584071,14.313637641589875
897.687627,14.313637641589875
897.791006,14.62397997898956
897.895225,15.68201724066995
898.004613,15.68201724066995
898.108714,15.185139398778876
898.212283,14.913616938342727
898.315293,13.424226808222063
898.418473,14.913616938342727
898.522153,15.563025007672874
898.625838,13.617278360175929
898.729277,13.222192947339193
898.833017,13.222192947339193
898.936322,13.80211241711606
899.040076,12.787536009528289
899.144232,11.760912590556813
899.247824,13.010299956639813
899.351081,13.424226808222063
899.454338,13.222192947339193
899.55824,13.617278360175929
899.661284,13.80211241711606
899.765048,13.617278360175929
899.868466,13.617278360175929
899.971564,13.424226808222063
900.074949,13.979400086720377
900.179227,14.14973347970818
900.283348,14.14973347970818
900.387493,13.222192947339193
900.491102,13.617278360175929
900.594348,13.424226808222063
900.697539,12.30448921378274
900.800979,12.552725051033061
900.904933,12.787536009528289
901.009546,12.552725051033061
901.113083,13.010299956639813
901.217198,13.424226808222063
901.321146,12.30448921378274
901.424284,12.787536009528289
901.527705,13.424226808222063
901.631556,12.30448921378274
901.734901,12.30448921378274
901.838145,13.010299956639813
901.941076,11.46128035678238
902.044603,12.041199826559248
902.148939,12.30448921378274
902.252102,12.041199826559248
902.355421,12.552725051033061
902.459296,12.30448921378274
902.562795,13.424226808222063
902.666612,12.552725051033061
902.770163,12.787536009528289
902.873486,11.46128035678238
902.978838,12.30448921378274
903.082152,12.30448921378274
903.18603,11.760912590556813
903.289658,12.30448921378274
903.39506,11.760912590556813
903.498982,12.787536009528289
903.602894,12.552725051033061
903.705994,13.010299956639813
903.809435,11.760912590556813
903.913261,12.787536009528289
904.017104,13.010299956639813
904.120236,12.041199826559248
904.224771,13.010299956639813
904.328679,12.041199826559248
904.432462,14.62397997898956
904.535365,12.787536009528289
904.639633,13.979400086720377
904.743551,13.010299956639813
904.847697,13.424226808222063
904.951056,15.051499783199061
905.055138,13.617278360175929
905.158753,13.80211241711606
905.262672,14.14973347970818
905.370604,12.552725051033061
905.474494,13.979400086720377
905.578273,13.80211241711606
905.682243,13.424226808222063
905.785351,14.62397997898956
905.888533,14.913616938342727
905.992328,14.62397997898956
906.095895,13.424226808222063
906.199363,13.010299956639813
906.303891,13.010299956639813
906.407648,15.68201724066995
906.510595,15.185139398778876
906.613742,13.424226808222063
906.719005,14.471580313422193
906.822752,15.051499783199061
906.931254,15.314789170422552
907.03503,13.80211241711606
907.138887,13.979400086720377
907.242488,13.424226808222063
907.349017,14.913616938342727
907.452954,13.979400086720377
907.556734,14.913616938342727
907.659933,14.771212547196624
907.762966,15.185139398778876
907.866256,14.313637641589875
907.970134,14.14973347970818
908.073288,13.222192947339193
908.1772,13.424226808222063
908.280897,13.424226808222063
908.38399,15.185139398778876
908.4871,13.617278360175929
908.59055,12.041199826559248
908.695564,13.617278360175929
908.801365,14.913616938342727
908.905128,12.041199826559248
909.008586,13.979400086720377
909.11168,13.617278360175929
909.215233,13.617278360175929
909.319126,13.979400086720377
909.422709,14.313637641589875
909.525827,14.471580313422193
909.629047,14.14973347970818
909.732451,13.222192947339193
909.835602,14.14973347970818
909.939572,14.471580313422193
910.042882,14.62397997898956
910.14663,13.80211241711606
910.249936,13.979400086720377
910.353694,14.62397997898956
910.459551,14.62397997898956
910.563469,14.471580313422193
910.667544,12.552725051033061
910.770568,13.617278360175929
910.874163,15.051499783199061
910.977966,14.313637641589875
911.081197,12.30448921378274
911.184303,14.62397997898956
911.288399,13.80211241711606
911.392222,13.222192947339193
911.49522,13.979400086720377
911.598495,13.222192947339193
911.70268,11.46128035678238
911.806767,13.222192947339193
911.910285,12.30448921378274
912.013625,12.787536009528289
912.117798,16.901960800285135
912.226089,18.86490725172482
912.32952,21.13943352306837
912.433088,19.395192526186186
912.535956,17.634279935629372
912.63912,14.471580313422193
912.742181,13.222192947339193
912.845211,13.424226808222063
912.94824,13.617278360175929
913.051577,14.471580313422193
913.155646,15.185139398778876
913.259679,14.14973347970818
913.362838,14.14973347970818
913.466949,14.14973347970818
913.570086,14.471580313422193
913.673669,13.979400086720377
913.776708,14.313637641589875
913.879772,14.14973347970818
913.982842,14.771212547196624
914.086271,13.979400086720377
914.189603,14.471580313422193
914.292714,14.14973347970818
914.401499,14.62397997898956
914.504987,14.14973347970818
914.613328,14.14973347970818
914.722491,14.313637641589875
914.831319,13.617278360175929
914.934694,14.14973347970818
915.037945,14.771212547196624
915.140938,13.979400086720377
915.244275,13.80211241711606
915.348721,14.62397997898956
915.45218,13.979400086720377
915.558383,13.617278360175929
915.661959,14.14973347970818
915.765971,13.979400086720377
915.869138,14.14973347970818
915.973491,14.313637641589875
916.076676,13.424226808222063
916.180143,14.313637641589875
916.284276,14.14973347970818
916.393056,14.14973347970818
916.496405,14.313637641589875
916.600153,14.313637641589875
916.703637,14.313637641589875
916.808386,14.62397997898956
916.912448,14.14973347970818
917.022359,13.979400086720377
917.127311,14.14973347970818
917.232355,13.617278360175929
917.335776,14.313637641589875
917.439957,14.313637641589875
917.543723,13.424226808222063
917.646833,13.222192947339193
917.750461,13.80211241711606
917.854409,13.424226808222063
917.958356,14.913616938342727
918.061559,13.424226808222063
918.166861,13.424226808222063
918.271729,13.222192947339193
918.374829,14.14973347970818
918.477942,14.14973347970818
918.581119,13.222192947339193
918.684802,13.424226808222063
918.788248,16.720978579357176
918.891501,14.313637641589875
918.995304,14.471580313422193
919.099163,14.771212547196624
919.202215,14.913616938342727
919.305432,14.913616938342727
919.408738,14.771212547196624
919.512559,13.979400086720377
919.619644,14.313637641589875
919.722687,13.979400086720377
919.826119,14.62397997898956
919.929387,14.14973347970818
920.033156,14.62397997898956
920.136997,14.771212547196624
920.240857,13.979400086720377
920.344311,14.14973347970818
920.447907,14.313637641589875
920.550998,14.14973347970818
920.65425,14.62397997898956
920.758894,13.617278360175929
920.86305,14.471580313422193
920.967754,13.979400086720377
921.072838,14.913616938342727
921.177771,14.471580313422193
921.281363,14.471580313422193
921.384404,14.471580313422193
921.487564,14.313637641589875
921.590768,14.313637641589875
921.694678,14.471580313422193
921.79816,14.313637641589875
921.901124,14.14973347970818
922.004685,13.80211241711606
922.114633,13.979400086720377
922.222015,14.471580313422193
922.325632,14.62397997898956
922.429778,13.80211241711606
922.534162,13.979400086720377
922.637988,14.771212547196624
922.741601,13.424226808222063
922.845439,14.14973347970818
922.949296,14.62397997898956
923.05322,14.62397997898956
923.157527,14.62397997898956
923.261419,14.313637641589875
923.365298,13.80211241711606
923.468801,14.313637641589875
923.572965,14.313637641589875
923.67699,13.80211241711606
923.780368,13.617278360175929
923.885163,14.14973347970818
923.989299,16.127838567197355
924.093148,14.14973347970818
924.196222,17.24275869600789
924.299465,14.313637641589875
924.403156,14.471580313422193
924.506948,13.979400086720377
924.61116,14.471580313422193
924.714841,14.471580313422193
924.818807,14.313637641589875
924.922654,13.424226808222063
925.025298,14.14973347970818
925.12852,13.80211241711606
925.231868,14.471580313422193
925.340131,14.313637641589875
925.443548,13.617278360175929
925.547969,13.80211241711606
925.651818,13.222192947339193
925.755372,13.617278360175929
925.858761,14.313637641589875
925.96318,13.979400086720377
926.067189,14.471580313422193
926.170899,14.313637641589875
926.274423,15.051499783199061
926.37814,13.80211241711606
926.481915,14.14973347970818
926.58527,14.14973347970818
926.689442,13.617278360175929
926.793357,14.471580313422193
926.897212,13.80211241711606
927.00031,14.471580313422193
927.103457,14.14973347970818
927.20765,14.913616938342727
927.31219,13.424226808222063
927.415665,14.14973347970818
927.518712,13.424226808222063
927.622154,13.979400086720377
927.731269,14.313637641589875
927.835048,15.051499783199061
927.93887,13.617278360175929
928.042316,14.771212547196624
928.146395,14.913616938342727
928.24994,14.313637641589875
928.352892,14.14973347970818
928.455964,14.313637641589875
928.558967,14.62397997898956
928.661929,13.80211241711606
928.765245,14.313637641589875
928.869201,14.62397997898956
928.973164,14.62397997898956
929.077312,14.313637641589875
929.181245,14.913616938342727
929.28454,14.62397997898956
929.388552,14.471580313422193
929.492452,14.471580313422193
929.599538,13.979400086720377
929.702862,14.313637641589875
929.806246,14.471580313422193
929.910086,14.14973347970818
930.013933,14.62397997898956
930.117263,14.771212547196624
930.221296,13.979400086720377
930.32526,14.471580313422193
930.433951,14.771212547196624
930.539433,14.313637641589875
930.647071,14.771212547196624
930.750203,15.051499783199061
930.853486,14.471580313422193
930.957253,14.14973347970818
931.061589,14.771212547196624
931.165595,14.771212547196624
931.269956,14.313637641589875
931.37373,14.771212547196624
931.477093,14.14973347970818
931.580892,14.62397997898956
931.684595,14.771212547196624
931.78774,14.471580313422193
931.891225,14.913616938342727
931.995457,14.471580313422193
932.104473,14.313637641589875
932.207782,14.313637641589875
932.31135,14.771212547196624
932.41475,14.62397997898956
932.518231,13.979400086720377
932.621415,14.313637641589875
932.725583,14.471580313422193
932.831591,14.771212547196624
932.941376,14.313637641589875
933.045176,14.14973347970818
933.149383,14.313637641589875
933.255465,14.471580313422193
933.359211,14.313637641589875
933.462117,14.62397997898956
933.565293,13.979400086720377
933.669556,14.913616938342727
933.773194,13.979400086720377
933.87626,13.979400086720377
933.97954,14.14973347970818
934.083389,14.62397997898956
934.190744,13.80211241711606
934.293771,14.471580313422193
934.396935,13.80211241711606
934.50016,14.14973347970818
934.603891,14.62397997898956
934.707239,13.979400086720377
934.810977,13.617278360175929
934.914264,14.313637641589875
935.018478,14.471580313422193
935.122463,14.313637641589875
935.226158,14.14973347970818
935.329159,14.471580313422193
935.433639,14.14973347970818
935.537514,14.313637641589875
935.640609,15.440680443502757
935.74389,14.14973347970818
935.848091,14.471580313422193
935.95201,14.771212547196624
936.055007,13.424226808222063
936.158083,15.051499783199061
936.261363,14.313637641589875
936.365134,14.771212547196624
936.468031,14.14973347970818
936.571188,14.313637641589875
936.674521,13.979400086720377
936.783094,14.771212547196624
936.891692,13.979400086720377
936.995019,14.771212547196624
937.098429,14.14973347970818
937.202455,14.313637641589875
937.306323,14.313637641589875
937.409393,26.989700043360187
937.513926,15.051499783199061
937.617918,15.185139398778876
937.721012,15.797835966168101
937.824922,13.424226808222063
937.929765,12.041199826559248
938.033363,15.314789170422552
938.136513,16.532125137753436
938.239635,30.740846890282437
938.3436,20.086001717619176
938.447463,18.573324964312686
938.550708,18.633228601204557
938.653894,15.440680443502757
938.758604,11.139433523068368
938.86289,13.617278360175929
938.966538,14.14973347970818
939.069515,14.313637641589875
939.173052,13.979400086720377
939.282279,14.62397997898956
939.390353,14.14973347970818
939.494234,13.979400086720377
939.59997,13.80211241711606
939.70397,15.314789170422552
939.812262,14.313637641589875
939.916206,14.771212547196624
940.020211,13.979400086720377
940.123339,13.010299956639813
940.232528,13.979400086720377
940.336521,15.185139398778876
940.439973,15.051499783199061
940.543104,14.913616938342727
940.646376,16.020599913279625
940.750509,14.771212547196624
940.854733,13.010299956639813
940.964674,14.771212547196624
941.068475,14.14973347970818
941.172317,15.563025007672874
941.275727,14.14973347970818
941.379756,11.46128035678238
941.483609,13.80211241711606
941.587123,16.020599913279625
941.690375,18.06179973983887
941.79425,19.912260756924947
941.903076,17.558748556724915
942.006374,18.920946026904804
942.11019,17.781512503836435
942.213339,15.68201724066995
942.316427,15.051499783199061
942.420734,14.913616938342727
942.52539,13.222192947339193
942.629476,15.910646070264992
942.735311,14.471580313422193
942.838989,15.185139398778876
942.942112,14.471580313422193
943.045229,15.051499783199061
943.148257,14.913616938342727
943.251317,13.80211241711606
943.354728,14.913616938342727
943.45898,14.771212547196624
943.562207,14.771212547196624
943.666582,14.62397997898956
943.769676,14.14973347970818
943.872645,14.313637641589875
943.975196,17.323937598229687
944.078126,14.313637641589875
944.181163,14.913616938342727
944.284187,15.051499783199061
944.38765,14.771212547196624
944.490887,14.62397997898956
944.594695,14.471580313422193
944.698299,14.14973347970818
944.801256,14.471580313422193
944.904336,27.85329835010767
945.007476,14.14973347970818
945.112231,14.471580313422193
945.215814,13.979400086720377
945.318962,14.62397997898956
945.422358,14.771212547196624
945.527742,14.913616938342727
945.631755,14.771212547196624
945.735097,14.471580313422193
945.838958,14.471580313422193
945.942652,13.979400086720377
946.051393,14.313637641589875
946.154459,14.771212547196624
946.257545,14.62397997898956
946.360661,14.62397997898956
946.464276,14.313637641589875
946.568338,13.222192947339193
946.672005,13.979400086720377
946.775139,14.471580313422193
946.87831,14.471580313422193
946.981682,14.14973347970818
947.085276,13.80211241711606
947.188633,14.471580313422193
947.294281,14.62397997898956
947.398536,13.617278360175929
947.502306,13.424226808222063
947.605494,14.471580313422193
947.708878,14.62397997898956
947.812664,14.913616938342727
947.91658,13.979400086720377
948.021532,14.313637641589875
948.125112,14.913616938342727
948.229101,13.979400086720377
948.332755,14.14973347970818
948.436155,13.80211241711606
948.539347,14.14973347970818
948.642742,14.471580313422193
948.746448,14.313637641589875
948.849527,14.471580313422193
948.954007,14.14973347970818
949.058128,14.313637641589875
949.161719,14.913616938342727
949.264916,14.14973347970818
949.368139,14.771212547196624
949.471758,14.14973347970818
949.575472,14.313637641589875
949.679574,14.14973347970818
949.784328,13.80211241711606
949.888232,14.313637641589875
949.992243,13.80211241711606
950.099917,13.979400086720377
950.203642,14.313637641589875
950.307314,14.313637641589875
950.410814,13.979400086720377
950.51421,15.68201724066995
950.617186,13.979400086720377
950.720238,14.913616938342727
950.823584,13.617278360175929
950.927406,14.771212547196624
951.030578,13.617278360175929
951.133784,13.979400086720377
951.23767,14.313637641589875
951.341022,14.471580313422193
951.445249,14.14973347970818
951.548952,14.62397997898956
951.652672,14.14973347970818
951.755534,14.14973347970818
951.859022,14.14973347970818
951.962111,13.424226808222063
952.065466,14.313637641589875
952.170136,14.62397997898956
952.274183,14.913616938342727
952.378219,14.14973347970818
952.481996,13.979400086720377
952.585385,13.979400086720377
952.689469,13.979400086720377
952.793515,14.62397997898956
952.898509,15.185139398778876
953.002085,14.62397997898956
953.115246,14.313637641589875
953.23051,14.913616938342727
953.334724,14.913616938342727
953.438543,14.62397997898956
953.545242,14.313637641589875
953.649076,14.14973347970818
953.752903,14.62397997898956
953.856753,14.14973347970818
953.960443,13.979400086720377
954.067148,14.913616938342727
954.170927,13.979400086720377
954.274951,14.913616938342727
954.378656,14.771212547196624
954.482892,14.913616938342727
954.586947,14.313637641589875
954.690616,14.62397997898956
954.793751,14.62397997898956
954.899793,14.62397997898956
955.004058,15.185139398778876
955.107991,15.051499783199061
955.210969,14.62397997898956
955.314406,14.771212547196624
955.418195,15.440680443502757
955.521883,14.913616938342727
955.625197,14.771212547196624
955.729888,15.314789170422552
955.833329,14.913616938342727
955.937282,18.06179973983887
956.041011,15.563025007672874
956.144331,14.913616938342727
956.248262,14.313637641589875
956.352526,15.051499783199061
956.45648,14.62397997898956
956.55973,15.185139398778876
956.662907,14.771212547196624
956.766316,15.314789170422552
956.869351,14.313637641589875
956.97257,14.471580313422193
957.077109,14.471580313422193
957.181571,14.913616938342727
957.289858,14.471580313422193
957.393252,14.62397997898956
957.49685,14.62397997898956
957.60092,14.62397997898956
957.70472,14.771212547196624
957.809429,14.913616938342727
957.912898,14.62397997898956
958.016964,14.771212547196624
958.120611,14.913616938342727
958.224045,15.051499783199061
958.32842,14.913616938342727
958.432424,14.471580313422193
958.536624,14.471580313422193
958.63977,15.051499783199061
958.743086,14.14973347970818
958.850089,15.185139398778876
958.95351,14.14973347970818
959.05673,14.313637641589875
959.160503,14.913616938342727
959.264218,14.913616938342727
959.367104,15.051499783199061
959.470217,14.913616938342727
959.573568,14.471580313422193
959.680647,14.771212547196624
959.783693,15.051499783199061
959.886892,14.913616938342727
959.990087,14.471580313422193
960.093093,14.471580313422193
960.196067,15.185139398778876
960.299467,15.051499783199061
960.403279,14.62397997898956
960.50656,14.62397997898956
960.609671,15.314789170422552
960.712776,15.185139398778876
960.818574,15.051499783199061
960.931402,15.051499783199061
961.034519,14.62397997898956
961.137701,14.771212547196624
961.241362,27.48962861256161
961.344867,14.771212547196624
961.448786,14.913616938342727
961.552495,14.471580313422193
961.655286,14.471580313422193
961.758489,14.471580313422193
961.861888,15.051499783199061
961.966379,14.771212547196624
962.071514,15.314789170422552
962.175729,14.62397997898956
962.279652,15.185139398778876
962.383596,14.62397997898956
962.487821,14.771212547196624
962.592931,15.185139398778876
962.697341,14.313637641589875
962.801057,15.185139398778876
962.904265,14.62397997898956
963.009354,14.771212547196624
963.11298,15.563025007672874
963.215927,15.314789170422552
963.318883,14.771212547196624
963.422183,15.314789170422552
963.525379,14.771212547196624
963.62879,14.913616938342727
963.732573,15.68201724066995
963.835486,15.314789170422552
963.938534,15.051499783199061
964.041783,15.440680443502757
964.145578,14.62397997898956
964.248977,14.913616938342727
964.352707,14.62397997898956
964.455915,14.913616938342727
964.559448,14.62397997898956
964.663947,14.471580313422193
964.767676,15.051499783199061
964.871379,14.62397997898956
964.975769,14.62397997898956
965.079418,14.771212547196624
965.183216,14.14973347970818
965.286486,14.771212547196624
965.389666,14.313637641589875
965.493058,15.68201724066995
965.595962,14.62397997898956
965.699123,15.440680443502757
965.802278,15.185139398778876
965.905235,15.68201724066995
966.008438,14.471580313422193
966.112116,15.440680443502757
966.215338,15.68201724066995
966.318638,15.185139398778876
966.421773,15.440680443502757
966.525094,14.771212547196624
966.629465,14.771212547196624
966.733623,15.440680443502757
966.837629,14.14973347970818
966.941299,15.185139398778876
967.04468,15.910646070264992
967.150084,15.051499783199061
967.253713,15.440680443502757
967.35694,14.771212547196624
967.459928,15.440680443502757
967.563404,15.051499783199061
967.667338,14.913616938342727
967.770504,15.314789170422552
967.8735,14.771212547196624
967.977091,14.471580313422193
968.080898,14.62397997898956
968.185009,14.471580313422193
968.28886,14.471580313422193
968.392467,14.471580313422193
968.495278,14.771212547196624
968.598762,14.771212547196624
968.701954,14.14973347970818
968.80529,14.313637641589875
968.908295,14.771212547196624
969.011695,14.14973347970818
969.115381,14.62397997898956
969.219004,14.771212547196624
969.322859,14.771212547196624
969.425882,14.913616938342727
969.529136,14.62397997898956
969.633142,15.185139398778876
969.736798,15.051499783199061
969.840174,14.313637641589875
969.944334,14.913616938342727
970.049066,14.471580313422193
970.152799,14.62397997898956
970.255934,14.913616938342727
970.359563,14.471580313422193
970.463406,15.051499783199061
970.567307,14.471580313422193
970.670269,14.913616938342727
970.773667,14.62397997898956
970.877495,14.313637641589875
970.980592,14.913616938342727
971.083722,14.913616938342727
971.187897,14.313637641589875
971.291554,14.62397997898956
971.395219,15.185139398778876
971.498781,15.051499783199061
971.602126,15.051499783199061
971.705952,15.185139398778876
971.80917,14.313637641589875
971.912804,15.051499783199061
972.015992,14.771212547196624
972.11947,15.314789170422552
972.223288,14.771212547196624
972.327292,14.62397997898956
972.430668,14.471580313422193
972.534247,14.913616938342727
972.63822,14.771212547196624
972.74152,14.14973347970818
972.845247,14.62397997898956
972.949112,14.771212547196624
973.052662,15.051499783199061
973.155452,14.913616938342727
973.258612,15.051499783199061
973.361874,15.051499783199061
973.465413,14.471580313422193
973.569641,15.051499783199061
973.675146,15.314789170422552
973.77885,14.313637641589875
973.884156,13.80211241711606
973.987772,14.771212547196624
974.090765,14.14973347970818
974.193842,15.314789170422552
974.296868,15.051499783199061
974.399961,14.313637641589875
974.503115,14.313637641589875
974.606299,14.471580313422193
974.709397,14.62397997898956
974.812438,15.314789170422552
974.915242,14.913616938342727
975.018678,14.313637641589875
975.122553,14.913616938342727
975.229791,13.979400086720377
975.332823,14.913616938342727
975.436317,14.913616938342727
975.540455,14.471580313422193
975.644301,14.313637641589875
975.749529,15.051499783199061
975.852838,14.62397997898956
975.956997,14.471580313422193
976.060852,14.313637641589875
976.164536,14.313637641589875
976.267825,14.313637641589875
976.37174,14.771212547196624
976.47522,15.314789170422552
976.578622,14.771212547196624
976.682664,13.979400086720377
976.791274,14.471580313422193
976.895054,15.185139398778876
976.998836,14.471580313422193
977.10335,15.185139398778876
977.207164,15.051499783199061
977.310733,27.25094521081469
977.414275,15.314789170422552
977.520057,15.440680443502757
977.623707,14.471580313422193
977.726728,14.62397997898956
977.829797,14.313637641589875
977.932945,14.62397997898956
978.035983,14.471580313422193
978.139027,14.313637641589875
978.242255,14.471580313422193
978.347005,14.913616938342727
978.45166,14.471580313422193
978.55487,14.913616938342727
978.65882,14.62397997898956
978.762617,15.68201724066995
978.865399,14.913616938342727
978.968742,15.314789170422552
979.072358,15.051499783199061
979.175324,14.62397997898956
979.278758,15.185139398778876
979.382275,14.771212547196624
979.485193,15.051499783199061
979.588434,14.471580313422193
979.691844,14.62397997898956
979.795204,15.185139398778876
979.898247,15.563025007672874
980.001428,15.185139398778876
980.106893,15.797835966168101
980.211004,14.471580313422193
980.315926,14.313637641589875
980.419861,15.440680443502757
980.523113,15.563025007672874
980.628025,14.913616938342727
980.73256,14.913616938342727
980.835287,14.771212547196624
980.938981,15.051499783199061
981.042962,15.185139398778876
981.147131,14.62397997898956
981.250448,14.471580313422193
981.353691,15.051499783199061
981.457573,14.771212547196624
981.561318,15.314789170422552
981.66465,13.617278360175929
981.768561,14.62397997898956
981.872226,14.14973347970818
981.982316,13.80211241711606
982.090145,14.14973347970818
982.194271,13.222192947339193
982.299613,13.80211241711606
982.402981,14.14973347970818
982.50627,14.313637641589875
982.609528,14.313637641589875
982.713862,14.313637641589875
982.817509,14.313637641589875
982.920443,13.979400086720377
983.023609,13.010299956639813
983.127532,16.020599913279625
983.231308,14.14973347970818
983.334608,15.185139398778876
983.43796,13.617278360175929
983.541349,13.979400086720377
983.651197,14.313637641589875
983.755322,13.617278360175929
983.859321,13.617278360175929
983.962531,14.913616938342727
984.065323,13.80211241711606
984.168849,13.80211241711606
984.272546,14.471580313422193
984.375567,14.771212547196624
984.479314,14.14973347970818
984.583182,14.313637641589875
984.688024,13.617278360175929
984.791382,13.222192947339193
984.895154,14.14973347970818
984.998441,15.910646070264992
985.104032,15.440680443502757
985.208037,15.797835966168101
985.313599,15.440680443502757
985.416919,16.232492903979004
985.522346,15.440680443502757
985.630981,15.051499783199061
985.734822,15.051499783199061
985.839927,15.314789170422552
985.943526,15.440680443502757
986.047416,15.68201724066995
986.151283,14.62397997898956
986.255787,15.797835966168101
986.359519,15.440680443502757
986.462652,15.440680443502757
986.57035,15.563025007672874
986.675572,15.797835966168101
986.780682,15.563025007672874
986.883674,15.051499783199061
986.990972,16.127838567197355
987.095088,15.563025007672874
987.204465,14.913616938342727
987.307375,15.440680443502757
987.410549,15.314789170422552
987.513772,14.913616938342727
987.62193,15.051499783199061
987.725251,15.797835966168101
987.828194,15.563025007672874
987.931772,14.62397997898956
988.035346,15.68201724066995
988.13888,15.797835966168101
988.241954,15.563025007672874
988.345407,15.314789170422552
988.453857,16.232492903979004
988.557021,14.913616938342727
988.660698,15.051499783199061
988.764255,15.910646070264992
988.871725,16.020599913279625
988.980594,15.910646070264992
989.083886,15.563025007672874
989.187792,15.185139398778876
989.29134,15.797835966168101
989.394647,15.797835966168101
989.498304,16.232492903979004
989.601496,15.440680443502757
989.704599,15.314789170422552
989.807638,15.563025007672874
989.911074,15.797835966168101
990.01519,14.913616938342727
990.119595,14.913616938342727
990.223763,14.62397997898956
990.346295,14.313637641589875
990.450193,14.771212547196624
990.553195,15.185139398778876
990.656267,14.62397997898956
990.759934,15.563025007672874
990.863482,15.440680443502757
990.966522,15.910646070264992
991.069492,15.185139398778876
991.172482,16.812412373755873
991.275317,15.910646070264992
991.378329,15.563025007672874
991.481372,15.68201724066995
991.584424,15.797835966168101
991.687424,16.020599913279625
991.790617,16.020599913279625
991.893635,15.797835966168101
991.996985,15.910646070264992
992.100866,15.051499783199061
992.204402,24.548448600085102
992.307932,15.051499783199061
992.411162,15.563025007672874
992.51485,14.771212547196624
992.617972,14.771212547196624
992.721079,15.314789170422552
992.824557,15.910646070264992
992.927976,15.185139398778876
993.031679,15.314789170422552
993.135369,15.563025007672874
993.238893,15.314789170422552
993.342821,16.020599913279625
993.446764,14.913616938342727
993.550224,15.051499783199061
993.65319,14.771212547196624
993.756883,14.62397997898956
993.860904,15.051499783199061
993.964368,14.14973347970818
994.067502,14.913616938342727
994.170763,14.313637641589875
994.274503,14.471580313422193
994.377912,15.051499783199061
994.48136,14.913616938342727
994.585613,14.913616938342727
994.6896,14.313637641589875
994.793579,14.471580313422193
994.897397,15.051499783199061
995.000497,14.313637641589875
995.103712,14.771212547196624
995.206809,14.771212547196624
995.312182,14.62397997898956
995.415425,15.051499783199061
995.518557,14.62397997898956
995.621721,14.62397997898956
995.724932,15.051499783199061
995.82881,14.62397997898956
995.93285,14.471580313422193
996.037309,14.913616938342727
996.140515,14.14973347970818
996.244039,14.313637641589875
996.347776,14.471580313422193
996.450877,15.185139398778876
996.553964,13.424226808222063
996.659226,14.771212547196624
996.762796,14.62397997898956
996.87128,14.62397997898956
996.975138,14.14973347970818
997.080722,14.62397997898956
997.184716,14.313637641589875
997.288254,14.313637641589875
997.391446,15.051499783199061
997.4951,14.771212547196624
997.604931,14.913616938342727
997.707831,15.051499783199061
997.811066,15.051499783199061
997.914875,14.771212547196624
998.023064,15.185139398778876
998.126016,15.185139398778876
998.229155,14.771212547196624
998.332304,15.185139398778876
998.435422,15.563025007672874
998.538422,15.440680443502757
998.64154,15.563025007672874
998.744894,15.185139398778876
998.848651,15.440680443502757
998.951998,14.62397997898956
999.055378,14.913616938342727
999.15882,14.913616938342727
999.262575,14.313637641589875
999.365933,14.913616938342727
999.468845,14.62397997898956
999.571995,14.62397997898956
999.675285,15.051499783199061
999.779104,14.913616938342727
999.882405,15.314789170422552
999.985312,14.913616938342727
1000.088492,14.313637641589875
1000.191608,15.185139398778876
1000.294897,13.979400086720377
1000.403968,14.771212547196624
1000.509301,14.62397997898956
1000.613356,14.771212547196624
1000.717483,15.440680443502757
1000.821157,14.62397997898956
1000.925026,14.313637641589875
1001.028434,14.913616938342727
1001.131947,14.771212547196624
1001.235116,15.68201724066995
1001.339431,14.471580313422193
1001.442901,14.471580313422193
1001.546856,14.913616938342727
1001.649935,15.314789170422552
1001.752852,15.185139398778876
1001.85601,15.051499783199061
1001.959017,14.913616938342727
1002.062185,15.051499783199061
1002.165535,15.440680443502757
1002.270971,17.781512503836435
1002.375281,14.471580313422193
1002.479206,13.617278360175929
1002.58302,13.979400086720377
1002.688181,15.051499783199061
1002.79334,13.617278360175929
1002.897321,13.424226808222063
1003.001059,12.30448921378274
1003.104767,12.30448921378274
1003.210868,12.787536009528289
1003.314824,10.79181246047625
1003.418587,12.30448921378274
1003.522012,13.010299956639813
1003.626278,12.30448921378274
1003.730049,11.760912590556813
1003.83314,13.424226808222063
1003.936291,13.222192947339193
1004.040522,12.787536009528289
1004.145159,12.787536009528289
1004.250081,12.552725051033061
1004.353853,13.222192947339193
1004.456928,13.617278360175929
1004.559899,17.781512503836435
1004.662762,12.552725051033061
1004.766547,13.424226808222063
1004.870004,12.787536009528289
1004.973268,13.010299956639813
1005.076502,12.787536009528289
1005.17963,12.30448921378274
1005.283033,12.552725051033061
1005.390959,12.787536009528289
1005.494392,13.010299956639813
1005.599351,12.552725051033061
1005.703239,13.617278360175929
1005.806805,12.787536009528289
1005.910205,13.010299956639813
1006.013307,13.617278360175929
1006.117002,13.424226808222063
1006.221777,13.222192947339193
1006.325762,13.80211241711606
1006.429605,12.787536009528289
1006.533546,13.010299956639813
1006.636936,13.617278360175929
1006.740915,12.787536009528289
1006.84473,13.80211241711606
1006.948297,12.787536009528289
1007.051865,12.787536009528289
1007.156132,12.552725051033061
1007.259831,12.787536009528289
1007.363782,11.760912590556813
1007.468452,12.787536009528289
1007.572711,12.552725051033061
1007.676739,12.552725051033061
1007.779928,13.222192947339193
1007.883396,15.910646070264992
1007.987615,12.30448921378274
1008.091544,13.222192947339193
1008.20145,12.787536009528289
1008.304743,12.787536009528289
1008.408157,12.552725051033061
1008.511838,13.010299956639813
1008.615069,12.552725051033061
1008.718818,12.30448921378274
1008.82246,11.46128035678238
1008.926163,12.041199826559248
1009.029315,12.552725051033061
1009.135789,13.222192947339193
1009.239936,13.010299956639813
1009.343689,12.30448921378274
1009.446724,13.010299956639813
1009.550191,13.222192947339193
1009.653866,13.222192947339193
1009.756772,12.787536009528289
1009.85999,12.552725051033061
1009.963705,12.30448921378274
1010.069483,13.222192947339193
1010.17271,12.041199826559248
1010.27566,13.424226808222063
1010.378839,13.010299956639813
1010.482055,13.424226808222063
1010.585272,12.041199826559248
1010.688189,11.760912590556813
1010.791304,12.30448921378274
1010.894548,12.30448921378274
1010.998087,11.760912590556813
1011.102663,11.46128035678238
1011.206658,12.787536009528289
1011.310002,12.552725051033061
1011.415128,12.041199826559248
1011.524583,13.222192947339193
1011.632709,12.787536009528289
1011.738103,13.617278360175929
1011.848459,12.552725051033061
1011.951528,13.424226808222063
1012.05466,12.787536009528289
1012.158263,13.010299956639813
1012.262105,12.30448921378274
1012.365728,13.617278360175929
1012.469383,13.010299956639813
1012.572944,13.010299956639813
1012.676404,12.041199826559248
1012.780403,12.787536009528289
1012.884943,12.30448921378274
1012.990482,13.617278360175929
1013.094001,13.222192947339193
1013.197749,13.222192947339193
1013.300771,13.010299956639813
1013.403763,13.424226808222063
1013.507978,13.424226808222063
1013.613047,13.424226808222063
1013.716016,13.222192947339193
1013.81936,13.010299956639813
1013.923181,12.787536009528289
1014.026532,13.424226808222063
1014.130732,26.866362692622936
1014.234566,13.617278360175929
1014.338268,13.80211241711606
1014.441741,13.979400086720377
1014.551318,13.222192947339193
1014.654513,13.424226808222063
1014.757733,14.471580313422193
1014.86079,13.979400086720377
1014.964247,13.979400086720377
1015.068261,13.80211241711606
1015.172321,12.552725051033061
1015.279675,12.041199826559248
1015.382706,13.222192947339193
1015.486973,14.14973347970818
1015.59219,12.552725051033061
1015.695402,13.80211241711606
1015.798339,12.787536009528289
1015.901743,13.979400086720377
1016.005349,13.617278360175929
1016.108986,13.80211241711606
1016.212975,13.617278360175929
1016.31673,13.80211241711606
1016.419959,14.771212547196624
1016.523532,15.314789170422552
1016.627489,13.617278360175929
1016.731363,14.471580313422193
1016.83467,13.222192947339193
1016.938486,13.424226808222063
1017.042393,13.424226808222063
1017.145323,13.424226808222063
1017.249837,13.010299956639813
1017.353914,13.979400086720377
1017.457729,26.503075231319364
1017.560734,14.471580313422193
1017.664379,14.471580313422193
1017.768132,15.440680443502757
1017.871267,15.563025007672874
1017.974383,15.051499783199061
1018.07802,15.185139398778876
1018.1819,14.313637641589875
1018.285395,14.62397997898956
1018.388491,14.313637641589875
1018.491757,14.62397997898956
1018.595027,14.771212547196624
1018.698669,15.440680443502757
1018.802011,15.314789170422552
1018.905837,14.913616938342727
1019.009568,15.563025007672874
1019.112846,15.185139398778876
1019.217106,14.771212547196624
1019.321012,15.185139398778876
1019.424519,14.913616938342727
1019.52855,14.771212547196624
1019.632364,15.314789170422552
1019.735602,15.563025007672874
1019.839223,15.185139398778876
1019.943113,14.913616938342727
1020.046372,16.020599913279625
1020.150035,15.440680443502757
1020.253367,15.185139398778876
1020.356985,15.563025007672874
1020.460136,15.563025007672874
1020.563154,15.563025007672874
1020.667275,15.051499783199061
1020.772382,15.440680443502757
1020.875268,15.051499783199061
1020.978634,15.051499783199061
1021.082286,15.185139398778876
1021.185486,14.771212547196624
1021.288702,14.471580313422193
1021.392498,14.471580313422193
1021.495467,14.771212547196624
1021.600564,15.051499783199061
1021.704433,15.563025007672874
1021.808499,14.62397997898956
1021.912559,14.62397997898956
1022.016805,15.051499783199061
1022.120298,15.314789170422552
1022.223687,14.471580313422193
1022.327753,14.771212547196624
1022.431924,15.563025007672874
1022.535327,15.314789170422552
1022.63833,15.910646070264992
1022.741868,15.797835966168101
1022.846932,15.563025007672874
1022.951852,15.440680443502757
1023.055303,15.68201724066995
1023.158401,15.797835966168101
1023.261913,14.771212547196624
1023.365464,15.051499783199061
1023.469168,13.617278360175929
1023.57213,12.552725051033061
1023.675331,14.471580313422193
1023.778734,14.313637641589875
1023.882262,14.913616938342727
1023.985509,15.051499783199061
1024.090962,15.68201724066995
1024.195167,15.185139398778876
1024.299079,15.051499783199061
1024.402581,15.185139398778876
1024.505353,14.62397997898956
1024.608551,14.313637641589875
1024.712123,13.979400086720377
1024.815116,12.787536009528289
1024.918122,13.010299956639813
1025.021304,12.30448921378274
1025.12561,12.552725051033061
1025.231204,13.617278360175929
1025.335115,13.80211241711606
1025.43903,13.80211241711606
1025.543156,13.979400086720377
1025.646313,13.424226808222063
1025.749837,13.617278360175929
1025.854073,13.979400086720377
1025.957769,12.787536009528289
1026.060892,13.617278360175929
1026.164483,14.14973347970818
1026.268405,13.979400086720377
1026.371991,13.80211241711606
1026.475389,15.314789170422552
1026.579387,15.797835966168101
1026.68335,15.314789170422552
1026.786998,15.185139398778876
1026.890053,15.185139398778876
1026.993285,14.771212547196624
1027.096902,14.913616938342727
1027.199853,14.913616938342727
1027.303207,14.913616938342727
1027.408017,14.913616938342727
1027.513003,14.771212547196624
1027.616168,14.62397997898956
1027.719152,14.913616938342727
1027.822627,14.913616938342727
1027.927265,14.913616938342727
1028.032544,15.185139398778876
1028.136602,14.771212547196624
1028.239726,14.913616938342727
1028.34325,15.051499783199061
1028.447352,15.051499783199061
1028.551136,15.440680443502757
1028.65535,15.68201724066995
1028.760296,15.563025007672874
1028.864424,15.314789170422552
1028.973898,15.185139398778876
1029.07806,15.185139398778876
1029.182655,16.020599913279625
1029.28542,15.797835966168101
1029.38891,15.314789170422552
1029.49214,15.68201724066995
1029.597795,15.910646070264992
1029.70156,16.020599913279625
1029.805153,15.563025007672874
1029.908682,16.232492903979004
1030.012116,15.797835966168101
1030.115965,16.020599913279625
1030.219044,15.440680443502757
1030.322085,15.910646070264992
1030.425423,15.440680443502757
1030.535243,15.051499783199061
1030.642882,16.127838567197355
1030.745927,15.910646070264992
1030.849412,15.440680443502757
1030.953219,15.440680443502757
1031.056329,15.68201724066995
1031.159487,16.020599913279625
1031.263059,16.127838567197355
1031.366972,15.563025007672874
1031.470047,15.440680443502757
1031.573236,15.797835966168101
1031.676989,15.68201724066995
1031.780891,15.797835966168101
1031.884814,15.68201724066995
1031.988363,15.68201724066995
1032.091967,15.185139398778876
1032.195963,15.314789170422552
1032.299515,15.68201724066995
1032.403159,15.314789170422552
1032.507216,14.913616938342727
1032.610941,15.797835966168101
1032.714004,16.020599913279625
1032.817402,16.62757831681574
1032.921165,15.910646070264992
1033.024463,15.910646070264992
1033.131897,15.68201724066995
1033.235281,15.797835966168101
1033.339243,15.910646070264992
1033.442822,15.314789170422552
1033.547036,16.127838567197355
1033.650602,16.232492903979004
1033.753673,15.68201724066995
1033.857217,15.68201724066995
1033.961375,15.797835966168101
1034.065456,15.185139398778876
1034.169199,15.440680443502757
1034.272649,15.563025007672874
1034.379953,15.440680443502757
1034.483136,16.020599913279625
1034.586092,15.797835966168101
1034.689119,16.020599913279625
1034.792026,15.910646070264992
1034.895207,16.020599913279625
1034.998976,15.910646070264992
1035.102842,15.797835966168101
1035.206013,15.797835966168101
1035.30899,15.440680443502757
1035.412463,15.185139398778876
1035.517413,15.797835966168101
1035.621295,15.797835966168101
1035.725026,15.314789170422552
1035.827577,15.314789170422552
1035.930694,15.797835966168101
1036.03368,15.68201724066995
1036.136865,15.797835966168101
1036.240337,15.797835966168101
1036.344308,15.797835966168101
1036.449829,16.232492903979004
1036.553591,15.68201724066995
1036.663179,15.051499783199061
1036.767224,15.68201724066995
1036.871093,16.334684555795867
1036.974358,16.020599913279625
1037.078155,15.440680443502757
1037.182065,16.020599913279625
1037.285425,15.440680443502757
1037.388756,27.535830588929066
1037.493191,15.185139398778876
1037.597457,15.314789170422552
1037.701461,15.563025007672874
1037.805222,15.314789170422552
1037.90912,15.797835966168101
1038.013,15.440680443502757
1038.118035,15.314789170422552
1038.221851,15.314789170422552
1038.325342,16.020599913279625
1038.428493,15.185139398778876
1038.531972,15.051499783199061
1038.639215,15.563025007672874
1038.742821,14.913616938342727
1038.846555,15.68201724066995
1038.951487,15.68201724066995
1039.055468,15.910646070264992
1039.159337,15.910646070264992
1039.263246,15.563025007672874
1039.367469,15.563025007672874
1039.471213,15.185139398778876
1039.575274,15.440680443502757
1039.678513,15.051499783199061
1039.782062,15.563025007672874
1039.885393,15.68201724066995
1039.988494,15.910646070264992
1040.091555,15.797835966168101
1040.19515,15.797835966168101
1040.299091,16.127838567197355
1040.402241,16.232492903979004
1040.505322,15.797835966168101
1040.608354,15.68201724066995
1040.711595,16.232492903979004
1040.815158,16.532125137753436
1040.918325,15.797835966168101
1041.021466,16.127838567197355
1041.124698,16.434526764861875
1041.228092,16.127838567197355
1041.331993,15.314789170422552
1041.43583,14.62397997898956
1041.538807,15.440680443502757
1041.642037,15.314789170422552
1041.745298,14.913616938342727
1041.848771,13.424226808222063
1041.951814,14.14973347970818
1042.055022,14.313637641589875
1042.158341,14.62397997898956
1042.262444,14.471580313422193
1042.366651,15.314789170422552
1042.469749,15.910646070264992
1042.574241,15.440680443502757
1042.678105,14.913616938342727
1042.781745,15.051499783199061
1042.884895,14.313637641589875
1042.991186,14.313637641589875
1043.09521,15.440680443502757
1043.198257,15.314789170422552
1043.301282,13.979400086720377
1043.406234,14.913616938342727
1043.509614,14.913616938342727
1043.61254,13.617278360175929
1043.715438,14.913616938342727
1043.818694,16.020599913279625
1043.922368,16.334684555795867
1044.02542,15.314789170422552
1044.12872,16.127838567197355
1044.232966,16.127838567197355
1044.336998,15.440680443502757
1044.440954,16.127838567197355
1044.544934,15.185139398778876
1044.648648,15.910646070264992
1044.753167,15.68201724066995
1044.856277,15.440680443502757
1044.959416,15.185139398778876
1045.062615,15.563025007672874
1045.166724,15.68201724066995
1045.271098,15.68201724066995
1045.375164,16.020599913279625
1045.479712,15.440680443502757
1045.583668,15.185139398778876
1045.693269,15.563025007672874
1045.796423,15.440680443502757
1045.899923,15.797835966168101
1046.004028,15.051499783199061
1046.113243,15.440680443502757
1046.216512,15.563025007672874
1046.320102,15.910646070264992
1046.423978,16.232492903979004
1046.527884,16.720978579357176
1046.63178,15.563025007672874
1046.737223,16.232492903979004
1046.841154,16.901960800285135
1046.944986,16.532125137753436
1047.048146,16.434526764861875
1047.151876,16.232492903979004
1047.254955,16.020599913279625
1047.357867,16.901960800285135
1047.461132,16.720978579357176
1047.564904,16.020599913279625
1047.67526,15.563025007672874
1047.778176,15.910646070264992
1047.881416,15.68201724066995
1047.984673,15.440680443502757
1048.095238,15.051499783199061
1048.198414,15.314789170422552
1048.301589,15.185139398778876
1048.404794,16.020599913279625
1048.508267,15.797835966168101
1048.612038,15.563025007672874
1048.715278,15.563025007672874
1048.818268,15.68201724066995
1048.921574,15.314789170422552
1049.025303,16.020599913279625
1049.12844,16.434526764861875
1049.231814,15.797835966168101
1049.33529,15.68201724066995
1049.440373,15.797835966168101
1049.543444,15.797835966168101
1049.646539,14.62397997898956
1049.749738,15.051499783199061
1049.853227,15.185139398778876
1049.956469,15.185139398778876
1050.059599,15.314789170422552
1050.162936,15.910646070264992
1050.266918,17.634279935629372
1050.370147,15.314789170422552
1050.473344,15.797835966168101
1050.578622,15.563025007672874
1050.683421,15.314789170422552
1050.792546,14.913616938342727
1050.896383,15.797835966168101
1050.999932,15.051499783199061
1051.103902,15.68201724066995
1051.209292,15.563025007672874
1051.313065,15.185139398778876
1051.41613,15.314789170422552
1051.519104,14.471580313422193
1051.622342,17.481880270062003
1051.726102,15.051499783199061
1051.829427,14.913616938342727
1051.933175,15.314789170422552
1052.036198,15.563025007672874
1052.139615,15.440680443502757
1052.243525,14.771212547196624
1052.347646,14.913616938342727
1052.451187,15.68201724066995
1052.554806,15.563025007672874
1052.658605,15.563025007672874
1052.761848,15.314789170422552
1052.865123,15.051499783199061
1052.969236,15.797835966168101
1053.07307,15.797835966168101
1053.176935,15.440680443502757
1053.280233,15.440680443502757
1053.383875,15.563025007672874
1053.488413,15.051499783199061
1053.592362,15.051499783199061
1053.69612,15.314789170422552
1053.800791,14.771212547196624
1053.904314,15.314789170422552
1054.008456,27.90988475088816
1054.113003,15.314789170422552
1054.218194,15.185139398778876
1054.324438,15.440680443502757
1054.428192,15.68201724066995
1054.53124,15.440680443502757
1054.63441,15.440680443502757
1054.739578,15.440680443502757
1054.843578,14.771212547196624
1054.947347,15.563025007672874
1055.050355,15.68201724066995
1055.153752,15.910646070264992
1055.257947,15.185139398778876
1055.361953,15.68201724066995
1055.465693,15.314789170422552
1055.568606,15.185139398778876
1055.67168,15.185139398778876
1055.77519,15.440680443502757
1055.878935,15.68201724066995
1055.981849,15.68201724066995
1056.084924,15.910646070264992
1056.192274,15.910646070264992
1056.296203,16.020599913279625
1056.399533,15.314789170422552
1056.502917,15.440680443502757
1056.605928,15.797835966168101
1056.709384,14.913616938342727
1056.813341,15.440680443502757
1056.917346,15.563025007672874
1057.022194,15.563025007672874
1057.126355,15.563025007672874
1057.230052,15.910646070264992
1057.333226,15.68201724066995
1057.438739,15.314789170422552
1057.542408,15.185139398778876
1057.646504,15.563025007672874
1057.749589,15.314789170422552
1057.852976,15.563025007672874
1057.957,16.020599913279625
1058.061029,15.440680443502757
1058.165222,16.127838567197355
1058.269122,16.020599913279625
1058.373514,15.563025007672874
1058.478145,15.051499783199061
1058.581958,15.563025007672874
1058.685642,15.314789170422552
1058.790856,14.913616938342727
1058.89634,15.051499783199061
1058.999302,14.771212547196624
1059.102488,15.314789170422552
1059.205378,15.185139398778876
1059.308665,14.62397997898956
1059.412219,15.68201724066995
1059.520276,15.797835966168101
1059.623476,15.563025007672874
1059.727335,14.471580313422193
1059.830946,15.314789170422552
1059.934504,15.314789170422552
1060.038201,15.314789170422552
1060.141186,16.020599913279625
1060.244735,15.563025007672874
1060.34834,15.68201724066995
1060.451435,15.910646070264992
1060.554904,16.020599913279625
1060.65886,15.185139398778876
1060.763001,15.440680443502757
1060.867235,15.68201724066995
1060.970984,15.185139398778876
1061.07419,14.62397997898956
1061.180012,14.913616938342727
1061.284022,15.797835966168101
1061.393678,15.563025007672874
1061.498085,15.440680443502757
1061.603717,14.62397997898956
1061.707776,15.440680443502757
1061.811619,15.185139398778876
1061.914899,15.440680443502757
1062.01945,15.68201724066995
1062.12302,15.185139398778876
1062.225954,15.440680443502757
1062.329088,15.440680443502757
1062.432278,15.185139398778876
1062.535244,15.051499783199061
1062.638631,15.440680443502757
1062.742465,14.771212547196624
1062.846022,16.232492903979004
1062.949211,15.440680443502757
1063.05271,15.910646070264992
1063.155737,14.62397997898956
1063.258671,15.68201724066995
1063.361915,15.68201724066995
1063.465574,15.314789170422552
1063.569663,15.563025007672874
1063.673018,15.440680443502757
1063.776699,15.185139398778876
1063.88089,15.185139398778876
1063.985544,27.671558660821805
1064.08942,14.913616938342727
1064.193519,15.314789170422552
1064.302576,15.440680443502757
1064.406347,15.314789170422552
1064.509726,15.68201724066995
1064.621213,15.185139398778876
1064.725114,15.314789170422552
1064.829594,15.797835966168101
1064.932567,15.185139398778876
1065.035236,15.051499783199061
1065.138258,15.051499783199061
1065.241181,15.440680443502757
1065.344141,15.314789170422552
1065.44719,16.020599913279625
1065.550842,15.185139398778876
1065.654668,15.440680443502757
1065.757856,14.913616938342727
1065.86102,15.314789170422552
1065.964192,14.913616938342727
1066.067215,15.68201724066995
1066.170559,16.127838567197355
1066.274694,15.051499783199061
1066.378969,15.440680443502757
1066.482698,15.440680443502757
1066.586826,15.797835966168101
1066.692129,15.314789170422552
1066.79593,15.440680443502757
1066.899134,15.314789170422552
1067.002131,15.910646070264992
1067.105629,14.771212547196624
1067.214675,15.910646070264992
1067.318642,15.910646070264992
1067.421766,14.471580313422193
1067.525394,15.440680443502757
1067.629162,15.68201724066995
1067.732323,15.68201724066995
1067.83539,15.910646070264992
1067.939052,15.797835966168101
1068.042787,15.051499783199061
1068.146418,15.440680443502757
1068.249371,15.910646070264992
1068.352575,16.334684555795867
1068.455704,15.440680443502757
1068.559219,15.563025007672874
1068.662573,16.020599913279625
1068.766172,15.797835966168101
1068.869286,15.563025007672874
1068.972528,14.62397997898956
1069.07611,15.910646070264992
1069.179805,15.797835966168101
1069.283095,15.185139398778876
1069.386611,15.051499783199061
1069.490241,16.127838567197355
1069.593322,15.68201724066995
1069.696309,15.68201724066995
1069.799782,15.051499783199061
1069.903624,15.910646070264992
1070.007718,15.314789170422552
1070.111315,15.563025007672874
1070.214726,15.563025007672874
1070.318487,15.563025007672874
1070.421664,15.563025007672874
1070.525074,15.314789170422552
1070.628412,15.051499783199061
1070.732365,15.797835966168101
1070.840052,15.440680443502757
1070.943408,15.051499783199061
1071.047621,15.563025007672874
1071.153658,15.440680443502757
1071.257246,16.127838567197355
1071.360348,15.797835966168101
1071.463768,15.314789170422552
1071.569639,16.020599913279625
1071.673409,15.68201724066995
1071.776558,15.68201724066995
1071.879859,15.910646070264992
1071.983091,15.910646070264992
1072.08611,15.314789170422552
1072.189277,15.910646070264992
1072.292614,15.797835966168101
1072.396937,28.06179973983887
1072.504402,14.313637641589875
1072.613713,15.185139398778876
1072.716957,14.771212547196624
1072.820268,15.185139398778876
1072.924494,14.14973347970818
1073.028534,14.471580313422193
1073.132539,14.471580313422193
1073.236176,14.313637641589875
1073.339691,14.62397997898956
1073.443673,14.471580313422193
1073.547582,13.979400086720377
1073.65091,13.222192947339193
1073.75768,13.979400086720377
1073.8621,13.80211241711606
1073.966066,15.185139398778876
1074.069086,15.563025007672874
1074.172761,14.913616938342727
1074.27667,14.471580313422193
1074.379879,13.80211241711606
1074.482862,14.62397997898956
1074.591347,15.910646070264992
1074.694973,15.440680443502757
1074.797901,15.051499783199061
1074.901109,15.797835966168101
1075.004905,15.185139398778876
1075.107956,15.314789170422552
1075.211108,15.185139398778876
1075.314567,13.80211241711606
1075.418212,13.617278360175929
1075.522573,13.80211241711606
1075.626516,14.771212547196624
1075.729454,14.313637641589875
1075.832711,15.314789170422552
1075.937634,13.424226808222063
1076.044062,14.14973347970818
1076.147417,14.313637641589875
1076.250801,14.471580313422193
1076.353982,14.771212547196624
1076.458613,14.62397997898956
1076.56304,14.62397997898956
1076.66639,14.913616938342727
1076.770395,14.913616938342727
1076.873684,13.979400086720377
1076.977439,14.62397997898956
1077.081531,14.771212547196624
1077.185313,15.314789170422552
1077.288621,14.771212547196624
1077.394489,15.051499783199061
1077.500587,14.771212547196624
1077.604301,14.62397997898956
1077.707411,14.471580313422193
1077.810632,14.771212547196624
1077.913935,14.771212547196624
1078.02339,14.913616938342727
1078.126413,14.771212547196624
1078.230198,13.979400086720377
1078.334188,14.771212547196624
1078.442294,14.771212547196624
1078.55129,14.313637641589875
1078.654825,14.62397997898956
1078.75875,14.771212547196624
1078.862566,14.471580313422193
1078.965368,15.051499783199061
1079.068429,14.913616938342727
1079.171725,14.471580313422193
1079.280671,14.913616938342727
1079.384021,27.267272090265724
1079.487384,14.471580313422193
1079.59049,14.913616938342727
1079.693748,14.62397997898956
1079.797696,14.14973347970818
1079.903704,13.979400086720377
1080.00734,14.771212547196624
1080.110859,14.771212547196624
1080.214969,14.313637641589875
1080.319266,14.313637641589875
1080.422981,14.471580313422193
1080.527966,15.185139398778876
1080.632084,14.14973347970818
1080.735105,14.313637641589875
1080.83829,14.913616938342727
1080.941976,14.471580313422193
1081.045203,14.14973347970818
1081.148121,14.14973347970818
1081.251325,14.471580313422193
1081.355081,14.771212547196624
1081.46521,14.14973347970818
1081.568249,15.051499783199061
1081.671427,14.62397997898956
1081.774722,14.771212547196624
1081.884363,15.051499783199061
1081.991984,13.979400086720377
1082.096847,14.313637641589875
1082.20184,15.185139398778876
1082.3053,15.563025007672874
1082.408221,14.14973347970818
1082.51137,13.424226808222063
1082.614898,13.617278360175929
1082.718645,15.185139398778876
1082.821873,15.051499783199061
1082.925888,15.563025007672874
1083.029079,15.440680443502757
1083.132607,15.910646070264992
1083.236415,15.185139398778876
1083.339774,15.563025007672874
1083.443463,16.020599913279625
1083.54839,16.334684555795867
1083.653939,16.532125137753436
1083.757261,16.334684555795867
1083.860597,15.563025007672874
1083.963887,14.471580313422193
1084.067581,15.440680443502757
1084.172507,15.440680443502757
1084.275481,15.314789170422552
1084.379847,15.68201724066995
1084.483969,14.771212547196624
1084.587829,15.563025007672874
1084.691819,15.185139398778876
1084.795136,15.440680443502757
1084.898259,14.913616938342727
1085.0013,15.314789170422552
1085.104326,15.440680443502757
1085.207394,14.771212547196624
1085.310507,14.14973347970818
1085.413699,15.185139398778876
1085.517396,15.051499783199061
1085.620655,15.314789170422552
1085.723753,15.314789170422552
1085.829634,15.185139398778876
1085.93356,14.771212547196624
1086.043878,15.440680443502757
1086.147121,15.910646070264992
1086.252402,15.68201724066995
1086.355668,15.185139398778876
1086.459497,15.440680443502757
1086.562668,15.440680443502757
1086.666286,15.051499783199061
1086.770005,14.771212547196624
1086.873159,15.051499783199061
1086.976652,15.440680443502757
1087.080503,14.913616938342727
1087.183625,14.913616938342727
1087.288782,15.314789170422552
1087.39289,15.185139398778876
1087.495895,14.313637641589875
1087.599867,14.913616938342727
1087.703691,14.913616938342727
1087.813278,15.563025007672874
1087.920632,15.910646070264992
1088.023767,14.62397997898956
1088.12786,14.913616938342727
1088.231449,14.913616938342727
1088.334511,14.471580313422193
1088.437721,15.797835966168101
1088.541203,16.62757831681574
1088.644317,16.720978579357176
1088.747345,16.334684555795867
1088.853616,16.62757831681574
1088.957677,17.403626894942438
1089.061169,15.68201724066995
1089.164528,15.68201724066995
1089.268407,14.913616938342727
1089.371748,14.913616938342727
1089.475686,14.471580313422193
1089.57939,14.471580313422193
1089.682345,14.771212547196624
1089.785431,14.62397997898956
1089.888946,14.14973347970818
1089.992801,15.314789170422552
1090.095882,14.913616938342727
1090.199046,15.440680443502757
1090.302412,15.051499783199061
1090.409064,14.313637641589875
1090.512849,13.424226808222063
1090.62051,14.14973347970818
1090.723611,14.313637641589875
1090.828437,16.232492903979004
1090.932341,16.901960800285135
1091.03572,15.797835966168101
1091.139506,15.910646070264992
1091.242564,15.68201724066995
1091.345742,16.020599913279625
1091.449579,16.020599913279625
1091.552907,16.720978579357176
1091.656091,17.075701760979364
1091.759317,15.563025007672874
1091.862921,15.910646070264992
1091.966067,16.232492903979004
1092.069359,16.020599913279625
1092.173414,15.440680443502757
1092.278588,15.314789170422552
1092.382369,15.051499783199061
1092.485572,13.222192947339193
1092.588656,13.222192947339193
1092.691962,13.010299956639813
1092.795923,13.80211241711606
1092.899091,13.424226808222063
1093.00243,14.14973347970818
1093.110602,14.471580313422193
1093.214421,14.313637641589875
1093.318278,13.979400086720377
1093.421333,13.979400086720377
1093.524559,12.787536009528289
1093.628626,14.313637641589875
1093.732561,14.471580313422193
1093.836223,14.313637641589875
1093.939114,16.232492903979004
1094.042528,15.563025007672874
1094.146632,16.334684555795867
1094.250188,16.901960800285135
1094.353531,16.812412373755873
1094.457447,15.68201724066995
1094.560935,13.979400086720377
1094.664893,15.185139398778876
1094.76849,13.80211241711606
1094.871749,18.750612633917
1094.976188,17.323937598229687
1095.081645,18.388490907372553
1095.184788,16.434526764861875
1095.288037,15.314789170422552
1095.390992,13.010299956639813
1095.494346,15.051499783199061
1095.598123,14.313637641589875
1095.701222,15.797835966168101
1095.804327,15.051499783199061
1095.908492,16.812412373755873
1096.013123,15.563025007672874
1096.117137,16.720978579357176
1096.220299,15.440680443502757
1096.323367,15.440680443502757
1096.426524,16.812412373755873
1096.529616,16.020599913279625
1096.632658,15.563025007672874
1096.735979,16.020599913279625
1096.83997,16.62757831681574
1096.94394,16.020599913279625
1097.049393,15.910646070264992
1097.153649,15.68201724066995
1097.258397,14.62397997898956
1097.361312,15.314789170422552
1097.464601,13.80211241711606
1097.568528,14.313637641589875
1097.671961,27.041505168397993
1097.775414,13.979400086720377
1097.878501,13.80211241711606
1097.981514,14.471580313422193
1098.085098,14.471580313422193
1098.189255,15.563025007672874
1098.29222,13.80211241711606
1098.395533,14.313637641589875
1098.499824,14.14973347970818
1098.604156,14.14973347970818
1098.708063,13.222192947339193
1098.811711,14.14973347970818
1098.914728,14.62397997898956
1099.017854,14.471580313422193
1099.120909,14.913616938342727
1099.224126,13.979400086720377
1099.328068,13.979400086720377
1099.432078,12.787536009528289
1099.539055,12.041199826559248
1099.642639,12.041199826559248
1099.745201,13.010299956639813
1099.848365,13.222192947339193
1099.951461,12.787536009528289
1100.05451,13.010299956639813
1100.157591,13.222192947339193
1100.260727,12.552725051033061
1100.364232,13.222192947339193
1100.467493,12.30448921378274
1100.577115,12.787536009528289
1100.680343,12.30448921378274
1100.784467,13.424226808222063
1100.889539,12.787536009528289
1100.993478,12.787536009528289
1101.097447,13.80211241711606
1101.200466,13.010299956639813
1101.304032,13.010299956639813
1101.408069,12.30448921378274
1101.511367,13.424226808222063
1101.615145,12.552725051033061
1101.719002,12.30448921378274
1101.822951,12.552725051033061
1101.92698,13.010299956639813
1102.030965,12.552725051033061
1102.134613,13.010299956639813
1102.240188,13.424226808222063
1102.343921,13.010299956639813
1102.44688,12.787536009528289
1102.550046,12.552725051033061
1102.653123,13.010299956639813
1102.762967,12.787536009528289
1102.865898,13.617278360175929
1102.969174,13.979400086720377
1103.07419,13.979400086720377
1103.180231,13.617278360175929
1103.283768,13.979400086720377
1103.393201,14.471580313422193
1103.498535,14.913616938342727
1103.602218,15.051499783199061
1103.705428,14.771212547196624
1103.809165,14.14973347970818
1103.912481,13.222192947339193
1104.016625,14.313637641589875
1104.12029,13.979400086720377
1104.224237,14.14973347970818
1104.327314,13.222192947339193
1104.430773,13.80211241711606
1104.534811,14.471580313422193
1104.638416,14.771212547196624
1104.741464,14.14973347970818
1104.844969,14.313637641589875
1104.953517,13.424226808222063
1105.056691,13.80211241711606
1105.15979,14.62397997898956
1105.263225,13.979400086720377
1105.367153,13.979400086720377
1105.474432,14.913616938342727
1105.578834,14.771212547196624
1105.682114,14.471580313422193
1105.786388,14.313637641589875
1105.890155,13.80211241711606
1105.993352,13.010299956639813
1106.096377,14.14973347970818
1106.199646,13.617278360175929
1106.303233,12.787536009528289
1106.406831,13.979400086720377
1106.510406,13.979400086720377
1106.613914,13.617278360175929
1106.717905,13.424226808222063
1106.822113,13.617278360175929
1106.925849,13.424226808222063
1107.029157,13.617278360175929
1107.132731,13.979400086720377
1107.235834,14.771212547196624
1107.338841,14.14973347970818
1107.441996,14.471580313422193
1107.54535,27.442929831226763
1107.648708,14.62397997898956
1107.752974,13.617278360175929
1107.857044,15.68201724066995
1107.960669,14.771212547196624
1108.063685,14.14973347970818
1108.167486,15.051499783199061
1108.271311,15.051499783199061
1108.374647,15.910646070264992
1108.478109,14.62397997898956
1108.581642,14.771212547196624
1108.68572,15.051499783199061
1108.789835,14.62397997898956
1108.893669,15.440680443502757
1108.996851,15.563025007672874
1109.100252,15.314789170422552
1109.20414,15.314789170422552
1109.30769,14.771212547196624
1109.410674,14.913616938342727
1109.51436,14.14973347970818
1109.622844,13.80211241711606
1109.732602,13.979400086720377
1109.835359,13.617278360175929
1109.939076,14.14973347970818
1110.042648,13.424226808222063
1110.145308,13.617278360175929
1110.24863,13.222192947339193
1110.352446,11.760912590556813
1110.455667,12.787536009528289
1110.559468,13.617278360175929
1110.66264,13.424226808222063
1110.765333,14.14973347970818
1110.86834,13.617278360175929
1110.971871,13.222192947339193
1111.075452,12.041199826559248
1111.179575,12.30448921378274
1111.283725,13.617278360175929
1111.388184,15.051499783199061
1111.491912,14.14973347970818
1111.594899,14.471580313422193
1111.697871,13.010299956639813
1111.801348,13.617278360175929
1111.905281,13.424226808222063
1112.008564,13.222192947339193
1112.112045,13.424226808222063
1112.215509,13.80211241711606
1112.319179,14.62397997898956
1112.422285,12.787536009528289
1112.525425,13.80211241711606
1112.629809,13.979400086720377
1112.734295,13.424226808222063
1112.838357,13.979400086720377
1112.942281,12.552725051033061
1113.045429,15.314789170422552
1113.148933,13.424226808222063
1113.252926,26.148972160331347
1113.358541,13.010299956639813
1113.46411,15.185139398778876
1113.567588,16.127838567197355
1113.671535,14.913616938342727
1113.774703,15.440680443502757
1113.877644,18.86490725172482
1113.98069,18.692317197309762
1114.084256,14.62397997898956
1114.188352,17.075701760979364
1114.292116,14.913616938342727
1114.395503,11.46128035678238
1114.499635,13.222192947339193
1114.603266,13.222192947339193
1114.707074,11.139433523068368
1114.810232,13.979400086720377
1114.913685,12.041199826559248
1115.017697,13.80211241711606
1115.120971,12.552725051033061
1115.224695,15.563025007672874
1115.327963,11.46128035678238
1115.432161,12.552725051033061
1115.535972,12.552725051033061
1115.639192,13.010299956639813
1115.742309,13.222192947339193
1115.845416,13.617278360175929
1115.948432,12.787536009528289
1116.051471,15.051499783199061
1116.154937,13.979400086720377
1116.259222,14.62397997898956
1116.364448,14.771212547196624
1116.467641,12.552725051033061
1116.571283,12.30448921378274
1116.675172,12.552725051033061
1116.779193,12.30448921378274
1116.88468,13.424226808222063
1116.988398,12.552725051033061
1117.09371,13.617278360175929
1117.198585,14.471580313422193
1117.301944,14.913616938342727
1117.405616,14.313637641589875
1117.5092,12.552725051033061
1117.612301,13.979400086720377
1117.715458,13.979400086720377
1117.81948,12.787536009528289
1117.923197,13.979400086720377
1118.02717,12.787536009528289
1118.132579,13.979400086720377
1118.235346,13.617278360175929
1118.338789,15.440680443502757
1118.442729,12.041199826559248
1118.546432,13.222192947339193
1118.649882,15.051499783199061
1118.753984,14.14973347970818
1118.861954,13.979400086720377
1118.970911,14.313637641589875
1119.074046,13.979400086720377
1119.178442,13.222192947339193
1119.282322,13.010299956639813
1119.38575,13.222192947339193
1119.489321,13.617278360175929
1119.592472,13.010299956639813
1119.695689,13.424226808222063
1119.799488,13.80211241711606
1119.903578,14.913616938342727
1120.008433,15.051499783199061
1120.113231,14.471580313422193
1120.217415,13.80211241711606
1120.32113,15.051499783199061
1120.424821,15.68201724066995
1120.53162,14.913616938342727
1120.639023,14.62397997898956
1120.74208,14.471580313422193
1120.845981,15.185139398778876
1120.949105,14.471580313422193
1121.052102,13.617278360175929
1121.155058,14.313637641589875
1121.258339,15.185139398778876
1121.36243,15.051499783199061
1121.467006,15.314789170422552
1121.571013,13.617278360175929
1121.674967,13.617278360175929
1121.778518,14.14973347970818
1121.882089,14.313637641589875
1121.985767,14.62397997898956
1122.088784,14.913616938342727
1122.192011,13.80211241711606
1122.296957,13.617278360175929
1122.402156,13.979400086720377
1122.505419,14.14973347970818
1122.608628,13.979400086720377
1122.711701,14.14973347970818
1122.814989,14.313637641589875
1122.918941,14.62397997898956
1123.022711,14.313637641589875
1123.125744,13.80211241711606
1123.228815,13.80211241711606
1123.331981,14.313637641589875
1123.43528,13.979400086720377
1123.54508,13.979400086720377
1123.648128,13.222192947339193
1123.751635,14.62397997898956
1123.855532,14.471580313422193
1123.959385,13.222192947339193
1124.062471,13.80211241711606
1124.167478,13.80211241711606
1124.271063,14.771212547196624
1124.374105,13.80211241711606
1124.477318,13.80211241711606
1124.581044,13.424226808222063
1124.684137,13.222192947339193
1124.787263,14.14973347970818
1124.890569,13.979400086720377
1124.994766,13.424226808222063
1125.099868,13.80211241711606
1125.203771,13.222192947339193
1125.307399,13.617278360175929
1125.4106,13.010299956639813
1125.513918,13.424226808222063
1125.617104,14.14973347970818
1125.822344,13.979400086720377
1125.92551,13.617278360175929
1126.029452,13.424226808222063
1126.134408,14.14973347970818
1126.238646,14.14973347970818
1126.342426,12.787536009528289
1126.445912,13.222192947339193
1126.554182,13.617278360175929
1126.657948,13.617278360175929
1126.761029,13.617278360175929
1126.864688,13.617278360175929
1126.968349,13.424226808222063
1127.072265,14.313637641589875
1127.175714,13.010299956639813
1127.279013,13.010299956639813
1127.382562,13.617278360175929
1127.490082,13.979400086720377
1127.594589,13.617278360175929
1127.698555,14.313637641589875
1127.801481,13.424226808222063
1127.904703,13.010299956639813
1128.009213,13.222192947339193
1128.113024,13.80211241711606
1128.216294,14.313637641589875
1128.319695,13.80211241711606
1128.423925,13.80211241711606
1128.527088,13.010299956639813
1128.630434,13.80211241711606
1128.734333,13.424226808222063
1128.83837,13.222192947339193
1128.944926,14.471580313422193
1129.04909,14.313637641589875
1129.15296,13.979400086720377
1129.256794,13.80211241711606
1129.360221,13.617278360175929
1129.464407,13.80211241711606
1129.568573,13.979400086720377
1129.672206,13.979400086720377
1129.776177,13.80211241711606
1129.8804,13.80211241711606
1129.984236,13.80211241711606
1130.087324,13.617278360175929
1130.192473,12.787536009528289
1130.296361,13.222192947339193
1130.399555,13.424226808222063
1130.502576,14.14973347970818
1130.605501,13.80211241711606
1130.709196,13.979400086720377
1130.813133,14.14973347970818
1130.921163,13.222192947339193
1131.026056,13.010299956639813
1131.132302,13.617278360175929
1131.236183,13.010299956639813
1131.3398,13.010299956639813
1131.44309,13.617278360175929
1131.548633,13.424226808222063
1131.653236,12.787536009528289
1131.756849,13.80211241711606
1131.860331,13.80211241711606
1131.963546,13.222192947339193
1132.066978,13.80211241711606
1132.170548,14.313637641589875
1132.273894,14.313637641589875
1132.37689,13.80211241711606
1132.482604,14.62397997898956
1132.586473,13.617278360175929
1132.689533,14.471580313422193
1132.792529,14.14973347970818
1132.896378,15.051499783199061
1133.001714,13.979400086720377
1133.10525,14.313637641589875
1133.208534,13.424226808222063
1133.312137,13.222192947339193
1133.415569,13.222192947339193
1133.519567,14.913616938342727
1133.623306,14.313637641589875
1133.726425,14.313637641589875
1133.830893,14.771212547196624
1133.934874,14.313637641589875
1134.037798,14.313637641589875
1134.140875,13.617278360175929
1134.244442,14.313637641589875
1134.353871,14.313637641589875
1134.457685,14.62397997898956
1134.5608,14.313637641589875
1134.664466,14.471580313422193
1134.774378,14.14973347970818
1134.882987,14.471580313422193
1134.986361,14.313637641589875
1135.092961,13.80211241711606
1135.197075,14.62397997898956
1135.301022,14.313637641589875
1135.404368,14.62397997898956
1135.512823,14.471580313422193
1135.622844,14.913616938342727
1135.726943,14.62397997898956
1135.830152,13.979400086720377
1135.933676,14.471580313422193
1136.038544,14.14973347970818
1136.143345,14.14973347970818
1136.246504,13.979400086720377
1136.350283,14.913616938342727
1136.453338,15.563025007672874
1136.556487,14.62397997898956
1136.659665,14.471580313422193
1136.762862,15.314789170422552
1136.865975,15.051499783199061
1136.969116,14.62397997898956
1137.072624,15.051499783199061
1137.175783,14.62397997898956
1137.279927,14.62397997898956
1137.383542,15.051499783199061
1137.486557,14.771212547196624
1137.589985,14.771212547196624
1137.693507,14.62397997898956
1137.796758,14.62397997898956
1137.899856,14.771212547196624
1138.003032,15.185139398778876
1138.108136,15.051499783199061
1138.212603,14.771212547196624
1138.31548,14.313637641589875
1138.420363,15.185139398778876
1138.524745,13.617278360175929
1138.630022,14.771212547196624
1138.733167,15.185139398778876
1138.83791,14.913616938342727
1138.942658,14.913616938342727
1139.045365,15.563025007672874
1139.148543,14.471580313422193
1139.25302,14.14973347970818
1139.356878,14.14973347970818
1139.460852,14.471580313422193
1139.564548,15.185139398778876
1139.667686,15.051499783199061
1139.771061,14.771212547196624
1139.874796,14.62397997898956
1139.97818,14.62397997898956
1140.081463,14.471580313422193
1140.184923,14.771212547196624
1140.289349,14.313637641589875
1140.392556,15.440680443502757
1140.495413,14.62397997898956
1140.598566,14.14973347970818
1140.701818,15.051499783199061
1140.805548,14.471580313422193
1140.909874,14.471580313422193
1141.013592,14.62397997898956
1141.116827,15.185139398778876
1141.220045,15.563025007672874
1141.323586,14.913616938342727
1141.426896,14.771212547196624
1141.530756,15.440680443502757
1141.633975,15.440680443502757
1141.73894,15.440680443502757
1141.84232,15.185139398778876
1141.946049,14.62397997898956
1142.049459,15.185139398778876
1142.153264,15.051499783199061
1142.256874,14.62397997898956
1142.360011,14.771212547196624
1142.463186,14.471580313422193
1142.566729,15.051499783199061
1142.670295,15.185139398778876
1142.774445,14.471580313422193
1142.878305,14.14973347970818
1142.983692,14.14973347970818
1143.088498,14.471580313422193
1143.192639,14.14973347970818
1143.2967,14.471580313422193
1143.399873,14.62397997898956
1143.503277,14.471580313422193
1143.607245,14.771212547196624
1143.710597,14.471580313422193
1143.814291,14.471580313422193
1143.918035,14.313637641589875
1144.022549,13.80211241711606
1144.12648,14.913616938342727
1144.229443,15.314789170422552
1144.332704,14.14973347970818
1144.436375,13.979400086720377
1144.539904,14.14973347970818
1144.644413,14.14973347970818
1144.748303,14.14973347970818
1144.852175,15.051499783199061
1144.957129,13.979400086720377
1145.060822,13.979400086720377
1145.164776,14.62397997898956
1145.267968,14.471580313422193
1145.371397,15.051499783199061
1145.475132,14.471580313422193
1145.578316,14.62397997898956
1145.681993,15.051499783199061
1145.785334,14.471580313422193
1145.889374,15.440680443502757
1145.992999,15.797835966168101
1146.095958,14.771212547196624
1146.198978,14.913616938342727
1146.302311,14.313637641589875
1146.406146,14.771212547196624
1146.510106,14.313637641589875
1146.613967,30.42181594515766
1146.71701,14.913616938342727
1146.820512,14.913616938342727
1146.924477,14.14973347970818
1147.028101,14.62397997898956
1147.131251,14.471580313422193
1147.234581,14.471580313422193
1147.344176,14.913616938342727
1147.447374,14.913616938342727
1147.551129,15.051499783199061
1147.654342,14.62397997898956
1147.758465,14.471580313422193
1147.861493,14.913616938342727
1147.965488,15.440680443502757
1148.069424,14.771212547196624
1148.173361,14.313637641589875
1148.276934,14.14973347970818
1148.380384,13.424226808222063
1148.484297,12.30448921378274
1148.592975,12.041199826559248
1148.69778,13.979400086720377
1148.801875,14.771212547196624
1148.905384,15.314789170422552
1149.008678,15.051499783199061
1149.11228,15.910646070264992
1149.215555,14.771212547196624
1149.319757,13.979400086720377
1149.424003,14.913616938342727
1149.527644,13.617278360175929
1149.631144,13.010299956639813
1149.735719,12.787536009528289
1149.83998,12.552725051033061
1149.943948,13.010299956639813
1150.047207,12.787536009528289
1150.152613,13.424226808222063
1150.256286,13.010299956639813
1150.359221,13.424226808222063
1150.462382,12.787536009528289
1150.567189,12.30448921378274
1150.671719,12.552725051033061
1150.775261,12.30448921378274
1150.87913,12.552725051033061
1150.983701,13.010299956639813
1151.0898,13.010299956639813
1151.193327,13.424226808222063
1151.296465,13.80211241711606
1151.399455,12.787536009528289
1151.502702,13.424226808222063
1151.613013,11.760912590556813
1151.720496,13.80211241711606
1151.823483,13.222192947339193
1151.926992,13.010299956639813
1152.030709,13.222192947339193
1152.134062,13.424226808222063
1152.242538,13.80211241711606
1152.34646,14.62397997898956
1152.449795,14.913616938342727
1152.553499,14.471580313422193
1152.657564,14.471580313422193
1152.76153,14.771212547196624
1152.867193,14.471580313422193
1152.970896,14.14973347970818
1153.074253,14.14973347970818
1153.178313,13.424226808222063
1153.285105,13.010299956639813
1153.38945,13.424226808222063
1153.493294,13.617278360175929
1153.596555,13.80211241711606
1153.699785,13.979400086720377
1153.803152,13.222192947339193
1153.90634,14.313637641589875
1154.009603,27.101173651118163
1154.11345,13.979400086720377
1154.217135,13.617278360175929
1154.319999,12.787536009528289
1154.423253,12.552725051033061
1154.526766,13.222192947339193
1154.63008,13.979400086720377
1154.733632,13.617278360175929
1154.837606,13.222192947339193
1154.9414,13.222192947339193
1155.045284,13.80211241711606
1155.148711,14.313637641589875
1155.252514,13.617278360175929
1155.355362,13.222192947339193
1155.458772,13.617278360175929
1155.561794,14.14973347970818
1155.664633,13.424226808222063
1155.768594,13.979400086720377
1155.871376,13.80211241711606
1156.111301,13.80211241711606
1156.214617,13.424226808222063
1156.318191,13.424226808222063
1156.421286,13.80211241711606
1156.524504,13.979400086720377
1156.62868,13.979400086720377
1156.732473,14.313637641589875
1156.835721,13.617278360175929
1156.939116,12.787536009528289
1157.042586,13.979400086720377
1157.147158,13.80211241711606
1157.250943,14.14973347970818
1157.354272,13.424226808222063
1157.457842,13.80211241711606
1157.563501,13.222192947339193
1157.667114,13.222192947339193
1157.770037,13.617278360175929
1157.873093,13.979400086720377
1157.976513,13.617278360175929
1158.088056,14.313637641589875
1158.192422,13.80211241711606
1158.295402,13.80211241711606
1158.398759,14.471580313422193
1158.502651,13.80211241711606
1158.606576,14.313637641589875
1158.710383,13.979400086720377
1158.814325,14.14973347970818
1158.917696,14.913616938342727
1159.024258,14.14973347970818
1159.127835,13.979400086720377
1159.230844,14.313637641589875
1159.33414,13.80211241711606
1159.438125,13.424226808222063
1159.542045,13.80211241711606
1159.645532,13.979400086720377
1159.748639,13.979400086720377
1159.851678,13.617278360175929
1159.955263,13.617278360175929
1160.059604,14.313637641589875
1160.163438,14.471580313422193
1160.266375,13.979400086720377
1160.369818,14.14973347970818
1160.473925,14.14973347970818
1160.578379,13.424226808222063
1160.681803,13.617278360175929
1160.784989,13.979400086720377
1160.888439,13.617278360175929
1160.992372,13.80211241711606
1161.102034,14.313637641589875
1161.205338,13.424226808222063
1161.30951,13.80211241711606
1161.413449,14.14973347970818
1161.517206,14.14973347970818
1161.620333,13.424226808222063
1161.723925,14.313637641589875
1161.828004,13.617278360175929
1161.931563,14.14973347970818
1162.034787,14.62397997898956
1162.138331,14.313637641589875
1162.242369,13.617278360175929
1162.346076,13.617278360175929
1162.449235,13.222192947339193
1162.553956,13.80211241711606
1162.657538,14.471580313422193
1162.760532,14.313637641589875
1162.863758,13.80211241711606
1162.969172,13.80211241711606
1163.07322,14.471580313422193
1163.177397,13.617278360175929
1163.280778,14.313637641589875
1163.38417,13.617278360175929
1163.488053,13.222192947339193
1163.591325,13.424226808222063
1163.69514,13.617278360175929
1163.798387,13.617278360175929
1163.904009,13.617278360175929
1164.007743,14.313637641589875
1164.111522,14.313637641589875
1164.214589,13.979400086720377
1164.318618,13.979400086720377
1164.422452,13.617278360175929
1164.52577,14.14973347970818
1164.629422,14.14973347970818
1164.732763,14.14973347970818
1164.843116,14.14973347970818
1164.946178,13.617278360175929
1165.049304,14.14973347970818
1165.152602,13.222192947339193
1165.255469,13.424226808222063
1165.358831,13.617278360175929
1165.462618,13.222192947339193
1165.570431,14.14973347970818
1165.67345,14.14973347970818
1165.776656,13.979400086720377
1165.879867,14.62397997898956
1165.98303,13.80211241711606
1166.086542,13.80211241711606
1166.190417,14.313637641589875
1166.293708,13.979400086720377
1166.397303,13.424226808222063
1166.500646,14.14973347970818
1166.604497,13.222192947339193
1166.708261,13.424226808222063
1166.812018,13.617278360175929
1166.915271,13.617278360175929
1167.018553,13.010299956639813
1167.122452,14.14973347970818
1167.23119,13.424226808222063
1167.335008,13.222192947339193
1167.44116,13.010299956639813
1167.544895,13.979400086720377
1167.647798,13.979400086720377
1167.750942,13.80211241711606
1167.854256,13.617278360175929
1167.963762,14.14973347970818
1168.066763,13.979400086720377
1168.169915,14.471580313422193
1168.27298,13.80211241711606
1168.376258,13.424226808222063
1168.480471,13.80211241711606
1168.584304,13.80211241711606
1168.688322,14.313637641589875
1168.791857,14.14973347970818
1168.895199,12.041199826559248
1168.999165,14.313637641589875
1169.102971,13.80211241711606
1169.20677,14.14973347970818
1169.310026,13.222192947339193
1169.413235,12.787536009528289
1169.516922,13.424226808222063
1169.620882,13.010299956639813
1169.724064,13.80211241711606
1169.827583,13.979400086720377
1169.931489,13.617278360175929
1170.035452,13.80211241711606
1170.139198,13.979400086720377
1170.243143,13.617278360175929
1170.346617,13.979400086720377
1170.449749,13.424226808222063
1170.552938,12.041199826559248
1170.65617,13.222192947339193
1170.761452,13.979400086720377
1170.865456,13.617278360175929
1170.969126,13.010299956639813
1171.072178,12.552725051033061
1171.176378,13.010299956639813
1171.281749,13.010299956639813
1171.385082,12.787536009528289
1171.488428,13.010299956639813
1171.591702,13.80211241711606
1171.695035,13.424226808222063
1171.799045,12.552725051033061
1171.902816,13.424226808222063
1172.008204,12.787536009528289
1172.114781,13.979400086720377
1172.21875,13.617278360175929
1172.323003,14.913616938342727
1172.428306,13.424226808222063
1172.532909,12.30448921378274
1172.636547,13.010299956639813
1172.739597,13.010299956639813
1172.842781,13.222192947339193
1172.950854,13.80211241711606
1173.055016,14.14973347970818
1173.158734,13.222192947339193
1173.261693,13.979400086720377
1173.365183,13.222192947339193
1173.469416,13.80211241711606
1173.573342,14.313637641589875
1173.678148,14.62397997898956
1173.782029,13.617278360175929
1173.885568,14.313637641589875
1173.989836,14.62397997898956
1174.093877,14.471580313422193
1174.197532,14.14973347970818
1174.301034,14.62397997898956
1174.404901,14.771212547196624
1174.508509,14.313637641589875
1174.611669,13.617278360175929
1174.715216,12.787536009528289
1174.825339,13.617278360175929
1174.928433,14.313637641589875
1175.031717,14.313637641589875
1175.135214,14.471580313422193
1175.243341,14.14973347970818
1175.351962,12.30448921378274
1175.455359,13.010299956639813
1175.560563,12.552725051033061
1175.664408,14.62397997898956
1175.768117,12.552725051033061
1175.87208,27.944880466591698
1175.975133,15.051499783199061
1176.078678,14.771212547196624
1176.182356,17.075701760979364
1176.286511,16.62757831681574
1176.390023,13.617278360175929
1176.493519,13.80211241711606
1176.597711,12.787536009528289
1176.70167,13.979400086720377
1176.804737,12.552725051033061
1176.908257,12.552725051033061
1177.01196,12.787536009528289
1177.115381,13.979400086720377
1177.218825,13.617278360175929
1177.321889,13.010299956639813
1177.425415,13.010299956639813
1177.529591,13.222192947339193
1177.633591,12.041199826559248
1177.736827,12.552725051033061
1177.841626,13.010299956639813
1177.94555,13.617278360175929
1178.049288,14.14973347970818
1178.152656,13.424226808222063
1178.257167,12.30448921378274
1178.36187,12.552725051033061
1178.465117,13.222192947339193
1178.568594,12.552725051033061
1178.675448,13.010299956639813
1178.779085,13.010299956639813
1178.883109,12.552725051033061
1178.987104,12.787536009528289
1179.090197,13.979400086720377
1179.193259,12.787536009528289
1179.29672,13.617278360175929
1179.40073,13.424226808222063
1179.504198,13.617278360175929
1179.608,12.787536009528289
1179.711974,14.313637641589875
1179.815263,13.222192947339193
1179.918916,13.222192947339193
1180.021919,13.222192947339193
1180.125277,12.787536009528289
1180.230658,12.552725051033061
1180.334491,13.010299956639813
1180.444118,13.617278360175929
1180.547454,15.185139398778876
1180.654345,13.979400086720377
1180.757927,13.222192947339193
1180.860883,13.80211241711606
1180.964195,13.222192947339193
1181.067883,13.979400086720377
1181.171234,13.010299956639813
1181.274368,12.787536009528289
1181.377284,13.010299956639813
1181.480458,13.424226808222063
1181.583686,12.787536009528289
1181.68747,13.80211241711606
1181.790834,13.617278360175929
1181.893892,13.010299956639813
1181.997036,13.222192947339193
1182.100447,13.010299956639813
1182.204363,12.787536009528289
1182.307919,12.552725051033061
1182.411068,12.787536009528289
1182.514402,13.424226808222063
1182.618184,13.222192947339193
1182.721269,13.222192947339193
1182.824751,14.471580313422193
1182.928185,15.314789170422552
1183.031711,15.185139398778876
1183.135628,14.771212547196624
1183.239934,14.62397997898956
1183.343972,14.913616938342727
1183.449095,14.313637641589875
1183.552898,13.979400086720377
1183.655977,14.313637641589875
1183.759454,13.80211241711606
1183.863326,14.771212547196624
1183.973121,14.313637641589875
1184.077034,15.051499783199061
1184.18008,14.913616938342727
1184.283406,14.771212547196624
1184.393221,14.313637641589875
1184.502596,14.313637641589875
1184.606325,14.14973347970818
1184.711822,13.424226808222063
1184.815411,13.80211241711606
1184.918577,13.617278360175929
1185.021679,12.30448921378274
1185.124845,13.222192947339193
1185.2283,13.979400086720377
1185.332261,13.617278360175929
1185.435996,13.424226808222063
1185.539261,13.617278360175929
1186.093181,13.424226808222063
1186.196991,13.979400086720377
1186.300851,13.80211241711606
1186.404148,13.222192947339193
1186.507833,13.617278360175929
1186.611024,12.552725051033061
1186.714612,13.010299956639813
1186.818787,13.010299956639813
1186.922671,14.14973347970818
1187.02575,14.913616938342727
1187.133636,14.471580313422193
1187.237271,13.424226808222063
1187.34036,15.051499783199061
1187.443687,13.80211241711606
1187.547503,15.185139398778876
1187.651119,14.62397997898956
1187.755202,15.051499783199061
1187.858884,13.617278360175929
1187.962014,14.771212547196624
1188.065522,13.222192947339193
1188.169421,13.222192947339193
1188.272503,16.334684555795867
1188.375293,13.424226808222063
1188.479471,13.617278360175929
1188.583308,14.771212547196624
1188.686324,12.552725051033061
1188.789722,13.010299956639813
1188.893252,12.30448921378274
1188.996314,13.80211241711606
1189.101333,13.222192947339193
1189.205189,12.552725051033061
1189.313604,12.787536009528289
1189.416865,13.80211241711606
1189.520871,14.62397997898956
1189.624917,13.80211241711606
1189.728633,13.979400086720377
1189.831647,13.979400086720377
1189.935886,13.617278360175929
1190.040947,12.552725051033061
1190.144149,12.552725051033061
1190.248036,11.760912590556813
1190.351902,13.222192947339193
1190.455225,13.010299956639813
1190.558825,12.787536009528289
1190.66194,13.010299956639813
1190.765342,12.787536009528289
1190.868593,12.30448921378274
1190.97198,13.222192947339193
1191.075215,13.424226808222063
1191.178139,12.787536009528289
1191.281294,12.552725051033061
1191.38465,13.80211241711606
1191.495045,12.787536009528289
1191.597989,12.552725051033061
1191.701163,13.222192947339193
1191.804336,12.30448921378274
1191.914425,12.552725051033061
1192.017344,12.552725051033061
1192.120637,13.222192947339193
1192.224699,12.787536009528289
1192.328503,12.041199826559248
1192.431844,12.30448921378274
1192.535535,12.552725051033061
1192.640267,12.787536009528289
1192.744475,12.787536009528289
1192.848357,13.979400086720377
1192.952182,13.222192947339193
1193.055332,13.617278360175929
1193.158904,14.771212547196624
1193.262281,14.313637641589875
1193.36521,14.471580313422193
1193.468586,15.185139398778876
1193.572763,14.14973347970818
1193.676979,14.471580313422193
1193.78058,12.30448921378274
1193.884382,13.979400086720377
1193.988053,13.80211241711606
1194.092037,14.62397997898956
1194.195455,14.62397997898956
1194.298853,14.771212547196624
1194.401887,13.617278360175929
1194.505179,13.010299956639813
1194.608903,13.80211241711606
1194.712335,14.62397997898956
1194.816007,13.617278360175929
1194.919896,14.771212547196624
1195.024732,14.313637641589875
1195.129134,14.14973347970818
1195.232886,14.14973347970818
1195.336337,14.313637641589875
1195.443128,13.979400086720377
1195.54698,14.313637641589875
1195.649903,14.14973347970818
1195.75304,14.14973347970818
1195.85651,13.617278360175929
1195.960437,13.424226808222063
1196.063988,14.62397997898956
1196.169094,14.62397997898956
1196.273027,14.913616938342727
1196.376483,14.913616938342727
1196.480709,14.313637641589875
1196.584583,15.051499783199061
1196.68791,13.010299956639813
1196.791853,14.14973347970818
1196.894985,14.771212547196624
1196.998079,14.313637641589875
1197.101522,13.80211241711606
1197.20522,15.185139398778876
1197.308313,13.80211241711606
1197.411464,14.771212547196624
1197.515327,15.68201724066995
1197.619004,14.14973347970818
1197.722759,13.979400086720377
1197.826862,14.471580313422193
1197.930717,14.771212547196624
1198.034006,13.424226808222063
1198.138312,13.424226808222063
1198.242108,13.424226808222063
1198.345677,13.617278360175929
1198.449554,13.424226808222063
1198.55332,13.979400086720377
1198.657218,12.30448921378274
1198.760982,13.80211241711606
1198.864246,18.325089127062363
1198.967198,16.434526764861875
1199.070518,15.563025007672874
1199.17426,16.127838567197355
1199.27908,16.434526764861875
1199.383778,12.041199826559248
1199.486958,13.80211241711606
1199.590272,13.979400086720377
1199.694017,12.787536009528289
1199.79766,13.617278360175929
1199.901059,13.979400086720377
1200.005653,12.30448921378274
1200.111466,14.62397997898956
1200.215724,13.979400086720377
1200.319659,13.222192947339193
1200.423585,14.62397997898956
1200.527039,14.313637641589875
1200.631514,13.80211241711606
1200.735302,13.424226808222063
1200.838378,13.979400086720377
1200.941571,12.787536009528289
1201.046094,13.80211241711606
1201.151586,13.222192947339193
1201.254702,14.14973347970818
1201.358029,13.979400086720377
1201.462387,13.80211241711606
1201.566668,13.010299956639813
1201.670216,13.80211241711606
1201.773299,13.424226808222063
1201.876476,13.424226808222063
1201.979785,14.471580313422193
1202.083393,15.185139398778876
1202.186546,14.62397997898956
1202.289665,14.313637641589875
1202.39418,14.313637641589875
1202.499788,14.471580313422193
1202.60351,14.62397997898956
1202.707354,14.471580313422193
1202.810297,14.471580313422193
1202.91336,14.771212547196624
1203.016434,15.185139398778876
1203.119591,14.771212547196624
1203.223217,14.471580313422193
1203.326891,14.62397997898956
1203.431564,13.617278360175929
1203.535033,14.313637641589875
1203.638008,14.62397997898956
1203.741181,14.471580313422193
1203.844787,14.471580313422193
1203.954205,14.313637641589875
1204.057134,13.80211241711606
1204.160297,13.010299956639813
1204.264338,13.424226808222063
1204.368123,14.313637641589875
1204.472052,14.62397997898956
1204.575788,13.80211241711606
1204.678833,13.617278360175929
1204.782391,13.979400086720377
1204.886213,13.979400086720377
1204.989323,14.62397997898956
1205.092353,14.62397997898956
1205.19558,14.313637641589875
1205.299567,13.979400086720377
1205.403399,14.913616938342727
1205.507289,14.771212547196624
1205.610684,14.14973347970818
1205.714217,13.979400086720377
1205.817899,14.313637641589875
1205.920912,14.14973347970818
1206.024676,14.14973347970818
1206.128704,14.62397997898956
1206.232785,14.62397997898956
1206.336095,14.471580313422193
1206.439065,13.80211241711606
1206.542315,14.62397997898956
1206.646263,14.313637641589875
1206.750097,14.471580313422193
1206.853752,13.424226808222063
1206.957089,14.471580313422193
1207.061118,14.14973347970818
1207.165158,13.222192947339193
1207.268753,14.14973347970818
1207.372054,13.80211241711606
1207.475535,14.313637641589875
1207.57919,13.80211241711606
1207.683017,14.313637641589875
1207.786882,13.617278360175929
1207.889926,14.313637641589875
1207.994878,13.617278360175929
1208.098498,13.617278360175929
1208.201483,15.185139398778876
1208.304802,14.313637641589875
1208.409253,14.62397997898956
1208.513116,15.051499783199061
1208.616378,13.222192947339193
1208.719756,15.051499783199061
1208.822854,16.127838567197355
1208.926,15.910646070264992
1209.029306,14.313637641589875
1209.133121,14.471580313422193
1209.23804,14.14973347970818
1209.341114,15.051499783199061
1209.444514,18.512583487190753
1209.548301,18.512583487190753
1209.651692,18.86490725172482
1209.754774,16.127838567197355
1209.857984,15.563025007672874
1209.961725,12.552725051033061
1210.065145,13.424226808222063
1210.168533,17.075701760979364
1210.272285,14.313637641589875
1210.375298,14.62397997898956
1210.478835,14.471580313422193
1210.583206,14.14973347970818
1210.687443,16.334684555795867
1210.790427,14.62397997898956
1210.894064,14.14973347970818
1211.003719,12.552725051033061
1211.112805,14.62397997898956
1211.217407,14.62397997898956
1211.322677,14.771212547196624
1211.431252,15.314789170422552
1211.53518,15.051499783199061
1211.638366,13.979400086720377
1211.741631,13.979400086720377
1211.844691,12.552725051033061
1211.947835,13.80211241711606
1212.051047,14.14973347970818
1212.155435,14.14973347970818
1212.25946,14.14973347970818
1212.363028,14.62397997898956
1212.46625,14.913616938342727
1212.570005,14.313637641589875
1212.673679,14.471580313422193
1212.777111,14.62397997898956
1212.880276,14.471580313422193
1212.983747,14.771212547196624
1213.087118,14.14973347970818
1213.190355,13.979400086720377
1213.294056,14.313637641589875
1213.39701,15.185139398778876
1213.500194,14.313637641589875
1213.604027,14.14973347970818
1213.707739,13.80211241711606
1213.814193,13.979400086720377
1213.917198,13.979400086720377
1214.020244,14.14973347970818
1214.123487,14.471580313422193
1214.227719,13.979400086720377
1214.33146,15.797835966168101
1214.434419,16.127838567197355
1214.53779,14.913616938342727
1214.641679,13.80211241711606
1214.744863,13.617278360175929
1214.847789,14.471580313422193
1214.950851,15.797835966168101
1215.054299,15.797835966168101
1215.157949,14.771212547196624
1215.260943,14.313637641589875
1215.364274,14.313637641589875
1215.467552,15.051499783199061
1215.571765,16.020599913279625
1215.675369,14.62397997898956
1215.778433,14.913616938342727
1215.881417,16.020599913279625
1215.984993,15.797835966168101
1216.095089,15.68201724066995
1216.205196,14.313637641589875
1216.308684,14.471580313422193
1216.412362,13.979400086720377
1216.5152,16.989700043360187
1216.618447,15.563025007672874
1216.721612,17.481880270062003
1216.82522,17.16003343634799
1216.928555,15.185139398778876
1217.032483,17.993405494535818
1217.136057,12.787536009528289
1217.239169,12.552725051033061
1217.342509,14.62397997898956
1217.446089,15.68201724066995
1217.549232,14.14973347970818
1217.652542,14.14973347970818
1217.756602,14.313637641589875
1217.860954,15.440680443502757
1217.965402,15.563025007672874
1218.06936,15.314789170422552
1218.173449,15.185139398778876
1218.278688,14.771212547196624
1218.382321,14.471580313422193
1218.485288,14.14973347970818
1218.588619,14.913616938342727
1218.692805,14.62397997898956
1218.797324,14.471580313422193
1218.90152,14.14973347970818
1219.005135,14.771212547196624
1219.1085,14.471580313422193
1219.213863,14.771212547196624
1219.318797,14.62397997898956
1219.422487,14.471580313422193
1219.525347,14.62397997898956
1219.628629,14.62397997898956
1219.731977,14.313637641589875
1219.836802,14.62397997898956
1219.944201,14.62397997898956
1220.048109,14.771212547196624
1220.151944,15.185139398778876
1220.255353,15.563025007672874
1220.360709,14.14973347970818
1220.46418,14.313637641589875
1220.567283,14.62397997898956
1220.670493,14.62397997898956
1220.774002,15.185139398778876
1220.879461,14.771212547196624
1220.982936,15.051499783199061
1221.085795,15.051499783199061
1221.188606,14.62397997898956
1221.291418,14.313637641589875
1221.394613,15.051499783199061
1221.505493,14.771212547196624
1221.609299,14.771212547196624
1221.713006,14.14973347970818
1221.817846,14.471580313422193
1221.922034,14.14973347970818
1222.025685,14.771212547196624
1222.129635,15.185139398778876
1222.232719,15.440680443502757
1222.335718,15.185139398778876
1222.439137,15.185139398778876
1222.542951,15.68201724066995
1222.651599,14.62397997898956
1222.75481,14.913616938342727
1222.859817,14.62397997898956
1222.963681,15.051499783199061
1223.067077,14.471580313422193
1223.170237,15.563025007672874
1223.273439,14.913616938342727
1223.37676,15.314789170422552
1223.480342,15.051499783199061
1223.583291,14.913616938342727
1223.686474,14.471580313422193
1223.789823,14.913616938342727
1223.893682,14.313637641589875
1223.997025,14.313637641589875
1224.100876,14.913616938342727
1224.204239,15.051499783199061
1224.308411,15.185139398778876
1224.411815,15.051499783199061
1224.514969,14.771212547196624
1224.617977,15.314789170422552
1224.721075,14.771212547196624
1224.824192,15.440680443502757
1224.927307,15.185139398778876
1225.030597,15.051499783199061
1225.13574,14.471580313422193
1225.238988,14.313637641589875
1225.345664,15.051499783199061
1225.449454,15.051499783199061
1225.552623,14.313637641589875
1225.656543,15.314789170422552
1225.762549,14.771212547196624
1225.86556,15.185139398778876
1225.969311,15.051499783199061
1226.072291,14.471580313422193
1226.175426,14.913616938342727
1226.278645,14.913616938342727
1226.38181,14.62397997898956
1226.485316,15.185139398778876
1226.588279,15.051499783199061
1226.694171,13.80211241711606
1226.797829,14.913616938342727
1226.900888,14.62397997898956
1227.004093,15.185139398778876
1227.107512,15.051499783199061
1227.211028,14.62397997898956
1227.314898,15.051499783199061
1227.418484,15.185139398778876
1227.521604,15.314789170422552
1227.624948,14.14973347970818
1227.728664,15.185139398778876
1227.831846,15.185139398778876
1227.935518,14.62397997898956
1228.039451,15.440680443502757
1228.143951,14.771212547196624
1228.247504,15.563025007672874
1228.350433,15.68201724066995
1228.453774,19.68482948553935
1228.557864,15.314789170422552
1228.661654,14.62397997898956
1228.764951,15.185139398778876
1228.868652,15.314789170422552
1228.973871,15.185139398778876
1229.077538,14.913616938342727
1229.180731,15.051499783199061
1229.284015,13.80211241711606
1229.387042,14.14973347970818
1229.490305,13.617278360175929
1229.593529,14.14973347970818
1229.696898,14.471580313422193
1229.800882,14.313637641589875
1229.904073,14.771212547196624
1230.011537,13.979400086720377
1230.115039,13.424226808222063
1230.223854,14.14973347970818
1230.329348,14.471580313422193
1230.432553,13.979400086720377
1230.536358,13.617278360175929
1230.64108,14.313637641589875
1230.746308,13.617278360175929
1230.850625,14.471580313422193
1230.953502,13.979400086720377
1231.05699,12.30448921378274
1231.161027,13.010299956639813
1231.265123,13.979400086720377
1231.36951,13.617278360175929
1231.472764,13.979400086720377
1231.577382,13.979400086720377
1231.682327,14.913616938342727
1231.785304,14.14973347970818
1231.888529,13.979400086720377
1231.992274,14.313637641589875
1232.095217,13.979400086720377
1232.198334,13.80211241711606
1232.30153,13.979400086720377
1232.404799,13.979400086720377
1232.508407,13.424226808222063
1232.611947,13.617278360175929
1232.715221,14.471580313422193
1232.819045,13.979400086720377
1232.922756,14.471580313422193
1233.026262,13.222192947339193
1233.129393,13.979400086720377
1233.232559,14.62397997898956
1233.336642,13.979400086720377
1233.440309,14.471580313422193
1233.544267,13.617278360175929
1233.648109,14.62397997898956
1233.751195,14.14973347970818
1233.854541,14.14973347970818
1233.964535,13.80211241711606
1234.073984,13.222192947339193
1234.177833,13.80211241711606
1234.282219,13.80211241711606
1234.385767,16.812412373755873
1234.488777,14.913616938342727
1234.592122,14.471580313422193
1234.695565,14.62397997898956
1234.798992,14.771212547196624
1234.902567,13.617278360175929
1235.005136,14.771212547196624
1235.108333,14.771212547196624
1235.211545,14.313637641589875
1235.319628,14.14973347970818
1235.42253,14.313637641589875
1235.525448,13.979400086720377
1235.629398,14.62397997898956
1235.733361,14.14973347970818
1235.837022,14.771212547196624
1235.940305,13.979400086720377
1236.044186,13.979400086720377
1236.148872,13.617278360175929
1236.252726,14.471580313422193
1236.355773,14.313637641589875
1236.458842,14.313637641589875
1236.563603,14.14973347970818
1236.667135,14.471580313422193
1236.771426,13.979400086720377
1236.87536,13.424226808222063
1236.978722,14.62397997898956
1237.085217,13.979400086720377
1237.188872,14.471580313422193
1237.291829,13.80211241711606
1237.395067,14.313637641589875
1237.499239,13.979400086720377
1237.603144,13.979400086720377
1237.706772,13.979400086720377
1237.8097,14.313637641589875
1237.912873,13.617278360175929
1238.016049,13.617278360175929
1238.11963,13.979400086720377
1238.223583,14.771212547196624
1238.327217,14.771212547196624
1238.431434,14.313637641589875
1238.536958,14.471580313422193
1238.640979,14.913616938342727
1238.74478,14.62397997898956
1238.84847,14.62397997898956
1238.951833,14.771212547196624
1239.060403,14.313637641589875
1239.163478,14.771212547196624
1239.266526,15.563025007672874
1239.369927,14.913616938342727
1239.47369,14.913616938342727
1239.577164,14.771212547196624
1239.680984,14.913616938342727
1239.784194,15.185139398778876
1239.887647,14.771212547196624
1239.991494,14.771212547196624
1240.094804,14.313637641589875
1240.198111,13.979400086720377
1240.301235,14.62397997898956
1240.40449,13.222192947339193
1240.508692,13.979400086720377
1240.612485,13.979400086720377
1240.716015,14.62397997898956
1240.819224,13.617278360175929
1240.9229,14.14973347970818
1241.03118,14.14973347970818
1241.134299,14.313637641589875
1241.237462,13.424226808222063
1241.341099,13.424226808222063
1241.445206,13.979400086720377
1241.548768,13.979400086720377
1241.651783,13.617278360175929
1241.755158,13.80211241711606
1241.860159,13.80211241711606
1241.964214,14.771212547196624
1242.068096,14.14973347970818
1242.171873,13.617278360175929
1242.27524,14.14973347970818
1242.37907,13.80211241711606
1242.482108,13.979400086720377
1242.585263,13.010299956639813
1242.688807,13.617278360175929
1242.793033,14.313637641589875
1242.896835,14.313637641589875
1242.999749,14.313637641589875
1243.103299,14.313637641589875
1243.207217,14.14973347970818
1243.31045,13.617278360175929
1243.414047,13.80211241711606
1243.517411,14.62397997898956
1243.62133,14.14973347970818
1243.724533,13.979400086720377
1243.828145,13.424226808222063
1243.932795,13.979400086720377
1244.036252,13.80211241711606
1244.140078,14.14973347970818
1244.243275,13.617278360175929
1244.346286,13.617278360175929
1244.449552,13.617278360175929
1244.553375,13.80211241711606
1244.657097,13.979400086720377
1244.760275,13.979400086720377
1244.863872,13.80211241711606
1244.967124,13.617278360175929
1245.070974,13.424226808222063
1245.174957,13.222192947339193
1245.278657,13.222192947339193
1245.381978,14.14973347970818
1245.485223,14.471580313422193
1245.588246,13.617278360175929
1245.691221,13.617278360175929
1245.79602,14.313637641589875
1245.903352,13.80211241711606
1246.006953,13.979400086720377
1246.109917,13.010299956639813
1246.213045,14.313637641589875
1246.317824,14.471580313422193
1246.422256,14.313637641589875
1246.525346,13.80211241711606
1246.628585,13.010299956639813
1246.73257,13.424226808222063
1246.835428,13.222192947339193
1246.939018,13.222192947339193
1247.041947,13.80211241711606
1247.146518,14.14973347970818
1247.250729,13.617278360175929
1247.354503,13.617278360175929
1247.457637,13.617278360175929
1247.560859,14.14973347970818
1247.666129,13.424226808222063
1247.771547,13.80211241711606
1247.875559,13.617278360175929
1247.979374,13.979400086720377
1248.082444,13.80211241711606
1248.185782,13.222192947339193
1248.28957,13.222192947339193
1248.392508,12.552725051033061
1248.495394,11.760912590556813
1248.598943,12.30448921378274
1248.704427,13.222192947339193
1248.808251,12.552725051033061
1248.911969,13.010299956639813
1249.016381,13.222192947339193
1249.122293,13.010299956639813
1249.225212,13.010299956639813
1249.328242,13.424226808222063
1249.431406,13.222192947339193
1249.535098,13.222192947339193
1249.639001,13.80211241711606
1249.742344,13.222192947339193
1249.846186,18.808135922807914
1249.950534,13.222192947339193
1250.054546,12.787536009528289
1250.157554,12.552725051033061
1250.260805,13.010299956639813
1250.364705,12.041199826559248
1250.474269,12.787536009528289
1250.577245,12.787536009528289
1250.683579,13.010299956639813
1250.787505,12.30448921378274
1250.890789,13.010299956639813
1250.993909,12.787536009528289
1251.096966,13.80211241711606
1251.199818,12.30448921378274
1251.302716,13.010299956639813
1251.405748,13.617278360175929
1251.508774,13.222192947339193
1251.611762,13.617278360175929
1251.714789,13.80211241711606
1251.817868,14.313637641589875
1251.921359,13.80211241711606
1252.02478,13.424226808222063
1252.127844,13.222192947339193
1252.231112,13.222192947339193
1252.33498,13.80211241711606
1252.445155,12.787536009528289
1252.548055,12.041199826559248
1252.651097,13.80211241711606
1252.7545,13.010299956639813
1252.857756,12.787536009528289
1252.961384,12.552725051033061
1253.064449,12.552725051033061
1253.167792,13.617278360175929
1253.271515,12.787536009528289
1253.375093,13.010299956639813
1253.479019,12.30448921378274
1253.58271,13.010299956639813
1253.685826,12.30448921378274
1253.789868,12.787536009528289
1253.893611,13.010299956639813
1253.998292,13.010299956639813
1254.101638,13.222192947339193
1254.205268,13.010299956639813
1254.30882,13.010299956639813
1254.411986,12.787536009528289
1254.51531,13.617278360175929
1254.619907,12.041199826559248
1254.723982,13.222192947339193
1254.82806,12.30448921378274
1254.931738,13.424226808222063
1255.034936,12.041199826559248
1255.13973,13.424226808222063
1255.243664,12.787536009528289
1255.346914,13.222192947339193
1255.449886,13.424226808222063
1255.552928,12.30448921378274
1255.657068,12.787536009528289
1255.76179,12.552725051033061
1255.865089,12.30448921378274
1255.968657,12.552725051033061
1256.071901,13.979400086720377
1256.181593,13.979400086720377
1256.285368,13.617278360175929
1256.388697,13.222192947339193
1256.492401,13.979400086720377
1256.595783,13.010299956639813
1256.700008,13.424226808222063
1256.803862,13.010299956639813
1256.908454,13.424226808222063
1257.012202,13.222192947339193
1257.115818,12.30448921378274
1257.218822,12.30448921378274
1257.321957,14.313637641589875
1257.425381,13.010299956639813
1257.529496,13.80211241711606
1257.63333,13.222192947339193
1257.737184,13.80211241711606
1257.840227,12.552725051033061
1257.943472,13.010299956639813
1258.047197,13.80211241711606
1258.150348,13.222192947339193
1258.253643,13.424226808222063
1258.358075,13.010299956639813
1258.462227,13.010299956639813
1258.566143,13.424226808222063
1258.669515,13.010299956639813
1258.772641,12.787536009528289
1258.877091,13.222192947339193
1258.982337,13.010299956639813
1259.085919,13.617278360175929
1259.18928,13.010299956639813
1259.292592,12.30448921378274
1259.403681,12.30448921378274
1259.506947,12.787536009528289
1259.609983,13.010299956639813
1259.713232,12.787536009528289
1259.816567,12.787536009528289
1259.920083,12.30448921378274
1260.023302,13.010299956639813
1260.126611,12.787536009528289
1260.230322,12.041199826559248
1260.333689,12.552725051033061
1260.436694,12.552725051033061
1260.539673,12.787536009528289
1260.648897,13.979400086720377
1260.752011,12.787536009528289
1260.855517,12.30448921378274
1260.959081,12.787536009528289
1261.062598,13.617278360175929
1261.1662,12.552725051033061
1261.269352,13.617278360175929
1261.372745,12.552725051033061
1261.481558,12.552725051033061
1261.585209,12.787536009528289
1261.688195,12.552725051033061
1261.791492,12.787536009528289
1261.894732,13.424226808222063
1261.998215,12.041199826559248
1262.10118,12.041199826559248
1262.204388,13.80211241711606
1262.309818,13.222192947339193
1262.413414,13.424226808222063
1262.521036,12.30448921378274
1262.624391,12.787536009528289
1262.728461,26.776069527204932
1262.832228,12.787536009528289
1262.939483,13.010299956639813
1263.042647,13.222192947339193
1263.145227,13.222192947339193
1263.248752,13.222192947339193
1263.352772,12.787536009528289
1263.459191,12.787536009528289
1263.563701,13.010299956639813
1263.670633,14.14973347970818
1263.774273,14.14973347970818
1263.877388,13.80211241711606
1263.980363,14.313637641589875
1264.083748,13.617278360175929
1264.193278,13.222192947339193
1264.302734,13.80211241711606
1264.406858,13.617278360175929
1264.513581,13.010299956639813
1264.617195,12.552725051033061
1264.720077,13.424226808222063
1264.823156,14.471580313422193
1264.926633,12.552725051033061
1265.03045,12.787536009528289
1265.134218,13.424226808222063
1265.237888,13.424226808222063
1265.341185,13.222192947339193
1265.444832,13.222192947339193
1265.548622,12.787536009528289
1265.652362,13.010299956639813
1265.756012,13.222192947339193
1265.860228,13.424226808222063
1265.963582,13.010299956639813
1266.067546,13.222192947339193
1266.170847,13.222192947339193
1266.274473,13.222192947339193
1266.382997,13.222192947339193
1266.4918,13.222192947339193
1266.594959,12.30448921378274
1266.701332,13.80211241711606
1266.805263,13.424226808222063
1266.908673,13.424226808222063
1267.011851,12.787536009528289
1267.115208,13.222192947339193
1267.218949,13.617278360175929
1267.322032,13.617278360175929
1267.426711,13.010299956639813
1267.531183,13.222192947339193
1267.635486,13.010299956639813
1267.73972,13.222192947339193
1267.843688,13.222192947339193
1267.94822,13.617278360175929
1268.053619,13.222192947339193
1268.157549,14.62397997898956
1268.261356,14.771212547196624
1268.36442,15.051499783199061
1268.467728,15.185139398778876
1268.5715,15.314789170422552
1268.675502,15.051499783199061
1268.779165,14.471580313422193
1268.882369,14.771212547196624
1268.98546,15.440680443502757
1269.089158,15.314789170422552
1269.19233,15.185139398778876
1269.295358,14.62397997898956
1269.398726,15.051499783199061
1269.502504,14.913616938342727
1269.605702,15.563025007672874
1269.708705,15.314789170422552
1269.812443,14.913616938342727
1269.917587,15.440680443502757
1270.021361,15.563025007672874
1270.126744,15.185139398778876
1270.231862,14.913616938342727
1270.335477,15.314789170422552
1270.439246,14.771212547196624
1270.542491,15.440680443502757
1270.646327,15.314789170422552
1270.751647,15.563025007672874
1270.861412,15.440680443502757
1270.970023,15.051499783199061
1271.074054,14.913616938342727
1271.178053,14.771212547196624
1271.281806,15.910646070264992
1271.385208,15.440680443502757
1271.48867,15.185139398778876
1271.592459,15.051499783199061
1271.69533,15.68201724066995
1271.798312,15.314789170422552
1271.901538,16.232492903979004
1272.004784,15.68201724066995
1272.108855,15.797835966168101
1272.211912,15.563025007672874
1272.315334,15.440680443502757
1272.419529,15.563025007672874
1272.523898,15.68201724066995
1272.62929,15.314789170422552
1272.73248,15.563025007672874
1272.835918,15.440680443502757
1272.93912,15.563025007672874
1273.042651,15.185139398778876
1273.15136,15.797835966168101
1273.255551,15.68201724066995
1273.359553,15.563025007672874
1273.463232,15.051499783199061
1273.56685,15.185139398778876
1273.670223,15.314789170422552
1273.774,15.68201724066995
1273.877587,15.185139398778876
1273.980676,15.051499783199061
1274.083663,15.314789170422552
1274.191332,14.771212547196624
1274.29469,14.771212547196624
1274.398687,15.185139398778876
1274.502167,15.440680443502757
1274.605258,14.771212547196624
1274.708741,15.051499783199061
1274.812491,15.051499783199061
1274.920013,17.075701760979364
1275.023946,14.14973347970818
1275.129719,13.979400086720377
1275.233651,13.979400086720377
1275.343237,13.617278360175929
1275.446549,14.471580313422193
1275.551725,13.222192947339193
1275.655464,13.222192947339193
1275.758938,12.552725051033061
1275.862416,13.010299956639813
1275.965959,13.979400086720377
1276.071004,13.617278360175929
1276.175236,13.80211241711606
1276.279922,13.979400086720377
1276.383301,13.979400086720377
1276.487356,13.424226808222063
1276.591139,13.222192947339193
1276.694339,13.80211241711606
1276.797527,13.424226808222063
1276.901061,13.617278360175929
1277.004417,13.979400086720377
1277.10815,13.979400086720377
1277.211356,13.424226808222063
1277.314633,13.979400086720377
1277.419394,14.313637641589875
1277.52315,13.80211241711606
1277.62638,13.80211241711606
1277.729917,13.617278360175929
1277.833755,14.14973347970818
1277.937655,14.14973347970818
1278.041095,14.471580313422193
1278.144988,13.979400086720377
1278.248459,13.979400086720377
1278.352002,26.053050461411097
1278.455728,13.617278360175929
1278.562794,13.979400086720377
1278.665864,13.979400086720377
1278.769966,14.14973347970818
1278.874038,13.617278360175929
1278.983542,14.771212547196624
1279.088229,13.424226808222063
1279.19305,14.62397997898956
1279.296706,13.979400086720377
1279.399656,13.80211241711606
1279.502771,14.313637641589875
1279.60603,14.313637641589875
1279.709466,13.979400086720377
1279.813196,13.617278360175929
1279.921576,13.222192947339193
1280.024903,14.313637641589875
1280.128454,13.617278360175929
1280.232007,14.62397997898956
1280.335239,14.14973347970818
1280.438403,13.979400086720377
1280.541649,13.424226808222063
1280.645213,13.979400086720377
1280.748305,13.979400086720377
1280.851572,14.313637641589875
1280.955025,13.222192947339193
1281.058165,14.14973347970818
1281.162314,14.14973347970818
1281.266792,14.14973347970818
1281.369767,14.471580313422193
1281.472635,14.313637641589875
1281.575219,14.14973347970818
1281.678428,14.771212547196624
1281.78172,14.313637641589875
1281.885036,13.617278360175929
1281.988508,14.14973347970818
1282.092186,13.222192947339193
1282.195861,26.812412373755873
1282.298793,13.80211241711606
1282.402023,13.617278360175929
1282.507002,13.222192947339193
1282.612627,13.80211241711606
1282.715434,13.424226808222063
1282.819146,13.010299956639813
1282.923625,13.80211241711606
1283.029729,13.222192947339193
1283.133326,13.80211241711606
1283.236381,12.787536009528289
1283.339531,13.424226808222063
1283.442811,13.424226808222063
1283.551572,13.617278360175929
1283.654615,13.80211241711606
1283.757747,13.222192947339193
1283.860961,13.617278360175929
1283.964443,12.552725051033061
1284.068038,14.14973347970818
1284.172118,12.787536009528289
1284.275656,14.471580313422193
1284.379461,13.010299956639813
1284.483064,13.424226808222063
1284.586133,13.222192947339193
1284.689292,13.80211241711606
1284.792395,14.14973347970818
1284.902426,13.222192947339193
1285.005278,13.80211241711606
1285.108661,13.80211241711606
1285.212282,12.787536009528289
1285.315169,13.617278360175929
1285.418369,13.010299956639813
1285.521374,14.14973347970818
1285.624763,14.14973347970818
1285.730585,13.010299956639813
1285.833752,13.222192947339193
1285.937758,13.617278360175929
1286.041427,13.010299956639813
1286.145855,12.552725051033061
1286.249378,13.010299956639813
1286.354033,13.010299956639813
1286.457988,13.617278360175929
1286.560951,27.283537820212285
1286.664521,13.010299956639813
1286.768372,13.424226808222063
1286.871733,13.80211241711606
1286.975282,13.222192947339193
1287.078417,13.424226808222063
1287.181777,13.617278360175929
1287.285473,12.552725051033061
1287.389442,13.617278360175929
1287.492564,13.222192947339193
1287.595486,13.222192947339193
1287.699093,13.617278360175929
1287.80246,13.222192947339193
1287.905939,14.471580313422193
1288.009232,12.787536009528289
1288.114757,13.010299956639813
1288.218508,13.617278360175929
1288.321754,13.222192947339193
1288.425041,13.424226808222063
1288.532246,13.424226808222063
1288.635453,12.787536009528289
1288.738999,13.010299956639813
1288.842072,13.617278360175929
1288.945212,13.617278360175929
1289.048499,13.617278360175929
1289.152424,12.787536009528289
1289.257,12.787536009528289
1289.360143,13.222192947339193
1289.463314,13.222192947339193
1289.56674,14.14973347970818
1289.669905,13.979400086720377
1289.773427,13.617278360175929
1289.880147,13.80211241711606
1289.983677,13.424226808222063
1290.08711,13.617278360175929
1290.191235,13.424226808222063
1290.294914,13.222192947339193
1290.399292,13.010299956639813
1290.503049,13.617278360175929
1290.606085,13.010299956639813
1290.709231,12.552725051033061
1290.81321,13.010299956639813
1290.916601,13.010299956639813
1291.020565,13.424226808222063
1291.124404,13.010299956639813
1291.22746,12.30448921378274
1291.337017,12.552725051033061
1291.441079,13.222192947339193
1291.544965,13.617278360175929
1291.648696,13.424226808222063
1291.751861,13.80211241711606
1291.855489,13.222192947339193
1291.959364,12.552725051033061
1292.062865,12.787536009528289
1292.16669,13.010299956639813
1292.269907,13.222192947339193
1292.373168,13.010299956639813
1292.47679,13.010299956639813
1292.579734,13.010299956639813
1292.682878,13.222192947339193
1292.791885,13.617278360175929
1292.895399,13.424226808222063
1292.99864,13.222192947339193
1293.102182,14.313637641589875
1293.205546,13.222192947339193
1293.309188,12.787536009528289
1293.41233,13.617278360175929
1293.515665,13.010299956639813
1293.619651,13.010299956639813
1293.725054,13.424226808222063
1293.829035,13.010299956639813
1293.93269,13.424226808222063
1294.035557,13.979400086720377
1294.142862,13.617278360175929
1294.246726,12.787536009528289
1294.350121,12.552725051033061
1294.453854,13.80211241711606
1294.557823,13.80211241711606
1294.662076,14.62397997898956
1294.766127,14.14973347970818
1294.869853,14.14973347970818
1294.974282,14.14973347970818
1295.079429,14.62397997898956
1295.183678,14.14973347970818
1295.288574,14.14973347970818
1295.392133,14.771212547196624
1295.496643,15.051499783199061
1295.600396,15.051499783199061
1295.703558,15.440680443502757
1295.812327,15.185139398778876
1295.916425,13.979400086720377
1296.021553,14.62397997898956
1296.125281,13.80211241711606
1296.229288,14.913616938342727
1296.333048,15.051499783199061
1296.436555,15.314789170422552
1296.540523,14.313637641589875
1296.644636,15.185139398778876
1296.74779,14.14973347970818
1296.85101,14.771212547196624
1296.954761,13.979400086720377
1297.057912,13.979400086720377
1297.161106,14.14973347970818
1297.264745,13.80211241711606
1297.368683,14.62397997898956
1297.472055,14.313637641589875
1297.575944,14.62397997898956
1297.680218,13.979400086720377
1297.783932,14.62397997898956
1297.887537,15.314789170422552
1297.990516,13.80211241711606
1298.093991,14.62397997898956
1298.198123,14.14973347970818
1298.30216,14.62397997898956
1298.405786,14.771212547196624
1298.508699,14.913616938342727
1298.611854,14.771212547196624
1298.715145,14.14973347970818
1298.818789,14.913616938342727
1298.922117,14.913616938342727
1299.02556,14.14973347970818
1299.129097,14.62397997898956
1299.232366,13.979400086720377
1299.335715,13.80211241711606
1299.438705,14.14973347970818
1299.542021,13.979400086720377
1299.645302,14.62397997898956
1299.748789,14.313637641589875
1299.853134,15.051499783199061
1299.962589,14.471580313422193
1300.065292,13.617278360175929
1300.168847,13.617278360175929
1300.272664,14.62397997898956
1300.37536,14.471580313422193
1300.478396,14.14973347970818
1300.581779,14.14973347970818
1300.685368,14.14973347970818
1300.788884,13.979400086720377
1300.892656,13.222192947339193
1300.99549,13.80211241711606
1301.09957,13.222192947339193
1301.203198,13.80211241711606
1301.306198,13.80211241711606
1301.409585,14.313637641589875
1301.513775,13.617278360175929
1301.617765,14.62397997898956
1301.721056,14.14973347970818
1301.824363,13.617278360175929
1301.927948,13.979400086720377
1302.031058,13.617278360175929
1302.134249,14.471580313422193
1302.237672,14.14973347970818
1302.34144,13.617278360175929
1302.444984,14.471580313422193
1302.548641,14.62397997898956
1302.652091,14.771212547196624
1302.755341,13.979400086720377
1302.859018,14.771212547196624
1302.962747,14.913616938342727
1303.065752,13.80211241711606
1303.169015,14.62397997898956
1303.272284,14.313637641589875
1303.376103,13.979400086720377
1303.479731,14.14973347970818
1303.582727,13.424226808222063
1303.687417,14.14973347970818
1303.791915,13.617278360175929
1303.895067,14.313637641589875
1303.998063,14.471580313422193
1304.101349,14.313637641589875
1304.204753,14.313637641589875
1304.308642,14.313637641589875
1304.412321,14.471580313422193
1304.515859,13.617278360175929
1304.619338,13.80211241711606
1304.72312,14.471580313422193
1304.826296,13.979400086720377
1304.929866,14.471580313422193
1305.03403,14.313637641589875
1305.141432,13.80211241711606
1305.244742,14.313637641589875
1305.347737,13.80211241711606
1305.451019,13.80211241711606
1305.55464,14.14973347970818
1305.657847,14.771212547196624
1305.761189,14.471580313422193
1305.864246,13.80211241711606
1305.967722,14.313637641589875
1306.071513,13.617278360175929
1306.1749,14.14973347970818
1306.278053,13.617278360175929
1306.381466,14.471580313422193
1306.484851,13.424226808222063
1306.588582,13.80211241711606
1306.692169,14.471580313422193
1306.795615,13.979400086720377
1306.901236,13.979400086720377
1307.005105,13.979400086720377
1307.108665,14.471580313422193
1307.212078,14.313637641589875
1307.315261,14.471580313422193
1307.418762,13.979400086720377
1307.522799,13.979400086720377
1307.631898,13.979400086720377
1307.736385,13.979400086720377
1307.841377,14.471580313422193
1307.944877,13.979400086720377
1308.053983,13.617278360175929
1308.157366,14.913616938342727
1308.261078,13.979400086720377
1308.364788,13.617278360175929
1308.467747,13.617278360175929
1308.570886,14.471580313422193
1308.6743,14.471580313422193
1308.782355,13.80211241711606
1308.890561,13.979400086720377
1308.994035,13.80211241711606
1309.100232,13.424226808222063
1309.203929,13.424226808222063
1309.306979,13.80211241711606
1309.410196,14.471580313422193
1309.513721,14.14973347970818
1309.617585,13.617278360175929
1309.721593,13.80211241711606
1309.825221,13.80211241711606
1309.928291,13.80211241711606
1310.032754,13.979400086720377
1310.136922,13.010299956639813
1310.24094,13.222192947339193
1310.344314,13.010299956639813
1310.454296,13.424226808222063
1310.557833,13.617278360175929
1310.660759,13.222192947339193
1310.764112,13.80211241711606
1310.868349,13.617278360175929
1310.972353,13.617278360175929
1311.081013,13.222192947339193
1311.184997,13.222192947339193
1311.288881,13.424226808222063
1311.393451,13.010299956639813
1311.497071,13.80211241711606
1311.600008,12.787536009528289
1311.70288,13.80211241711606
1311.80621,13.222192947339193
1311.909833,13.617278360175929
1312.012795,14.62397997898956
1312.115779,13.979400086720377
1312.218699,13.222192947339193
1312.321621,13.617278360175929
1312.424682,14.14973347970818
1312.527636,14.62397997898956
1312.63059,13.424226808222063
1312.733496,13.979400086720377
1312.836514,13.424226808222063
1312.939452,13.424226808222063
1313.042387,13.617278360175929
1313.145194,13.010299956639813
1313.248302,13.617278360175929
1313.351769,13.80211241711606
1313.455365,14.62397997898956
1313.558519,13.617278360175929
1313.66152,13.979400086720377
1313.76455,13.222192947339193
1313.867541,13.222192947339193
1313.970536,13.979400086720377
1314.073592,13.617278360175929
1314.177092,13.617278360175929
1314.280378,14.313637641589875
1314.383507,13.222192947339193
1314.486535,13.979400086720377
1314.589549,13.222192947339193
1314.692782,12.787536009528289
1314.797437,13.979400086720377
1314.901755,14.471580313422193
1315.004984,13.010299956639813
1315.108302,13.222192947339193
1315.212642,14.14973347970818
1315.315504,13.424226808222063
1315.418773,13.424226808222063
1315.521863,13.424226808222063
1315.625418,14.14973347970818
1315.729023,13.010299956639813
1315.842783,13.80211241711606
1315.947458,13.222192947339193
1316.051355,13.424226808222063
1316.154534,13.424226808222063
1316.257663,13.80211241711606
1316.360709,13.424226808222063
1316.463925,12.552725051033061
1316.567013,13.979400086720377
1316.670049,13.222192947339193
1316.773188,13.010299956639813
1316.876664,13.424226808222063
1316.980101,13.424226808222063
1317.083736,13.424226808222063
1317.18741,12.30448921378274
1317.290405,13.617278360175929
1317.393571,13.424226808222063
1317.496949,13.617278360175929
1317.600111,13.80211241711606
1317.703326,13.80211241711606
1317.807328,13.80211241711606
1317.911473,14.14973347970818
1318.017002,12.787536009528289
1318.120385,13.617278360175929
1318.223633,13.617278360175929
1318.326683,13.80211241711606
1318.429989,13.979400086720377
1318.534006,13.979400086720377
1318.63769,13.424226808222063
1318.741042,13.010299956639813
1318.844618,13.617278360175929
1318.950048,13.979400086720377
1319.053983,13.617278360175929
1319.16291,13.424226808222063
1319.26753,13.424226808222063
1319.371977,13.80211241711606
1319.475182,13.979400086720377
1319.578605,14.62397997898956
1319.681672,12.552725051033061
1319.784927,13.010299956639813
1319.888994,13.424226808222063
1319.993315,13.010299956639813
1320.097218,12.787536009528289
1320.200347,13.80211241711606
1320.303648,13.424226808222063
1320.407372,13.424226808222063
1320.510608,13.80211241711606
1320.61397,13.010299956639813
1320.719541,13.010299956639813
1320.823334,12.787536009528289
1320.926985,12.787536009528289
1321.029883,13.010299956639813
1321.133088,13.80211241711606
1321.236666,13.617278360175929
1321.340201,13.80211241711606
1321.443471,14.313637641589875
1321.547129,13.979400086720377
1321.650302,14.62397997898956
1321.75461,13.979400086720377
1321.858405,14.14973347970818
1321.961616,14.14973347970818
1322.064661,14.913616938342727
1322.167766,14.313637641589875
1322.271004,13.979400086720377
1322.37467,14.62397997898956
1322.482999,14.913616938342727
1322.586858,14.913616938342727
1322.690012,13.979400086720377
1322.793216,13.979400086720377
1322.903316,14.313637641589875
1323.011733,14.14973347970818
1323.114874,14.313637641589875
1323.217944,14.62397997898956
1323.321228,14.313637641589875
1323.425444,13.979400086720377
1323.529228,14.14973347970818
1323.632648,13.979400086720377
1323.736614,13.80211241711606
1323.840469,13.979400086720377
1323.944068,13.80211241711606
1324.047728,13.617278360175929
1324.150937,13.979400086720377
1324.25452,13.617278360175929
1324.358056,13.80211241711606
1324.461222,13.80211241711606
1324.565153,13.80211241711606
1324.670825,13.80211241711606
1324.774874,13.010299956639813
1324.878654,13.010299956639813
1324.982229,13.979400086720377
1325.085541,14.771212547196624
1325.189121,14.313637641589875
1325.29321,13.010299956639813
1325.40165,17.85329835010767
1325.504798,14.313637641589875
1325.611508,13.80211241711606
1325.71573,14.14973347970818
1325.819567,14.313637641589875
1325.922774,14.771212547196624
1326.026271,14.14973347970818
1326.129537,13.80211241711606
1326.233292,13.424226808222063
1326.336444,13.617278360175929
1326.439544,14.14973347970818
1326.542766,13.80211241711606
1326.653696,14.14973347970818
1326.757298,13.617278360175929
1326.860411,13.617278360175929
1326.963923,13.979400086720377
1327.068449,14.313637641589875
1327.172714,13.80211241711606
1327.276692,13.979400086720377
1327.379908,14.771212547196624
1327.483388,14.471580313422193
1327.590284,13.80211241711606
1327.693759,13.80211241711606
1327.7978,13.424226808222063
1327.901024,14.14973347970818
1328.004388,14.14973347970818
1328.108118,13.80211241711606
1328.211967,15.051499783199061
1328.317407,13.979400086720377
1328.422135,13.979400086720377
1328.525128,14.313637641589875
1328.628176,14.471580313422193
1328.733912,14.471580313422193
1328.837839,13.424226808222063
1328.941302,14.771212547196624
1329.044971,13.424226808222063
1329.149038,14.313637641589875
1329.253599,13.979400086720377
1329.35734,14.313637641589875
1329.460289,14.14973347970818
1329.56358,14.771212547196624
1329.667169,14.313637641589875
1329.770576,14.62397997898956
1329.874619,14.14973347970818
1329.978175,13.80211241711606
1330.081334,13.979400086720377
1330.185388,13.80211241711606
1330.289528,13.979400086720377
1330.39367,13.979400086720377
1330.49767,14.471580313422193
1330.601494,14.14973347970818
1330.704934,13.80211241711606
1330.809083,14.62397997898956
1330.913683,14.62397997898956
1331.017643,13.979400086720377
1331.122108,14.471580313422193
1331.225161,14.62397997898956
1331.328592,13.80211241711606
1331.432347,13.80211241711606
1331.535413,14.14973347970818
1331.638434,13.617278360175929
1331.743531,13.979400086720377
1331.850454,14.313637641589875
1331.954152,13.979400086720377
1332.057248,14.14973347970818
1332.160474,14.471580313422193
1332.263944,14.62397997898956
1332.371595,14.313637641589875
1332.477006,14.313637641589875
1332.581476,14.62397997898956
1332.68466,14.313637641589875
1332.788673,13.979400086720377
1332.892528,13.80211241711606
1332.998185,13.617278360175929
1333.101755,13.80211241711606
1333.205018,13.617278360175929
1333.309694,14.14973347970818
1333.412874,14.14973347970818
1333.515862,14.313637641589875
1333.61881,14.471580313422193
1333.72189,13.979400086720377
1333.825261,14.313637641589875
1333.930662,13.979400086720377
1334.034444,14.14973347970818
1334.139762,13.617278360175929
1334.244235,15.051499783199061
1334.347415,14.313637641589875
1334.450816,14.313637641589875
1334.553936,13.010299956639813
1334.657096,13.979400086720377
1334.760235,13.617278360175929
1334.863494,14.313637641589875
1334.967199,15.051499783199061
1335.070547,14.313637641589875
1335.175268,14.313637641589875
1335.281336,13.617278360175929
1335.385139,14.14973347970818
1335.48819,13.979400086720377
1335.591322,14.471580313422193
1335.694795,14.14973347970818
1335.798572,14.62397997898956
1335.901808,14.14973347970818
1336.005466,13.424226808222063
1336.109243,14.14973347970818
1336.212494,14.313637641589875
1336.321073,14.471580313422193
1336.424763,14.313637641589875
1336.527965,13.222192947339193
1336.631707,14.313637641589875
1336.735414,13.979400086720377
1336.838703,14.471580313422193
1336.941861,14.313637641589875
1337.045334,14.14973347970818
1337.150788,14.62397997898956
1337.254944,13.617278360175929
1337.358731,14.313637641589875
1337.461807,13.979400086720377
1337.565035,14.313637641589875
1337.66836,14.14973347970818
1337.772105,13.424226808222063
1337.875971,14.313637641589875
1337.980132,13.80211241711606
1338.084072,14.14973347970818
1338.187714,14.62397997898956
1338.290721,13.80211241711606
1338.394039,14.771212547196624
1338.497668,14.14973347970818
1338.600673,13.979400086720377
1338.703757,13.617278360175929
1338.807796,14.313637641589875
1338.911399,13.979400086720377
1339.014816,14.313637641589875
1339.118405,13.80211241711606
1339.221485,14.771212547196624
1339.324538,14.471580313422193
1339.428792,14.471580313422193
1339.532551,13.979400086720377
1339.635339,13.80211241711606
1339.738492,13.617278360175929
1339.841984,14.313637641589875
1339.945516,13.979400086720377
1340.049099,13.617278360175929
1340.152038,14.313637641589875
1340.255275,14.313637641589875
1340.360257,14.771212547196624
1340.464058,14.471580313422193
1340.567676,14.14973347970818
1340.67136,14.313637641589875
1340.774787,14.313637641589875
1340.878989,13.80211241711606
1340.983297,14.14973347970818
1341.086797,13.617278360175929
1341.190189,14.913616938342727
1341.293346,14.313637641589875
1341.404091,14.313637641589875
1341.507032,13.979400086720377
1341.610288,13.979400086720377
1341.714055,14.471580313422193
1341.817139,14.313637641589875
1341.922515,13.80211241711606
1342.029982,14.62397997898956
1342.133072,13.979400086720377
1342.236017,13.617278360175929
1342.338949,14.313637641589875
1342.441903,14.14973347970818
1342.545073,13.979400086720377
1342.653471,14.14973347970818
1342.757287,14.14973347970818
1342.860719,14.313637641589875
1342.964083,13.979400086720377
1343.067835,14.313637641589875
1343.171643,14.62397997898956
1343.276163,13.80211241711606
1343.38387,14.14973347970818
1343.487605,14.14973347970818
1343.590624,14.14973347970818
1343.694129,14.313637641589875
1343.798059,13.617278360175929
1343.901774,14.313637641589875
1344.004875,14.14973347970818
1344.108205,13.617278360175929
1344.212823,14.313637641589875
1344.317197,13.979400086720377
1344.421106,13.979400086720377
1344.526452,14.313637641589875
1344.63198,14.14973347970818
1344.736231,14.313637641589875
1344.840034,13.979400086720377
1344.943098,14.14973347970818
1345.051438,13.617278360175929
1345.15502,14.14973347970818
1345.264678,14.471580313422193
1345.36867,13.80211241711606
1345.471851,13.979400086720377
1345.575152,14.313637641589875
1345.678138,14.313637641589875
1345.781301,13.617278360175929
1345.89272,13.617278360175929
1345.99715,13.80211241711606
1346.100588,13.979400086720377
1346.20405,14.14973347970818
1346.307103,13.424226808222063
1346.41026,14.471580313422193
1346.513534,14.14973347970818
1346.617152,14.771212547196624
1346.720331,14.471580313422193
1346.823504,14.14973347970818
1346.928059,14.62397997898956
1347.032885,14.62397997898956
1347.13704,15.051499783199061
1347.240981,14.313637641589875
1347.344146,14.14973347970818
1347.449855,14.62397997898956
1347.553651,13.979400086720377
1347.657669,13.979400086720377
1347.760758,14.14973347970818
1347.863881,14.471580313422193
1347.967134,14.771212547196624
1348.071224,14.14973347970818
1348.175374,14.313637641589875
1348.278274,14.62397997898956
1348.381786,13.80211241711606
1348.485385,14.62397997898956
1348.588759,14.913616938342727
1348.692463,13.010299956639813
1348.795849,14.471580313422193
1348.899351,13.979400086720377
1349.003223,14.313637641589875
1349.1071,14.471580313422193
1349.210221,13.80211241711606
1349.315422,14.313637641589875
1349.419383,14.771212547196624
1349.522643,13.979400086720377
1349.62643,14.913616938342727
1349.731836,14.14973347970818
1349.835122,14.471580313422193
1349.938686,14.471580313422193
1350.041617,14.471580313422193
1350.144872,14.471580313422193
1350.248701,14.14973347970818
1350.352247,13.424226808222063
1350.455752,14.313637641589875
1350.559422,14.771212547196624
1350.662545,14.62397997898956
1350.767663,14.471580313422193
1350.872649,13.979400086720377
1350.980827,14.313637641589875
1351.084175,14.313637641589875
1351.188184,13.979400086720377
1351.292231,13.979400086720377
1351.396201,13.80211241711606
1351.499909,14.62397997898956
1351.603044,13.617278360175929
1351.707464,15.440680443502757
1351.811311,14.313637641589875
1351.914483,13.979400086720377
1352.017464,14.313637641589875
1352.120559,14.14973347970818
1352.224154,14.471580313422193
1352.327995,14.14973347970818
1352.431253,14.313637641589875
1352.536951,14.913616938342727
1352.642491,14.471580313422193
1352.746558,14.471580313422193
1352.849709,14.771212547196624
1352.952848,14.471580313422193
1353.056273,14.313637641589875
1353.159906,14.771212547196624
1353.264475,14.771212547196624
1353.368426,14.471580313422193
1353.471707,14.913616938342727
1353.5749,14.913616938342727
1353.679383,14.913616938342727
1353.783337,14.62397997898956
1353.886549,14.62397997898956
1353.989504,14.313637641589875
1354.092653,14.771212547196624
1354.197418,14.62397997898956
1354.302293,13.80211241711606
1354.405377,14.913616938342727
1354.508458,14.471580313422193
1354.611728,14.913616938342727
1354.714999,13.80211241711606
1354.819086,14.771212547196624
1354.922244,14.313637641589875
1355.025303,14.62397997898956
1355.128756,15.051499783199061
1355.232745,14.313637641589875
1355.336345,13.617278360175929
1355.439337,13.80211241711606
1355.542645,13.617278360175929
1355.646694,13.979400086720377
1355.750539,13.617278360175929
1355.854427,14.471580313422193
1355.957391,14.771212547196624
1356.060925,14.313637641589875
1356.164723,14.14973347970818
1356.268417,27.09269960975831
1356.371493,14.313637641589875
1356.474731,14.62397997898956
1356.580053,14.62397997898956
1356.684088,14.62397997898956
1356.787591,14.913616938342727
1356.890646,14.313637641589875
1356.993947,14.471580313422193
1357.097202,14.313637641589875
1357.200821,14.62397997898956
1357.304165,15.563025007672874
1357.411117,14.62397997898956
1357.514615,14.313637641589875
1357.618539,14.14973347970818
1357.722347,14.14973347970818
1357.8299,13.979400086720377
1357.933312,14.62397997898956
1358.0371,14.14973347970818
1358.140741,14.62397997898956
1358.244317,14.471580313422193
1358.348128,13.80211241711606
1358.452025,13.979400086720377
1358.555074,14.313637641589875
1358.658006,14.471580313422193
1358.761161,14.313637641589875
1358.864468,14.771212547196624
1358.974018,14.771212547196624
1359.080425,14.14973347970818
1359.183617,14.313637641589875
1359.287382,14.471580313422193
1359.390886,14.14973347970818
1359.495307,14.313637641589875
1359.599062,14.471580313422193
1359.702218,14.771212547196624
1359.806927,14.471580313422193
1359.911399,14.313637641589875
1360.014749,14.313637641589875
1360.118603,13.979400086720377
1360.221719,13.617278360175929
1360.325008,14.913616938342727
1360.428677,14.14973347970818
1360.531732,14.62397997898956
1360.634994,13.979400086720377
1360.739001,15.051499783199061
1360.842961,14.62397997898956
1360.946864,14.771212547196624
1361.050576,14.14973347970818
1361.153752,13.979400086720377
1361.258062,14.62397997898956
1361.361839,14.14973347970818
1361.464939,14.14973347970818
1361.568505,13.80211241711606
1361.671839,14.62397997898956
1361.781658,14.14973347970818
1361.884895,14.313637641589875
1361.987981,14.471580313422193
1362.091482,15.051499783199061
1362.194938,14.913616938342727
1362.298837,14.471580313422193
1362.402635,14.471580313422193
1362.505722,13.80211241711606
1362.609625,14.471580313422193
1362.713262,13.979400086720377
1362.818549,14.471580313422193
1362.921779,14.62397997898956
1363.025391,14.14973347970818
1363.129642,14.14973347970818
1363.233181,14.913616938342727
1363.337189,14.771212547196624
1363.440754,19.030899869919434
1363.543752,14.62397997898956
1363.646942,14.471580313422193
1363.750501,14.471580313422193
1363.854779,14.471580313422193
1363.95944,14.471580313422193
1364.064427,13.979400086720377
1364.169521,14.14973347970818
1364.273243,14.471580313422193
1364.376437,14.14973347970818
1364.479349,14.313637641589875
1364.582779,14.14973347970818
1364.692827,15.440680443502757
1364.802534,13.80211241711606
1364.905857,14.471580313422193
1365.010674,14.913616938342727
1365.114665,14.313637641589875
1365.218412,14.14973347970818
1365.321688,14.471580313422193
1365.425423,14.771212547196624
1365.528844,13.979400086720377
1365.63244,14.62397997898956
1365.735186,14.913616938342727
1365.838267,14.14973347970818
1365.943078,13.979400086720377
1366.047593,14.471580313422193
1366.151493,17.075701760979364
1366.255236,13.979400086720377
1366.358356,14.313637641589875
1366.461759,14.471580313422193
1366.565423,14.471580313422193
1366.668587,14.313637641589875
1366.772312,14.14973347970818
1366.875353,27.101173651118163
1366.978852,14.313637641589875
1367.083079,14.771212547196624
1367.187319,15.051499783199061
1367.290545,13.80211241711606
1367.394525,14.14973347970818
1367.498383,14.471580313422193
1367.602267,15.051499783199061
1367.710906,15.051499783199061
1367.814517,14.313637641589875
1367.919932,14.471580313422193
1368.023577,14.62397997898956
1368.127459,13.80211241711606
1368.23141,14.14973347970818
1368.33665,14.14973347970818
1368.440428,14.313637641589875
1368.543653,14.913616938342727
1368.646741,13.979400086720377
1368.749712,14.313637641589875
1368.853209,13.979400086720377
1368.957506,13.80211241711606
1369.061581,14.913616938342727
1369.165508,14.14973347970818
1369.26873,14.913616938342727
1369.372098,27.49736315569061
1369.475284,14.14973347970818
1369.578836,14.313637641589875
1369.682623,14.62397997898956
1369.788365,13.424226808222063
1369.891972,14.471580313422193
1369.995006,14.313637641589875
1370.099431,14.471580313422193
1370.203159,14.313637641589875
1370.306531,14.913616938342727
1370.410453,15.185139398778876
1370.514257,14.471580313422193
1370.61895,13.979400086720377
1370.723381,14.913616938342727
1370.827281,14.913616938342727
1370.937222,15.440680443502757
1371.04067,14.313637641589875
1371.144875,13.979400086720377
1371.249011,14.62397997898956
1371.352769,13.979400086720377
1371.456633,14.313637641589875
1371.560055,13.979400086720377
1371.664151,14.913616938342727
1371.768136,14.14973347970818
1371.87126,14.62397997898956
1371.974805,14.313637641589875
1372.079528,13.80211241711606
1372.185188,14.913616938342727
1372.28807,13.979400086720377
1372.390888,15.051499783199061
1372.493717,14.62397997898956
1372.597214,14.14973347970818
1372.701329,13.80211241711606
1372.804949,13.617278360175929
1372.908565,14.62397997898956
1373.011905,13.979400086720377
1373.115494,14.313637641589875
1373.219557,13.424226808222063
1373.324037,14.471580313422193
1373.428311,14.14973347970818
1373.532448,14.313637641589875
1373.635757,14.771212547196624
1373.739247,13.979400086720377
1373.843113,14.313637641589875
1373.946987,15.185139398778876
1374.050347,14.471580313422193
1374.154192,13.617278360175929
1374.257422,13.979400086720377
1374.36111,14.14973347970818
1374.465077,14.771212547196624
1374.568784,14.913616938342727
1374.67514,14.14973347970818
1374.778964,13.979400086720377
1374.88216,14.14973347970818
1374.985209,13.979400086720377
1375.088592,14.313637641589875
1375.192755,14.62397997898956
1375.296483,13.617278360175929
1375.399413,14.14973347970818
1375.502617,14.471580313422193
1375.607048,14.913616938342727
1375.711038,13.979400086720377
1375.815107,14.14973347970818
1375.918843,14.313637641589875
1376.022111,15.051499783199061
1376.125456,14.14973347970818
1376.229185,14.771212547196624
1376.332582,14.771212547196624
1376.436305,13.979400086720377
1376.5398,14.771212547196624
1376.643398,14.313637641589875
1376.747387,26.580113966571126
1376.851158,14.62397997898956
1376.954704,14.313637641589875
1377.058088,13.424226808222063
1377.161799,14.14973347970818
1377.265189,13.979400086720377
1377.374668,13.424226808222063
1377.478773,14.313637641589875
1377.58203,14.313637641589875
1377.688765,14.771212547196624
1377.792618,14.14973347970818
1377.897018,13.80211241711606
1378.001853,14.771212547196624
1378.105204,15.185139398778876
1378.208255,14.62397997898956
1378.312758,14.471580313422193
1378.416994,14.471580313422193
1378.520589,14.14973347970818
1378.624093,13.979400086720377
1378.727001,14.62397997898956
1378.830278,14.62397997898956
1378.93408,14.14973347970818
1379.044648,15.185139398778876
1379.148562,15.051499783199061
1379.251696,14.471580313422193
1379.355051,14.14973347970818
1379.458364,14.313637641589875
1379.56213,14.913616938342727
1379.666011,13.010299956639813
1379.769234,13.979400086720377
1379.872663,14.313637641589875
1379.976732,13.979400086720377
1380.080496,26.03144372620182
1380.183628,14.14973347970818
1380.286917,14.471580313422193
1380.390505,14.471580313422193
1380.494472,13.617278360175929
1380.602836,14.14973347970818
1380.706601,14.913616938342727
1380.81252,16.62757831681574
1380.916303,13.617278360175929
1381.019626,14.913616938342727
1381.123194,14.471580313422193
1381.22636,13.979400086720377
1381.329915,14.313637641589875
1381.43422,13.424226808222063
1381.537995,13.80211241711606
1381.641116,14.471580313422193
1381.745535,13.617278360175929
1381.849405,14.62397997898956
1381.95302,13.80211241711606
1382.056013,14.771212547196624
1382.159514,14.471580313422193
1382.26353,14.14973347970818
1382.367094,13.80211241711606
1382.470262,14.62397997898956
1382.574235,15.051499783199061
1382.677707,15.051499783199061
1382.782088,14.471580313422193
1382.885795,14.771212547196624
1382.990449,15.185139398778876
1383.093546,14.771212547196624
1383.197038,14.14973347970818
1383.300821,13.80211241711606
1383.404587,12.787536009528289
1383.508674,13.617278360175929
1383.616277,13.979400086720377
1383.719384,14.771212547196624
1383.82239,14.313637641589875
1383.92593,14.771212547196624
1384.029832,14.313637641589875
1384.132838,14.471580313422193
1384.236091,14.14973347970818
1384.339835,14.771212547196624
1384.442938,14.913616938342727
1384.546711,13.80211241711606
1384.650047,14.913616938342727
1384.754212,14.313637641589875
1384.857994,14.313637641589875
1384.961209,13.80211241711606
1385.064321,14.471580313422193
1385.167524,13.222192947339193
1385.270997,13.617278360175929
1385.375185,14.14973347970818
1385.479035,13.424226808222063
1385.582878,13.80211241711606
1385.688426,14.471580313422193
1385.791413,14.913616938342727
1385.894654,14.471580313422193
1385.998562,14.62397997898956
1386.101786,14.14973347970818
1386.205257,14.62397997898956
1386.314977,14.471580313422193
1386.423366,14.913616938342727
1386.527574,14.913616938342727
1386.631306,13.979400086720377
1386.734956,14.62397997898956
1386.837916,13.617278360175929
1386.941217,13.979400086720377
1387.045249,13.979400086720377
1387.153402,13.979400086720377
1387.261788,13.617278360175929
1387.365252,14.14973347970818
1387.468971,14.471580313422193
1387.572675,14.62397997898956
1387.675439,13.979400086720377
1387.779054,14.313637641589875
1387.884086,14.14973347970818
1387.988127,13.80211241711606
1388.091919,13.979400086720377
1388.194987,14.471580313422193
1388.298902,14.471580313422193
1388.402658,13.979400086720377
1388.506376,13.979400086720377
1388.609445,13.80211241711606
1388.712728,14.471580313422193
1388.816292,14.913616938342727
1388.920573,14.471580313422193
1389.023545,13.979400086720377
1389.132307,14.913616938342727
1389.236898,14.14973347970818
1389.341745,14.62397997898956
1389.445229,14.771212547196624
1389.548334,14.313637641589875
1389.651423,14.471580313422193
1389.754511,13.979400086720377
1389.858748,13.979400086720377
1389.963097,14.62397997898956
1390.066149,13.424226808222063
1390.169452,14.771212547196624
1390.273349,14.771212547196624
1390.37875,13.979400086720377
1390.48234,13.80211241711606
1390.585322,14.471580313422193
1390.68832,14.471580313422193
1390.791455,14.14973347970818
1390.895061,14.313637641589875
1390.998795,14.313637641589875
1391.101937,14.313637641589875
1391.204918,14.313637641589875
1391.313879,14.313637641589875
1391.417628,14.62397997898956
1391.520793,14.471580313422193
1391.62386,13.979400086720377
1391.727198,13.979400086720377
1391.831057,14.471580313422193
1391.934393,14.62397997898956
1392.038282,14.14973347970818
1392.143301,14.471580313422193
1392.251162,14.471580313422193
1392.354886,13.979400086720377
1392.457827,14.471580313422193
1392.560933,13.80211241711606
1392.664338,13.979400086720377
1392.767931,14.471580313422193
1392.870932,14.313637641589875
1392.974296,13.979400086720377
1393.077896,14.14973347970818
1393.182821,14.471580313422193
1393.286447,14.313637641589875
1393.389385,14.471580313422193
1393.492563,13.80211241711606
1393.595761,14.471580313422193
1393.699876,14.14973347970818
1393.8036,14.471580313422193
1393.907343,14.62397997898956
1394.010546,13.979400086720377
1394.114316,14.471580313422193
1394.218165,13.979400086720377
1394.321777,14.62397997898956
1394.425461,13.979400086720377
1394.529049,14.14973347970818
1394.632087,14.14973347970818
1394.735283,13.222192947339193
1394.838637,14.14973347970818
1394.942499,14.313637641589875
1395.047264,14.313637641589875
1395.15228,14.313637641589875
1395.256739,14.471580313422193
1395.360525,13.617278360175929
1395.463455,15.051499783199061
1395.56667,14.471580313422193
1395.669762,13.979400086720377
1395.773056,14.313637641589875
1395.876667,14.313637641589875
1395.979828,14.14973347970818
1396.083269,13.979400086720377
1396.187317,13.617278360175929
1396.291208,14.913616938342727
1396.394906,15.185139398778876
1396.497991,14.771212547196624
1396.601279,14.771212547196624
1396.704568,14.313637641589875
1396.812714,14.14973347970818
1396.920171,15.314789170422552
1397.023119,14.62397997898956
1397.132758,14.771212547196624
1397.236414,14.913616938342727
1397.339373,15.051499783199061
1397.442586,14.14973347970818
1397.54758,14.14973347970818
1397.651388,15.185139398778876
1397.754659,14.771212547196624
1397.858697,15.051499783199061
1397.961829,14.471580313422193
1398.065371,14.913616938342727
1398.169415,14.471580313422193
1398.273136,14.62397997898956
1398.377374,14.14973347970818
1398.483779,14.471580313422193
1398.587983,13.979400086720377
1398.691702,14.62397997898956
1398.795179,14.471580313422193
1398.900056,13.80211241711606
1399.003599,14.771212547196624
1399.10732,14.14973347970818
1399.210409,14.771212547196624
1399.313839,14.771212547196624
1399.417926,14.62397997898956
1399.521836,14.62397997898956
1399.625646,14.62397997898956
1399.728823,15.440680443502757
1399.832141,15.563025007672874
1399.935719,14.471580313422193
1400.038683,13.80211241711606
1400.142701,14.771212547196624
1400.24699,15.185139398778876
1400.350455,14.771212547196624
1400.454388,14.471580313422193
1400.562643,15.051499783199061
1400.665434,15.051499783199061
1400.768592,14.771212547196624
1400.872133,14.313637641589875
1400.976561,15.051499783199061
1401.08052,14.14973347970818
1401.184283,14.313637641589875
1401.287572,14.313637641589875
1401.391081,14.62397997898956
1401.494786,15.051499783199061
1401.598322,14.313637641589875
1401.701389,14.471580313422193
1401.804912,15.051499783199061
1401.908551,15.051499783199061
1402.011614,14.913616938342727
1402.114923,15.051499783199061
1402.218553,14.771212547196624
1402.322073,14.313637641589875
1402.426403,13.979400086720377
1402.531924,15.185139398778876
1402.635046,14.62397997898956
1402.73865,14.771212547196624
1402.841664,15.314789170422552
1402.945027,13.979400086720377
1403.048237,14.313637641589875
1403.152379,14.313637641589875
1403.256022,14.913616938342727
1403.359109,14.471580313422193
1403.462279,14.313637641589875
1403.566245,14.913616938342727
1403.672326,13.80211241711606
1403.775972,14.313637641589875
1403.878893,13.80211241711606
1403.981901,14.14973347970818
1404.086976,14.313637641589875
1404.190808,14.313637641589875
1404.294507,14.913616938342727
1404.397557,13.979400086720377
1404.500739,14.471580313422193
1404.604561,14.471580313422193
1404.708217,14.771212547196624
1404.813157,14.913616938342727
1404.916616,14.313637641589875
1405.01983,15.051499783199061
1405.123661,14.62397997898956
1405.227827,14.313637641589875
1405.331529,14.913616938342727
1405.435184,14.771212547196624
1405.539024,15.563025007672874
1405.64212,14.62397997898956
1405.745125,13.979400086720377
1405.860035,14.313637641589875
1405.963223,14.471580313422193
1406.066217,14.62397997898956
1406.17028,14.313637641589875
1406.275052,13.80211241711606
1406.380811,14.14973347970818
1406.483884,14.913616938342727
1406.589251,15.440680443502757
1406.692649,14.313637641589875
1406.795268,15.440680443502757
1406.899372,15.910646070264992
1407.005836,15.68201724066995
1407.109955,15.68201724066995
1407.213769,15.563025007672874
1407.317419,15.051499783199061
1407.420426,14.913616938342727
1407.523774,15.440680443502757
1407.635129,15.185139398778876
1407.738521,15.314789170422552
1407.841519,14.771212547196624
1407.945296,14.313637641589875
1408.050796,15.051499783199061
1408.154808,14.471580313422193
1408.263139,14.62397997898956
1408.366359,14.62397997898956
1408.470506,15.185139398778876
1408.574444,15.051499783199061
1408.678279,15.314789170422552
1408.781697,14.771212547196624
1408.884881,14.771212547196624
1408.988785,15.051499783199061
1409.092893,15.185139398778876
1409.201587,14.62397997898956
1409.304803,15.185139398778876
1409.40837,15.563025007672874
1409.512278,14.913616938342727
1409.615385,16.127838567197355
1409.718391,15.314789170422552
1409.821467,15.440680443502757
1409.925671,15.563025007672874
1410.029562,15.440680443502757
1410.133203,15.314789170422552
1410.241397,15.051499783199061
1410.344598,14.913616938342727
1410.447875,15.185139398778876
1410.551729,14.913616938342727
1410.655349,15.051499783199061
1410.758471,15.051499783199061
1410.861909,15.440680443502757
1410.965423,14.913616938342727
1411.068758,15.440680443502757
1411.17278,14.471580313422193
1411.275782,14.913616938342727
1411.380392,13.424226808222063
1411.484518,14.913616938342727
1411.592816,16.334684555795867
1411.695971,13.80211241711606
1411.800006,13.979400086720377
1411.90377,14.14973347970818
1412.007216,14.313637641589875
1412.111079,14.471580313422193
1412.214743,14.313637641589875
1412.3198,13.80211241711606
1412.423414,14.62397997898956
1412.526489,14.471580313422193
1412.62968,13.979400086720377
1412.733117,17.323937598229687
1412.836345,13.010299956639813
1412.940062,14.313637641589875
1413.043286,13.80211241711606
1413.147533,13.80211241711606
1413.252885,14.14973347970818
1413.362451,14.14973347970818
1413.470274,14.14973347970818
1413.573266,14.14973347970818
1413.677098,13.617278360175929
1413.78125,14.313637641589875
1413.885296,14.471580313422193
1413.989056,14.14973347970818
1414.092542,14.313637641589875
1414.197147,14.771212547196624
1414.301257,14.14973347970818
1414.405185,14.771212547196624
1414.508787,14.62397997898956
1414.611957,13.617278360175929
1414.715078,14.471580313422193
1414.818579,14.471580313422193
1414.922573,14.62397997898956
1415.027331,15.051499783199061
1415.131866,14.14973347970818
1415.235694,14.313637641589875
1415.341965,14.471580313422193
1415.445221,14.62397997898956
1415.548249,14.913616938342727
1415.651472,14.14973347970818
1415.754985,14.771212547196624
1415.858454,14.471580313422193
1415.96231,14.14973347970818
1416.067577,13.80211241711606
1416.171718,14.14973347970818
1416.275291,14.313637641589875
1416.378921,14.14973347970818
1416.481944,13.80211241711606
1416.585463,13.617278360175929
1416.689803,13.979400086720377
1416.793947,14.14973347970818
1416.898246,14.313637641589875
1417.002011,14.62397997898956
1417.105079,14.471580313422193
1417.208571,13.979400086720377
1417.312139,13.80211241711606
1417.415368,14.471580313422193
1417.518151,15.051499783199061
1417.621886,14.62397997898956
1417.727653,15.314789170422552
1417.831594,14.313637641589875
1417.935274,14.14973347970818
1418.041126,14.62397997898956
1418.144712,14.313637641589875
1418.252492,13.617278360175929
1418.362686,13.979400086720377
1418.466951,14.771212547196624
1418.572829,14.471580313422193
1418.676942,14.14973347970818
1418.780865,14.313637641589875
1418.884016,14.913616938342727
1418.989001,26.17000341120899
1419.092643,13.617278360175929
1419.195342,14.913616938342727
1419.298462,13.979400086720377
1419.401571,14.913616938342727
1419.505127,15.185139398778876
1419.609177,14.313637641589875
1419.713137,14.313637641589875
1419.816287,13.80211241711606
1419.919404,14.471580313422193
1420.022624,14.62397997898956
1420.12649,14.471580313422193
1420.230272,14.62397997898956
1420.334003,14.913616938342727
1420.438889,14.471580313422193
1420.543121,14.14973347970818
1420.653285,14.14973347970818
1420.756964,14.62397997898956
1420.860957,14.14973347970818
1420.965101,14.313637641589875
1421.074891,13.424226808222063
1421.178567,14.62397997898956
1421.281995,14.14973347970818
1421.385666,14.14973347970818
1421.489447,14.313637641589875
1421.592575,13.979400086720377
1421.695244,13.80211241711606
1421.798523,14.14973347970818
1421.902444,13.979400086720377
1422.005654,13.979400086720377
1422.109378,13.617278360175929
1422.21299,13.979400086720377
1422.31794,15.314789170422552
1422.421706,14.62397997898956
1422.524842,14.313637641589875
1422.627832,14.471580313422193
1422.730892,14.471580313422193
1422.834435,14.14973347970818
1422.938354,14.471580313422193
1423.044626,14.313637641589875
1423.147804,13.979400086720377
1423.251949,14.471580313422193
1423.355394,14.14973347970818
1423.458635,18.976270912904415
1423.561637,13.979400086720377
1423.665031,14.14973347970818
1423.76885,13.979400086720377
1423.872808,13.80211241711606
1423.976738,14.62397997898956
1424.080062,13.979400086720377
1424.184384,13.979400086720377
1424.288336,13.979400086720377
1424.392302,14.471580313422193
1424.496991,14.313637641589875
1424.601721,13.979400086720377
1424.709627,14.62397997898956
1424.81316,14.62397997898956
1424.917074,14.62397997898956
1425.020136,13.979400086720377
1425.123217,15.051499783199061
1425.226391,14.771212547196624
1425.329889,14.471580313422193
1425.434314,14.14973347970818
1425.538196,14.313637641589875
1425.642566,14.313637641589875
1425.747774,14.14973347970818
1425.852215,14.771212547196624
1425.963302,14.471580313422193
1426.066925,14.471580313422193
1426.170651,14.471580313422193
1426.274394,14.913616938342727
1426.377445,14.313637641589875
1426.480727,14.14973347970818
1426.586046,15.051499783199061
1426.691694,14.14973347970818
1426.795192,13.979400086720377
1426.898134,14.14973347970818
1427.001494,14.313637641589875
1427.105361,15.051499783199061
1427.208909,13.979400086720377
1427.312866,14.771212547196624
1427.416838,14.313637641589875
1427.520211,13.80211241711606
1427.627139,14.62397997898956
1427.730696,14.313637641589875
1427.833635,14.62397997898956
1427.93679,15.051499783199061
1428.039919,13.979400086720377
1428.143128,14.471580313422193
1428.250788,14.313637641589875
1428.354089,14.471580313422193
1428.458296,15.185139398778876
1428.562105,15.051499783199061
1428.665757,13.979400086720377
1428.768813,14.313637641589875
1428.872019,14.14973347970818
1428.976858,14.313637641589875
1429.081506,13.979400086720377
1429.184888,14.471580313422193
1429.293,14.471580313422193
1429.396443,14.313637641589875
1429.499751,14.14973347970818
1429.603662,14.771212547196624
1429.713585,13.979400086720377
1429.817452,14.771212547196624
1429.92149,13.617278360175929
1430.025133,14.313637641589875
1430.128065,14.771212547196624
1430.231305,14.471580313422193
1430.335959,14.14973347970818
1430.441034,14.471580313422193
1430.545092,13.80211241711606
1430.654968,13.80211241711606
1430.758958,14.913616938342727
1430.864418,14.313637641589875
1430.968012,14.14973347970818
1431.071141,13.617278360175929
1431.174575,13.80211241711606
1431.279903,14.62397997898956
1431.383415,14.471580313422193
1431.48703,14.313637641589875
1431.589963,14.913616938342727
1431.693144,14.313637641589875
1431.801793,14.471580313422193
1431.905395,13.979400086720377
1432.008605,14.771212547196624
1432.112073,13.979400086720377
1432.2164,14.471580313422193
1432.321504,14.771212547196624
1432.425272,13.617278360175929
1432.529389,13.80211241711606
1432.635099,13.222192947339193
1432.74019,13.617278360175929
1432.843485,14.471580313422193
1432.946428,14.62397997898956
1433.049224,13.80211241711606
1433.152167,12.787536009528289
1433.255254,13.424226808222063
1433.358411,13.80211241711606
1433.461654,13.979400086720377
1433.565135,14.313637641589875
1433.668872,13.80211241711606
1433.771982,14.14973347970818
1433.876133,13.979400086720377
1433.981671,14.771212547196624
1434.091512,14.313637641589875
1434.199789,14.913616938342727
1434.302918,14.14973347970818
1434.406027,14.14973347970818
1434.509471,13.979400086720377
1434.61426,25.75187844927661
1434.718372,13.979400086720377
1434.822457,13.617278360175929
1434.925461,14.14973347970818
1435.028891,13.617278360175929
1435.131976,13.979400086720377
1435.235079,14.471580313422193
1435.338584,13.979400086720377
1435.442824,13.222192947339193
1435.550726,13.424226808222063
1435.654006,12.552725051033061
1435.759361,13.010299956639813
1435.862444,14.313637641589875
1435.969527,14.313637641589875
1436.072584,13.979400086720377
1436.175677,14.14973347970818
1436.279667,13.222192947339193
1436.38361,13.222192947339193
1436.487173,13.010299956639813
1436.590211,13.80211241711606
1436.693221,14.313637641589875
1436.796768,13.424226808222063
1436.900856,13.80211241711606
1437.004869,13.979400086720377
1437.108046,13.979400086720377
1437.211432,14.14973347970818
1437.315259,13.80211241711606
1437.418937,13.617278360175929
1437.522622,14.14973347970818
1437.626411,13.617278360175929
1437.731398,13.424226808222063
1437.835312,13.010299956639813
1437.938375,13.010299956639813
1438.04142,13.979400086720377
1438.144731,29.745116927373285
1438.252264,14.14973347970818
1438.355376,12.787536009528289
1438.45857,13.222192947339193
1438.561678,14.14973347970818
1438.6661,14.313637641589875
1438.769864,13.424226808222063
1438.872906,13.617278360175929
1438.976129,13.222192947339193
1439.079928,13.80211241711606
1439.182943,13.424226808222063
1439.286069,13.010299956639813
1439.389443,13.222192947339193
1439.492375,13.424226808222063
1439.5956,13.222192947339193
1439.699635,14.471580313422193
1439.803518,13.617278360175929
1439.907504,13.979400086720377
1440.010962,12.787536009528289
1440.114426,13.010299956639813
1440.218199,13.80211241711606
1440.321422,13.617278360175929
1440.42538,13.222192947339193
1440.529173,13.80211241711606
1440.632942,13.222192947339193
1440.736667,12.787536009528289
1440.839927,13.010299956639813
1440.944018,13.979400086720377
1441.048121,13.010299956639813
1441.151964,13.979400086720377
1441.255498,13.979400086720377
1441.359222,13.010299956639813
1441.462268,13.010299956639813
1441.570518,14.14973347970818
1441.674247,14.313637641589875
1441.78187,14.313637641589875
1441.885097,13.979400086720377
1441.989985,13.80211241711606
1442.093875,13.424226808222063
1442.197681,13.222192947339193
1442.301436,13.979400086720377
1442.404673,13.010299956639813
1442.508178,13.424226808222063
1442.61193,13.80211241711606
1442.715241,13.979400086720377
1442.818352,13.617278360175929
1442.922379,13.617278360175929
1443.026316,13.979400086720377
1443.130409,13.80211241711606
1443.234431,13.979400086720377
1443.337606,14.14973347970818
1443.441403,13.617278360175929
1443.544889,12.552725051033061
1443.647989,13.617278360175929
1443.751016,13.617278360175929
1443.854244,13.010299956639813
1443.958681,13.979400086720377
1444.062548,13.222192947339193
1444.166182,14.313637641589875
1444.269203,14.471580313422193
1444.37255,13.979400086720377
1444.476333,13.617278360175929
1444.579744,13.979400086720377
1444.683482,12.30448921378274
1444.787661,12.552725051033061
1444.895989,12.787536009528289
1445.000262,13.010299956639813
1445.104221,13.617278360175929
1445.20799,14.14973347970818
1445.311792,14.771212547196624
1445.415769,15.314789170422552
1445.521367,14.471580313422193
1445.625202,14.471580313422193
1445.728675,14.62397997898956
1445.831817,14.771212547196624
1445.93502,14.771212547196624
1446.03969,14.771212547196624
1446.142842,14.771212547196624
1446.246099,13.979400086720377
1446.349763,14.771212547196624
1446.452808,14.913616938342727
1446.556341,14.771212547196624
1446.660583,15.051499783199061
1446.764429,14.313637641589875
1446.867458,15.440680443502757
1446.97096,17.403626894942438
1447.074522,15.051499783199061
1447.178436,14.62397997898956
1447.282103,15.185139398778876
1447.385083,14.771212547196624
1447.491293,14.771212547196624
1447.595805,15.051499783199061
1447.69995,14.913616938342727
1447.802938,14.471580313422193
1447.907084,14.62397997898956
1448.01094,14.913616938342727
1448.114255,14.14973347970818
1448.218223,14.913616938342727
1448.322692,15.440680443502757
1448.429091,14.913616938342727
1448.533154,15.440680443502757
1448.640154,15.185139398778876
1448.74389,14.913616938342727
1448.847593,15.051499783199061
1448.951352,15.314789170422552
1449.054581,15.185139398778876
1449.158149,15.563025007672874
1449.261539,15.797835966168101
1449.365406,15.185139398778876
1449.469289,15.797835966168101
1449.573182,15.314789170422552
1449.677331,15.797835966168101
1449.781105,15.185139398778876
1449.884386,14.471580313422193
1449.988586,15.440680443502757
1450.092353,15.797835966168101
1450.195582,15.185139398778876
1450.299611,15.185139398778876
1450.403559,15.440680443502757
1450.507281,14.771212547196624
1450.610229,14.771212547196624
1450.713662,15.051499783199061
1450.82323,15.797835966168101
1450.932946,15.68201724066995
1451.036097,14.771212547196624
1451.139384,14.771212547196624
1451.243143,15.440680443502757
1451.346788,14.913616938342727
1451.449746,15.440680443502757
1451.553135,15.185139398778876
1451.656706,15.314789170422552
1451.760485,15.314789170422552
1451.864473,15.051499783199061
1451.968159,15.563025007672874
1452.071127,15.314789170422552
1452.174572,14.471580313422193
1452.278302,14.771212547196624
1452.381528,14.771212547196624
1452.484929,15.051499783199061
1452.588902,14.913616938342727
1452.692954,27.752462597402364
1452.79597,15.797835966168101
1452.898934,15.185139398778876
1453.002318,15.051499783199061
1453.106124,15.68201724066995
1453.209957,15.440680443502757
1453.312942,15.185139398778876
1453.416015,15.051499783199061
1453.518946,14.913616938342727
1453.622386,15.440680443502757
1453.726031,14.771212547196624
1453.829207,15.797835966168101
1453.932432,15.185139398778876
1454.035575,15.440680443502757
1454.141779,14.913616938342727
1454.245428,15.051499783199061
1454.348884,15.051499783199061
1454.45196,15.440680443502757
1454.555213,15.797835966168101
1454.659594,14.313637641589875
1454.763726,15.68201724066995
1454.872506,15.440680443502757
1454.982766,15.440680443502757
1455.086212,14.913616938342727
1455.190427,14.14973347970818
1455.294448,13.617278360175929
1455.398241,13.424226808222063
1455.501404,13.80211241711606
1455.605275,14.913616938342727
1455.710585,14.771212547196624
1455.814267,15.185139398778876
1455.922439,14.913616938342727
1456.027133,13.979400086720377
1456.130342,14.913616938342727
1456.235491,14.313637641589875
1456.339067,13.80211241711606
1456.442161,14.62397997898956
1456.545095,14.313637641589875
1456.648374,13.979400086720377
1456.752387,14.62397997898956
1456.856129,14.14973347970818
1456.959423,14.913616938342727
1457.062944,14.62397997898956
1457.167688,14.771212547196624
1457.271465,13.80211241711606
1457.374869,13.424226808222063
1457.478876,13.80211241711606
1457.581921,14.14973347970818
1457.685398,14.771212547196624
1457.789441,14.913616938342727
1457.893434,14.313637641589875
1457.997883,15.314789170422552
1458.104255,15.051499783199061
1458.2081,14.913616938342727
1458.311184,14.771212547196624
1458.414362,14.913616938342727
1458.517774,15.185139398778876
1458.621654,14.913616938342727
1458.725112,14.313637641589875
1458.8344,14.313637641589875
1458.937687,14.471580313422193
1459.041649,14.913616938342727
1459.145193,14.771212547196624
1459.248285,13.80211241711606
1459.351435,15.051499783199061
1459.454947,14.771212547196624
1459.55804,15.185139398778876
1459.661414,14.471580313422193
1459.765332,14.313637641589875
1459.868372,14.771212547196624
1459.971454,15.185139398778876
1460.07487,15.314789170422552
1460.178956,14.771212547196624
1460.286026,15.185139398778876
1460.391649,14.771212547196624
1460.495399,14.62397997898956
1460.598369,14.62397997898956
1460.702613,14.313637641589875
1460.810754,14.313637641589875
1460.914197,15.185139398778876
1461.022661,14.913616938342727
1461.125903,14.471580313422193
1461.22933,14.771212547196624
1461.332516,14.471580313422193
1461.437238,15.051499783199061
1461.540836,14.913616938342727
1461.644098,15.185139398778876
1461.747329,14.471580313422193
1461.851303,14.62397997898956
1461.955712,14.14973347970818
1462.059909,14.771212547196624
1462.1636,14.471580313422193
1462.268237,14.471580313422193
1462.372687,14.471580313422193
1462.476433,14.14973347970818
1462.579429,15.68201724066995
1462.682758,13.979400086720377
1462.786735,15.185139398778876
1462.8896,14.62397997898956
1462.992423,14.62397997898956
1463.095023,15.314789170422552
1463.197825,15.185139398778876
1463.301139,14.313637641589875
1463.404464,14.771212547196624
1463.508048,13.979400086720377
1463.61116,14.313637641589875
1463.714603,14.771212547196624
1463.818207,14.313637641589875
1463.923583,14.771212547196624
1464.027197,14.14973347970818
1464.130117,13.979400086720377
1464.233475,14.471580313422193
1464.338694,14.313637641589875
1464.44186,14.14973347970818
1464.545034,14.62397997898956
1464.64814,14.913616938342727
1464.75125,14.471580313422193
1464.854757,14.313637641589875
1464.958586,14.313637641589875
1465.062011,15.185139398778876
1465.165372,14.771212547196624
1465.268625,14.471580313422193
1465.372206,15.563025007672874
1465.47546,14.913616938342727
1465.584126,14.313637641589875
1465.687778,15.185139398778876
1465.79084,15.314789170422552
1465.894202,14.62397997898956
1465.998962,14.913616938342727
1466.102539,15.440680443502757
1466.20546,14.913616938342727
1466.309491,14.913616938342727
1466.413876,14.771212547196624
1466.518808,15.051499783199061
1466.622803,15.051499783199061
1466.726999,14.913616938342727
1466.832291,14.913616938342727
1466.935517,15.440680443502757
1467.039545,14.14973347970818
1467.142768,14.14973347970818
1467.246941,14.471580313422193
1467.352007,14.62397997898956
1467.455079,14.313637641589875
1467.558313,15.185139398778876
1467.66154,14.471580313422193
1467.765087,14.62397997898956
1467.868268,14.62397997898956
1467.9715,14.62397997898956
1468.075762,14.913616938342727
1468.181116,13.80211241711606
1468.284874,13.979400086720377
1468.3879,14.313637641589875
1468.491161,14.62397997898956
1468.59492,14.313637641589875
1468.698356,14.471580313422193
1468.802281,13.80211241711606
1468.905857,15.051499783199061
1469.008964,27.788744720027395
1469.113691,14.62397997898956
1469.223364,13.979400086720377
1469.327749,13.80211241711606
1469.43119,14.313637641589875
1469.537967,14.62397997898956
1469.641789,13.979400086720377
1469.745469,14.771212547196624
1469.848483,14.771212547196624
1469.951843,14.313637641589875
1470.055736,13.979400086720377
1470.159661,14.14973347970818
1470.263214,14.14973347970818
1470.366451,14.14973347970818
1470.469955,13.424226808222063
1470.573166,13.80211241711606
1470.676777,13.010299956639813
1470.780755,12.787536009528289
1470.884407,13.222192947339193
1470.989988,13.617278360175929
1471.09391,13.424226808222063
1471.19754,13.617278360175929
1471.301522,13.424226808222063
1471.404747,13.424226808222063
1471.509132,13.424226808222063
1471.613007,12.552725051033061
1471.716134,12.30448921378274
1471.819206,12.30448921378274
1471.922416,15.440680443502757
1472.026417,15.563025007672874
1472.131566,13.617278360175929
1472.235483,13.617278360175929
1472.339572,12.30448921378274
1472.443262,14.471580313422193
1472.547194,13.979400086720377
1472.650618,13.80211241711606
1472.75442,13.979400086720377
1472.857579,12.787536009528289
1472.961367,13.979400086720377
1473.065293,14.14973347970818
1473.168956,15.563025007672874
1473.272003,15.185139398778876
1473.375048,15.051499783199061
1473.478247,15.051499783199061
1473.581812,15.440680443502757
1473.684978,15.051499783199061
1473.788018,15.185139398778876
1473.891268,14.313637641589875
1473.994624,14.771212547196624
1474.098358,14.62397997898956
1474.201572,13.979400086720377
1474.304679,13.979400086720377
1474.408853,12.787536009528289
1474.513284,13.010299956639813
1474.617377,13.424226808222063
1474.721037,12.041199826559248
1474.824139,11.46128035678238
1474.929814,12.552725051033061
1475.033631,14.313637641589875
1475.137296,14.313637641589875
1475.240305,14.62397997898956
1475.343583,14.471580313422193
1475.447036,13.979400086720377
1475.550704,13.617278360175929
1475.653729,12.30448921378274
1475.757261,13.222192947339193
1475.860615,12.787536009528289
1475.966011,13.424226808222063
1476.069406,13.222192947339193
1476.173407,13.424226808222063
1476.276706,13.617278360175929
1476.379851,13.222192947339193
1476.483918,13.424226808222063
1476.588161,17.92391689498254
1476.692121,13.010299956639813
1476.797001,13.80211241711606
1476.903012,13.617278360175929
1477.008727,13.010299956639813
1477.11233,14.313637641589875
1477.216847,13.979400086720377
1477.320802,13.617278360175929
1477.428949,13.424226808222063
1477.533175,13.617278360175929
1477.636141,13.010299956639813
1477.739258,14.471580313422193
1477.842551,13.424226808222063
1477.94658,13.80211241711606
1478.050577,13.010299956639813
1478.154662,13.80211241711606
1478.259056,13.80211241711606
1478.364267,13.80211241711606
1478.467843,13.979400086720377
1478.570774,13.010299956639813
1478.674078,27.76701183988411
1478.777988,14.14973347970818
1478.881889,13.80211241711606
1478.985274,13.80211241711606
1479.088184,13.617278360175929
1479.191399,13.80211241711606
1479.295365,13.424226808222063
1479.399583,14.313637641589875
1479.503725,13.010299956639813
1479.607494,13.979400086720377
1479.710643,13.010299956639813
1479.817143,13.80211241711606
1479.920884,14.471580313422193
1480.024315,13.617278360175929
1480.132599,13.80211241711606
1480.235737,13.979400086720377
1480.339533,13.222192947339193
1480.442729,13.979400086720377
1480.545767,13.222192947339193
1480.648993,13.617278360175929
1480.752539,13.617278360175929
1480.85656,14.14973347970818
1480.96626,13.424226808222063
1481.070507,14.313637641589875
1481.175553,13.222192947339193
1481.278956,13.617278360175929
1481.381999,27.520484478194387
1481.485332,14.771212547196624
1481.589442,14.471580313422193
1481.693222,14.471580313422193
1481.796923,13.80211241711606
1481.900649,13.80211241711606
1482.004504,13.979400086720377
1482.10798,13.80211241711606
1482.211854,14.14973347970818
1482.315195,14.471580313422193
1482.418612,13.010299956639813
1482.522068,13.222192947339193
1482.631371,14.14973347970818
1482.734617,13.979400086720377
1482.837666,13.617278360175929
1482.940925,13.80211241711606
1483.044142,13.80211241711606
1483.148016,14.313637641589875
1483.251719,13.80211241711606
1483.354893,13.222192947339193
1483.460364,13.617278360175929
1483.564458,13.80211241711606
1483.668131,13.80211241711606
1483.771216,13.617278360175929
1483.874386,13.010299956639813
1483.977931,14.14973347970818
1484.082333,13.424226808222063
1484.186501,13.80211241711606
1484.290398,14.14973347970818
1484.394316,14.14973347970818
1484.498088,14.14973347970818
1484.601307,13.979400086720377
1484.705013,13.979400086720377
1484.808943,13.80211241711606
1484.91417,13.424226808222063
1485.018261,13.617278360175929
1485.122064,13.80211241711606
1485.226808,13.979400086720377
1485.331685,13.424226808222063
1485.435177,13.424226808222063
1485.538168,13.979400086720377
1485.643493,13.979400086720377
1485.747713,13.979400086720377
1485.851719,14.14973347970818
1485.955422,13.80211241711606
1486.058619,13.979400086720377
1486.161773,13.80211241711606
1486.265246,13.424226808222063
1486.368764,14.14973347970818
1486.472173,13.979400086720377
1486.575793,13.80211241711606
1486.678927,13.979400086720377
1486.782241,13.80211241711606
1486.885957,14.313637641589875
1486.989475,14.913616938342727
1487.093321,14.471580313422193
1487.197074,14.771212547196624
1487.300052,13.222192947339193
1487.403527,13.617278360175929
1487.512886,13.424226808222063
1487.616021,13.222192947339193
1487.719106,13.979400086720377
1487.822068,27.62678563727436
1487.925632,13.617278360175929
1488.029473,13.979400086720377
1488.132465,14.313637641589875
1488.235434,13.222192947339193
1488.338929,13.80211241711606
1488.442711,14.471580313422193
1488.546408,13.222192947339193
1488.649678,13.979400086720377
1488.75295,16.720978579357176
1488.857373,13.979400086720377
1488.96128,14.471580313422193
1489.064548,13.80211241711606
1489.168069,13.222192947339193
1489.271369,13.424226808222063
1489.37524,13.424226808222063
1489.47885,13.979400086720377
1489.581793,13.979400086720377
1489.685084,13.979400086720377
1489.788691,14.471580313422193
1489.891726,14.14973347970818
1489.995054,14.471580313422193
1490.098943,14.313637641589875
1490.202175,13.424226808222063
1490.306045,14.14973347970818
1490.409558,13.80211241711606
1490.512614,14.471580313422193
1490.61537,14.313637641589875
1490.719306,13.617278360175929
1490.822658,14.62397997898956
1490.925148,14.471580313422193
1491.02828,14.313637641589875
1491.131577,13.80211241711606
1491.235411,15.051499783199061
1491.33948,14.471580313422193
1491.445838,13.80211241711606
1491.548808,13.80211241711606
1491.652005,14.14973347970818
1491.7557,13.80211241711606
1491.859526,13.80211241711606
1491.963291,13.010299956639813
1492.067107,13.80211241711606
1492.170088,13.979400086720377
1492.276821,13.424226808222063
1492.380642,13.979400086720377
1492.483758,13.617278360175929
1492.587965,14.14973347970818
1492.693193,13.979400086720377
1492.8009,14.471580313422193
1492.904151,14.313637641589875
1493.007381,14.313637641589875
1493.11241,14.471580313422193
1493.215886,13.979400086720377
1493.318689,14.62397997898956
1493.421476,14.14973347970818
1493.525504,14.313637641589875
1493.628292,13.80211241711606
1493.731167,14.313637641589875
1493.83445,13.979400086720377
1493.938343,14.14973347970818
1494.041979,14.62397997898956
1494.145125,13.80211241711606
1494.248135,13.424226808222063
1494.351567,14.313637641589875
1494.455119,13.617278360175929
1494.559233,13.424226808222063
1494.663158,14.313637641589875
1494.766164,13.222192947339193
1494.86969,13.424226808222063
1494.973744,13.80211241711606
1495.077769,14.14973347970818
1495.181696,13.617278360175929
1495.286191,14.313637641589875
1495.392076,13.80211241711606
1495.49586,13.979400086720377
1495.599293,14.14973347970818
1495.702443,13.010299956639813
1495.805298,14.62397997898956
1495.9088,13.979400086720377
1496.022841,14.313637641589875
1496.126429,13.80211241711606
1496.230494,12.30448921378274
1496.335513,13.010299956639813
1496.438638,13.010299956639813
1496.541807,13.010299956639813
1496.645051,14.313637641589875
1496.748938,13.424226808222063
1496.852868,13.010299956639813
1496.956547,14.14973347970818
1497.059608,13.424226808222063
1497.163008,13.80211241711606
1497.268608,13.424226808222063
1497.37266,13.80211241711606
1497.476285,14.62397997898956
1497.580146,13.979400086720377
1497.683112,13.80211241711606
1497.786976,13.80211241711606
1497.891119,15.051499783199061
1497.995391,14.313637641589875
1498.103547,14.913616938342727
1498.207026,13.617278360175929
1498.310665,13.979400086720377
1498.414518,13.80211241711606
1498.518086,14.471580313422193
1498.621119,14.313637641589875
1498.724539,14.771212547196624
1498.828426,14.313637641589875
1498.932213,13.80211241711606
1499.039039,15.051499783199061
1499.1431,14.313637641589875
1499.248537,14.313637641589875
1499.352147,13.979400086720377
1499.455113,13.617278360175929
1499.558074,13.424226808222063
1499.661338,13.617278360175929
1499.765216,13.424226808222063
1499.868639,13.617278360175929
1499.972101,13.979400086720377
1500.075093,13.979400086720377
1500.181619,13.80211241711606
1500.28536,13.424226808222063
1500.38851,12.552725051033061
1500.491657,12.787536009528289
1500.595129,13.979400086720377
1500.705337,13.424226808222063
1500.808432,13.617278360175929
1500.911498,13.424226808222063
1501.014959,13.222192947339193
1501.118866,13.010299956639813
1501.222465,13.222192947339193
1501.330973,13.80211241711606
1501.434597,13.424226808222063
1501.540607,13.80211241711606
1501.644527,13.424226808222063
1501.748339,13.424226808222063
1501.852277,13.979400086720377
1501.955296,14.313637641589875
1502.059974,13.979400086720377
1502.16395,13.80211241711606
1502.266934,13.979400086720377
1502.370021,13.979400086720377
1502.473352,13.222192947339193
1502.577367,13.424226808222063
1502.680875,13.010299956639813
1502.784138,13.617278360175929
1502.88731,14.14973347970818
1502.990613,13.80211241711606
1503.095039,14.14973347970818
1503.198871,13.979400086720377
1503.302543,14.14973347970818
1503.406364,14.14973347970818
1503.511463,13.424226808222063
1503.615287,14.471580313422193
1503.718789,27.795964912578242
1503.822573,13.617278360175929
1503.925246,13.617278360175929
1504.030024,12.787536009528289
1504.134223,12.787536009528289
1504.238218,13.80211241711606
1504.342012,13.222192947339193
1504.44558,13.010299956639813
1504.549154,14.313637641589875
1504.652909,11.760912590556813
1504.756132,13.010299956639813
1504.859227,12.787536009528289
1504.962532,13.617278360175929
1505.066493,13.617278360175929
1505.170708,13.424226808222063
1505.274479,14.313637641589875
1505.379255,15.440680443502757
1505.484266,14.62397997898956
1505.587906,14.14973347970818
1505.690873,14.14973347970818
1505.79426,14.771212547196624
1505.898302,14.313637641589875
1506.002518,14.313637641589875
1506.106446,14.313637641589875
1506.209756,13.80211241711606
1506.312832,15.185139398778876
1506.416261,14.913616938342727
1506.520346,14.471580313422193
1506.624414,14.14973347970818
1506.728407,14.771212547196624
1506.831773,14.14973347970818
1506.935021,13.617278360175929
1507.038953,13.80211241711606
1507.143574,16.532125137753436
1507.247371,13.424226808222063
1507.350585,12.787536009528289
1507.453541,13.617278360175929
1507.556673,13.424226808222063
1507.660171,13.222192947339193
1507.764639,13.80211241711606
1507.868581,14.313637641589875
1507.971763,14.313637641589875
1508.07522,13.80211241711606
1508.184515,13.80211241711606
1508.287534,13.979400086720377
1508.390778,13.80211241711606
1508.494468,13.80211241711606
1508.597784,13.979400086720377
1508.701695,12.787536009528289
1508.80985,13.222192947339193
1508.91308,13.424226808222063
1509.016609,13.010299956639813
1509.120515,12.552725051033061
1509.223962,12.552725051033061
1509.327453,13.424226808222063
1509.430796,13.222192947339193
1509.534834,14.14973347970818
1509.63835,13.010299956639813
1509.741255,13.80211241711606
1509.844925,13.010299956639813
1509.950226,13.010299956639813
1510.053472,13.010299956639813
1510.157453,12.787536009528289
1510.261274,13.222192947339193
1510.364531,13.80211241711606
1510.468197,12.552725051033061
1510.57196,13.222192947339193
1510.675603,13.617278360175929
1510.785191,13.010299956639813
1510.888533,13.80211241711606
1510.992381,13.617278360175929
1511.095503,14.313637641589875
1511.199344,13.617278360175929
1511.303078,13.80211241711606
1511.407248,13.80211241711606
1511.513599,14.62397997898956
1511.617914,14.471580313422193
1511.721932,13.424226808222063
1511.82554,14.62397997898956
1511.929178,14.14973347970818
1512.032199,14.14973347970818
1512.135568,14.14973347970818
1512.239442,14.62397997898956
1512.342393,13.617278360175929
1512.446424,27.686381012476144
1512.550647,12.552725051033061
1512.653757,13.424226808222063
1512.757453,13.010299956639813
1512.861693,13.979400086720377
1512.966634,13.424226808222063
1513.070441,14.14973347970818
1513.174255,13.424226808222063
1513.282726,13.424226808222063
1513.388121,13.617278360175929
1513.491826,12.552725051033061
1513.595838,13.010299956639813
1513.699771,13.010299956639813
1513.80275,13.424226808222063
1513.906195,13.010299956639813
1514.009948,12.787536009528289
1514.113193,13.979400086720377
1514.216836,13.617278360175929
1514.319843,13.010299956639813
1514.423415,13.424226808222063
1514.527092,13.617278360175929
1514.630378,13.979400086720377
1514.73423,13.222192947339193
1514.838161,13.80211241711606
1514.942266,13.010299956639813
1515.045884,13.222192947339193
1515.148843,13.424226808222063
1515.25191,13.617278360175929
1515.35562,13.424226808222063
1515.461616,13.010299956639813
1515.570128,12.787536009528289
1515.673562,12.552725051033061
1515.777697,13.222192947339193
1515.882968,12.787536009528289
1515.991517,13.222192947339193
1516.095274,13.617278360175929
1516.19835,13.424226808222063
1516.301513,13.617278360175929
1516.405118,13.222192947339193
1516.508975,13.010299956639813
1516.61267,13.80211241711606
1516.715381,13.424226808222063
1516.818466,13.617278360175929
1516.921518,14.14973347970818
1517.025207,13.617278360175929
1517.129031,14.313637641589875
1517.232261,13.979400086720377
1517.335283,13.80211241711606
1517.438595,14.471580313422193
1517.543161,13.617278360175929
1517.646895,13.222192947339193
1517.749863,13.010299956639813
1517.853015,13.617278360175929
1517.956097,13.222192947339193
1518.059642,12.552725051033061
1518.163671,13.617278360175929
1518.273574,13.222192947339193
1518.376786,13.010299956639813
1518.480267,14.14973347970818
1518.584586,13.010299956639813
1518.693175,13.617278360175929
1518.796328,14.771212547196624
1518.899669,13.424226808222063
1519.003238,13.424226808222063
1519.106279,13.617278360175929
1519.209616,13.617278360175929
1519.314602,12.787536009528289
1519.417842,13.424226808222063
1519.521428,12.041199826559248
1519.624398,13.222192947339193
1519.727587,12.787536009528289
1519.831073,12.787536009528289
1519.934339,13.424226808222063
1520.038096,12.787536009528289
1520.142276,12.787536009528289
1520.246972,13.979400086720377
1520.352637,13.222192947339193
1520.456282,12.552725051033061
1520.559229,13.80211241711606
1520.662188,13.617278360175929
1520.766247,13.222192947339193
1520.871119,13.80211241711606
1520.974847,13.010299956639813
1521.077869,13.424226808222063
1521.181027,12.787536009528289
1521.284412,13.010299956639813
1521.388829,12.30448921378274
1521.492557,12.041199826559248
1521.596482,12.041199826559248
1521.699548,13.010299956639813
1521.803071,12.041199826559248
1521.906931,13.222192947339193
1522.01043,13.222192947339193
1522.113495,12.041199826559248
1522.216885,13.617278360175929
1522.321054,14.14973347970818
1522.424964,13.010299956639813
1522.527876,13.010299956639813
1522.630918,12.041199826559248
1522.734375,12.041199826559248
1522.845371,12.787536009528289
1522.948546,13.979400086720377
1523.052312,12.787536009528289
1523.155303,12.787536009528289
1523.259941,12.041199826559248
1523.362972,13.010299956639813
1523.466983,12.30448921378274
1523.570686,13.617278360175929
1523.673672,13.424226808222063
1523.776737,12.30448921378274
1523.879662,12.552725051033061
1523.982626,12.552725051033061
1524.085177,12.552725051033061
1524.188231,12.041199826559248
1524.29136,12.787536009528289
1524.394763,12.30448921378274
1524.498599,12.552725051033061
1524.60225,11.46128035678238
1524.706086,11.46128035678238
1524.814217,12.30448921378274
1524.918292,13.80211241711606
1525.024631,13.979400086720377
1525.127654,11.760912590556813
1525.231097,13.010299956639813
1525.334976,12.552725051033061
1525.439035,12.552725051033061
1525.542822,11.760912590556813
1525.645816,11.139433523068368
1525.749405,11.760912590556813
1525.853368,12.30448921378274
1525.957263,11.46128035678238
1526.060428,12.552725051033061
1526.164599,12.552725051033061
1526.268067,11.760912590556813
1526.372103,13.010299956639813
1526.475826,11.46128035678238
1526.579224,11.760912590556813
1526.682501,12.041199826559248
1526.786206,12.552725051033061
1526.889922,12.30448921378274
1526.993123,13.010299956639813
1527.096364,13.010299956639813
1527.199457,12.041199826559248
1527.302819,12.552725051033061
1527.408082,12.041199826559248
1527.512778,12.30448921378274
1527.61586,12.787536009528289
1527.719356,12.787536009528289
1527.823599,13.010299956639813
1527.929886,11.760912590556813
1528.033644,12.041199826559248
1528.142001,12.552725051033061
1528.245229,12.552725051033061
1528.350463,12.30448921378274
1528.454426,12.787536009528289
1528.558077,13.222192947339193
1528.66192,12.30448921378274
1528.765454,12.30448921378274
1528.868959,12.552725051033061
1528.973273,12.552725051033061
1529.077296,12.041199826559248
1529.181185,12.041199826559248
1529.284832,12.552725051033061
1529.395208,13.010299956639813
1529.499374,11.760912590556813
1529.602933,11.760912590556813
1529.706999,11.139433523068368
1529.810978,12.041199826559248
1529.915357,12.552725051033061
1530.019513,12.787536009528289
1530.122646,17.558748556724915
1530.22558,12.787536009528289
1530.329468,12.041199826559248
1530.433292,11.760912590556813
1530.53707,12.552725051033061
1530.640232,13.010299956639813
1530.743623,11.760912590556813
1530.847373,12.787536009528289
1530.954404,12.552725051033061
1531.057913,12.552725051033061
1531.161164,12.552725051033061
1531.264729,13.010299956639813
1531.368497,12.552725051033061
1531.471554,12.30448921378274
1531.57471,12.787536009528289
1531.678015,12.041199826559248
1531.781793,13.010299956639813
1531.88539,12.552725051033061
1531.988611,12.30448921378274
1532.092746,12.30448921378274
1532.20092,27.708520116421443
1532.304847,13.222192947339193
1532.408499,13.222192947339193
1532.511702,13.222192947339193
1532.615187,13.424226808222063
1532.718774,12.552725051033061
1532.822861,13.222192947339193
1532.932788,12.552725051033061
1533.036244,12.30448921378274
1533.139916,12.552725051033061
1533.24348,13.80211241711606
1533.346439,13.617278360175929
1533.449775,13.617278360175929
1533.553588,13.010299956639813
1533.657185,13.617278360175929
1533.761472,12.552725051033061
1533.865264,12.041199826559248
1533.968687,12.552725051033061
1534.07225,13.222192947339193
1534.176104,12.30448921378274
1534.279316,11.46128035678238
1534.382872,12.552725051033061
1534.485885,12.787536009528289
1534.589442,12.552725051033061
1534.693474,12.30448921378274
1534.802298,12.552725051033061
1534.905383,12.30448921378274
1535.009933,12.30448921378274
1535.113883,12.552725051033061
1535.217051,12.552725051033061
1535.320474,12.30448921378274
1535.423693,13.80211241711606
1535.528949,12.552725051033061
1535.632909,13.424226808222063
1535.736598,12.30448921378274
1535.839656,12.041199826559248
1535.943152,13.222192947339193
1536.046681,12.552725051033061
1536.150526,12.552725051033061
1536.253576,12.552725051033061
1536.356603,12.552725051033061
1536.460001,13.80211241711606
1536.563855,14.313637641589875
1536.667441,13.617278360175929
1536.770367,13.424226808222063
1536.873385,13.424226808222063
1536.976807,12.30448921378274
1537.081252,11.46128035678238
1537.185154,12.552725051033061
1537.288614,13.010299956639813
1537.391604,12.30448921378274
1537.494753,14.62397997898956
1537.598019,13.424226808222063
1537.702118,13.979400086720377
1537.806386,13.010299956639813
1537.91027,13.979400086720377
1538.015401,13.80211241711606
1538.11859,13.010299956639813
1538.221976,13.80211241711606
1538.325438,12.041199826559248
1538.429248,13.617278360175929
1538.533025,14.14973347970818
1538.636149,13.617278360175929
1538.739647,13.424226808222063
1538.843485,12.552725051033061
1538.947298,13.979400086720377
1539.050264,13.010299956639813
1539.153718,12.552725051033061
1539.263683,13.617278360175929
1539.372507,12.552725051033061
1539.476862,14.14973347970818
1539.582176,13.80211241711606
1539.685264,14.313637641589875
1539.788481,14.14973347970818
1539.891953,13.979400086720377
1539.995143,13.979400086720377
1540.099425,14.14973347970818
1540.20335,13.424226808222063
1540.307298,14.471580313422193
1540.411197,13.010299956639813
1540.516312,14.62397997898956
1540.619928,13.80211241711606
1540.7236,13.80211241711606
1540.82666,13.617278360175929
1540.929861,13.222192947339193
1541.033241,13.617278360175929
1541.137401,13.222192947339193
1541.241627,12.552725051033061
1541.345322,13.010299956639813
1541.448287,13.979400086720377
1541.551439,13.80211241711606
1541.654576,13.222192947339193
1541.757735,13.424226808222063
1541.86299,13.010299956639813
1541.968339,14.14973347970818
1542.072066,13.617278360175929
1542.1763,13.010299956639813
1542.279854,13.222192947339193
1542.382854,13.424226808222063
1542.486011,12.787536009528289
1542.589173,13.010299956639813
1542.692416,13.222192947339193
1542.796335,13.010299956639813
1542.900317,12.552725051033061
1543.003369,13.979400086720377
1543.106545,13.80211241711606
1543.210053,12.30448921378274
1543.313981,13.010299956639813
1543.416937,13.617278360175929
1543.520308,13.010299956639813
1543.62435,13.010299956639813
1543.728374,12.30448921378274
1543.832663,12.787536009528289
1543.937078,13.010299956639813
1544.040525,12.552725051033061
1544.144777,13.010299956639813
1544.248494,11.760912590556813
1544.351889,12.30448921378274
1544.45538,12.787536009528289
1544.55871,12.787536009528289
1544.663228,13.010299956639813
1544.76686,12.30448921378274
1544.869786,12.041199826559248
1544.972915,13.010299956639813
1545.076473,13.222192947339193
1545.180585,12.787536009528289
1545.284594,12.787536009528289
1545.388517,13.222192947339193
1545.492615,13.222192947339193
1545.599676,12.787536009528289
1545.703476,13.222192947339193
1545.806743,13.010299956639813
1545.909817,12.787536009528289
1546.013103,11.760912590556813
1546.118087,12.552725051033061
1546.221891,12.787536009528289
1546.325004,12.30448921378274
1546.427993,13.424226808222063
1546.531274,12.30448921378274
1546.63492,13.80211241711606
1546.738901,13.010299956639813
1546.842551,13.617278360175929
1546.945295,13.424226808222063
1547.049409,13.222192947339193
1547.152866,13.979400086720377
1547.259925,13.222192947339193
1547.363297,13.010299956639813
1547.467302,13.424226808222063
1547.571455,12.30448921378274
1547.675361,14.14973347970818
1547.779451,12.552725051033061
1547.883445,12.30448921378274
1547.987078,11.760912590556813
1548.090135,12.552725051033061
1548.193395,13.010299956639813
1548.304726,12.30448921378274
1548.408285,12.787536009528289
1548.511576,13.010299956639813
1548.616856,12.787536009528289
1548.722181,12.30448921378274
1548.826458,12.552725051033061
1548.930517,13.222192947339193
1549.03356,13.979400086720377
1549.140403,13.424226808222063
1549.244149,13.424226808222063
1549.34712,13.010299956639813
1549.450434,14.14973347970818
1549.55414,12.552725051033061
1549.657432,13.617278360175929
1549.761064,13.979400086720377
1549.864626,13.010299956639813
1549.972933,13.979400086720377
1550.076193,13.010299956639813
1550.181613,13.222192947339193
1550.28507,13.222192947339193
1550.393388,13.424226808222063
1550.49694,13.010299956639813
1550.600228,14.313637641589875
1550.704188,13.80211241711606
1550.807782,13.424226808222063
1550.910794,13.010299956639813
1551.014212,13.424226808222063
1551.125127,13.010299956639813
1551.228471,12.787536009528289
1551.335125,13.222192947339193
1551.438711,13.424226808222063
1551.541823,13.010299956639813
1551.645159,13.424226808222063
1551.74915,12.787536009528289
1551.853098,13.617278360175929
1551.95654,13.979400086720377
1552.059586,14.14973347970818
1552.162876,13.617278360175929
1552.266621,13.617278360175929
1552.370392,13.80211241711606
1552.474074,13.979400086720377
1552.57704,14.313637641589875
1552.680219,14.313637641589875
1552.784196,13.424226808222063
1552.888084,14.771212547196624
1552.991975,14.471580313422193
1553.095405,14.62397997898956
1553.198621,14.62397997898956
1553.302538,13.424226808222063
1553.406296,13.617278360175929
1553.509626,14.313637641589875
1553.6127,13.222192947339193
1553.715292,13.424226808222063
1553.818242,13.80211241711606
1553.921233,12.787536009528289
1554.027106,13.010299956639813
1554.130362,13.979400086720377
1554.234761,13.424226808222063
1554.338325,13.010299956639813
1554.441489,13.80211241711606
1554.545115,14.471580313422193
1554.6497,14.313637641589875
1554.754973,14.471580313422193
1554.858067,13.979400086720377
1554.961205,13.80211241711606
1555.06453,13.617278360175929
1555.174137,14.14973347970818
1555.277897,13.617278360175929
1555.381105,13.979400086720377
1555.484483,13.617278360175929
1555.588877,14.913616938342727
1555.695104,14.313637641589875
1555.798892,15.314789170422552
1555.902677,15.440680443502757
1556.005294,15.314789170422552
1556.108676,14.771212547196624
1556.212049,14.471580313422193
1556.315705,14.771212547196624
1556.418922,13.979400086720377
1556.522318,14.771212547196624
1556.626139,14.471580313422193
1556.73145,14.313637641589875
1556.835117,15.051499783199061
1556.942417,14.62397997898956
1557.045362,15.440680443502757
1557.148656,15.185139398778876
1557.252135,14.913616938342727
1557.355331,15.185139398778876
1557.462685,15.051499783199061
1557.566049,15.185139398778876
1557.669971,14.14973347970818
1557.773901,14.913616938342727
1557.87742,14.771212547196624
1557.981395,14.62397997898956
1558.084699,14.471580313422193
1558.18861,14.771212547196624
1558.292627,14.471580313422193
1558.396997,14.313637641589875
1558.501653,15.051499783199061
1558.605022,14.62397997898956
1558.708124,14.771212547196624
1558.811348,15.185139398778876
1558.914941,14.62397997898956
1559.018104,15.051499783199061
1559.121539,14.62397997898956
1559.224743,14.771212547196624
1559.329828,14.771212547196624
1559.433457,14.62397997898956
1559.536578,14.471580313422193
1559.639692,14.471580313422193
1559.742964,14.771212547196624
1559.846373,15.185139398778876
1559.950193,14.913616938342727
1560.0537,14.62397997898956
1560.157425,14.62397997898956
1560.260506,14.471580313422193
1560.364126,13.80211241711606
1560.467736,13.617278360175929
1560.570703,14.62397997898956
1560.674039,13.617278360175929
1560.778014,13.424226808222063
1560.882152,26.99837725867246
1560.985376,13.80211241711606
1561.088892,14.62397997898956
1561.192,14.913616938342727
1561.295191,13.979400086720377
1561.398723,14.313637641589875
1561.502543,14.14973347970818
1561.605424,14.14973347970818
1561.708407,13.617278360175929
1561.811801,13.617278360175929
1561.915451,14.771212547196624
1562.018845,14.313637641589875
1562.121811,27.90988475088816
1562.226477,13.80211241711606
1562.33074,14.471580313422193
1562.433881,14.14973347970818
1562.537045,13.80211241711606
1562.640427,13.80211241711606
1562.743563,13.80211241711606
1562.847232,13.80211241711606
1562.950975,13.010299956639813
1563.054196,13.979400086720377
1563.158107,14.313637641589875
1563.26267,14.14973347970818
1563.368735,13.979400086720377
1563.472335,13.80211241711606
1563.575386,14.313637641589875
1563.67841,14.14973347970818
1563.78167,14.313637641589875
1563.884983,13.617278360175929
1563.989051,13.979400086720377
1564.092807,14.471580313422193
1564.195922,13.617278360175929
1564.300181,13.617278360175929
1564.404075,13.424226808222063
1564.507617,13.979400086720377
1564.610759,14.14973347970818
1564.714594,13.424226808222063
1564.819794,14.62397997898956
1564.924413,14.62397997898956
1565.033718,13.617278360175929
1565.143237,14.471580313422193
1565.247326,14.14973347970818
1565.351092,14.14973347970818
1565.454335,14.313637641589875
1565.558406,14.313637641589875
1565.662386,13.80211241711606
1565.772259,14.313637641589875
1565.875801,12.552725051033061
1565.978797,13.80211241711606
1566.0818,13.979400086720377
1566.186635,14.471580313422193
1566.290029,13.80211241711606
1566.393033,12.787536009528289
1566.496226,13.80211241711606
1566.599959,13.222192947339193
1566.704325,13.424226808222063
1566.808169,13.222192947339193
1566.911229,13.424226808222063
1567.015401,13.222192947339193
1567.120922,13.617278360175929
1567.224594,13.424226808222063
1567.327795,13.617278360175929
1567.43109,13.222192947339193
1567.534633,12.30448921378274
1567.639001,13.617278360175929
1567.742749,13.010299956639813
1567.846047,13.222192947339193
1567.949852,14.14973347970818
1568.052821,14.14973347970818
1568.155783,14.14973347970818
1568.25942,14.771212547196624
1568.363745,14.313637641589875
1568.467681,14.313637641589875
1568.570843,14.62397997898956
1568.674177,14.313637641589875
1568.780013,14.313637641589875
1568.885459,14.771212547196624
1568.988868,14.913616938342727
1569.091822,14.62397997898956
1569.195078,14.14973347970818
1569.298753,14.471580313422193
1569.401762,15.185139398778876
1569.505104,14.771212547196624
1569.613513,13.979400086720377
1569.717286,14.471580313422193
1569.823232,14.771212547196624
1569.92665,14.771212547196624
1570.029618,15.797835966168101
1570.132847,15.314789170422552
1570.236764,15.440680443502757
1570.340752,15.314789170422552
1570.444799,15.051499783199061
1570.554168,15.797835966168101
1570.657344,15.185139398778876
1570.761341,15.185139398778876
1570.864406,14.313637641589875
1570.967387,14.313637641589875
1571.070762,13.424226808222063
1571.173673,13.979400086720377
1571.278638,14.313637641589875
1571.381712,14.14973347970818
1571.485118,13.80211241711606
1571.588762,13.424226808222063
1571.691881,14.471580313422193
1571.79554,14.313637641589875
1571.905168,13.979400086720377
1572.00863,13.80211241711606
1572.111687,14.313637641589875
1572.215272,13.80211241711606
1572.318561,14.471580313422193
1572.422468,15.68201724066995
1572.526327,14.313637641589875
1572.629783,13.979400086720377
1572.733129,14.62397997898956
1572.83714,13.617278360175929
1572.941184,14.14973347970818
1573.045042,13.617278360175929
1573.149634,13.222192947339193
1573.253572,13.424226808222063
1573.357397,13.222192947339193
1573.460581,13.424226808222063
1573.564089,14.14973347970818
1573.668396,14.471580313422193
1573.773021,13.424226808222063
1573.876673,13.80211241711606
1573.979651,13.979400086720377
1574.082816,14.313637641589875
1574.187004,14.471580313422193
1574.290668,13.979400086720377
1574.394371,14.471580313422193
1574.497286,14.471580313422193
1574.600655,14.471580313422193
1574.704075,14.471580313422193
1574.812682,13.979400086720377
1574.919815,13.617278360175929
1575.023002,12.552725051033061
1575.127935,13.222192947339193
1575.232182,12.552725051033061
1575.341042,12.787536009528289
1575.444311,13.010299956639813
1575.549035,13.617278360175929
1575.654216,13.80211241711606
1575.758266,13.222192947339193
1575.862155,14.14973347970818
1575.966494,14.313637641589875
1576.071674,12.30448921378274
1576.174867,12.552725051033061
1576.277977,12.30448921378274
1576.381368,12.30448921378274
1576.488799,13.010299956639813
1576.595438,13.222192947339193
1576.698795,13.010299956639813
1576.80184,13.617278360175929
1576.905163,13.979400086720377
1577.00897,13.80211241711606
1577.114634,12.787536009528289
1577.218364,13.222192947339193
1577.321433,13.222192947339193
1577.42458,13.424226808222063
1577.527733,13.979400086720377
1577.630897,13.80211241711606
1577.734231,13.424226808222063
1577.837855,12.552725051033061
1577.941019,12.552725051033061
1578.04425,12.787536009528289
1578.155231,12.552725051033061
1578.258209,13.010299956639813
1578.363112,12.787536009528289
1578.467057,12.787536009528289
1578.570988,13.80211241711606
1578.674279,13.010299956639813
1578.779905,13.222192947339193
1578.883729,13.424226808222063
1578.987553,14.14973347970818
1579.091466,12.552725051033061
1579.19471,12.552725051033061
1579.29863,13.424226808222063
1579.402551,13.80211241711606
1579.505537,13.979400086720377
1579.609346,13.010299956639813
1579.713164,12.552725051033061
1579.818328,12.787536009528289
1579.922345,13.010299956639813
1580.026299,13.010299956639813
1580.129643,13.222192947339193
1580.232936,12.552725051033061
1580.34112,13.424226808222063
1580.444654,13.424226808222063
1580.547764,12.787536009528289
1580.650855,13.424226808222063
1580.755365,13.010299956639813
1580.859121,13.424226808222063
1580.962291,12.30448921378274
1581.065192,13.010299956639813
1581.169488,13.424226808222063
1581.27417,12.552725051033061
1581.378059,12.787536009528289
1581.481584,13.010299956639813
1581.584648,13.222192947339193
1581.688728,14.771212547196624
1581.792407,14.313637641589875
1581.900541,14.471580313422193
1582.003953,13.424226808222063
1582.108152,12.552725051033061
1582.212359,13.617278360175929
1582.316168,13.424226808222063
1582.419689,13.979400086720377
1582.52327,14.771212547196624
1582.627393,14.313637641589875
1582.732952,13.617278360175929
1582.83678,13.617278360175929
1582.939976,14.471580313422193
1583.043095,13.424226808222063
1583.14725,14.62397997898956
1583.252685,14.913616938342727
1583.356552,14.913616938342727
1583.460167,14.14973347970818
1583.563893,13.617278360175929
1583.667376,13.617278360175929
1583.77118,14.313637641589875
1583.87427,13.80211241711606
1583.977228,13.424226808222063
1584.080971,13.010299956639813
1584.184319,14.14973347970818
1584.287514,14.771212547196624
1584.390693,14.471580313422193
1584.494419,14.771212547196624
1584.598142,16.020599913279625
1584.701579,14.913616938342727
1584.805178,14.313637641589875
1584.913755,16.720978579357176
1585.02343,15.051499783199061
1585.127273,14.313637641589875
1585.230742,14.913616938342727
1585.334633,14.313637641589875
1585.438459,13.617278360175929
1585.54212,13.979400086720377
1585.64604,13.617278360175929
1585.750195,13.80211241711606
1585.854812,15.185139398778876
1585.959031,14.62397997898956
1586.062473,15.051499783199061
1586.165641,14.771212547196624
1586.2696,14.771212547196624
1586.373186,15.185139398778876
1586.476638,13.979400086720377
1586.579773,15.314789170422552
1586.685947,15.797835966168101
1586.789514,15.051499783199061
1586.893275,15.185139398778876
1586.996611,14.471580313422193
1587.100575,15.051499783199061
1587.203937,15.440680443502757
1587.31232,15.051499783199061
1587.415359,14.62397997898956
1587.518625,13.222192947339193
1587.622211,15.440680443502757
1587.726368,13.979400086720377
1587.831395,13.80211241711606
1587.940956,14.471580313422193
1588.044273,13.80211241711606
1588.147808,13.80211241711606
1588.251484,13.979400086720377
1588.354802,14.471580313422193
1588.458886,14.913616938342727
1588.562897,14.62397997898956
1588.67108,15.314789170422552
1588.775395,14.913616938342727
1588.880835,15.185139398778876
1588.984354,14.771212547196624
1589.088126,15.051499783199061
1589.191153,15.051499783199061
1589.296385,15.051499783199061
1589.399812,13.80211241711606
1589.502952,14.771212547196624
1589.606172,15.314789170422552
1589.709872,15.314789170422552
1589.81525,15.440680443502757
1589.918831,14.771212547196624
1590.021773,14.471580313422193
1590.124807,15.440680443502757
1590.228851,15.051499783199061
1590.334513,14.771212547196624
1590.438158,14.313637641589875
1590.541066,13.979400086720377
1590.644265,15.314789170422552
1590.747899,14.771212547196624
1590.851523,14.14973347970818
1590.955894,14.62397997898956
1591.059826,13.979400086720377
1591.163531,13.979400086720377
1591.267219,13.80211241711606
1591.370735,13.80211241711606
1591.474582,14.771212547196624
1591.578206,15.185139398778876
1591.681484,14.771212547196624
1591.784589,15.314789170422552
1591.888029,14.313637641589875
1591.991978,15.185139398778876
1592.095306,15.185139398778876
1592.198874,15.563025007672874
1592.302644,14.471580313422193
1592.405589,14.62397997898956
1592.508977,14.313637641589875
1592.612667,14.471580313422193
1592.716573,14.471580313422193
1592.821872,14.313637641589875
1592.925154,13.424226808222063
1593.028516,14.313637641589875
1593.132335,15.051499783199061
1593.236053,13.617278360175929
1593.340586,13.80211241711606
1593.444714,13.80211241711606
1593.548619,14.771212547196624
1593.651654,13.617278360175929
1593.755174,13.222192947339193
1593.858453,14.313637641589875
1593.962047,14.62397997898956
1594.064987,13.80211241711606
1594.168184,14.14973347970818
1594.271396,14.62397997898956
1594.374499,14.313637641589875
1594.477704,14.62397997898956
1594.581539,13.222192947339193
1594.685368,13.010299956639813
1594.792127,13.222192947339193
1594.895888,13.979400086720377
1594.998952,13.424226808222063
1595.102065,13.424226808222063
1595.205357,13.979400086720377
1595.316538,13.617278360175929
1595.420036,14.14973347970818
1595.524265,13.424226808222063
1595.633137,14.313637641589875
1595.737386,14.14973347970818
1595.841292,14.313637641589875
1595.944936,14.313637641589875
1596.05186,14.14973347970818
1596.155393,13.979400086720377
1596.264007,13.617278360175929
1596.367769,14.14973347970818
1596.470805,14.313637641589875
1596.573763,14.471580313422193
1596.677248,14.913616938342727
1596.781314,14.14973347970818
1596.885225,13.424226808222063
1596.988215,13.979400086720377
1597.091462,13.424226808222063
1597.194712,13.80211241711606
1597.298353,13.979400086720377
1597.404601,13.80211241711606
1597.509582,13.979400086720377
1597.613629,14.14973347970818
1597.717342,14.14973347970818
1597.820452,13.424226808222063
1597.924004,13.80211241711606
1598.027549,13.80211241711606
1598.131382,13.222192947339193
1598.235222,12.552725051033061
1598.33833,13.222192947339193
1598.441505,13.222192947339193
1598.545609,13.222192947339193
1598.654001,12.552725051033061
1598.757592,13.80211241711606
1598.860557,13.80211241711606
1598.963962,14.14973347970818
1599.068015,13.222192947339193
1599.17169,13.617278360175929
1599.275248,13.222192947339193
1599.379335,13.617278360175929
1599.483556,13.424226808222063
1599.587867,13.222192947339193
1599.691035,12.787536009528289
1599.794325,12.552725051033061
1599.90335,13.80211241711606
1600.006336,13.424226808222063
1600.109644,13.010299956639813
1600.213556,13.80211241711606
1600.317951,14.313637641589875
1600.421831,14.313637641589875
1600.525579,14.14973347970818
1600.629024,13.222192947339193
1600.732862,13.979400086720377
1600.836095,13.80211241711606
1600.939665,13.424226808222063
1601.044009,13.80211241711606
1601.148266,13.617278360175929
1601.252757,13.424226808222063
1601.356283,14.62397997898956
1601.46005,14.14973347970818
1601.563216,13.80211241711606
1601.666244,13.979400086720377
1601.769936,13.979400086720377
1601.874769,13.979400086720377
1601.978544,13.222192947339193
1602.081619,13.80211241711606
1602.184818,13.222192947339193
1602.287909,13.979400086720377
1602.391424,13.979400086720377
1602.495403,13.617278360175929
1602.604075,13.010299956639813
1602.707628,13.010299956639813
1602.810658,13.222192947339193
1602.91421,13.617278360175929
1603.018416,13.222192947339193
1603.122419,13.979400086720377
1603.226857,26.655809910179535
1603.33231,13.979400086720377
1603.436313,13.80211241711606
1603.539699,14.14973347970818
1603.643651,13.010299956639813
1603.748908,14.313637641589875
1603.855798,13.80211241711606
1603.958807,13.617278360175929
1604.061869,14.913616938342727
1604.165436,15.314789170422552
1604.269372,15.910646070264992
1604.372738,13.424226808222063
1604.476811,13.617278360175929
1604.580408,14.62397997898956
1604.68368,13.80211241711606
1604.787359,14.471580313422193
1604.890903,13.222192947339193
1604.995208,14.313637641589875
1605.099089,13.979400086720377
1605.202072,16.020599913279625
1605.306455,15.797835966168101
1605.411111,15.051499783199061
1605.514319,16.62757831681574
1605.618285,14.471580313422193
1605.72131,14.62397997898956
1605.824838,14.62397997898956
1605.928601,14.313637641589875
1606.031738,15.910646070264992
1606.135381,14.471580313422193
1606.238782,14.471580313422193
1606.345383,13.979400086720377
1606.448995,13.424226808222063
1606.552027,13.424226808222063
1606.655212,12.787536009528289
1606.758535,13.617278360175929
1606.862042,13.424226808222063
1606.965886,12.552725051033061
1607.068798,12.787536009528289
1607.172022,12.787536009528289
1607.275981,12.552725051033061
1607.379753,13.617278360175929
1607.483522,12.552725051033061
1607.587474,12.787536009528289
1607.690864,12.30448921378274
1607.794613,13.979400086720377
1607.898062,18.129133566428553
1608.001268,13.222192947339193
1608.104936,14.62397997898956
1608.208658,15.797835966168101
1608.315526,15.440680443502757
1608.419112,16.989700043360187
1608.522151,16.62757831681574
1608.62528,15.185139398778876
1608.729867,15.185139398778876
1608.834976,15.440680443502757
1608.938542,15.440680443502757
1609.041563,15.314789170422552
1609.144877,15.185139398778876
1609.248559,15.185139398778876
1609.351611,14.471580313422193
1609.454806,13.424226808222063
1609.558287,13.010299956639813
1609.662242,13.979400086720377
1609.765427,26.03144372620182
1609.868408,13.617278360175929
1609.97151,14.771212547196624
1610.075115,15.68201724066995
1610.178961,15.910646070264992
1610.282066,16.901960800285135
1610.385178,15.68201724066995
1610.48817,15.185139398778876
1610.59166,14.313637641589875
1610.695422,15.440680443502757
1610.798864,15.185139398778876
1610.902093,14.771212547196624
1611.005532,15.185139398778876
1611.109551,16.127838567197355
1611.213343,16.62757831681574
1611.316458,14.62397997898956
1611.41977,14.771212547196624
1611.524539,13.010299956639813
1611.628554,14.14973347970818
1611.732145,13.617278360175929
1611.835178,14.771212547196624
1611.938259,14.771212547196624
1612.041651,15.440680443502757
1612.14523,15.051499783199061
1612.248994,15.314789170422552
1612.352197,15.185139398778876
1612.455389,15.440680443502757
1612.558526,14.471580313422193
1612.66213,15.185139398778876
1612.765897,15.185139398778876
1612.868977,16.532125137753436
1612.972037,16.334684555795867
1613.075322,14.771212547196624
1613.178866,15.910646070264992
1613.282464,15.314789170422552
1613.385234,15.440680443502757
1613.488264,15.051499783199061
1613.591401,15.185139398778876
1613.695011,14.471580313422193
1613.799002,15.563025007672874
1613.902708,14.14973347970818
1614.006342,16.020599913279625
1614.109446,14.313637641589875
1614.212464,13.222192947339193
1614.315179,13.222192947339193
1614.418117,14.14973347970818
1614.521347,16.127838567197355
1614.624565,15.051499783199061
1614.727798,14.14973347970818
1614.83095,15.051499783199061
1614.934293,15.051499783199061
1615.037641,15.185139398778876
1615.141451,13.80211241711606
1615.245007,14.62397997898956
1615.348682,14.771212547196624
1615.452877,16.232492903979004
1615.557161,16.127838567197355
1615.660422,14.913616938342727
1615.766807,14.471580313422193
1615.870583,13.424226808222063
1615.973702,14.14973347970818
1616.076928,14.913616938342727
1616.180169,16.020599913279625
1616.28339,14.313637641589875
1616.387766,13.010299956639813
1616.491714,14.313637641589875
1616.595407,14.913616938342727
1616.698542,13.80211241711606
1616.802201,13.617278360175929
1616.906134,15.051499783199061
1617.009199,15.314789170422552
1617.112565,15.68201724066995
1617.215392,15.797835966168101
1617.318781,14.313637641589875
1617.424066,12.552725051033061
1617.527659,13.424226808222063
1617.630796,13.979400086720377
1617.733849,13.979400086720377
1617.839344,13.617278360175929
1617.943203,12.552725051033061
1618.047212,13.80211241711606
1618.15088,13.80211241711606
1618.254037,13.424226808222063
1618.357904,13.80211241711606
1618.461116,14.771212547196624
1618.564686,14.62397997898956
1618.668425,14.471580313422193
1618.7714,14.313637641589875
1618.874765,13.617278360175929
1618.978701,13.424226808222063
1619.0821,15.051499783199061
1619.185972,14.62397997898956
1619.28892,15.185139398778876
1619.39188,14.313637641589875
1619.495096,16.127838567197355
1619.598967,15.185139398778876
1619.702742,14.771212547196624
1619.805882,14.771212547196624
1619.909104,17.075701760979364
1620.012306,16.720978579357176
1620.117857,16.720978579357176
1620.229003,16.901960800285135
1620.332996,16.812412373755873
1620.436571,17.16003343634799
1620.540028,15.314789170422552
1620.643434,15.797835966168101
1620.747081,15.563025007672874
1620.85022,15.563025007672874
1620.953588,14.313637641589875
1621.058281,15.910646070264992
1621.164083,15.440680443502757
1621.268176,16.020599913279625
1621.371105,15.185139398778876
1621.474182,14.913616938342727
1621.578078,15.051499783199061
1621.681556,15.185139398778876
1621.785454,15.051499783199061
1621.888879,15.440680443502757
1621.992035,14.62397997898956
1622.095736,15.051499783199061
1622.205833,15.440680443502757
1622.30912,15.314789170422552
1622.412862,15.440680443502757
1622.515809,16.532125137753436
1622.619158,16.334684555795867
1622.722962,16.020599913279625
1622.827012,15.797835966168101
1622.931069,15.563025007672874
1623.036121,15.563025007672874
1623.144257,14.471580313422193
1623.248014,14.62397997898956
1623.351194,15.563025007672874
1623.454667,14.913616938342727
1623.558624,14.471580313422193
1623.662768,27.60422483423212
1623.766437,14.313637641589875
1623.869505,15.051499783199061
1623.972438,15.440680443502757
1624.075626,15.051499783199061
1624.1798,16.020599913279625
1624.283472,15.563025007672874
1624.386713,15.563025007672874
1624.490151,14.771212547196624
1624.59311,15.051499783199061
1624.697212,14.471580313422193
1624.801104,14.771212547196624
1624.904583,14.913616938342727
1625.008577,15.185139398778876
1625.11227,15.185139398778876
1625.216226,14.471580313422193
1625.319999,14.913616938342727
1625.423572,14.62397997898956
1625.527328,14.313637641589875
1625.630388,14.771212547196624
1625.733965,13.80211241711606
1625.837744,14.313637641589875
1625.94094,15.440680443502757
1626.04415,15.314789170422552
1626.149672,15.185139398778876
1626.253198,14.771212547196624
1626.35706,15.051499783199061
1626.460172,16.232492903979004
1626.564007,15.440680443502757
1626.667553,15.563025007672874
1626.771739,15.563025007672874
1626.875363,15.68201724066995
1626.978421,14.62397997898956
1627.081855,15.563025007672874
1627.18547,15.051499783199061
1627.289241,14.771212547196624
1627.392968,14.771212547196624
1627.49715,16.020599913279625
1627.60233,14.471580313422193
1627.710311,16.020599913279625
1627.814408,15.185139398778876
1627.918699,15.185139398778876
1628.022655,14.771212547196624
1628.12633,13.424226808222063
1628.229709,13.424226808222063
1628.333581,14.913616938342727
1628.437274,14.14973347970818
1628.540195,13.979400086720377
1628.643319,14.471580313422193
1628.747049,14.313637641589875
1628.850507,14.771212547196624
1628.954189,15.440680443502757
1629.057612,14.313637641589875
1629.16139,14.913616938342727
1629.264789,14.313637641589875
1629.36911,13.979400086720377
1629.472824,30.182843084265308
1629.575823,14.471580313422193
1629.679289,13.617278360175929
1629.783196,14.313637641589875
1629.886335,13.617278360175929
1629.989772,14.313637641589875
1630.093656,14.313637641589875
1630.197338,15.68201724066995
1630.301113,15.563025007672874
1630.404223,14.313637641589875
1630.507442,13.617278360175929
1630.610905,14.913616938342727
1630.71418,26.580113966571126
1630.817993,14.313637641589875
1630.923321,14.313637641589875
1631.027626,13.617278360175929
1631.131264,13.617278360175929
1631.234635,14.14973347970818
1631.338444,13.979400086720377
1631.442704,14.771212547196624
1631.548219,14.913616938342727
1631.651791,14.62397997898956
1631.754861,14.62397997898956
1631.858091,13.80211241711606
1631.961235,14.14973347970818
1632.06435,13.222192947339193
1632.16747,12.787536009528289
1632.270396,12.552725051033061
1632.373603,13.010299956639813
1632.476995,12.30448921378274
1632.581171,13.222192947339193
1632.684764,13.617278360175929
1632.787238,13.424226808222063
1632.89015,13.617278360175929
1632.993267,13.80211241711606
1633.096888,13.222192947339193
1633.201052,13.010299956639813
1633.304647,12.552725051033061
1633.407634,11.760912590556813
1633.511071,12.30448921378274
1633.61508,12.30448921378274
1633.718726,13.010299956639813
1633.822832,12.041199826559248
1633.931533,12.552725051033061
1634.035988,13.222192947339193
1634.13938,13.80211241711606
1634.242496,13.010299956639813
1634.345235,13.617278360175929
1634.448432,13.222192947339193
1634.551887,13.424226808222063
1634.655415,14.313637641589875
1634.758511,14.62397997898956
1634.861536,15.797835966168101
1634.965064,16.434526764861875
1635.074484,15.68201724066995
1635.178165,14.913616938342727
1635.281116,15.051499783199061
1635.384252,15.185139398778876
1635.487519,14.471580313422193
1635.591383,14.14973347970818
1635.695273,12.552725051033061
1635.802103,15.185139398778876
1635.905743,15.185139398778876
1636.009978,13.424226808222063
1636.114136,14.913616938342727
1636.221995,13.424226808222063
1636.325151,13.80211241711606
1636.428671,13.222192947339193
1636.532392,12.787536009528289
1636.635199,12.552725051033061
1636.738514,12.552725051033061
1636.843082,12.552725051033061
1636.946996,13.80211241711606
1637.050768,14.471580313422193
1637.154668,15.051499783199061
1637.257831,13.979400086720377
1637.360811,14.14973347970818
1637.464403,13.979400086720377
1637.568525,14.62397997898956
1637.672362,15.185139398778876
1637.776628,15.440680443502757
1637.882029,14.62397997898956
1637.98537,14.771212547196624
1638.089315,15.314789170422552
1638.193097,14.313637641589875
1638.296362,15.051499783199061
1638.402104,14.771212547196624
1638.505946,14.14973347970818
1638.609057,14.313637641589875
1638.712004,14.313637641589875
1638.815125,14.313637641589875
1638.918634,13.010299956639813
1639.022656,13.979400086720377
1639.12639,14.62397997898956
1639.229627,14.471580313422193
1639.333277,14.913616938342727
1639.437554,14.313637641589875
1639.541339,13.979400086720377
1639.644327,14.471580313422193
1639.747855,13.80211241711606
1639.851784,13.80211241711606
1639.955199,13.617278360175929
1640.058996,14.62397997898956
1640.162215,13.617278360175929
1640.265461,14.313637641589875
1640.369418,14.313637641589875
1640.472926,14.471580313422193
1640.577038,13.617278360175929
1640.680294,14.313637641589875
1640.783541,13.979400086720377
1640.887752,13.979400086720377
1640.991962,14.313637641589875
1641.095907,14.14973347970818
1641.199077,14.14973347970818
1641.302465,14.313637641589875
1641.406426,13.80211241711606
1641.510386,14.62397997898956
1641.614038,14.14973347970818
1641.717047,14.913616938342727
1641.820416,13.979400086720377
1641.924285,13.979400086720377
1642.028041,14.62397997898956
1642.131703,14.14973347970818
1642.235073,15.051499783199061
1642.339308,14.14973347970818
1642.443191,13.80211241711606
1642.546262,14.313637641589875
1642.649336,14.771212547196624
1642.752592,14.313637641589875
1642.864089,14.313637641589875
1642.967499,14.913616938342727
1643.070556,14.471580313422193
1643.174911,14.14973347970818
1643.279951,14.471580313422193
1643.38403,13.979400086720377
1643.487699,14.471580313422193
1643.59072,13.979400086720377
1643.694246,14.14973347970818
1643.80401,14.313637641589875
1643.907785,14.471580313422193
1644.010728,14.14973347970818
1644.114052,14.62397997898956
1644.222164,14.771212547196624
1644.325836,15.185139398778876
1644.429593,14.14973347970818
1644.532603,13.80211241711606
1644.635177,14.14973347970818
1644.738294,14.471580313422193
1644.841928,13.424226808222063
1644.945417,13.617278360175929
1645.048551,14.14973347970818
1645.15206,14.313637641589875
1645.255413,13.424226808222063
1645.358497,13.80211241711606
1645.461504,14.14973347970818
1645.564859,13.80211241711606
1645.668883,13.80211241711606
1645.772468,14.471580313422193
1645.875221,14.471580313422193
1645.97836,14.771212547196624
1646.083354,14.771212547196624
1646.192256,14.62397997898956
1646.295286,14.471580313422193
1646.398376,14.913616938342727
1646.501495,13.979400086720377
1646.605541,14.771212547196624
1646.709332,14.771212547196624
1646.812504,13.617278360175929
1646.915219,14.14973347970818
1647.018493,14.471580313422193
1647.122331,14.771212547196624
1647.22587,14.471580313422193
1647.330138,14.471580313422193
1647.434561,14.471580313422193
1647.538517,13.979400086720377
1647.641679,13.424226808222063
1647.745234,14.313637641589875
1647.853704,14.14973347970818
1647.957951,14.313637641589875
1648.063352,14.471580313422193
1648.167561,14.62397997898956
1648.271373,15.051499783199061
1648.374944,14.62397997898956
1648.48376,14.471580313422193
1648.587717,14.62397997898956
1648.690795,13.979400086720377
1648.793774,14.313637641589875
1648.899165,14.313637641589875
1649.002559,14.471580313422193
1649.105409,14.771212547196624
1649.208761,13.80211241711606
1649.311726,14.62397997898956
1649.41516,14.471580313422193
1649.519077,14.471580313422193
1649.62276,14.62397997898956
1649.726469,15.314789170422552
1649.830066,14.62397997898956
1649.934274,14.62397997898956
1650.038527,14.913616938342727
1650.142715,14.771212547196624
1650.246755,14.913616938342727
1650.349818,14.313637641589875
1650.452943,13.979400086720377
1650.556628,14.471580313422193
1650.660482,14.771212547196624
1650.764424,14.313637641589875
1650.868146,13.979400086720377
1650.97134,14.471580313422193
1651.074651,14.471580313422193
1651.182131,13.979400086720377
1651.285587,13.80211241711606
1651.389395,14.471580313422193
1651.492522,14.471580313422193
1651.597674,14.14973347970818
1651.7025,14.14973347970818
1651.805928,13.617278360175929
1651.90923,14.62397997898956
1652.012963,13.979400086720377
1652.116496,14.471580313422193
1652.220472,13.979400086720377
1652.324458,14.471580313422193
1652.42959,13.222192947339193
1652.533627,14.771212547196624
1652.637385,14.471580313422193
1652.740415,14.471580313422193
1652.843615,14.771212547196624
1652.94833,13.80211241711606
1653.051936,14.62397997898956
1653.161324,14.771212547196624
1653.265255,13.979400086720377
1653.36986,14.62397997898956
1653.474699,14.471580313422193
1653.58253,14.313637641589875
1653.686828,14.771212547196624
1653.790088,14.14973347970818
1653.893279,14.471580313422193
1653.996561,14.471580313422193
1654.100299,14.471580313422193
1654.203216,14.14973347970818
1654.306379,13.80211241711606
1654.409605,14.771212547196624
1654.513194,14.471580313422193
1654.616313,13.80211241711606
1654.719767,14.14973347970818
1654.823744,13.424226808222063
1654.929179,14.471580313422193
1655.032871,14.771212547196624
1655.142671,14.313637641589875
1655.245247,14.471580313422193
1655.34911,13.80211241711606
1655.455529,13.80211241711606
1655.558785,14.471580313422193
1655.661825,14.62397997898956
1655.764852,14.14973347970818
1655.868299,14.62397997898956
1655.972089,13.424226808222063
1656.075146,14.471580313422193
1656.179555,14.771212547196624
1656.282952,14.771212547196624
1656.386786,14.471580313422193
1656.490693,14.14973347970818
1656.594589,13.979400086720377
1656.69769,15.185139398778876
1656.801009,14.313637641589875
1656.905038,13.979400086720377
1657.008617,13.617278360175929
1657.111591,14.62397997898956
1657.216116,13.424226808222063
1657.321894,13.979400086720377
1657.425932,14.14973347970818
1657.529332,14.313637641589875
1657.632266,14.313637641589875
1657.73542,14.62397997898956
1657.838638,14.313637641589875
1657.942145,13.80211241711606
1658.046452,14.14973347970818
1658.150506,14.14973347970818
1658.253606,14.771212547196624
1658.35833,13.617278360175929
1658.461429,14.313637641589875
1658.564675,14.471580313422193
1658.668345,14.471580313422193
1658.77147,14.471580313422193
1658.87474,14.471580313422193
1658.978593,13.979400086720377
1659.082364,14.14973347970818
1659.185911,15.051499783199061
1659.289215,13.979400086720377
1659.393535,14.62397997898956
1659.497232,14.14973347970818
1659.600427,14.14973347970818
1659.703497,14.14973347970818
1659.806602,13.80211241711606
1659.910074,14.313637641589875
1660.01439,14.62397997898956
1660.124044,14.313637641589875
1660.228209,14.14973347970818
1660.340497,14.14973347970818
1660.443614,13.424226808222063
1660.546687,14.62397997898956
1660.649879,14.313637641589875
1660.75324,13.80211241711606
1660.858384,14.14973347970818
1660.963219,14.471580313422193
1661.06686,14.913616938342727
1661.170038,15.051499783199061
1661.273241,14.471580313422193
1661.376218,14.62397997898956
1661.480431,14.14973347970818
1661.584734,14.14973347970818
1661.688766,14.913616938342727
1661.792185,14.62397997898956
1661.89637,13.80211241711606
1662.001835,14.913616938342727
1662.105428,14.471580313422193
1662.209337,14.62397997898956
1662.312449,14.313637641589875
1662.415696,14.14973347970818
1662.519763,14.471580313422193
1662.623369,14.14973347970818
1662.726361,14.471580313422193
1662.830237,14.62397997898956
1662.934093,13.80211241711606
1663.037637,14.771212547196624
1663.14202,15.563025007672874
1663.246518,13.80211241711606
1663.35068,14.62397997898956
1663.454445,14.913616938342727
1663.558098,13.80211241711606
1663.661045,14.62397997898956
1663.764304,15.051499783199061
1663.868362,14.62397997898956
1663.972398,14.313637641589875
1664.075778,14.913616938342727
1664.178788,14.14973347970818
1664.281998,14.471580313422193
1664.385309,14.62397997898956
1664.488748,14.913616938342727
1664.59254,14.313637641589875
1664.696222,14.471580313422193
1664.799322,15.314789170422552
1664.902616,14.771212547196624
1665.007062,14.471580313422193
1665.111238,15.563025007672874
1665.215112,14.771212547196624
1665.318175,13.979400086720377
1665.422502,14.62397997898956
1665.526268,14.62397997898956
1665.629772,14.313637641589875
1665.732866,14.14973347970818
1665.840403,14.771212547196624
1665.943466,15.185139398778876
1666.052012,14.471580313422193
1666.155693,14.471580313422193
1666.259286,14.771212547196624
1666.362559,14.62397997898956
1666.466263,14.471580313422193
1666.569282,14.913616938342727
1666.672604,14.771212547196624
1666.776834,27.39572344450092
1666.880166,14.771212547196624
1666.983991,14.62397997898956
1667.087697,15.051499783199061
1667.190714,14.313637641589875
1667.29394,15.314789170422552
1667.397212,14.313637641589875
1667.50081,14.913616938342727
1667.604171,14.771212547196624
1667.707474,14.913616938342727
1667.810736,14.771212547196624
1667.9147,15.314789170422552
1668.01879,14.913616938342727
1668.122698,15.051499783199061
1668.225758,14.62397997898956
1668.329352,14.913616938342727
1668.43318,14.913616938342727
1668.536315,14.771212547196624
1668.639545,14.471580313422193
1668.74268,14.471580313422193
1668.847648,14.14973347970818
1668.952564,14.62397997898956
1669.055313,14.471580313422193
1669.15854,13.979400086720377
1669.261929,13.80211241711606
1669.366658,13.80211241711606
1669.472547,13.80211241711606
1669.576646,15.314789170422552
1669.679827,15.051499783199061
1669.783241,15.563025007672874
1669.887416,14.471580313422193
1669.991027,14.471580313422193
1670.094997,14.313637641589875
1670.198274,13.80211241711606
1670.301995,14.62397997898956
1670.405393,13.979400086720377
1670.50838,14.913616938342727
1670.613166,13.80211241711606
1670.719426,13.80211241711606
1670.8225,13.222192947339193
1670.925413,13.617278360175929
1671.028817,13.979400086720377
1671.132398,14.771212547196624
1671.235153,14.771212547196624
1671.33959,14.14973347970818
1671.443386,13.010299956639813
1671.553459,12.552725051033061
1671.656709,13.010299956639813
1671.760629,12.552725051033061
1671.864517,12.552725051033061
1671.970276,12.787536009528289
1672.073974,12.787536009528289
1672.176898,13.617278360175929
1672.280059,13.424226808222063
1672.383322,13.010299956639813
1672.487813,12.787536009528289
1672.591801,13.617278360175929
1672.700367,13.010299956639813
1672.803334,13.222192947339193
1672.90759,12.552725051033061
1673.012754,12.787536009528289
1673.1163,27.299742856995554
1673.219893,12.787536009528289
1673.322983,12.041199826559248
1673.426295,13.010299956639813
1673.52987,13.617278360175929
1673.632861,12.552725051033061
1673.736034,12.787536009528289
1673.839696,12.787536009528289
1673.943497,13.222192947339193
1674.047107,12.787536009528289
1674.150044,13.010299956639813
1674.253205,13.010299956639813
1674.356512,11.760912590556813
1674.460492,13.010299956639813
1674.564384,12.552725051033061
1674.667229,12.552725051033061
1674.770049,13.010299956639813
1674.872822,13.617278360175929
1674.975603,13.010299956639813
1675.078363,13.010299956639813
1675.181217,13.010299956639813
1675.284048,12.787536009528289
1675.386817,12.787536009528289
1675.489835,13.424226808222063
1675.592825,13.010299956639813
1675.695768,13.617278360175929
1675.798738,13.424226808222063
1675.901742,13.010299956639813
1676.004837,12.552725051033061
1676.247016,12.787536009528289
1676.350211,12.041199826559248
1676.453192,13.010299956639813
1676.55626,12.041199826559248
1676.659311,12.041199826559248
1676.762344,12.787536009528289
1676.865709,13.222192947339193
1676.96904,13.80211241711606
1677.072346,12.787536009528289
1677.175832,12.041199826559248
1677.279303,12.787536009528289
1677.3837,13.424226808222063
1677.48703,13.010299956639813
1677.590144,12.30448921378274
1677.693152,12.552725051033061
1677.796901,12.552725051033061
1677.901108,12.552725051033061
1678.005392,13.617278360175929
1678.109447,13.617278360175929
1678.212645,13.010299956639813
1678.316221,12.30448921378274
1678.420749,12.787536009528289
1678.524308,12.30448921378274
1678.633321,12.787536009528289
1678.736594,13.010299956639813
1678.840783,12.30448921378274
1678.944639,13.010299956639813
1679.048277,13.010299956639813
1679.151976,13.010299956639813
1679.257193,12.787536009528289
1679.363334,12.30448921378274
1679.470096,12.552725051033061
1679.574019,12.552725051033061
1679.677086,12.787536009528289
1679.780952,12.787536009528289
1679.885134,12.787536009528289
1679.988489,13.010299956639813
1680.09232,13.424226808222063
1680.195304,13.010299956639813
1680.29884,12.041199826559248
1680.402664,13.010299956639813
1680.505708,13.010299956639813
1680.609387,12.552725051033061
1680.71259,12.787536009528289
1680.817494,13.222192947339193
1680.926495,12.787536009528289
1681.030411,12.787536009528289
1681.134199,13.010299956639813
1681.237896,12.552725051033061
1681.340928,12.787536009528289
1681.444403,12.552725051033061
1681.547696,13.010299956639813
1681.651579,12.041199826559248
1681.755191,13.010299956639813
1681.858141,13.222192947339193
1681.963351,12.041199826559248
1682.067108,12.30448921378274
1682.170761,13.222192947339193
1682.275137,13.010299956639813
1682.380394,13.222192947339193
1682.484497,13.979400086720377
1682.588168,11.46128035678238
1682.69174,12.552725051033061
1682.795349,13.617278360175929
1682.898555,13.222192947339193
1683.002166,13.424226808222063
1683.106181,12.787536009528289
1683.209697,13.010299956639813
1683.313344,12.787536009528289
1683.416473,13.617278360175929
1683.519559,12.041199826559248
1683.623144,12.787536009528289
1683.727814,13.424226808222063
1683.831626,13.424226808222063
1683.935189,12.552725051033061
1684.038409,13.222192947339193
1684.142729,13.010299956639813
1684.247664,13.424226808222063
1684.351052,13.80211241711606
1684.454791,13.222192947339193
1684.560962,13.424226808222063
1684.664268,12.30448921378274
1684.772393,13.222192947339193
1684.875262,13.424226808222063
1684.978607,12.787536009528289
1685.083506,13.424226808222063
1685.187452,13.222192947339193
1685.291096,12.552725051033061
1685.394144,12.552725051033061
1685.497287,13.010299956639813
1685.600374,13.222192947339193
1685.703898,13.010299956639813
1685.807607,12.552725051033061
1685.910672,13.010299956639813
1686.013673,13.010299956639813
1686.117542,13.424226808222063
1686.222642,13.010299956639813
1686.326459,12.552725051033061
1686.430072,13.222192947339193
1686.533587,13.010299956639813
1686.638425,13.424226808222063
1686.742138,13.222192947339193
1686.845289,13.010299956639813
1686.948462,12.787536009528289
1687.051958,12.787536009528289
1687.156961,13.010299956639813
1687.26141,13.010299956639813
1687.364607,12.552725051033061
1687.468408,12.787536009528289
1687.572723,12.787536009528289
1687.678791,13.222192947339193
1687.782369,13.222192947339193
1687.885269,13.222192947339193
1687.988533,13.010299956639813
1688.092555,12.552725051033061
1688.196669,12.787536009528289
1688.300079,12.041199826559248
1688.403114,12.041199826559248
1688.506318,12.041199826559248
1688.609995,13.222192947339193
1688.714261,12.041199826559248
1688.81801,13.010299956639813
1688.921076,12.787536009528289
1689.024246,13.010299956639813
1689.12729,12.041199826559248
1689.230884,12.787536009528289
1689.33475,13.222192947339193
1689.438399,12.041199826559248
1689.541658,12.30448921378274
1689.645114,12.552725051033061
1689.748329,12.041199826559248
1689.851924,12.552725051033061
1689.95504,13.424226808222063
1690.058249,12.787536009528289
1690.162859,13.010299956639813
1690.26702,12.30448921378274
1690.37078,12.041199826559248
1690.474502,12.552725051033061
1690.57749,12.787536009528289
1690.680701,13.222192947339193
1690.784055,13.010299956639813
1690.8918,13.424226808222063
1690.995791,13.010299956639813
1691.103674,12.552725051033061
1691.20842,12.552725051033061
1691.313062,12.30448921378274
1691.417132,12.30448921378274
1691.520713,12.552725051033061
1691.623715,12.552725051033061
1691.726972,12.552725051033061
1691.830876,12.552725051033061
1691.935214,12.552725051033061
1692.039186,12.041199826559248
1692.142953,12.041199826559248
1692.246089,12.30448921378274
1692.349355,11.760912590556813
1692.45304,12.552725051033061
1692.55618,11.760912590556813
1692.659369,12.787536009528289
1692.762694,12.041199826559248
1692.868184,12.041199826559248
1692.971898,12.552725051033061
1693.075494,12.041199826559248
1693.179589,12.552725051033061
1693.28429,12.041199826559248
1693.387733,11.760912590556813
1693.491707,13.222192947339193
1693.594743,12.041199826559248
1693.697886,12.30448921378274
1693.801441,12.552725051033061
1693.905575,12.041199826559248
1694.009733,12.787536009528289
1694.113632,11.760912590556813
1694.216729,11.760912590556813
1694.319979,13.010299956639813
1694.423485,12.787536009528289
1694.527553,12.552725051033061
1694.630969,13.010299956639813
1694.734016,12.552725051033061
1694.837106,12.552725051033061
1694.940673,13.222192947339193
1695.044519,12.041199826559248
1695.148647,12.787536009528289
1695.251611,12.30448921378274
1695.354982,11.760912590556813
1695.459018,11.760912590556813
1695.56312,12.30448921378274
1695.670982,12.787536009528289
1695.774163,12.787536009528289
1695.877657,11.46128035678238
1695.981664,12.30448921378274
1696.085068,12.787536009528289
1696.189012,13.010299956639813
1696.292642,13.617278360175929
1696.395692,12.552725051033061
1696.499519,12.30448921378274
1696.602589,12.787536009528289
1696.705239,12.041199826559248
1696.808851,11.46128035678238
1696.913546,13.010299956639813
1697.017165,12.552725051033061
1697.120206,12.041199826559248
1697.223526,12.041199826559248
1697.327126,12.30448921378274
1697.431885,12.787536009528289
1697.535367,12.787536009528289
1697.638488,12.552725051033061
1697.741473,13.80211241711606
1697.845041,12.552725051033061
1697.948287,12.787536009528289
1698.051478,12.787536009528289
1698.15533,12.552725051033061
1698.258567,13.222192947339193
1698.362215,12.30448921378274
1698.465235,12.552725051033061
1698.568479,12.787536009528289
1698.672125,12.787536009528289
1698.775129,12.787536009528289
1698.878355,26.866362692622936
1698.981622,13.010299956639813
1699.085573,12.552725051033061
1699.189917,13.010299956639813
1699.294509,12.787536009528289
1699.399911,13.617278360175929
1699.503643,12.30448921378274
1699.607337,12.552725051033061
1699.710389,26.954816764901977
1699.813642,13.424226808222063
1699.917696,13.617278360175929
1700.021616,12.787536009528289
1700.125248,12.041199826559248
1700.228629,12.30448921378274
1700.331756,11.46128035678238
1700.435171,12.30448921378274
1700.538782,12.552725051033061
1700.642208,12.30448921378274
1700.74519,12.787536009528289
1700.848498,13.222192947339193
1700.952661,12.787536009528289
1701.056692,12.787536009528289
1701.16045,12.787536009528289
1701.263597,11.760912590556813
1701.366997,13.010299956639813
1701.470069,13.222192947339193
1701.573337,12.041199826559248
1701.677295,11.760912590556813
1701.780629,12.787536009528289
1701.884791,12.30448921378274
1701.988283,12.041199826559248
1702.09501,12.30448921378274
1702.198786,11.760912590556813
1702.302202,12.787536009528289
1702.405833,13.617278360175929
1702.508831,13.010299956639813
1702.615507,12.041199826559248
1702.719519,13.222192947339193
1702.823321,13.222192947339193
1702.926888,13.617278360175929
1703.03015,13.010299956639813
1703.134917,12.787536009528289
1703.238698,13.010299956639813
1703.341816,12.041199826559248
1703.445195,13.424226808222063
1703.54895,12.30448921378274
1703.652339,12.787536009528289
1703.761899,11.760912590556813
1703.865691,13.222192947339193
1703.968848,11.46128035678238
1704.073582,12.552725051033061
1704.177661,13.222192947339193
1704.281415,13.010299956639813
1704.388876,12.787536009528289
1704.492453,12.787536009528289
1704.597074,12.552725051033061
1704.700863,12.30448921378274
1704.804012,12.30448921378274
1704.906986,12.041199826559248
1705.009904,11.760912590556813
1705.112914,11.760912590556813
1705.215863,12.787536009528289
1705.31878,11.46128035678238
1705.42194,13.010299956639813
1705.52518,12.552725051033061
1705.628854,11.760912590556813
1705.733106,12.552725051033061
1705.839168,12.552725051033061
1705.943182,11.760912590556813
1706.047335,12.30448921378274
1706.150552,12.041199826559248
1706.254058,12.787536009528289
1706.357143,11.760912590556813
1706.460451,11.760912590556813
1706.56428,11.46128035678238
1706.670147,11.760912590556813
1706.774227,11.760912590556813
1706.878118,11.46128035678238
1706.98122,12.041199826559248
1707.084571,11.760912590556813
1707.18847,11.760912590556813
1707.292451,12.552725051033061
1707.396373,12.552725051033061
1707.499355,11.760912590556813
1707.602424,12.552725051033061
1707.705689,12.787536009528289
1707.809468,12.552725051033061
1707.912598,13.424226808222063
1708.015189,13.010299956639813
1708.118562,12.552725051033061
1708.222728,12.041199826559248
1708.326568,12.30448921378274
1708.430516,12.041199826559248
1708.53374,12.552725051033061
1708.638944,12.041199826559248
1708.742493,12.30448921378274
1708.847022,12.30448921378274
1708.950767,11.760912590556813
1709.053971,12.787536009528289
1709.156941,13.222192947339193
1709.260483,17.634279935629372
1709.36487,13.010299956639813
1709.468892,13.222192947339193
1709.572433,12.552725051033061
1709.676193,12.552725051033061
1709.779571,12.787536009528289
1709.882617,12.041199826559248
1709.985326,12.787536009528289
1710.088555,13.424226808222063
1710.192434,11.760912590556813
1710.299509,27.09269960975831
1710.402678,11.760912590556813
1710.50633,12.30448921378274
1710.610268,12.552725051033061
1710.715861,12.30448921378274
1710.819481,13.010299956639813
1710.922543,13.010299956639813
1711.026888,12.30448921378274
1711.131541,12.041199826559248
1711.234967,13.222192947339193
1711.344507,13.010299956639813
1711.4506,11.760912590556813
1711.553927,12.787536009528289
1711.657984,13.222192947339193
1711.761015,13.010299956639813
1711.864417,12.787536009528289
1711.968398,13.010299956639813
1712.071974,13.424226808222063
1712.175057,12.041199826559248
1712.27848,12.30448921378274
1712.382625,12.30448921378274
1712.486816,12.30448921378274
1712.590184,12.787536009528289
1712.693179,12.552725051033061
1712.796345,12.787536009528289
1712.899435,12.787536009528289
1713.003029,12.787536009528289
1713.106935,13.80211241711606
1713.210002,12.787536009528289
1713.313002,12.787536009528289
1713.41603,12.30448921378274
1713.519492,13.424226808222063
1713.623949,13.617278360175929
1713.72788,11.760912590556813
1713.830923,27.65668554759014
1713.934331,12.30448921378274
1714.038528,12.041199826559248
1714.142543,12.30448921378274
1714.246243,12.30448921378274
1714.349497,12.041199826559248
1714.453012,13.010299956639813
1714.55694,12.30448921378274
1714.660298,12.30448921378274
1714.764331,12.552725051033061
1714.867483,13.222192947339193
1714.970942,12.041199826559248
1715.074638,12.30448921378274
1715.177697,13.222192947339193
1715.280912,12.30448921378274
1715.384381,13.222192947339193
1715.487853,12.787536009528289
1715.591608,12.041199826559248
1715.695266,12.552725051033061
1715.804921,11.760912590556813
1715.908725,12.787536009528289
1716.012012,11.760912590556813
1716.115549,13.010299956639813
1716.225573,12.552725051033061
1716.32864,12.041199826559248
1716.432178,12.552725051033061
1716.536122,13.010299956639813
1716.639622,12.552725051033061
1716.74364,11.760912590556813
1716.847429,13.010299956639813
1716.950885,12.30448921378274
1717.055457,10.79181246047625
1717.165062,12.552725051033061
1717.269151,12.30448921378274
1717.373124,13.010299956639813
1717.484553,12.30448921378274
1717.592776,12.30448921378274
1717.69585,12.041199826559248
1717.798971,12.041199826559248
1717.902501,13.010299956639813
1718.006309,12.552725051033061
1718.109569,12.041199826559248
1718.212814,13.424226808222063
1718.321898,12.041199826559248
1718.425219,12.787536009528289
1718.52839,12.787536009528289
1718.631683,12.552725051033061
1718.734738,12.552725051033061
1718.837885,12.041199826559248
1718.94114,13.010299956639813
1719.044974,12.30448921378274
1719.150323,13.222192947339193
1719.254063,12.787536009528289
1719.357647,12.041199826559248
1719.461608,12.041199826559248
1719.565219,12.041199826559248
1719.668624,12.787536009528289
1719.771602,12.552725051033061
1719.875058,12.787536009528289
1719.978526,12.30448921378274
1720.082772,12.552725051033061
1720.186687,12.30448921378274
1720.290087,12.552725051033061
1720.393527,11.760912590556813
1720.503168,13.010299956639813
1720.606308,12.30448921378274
1720.709415,12.30448921378274
1720.813906,12.552725051033061
1720.918386,12.552725051033061
1721.021981,12.30448921378274
1721.127014,13.010299956639813
1721.230353,11.760912590556813
1721.334159,12.787536009528289
1721.438398,12.787536009528289
1721.542034,13.010299956639813
1721.645446,13.222192947339193
1721.749471,13.222192947339193
1721.852659,12.041199826559248
1721.956295,12.787536009528289
1722.059388,11.46128035678238
1722.162824,27.810369386211317
1722.266497,12.787536009528289
1722.369589,12.552725051033061
1722.472844,13.010299956639813
1722.576751,12.552725051033061
1722.682386,12.30448921378274
1722.785984,11.760912590556813
1722.888909,13.222192947339193
1722.992182,12.552725051033061
1723.097442,12.787536009528289
1723.202247,12.552725051033061
1723.305868,13.010299956639813
1723.408795,12.30448921378274
1723.511835,12.552725051033061
1723.614833,12.787536009528289
1723.719338,12.552725051033061
1723.823244,13.222192947339193
1723.926498,12.041199826559248
1724.029698,12.552725051033061
1724.13359,12.30448921378274
1724.237121,12.552725051033061
1724.340891,13.424226808222063
1724.444134,12.041199826559248
1724.54716,12.787536009528289
1724.650305,12.552725051033061
1724.753848,12.552725051033061
1724.8576,13.010299956639813
1724.960838,12.30448921378274
1725.064087,12.552725051033061
1725.172457,12.787536009528289
1725.275683,12.552725051033061
1725.379344,12.30448921378274
1725.482387,12.041199826559248
1725.585313,12.30448921378274
1725.688446,11.760912590556813
1725.792817,12.041199826559248
1725.896539,12.552725051033061
1725.999885,13.222192947339193
1726.103443,12.041199826559248
1726.207565,12.552725051033061
1726.31281,13.222192947339193
1726.416399,13.80211241711606
1726.520061,11.760912590556813
1726.62411,12.552725051033061
1726.728522,12.552725051033061
1726.832328,13.010299956639813
1726.936292,12.552725051033061
1727.040126,12.041199826559248
1727.143986,11.139433523068368
1727.246934,12.552725051033061
1727.350104,13.222192947339193
1727.453338,12.552725051033061
1727.556983,13.222192947339193
1727.660084,12.787536009528289
1727.76318,12.552725051033061
1727.871166,12.041199826559248
1727.974736,12.041199826559248
1728.078531,12.30448921378274
1728.182282,13.010299956639813
1728.285556,12.552725051033061
1728.388911,12.787536009528289
1728.492551,12.041199826559248
1728.596292,12.30448921378274
1728.699429,12.552725051033061
1728.802638,12.30448921378274
1728.905453,13.222192947339193
1729.008939,12.552725051033061
1729.112864,12.041199826559248
1729.216103,13.010299956639813
1729.31912,13.222192947339193
1729.422199,13.010299956639813
1729.525983,12.787536009528289
1729.629634,13.010299956639813
1729.733019,13.222192947339193
1729.837264,13.222192947339193
1729.941245,12.552725051033061
1730.045288,12.787536009528289
1730.148564,12.787536009528289
1730.252559,13.010299956639813
1730.357504,12.552725051033061
1730.461036,12.30448921378274
1730.564676,12.30448921378274
1730.669985,12.552725051033061
1730.77314,13.010299956639813
1730.876186,12.30448921378274
1730.97962,13.617278360175929
1731.083317,13.979400086720377
1731.187259,27.41939077729199
1731.291026,12.787536009528289
1731.394697,11.46128035678238
1731.4977,12.041199826559248
1731.600897,12.552725051033061
1731.705184,12.787536009528289
1731.808791,12.041199826559248
1731.91229,12.552725051033061
1732.015508,12.552725051033061
1732.119061,11.46128035678238
1732.22307,12.30448921378274
1732.326625,12.30448921378274
1732.430043,12.30448921378274
1732.53411,12.787536009528289
1732.637727,12.30448921378274
1732.740678,12.552725051033061
1732.843922,12.041199826559248
1732.947538,12.041199826559248
1733.050951,13.424226808222063
1733.154671,12.30448921378274
1733.257802,12.552725051033061
1733.360944,13.222192947339193
1733.464397,13.222192947339193
1733.567643,13.010299956639813
1733.671502,13.010299956639813
1733.775009,11.760912590556813
1733.878582,12.552725051033061
1733.981754,12.041199826559248
1734.087061,11.760912590556813
1734.191168,11.46128035678238
1734.295072,12.30448921378274
1734.398688,12.30448921378274
1734.50178,12.552725051033061
1734.606313,12.041199826559248
1734.710235,12.552725051033061
1734.813757,12.552725051033061
1734.917533,12.30448921378274
1735.0205,11.760912590556813
1735.123391,11.760912590556813
1735.226246,16.532125137753436
1735.329041,12.552725051033061
1735.431821,13.010299956639813
1735.534653,12.552725051033061
1735.637445,11.760912590556813
1735.740324,13.010299956639813
1735.843268,12.787536009528289
1735.946343,12.787536009528289
1736.049527,12.041199826559248
1736.153421,12.041199826559248
1736.257453,12.30448921378274
1736.361629,13.424226808222063
1736.465583,12.787536009528289
1736.569539,12.552725051033061
1736.672624,12.041199826559248
1736.775482,13.222192947339193
1736.879267,12.041199826559248
1736.982768,12.787536009528289
1737.08663,12.30448921378274
1737.189757,12.787536009528289
1737.294214,11.760912590556813
1737.404487,12.30448921378274
1737.514043,12.787536009528289
1737.617008,12.30448921378274
1737.72043,12.041199826559248
1737.82446,12.552725051033061
1737.927791,16.232492903979004
1738.031431,12.552725051033061
1738.134738,13.010299956639813
1738.239144,12.041199826559248
1738.34288,13.010299956639813
1738.44583,12.552725051033061
1738.549058,12.30448921378274
1738.652533,12.552725051033061
1738.761626,12.041199826559248
1738.866401,12.30448921378274
1738.971813,12.552725051033061
1739.075177,12.30448921378274
1739.178472,12.041199826559248
1739.282381,12.787536009528289
1739.385953,13.222192947339193
1739.489014,12.787536009528289
1739.592197,13.010299956639813
1739.695687,13.010299956639813
1739.799697,12.552725051033061
1739.903592,13.222192947339193
1740.006529,11.760912590556813
1740.110229,12.30448921378274
1740.214438,12.787536009528289
1740.318459,12.787536009528289
1740.422023,12.552725051033061
1740.525207,13.424226808222063
1740.629052,12.30448921378274
1740.732906,13.010299956639813
1740.836081,13.424226808222063
1740.93971,13.010299956639813
1741.042719,11.760912590556813
1741.146396,12.041199826559248
1741.250935,12.30448921378274
1741.354839,12.30448921378274
1741.463393,12.552725051033061
1741.566669,12.552725051033061
1741.669624,12.552725051033061
1741.773168,13.617278360175929
1741.87702,13.010299956639813
1741.980173,12.30448921378274
1742.083469,13.010299956639813
1742.187556,12.787536009528289
1742.295356,13.010299956639813
1742.398519,13.222192947339193
1742.501963,12.787536009528289
1742.605365,12.041199826559248
1742.708809,12.787536009528289
1742.811879,12.787536009528289
1742.91499,12.787536009528289
1743.018248,13.010299956639813
1743.121888,12.552725051033061
1743.225069,12.787536009528289
1743.328817,12.041199826559248
1743.432182,11.46128035678238
1743.536849,13.80211241711606
1743.639956,13.424226808222063
1743.743138,13.010299956639813
1743.846485,12.30448921378274
1743.949611,11.760912590556813
1744.052681,12.552725051033061
1744.156026,12.552725051033061
1744.259703,12.787536009528289
1744.363412,13.424226808222063
1744.472945,13.80211241711606
1744.577278,13.010299956639813
1744.681122,12.552725051033061
1744.784331,13.010299956639813
1744.887424,13.222192947339193
1744.990509,13.222192947339193
1745.094107,13.010299956639813
1745.197765,12.787536009528289
1745.301014,12.552725051033061
1745.404148,12.552725051033061
1745.507213,13.010299956639813
1745.610814,12.30448921378274
1745.714942,12.041199826559248
1745.818411,13.010299956639813
1745.921494,12.30448921378274
1746.024826,12.787536009528289
1746.129492,12.30448921378274
1746.233358,12.552725051033061
1746.336918,12.787536009528289
1746.440675,12.552725051033061
1746.543888,12.30448921378274
1746.647183,25.932860670204573
1746.750883,12.30448921378274
1746.854342,13.222192947339193
1746.957572,12.552725051033061
1747.060571,13.222192947339193
1747.164088,12.30448921378274
1747.271777,12.787536009528289
1747.375206,11.46128035678238
1747.478992,12.787536009528289
1747.582084,13.010299956639813
1747.685647,13.010299956639813
1747.789329,13.010299956639813
1747.892556,13.010299956639813
1747.995939,12.041199826559248
1748.099246,13.010299956639813
1748.203992,13.222192947339193
1748.307738,13.010299956639813
1748.411238,12.787536009528289
1748.515134,13.222192947339193
1748.619041,12.787536009528289
1748.722988,12.552725051033061
1748.826491,13.80211241711606
1748.929437,12.787536009528289
1749.032581,13.424226808222063
1749.138072,12.041199826559248
1749.243486,13.222192947339193
1749.347219,13.010299956639813
1749.450122,13.010299956639813
1749.553292,13.222192947339193
1749.657555,11.760912590556813
1749.76263,12.30448921378274
1749.865625,13.424226808222063
1749.969558,12.552725051033061
1750.072581,13.222192947339193
1750.175617,13.222192947339193
1750.279607,12.787536009528289
1750.383182,13.010299956639813
1750.486109,12.552725051033061
1750.589383,12.552725051033061
1750.692474,13.010299956639813
1750.795394,12.787536009528289
1750.898512,12.552725051033061
1751.001692,12.787536009528289
1751.104831,12.552725051033061
1751.208292,12.041199826559248
1751.311845,13.222192947339193
1751.415219,13.222192947339193
1751.518266,13.010299956639813
1751.621643,12.787536009528289
1751.726097,12.30448921378274
1751.832364,12.552725051033061
1751.935913,13.010299956639813
1752.03892,12.30448921378274
1752.142048,13.617278360175929
1752.245179,12.787536009528289
1752.3496,13.222192947339193
1752.453204,12.30448921378274
1752.556182,13.617278360175929
1752.659312,12.30448921378274
1752.762799,13.010299956639813
1752.866641,13.222192947339193
1752.969563,12.30448921378274
1753.072981,12.041199826559248
1753.17689,12.787536009528289
1753.280238,12.787536009528289
1753.384168,12.30448921378274
1753.488268,13.010299956639813
1753.596284,12.552725051033061
1753.700132,12.30448921378274
1753.803689,13.424226808222063
1753.907378,12.787536009528289
1754.013957,12.787536009528289
1754.116971,12.30448921378274
1754.220238,12.552725051033061
1754.324257,12.787536009528289
1754.427265,12.30448921378274
1754.530672,13.424226808222063
1754.634619,12.041199826559248
1754.738389,12.552725051033061
1754.842147,12.787536009528289
1754.94553,12.041199826559248
1755.050298,12.041199826559248
1755.153901,13.424226808222063
1755.257273,12.30448921378274
1755.361128,12.30448921378274
1755.464455,12.041199826559248
1755.570662,12.552725051033061
1755.674494,13.222192947339193
1755.777478,11.760912590556813
1755.880746,12.552725051033061
1755.984948,13.617278360175929
1756.088293,12.787536009528289
1756.191893,12.787536009528289
1756.295166,12.041199826559248
1756.399062,12.30448921378274
1756.503395,12.552725051033061
1756.609223,12.30448921378274
1756.712907,12.30448921378274
1756.816046,12.787536009528289
1756.919153,12.787536009528289
1757.022395,13.010299956639813
1757.127111,12.041199826559248
1757.23052,13.222192947339193
1757.333678,13.222192947339193
1757.437352,13.617278360175929
1757.544377,13.979400086720377
1757.648484,12.30448921378274
1757.751872,13.979400086720377
1757.854944,11.760912590556813
1757.958166,12.552725051033061
1758.061852,13.222192947339193
1758.165201,13.222192947339193
1758.26875,12.30448921378274
1758.371816,12.787536009528289
1758.475034,12.787536009528289
1758.579222,13.222192947339193
1758.684568,12.552725051033061
1758.788336,12.30448921378274
1758.891589,12.552725051033061
1758.994615,12.787536009528289
1759.097644,27.39572344450092
1759.201045,13.222192947339193
1759.304915,12.041199826559248
1759.407878,12.552725051033061
1759.511044,12.041199826559248
1759.614136,12.552725051033061
1759.717629,12.552725051033061
1759.820813,12.552725051033061
1759.924817,11.760912590556813
1760.027832,12.552725051033061
1760.131274,12.552725051033061
1760.235091,13.010299956639813
1760.338665,12.552725051033061
1760.441642,13.424226808222063
1760.544912,12.787536009528289
1760.649174,12.787536009528289
1760.752632,12.552725051033061
1760.861257,13.010299956639813
1760.964993,12.041199826559248
1761.068109,12.041199826559248
1761.172123,12.30448921378274
1761.275644,12.041199826559248
1761.379231,12.30448921378274
1761.482207,12.787536009528289
1761.585411,12.30448921378274
1761.68924,12.552725051033061
1761.795016,12.041199826559248
1761.898587,13.010299956639813
1762.001789,11.760912590556813
1762.10502,13.617278360175929
1762.213624,12.787536009528289
1762.317066,13.010299956639813
1762.420669,13.222192947339193
1762.523611,12.552725051033061
1762.626643,12.787536009528289
1762.72984,16.232492903979004
1762.832889,12.552725051033061
1762.937509,12.552725051033061
1763.040706,12.787536009528289
1763.144393,13.010299956639813
1763.247288,13.424226808222063
1763.350481,12.787536009528289
1763.454027,13.010299956639813
1763.557326,13.010299956639813
1763.660983,12.552725051033061
1763.76502,13.80211241711606
1763.868258,13.010299956639813
1763.971603,12.30448921378274
1764.075655,13.010299956639813
1764.179527,12.552725051033061
1764.283166,12.30448921378274
1764.386386,12.30448921378274
1764.489675,13.010299956639813
1764.593385,12.041199826559248
1764.697601,12.552725051033061
1764.801317,13.222192947339193
1764.904442,12.787536009528289
1765.007761,12.787536009528289
1765.111684,11.760912590556813
1765.215214,13.010299956639813
1765.31881,12.30448921378274
1765.422156,12.30448921378274
1765.52508,12.552725051033061
1765.628549,13.424226808222063
1765.732037,11.760912590556813
1765.835276,12.787536009528289
1765.938828,13.010299956639813
1766.04187,12.787536009528289
1766.145385,12.30448921378274
1766.249628,13.617278360175929
1766.35339,12.041199826559248
1766.456896,13.010299956639813
1766.560001,12.787536009528289
1766.663395,12.552725051033061
1766.768587,12.041199826559248
1766.872171,13.010299956639813
1766.975382,13.617278360175929
1767.078942,12.30448921378274
1767.183305,12.787536009528289
1767.29147,11.760912590556813
1767.395284,12.787536009528289
1767.498575,13.010299956639813
1767.601739,12.041199826559248
1767.705159,12.787536009528289
1767.810047,12.552725051033061
1767.914527,11.46128035678238
1768.022726,13.010299956639813
1768.125928,12.30448921378274
1768.22935,12.30448921378274
1768.333068,12.552725051033061
1768.43646,13.222192947339193
1768.539772,12.552725051033061
1768.643551,13.010299956639813
1768.747615,12.30448921378274
1768.850546,12.552725051033061
1768.953676,13.010299956639813
1769.058914,12.787536009528289
1769.163032,12.30448921378274
1769.266913,12.787536009528289
1769.369996,13.010299956639813
1769.474543,13.617278360175929
1769.578117,13.222192947339193
1769.681245,13.222192947339193
1769.784538,13.617278360175929
1769.88869,13.010299956639813
1769.992151,12.787536009528289
1770.096047,13.617278360175929
1770.199376,12.787536009528289
1770.302931,11.760912590556813
1770.406107,12.30448921378274
1770.509372,12.30448921378274
1770.613131,13.424226808222063
1770.716456,12.787536009528289
1770.820225,13.222192947339193
1770.923281,12.552725051033061
1771.026861,12.787536009528289
1771.131106,12.552725051033061
1771.241166,13.010299956639813
1771.34492,12.552725051033061
1771.447938,13.010299956639813
1771.552521,12.787536009528289
1771.656601,12.30448921378274
1771.759929,12.787536009528289
1771.863588,12.787536009528289
1771.967536,12.30448921378274
1772.071188,13.010299956639813
1772.174665,12.30448921378274
1772.277804,13.424226808222063
1772.381111,13.424226808222063
1772.486866,12.552725051033061
1772.59474,13.222192947339193
1772.698296,12.787536009528289
1772.801259,12.787536009528289
1772.904529,13.222192947339193
1773.008495,12.787536009528289
1773.117198,13.010299956639813
1773.227073,12.552725051033061
1773.33062,13.80211241711606
1773.433775,12.787536009528289
1773.538525,13.80211241711606
1773.642702,13.010299956639813
1773.747828,12.041199826559248
1773.85142,13.617278360175929
1773.954429,13.010299956639813
1774.057613,12.30448921378274
1774.161467,13.010299956639813
1774.265158,12.552725051033061
1774.369198,13.424226808222063
1774.472938,12.552725051033061
1774.576948,13.617278360175929
1774.682362,12.787536009528289
1774.78639,13.617278360175929
1774.889699,12.30448921378274
1774.993603,12.787536009528289
1775.096953,13.010299956639813
1775.20006,13.010299956639813
1775.303082,12.552725051033061
1775.406434,13.222192947339193
1775.510199,13.424226808222063
1775.613132,12.552725051033061
1775.716155,13.617278360175929
1775.819694,13.424226808222063
1775.923631,12.787536009528289
1776.027519,13.010299956639813
1776.134345,12.041199826559248
1776.237759,12.30448921378274
1776.341701,12.552725051033061
1776.445634,12.041199826559248
1776.549353,11.46128035678238
1776.652387,26.560982020128318
1776.755615,13.222192947339193
1776.85961,12.041199826559248
1776.963204,12.041199826559248
1777.066983,12.041199826559248
1777.17015,12.041199826559248
1777.273286,12.787536009528289
1777.380135,12.041199826559248
1777.483239,11.760912590556813
1777.586409,13.222192947339193
1777.68967,12.552725051033061
1777.794063,27.528164311882716
1777.897895,12.787536009528289
1778.001391,12.30448921378274
1778.104604,12.30448921378274
1778.208257,12.30448921378274
1778.314755,12.30448921378274
1778.418559,13.010299956639813
1778.521853,13.010299956639813
1778.626289,13.80211241711606
1778.731593,12.552725051033061
1778.834933,12.552725051033061
1778.938486,12.041199826559248
1779.041438,13.222192947339193
1779.145566,13.424226808222063
1779.250626,12.041199826559248
1779.354093,12.30448921378274
1779.457169,13.222192947339193
1779.56046,12.30448921378274
1779.664283,12.30448921378274
1779.770588,13.010299956639813
1779.874098,12.552725051033061
1779.977001,12.30448921378274
1780.080222,12.787536009528289
1780.184007,12.787536009528289
1780.290074,12.30448921378274
1780.3933,13.424226808222063
1780.497107,13.424226808222063
1780.600121,11.46128035678238
1780.703546,12.30448921378274
1780.81456,12.041199826559248
1780.918357,13.222192947339193
1781.021364,12.552725051033061
1781.125868,12.552725051033061
1781.229426,12.552725051033061
1781.333325,12.041199826559248
1781.437004,13.010299956639813
1781.540275,12.552725051033061
1781.64353,12.041199826559248
1781.747867,12.041199826559248
1781.85208,12.041199826559248
1781.956031,12.787536009528289
1782.05962,12.552725051033061
1782.164328,12.30448921378274
1782.268115,12.30448921378274
1782.371284,12.041199826559248
1782.474793,13.010299956639813
1782.579848,13.010299956639813
1782.685341,12.30448921378274
1782.789127,13.222192947339193
1782.892206,12.041199826559248
1782.99529,12.787536009528289
1783.098527,12.787536009528289
1783.201859,12.041199826559248
1783.305793,13.424226808222063
1783.409867,12.787536009528289
1783.514121,13.222192947339193
1783.618148,12.552725051033061
1783.721317,12.041199826559248
1783.825306,12.552725051033061
1783.933771,12.787536009528289
1784.036784,12.30448921378274
1784.140136,12.041199826559248
1784.244534,12.30448921378274
1784.35018,12.30448921378274
1784.453761,12.30448921378274
1784.556744,13.222192947339193
1784.660128,13.222192947339193
1784.764131,13.979400086720377
1784.868835,13.424226808222063
1784.972688,12.787536009528289
1785.075364,12.041199826559248
1785.178689,12.30448921378274
1785.282533,12.787536009528289
1785.388023,12.041199826559248
1785.493039,13.010299956639813
1785.59624,13.222192947339193
1785.699504,12.30448921378274
1785.803228,12.30448921378274
1785.908963,12.041199826559248
1786.013003,13.010299956639813
1786.122702,12.787536009528289
1786.226006,13.010299956639813
1786.329349,12.787536009528289
1786.433517,13.010299956639813
1786.537128,12.787536009528289
1786.64005,12.30448921378274
1786.743326,13.424226808222063
1786.847321,13.424226808222063
1786.95063,13.424226808222063
1787.054342,13.424226808222063
1787.157384,12.552725051033061
1787.260508,14.313637641589875
1787.363879,12.041199826559248
1787.469975,12.787536009528289
1787.573353,13.617278360175929
1787.676426,12.552725051033061
1787.779652,13.424226808222063
1787.882735,12.787536009528289
1787.987431,13.010299956639813
1788.092548,13.979400086720377
1788.196349,11.46128035678238
1788.300073,12.552725051033061
1788.404581,12.30448921378274
1788.50973,13.424226808222063
1788.613507,14.14973347970818
1788.717106,13.424226808222063
1788.820077,12.30448921378274
1788.923281,12.041199826559248
1789.027504,12.787536009528289
1789.131606,13.222192947339193
1789.23567,13.424226808222063
1789.338641,13.424226808222063
1789.44176,13.617278360175929
1789.545184,13.010299956639813
1789.648947,14.14973347970818
1789.753038,13.80211241711606
1789.85606,13.424226808222063
1789.959319,13.222192947339193
1790.063185,12.30448921378274
1790.166232,14.313637641589875
1790.269412,12.552725051033061
1790.372839,13.010299956639813
1790.476227,12.041199826559248
1790.582689,12.552725051033061
1790.686492,12.552725051033061
1790.789577,12.552725051033061
1790.892695,12.041199826559248
1790.995408,11.139433523068368
1791.09891,17.708520116421443
1791.202829,12.30448921378274
1791.306213,12.552725051033061
1791.409459,12.30448921378274
1791.512719,13.010299956639813
1791.616215,14.313637641589875
1791.720173,12.552725051033061
1791.824605,13.424226808222063
1791.9297,13.010299956639813
1792.033902,13.617278360175929
1792.138167,14.14973347970818
1792.241759,13.222192947339193
1792.34477,13.222192947339193
1792.447713,12.787536009528289
1792.551286,13.617278360175929
1792.654855,13.010299956639813
1792.759282,12.552725051033061
1792.864872,13.80211241711606
1792.968945,13.010299956639813
1793.078319,12.552725051033061
1793.182262,13.010299956639813
1793.285504,13.80211241711606
1793.389462,13.222192947339193
1793.492831,13.222192947339193
1793.59577,13.010299956639813
1793.698862,13.979400086720377
1793.803414,12.787536009528289
1793.907239,13.010299956639813
1794.010414,13.617278360175929
1794.113437,12.787536009528289
1794.216593,14.62397997898956
1794.320092,13.80211241711606
1794.42393,12.552725051033061
1794.527546,13.80211241711606
1794.630528,12.30448921378274
1794.733545,12.787536009528289
1794.836795,14.771212547196624
1794.940641,13.424226808222063
1795.045354,13.617278360175929
1795.15069,13.424226808222063
1795.254058,12.041199826559248
1795.36537,27.05007959333336
1795.469251,13.424226808222063
1795.572999,13.80211241711606
1795.675965,13.222192947339193
1795.779189,13.010299956639813
1795.882177,13.979400086720377
1795.985306,13.979400086720377
1796.088579,14.471580313422193
1796.191599,13.617278360175929
1796.295549,13.979400086720377
1796.398963,13.617278360175929
1796.502703,13.617278360175929
1796.605834,14.471580313422193
1796.70918,13.424226808222063
1796.813114,15.185139398778876
1796.917063,14.313637641589875
1797.020003,15.051499783199061
1797.123159,14.62397997898956
1797.226265,14.913616938342727
1797.329613,14.471580313422193
1797.434897,13.979400086720377
1797.538662,14.471580313422193
1797.642044,13.80211241711606
1797.745141,14.14973347970818
1797.848369,14.62397997898956
1797.951389,14.14973347970818
1798.05498,15.440680443502757
1798.15867,14.471580313422193
1798.261674,14.62397997898956
1798.364958,14.62397997898956
1798.468799,15.185139398778876
1798.572836,14.313637641589875
1798.676874,14.471580313422193
1798.780691,14.313637641589875
1798.884465,13.617278360175929
1798.99037,13.979400086720377
1799.094046,13.979400086720377
1799.196978,12.787536009528289
1799.300374,13.617278360175929
1799.404354,14.14973347970818
1799.509862,18.19543935541869
1799.613416,14.14973347970818
1799.717155,13.222192947339193
1799.82037,13.424226808222063
1799.923412,12.787536009528289
1800.026966,12.787536009528289
1800.130805,13.80211241711606
1800.234175,13.617278360175929
1800.338303,14.14973347970818
1800.442017,13.80211241711606
1800.545638,13.979400086720377
1800.649439,14.14973347970818


==> csv/stability/error_plot_data_60_to_80_seconds.csv <==
timestamp,error
1.0012704833333332,10.41392685158225
1.0030044666666666,11.46128035678238
1.0047260666666666,11.46128035678238
1.0064528333333334,11.139433523068368
1.0082204333333333,11.139433523068368
1.0099504666666668,10.41392685158225
1.01166845,11.760912590556812
1.0133900166666667,11.139433523068368
1.0151238,10.79181246047625
1.0168416,11.46128035678238
1.0185585,10.79181246047625
1.0202946166666667,12.30448921378274
1.0220309333333333,11.46128035678238
1.0237520666666666,11.46128035678238
1.0254881666666666,11.139433523068368
1.02720645,12.041199826559248
1.0289404333333334,10.79181246047625
1.0306949833333332,11.46128035678238
1.0324125666666668,11.760912590556812
1.0341288,12.041199826559248
1.0358468666666667,12.041199826559248
1.0375684,11.760912590556812
1.0392927,12.041199826559248
1.0410137166666666,11.139433523068368
1.04274695,11.139433523068368
1.0444748166666666,12.55272505103306
1.0461960333333333,10.41392685158225
1.0479162,11.760912590556812
1.0496539333333332,11.760912590556812
1.05139,10.41392685158225
1.0531229666666666,11.46128035678238
1.05485255,10.41392685158225
1.0565829333333334,11.46128035678238
1.0583088999999999,11.760912590556812
1.0600268666666668,11.139433523068368
1.0617536166666666,10.79181246047625
1.0634899666666666,10.41392685158225
1.0652198333333334,11.139433523068368
1.0669456,10.79181246047625
1.0686805833333333,11.139433523068368
1.07040265,11.46128035678238
1.0721230000000002,11.46128035678238
1.07384275,11.139433523068368
1.0755601666666665,10.41392685158225
1.0772786833333332,9.030899869919436
1.0789955,11.46128035678238
1.08074815,11.139433523068368
1.0825541333333333,12.041199826559248
1.0842739166666666,9.542425094393248
1.0860058166666666,11.139433523068368
1.08773615,11.760912590556812
1.0894617500000001,11.760912590556812
1.09118725,10.79181246047625
1.0929250833333335,11.760912590556812
1.09464445,12.30448921378274
1.09636015,10.79181246047625
1.098086,11.139433523068368
1.0998202166666669,11.46128035678238
1.1015529499999999,12.041199826559248
1.1032761833333333,11.760912590556812
1.1050091166666667,11.139433523068368
1.1067273499999999,10.79181246047625
1.1084499,10.41392685158225
1.11018865,10.79181246047625
1.1119075166666665,10.0
1.1136291166666665,10.79181246047625
1.1153653333333333,12.041199826559248
1.1170974333333334,11.760912590556812
1.1188277500000001,11.760912590556812
1.1205484,12.041199826559248
1.1222797833333333,12.041199826559248
1.1240051000000002,11.760912590556812
1.1257268833333332,11.139433523068368
1.1274611166666666,11.139433523068368
1.1291887333333332,11.46128035678238
1.1309083000000002,11.46128035678238
1.1326280833333333,10.41392685158225
1.1343569166666667,11.760912590556812
1.1360863666666667,11.760912590556812
1.1378126333333334,11.46128035678238
1.1395385333333332,10.79181246047625
1.1412692,11.46128035678238
1.1429894,11.46128035678238
1.1447061166666666,11.760912590556812
1.1464401333333332,12.041199826559248
1.1481913000000001,11.139433523068368
1.1499120833333334,10.79181246047625
1.1516413833333334,10.79181246047625
1.15338275,11.139433523068368
1.1551166333333331,10.79181246047625
1.1568481499999999,12.30448921378274
1.1585788166666666,11.139433523068368
1.1603892500000001,11.46128035678238
1.1621215333333335,11.760912590556812
1.1638471666666668,11.46128035678238
1.1655799999999998,12.041199826559248
1.1672978333333333,11.760912590556812
1.1690146666666665,11.46128035678238
1.1707598666666668,10.79181246047625
1.1724975333333334,11.46128035678238
1.1742257999999999,11.139433523068368
1.1759467833333335,11.139433523068368
1.1776767333333333,11.139433523068368
1.1794045833333333,11.46128035678238
1.1811434666666665,12.55272505103306
1.1829004500000002,12.041199826559248
1.1846912666666667,10.41392685158225
1.1864092833333333,10.79181246047625
1.1882006333333335,10.79181246047625
1.1899338333333334,10.41392685158225
1.1916866333333334,11.46128035678238
1.1934032166666666,11.46128035678238
1.1951488833333335,10.41392685158225
1.1968825333333333,12.041199826559248
1.1985992666666665,11.46128035678238
1.2003238333333333,11.760912590556812
1.2020686333333332,11.760912590556812
1.2038037333333333,11.46128035678238
1.20553105,11.139433523068368
1.20724935,11.139433523068368
1.2089661833333334,10.79181246047625
1.2106815,10.41392685158225
1.21240485,11.46128035678238
1.2141835833333334,10.79181246047625
1.2159024666666667,11.139433523068368
1.2176220833333333,11.760912590556812
1.21935345,11.46128035678238
1.2210836666666667,11.139433523068368
1.2228025166666667,11.139433523068368
1.2245340833333331,12.30448921378274
1.2262666333333334,10.79181246047625
1.2279869166666666,11.46128035678238
1.2297018333333334,10.79181246047625
1.2314260333333331,11.139433523068368
1.2331601666666667,11.46128035678238
1.2348910333333334,11.139433523068368
1.2366182166666666,11.139433523068368
1.2383384166666667,10.0
1.2400579333333333,10.41392685158225
1.2417758833333332,11.760912590556812
1.2435019333333335,10.79181246047625
1.2452384666666667,11.139433523068368
1.2469857666666668,11.139433523068368
1.2487321999999998,11.760912590556812
1.2504638666666668,12.30448921378274
1.2521882,10.41392685158225
1.2539132333333332,10.79181246047625
1.2556707166666667,10.79181246047625
1.2574054666666667,11.139433523068368
1.2591366000000002,10.79181246047625
1.2608566166666668,19.030899869919438
1.2625805166666666,11.139433523068368
1.2642961666666668,10.79181246047625
1.2660184,11.760912590556812
1.2677570666666667,11.760912590556812
1.2694935666666667,10.41392685158225
1.2712232666666667,11.760912590556812
1.2729482666666667,11.760912590556812
1.2746854666666667,11.139433523068368
1.2764175,11.139433523068368
1.2781401833333335,11.139433523068368
1.27987395,12.041199826559248
1.2815969166666668,10.79181246047625
1.28331635,10.79181246047625
1.2850528833333332,10.79181246047625
1.2867920666666668,11.139433523068368
1.2885102166666667,10.79181246047625
1.2902294833333334,10.79181246047625
1.2919935333333332,10.79181246047625
1.2937222833333335,10.79181246047625
1.2954392000000001,10.41392685158225
1.2971638666666665,11.139433523068368
1.2988993666666666,10.79181246047625
1.3006283833333332,11.46128035678238
1.3023462166666666,11.46128035678238
1.3040682,11.139433523068368
1.3057975666666666,11.46128035678238
1.3075145333333333,11.46128035678238
1.309261,10.79181246047625
1.3109965499999998,10.41392685158225
1.3127293500000001,11.139433523068368
1.31445085,10.79181246047625
1.3161829,11.46128035678238
1.3179149166666666,11.46128035678238
1.3196474500000002,12.041199826559248
1.3213789166666667,11.139433523068368
1.3231063166666668,10.41392685158225
1.3248236166666667,10.41392685158225
1.3265470166666666,11.139433523068368
1.3282956166666666,11.46128035678238
1.3300165166666666,10.41392685158225
1.3317396666666668,11.760912590556812


==> csv/stability/error_plot_last_20_seconds.csv <==
timestamp,error
29.678392433333332,12.30448921378274
29.68024266666667,12.041199826559248
29.681972616666666,13.222192947339192
29.6836894,12.55272505103306
29.685431133333335,12.55272505103306
29.6871571,12.55272505103306
29.68888875,12.041199826559248
29.690616733333332,13.010299956639813
29.692337916666666,12.55272505103306
29.694058833333333,12.041199826559248
29.695797783333333,12.041199826559248
29.697534666666666,12.041199826559248
29.699267183333333,12.787536009528289
29.700993666666665,12.55272505103306
29.702738800000002,12.30448921378274
29.704468583333334,12.30448921378274
29.706188066666666,12.041199826559248
29.707913216666668,13.010299956639813
29.709664133333334,13.010299956639813
29.711422350000003,12.30448921378274
29.713152116666667,13.222192947339192
29.7148701,12.041199826559248
29.716588166666668,12.787536009528289
29.718308783333335,12.787536009528289
29.720030983333334,12.041199826559248
29.721763216666666,13.424226808222064
29.723497783333336,12.787536009528289
29.72523535,13.222192947339192
29.726969133333334,12.55272505103306
29.728688616666666,12.041199826559248
29.730421766666666,12.55272505103306
29.732229516666667,12.787536009528289
29.733946399999997,12.30448921378274
29.735668933333333,12.041199826559248
29.7374089,12.30448921378274
29.739169666666665,12.30448921378274
29.740896016666667,12.30448921378274
29.7426124,13.222192947339192
29.744335466666666,13.222192947339192
29.746068849999997,13.979400086720377
29.747813916666665,13.424226808222064
29.749544800000002,12.787536009528289
29.751256066666667,12.041199826559248
29.75297815,12.30448921378274
29.754708883333333,12.787536009528289
29.75646705,12.041199826559248
29.758217316666666,13.010299956639813
29.759937333333333,13.222192947339192
29.761658399999998,12.30448921378274
29.76338713333333,12.30448921378274
29.765149383333334,12.041199826559248
29.766883383333333,13.010299956639813
29.768711699999997,12.787536009528289
29.770433433333334,13.010299956639813
29.772155816666668,12.787536009528289
29.77389195,13.010299956639813
29.7756188,12.787536009528289
29.777334166666666,12.30448921378274
29.779055433333333,13.424226808222064
29.780788683333334,13.424226808222064
29.7825105,13.424226808222064
29.784239033333332,13.424226808222064
29.7859564,12.55272505103306
29.787675133333334,14.313637641589876
29.789397983333334,12.041199826559248
29.79116625,12.787536009528289
29.792889216666666,13.617278360175929
29.7946071,12.55272505103306
29.796327533333333,13.424226808222064
29.79804558333333,12.787536009528289
29.79979051666667,13.010299956639813
29.801542466666668,13.979400086720377
29.803272483333334,11.46128035678238
29.805001216666668,12.55272505103306
29.806743016666665,12.30448921378274
29.8084955,13.424226808222064
29.81022511666667,14.14973347970818
29.811951766666667,13.424226808222064
29.813667950000003,12.30448921378274
29.815388016666667,12.041199826559248
29.817125066666666,12.787536009528289
29.8188601,13.222192947339192
29.820594500000002,13.424226808222064
29.822310683333335,13.424226808222064
29.824029333333332,13.617278360175929
29.825753066666667,13.010299956639813
29.827482449999998,14.14973347970818
29.8292173,13.80211241711606
29.830934333333335,13.424226808222064
29.832655316666667,13.222192947339192
29.834386416666668,12.30448921378274
29.83610386666667,14.313637641589876
29.837823533333335,12.55272505103306
29.839547316666668,13.010299956639813
29.841270450000003,12.041199826559248
29.84304481666667,12.55272505103306
29.84477486666667,12.55272505103306
29.846492950000002,12.55272505103306
29.848211583333335,12.041199826559248
29.849923466666667,11.139433523068368
29.8516485,17.708520116421443
29.853380483333336,12.30448921378274
29.855103550000003,12.55272505103306
29.856824316666668,12.30448921378274
29.858545316666667,13.010299956639813
29.86027025,14.313637641589876
29.862002883333332,12.55272505103306
29.86374341666667,13.424226808222064
29.865495,13.010299956639813
29.867231699999998,13.617278360175929
29.86896945,14.14973347970818
29.870695983333334,13.222192947339192
29.872412833333332,13.222192947339192
29.874128550000002,12.787536009528289
29.875854766666667,13.617278360175929
29.877580916666666,13.010299956639813
29.879321366666666,12.55272505103306
29.8810812,13.80211241711606
29.882815750000002,13.010299956639813
29.88463865,12.55272505103306
29.886371033333333,13.010299956639813
29.888091733333333,13.80211241711606
29.88982436666667,13.222192947339192
29.891547183333333,13.222192947339192
29.89326283333333,13.010299956639813
29.894981033333334,13.979400086720377
29.896723566666665,12.787536009528289
29.898453983333333,13.010299956639813
29.90017356666667,13.617278360175929
29.901890616666666,12.787536009528289
29.903609883333335,14.62397997898956
29.905334866666667,13.80211241711606
29.907065499999998,12.55272505103306
29.908792433333335,13.80211241711606
29.9105088,12.30448921378274
29.91222575,12.787536009528289
29.91394658333333,14.771212547196624
29.91567735,13.424226808222064
29.91742256666667,13.617278360175929
29.919178166666665,13.424226808222064
29.920900966666668,12.041199826559248
29.922756166666666,27.05007959333336
29.924487516666666,13.424226808222064
29.92621665,13.80211241711606
29.92793275,13.222192947339192
29.92965315,13.010299956639813
29.931369616666665,13.979400086720377
29.933088433333335,13.979400086720377
29.93480965,14.471580313422193
29.93652665,13.617278360175929
29.93825915,13.979400086720377
29.93998271666667,13.617278360175929
29.941711716666667,13.617278360175929
29.943430566666667,14.471580313422193
29.945153,13.424226808222064
29.946885233333333,15.185139398778876
29.948617716666668,14.313637641589876
29.950333383333334,15.05149978319906
29.95205265,14.62397997898956
29.953771083333333,14.913616938342727
29.955493550000003,14.471580313422193
29.957248283333335,13.979400086720377
29.9589777,14.471580313422193
29.960700733333333,13.80211241711606
29.96241901666667,14.14973347970818
29.964139483333334,14.62397997898956
29.965856483333333,14.14973347970818
29.967582999999998,15.440680443502757
29.969311166666667,14.471580313422193
29.971027900000003,14.62397997898956
29.972749299999997,14.62397997898956
29.97447998333333,15.185139398778876
29.976213933333334,14.313637641589876
29.9779479,14.471580313422193
29.97967818333333,14.313637641589876
29.981407750000002,13.617278360175929
29.983172833333334,13.979400086720377
29.984900766666666,13.979400086720377
29.986616299999998,12.787536009528289
29.988339566666664,13.617278360175929
29.990072566666665,14.14973347970818
29.991831033333334,18.19543935541869
29.99355693333333,14.14973347970818
29.995285916666667,13.222192947339192
29.997006166666665,13.424226808222064
29.998723533333337,12.787536009528289
30.000449433333333,12.787536009528289
30.002180083333332,13.80211241711606
30.003902916666668,13.617278360175929
30.005638383333334,14.14973347970818
30.00736695,13.80211241711606
30.00909396666667,13.979400086720377
30.010823983333335,14.14973347970818


==> csv/stability/overall_cancellation_data.csv <==
timestamp,cancellation,running_avg_cancellation
6.666666666666667e-08,inf,
0.017423616666666666,13.790774914313289,
0.034687866666666664,26.258865120349096,
0.052013300000000005,31.867536009952143,
0.06935363333333333,33.655174499122225,
0.08670998333333334,34.39899813078079,
0.10400001666666667,35.01314114108731,
0.12133723333333334,35.41608708967903,
0.13878395000000002,35.79397269857303,
0.15611853333333334,36.13611370388405,
0.17345025,36.91371029301236,
0.19074955,37.26843347463455,
0.20811861666666667,37.654727498195854,
0.22542406666666667,38.30739481332177,
0.24275180000000002,38.30739481332177,
0.2602237,38.937912270792665,
0.27760188333333335,39.075795115648994,
0.29488901666666667,39.83967857428354,
0.3122508666666667,40.37213369381579,
0.32958200000000004,40.76721910665253,
0.34704333333333337,40.565185245769655,
0.3643186,39.83967857428354,
0.38162065,41.436687002958664,
0.39901738333333336,41.94821222743247,
0.4163366,42.52813169720934,
0.43367975,41.68492284020898,
0.4509839333333333,42.22849946343491,
0.46825106666666666,42.84997853092335,
0.48556431666666666,41.436687002958664,
0.50282705,43.19759959351547,
0.5201194166666666,43.19759959351547,37.68960815778771
0.5374133833333333,42.84997853092335,38.65824827834138
0.5547001,43.19759959351547,39.222872760780255
0.5719896999999999,43.57548520240947,39.61313773386217
0.5892449833333333,43.19759959351547,39.93121857034194
0.6065627833333332,42.84997853092335,40.212917917013364
0.62392745,43.98941205399172,40.51212694744351
0.6411671333333333,43.98941205399172,40.79790444625393
0.6584201833333334,43.19759959351547,41.044692009418675
0.6756863333333333,43.57548520240947,41.29267105936953
0.6929224166666667,42.84997853092335,41.490546667299895
0.7102039666666666,43.57548520240947,41.700781724892394
0.7274463166666667,43.57548520240947,41.89814031503285
0.7447039666666666,43.19759959351547,42.06114714103931
0.7620509999999999,43.57548520240947,42.23675015400889
0.7793856666666666,42.84997853092335,42.36715236267992
0.7966697833333334,43.19759959351547,42.504545845275466
0.8140240999999999,43.57548520240947,42.62907273287966
0.8313122,43.98941205399172,42.749648678218854
0.8485861166666666,42.84997853092335,42.81907399236122
0.8658871333333333,42.52813169720934,42.884505540742545
0.8833082833333333,43.19759959351547,42.9964362413836
0.9006894166666667,41.94821222743247,43.0134870821994
0.9180289333333334,42.84997853092335,43.043545958982435
0.9354725333333334,43.19759959351547,43.06586155552597
0.95278025,42.52813169720934,43.09396851742598
0.9700815833333334,42.52813169720934,43.10395625855179
0.9874757666666666,42.84997853092335,43.1039562585518
1.0047260666666666,42.52813169720934,43.14033774836015
1.0220309333333333,42.52813169720934,43.11802215181661
1.0392927,41.94821222743247,43.07637590628051
1.0565829333333334,42.52813169720934,43.06564767849004
1.07384275,42.84997853092335,43.054060309736975
1.09118725,43.19759959351547,43.04146412277384
1.1084499,43.57548520240947,43.054060309736975
1.1257268833333332,42.84997853092335,43.054060309736975
1.1429894,42.52813169720934,43.005350964510896
1.1603892500000001,42.52813169720934,42.95664161928482
1.1776767333333333,42.84997853092335,42.94505425053175
1.1951488833333335,43.57548520240947,42.94505425053174
1.21240485,42.52813169720934,42.934326022741274
1.2297018333333334,43.19759959351547,42.921729835778144
1.2469857666666668,42.84997853092335,42.897546280061945
1.2642961666666668,43.19759959351547,42.897546280061945
1.2815969166666668,43.19759959351547,42.88495009309881
1.2988993666666666,43.19759959351547,42.89653746185187
1.3161829,42.52813169720934,42.874221865308336
1.33346355,42.84997853092335,42.850038309592136
1.3507504166666666,42.52813169720934,42.80132896436606
1.3681504999999998,42.84997853092335,42.80132896436606
1.3854283666666667,42.84997853092335,42.81205719215653
1.40281815,42.22849946343491,42.779753854487176
1.4201157666666666,42.84997853092335,42.8098127312702
1.4374842333333333,41.94821222743247,42.77975385448717
1.45480795,43.19759959351547,42.77975385448717
1.4720997166666665,42.22849946343491,42.76976611336136
1.4893879,42.52813169720934,42.76976611336136
1.5067152166666666,42.84997853092335,42.76976611336136
1.5239593666666666,42.22849946343491,42.759778372235544
1.5412523,42.52813169720934,42.759778372235544
1.5584942,41.436687002958664,42.74272753141975
1.5757531666666666,42.22849946343491,42.73273979029394
1.5930445333333334,41.94821222743247,42.7026809135109
1.6103550666666666,42.52813169720934,42.68036531696737
1.6275875999999998,40.97911209735191,42.59381954679878
1.64486595,42.22849946343491,42.573103577882506
1.6621365,41.68492284020898,42.54499661598249
1.67954265,42.22849946343491,42.53500887485667
1.6967601666666667,43.57548520240947,42.55919243057288
1.7140214833333334,42.22849946343491,42.514292905940394
1.7312991500000001,42.22849946343491,42.50430516481458
1.74860945,42.52813169720934,42.48198956827104
1.7658630333333332,43.57548520240947,42.50617312398724
1.7831960500000001,42.52813169720934,42.4838575274437
1.8005465,41.68492284020898,42.43343496900016
1.8178111166666668,42.22849946343491,42.40113163133081
1.8350534,42.84997853092335,42.41185985912127
1.8523305166666666,43.19759959351547,42.42344722787435
1.86961125,41.94821222743247,42.40411657888178
1.8868561166666666,42.22849946343491,42.3834006099655
1.90408675,42.84997853092335,42.3834006099655
1.921363,42.22849946343491,42.3834006099655
1.9387423666666666,43.19759959351547,42.39498797871857
1.9560950333333333,42.22849946343491,42.40433088658531
1.9733352166666667,42.52813169720934,42.38201529004178
1.9907308833333335,42.22849946343491,42.38201529004178
2.008011033333333,43.19759959351547,42.40433088658532
2.0253718833333334,41.94821222743247,42.37427200980229
2.042667,43.57548520240947,42.419171534434774
2.0598722,42.22849946343491,42.40918379330896
2.0771205166666666,42.52813169720934,42.44556528311731
2.0944869666666666,42.84997853092335,42.466281252033596
2.1119740833333336,38.548731610488964,42.352965231468815
2.12929415,41.94821222743247,42.33363458247626
2.1466456166666665,42.52813169720934,42.38526856913817
2.1638664166666666,41.68492284020898,42.36714934836396
2.18120395,43.19759959351547,42.417571906807524
2.19848735,42.52813169720934,42.427559647933336
2.2158309333333337,41.94821222743247,42.3733172154341
2.2330448666666665,41.94821222743247,42.363974307567354
2.2504900666666665,41.68492284020898,42.34585508679315
2.267825983333333,41.68492284020898,42.31774812489314
2.285161066666667,42.52813169720934,42.28283634138647
2.3024818999999996,42.22849946343491,42.27284860026066
2.3197524166666668,42.52813169720934,42.30095556216067
2.3369918,41.68492284020898,42.282836341386464
2.3542647666666667,41.94821222743247,42.25277746460345
2.371809333333333,42.84997853092335,42.24119009585037
2.3891579833333334,42.84997853092335,42.2712489726334
2.406396116666667,42.84997853092335,42.291964941549686
2.42365765,41.94821222743247,42.261906064766656
2.4409357,41.68492284020898,42.24378684399245
2.4582170333333333,41.94821222743247,42.20214059845636
2.475624783333333,42.52813169720934,42.21212833958217
2.4928986833333338,41.436687002958664,42.17574684977381
2.5102353166666664,41.436687002958664,42.14935310109127
2.5274991,42.52813169720934,42.12703750454773
2.5448936166666667,41.68492284020898,42.118261191640286
2.56223605,42.22849946343491,42.0733616670078
2.579578066666667,42.22849946343491,42.0733616670078
2.5968326166666666,43.19759959351547,42.09567726355134
2.614133883333333,42.22849946343491,42.07496129463505
2.6314864499999997,41.68492284020898,42.17950100229239
2.64877305,42.22849946343491,42.188843910159136
2.6663532500000002,41.68492284020898,42.16073694825912
2.6836678833333334,42.22849946343491,42.178856169033324
2.70092795,42.22849946343491,42.14655283136396
2.7182165166666667,42.52813169720934,42.14655283136396
2.735478383333333,41.94821222743247,42.14655283136397
2.7527080833333333,41.20187604446343,42.121674958598334
2.770119766666667,41.68492284020898,42.121674958598334
2.7874644166666664,41.68492284020898,42.121674958598334
2.804749366666667,42.22849946343491,42.11168721747252
2.8219762333333334,40.76721910665253,42.062977872246435
2.8392252,40.010011967271346,41.97904054791517
2.856537283333333,41.68492284020898,41.979040547915176
2.8738304833333337,41.436687002958664,41.961989707099384
2.8910884833333332,40.76721910665253,41.89256439295702
2.9084123666666666,41.68492284020898,41.853729203266546
2.9256828833333333,41.20187604446343,41.79879245371788
2.943060883333333,41.436687002958664,41.78174161290209
2.9603801499999998,42.22849946343491,41.799860833676284
2.9776268333333333,41.68492284020898,41.79108452076883
2.9950562666666665,42.84997853092335,41.8018127485593
3.012537666666667,42.52813169720934,41.83819423836766
3.0298209,41.94821222743247,41.85524507918345
3.0471103666666663,42.52813169720934,41.85524507918345
3.0643991833333333,42.52813169720934,41.883352041083455
3.0817981,42.84997853092335,41.90406800999974
3.0990533833333336,41.436687002958664,41.8776742613172
3.1165303499999997,41.68492284020898,41.82725170287366
3.13384445,34.64442754155604,41.57444930547769
3.1511203,42.52813169720934,41.6025562673777
3.168549083333333,42.22849946343491,41.6025562673777
3.1859740666666667,42.22849946343491,41.620675488151896
3.2032567,41.94821222743247,41.61133258028516
3.22058715,42.84997853092335,41.632048549201436
3.2379200999999997,42.22849946343491,41.622060808075624
3.2553835,42.84997853092335,41.65211968485865
3.2726664166666666,43.19759959351547,41.71864380316038
3.2899495333333335,41.436687002958664,41.71036927525204
3.3072078,41.68492284020898,41.710369275252035
3.324589533333333,42.22849946343491,41.710369275252035
3.341928983333333,41.68492284020898,41.740959399703925
3.3592392833333333,41.94821222743247,41.80556607504263
3.3768251166666667,42.22849946343491,41.82368529581682
3.394243566666667,42.84997853092335,41.870795013415645
3.412120966666667,42.52813169720934,41.92949209976754
3.4295714166666667,43.19759959351547,41.97991465821109
3.4471022999999996,42.52813169720934,42.02412317996928
3.4645226833333336,42.84997853092335,42.0712328975681
3.4818757166666665,43.19759959351547,42.103536235237456
3.4990844,42.52813169720934,42.13164319713747
3.516465316666667,41.94821222743247,42.10158432035444
3.5337375499999997,41.94821222743247,42.082253671361876
3.551186416666667,40.37213369381579,42.02971772024133
3.5684345833333335,40.97911209735191,41.97808373357941
3.585947533333333,41.436687002958664,41.941702243771054
3.6031727166666667,41.94821222743247,41.91164336698803
3.620476066666667,40.76721910665253,41.88932777044449
3.6377139666666665,39.83967857428354,41.82781962824698
3.6549751,40.187299636875665,42.012582031424294
3.672555866666667,39.218199506795095,41.90225095841049
3.6898231166666666,40.565185245769655,41.84680715115498
3.7072417333333334,39.83967857428354,41.76717978818327
3.7245671000000002,39.51783174056953,41.68616710528783
3.741882566666667,39.218199506795095,41.56510780448355
3.7591985833333337,40.565185245769655,41.509663997228046
3.7766118166666667,41.436687002958664,41.46255427962923
3.79390015,40.187299636875665,41.36221094774123
3.8111562333333335,40.565185245769655,41.33316088916827
3.8284597666666667,40.97911209735191,41.309633864406365
3.84575605,39.83967857428354,41.23000650143465
3.863081,40.187299636875665,41.1800857279902
3.8803632833333332,40.010011967271346,41.1154790526515
3.8977085333333337,39.218199506795095,41.01513572076351
3.9150716500000002,40.187299636875665,40.92637975762859
3.932516483333333,40.565185245769655,40.86094820924726
3.9497799833333334,40.97911209735191,40.786998626041814
3.9670289833333334,40.010011967271346,40.70306130171055
3.984365416666667,39.83967857428354,40.60271796982256
4.001618716666667,39.67577441240184,40.48532379711877
4.01895355,40.187299636875665,40.40729606177431
4.036388466666667,40.565185245769655,40.36119516238555
4.0537275,40.37213369381579,40.308659211264995
4.0709203333333335,39.51783174056953,40.280182479490115
4.088857216666667,38.937912270792665,40.21214248527148
4.106091533333333,40.37213369381579,40.17665737496671
4.123377316666667,39.83967857428354,40.10637291986175
4.1406556666666665,39.67577441240184,40.06999143005339
4.157958233333334,40.565185245769655,40.09417498576959
4.1752145333333335,40.76721910665253,40.113505634762156
4.192507099999999,40.010011967271346,40.13989938344469
4.209837683333333,40.565185245769655,40.1398993834447
4.227190816666667,39.67577441240184,40.13443591138197
4.245001683333333,40.565185245769655,40.16934769488865
4.262303866666667,41.436687002958664,40.243297278094104
4.279692783333333,40.97911209735191,40.257094839813504
4.296990783333333,40.76721910665253,40.23477924326997
4.314368583333334,41.436687002958664,40.27642548880606
4.331845516666666,42.52813169720934,40.341857037187395
4.349158583333334,40.37213369381579,40.32162442373619
4.366487883333334,40.97911209735191,40.3596055411718
4.383767316666667,41.20187604446343,40.39342475475806
4.401077366666667,40.97911209735191,40.42572809242742
4.4185334166666665,40.37213369381579,40.4641925653281
4.435940233333333,41.436687002958664,40.505838810864205
4.4532562,39.83967857428354,40.481655255148
4.470571266666667,40.76721910665253,40.47459215545802
4.487851583333334,40.76721910665253,40.499832393437394
4.505252366666666,40.97911209735191,40.537813510873
4.522647666666667,40.76721910665253,40.57419500068136
4.5399007000000005,40.565185245769655,40.586791187644494
4.5572816666666665,40.97911209735191,40.600588749363894
4.574524566666667,41.94821222743247,40.653124700484454
4.5918456,40.37213369381579,40.681601432259335
4.609092700000001,40.187299636875665,40.723247677795435
4.6263809,40.565185245769655,40.72968272952723
4.643667416666667,40.97911209735191,40.76766384696284
4.660907833333334,42.22849946343491,40.852754681997276
4.6781357833333335,41.20187604446343,40.8739777086204
4.6953783499999995,41.20187604446343,40.88846627321411
4.712666116666667,41.436687002958664,40.93602210773701
4.7300189,40.565185245769655,40.93602210773701
4.7473010166666665,41.436687002958664,40.99471919408891
4.7645452,40.76721910665253,41.00145365611833
4.78192045,41.94821222743247,41.01850449693413
4.7991903,41.68492284020898,41.042031521696025
4.81638045,41.436687002958664,41.06434711823956
4.833570533333333,41.68492284020898,41.072621646147915
4.8508146000000005,41.20187604446343,41.02841312438972
4.8681192,40.37213369381579,41.02841312438971
4.88536945,40.76721910665253,41.021350024699736
4.902687066666667,40.97911209735191,41.01392455979602
4.919989650000001,41.20187604446343,41.02135002469973
4.93733175,40.97911209735191,41.041582638150935
4.954524,40.97911209735191,41.026330141297386
4.971744883333333,40.187299636875665,41.03791751005045
4.9890207,40.187299636875665,41.01858686105789
5.0063289499999994,39.67577441240184,40.98220537124953
5.023639333333334,41.436687002958664,40.99745786810309
5.040851366666667,40.76721910665253,40.99745786810309
5.058214033333333,41.436687002958664,41.026507926676054
5.075413666666666,40.97911209735191,41.02650792667607
5.09267805,41.68492284020898,41.01773161376861
5.110019166666667,42.22849946343491,41.07961047275591
5.127321916666667,40.97911209735191,41.10600422143845
5.144670233333333,41.20187604446343,41.12722724806158
5.16204895,41.68492284020898,41.150754272823484
5.179338883333333,41.68492284020898,41.13263505204928
5.196627566666667,41.68492284020898,41.14873661190747
5.213851399999999,41.68492284020898,41.16483817176565
5.2311234833333335,41.436687002958664,41.16483817176565
5.248450283333333,40.97911209735191,41.178635733485066
5.26578985,41.20187604446343,41.17080870153522
5.2830316999999996,40.187299636875665,41.151478052542664
5.300582149999999,41.68492284020898,41.14270173963521
5.317846833333333,41.20187604446343,41.12660017977703
5.335317616666667,41.436687002958664,41.12660017977703
5.352580000000001,41.436687002958664,41.11832565186868
5.3698812333333334,41.68492284020898,41.134427211726866
5.387133633333334,40.97911209735191,41.154659825178065
5.40447685,41.68492284020898,41.18524994962995
5.421712866666667,41.94821222743247,41.21755328729931
5.439002383333333,40.37213369381579,41.18989520894438
5.456366216666667,40.97911209735191,41.189895208944385
5.473638266666667,40.565185245769655,41.17609764722497
5.4910045,40.97911209735191,41.202491395907515
5.508409966666666,42.22849946343491,41.27053139012616
5.525748500000001,41.68492284020898,41.33750300438639
5.543057733333333,40.76721910665253,41.315187407842856
5.560491466666666,41.68492284020898,41.34577753229474
5.578218683333334,40.97911209735191,41.330525035441184
5.5954306166666665,41.20187604446343,41.33795050034489
5.6127408333333335,40.565185245769655,41.300625913863584
5.630003716666667,41.68492284020898,41.282506693089395
5.647403483333333,41.20187604446343,41.289932157993114
5.664639383333333,41.94821222743247,41.31481003075874
5.682007666666666,42.84997853092335,41.35364522044922
5.69940625,41.20187604446343,41.33754366059104
5.716742666666667,42.52813169720934,41.36565062249105
5.7340276999999995,42.52813169720934,41.39375758439106
5.751297616666666,41.94821222743247,41.41080842520685
5.768564850000001,41.68492284020898,41.434335449968756
5.785848183333333,42.22849946343491,41.46855623060114
5.803143266666667,42.84997853092335,41.55731219373606
5.820435916666667,41.94821222743247,41.56608850664351
5.8377611,41.436687002958664,41.573915538593354
5.85516245,42.22849946343491,41.60030928727589
5.872496033333333,42.22849946343491,41.626703035958435
5.889755699999999,41.94821222743247,41.63547934886588
5.907127933333333,42.52813169720934,41.6871133355278
5.924450133333334,42.22849946343491,41.70523255630199
5.9417347,41.20187604446343,41.68035468353636
5.959009633333333,41.68492284020898,41.72411432174947
5.976310733333333,41.436687002958664,41.739366818603024
5.9938005500000004,41.94821222743247,41.785467717991786
6.01110575,41.68492284020898,41.80899474275369
6.028483866666666,41.68492284020898,41.79087552197949
6.045733766666667,42.22849946343491,41.80899474275369
6.06305225,42.84997853092335,41.87842005689605
6.080466216666666,43.19759959351547,41.9288426153396
6.0977489,42.52813169720934,41.98047660200151
6.1151251,40.76721910665253,41.96598803740782
6.132499666666666,41.436687002958664,41.99503809598079
6.149701883333334,41.68492284020898,41.99503809598078
6.167041033333334,40.97911209735191,41.98761263107706
6.184447216666666,41.20187604446343,41.96273475831143
6.201831666666666,41.94821222743247,41.932675881528404
6.219218933333334,40.76721910665253,41.9181873169347
6.236601733333333,41.20187604446343,41.873978795176505
6.254027466666667,41.20187604446343,41.829770273418305
6.2712614,41.20187604446343,41.804892400652676
6.28847455,41.436687002958664,41.796617872744335
6.305733766666666,40.97911209735191,41.75497162720823
6.323098483333334,40.565185245769655,41.67881185103645
6.3403915500000005,40.97911209735191,41.64650851336709
6.357702116666667,39.67577441240184,41.58781142701519
6.37510605,40.187299636875665,41.51977143279655
6.392555466666667,39.67577441240184,41.434680597762124
6.409871616666666,40.187299636875665,41.37598351141023
6.427188849999999,41.436687002958664,41.33960202160188
6.444453583333333,41.436687002958664,41.31320827291933
6.46180785,41.20187604446343,41.31320827291933
6.479057766666667,40.76721910665253,41.28261814846745
6.496300916666667,40.565185245769655,41.25356808989448
6.513556733333333,41.436687002958664,41.23651724907869
6.530817683333334,40.37213369381579,41.19275761086558
6.5480741,41.20187604446343,41.1766560510074
6.565316566666667,40.97911209735191,41.1350098054713
6.582707316666667,40.97911209735191,41.07264759101892
6.60004525,40.76721910665253,40.99163490812349
6.61733645,41.68492284020898,40.96352794622348
6.634593499999999,42.22849946343491,41.01223729144955
6.651876683333333,41.94821222743247,41.02928813226534
6.6691993499999995,41.94821222743247,41.0380644451728
6.686645433333334,41.68492284020898,41.06159146993469
6.703972733333333,41.94821222743247,41.08646934270033
6.72135505,41.68492284020898,41.077693029792876
6.738642433333334,41.94821222743247,41.11705946715222
6.7559449166666665,41.68492284020898,41.133161027010395
6.7732437333333335,40.37213369381579,41.10550294865548
6.790492783333334,40.97911209735191,41.09807748375176
6.807773549999999,41.68492284020898,41.1063520116601
6.82503985,40.97911209735191,41.1063520116601
6.84245695,41.20187604446343,41.127575038283226
6.8596847499999996,41.20187604446343,41.135000503186944
6.876990500000001,40.76721910665253,41.17138199299531
6.894222416666667,41.68492284020898,41.22130276643975
6.911568933333333,40.76721910665253,41.257684256248105
6.9289163333333335,41.20187604446343,41.29150346983436
6.946389300000001,40.187299636875665,41.24985722429826
6.963690049999999,40.97911209735191,41.234604727444705
6.9809378,41.94821222743247,41.25948260021034
6.998416300000001,40.97911209735191,41.26654569990032
7.016003033333333,40.37213369381579,41.260110648168514
7.0333136,40.76721910665253,41.237795051624985
7.050575966666667,40.565185245769655,41.244230103356784
7.0680816,40.97911209735191,41.23680463845306
7.096421866666666,40.76721910665253,41.22974153876308
7.113737333333333,41.68492284020898,41.25326856352498
7.1309909000000005,41.68492284020898,41.28385868797687
7.14835235,41.20187604446343,41.267757128118674
7.16560195,41.436687002958664,41.24136337943614
7.18286555,40.37213369381579,41.188827428315584
7.200119766666666,40.37213369381579,41.13629147719503
7.217474866666667,40.97911209735191,41.112764452433126
7.234915383333333,41.20187604446343,41.08788657966749
7.2523452,40.565185245769655,41.050561993186186
7.269744,41.68492284020898,41.04178568027873
7.286987183333333,42.52813169720934,41.06989264217874
7.304294366666666,41.20187604446343,41.09755072053367
7.321578000000001,42.52813169720934,41.14918470719557
7.338818933333333,41.94821222743247,41.15796102010303
7.356353516666667,41.68492284020898,41.181488044864935
7.373740150000001,42.52813169720934,41.22569656662313
7.391183033333333,41.94821222743247,41.250574439388764
7.408515033333333,41.68492284020898,41.28116456384064
7.42583985,41.94821222743247,41.2899408767481
7.443256133333334,43.19759959351547,41.370953559643524
7.460548966666667,41.68492284020898,41.38705511950171
7.477866833333334,41.94821222743247,41.4457522058536
7.495184516666667,42.52813169720934,41.49738619251551
7.512581066666667,41.94821222743247,41.49738619251552
7.529879383333333,41.68492284020898,41.52091321727742
7.5471311,41.68492284020898,41.564672855490535
7.564382283333333,41.436687002958664,41.58698845203407
7.581623316666667,41.436687002958664,41.61603851060703
7.598860233333334,38.80427265521284,41.543543862535735
7.616200383333333,39.83967857428354,41.5126258447901
7.6336718333333335,40.37213369381579,41.46886620657699
7.651017266666667,41.436687002958664,41.46059167866864
7.668349733333333,40.010011967271346,41.42086287609558
7.685572516666666,40.37213369381579,41.385377765790814
7.702878350000001,40.37213369381579,41.385377765790814
7.720209916666667,40.97911209735191,41.40561037924202
7.737637533333333,38.80427265521284,41.333115731170714
7.75494635,40.37213369381579,41.30545765281579
7.7724000166666665,40.37213369381579,41.29902260108399
7.789827883333333,40.37213369381579,41.255262962870894
7.807062383333333,40.187299636875665,41.17723522752644
7.824366966666667,40.76721910665253,41.16274666293274
7.8416966666666665,40.76721910665253,41.10404957658084
7.8591879166666665,40.187299636875665,41.04535249022895
7.876538683333334,40.565185245769655,41.008027903747646
7.893811183333333,40.565185245769655,40.94259635536632
7.9111588500000005,40.565185245769655,40.89649545597755
7.928514183333333,40.565185245769655,40.859170869496246
7.945873933333333,40.565185245769655,40.813069970107485
7.963111966666667,40.97911209735191,40.73912038690204
7.980474616666667,34.212176001103245,40.49002882559851
7.997684616666667,40.010011967271346,40.425422150259806
8.015083333333333,39.67577441240184,40.33034357409955
8.032411716666667,39.075795115648994,40.2345963370401
8.049665466666665,39.83967857428354,40.1730881948426
8.066942983333332,40.010011967271346,40.11725783241134
8.084287683333333,40.565185245769655,40.08820777383836
8.101614983333333,39.83967857428354,40.0349741595492
8.119007066666667,40.010011967271346,40.075165469951145
8.136300583333334,39.51783174056953,40.064437242160686
8.153643083333334,39.83967857428354,40.04668873817627
8.170954366666667,39.67577441240184,39.98799165182437
8.188229483333334,39.83967857428354,39.98231387205812
8.2054837,39.67577441240184,39.95910189601099
8.222772216666666,40.37213369381579,39.95910189601099
8.240059766666667,39.67577441240184,39.91565730651265
8.257400666666666,39.83967857428354,39.95017083714834
8.274691316666667,40.565185245769655,39.95660588888014
8.29191075,39.67577441240184,39.93339391283301
8.309283533333334,40.010011967271346,39.92132318861486
8.32662095,39.83967857428354,39.90973581986179
8.343873616666666,40.565185245769655,39.90300135783236
8.3613794,39.83967857428354,39.872083340086725
8.378632633333334,40.010011967271346,39.866173751099915
8.395947916666666,39.218199506795095,39.82127422646742
8.4134091,39.67577441240184,39.791627198688495
8.430644416666667,40.010011967271346,39.773121422738555
8.447995033333333,39.83967857428354,39.748937867022356
8.465301533333333,39.67577441240184,39.71929083924342
8.482708116666666,39.36543207500216,39.6655015051651
8.500061050000001,40.37213369381579,39.87083342825552
8.51742625,40.187299636875665,39.87674301724233
8.534771383333332,39.51783174056953,39.87147826151459
8.552087916666666,39.218199506795095,39.876225074552785
8.569449733333332,39.83967857428354,39.876225074552785
8.586821133333332,39.51783174056953,39.85981906699606
8.60407755,39.36543207500216,39.81982729463714
8.621383916666668,40.76721910665253,39.85074531238278
8.6386632,39.83967857428354,39.84506753261652
8.6559212,40.187299636875665,39.867383129160054
8.673375366666667,40.187299636875665,39.87897049791312
8.690618449999999,39.83967857428354,39.88443396997585
8.707876616666665,40.97911209735191,39.92241508741146
8.725170283333334,40.010011967271346,39.93355633924045
8.7424264,39.51783174056953,39.905079607465574
8.759687549999999,39.36543207500216,39.894734862885585
8.776898283333333,39.67577441240184,39.889271390822856
8.7941943,40.187299636875665,39.876675203859726
8.811476183333333,40.187299636875665,39.89372604467552
8.82879735,39.075795115648994,39.86258548295477
8.846114483333334,39.67577441240184,39.85712201089205
8.863340616666667,39.83967857428354,39.83293845517585
8.880637883333332,40.010011967271346,39.838616234942116
8.89806235,40.37213369381579,39.850686959160264
8.915421966666665,40.010011967271346,39.8770807078428
8.932762883333334,40.565185245769655,39.90672773562173
8.950010216666668,40.565185245769655,39.925233511571676
8.967240416666668,40.187299636875665,39.93682088032474
8.984474733333334,35.66432292692936,39.803105830808995
9.001809333333334,40.187299636875665,39.830501416204775
9.019234816666666,40.187299636875665,39.82434028097343
9.036553450000001,39.51783174056953,39.802024684429895
9.0538487,35.92761231415285,39.68235070354934
9.071186683333334,39.67577441240184,39.6976032004029
9.088607483333334,40.187299636875665,39.70919056915597
9.105852683333334,40.97911209735191,39.75789991438205
9.12335135,40.97911209735191,39.81168924846038
9.140750266666666,41.20187604446343,39.82617781305407
9.157986233333332,40.37213369381579,39.84392631703849
9.175362716666665,40.37213369381579,39.85008745226982
9.192810566666667,40.010011967271346,39.84417786328301
9.210160766666666,39.83967857428354,39.84417786328301
9.227472983333334,40.76721910665253,39.83711476359303
9.244778183333333,40.565185245769655,39.855620539542976
9.26205335,40.37213369381579,39.88409727131785
9.279405016666667,40.187299636875665,39.91149285671363
9.296816866666667,41.436687002958664,39.97018994306553
9.314295583333335,41.68492284020898,40.02011071650997
9.331572666666666,42.22849946343491,40.08815071072861
9.348858783333332,41.20187604446343,40.159020075022426
9.36625555,41.94821222743247,40.234768002190116
9.3835779,41.20187604446343,40.28017458452944
9.4008287,41.20187604446343,40.31990338710251
9.41809065,41.68492284020898,40.36366302531562
9.435316966666667,41.436687002958664,40.41121885983853
9.452718266666666,41.94821222743247,40.45731975922729
9.470089833333333,41.20187604446343,40.478542785850415
9.487486333333333,41.94821222743247,40.53723987220231
9.504713633333333,41.94821222743247,40.74670284888575
9.522055033333334,41.68492284020898,40.796623622330195
9.539517916666666,42.22849946343491,40.86466361654883
9.556757783333333,41.436687002958664,40.928625458628474
9.574126966666666,42.52813169720934,41.14864277139702
9.5915401,40.37213369381579,41.17185474744415
9.608892983333334,42.22849946343491,41.23989474166279
9.626231866666666,43.57548520240947,41.32644051183137
9.6435468,41.20187604446343,41.33386597673509
9.660932066666668,40.565185245769655,41.312642950111965
9.678310816666668,41.20187604446343,41.34030102846689
9.69550385,41.436687002958664,41.37578613877166
9.712852166666666,34.904561865205224,41.20560446870278
9.730373850000001,41.68492284020898,41.2671126109003
9.747681266666666,40.37213369381579,41.25394309713908
9.764983783333333,40.187299636875665,41.24134691017594
9.782222966666666,40.565185245769655,41.247781961907734
9.799549783333333,41.436687002958664,41.289428207443834
9.816841516666667,40.010011967271346,41.24187237292092
9.834215316666667,40.37213369381579,41.19811273470782
9.8516304,39.67577441240184,41.113021899673384
9.868903533333334,40.37213369381579,41.08536382131846
9.886245783333333,40.187299636875665,41.02666673496656
9.903504166666666,40.010011967271346,40.986937932393495
9.920938966666666,40.010011967271346,40.94720912982043
9.9381838,41.436687002958664,40.93893460191209
9.955664216666666,40.76721910665253,40.91661900536854
9.972923,40.010011967271346,40.852012330029844
9.990278783333334,41.94821222743247,40.87689020279548
10.0075237,42.22849946343491,40.886233110662225
10.02473515,40.76721910665253,40.8468666733029
10.041982383333334,41.436687002958664,40.83859214539454
10.059218266666667,42.22849946343491,40.83859214539454
10.076497066666667,41.436687002958664,40.83859214539454
10.09393835,41.68492284020898,40.810485183494535
10.111167666666667,41.68492284020898,40.854244821707645
10.128482866666667,41.20187604446343,40.820024041075264
10.145856033333333,41.20187604446343,40.7409037358104
10.16315545,42.52813169720934,40.78511225756859
10.180538683333333,41.68492284020898,40.8224368440499
10.197847483333334,41.436687002958664,40.83026387599974
10.215301649999999,40.97911209735191,40.815011379146185
10.232682933333333,41.20187604446343,41.02492185178813
10.249994,41.436687002958664,41.01664732387977
10.267289133333332,41.94821222743247,41.069183275000334
10.28459075,40.37213369381579,41.07534441023167
10.301858516666666,41.436687002958664,41.10439446880464
10.319201466666668,40.76721910665253,41.08207887226111
10.336513216666667,42.22849946343491,41.156028455466554
10.353827283333334,41.68492284020898,41.199788093679665
10.371061633333333,41.20187604446343,41.25065814808171
10.388327783333333,41.68492284020898,41.29441778629482
10.4056528,41.20187604446343,41.32823699988108
10.4230348,41.94821222743247,41.39284367521978
10.440506283333333,39.83967857428354,41.38716589545353
10.458036883333333,40.565185245769655,41.35811583688056
10.475347150000001,40.565185245769655,41.35138137485113
10.492611649999999,40.565185245769655,41.36988715080108
10.510048133333333,40.565185245769655,41.323786251412315
10.527386766666666,40.187299636875665,41.25574625719367
10.5446427,39.51783174056953,41.214100011657564
10.562011016666666,40.97911209735191,41.198847514804015
10.5792666,40.565185245769655,41.1434037075485
10.596594916666668,39.83967857428354,41.09017009325933
10.613888300000001,40.37213369381579,41.04641045504623
10.631327449999999,40.37213369381579,41.00265081683312
10.648568933333333,40.565185245769655,40.98142779020999
10.665907800000001,40.97911209735191,40.97400232530627
10.683146683333332,40.37213369381579,40.902135725193155
10.700436366666667,41.436687002958664,40.89386119728481
10.7175886,40.76721910665253,40.87154560074128
10.734823299999999,40.97911209735191,40.87154560074127
10.752066033333334,40.37213369381579,40.84388752238635
10.769450016666667,40.37213369381579,40.80840241208159
10.7868929,41.20187604446343,40.783524539315955
10.804137366666668,40.97911209735191,40.80375715276716
10.821406883333333,40.565185245769655,40.77470709419419
10.838734133333332,40.187299636875665,40.75537644520163
10.85596265,40.187299636875665,40.68733645098299
10.873229033333333,40.37213369381579,40.64357681276988
10.890522066666668,40.37213369381579,40.61591873441497
10.9078112,40.565185245769655,40.57859414793366
10.92506005,40.187299636875665,40.544774934347394
10.942534683333333,40.187299636875665,40.4860778479955
10.960011883333333,40.187299636875665,40.49766521674857
10.977464716666667,40.76721910665253,40.50439967877799
10.9947199,40.010011967271346,40.48589390282805
11.0120439,40.37213369381579,40.47945885109626
11.0294015,40.187299636875665,40.466862664133124
11.046820366666667,40.37213369381579,40.47302379936446
11.0641083,40.565185245769655,40.50793558287114
11.081339216666667,39.67577441240184,40.4644909933728
11.098680016666666,40.565185245769655,40.464490993372806
11.115919700000001,40.565185245769655,40.488674549089
11.133311333333333,40.37213369381579,40.488674549089
11.150635866666667,39.83967857428354,40.470926045104605
11.167908299999999,40.37213369381579,40.4644909933728
11.185130016666667,39.51783174056953,40.41578164814673
11.202368433333334,40.565185245769655,40.42221669987852
11.21981525,40.37213369381579,40.386731589573756
11.237122383333334,40.37213369381579,40.37356207581252
11.2544134,40.565185245769655,40.35976451409312
11.271656316666668,39.83967857428354,40.342016010108715
11.28891975,40.565185245769655,40.34845106184051
11.306331216666667,40.76721910665253,40.333962497246816
11.323625316666666,40.010011967271346,40.301659159577454
11.340848716666667,40.37213369381579,40.29522410784567
11.358114816666667,40.010011967271346,40.28931451885886
11.375434583333334,39.51783174056953,40.26699892231532
11.39269565,39.83967857428354,40.24925041833091
11.4100151,39.51783174056953,40.220773686556036
11.427276449999999,40.76721910665253,40.22750814858546
11.444754266666667,39.51783174056953,40.20519255204192
11.462015516666666,39.67577441240184,40.18814171122612
11.47929965,40.565185245769655,40.20073789818926
11.496681516666666,40.010011967271346,40.17549766020989
11.513932666666667,40.565185245769655,40.19400343615983
11.53125265,39.36543207500216,40.16044671553271
11.54855745,40.010011967271346,40.1545371265459
11.56585245,40.37213369381579,40.1545371265459
11.583289216666666,40.565185245769655,40.1545371265459
11.600538033333333,40.565185245769655,40.184184154324825
11.617899633333334,40.76721910665253,40.19091861635425
11.635356133333334,39.83967857428354,40.166735060638054
11.652688266666667,39.83967857428354,40.14898655665365
11.670074733333333,39.83967857428354,40.14898655665364
11.68742255,40.187299636875665,40.14282542142231
11.704697233333333,39.36543207500216,40.137745432570064
11.721986916666667,39.83967857428354,40.11356187685386
11.739196116666667,39.218199506795095,40.07509740395316
11.75647705,39.83967857428354,40.057348899968765
11.7737241,39.36543207500216,40.01735712760985
11.790998816666667,40.37213369381579,40.03510563159424
11.808338416666667,40.010011967271346,40.01659985564431
11.825558916666667,39.67577441240184,39.98021836583595
11.8428448,40.565185245769655,39.99872414178589
11.860103316666665,40.010011967271346,39.986653417567744
11.877377966666668,39.83967857428354,39.980975637801485
11.89471805,40.010011967271346,39.99738164535822
11.912010883333332,40.565185245769655,40.02156520107442
11.9294041,40.37213369381579,40.05004193284929
11.946757533333333,39.67577441240184,40.01366044304094
11.964150066666667,39.51783174056953,40.01366044304094
11.981403233333333,39.218199506795095,39.99840794618738
11.998884166666667,39.075795115648994,39.94876160851668
12.016308416666668,39.075795115648994,39.917621046795944
12.033551,39.36543207500216,39.877629274437034
12.050888516666667,41.436687002958664,39.94667110536891
12.06831495,41.94821222743247,40.011277780707616
12.085666083333333,41.436687002958664,40.04676289101238
12.102989583333335,41.436687002958664,40.07581294958535
12.120362883333334,41.94821222743247,40.12191384897411
12.137756666666666,39.218199506795095,40.07027986231219
12.155254016666667,40.187299636875665,40.08186723106527
12.1725851,40.76721910665253,40.11278524881089
12.190075033333333,40.565185245769655,40.1369688045271
12.207250383333333,39.218199506795095,40.10466546685775
12.224450983333332,40.97911209735191,40.15845480093607
12.2418868,40.97911209735191,40.19643591837168
12.259172416666667,40.565185245769655,40.24133544300417
12.276424083333334,40.76721910665253,40.2722534607498
12.2936795,40.010011967271346,40.29373945715877
12.310973749999999,39.67577441240184,40.27052748111165
12.328548766666668,41.20187604446343,40.310256283684716
12.3458883,41.68492284020898,40.37722789794495
12.363351733333333,41.20187604446343,40.39845092456808
12.380698433333333,41.436687002958664,40.446006759090984
12.398026066666667,40.76721910665253,40.476924776836626
12.415346,41.68492284020898,40.53275513926788
12.43260015,41.436687002958664,40.56180519784084
12.44991775,40.76721910665253,40.57497471160207
12.467196183333334,43.19759959351547,40.69236888430586
12.48452755,41.20187604446343,40.748503694435655
12.501774533333334,41.436687002958664,40.8224532776411
12.519109933333334,40.97911209735191,40.885897177031204
12.536556466666667,40.76721910665253,40.94227797673132
12.553892316666666,41.436687002958664,41.0113198076632
12.571263649999999,41.436687002958664,41.011319807663206
12.588548583333333,40.97911209735191,40.97901646999385
12.60594975,40.37213369381579,40.94353135968909
12.623250716666666,41.436687002958664,40.94353135968909
12.640663499999999,41.20187604446343,40.91865348692345
12.658035783333334,41.94821222743247,41.0096539109447
12.675372933333334,39.218199506795095,40.977350573275345
12.692677566666667,40.97911209735191,40.984413672965324
12.709990183333334,41.94821222743247,41.030514572354086
12.72729075,42.22849946343491,41.130857904242085
12.744608099999999,42.22849946343491,41.172504149778185
12.761878916666666,40.76721910665253,41.165441050088205
12.779370416666666,40.187299636875665,41.15284486312507
12.796628433333332,40.010011967271346,41.127604625145686
12.813888833333333,40.76721910665253,41.15284486312507
12.831115016666667,39.83967857428354,41.15830833518779
12.848485216666667,39.67577441240184,41.107438280785736
12.865877366666666,39.83967857428354,41.045930138588226
12.883159433333333,40.187299636875665,41.01211092500196
12.900483783333334,40.97911209735191,40.99685842814841
12.917796166666667,40.97911209735191,41.003921527838386
12.935098966666667,40.565185245769655,40.966596941357075
12.952336116666666,40.37213369381579,40.93111183105231
12.969748683333334,39.83967857428354,40.900193813306686
12.98708265,40.187299636875665,40.79985048141869
13.004480066666668,40.97911209735191,40.79242501651496
13.0217935,40.565185245769655,40.763374957942005
13.03918665,40.565185245769655,40.749577396222584
13.056475483333333,40.37213369381579,40.736407882461364
13.0738742,40.76721910665253,40.71409228591783
13.091202650000001,40.565185245769655,40.68504222734486
13.10845915,40.565185245769655,40.67124466562545
13.125778383333333,40.76721910665253,40.68441417938668
13.14308785,40.565185245769655,40.65536412081371
13.160527966666667,40.97911209735191,40.647938655909996
13.177801633333333,40.37213369381579,40.595402704789436
13.19513435,40.187299636875665,40.62770604245879
13.212357533333334,39.36543207500216,40.573916708380466
13.22959105,41.68492284020898,40.565140395473016
13.247013783333333,40.97911209735191,40.523494149936916
13.264326066666666,39.075795115648994,40.41840400501072
13.281612166666667,38.19157608782362,40.33254923771642
13.298878666666667,40.187299636875665,40.33254923771642
13.316166033333333,39.83967857428354,40.32687145795016
13.333448983333334,41.436687002958664,40.3491870544937
13.350745683333335,38.937912270792665,40.319128177710674
13.368056083333332,40.187299636875665,40.33617901852646
13.385346,40.010011967271346,40.341856798292724
13.402712883333333,40.37213369381579,40.34801793352406
13.419993083333333,39.51783174056953,40.29930858829799
13.437406983333334,40.010011967271346,40.26700525062863
13.45465005,41.94821222743247,40.31310615001739
13.471956233333334,39.51783174056953,40.28462941824252
13.489254383333334,40.97911209735191,40.32261053567812
13.506511983333333,40.97911209735191,40.349004284360674
13.523698033333334,40.010011967271346,40.31670094669132
13.54093385,40.37213369381579,40.31026589495952
13.558154266666666,40.187299636875665,40.29766970799639
13.575384566666665,39.83967857428354,40.279921204011984
13.592804116666667,40.37213369381579,40.26675169025076
13.610247533333334,40.010011967271346,40.24824591430082
13.627464083333333,40.37213369381579,40.24181086256902
13.644803933333332,39.51783174056953,40.20016461703291
13.662180733333335,39.83967857428354,40.17598106131672
13.6795266,40.187299636875665,40.14958731263417
13.696854083333333,40.565185245769655,40.15602236436597
13.71420545,40.97911209735191,40.18241611304851
13.73138655,40.565185245769655,40.22240788540742
13.74876835,40.565185245769655,40.18508329892611
13.766100349999999,40.76721910665253,40.17802019923614
13.783574533333333,40.37213369381579,40.221231485175025
13.800888866666666,40.010011967271346,40.28184601448995
13.818135416666667,40.37213369381579,40.28800714972128
13.835461383333334,40.37213369381579,40.305755653705695
13.85274405,40.187299636875665,40.264109408169595
13.870179483333335,40.565185245769655,40.31835184066883
13.887463,39.67577441240184,40.30130099985304
13.904787983333334,40.37213369381579,40.31337172407119
13.922067483333333,40.010011967271346,40.30130099985304
13.939357116666667,39.83967857428354,40.3120292276435
13.956730983333333,40.010011967271346,40.3120292276435
13.97398965,39.51783174056953,40.23101654474807
13.991274116666666,40.76721910665253,40.27266279028417
14.008524616666667,40.37213369381579,40.252430176832966
14.025818466666667,40.97911209735191,40.252430176832966
14.043109216666666,40.010011967271346,40.252430176832966
14.060356500000001,40.010011967271346,40.240359452614825
14.077875016666667,40.187299636875665,40.240359452614825
14.095219799999999,40.37213369381579,40.25810795659923
14.112546266666667,40.76721910665253,40.27127747036045
14.129877933333335,40.187299636875665,40.27718705934726
14.14724055,40.010011967271346,40.265116335129115
14.164542433333335,40.187299636875665,40.28743193167266
14.18199455,40.76721910665253,40.318349949418284
14.199337649999999,40.187299636875665,40.318349949418284
14.216709516666667,40.010011967271346,40.299844173468344
14.233913366666666,40.97911209735191,40.299844173468344
14.251376749999999,34.03306010801622,40.08210666887657
14.268628549999999,39.83967857428354,40.057923113160356
14.286260816666667,38.80427265521284,39.99249156477903
14.303589533333334,39.075795115648994,39.94928027884014
14.320908116666667,39.83967857428354,39.94360249907389
14.338298716666666,39.83967857428354,39.925853995089476
14.35553765,40.37213369381579,39.925853995089476
14.372899983333333,40.97911209735191,39.95224774377201
14.3901567,39.83967857428354,39.928064188055814
14.407427,40.97911209735191,39.97150877755415
14.424737133333334,39.67577441240184,39.94829680150701
14.44198985,39.67577441240184,39.937155549678025
14.45930295,39.36543207500216,39.92134733303532
14.47663905,40.010011967271346,39.92134733303532
14.493977733333333,40.37213369381579,39.949824064810194
14.511253316666666,39.67577441240184,39.91344257500183
14.528530366666667,41.20187604446343,39.94110065335676
14.545894033333333,39.83967857428354,39.90311953592115
14.563141983333333,41.436687002958664,39.95067537044406
14.580385283333333,40.565185245769655,39.969181146394
14.597743750000001,40.010011967271346,39.96327155740719
14.615068033333333,39.51783174056953,39.934794825632316
14.632372483333334,40.187299636875665,39.91546417663975
14.649585283333332,39.36543207500216,39.88806859124397
14.666843583333334,39.51783174056953,39.87166258368724
14.684277166666668,40.565185245769655,39.884258770650376
14.701536383333332,40.187299636875665,39.86492812165781
14.718840266666666,40.97911209735191,39.89132187034035
14.736062466666668,40.76721910665253,39.916562108319724
14.753439916666668,39.83967857428354,39.87858099088412
14.770825183333333,39.218199506795095,40.05141897084341
14.78812915,39.075795115648994,40.02595618888893
14.805420416666667,39.83967857428354,40.06046971952462
14.822921433333333,40.76721910665253,40.116850519224734
14.840186883333333,41.20187604446343,40.16225710156406
14.857570683333334,39.83967857428354,40.16225710156406
14.874778899999999,39.218199506795095,40.123792628663374
14.892085683333333,40.97911209735191,40.123792628663374
14.909357766666666,38.80427265521284,40.08927909802768
14.9268416,40.37213369381579,40.069046484576475
14.944212433333332,38.078765983726726,40.015812870287306
14.96146045,39.67577441240184,40.01581287028731
14.978821283333334,40.76721910665253,40.06253910467566
14.996084133333333,40.37213369381579,40.074609828893806
15.01334965,41.436687002958664,40.11009493919857
15.03063575,40.97911209735191,40.1535395286969
15.047891433333332,42.52813169720934,40.1977480504551
15.065221016666667,41.20187604446343,40.24315463279443
15.0825176,38.937912270792665,40.15986214172222
15.099872133333333,39.36543207500216,40.11987036936331
15.1172505,40.187299636875665,40.12577995835012
15.1345548,40.76721910665253,40.16742620388622
15.151861333333333,40.37213369381579,40.17358733911756
15.169110499999999,40.187299636875665,40.20098292451334
15.18640505,39.36543207500216,40.1959029356611
15.20376815,35.1245048022669,40.01454692087768
15.22099465,39.83967857428354,40.0029595521246
15.238211900000001,39.83967857428354,39.96497843468899
15.255812016666665,39.36543207500216,39.91825220030065
15.2732176,39.83967857428354,39.91825220030064
15.290665950000001,39.67577441240184,39.9335046971542
15.3079657,39.83967857428354,39.958967479108686
15.325209316666667,40.010011967271346,39.964645258874945
15.342516633333334,39.83967857428354,39.93372724112931
15.359846133333333,39.67577441240184,39.882857186727264
15.3772998,39.218199506795095,39.86214121781098
15.394616500000001,40.187299636875665,39.89444455548034
15.411914016666666,39.51783174056953,39.845735210254254
15.4292562,40.37213369381579,39.89799724487435
15.44655595,39.51783174056953,39.86952051309948
15.463917466666667,38.937912270792665,39.89815872266834
15.48115335,39.36543207500216,39.88781397808835
15.498501433333333,39.83967857428354,39.85689596034272
15.515954216666668,39.83967857428354,39.83914745635831
15.533257616666667,39.51783174056953,39.775185614278676
15.550752933333333,39.83967857428354,39.73720449684306
15.568056483333333,39.36543207500216,39.63178117610282
15.585374383333335,39.67577441240184,39.580911121700765
15.602634716666667,38.937912270792665,39.580911121700765
15.620040916666666,39.67577441240184,39.59125586628076
15.63732725,23.24856516370928,39.026631383841874
15.654704650000001,39.36543207500216,38.97990514945353
15.67227535,38.80427265521284,38.92764311483344
15.6896626,42.52813169720934,39.00567085017789
15.707012233333334,39.075795115648994,38.996016284866116
15.724316333333332,39.218199506795095,39.13247277501706
15.741514783333335,39.36543207500216,39.116664558374346
15.7587957,39.075795115648994,39.09120177641986
15.776138966666668,40.76721910665253,39.1379280108082
15.7934249,39.51783174056953,39.12719978301774
15.810712366666667,39.51783174056953,39.12193502728999
15.8279929,39.83967857428354,39.12193502728999
15.8453373,39.075795115648994,39.090794465569246
15.862592233333334,39.83967857428354,39.09079446556925
15.879891916666667,39.36543207500216,39.08044972098926
15.89761255,39.83967857428354,39.10116568990554
15.914996550000001,39.36543207500216,39.073770104509755
15.932288033333332,35.92761231415285,38.954096123629206
15.949542833333334,39.51783174056953,38.925619391854326
15.9669494,39.218199506795095,38.915631650728514
15.984278833333333,39.67577441240184,38.94022705544882
16.00155155,39.51783174056953,38.94530704430107
16.018961683333334,39.218199506795095,38.92459107538478
16.036262150000002,39.36543207500216,38.908782858742065
16.05359878333333,38.67462288356917,38.88067589684206
16.070816283333333,39.075795115648994,38.85521311488757
16.0881081,39.218199506795095,38.850305362614
16.105310633333332,38.80427265521284,38.82125530404104
16.12261566666667,39.218199506795095,38.83059821190779
16.13987445,39.51783174056953,38.82533345618004
16.157098033333334,39.075795115648994,39.35290778791136
16.1743901,38.937912270792665,39.33865712777105
16.19164635,38.937912270792665,39.34311178162371
16.208904116666666,39.075795115648994,39.2280338955717
16.226160683333333,38.937912270792665,39.22343780074315
16.243438316666666,39.51783174056953,39.23342554186897
16.26073835,39.67577441240184,39.24377028644896
16.278044400000002,40.010011967271346,39.274910848169704
16.295445466666667,39.36543207500216,39.22818461378135
16.312710283333335,38.30739481332177,39.187836716206434
16.329920066666666,38.80427265521284,39.16405141336121
16.347254783333334,39.218199506795095,39.14333544444492
16.3645371,39.83967857428354,39.16879822639942
16.382007383333335,40.010011967271346,39.174476006165676
16.399375516666666,39.075795115648994,39.16482144085389
16.416640683333334,38.078765983726726,39.106124354502
16.4341236,38.30739481332177,39.07085644577933
16.4515848,38.42638704631885,39.15414893685152
16.468981333333332,38.19157608782362,39.10994041509333
16.4864632,38.80427265521284,39.09614285337393
16.503729383333333,39.36543207500216,39.08579810879393
16.521255283333332,38.078765983726726,39.03782925023251
16.538465533333333,38.937912270792665,39.02848634236576
16.555713683333334,37.968812140712096,38.981932344556085
16.572965200000002,38.937912270792665,38.99070865746354
16.590257083333334,38.937912270792665,38.98611256263499
16.607514616666666,38.80427265521284,38.972315000915586
16.624918333333333,39.218199506795095,38.98611256263499
16.64230703333333,38.548731610488964,38.96379696609145
16.65953325,39.36543207500216,38.958716977239206
16.676889266666667,39.218199506795095,38.963463790277416
16.694165583333334,38.67462288356917,38.95468747736996
16.711469683333334,38.937912270792665,38.95468747736996
16.72883415,42.22849946343491,39.05977762229615
16.746109116666666,40.565185245769655,39.1140200547954
16.76344675,41.20187604446343,39.17015486492519
16.780745500000002,40.187299636875665,39.187205705740986
16.7980566,38.078765983726726,39.12283083962283
16.81543605,41.94821222743247,39.20892351137051
16.832728416666665,41.68492284020898,39.321507778933416
16.849968116666666,42.22849946343491,39.435648672540815
16.867577666666666,41.20187604446343,39.50177122379643
16.884900016666666,40.76721910665253,39.53268924154206
16.902178866666667,27.123049361368786,39.10312382134531
16.919538683333332,41.436687002958664,39.18182021758897
16.93688291666667,40.37213369381579,39.25826580792527
16.954163949999998,40.97911209735191,39.34732305072627
16.97142325,39.36543207500216,39.378624551682385
16.988683533333333,38.80427265521284,39.39904777059535
17.00594975,38.42638704631885,39.38645158363223
17.0232083,39.51783174056953,39.39153157248447
17.040532066666668,38.42638704631885,39.40311894123754
17.057819466666665,40.37213369381579,39.45092632200498
17.075089216666665,39.36543207500216,39.49748031981464
17.092385933333333,40.010011967271346,39.53321697636394
17.10965645,38.19157608782362,39.508339103598296
17.126936133333334,39.36543207500216,39.52704441759128
17.144255833333332,38.30739481332177,39.496684261142164
17.161692666666667,37.968812140712096,39.47735361214961
17.179098783333334,38.078765983726726,39.434464742440426
17.196348183333335,38.19157608782362,39.400243961808044
17.213623366666663,37.361833737175985,39.356484323594934
17.230953616666667,38.30739481332177,39.33546707501258
17.24825345,37.968812140712096,39.19347749758848
17.265511566666664,38.19157608782362,39.11435719232361
17.282905966666664,37.968812140712096,39.0065883955319
17.300216666666664,38.548731610488964,38.95196946131901
17.317591133333334,38.078765983726726,38.95196946131901
17.33485925,38.19157608782362,38.826748256665375
17.352078300000002,37.55488528912984,38.68908033829608
17.369305683333334,39.36543207500216,38.59364475868165
17.38663761666667,38.67462288356917,38.50940298665184
17.403882766666666,37.86157348679437,38.41254813265656
17.421184966666665,38.30739481332177,38.78535964772167
17.438668366666665,38.078765983726726,38.67342894708061
17.45596445,37.08745125370659,38.563939532410295
17.473413233333336,37.968812140712096,38.4635962005223
17.490672883333332,38.19157608782362,38.42446766761635
17.507889066666667,38.19157608782362,38.40404444870338
17.5253184,39.51783174056953,38.44042593851173
17.542580100000002,38.42638704631885,38.40404444870338
17.559872700000003,38.937912270792665,38.42109528951917
17.577240166666666,38.548731610488964,38.360315220074945
17.594528,38.80427265521284,38.34160990608197
17.611823066666666,39.075795115648994,38.31046934436122
17.629159816666668,38.67462288356917,38.3265709042194
17.646514266666667,39.075795115648994,38.31691633890763
17.6638491,38.67462288356917,38.32915727458255
17.681120583333332,38.30739481332177,38.34044336366954
17.69858165,38.548731610488964,38.356108884561614
17.715820183333335,38.548731610488964,38.36801406865046
17.733092399999997,26.317853393169916,37.999881390516926
17.750587266666667,38.937912270792665,38.020898639099286
17.76778691666667,38.30739481332177,38.03218472818627
17.785093816666667,39.218199506795095,38.06640550881866
17.8024403,38.548731610488964,38.08573615781122
17.819663416666668,38.19157608782362,38.07383097372237
17.8369121,38.42638704631885,38.08541834247544
17.854287433333333,37.86157348679437,38.074418255774475
17.871543566666666,38.19157608782362,38.09564128239759
17.88899485,39.36543207500216,38.0956412823976
17.90633131666667,40.187299636875665,38.146063840841144
17.923636866666666,40.37213369381579,38.2297491810752
17.940976883333335,39.36543207500216,38.26501708979787
17.958343116666665,39.218199506795095,38.302998207233486
17.975854833333337,39.67577441240184,38.38927564585666
17.993174833333335,39.075795115648994,38.426175078354554
18.010534733333333,39.83967857428354,38.48111182790322
18.027857116666667,39.36543207500216,38.520240360809176
18.04531075,38.80427265521284,38.49645505796395
18.062621016666665,37.654727498195854,38.470733073026516
18.07991893333333,38.548731610488964,38.457760384349726
18.097160566666666,38.80427265521284,38.466278419173854
18.11455265,38.937912270792665,38.470733073026516
18.132010533333336,38.078765983726726,38.437498768629105
18.14929461666667,36.58578515904928,38.367870844478446
18.166546683333333,38.67462288356917,38.35449843674245
18.183928666666667,38.19157608782362,38.33839687688427
18.201155983333333,37.968812140712096,38.327110787797274
18.218510033333335,39.51783174056953,38.35941412546663
18.235777199999998,37.654727498195854,38.329613988390186
18.253079800000002,37.55488528912984,38.704181718255526
18.270338316666667,38.548731610488964,38.69120902957874
18.287639950000003,39.36543207500216,38.72647693830141
18.304870333333334,40.187299636875665,38.75878027597076
18.322134466666668,40.010011967271346,38.807489621196844
18.339403866666665,40.76721910665253,38.89334438849114
18.356801150000003,41.68492284020898,39.00196224828748
18.374114666666667,41.20187604446343,39.11330566687645
18.39164225,39.075795115648994,39.142779634470635
18.408913516666665,39.51783174056953,39.14785962332287
18.4263139,39.218199506795095,39.11555628565352
18.443565233333334,40.37213369381579,39.11555628565352
18.4608118,39.36543207500216,39.11555628565352
18.478095333333332,38.937912270792665,39.106213377786766
18.495543366666666,40.010011967271346,39.117354629615754
18.51275555,39.83967857428354,39.14281741157024
18.530022466666665,40.37213369381579,39.16056591555465
18.547305950000002,40.010011967271346,39.18205191196362
18.5646274,35.1245048022669,39.05939298353209
18.58189475,41.94821222743247,39.20250914117331
18.599140533333333,41.20187604446343,39.290947288972454
18.6164733,41.436687002958664,39.378694433897316
18.633786166666667,41.20187604446343,39.45415989301968
18.6512341,40.010011967271346,39.518534759137836
18.668553850000002,39.51783174056953,39.61626964518851
18.685917633333336,39.67577441240184,39.64964136281626
18.703200183333333,40.187299636875665,39.716165481118
18.720480249999998,40.187299636875665,39.79011506432345
18.73785105,39.218199506795095,39.78012732319764
18.755123316666666,40.37213369381579,39.8707075297183
18.774098533333333,40.76721910665253,39.97778532363572
18.79150136666667,40.010011967271346,40.0264946688618
18.8087848,40.97911209735191,40.08028400294013
18.826142883333333,40.010011967271346,40.07437441395332
18.843425016666668,40.187299636875665,40.08028400294013
18.86088726666667,41.20187604446343,40.09477256753383
18.878158883333334,39.51783174056953,40.02253619754584
18.895440416666666,39.67577441240184,39.97166614314379
18.9129063,39.83967857428354,39.997128925098274
18.930502533333332,40.010011967271346,40.013534932655006
18.947766249999997,38.937912270792665,40.00419202478825
18.9649976,39.218199506795095,39.96572755188756
18.982377633333332,39.075795115648994,39.95607298657579
18.999636333333335,39.36543207500216,39.97032364671611
19.016893200000002,39.36543207500216,39.948837650307134
19.03415765,38.80427265521284,39.91432411967144
19.051474966666667,39.51783174056953,39.88584738789657
19.068774666666666,39.075795115648994,39.85470682617583
19.0860796,39.36543207500216,39.99607106860034
19.1033163,39.075795115648994,39.90032383154088
19.12057635,39.51783174056953,39.84418902141109
19.1379489,39.83967857428354,39.79095540712192
19.155329283333334,40.010011967271346,39.75122660454885
19.172653683333333,40.565185245769655,39.769732380498795
19.189990916666666,41.20187604446343,39.82586719062859
19.207496583333334,39.075795115648994,39.80586788073683
19.224888233333335,40.37213369381579,39.812029015968164
19.242112766666665,40.76721910665253,39.83135966496073
19.259363233333332,39.83967857428354,39.85207563387701
19.27887455,39.67577441240184,39.82886365782987
19.296167283333332,40.37213369381579,39.81569414406865
19.313572083333334,39.83967857428354,39.8100163643024
19.3308613,40.37213369381579,39.78978375085118
19.34814065,40.37213369381579,39.801854475069334
19.365526050000003,39.83967857428354,39.790267106316264
19.382819533333336,40.187299636875665,39.75644789273
19.400129049999997,39.67577441240184,39.76171264845775
19.4174884,39.83967857428354,39.767176120520475
19.4347757,40.187299636875665,39.778763489273544
19.452040866666668,39.83967857428354,39.773085709507285
19.469498583333333,39.51783174056953,39.79241635849985
19.4867795,39.83967857428354,39.81313232741613
19.50405238333333,40.37213369381579,39.856343613355016
19.521362483333334,40.97911209735191,39.91013294743334
19.538716716666666,39.075795115648994,39.90047838212158
19.55608638333333,40.76721910665253,39.965909930502896
19.57341501666667,39.218199506795095,39.955922189377084
19.59092265,40.97911209735191,40.01936608876718
19.60822531666667,40.187299636875665,40.046761674162966
19.625493183333333,40.76721910665253,40.10314247386307
19.6428099,41.436687002958664,40.16710431594272
19.66013333333333,41.20187604446343,40.21251089828205
19.677572416666667,40.010011967271346,40.21251089828205
19.69479116666667,40.187299636875665,40.19991471131891
19.712021149999998,40.76721910665253,40.18542614672523
19.729324233333333,40.187299636875665,40.22247629743278
19.746923516666666,40.187299636875665,40.21631516220144
19.77168085,40.187299636875665,40.196984513208875
19.789005999999997,38.937912270792665,40.166925636425844
19.806254883333335,40.565185245769655,40.19657266420477
19.823614416666665,40.187299636875665,40.190411528973435
19.840920416666666,40.97911209735191,40.22839264640904
19.85825075,41.20187604446343,40.25605072476397
19.87559225,41.436687002958664,40.291535835068736
19.89287938333333,39.83967857428354,40.29153583506873
19.910148383333333,40.187299636875665,40.29153583506873
19.927498383333333,39.83967857428354,40.29699930713146
19.9447985,40.97911209735191,40.334980424567064
19.962045983333333,40.010011967271346,40.329070835580254
19.9793497,40.187299636875665,40.34065820433332
19.996627666666665,40.37213369381579,40.3691349361082
20.013972966666664,40.010011967271346,40.37481271587446
20.0312746,40.565185245769655,40.38124776760626
20.048556,39.218199506795095,40.32255068125437
20.065903416666668,39.67577441240184,40.34254999114613
20.083155383333334,39.36543207500216,40.29582375675778
20.100411266666665,39.83967857428354,40.31653972567406
20.1176853,39.83967857428354,40.27855860823845
20.134974966666668,40.37213369381579,40.28471974346978
20.152218683333334,39.51783174056953,40.243073497933686
20.16947555,36.91371029301236,40.092307607602145
20.186956783333336,39.36543207500216,40.0310928086201
20.204324333333332,39.83967857428354,40.025415028853836
20.2215676,39.67577441240184,40.008364188038044
20.238857666666668,38.19157608782362,39.922509420743744
20.256071233333333,39.67577441240184,39.90545857992795
20.273539366666668,40.010011967271346,39.89954899094114
20.29076815,38.30739481332177,39.83688549682268
20.308088133333335,39.83967857428354,39.86694437360571
20.32542245,39.36543207500216,39.826952601246795
20.342788050000003,39.36543207500216,39.799557015851015
20.360154983333334,39.218199506795095,39.740859929499116
20.37752665,39.36543207500216,39.67964513051707
20.39477456666667,39.51783174056953,39.61568328843744
20.412017916666667,39.218199506795095,39.59496731952116
20.429375816666667,39.218199506795095,39.5626639818518
20.446630483333333,39.075795115648994,39.53720119989732
20.463864100000002,38.80427265521284,39.46470655182601
20.481144200000003,38.67462288356917,39.42019358236928
20.498401216666664,39.218199506795095,39.387890244699925
20.5158917,40.010011967271346,39.37581952048178
20.533204566666665,39.67577441240184,39.364678268652796
20.5504377,40.76721910665253,39.371412730682216
20.567899733333334,40.76721910665253,39.42304671734414
20.585138883333332,39.218199506795095,39.40779422049058
20.6024812,40.37213369381579,39.44135094111769
20.619814533333333,39.51783174056953,39.43062271332723
20.637059716666666,39.218199506795095,39.40990674441095
20.6544421,38.42638704631885,39.34504852282772
20.671687249999998,39.36543207500216,39.33996853397547
20.689018316666665,40.565185245769655,39.46168436573405
20.706317833333333,40.187299636875665,39.48907995112983
20.72356745,40.187299636875665,39.50066731988291
20.74082586666667,40.37213369381579,39.52387929593004
20.758087049999997,39.51783174056953,39.56808781768823
20.775422433333333,40.187299636875665,39.58513865850403
20.792680983333334,39.83967857428354,39.57946087873777
20.80998238333333,41.68492284020898,39.69204514630067
20.827316683333333,40.187299636875665,39.70363251505375
20.844726316666666,40.97911209735191,39.757421849132065
20.861913150000003,40.187299636875665,39.78481743452785
20.879241666666665,40.97911209735191,39.843514520879744
20.896497800000002,41.20187604446343,39.90472931986179
20.913801,41.68492284020898,39.97696568984977
20.931084816666665,41.68492284020898,40.05918980096356
20.948474233333332,40.565185245769655,40.10408932559606
20.965724533333333,40.97911209735191,40.16753322498615
20.983038949999997,40.97911209735191,40.24002787305746
21.000388366666666,40.97911209735191,40.316844180183544
21.017709966666665,40.37213369381579,40.355308653084236
21.035019666666667,41.94821222743247,40.41991532842293
21.05242045,40.76721910665253,40.456296818231294
21.069887966666666,40.76721910665253,40.456296818231294
21.087298133333334,40.565185245769655,40.44956235620187
21.10457455,40.76721910665253,40.50119634286377
21.122033866666666,40.37213369381579,40.50119634286378
21.139407000000002,38.937912270792665,40.481865693871214
21.15664543333333,38.937912270792665,40.47252278600447
21.17398743333333,39.218199506795095,40.49891653468702
21.191477833333334,38.80427265521284,40.48021122069404
21.208731633333333,38.30739481332177,40.40495153961243
21.226114166666665,38.80427265521284,40.35885064022367
21.24342096666667,39.218199506795095,40.326547302554324
21.2609244,40.76721910665253,40.339716816315544
21.27823898333333,40.187299636875665,40.36203241285909
21.295498616666666,40.37213369381579,40.36819354809042
21.312832766666666,39.83967857428354,40.368193548090424
21.330219933333336,40.37213369381579,40.32443390987732
21.3475262,39.67577441240184,40.30738306906152
21.364750599999997,40.37213369381579,40.28715045561032
21.382060416666665,40.187299636875665,40.28715045561032
21.399407383333333,41.436687002958664,40.302402952463886
21.416754633333333,40.187299636875665,40.26858373887762
21.434023783333334,40.97911209735191,40.24505671411571
21.45130695,40.565185245769655,40.20773212763441
21.468579283333334,40.97911209735191,40.221529689353815
21.485873733333335,41.20187604446343,40.228955154257534
21.50318725,40.565185245769655,40.21515759253812
21.52045766666667,41.68492284020898,40.238684617300024
21.537831783333335,40.76721910665253,40.25185413106124
21.55515313333333,41.20187604446343,40.226976258295615
21.572502016666665,41.436687002958664,40.24929185483915
21.589868883333335,39.218199506795095,40.19765786817724
21.607275916666666,38.67462288356917,40.13463912277055
21.62453425,39.67577441240184,40.098257632962195
21.64181165,39.075795115648994,40.05504634702331
21.659033683333334,40.010011967271346,40.0907830035726
21.676362983333334,39.83967857428354,40.12084188035563
21.693629416666667,39.36543207500216,40.125749632629194
21.710868183333332,39.218199506795095,40.139547194348594
21.728123616666668,39.83967857428354,40.19062331971399
21.745385333333335,39.51783174056953,40.21440862255922
21.762686483333333,39.51783174056953,40.22439636368503
21.779926916666668,40.010011967271346,40.19915612570566
21.797356283333333,39.51783174056953,40.176840529162114
21.81484268333333,40.010011967271346,40.16476980494397
21.83213818333333,40.187299636875665,40.17635717369704
21.849539216666667,40.37213369381579,40.17635717369704
21.86687991666667,39.36543207500216,40.16601242911705
21.884039783333332,40.37213369381579,40.166012429117046
21.901226533333332,40.37213369381579,40.17217356434839
21.9184717,40.76721910665253,40.149857967804856
21.9359089,40.565185245769655,40.16245415476798
21.9531235,41.68492284020898,40.18598117952989
21.970393883333333,40.37213369381579,40.17954612779809
21.98779216666667,40.565185245769655,40.16574856607868
22.005060800000003,40.565185245769655,40.14452553945556
22.022336683333332,40.187299636875665,40.13192935249243
22.039577833333333,39.36543207500216,40.0546129936522
22.057090733333332,40.010011967271346,40.02937275567283
22.0743537,40.187299636875665,39.99555354208657
22.091746633333333,39.67577441240184,39.93685645573467
22.1090461,40.187299636875665,39.969159793404025
22.126504733333334,40.187299636875665,40.019582351847575
22.143802933333333,39.51783174056953,40.01431759611983
22.161119483333334,39.67577441240184,40.03431690601159
22.17841556666667,40.187299636875665,40.0402264949984
22.195725516666666,40.010011967271346,40.045904274764666
22.21314455,40.010011967271346,40.067390271173636
22.230421016666664,39.67577441240184,40.0826427680272
22.247724899999998,39.67577441240184,40.07717929596447
22.265030133333333,39.83967857428354,40.087907523754936
22.28236435,39.67577441240184,40.09317227948269
22.299668866666664,40.187299636875665,40.0990818684695
22.316913600000003,39.67577441240184,40.104346624197234
22.334151650000003,40.37213369381579,40.11641734841539
22.351446616666667,40.37213369381579,40.12257848364673
22.368884533333336,40.010011967271346,40.11050775942858
22.386194049999997,39.36543207500216,40.11050775942858
22.40354705,39.67577441240184,40.08729578338145
22.421077966666665,39.51783174056953,40.05881905160657
22.43845171666667,40.565185245769655,40.052084589577134
22.455735766666667,39.83967857428354,40.02790103386094
22.473029766666667,40.187299636875665,39.977980260416494
22.490323049999997,39.218199506795095,39.9395157875158
22.50759586666667,39.67577441240184,39.90986875973688
22.52499848333333,39.36543207500216,39.869876987377964
22.542282516666667,39.075795115648994,39.8328268366704
22.559581666666666,39.075795115648994,39.82317227135863
22.576862133333336,39.075795115648994,39.79203170963788
22.594111566666665,40.010011967271346,39.78612212065107
22.611401466666667,39.36543207500216,39.77577737607109
22.62870578333333,39.83967857428354,39.764190007318014
22.64601935,39.67577441240184,39.74713916650223
22.663448783333333,39.51783174056953,39.747139166502215
22.68071601666667,39.36543207500216,39.736794421922234
22.69808158333333,39.67577441240184,39.71974358110643
22.715362983333332,39.36543207500216,39.69825758469746
22.732657333333336,39.51783174056953,39.68185157714073
22.7501779,39.075795115648994,39.661852267248975
22.767459883333334,39.51783174056953,39.65658751152123
22.784717983333334,39.218199506795095,39.635871542604946
22.802124316666667,40.187299636875665,39.652922383420744
22.819425133333333,39.83967857428354,39.641335014667675
22.836719316666667,39.67577441240184,39.641335014667675
22.854150183333335,39.36543207500216,39.60777829404056
22.871467833333334,40.010011967271346,39.5957075698224
22.888733950000002,39.51783174056953,39.57930156226567
22.906018500000002,39.83967857428354,39.59510977890839
22.923323550000003,39.83967857428354,39.60057325097111
22.94060508333333,40.010011967271346,39.616979258527834
22.95797955,39.67577441240184,39.58733223074891
22.97534315,39.83967857428354,39.587332230748906
22.992702166666668,39.075795115648994,39.550282080041356
23.010047266666668,39.83967857428354,39.57099804895764
23.027351933333332,39.51783174056953,39.56573329322989
23.04462845,38.937912270792665,39.55148263308958
23.061989733333334,39.218199506795095,39.55622944612778
23.07923686666667,39.67577441240184,39.576228756019546
23.096523549999997,39.075795115648994,39.57622875601954
23.113965266666664,40.37213369381579,39.58829948023769
23.131401433333334,39.83967857428354,39.604107696880405
23.14867621666667,39.51783174056953,39.59337946908993
23.166051616666667,39.36543207500216,39.58303472450994
23.18331325,39.67577441240184,39.58829948023769
23.200638033333334,39.83967857428354,39.604107696880405
23.217964933333334,39.83967857428354,39.60957116894313
23.2352386,39.51783174056953,39.61465115779537
23.252538,39.67577441240184,39.61991591352311
23.269788616666666,40.37213369381579,39.663127199462004
23.287273566666666,39.075795115648994,39.648392645297996
23.30455226666667,39.36543207500216,39.65330039757156
23.321897316666664,39.218199506795095,39.6209970599022
23.33917425,39.218199506795095,39.60028109098592
23.356518016666666,39.36543207500216,39.589936346405935
23.373773383333333,40.010011967271346,39.611422342814905
23.391037983333334,39.67577441240184,39.60028109098592
23.40834565,39.51783174056953,39.60028109098593
23.4256504,38.42638704631885,39.55317137338711
23.443154183333334,38.548731610488964,39.51013980792729
23.460585483333332,38.80427265521284,39.46994849752534
23.477971316666665,38.67462288356917,39.43657677989758
23.49530651666667,38.67462288356917,39.397741590207104
23.512641183333336,38.937912270792665,39.393145495378555
23.5300001,40.010011967271346,39.39882327514481
23.547272416666665,40.97911209735191,39.4475326203709
23.564754933333333,39.51783174056953,39.46686326936345
23.582042883333333,39.36543207500216,39.471771021637025
23.599371833333333,39.83967857428354,39.47723449369975
23.616700183333332,39.36543207500216,39.486889059011524
23.634018766666667,39.36543207500216,39.4533323383844
23.65154405,40.37213369381579,39.471080842368806
23.668774833333334,39.51783174056953,39.471080842368806
23.68630945,39.36543207500216,39.471080842368806
23.703549833333334,40.010011967271346,39.482222094197795
23.720865816666667,39.51783174056953,39.47149386640732
23.738138933333335,40.010011967271346,39.47717164617359
23.75549815,39.51783174056953,39.47717164617359
23.772957416666667,39.67577441240184,39.47717164617359
23.790280633333335,39.67577441240184,39.45395967012645
23.807638266666668,38.80427265521284,39.444908921445254
23.82499585,39.83967857428354,39.46071713808796
23.8424182,40.187299636875665,39.49302047575731
23.859832716666666,39.075795115648994,39.488273662719116
23.87725165,40.76721910665253,39.534999897107454
23.894481199999998,40.187299636875665,39.540909486094264
23.911972866666666,40.010011967271346,39.552050737923246
23.929322683333332,40.97911209735191,39.60076008314933
23.9466128,40.565185245769655,39.67205335646435
23.963921866666666,40.97911209735191,39.75306603935979
23.9812151,40.37213369381579,39.80532807397989
23.9984584,40.010011967271346,39.84984104343662
24.015733633333333,40.010011967271346,39.894354012893366
24.033166416666667,40.187299636875665,39.936000258429466
24.0504386,40.010011967271346,39.936000258429466
24.067709133333334,40.76721910665253,39.92893715873948
24.085070350000002,40.37213369381579,39.95741389051436
24.1023807,39.218199506795095,39.95250613824079
24.1196406,39.36543207500216,39.93669792159808
24.136970383333335,39.075795115648994,39.927043356286305
24.154358983333335,38.19157608782362,39.887914823380356
24.171660183333334,38.80427265521284,39.83565278876026
24.189113133333333,39.075795115648994,39.820918234596235
24.206358799999997,39.218199506795095,39.816010482322675
24.22360025,38.937912270792665,39.780273825773385
24.240866,38.548731610488964,39.74797048810402
24.258356733333336,40.187299636875665,39.753880077090834
24.27575158333333,39.67577441240184,39.759144832818585
24.293032016666665,39.83967857428354,39.76460830488131
24.3103609,39.075795115648994,39.74460899498955
24.327690233333332,39.51783174056953,39.768394297834774
24.34504355,39.67577441240184,39.762930825772045
24.362455483333335,39.51783174056953,39.74061522922851
24.379778916666666,38.80427265521284,39.7315644805473
24.39697011666667,39.67577441240184,39.69518299073895
24.41424595,39.67577441240184,39.67813214992315
24.431570033333333,39.36543207500216,39.65664615351418
24.44892528333333,38.548731610488964,39.57563347061875
24.466191666666667,39.36543207500216,39.53564169825983
24.483482733333336,26.200667333964326,39.04302687281358
24.500928933333334,40.010011967271346,39.030956148595436
24.518231833333335,40.565185245769655,39.049461924545376
24.535526100000002,40.37213369381579,39.06153264876352
24.55281593333333,38.42638704631885,39.002835562411626
24.570026199999997,40.010011967271346,39.002835562411626
24.587338416666668,39.36543207500216,38.95610932802329
24.604611766666668,40.37213369381579,38.95610932802328
24.622013366666668,40.37213369381579,38.994573800923966
24.639404449999997,40.187299636875665,39.02196938631975
24.656659716666663,39.67577441240184,39.04196869621152
24.674045483333334,40.010011967271346,39.102583225526445
24.691422199999998,39.218199506795095,39.116380787245845
24.70870113333333,40.76721910665253,39.17276158694597
24.7260743,40.187299636875665,39.205064924615314
24.743355116666667,40.010011967271346,39.24080158116461
24.760724883333335,40.010011967271346,39.28951092639069
24.777982116666667,40.010011967271346,39.28360133740388
24.795318433333332,40.010011967271346,39.29474258923286
24.812549166666667,37.26843347463455,39.20903441924456
24.829811516666666,39.51783174056953,39.22376897340858
24.8470443,39.36543207500216,39.21868898455634
24.86432543333333,40.187299636875665,39.23573982537213
24.88173585,39.67577441240184,39.24100458109987
24.898972383333334,39.83967857428354,39.27551811173556
24.916229066666666,40.187299636875665,39.292568952551356
24.933714016666666,39.67577441240184,39.29256895255136
24.950993466666667,40.565185245769655,39.33256072491027
24.96839245,39.075795115648994,39.350129508415606
24.985718333333335,39.67577441240184,39.360474252995594
25.00302698333333,40.187299636875665,39.8266953297593
25.020374416666666,40.76721910665253,39.85193556773868
25.037782233333335,40.010011967271346,39.83342979178873
25.055042383333333,39.83967857428354,39.81568128780433
25.072366866666666,40.76721910665253,39.89370902314878
25.089654250000002,38.548731610488964,39.8449996779227
25.106937683333335,39.075795115648994,39.83534511261093
25.124225683333336,40.37213369381579,39.83534511261094
25.14157446666667,40.187299636875665,39.82918397737959
25.1589139,39.83967857428354,39.81759660862653
25.176199333333333,40.76721910665253,39.85397809843487
25.1936319,39.51783174056953,39.83757209087815
25.21089595,40.565185245769655,39.882471615510646
25.22832951666667,40.97911209735191,39.88953471520062
25.2455705,40.76721910665253,39.908865364193176
25.262961616666665,40.76721910665253,39.93410560217255
25.280307766666667,40.37213369381579,39.946176326390706
25.297550249999997,40.37213369381579,39.95824705060885
25.314994483333333,40.565185245769655,39.976752826558794
25.332238983333333,40.565185245769655,40.0866445522633
25.349580783333334,40.97911209735191,40.135353897489374
25.366840500000002,40.76721910665253,40.182080131877726
25.3842052,41.20187604446343,40.215899345463974
25.401419616666665,41.436687002958664,40.27459643181587
25.418794233333333,42.22849946343491,40.354223794787586
25.43607665,41.436687002958664,40.395870040323686
25.453324283333334,41.94821222743247,40.471617967491376
25.47075381666667,41.436687002958664,40.50066802606434
25.488080533333335,41.436687002958664,40.579364422308
25.505491133333333,41.94821222743247,40.65511234947569
25.522808283333333,41.436687002958664,40.69675859501179
25.54014165,40.76721910665253,40.69675859501179
25.55749625,40.37213369381579,40.708829319229935
25.57476475,41.20187604446343,40.75423590156926
25.59214915,41.436687002958664,40.7765514981128
25.609397583333337,39.67577441240184,40.81411959150989
25.62663365,40.565185245769655,40.86376592918059
25.643935816666666,40.37213369381579,40.86376592918058
25.661421066666666,39.67577441240184,40.846715088364796
25.678726666666666,40.187299636875665,40.85830245711786
25.695962249999997,40.565185245769655,40.85156799508843
25.71327225,40.97911209735191,40.90027734031451
25.73054438333333,41.20187604446343,40.92150036693763
25.747829766666666,41.94821222743247,40.95380370460699
25.765163616666666,41.20187604446343,40.96829226920069
25.782421583333335,40.565185245769655,40.96155780717126
25.799784633333335,42.22849946343491,41.02343666615856
25.817226,40.010011967271346,41.01136594194042
25.834603216666668,40.97911209735191,41.02516350365982
25.85208545,40.97911209735191,41.038961065379226
25.869381266666668,40.37213369381579,41.01872845192803
25.886643683333332,39.36543207500216,40.972002217539675
25.90391268333333,40.565185245769655,40.950779190916556
25.921298283333332,40.37213369381579,40.915294080611794
25.938595083333333,39.218199506795095,40.8149507487238
25.955922183333332,38.80427265521284,40.727203603798934
25.973283283333334,39.67577441240184,40.651455676631244
25.990557616666667,39.36543207500216,40.58241384569937
26.0077956,40.37213369381579,40.54692873539461
26.025042383333336,39.83967857428354,40.476644280289634
26.042284083333335,40.187299636875665,40.43499803475354
26.059589766666665,39.67577441240184,40.398616544945185
26.07684598333333,39.83967857428354,40.38086804096077
26.0943731,40.187299636875665,40.34704882737451
26.111738749999997,40.565185245769655,40.317998768801544
26.129045816666668,40.97911209735191,40.36144335829988
26.14633355,39.67577441240184,40.33179633052096
26.163720533333333,39.218199506795095,40.29333185762027
26.18107343333333,39.67577441240184,40.29333185762027
26.198419466666667,40.010011967271346,40.287422268633456
26.2156864,39.83967857428354,40.26323871291725
26.232994183333336,40.010011967271346,40.230935375247896
26.250383366666664,41.436687002958664,40.23876240719775
26.267861233333335,41.68492284020898,40.2299860942903
26.2852439,41.20187604446343,40.2299860942903
26.302587183333333,41.436687002958664,40.25903615286325
26.319911833333332,41.436687002958664,40.232642404180716
26.3372156,41.436687002958664,40.280198238703626
26.3545695,41.436687002958664,40.29545073555719
26.371936133333335,40.565185245769655,40.281653173837775
26.389275866666665,39.075795115648994,40.23844188789888
26.40651155,39.51783174056953,40.24352187675113
26.423974316666666,40.37213369381579,40.23708682501934
26.441277300000003,40.010011967271346,40.22501610080119
26.45864375,40.76721910665253,40.276650087463096
26.476048283333334,39.36543207500216,40.29535540145608
26.4934362,38.67462288356917,40.261983683828326
26.510737749999997,38.67462288356917,40.23895671078056
26.528024733333332,39.218199506795095,40.200492237879864
26.545276216666664,39.51783174056953,40.189764010089405
26.56258623333333,40.76721910665253,40.20909465908196
26.579868783333332,40.76721910665253,40.24547614889032
26.597354866666667,39.67577441240184,40.2400126768276
26.61475375,40.565185245769655,40.25260886379073
26.632066733333332,40.187299636875665,40.2400126768276
26.649399366666668,39.83967857428354,40.20203155939199
26.666772266666666,40.565185245769655,40.231678587170904
26.684066816666665,40.187299636875665,40.26398192484026
26.70136031666667,40.187299636875665,40.28103276565605
26.718706983333334,40.010011967271346,40.28103276565606
26.7360906,38.67462288356917,40.242197575965584
26.753367866666668,37.968812140712096,40.17415758174694
26.770646366666664,39.51783174056953,40.110195739667304
26.787933016666667,41.436687002958664,40.10192121175895
26.805258766666668,38.548731610488964,40.013483063959804
26.82252685,39.51783174056953,39.949521221880175
26.839752966666666,38.30739481332177,39.84521148222561
26.856996166666665,39.218199506795095,39.77126189902015
26.874256483333333,38.548731610488964,39.67499671927116
26.891471066666668,38.937912270792665,39.62075428677193
26.908689116666668,37.86157348679437,39.580280232476774
26.925952683333332,37.86157348679437,39.525071624017606
26.943256783333332,39.075795115648994,39.48186033807871
26.960513266666666,40.010011967271346,39.48186033807871
26.977807083333335,39.51783174056953,39.44021409254261
26.9950457,39.218199506795095,39.43530634026904
27.01245135,38.42638704631885,39.4270318123607
27.029757566666667,38.937912270792665,39.435808125268146
27.047116866666666,38.19157608782362,39.40158734463577
27.06449175,38.937912270792665,39.3822566956432
27.08174305,39.075795115648994,39.325875895943085
27.099015666666666,38.548731610488964,39.25192631273763
27.116307016666667,39.36543207500216,39.24158156815765
27.133710916666665,39.218199506795095,39.19668204352516
27.1509602,39.67577441240184,39.179631202709366
27.1682276,39.67577441240184,39.17416773064664
27.18552106666667,40.37213369381579,39.167732678914845
27.202791166666668,41.20187604446343,39.20155189250111
27.22001753333333,40.97911209735191,39.227945641183645
27.237374933333335,40.97911209735191,39.260248978853
27.25468526666667,38.937912270792665,39.26902529176045
27.27208585,40.187299636875665,39.3429748749659
27.28934685,39.83967857428354,39.35370310275636
27.306701733333334,39.218199506795095,39.279753519550916
27.323959233333333,39.67577441240184,39.31732161294801
27.341215433333332,39.51783174056953,39.31732161294801
27.358506433333332,39.36543207500216,39.35258952167069
27.375771033333333,39.67577441240184,39.36784201852424
27.393178666666664,40.010011967271346,39.41655136375032
27.410586283333334,39.83967857428354,39.44661024053336
27.427814716666667,40.187299636875665,39.52413444553607
27.44515553333333,39.218199506795095,39.569355312869426
27.462420566666665,39.67577441240184,39.589354622761185
27.47989623333333,39.67577441240184,39.5782133709322
27.497167766666667,39.36543207500216,39.57313338207996
27.5144691,40.010011967271346,39.599527130762496
27.5318205,39.36543207500216,39.63082863171861
27.549138833333334,40.187299636875665,39.67247487725471
27.56660935,39.51783174056953,39.7166833990129
27.583881183333332,39.218199506795095,39.72602630687965
27.601252433333332,39.51783174056953,39.74076086104367
27.61852651666667,39.36543207500216,39.76798420986078
27.635841766666665,39.83967857428354,39.78379242650349
27.653098516666667,38.937912270792665,39.774449518636736
27.670470150000003,39.83967857428354,39.779912990699465
27.68788735,39.51783174056953,39.77464823497173
27.705207483333332,39.67577441240184,39.75143625892459
27.722511333333333,39.36543207500216,39.69022145994255
27.73975515,39.36543207500216,39.63643212586422
27.7570417,39.36543207500216,39.5826427917859
27.774437716666668,39.51783174056953,39.60197344077846
27.791680166666666,39.075795115648994,39.5649232900709
27.808938583333333,39.218199506795095,39.54420732115462
27.826277433333335,38.67462288356917,39.52608810038043
27.84355276666667,40.187299636875665,39.543138941196226
27.860945150000003,40.97911209735191,39.5918482864223
27.87833945,40.97911209735191,39.645637620500615
27.895600566666666,41.20187604446343,39.696507674902676
27.91283415,40.97911209735191,39.72881101257203
27.929978966666667,40.565185245769655,39.75299456828823
27.949483999999998,40.187299636875665,39.75299456828823
27.966756533333335,40.37213369381579,39.791459041188915
27.98413795,40.97911209735191,39.83490363068725
28.001538666666665,40.565185245769655,39.864550658466186
28.01890331666667,40.97911209735191,39.9183399925445
28.03617935,40.76721910665253,39.943580230523885
28.05349495,40.97911209735191,39.9973695646022
28.0707944,40.565185245769655,40.00996575156534
28.08818493333333,41.436687002958664,40.07392759364498
28.105440983333335,41.436687002958664,40.14787717685043
28.122743449999998,41.436687002958664,40.211839018930064
28.1400519,41.94821222743247,40.29793169067774
28.15730665,41.94821222743247,40.36821614578271
28.174575033333333,41.436687002958664,40.45150863685491
28.192011883333333,41.436687002958664,40.50474225114408
28.209269666666668,42.22849946343491,40.59509784190626
28.22657905,41.94821222743247,40.67084576907395
28.243849483333335,40.97911209735191,40.72463510315227
28.261183033333335,41.20187604446343,40.78584990213432
28.278420649999997,41.94821222743247,40.87194257388199
28.29569121666667,40.187299636875665,40.89425817042552
28.31291881666667,41.20187604446343,40.96512753471934
28.33022736666667,40.565185245769655,41.010027059351835
28.347474966666667,40.76721910665253,41.079780266787935
28.364746516666667,41.68492284020898,41.12970104023238
28.3821148,40.37213369381579,41.109468426781184
28.3994808,42.52813169720934,41.1611024134431
28.416831733333332,42.22849946343491,41.195323194075485
28.434122249999998,41.68492284020898,41.218850218837375
28.45140951666667,42.22849946343491,41.27429402609289
28.4686427,41.436687002958664,41.31594027162899
28.485949016666666,40.76721910665253,41.329109785390216
28.503207233333335,42.22849946343491,41.37075603092632
28.520582783333335,40.76721910665253,41.377490492955744
28.537974666666667,41.68492284020898,41.40101751771765
28.555216700000003,41.20187604446343,41.415506082311346
28.572491616666664,41.94821222743247,41.44780941998069
28.589739683333335,40.76721910665253,41.45454388201013
28.607202966666666,41.436687002958664,41.45454388201012
28.62474255,41.68492284020898,41.46281840991847
28.64213983333333,41.20187604446343,41.45499137796863
28.65942031666667,41.94821222743247,41.454991377968625
28.676771799999997,41.68492284020898,41.44621506506118
28.694090766666665,40.76721910665253,41.42389946851764
28.7113731,41.68492284020898,41.43217399642598
28.728655633333336,41.436687002958664,41.405780247743444
28.74589746666667,41.436687002958664,41.388729406927645
28.76321361666667,41.94821222743247,41.421032744597
28.7805388,40.97911209735191,41.413607279693274
28.797852766666665,41.94821222743247,41.41360727969329
28.815090883333333,40.76721910665253,41.432937928685845
28.832354083333332,41.436687002958664,41.44076496063568
28.849660333333336,40.37213369381579,41.43432990890389
28.866925133333332,41.436687002958664,41.45664550544743
28.884182516666666,40.565185245769655,41.41932091896612
28.901451016666666,42.22849946343491,41.48119977795342
28.918723183333334,42.22849946343491,41.47121203682761
28.93589035,41.94821222743247,41.461869128960856
28.953162616666667,41.20187604446343,41.44576756910268
28.9706524,41.94821222743247,41.43642466123593
28.988039683333334,41.20187604446343,41.42859762928608
29.005307650000002,41.20187604446343,41.44308619387978
29.022580650000002,41.68492284020898,41.42496697310558
29.039975316666666,40.76721910665253,41.42496697310558
29.057203033333334,42.52813169720934,41.45307393500559
29.074549083333334,40.187299636875665,41.41925472141933
29.091786883333334,40.97911209735191,41.38695138374999
29.1090648,41.68492284020898,41.417541508201865
29.126368066666664,40.97911209735191,41.402289011348316
29.14365068333333,41.20187604446343,41.38618745149012
29.16095925,42.22849946343491,41.420408232122504
29.1782079,40.97911209735191,41.38810489445316
29.19543495,41.68492284020898,41.38810489445315
29.21271331666667,40.97911209735191,41.39516799414314
29.230061483333333,40.565185245769655,41.35784340766182
29.24736911666667,41.20187604446343,41.35001637571198
29.264679100000002,41.436687002958664,41.35001637571198
29.281985883333334,41.20187604446343,41.32513850294635
29.299302766666663,41.436687002958664,41.34039099979991
29.31657691666667,41.20187604446343,41.31551312703427
29.3337972,41.436687002958664,41.33782872357781
29.35113515,41.94821222743247,41.354879564393606
29.368417,40.37213369381579,41.354879564393606
29.385739883333333,40.97911209735191,41.33962706754004
29.402992116666667,41.436687002958664,41.368677126113006
29.420253566666666,40.97911209735191,41.327030880576906
29.437493800000002,40.37213369381579,41.26515202158961
29.45485783333333,42.22849946343491,41.27449492945636
29.4722178,41.436687002958664,41.2823219614062
29.48949993333333,40.97911209735191,41.25001862373684
29.50676845,41.68492284020898,41.26612018359503
29.5241323,40.97911209735191,41.258694718691316
29.541447766666668,41.436687002958664,41.25042019078297
29.558975416666666,40.187299636875665,41.23108954179041
29.576282466666665,40.37213369381579,41.159222941677285
29.593552199999998,41.436687002958664,41.200869187213385
29.610873116666667,27.4284300338634,40.7491797850971
29.628161166666665,41.436687002958664,40.74090525718876
29.64552655,41.436687002958664,40.75615775404231
29.662843133333336,40.97911209735191,40.7487322891386
29.68024266666667,41.94821222743247,40.739389381271856
29.697534666666666,41.94821222743247,40.771692718941196
29.7148701,41.94821222743247,40.780469031848654
29.732229516666667,41.20187604446343,40.78789449675237
29.749544800000002,41.20187604446343,40.8091175233755
29.766883383333333,40.97911209735191,40.80169205847178
29.784239033333332,40.565185245769655,40.772641999898816
29.801542466666668,40.010011967271346,40.73291319732574
29.8188601,40.76721910665253,40.7105976007822
29.83610386666667,39.67577441240184,40.659727546380154
29.853380483333336,41.68492284020898,40.6680020742885
29.870695983333334,40.76721910665253,40.62863563692916
29.888091733333333,40.187299636875665,40.62247450169782
29.905334866666667,40.187299636875665,40.596080753015286
29.922756166666666,26.93933246065836,40.112835601605276
29.93998271666667,40.37213369381579,40.09260298815408
29.957248283333335,40.010011967271346,40.08053226393592
29.97447998333333,38.80427265521284,39.96639137032852
29.991831033333334,35.79397269857303,39.77830089351566
30.00909396666667,40.010011967271346,39.745997555846316


==> csv/stability/overall_error_data.csv <==
timestamp,error,running_avg
6.666666666666667e-08,-inf,
0.017423616666666666,40.19863713967843,
0.034687866666666664,27.730546933642625,
0.052013300000000005,22.121876044039578,
0.06935363333333333,20.3342375548695,
0.08670998333333334,19.59041392321093,
0.10400001666666667,18.97627091290441,
0.12133723333333334,18.57332496431269,
0.13878395000000002,18.19543935541869,
0.15611853333333334,17.85329835010767,
0.17345025,17.075701760979364,
0.19074955,16.720978579357176,
0.20811861666666667,16.334684555795867,
0.22542406666666667,15.68201724066995,
0.24275180000000002,15.68201724066995,
0.2602237,15.05149978319906,
0.27760188333333335,14.913616938342727,
0.29488901666666667,14.14973347970818,
0.3122508666666667,13.617278360175929,
0.32958200000000004,13.222192947339192,
0.34704333333333337,13.424226808222064,
0.3643186,14.14973347970818,
0.38162065,12.55272505103306,
0.39901738333333336,12.041199826559248,
0.4163366,11.46128035678238,
0.43367975,12.30448921378274,
0.4509839333333333,11.760912590556812,
0.46825106666666666,11.139433523068368,
0.48556431666666666,12.55272505103306,
0.50282705,10.79181246047625,
0.5201194166666666,10.79181246047625,16.29980389620401
0.5374133833333333,11.139433523068368,15.33116377565034
0.5547001,10.79181246047625,14.766539293211462
0.5719896999999999,10.41392685158225,14.376274320129552
0.5892449833333333,10.79181246047625,14.058193483649777
0.6065627833333332,11.139433523068368,13.776494136978359
0.62392745,10.0,13.477285106548212
0.6411671333333333,10.0,13.191507607737789
0.6584201833333334,10.79181246047625,12.94472004457304
0.6756863333333333,10.41392685158225,12.696740994622193
0.6929224166666667,11.139433523068368,12.498865386691826
0.7102039666666666,10.41392685158225,12.288630329099329
0.7274463166666667,10.41392685158225,12.091271738958875
0.7447039666666666,10.79181246047625,11.928264912952418
0.7620509999999999,10.41392685158225,11.752661899982828
0.7793856666666666,11.139433523068368,11.622259691311804
0.7966697833333334,10.79181246047625,11.484866208716255
0.8140240999999999,10.41392685158225,11.360339321112058
0.8313122,10.0,11.23976337577286
0.8485861166666666,11.139433523068368,11.1703380616305
0.8658871333333333,11.46128035678238,11.104906513249178
0.8833082833333333,10.79181246047625,10.992975812608114
0.9006894166666667,12.041199826559248,10.97592497179232
0.9180289333333334,11.139433523068368,10.94586609500929
0.9354725333333334,10.79181246047625,10.923550498465751
0.95278025,11.46128035678238,10.895443536565741
0.9700815833333334,11.46128035678238,10.885455795439926
0.9874757666666666,11.139433523068368,10.885455795439924
1.0047260666666666,11.46128035678238,10.849074305631571
1.0220309333333333,11.46128035678238,10.871389902175109
1.0392927,12.041199826559248,10.913036147711209
1.0565829333333334,11.46128035678238,10.923764375501674
1.07384275,11.139433523068368,10.935351744254746
1.09118725,10.79181246047625,10.947947931217877
1.1084499,10.41392685158225,10.935351744254744
1.1257268833333332,11.139433523068368,10.935351744254744
1.1429894,11.46128035678238,10.984061089480825
1.1603892500000001,11.46128035678238,11.032770434706903
1.1776767333333333,11.139433523068368,11.044357803459974
1.1951488833333335,10.41392685158225,11.044357803459974
1.21240485,11.46128035678238,11.055086031250442
1.2297018333333334,10.79181246047625,11.067682218213575
1.2469857666666668,11.139433523068368,11.09186577392978
1.2642961666666668,10.79181246047625,11.091865773929777
1.2815969166666668,10.79181246047625,11.10446196089291
1.2988993666666666,10.79181246047625,11.092874592139841
1.3161829,11.46128035678238,11.11519018868338
1.33346355,11.139433523068368,11.139373744399585
1.3507504166666666,11.46128035678238,11.188083089625662
1.3681504999999998,11.139433523068368,11.18808308962566
1.3854283666666667,11.139433523068368,11.177354861835195
1.40281815,11.760912590556812,11.209658199504547
1.4201157666666666,11.139433523068368,11.179599322721517
1.4374842333333333,12.041199826559248,11.209658199504547
1.45480795,10.79181246047625,11.209658199504547
1.4720997166666665,11.760912590556812,11.219645940630361
1.4893879,11.46128035678238,11.219645940630361
1.5067152166666666,11.139433523068368,11.219645940630361
1.5239593666666666,11.760912590556812,11.229633681756177
1.5412523,11.46128035678238,11.229633681756177
1.5584942,12.55272505103306,11.246684522571968
1.5757531666666666,11.760912590556812,11.256672263697784
1.5930445333333334,12.041199826559248,11.286731140480812
1.6103550666666666,11.46128035678238,11.309046737024351
1.6275875999999998,13.010299956639813,11.395592507192937
1.64486595,11.760912590556812,11.416308476109219
1.6621365,12.30448921378274,11.44441543800923
1.67954265,11.760912590556812,11.454403179135046
1.6967601666666667,10.41392685158225,11.430219623418841
1.7140214833333334,11.760912590556812,11.475119148051327
1.7312991500000001,11.760912590556812,11.48510688917714
1.74860945,11.46128035678238,11.507422485720678
1.7658630333333332,10.41392685158225,11.483238930004472
1.7831960500000001,11.46128035678238,11.505554526548012
1.8005465,12.30448921378274,11.55597708499156
1.8178111166666668,11.760912590556812,11.588280422660914
1.8350534,11.139433523068368,11.577552194870444
1.8523305166666666,10.79181246047625,11.565964826117375
1.86961125,12.041199826559248,11.585295475109938
1.8868561166666666,11.760912590556812,11.606011444026219
1.90408675,11.139433523068368,11.606011444026219
1.921363,11.760912590556812,11.606011444026219
1.9387423666666666,10.79181246047625,11.594424075273148
1.9560950333333333,11.760912590556812,11.5850811674064
1.9733352166666667,11.46128035678238,11.60739676394994
1.9907308833333335,11.760912590556812,11.60739676394994
2.008011033333333,10.79181246047625,11.585081167406402
2.0253718833333334,12.041199826559248,11.61514004418943
2.042667,10.41392685158225,11.570240519556945
2.0598722,11.760912590556812,11.580228260682759
2.0771205166666666,11.46128035678238,11.543846770874405
2.0944869666666666,11.139433523068368,11.523130801958123
2.1119740833333336,15.440680443502757,11.636446822522906
2.12929415,12.041199826559248,11.655777471515467
2.1466456166666665,11.46128035678238,11.604143484853553
2.1638664166666666,12.30448921378274,11.62226270562775
2.18120395,10.79181246047625,11.571840147184199
2.19848735,11.46128035678238,11.561852406058387
2.2158309333333337,12.041199826559248,11.61609483855762
2.2330448666666665,12.041199826559248,11.62543774642437
2.2504900666666665,12.30448921378274,11.643556967198565
2.267825983333333,12.30448921378274,11.671663929098576
2.285161066666667,11.46128035678238,11.70657571260525
2.3024818999999996,11.760912590556812,11.716563453731062
2.3197524166666668,11.46128035678238,11.688456491831053
2.3369918,12.30448921378274,11.70657571260525
2.3542647666666667,12.041199826559248,11.736634589388279
2.371809333333333,11.139433523068368,11.74822195814135
2.3891579833333334,11.139433523068368,11.71816308135832
2.406396116666667,11.139433523068368,11.697447112442038
2.42365765,12.041199826559248,11.727505989225069
2.4409357,12.30448921378274,11.745625209999266
2.4582170333333333,12.041199826559248,11.787271455535366
2.475624783333333,11.46128035678238,11.77728371440955
2.4928986833333338,12.55272505103306,11.813665204217905
2.5102353166666664,12.55272505103306,11.840058952900447
2.5274991,11.46128035678238,11.862374549443985
2.5448936166666667,12.30448921378274,11.871150862351435
2.56223605,11.760912590556812,11.91605038698392
2.579578066666667,11.760912590556812,11.91605038698392
2.5968326166666666,10.79181246047625,11.893734790440384
2.614133883333333,11.760912590556812,11.914450759356665
2.6314864499999997,12.30448921378274,11.809911051699332
2.64877305,11.760912590556812,11.800568143832583
2.6663532500000002,12.30448921378274,11.828675105732595
2.6836678833333334,11.760912590556812,11.810555884958399
2.70092795,11.760912590556812,11.84285922262775
2.7182165166666667,11.46128035678238,11.842859222627748
2.735478383333333,12.041199826559248,11.842859222627748
2.7527080833333333,12.787536009528289,11.867737095393382
2.770119766666667,12.30448921378274,11.867737095393384
2.7874644166666664,12.30448921378274,11.867737095393384
2.804749366666667,11.760912590556812,11.877724836519198
2.8219762333333334,13.222192947339192,11.926434181745275
2.8392252,13.979400086720377,12.010371506076543
2.856537283333333,12.30448921378274,12.010371506076543
2.8738304833333337,12.55272505103306,12.027422346892337
2.8910884833333332,13.222192947339192,12.096847661034698
2.9084123666666666,12.30448921378274,12.135682850725177
2.9256828833333333,12.787536009528289,12.190619600273841
2.943060883333333,12.55272505103306,12.207670441089636
2.9603801499999998,11.760912590556812,12.189551220315439
2.9776268333333333,12.30448921378274,12.198327533222887
2.9950562666666665,11.139433523068368,12.187599305432421
3.012537666666667,11.46128035678238,12.151217815624063
3.0298209,12.041199826559248,12.13416697480827
3.0471103666666663,11.46128035678238,12.13416697480827
3.0643991833333333,11.46128035678238,12.106060012908257
3.0817981,11.139433523068368,12.085344043991975
3.0990533833333336,12.55272505103306,12.111737792674518
3.1165303499999997,12.30448921378274,12.162160351118068
3.13384445,19.34498451243568,12.41496274851403
3.1511203,11.46128035678238,12.386855786614017
3.168549083333333,11.760912590556812,12.386855786614017
3.1859740666666667,11.760912590556812,12.36873656583982
3.2032567,12.041199826559248,12.378079473706569
3.22058715,11.139433523068368,12.357363504790287
3.2379200999999997,11.760912590556812,12.367351245916101
3.2553835,11.139433523068368,12.337292369133072
3.2726664166666666,10.79181246047625,12.270768250831338
3.2899495333333335,12.55272505103306,12.279042778739683
3.3072078,12.30448921378274,12.279042778739683
3.324589533333333,11.760912590556812,12.279042778739683
3.341928983333333,12.30448921378274,12.248452654287801
3.3592392833333333,12.041199826559248,12.183845978949098
3.3768251166666667,11.760912590556812,12.1657267581749
3.394243566666667,11.139433523068368,12.118617040576076
3.412120966666667,11.46128035678238,12.059919954224181
3.4295714166666667,10.79181246047625,12.009497395780633
3.4471022999999996,11.46128035678238,11.965288874022434
3.4645226833333336,11.139433523068368,11.91817915642361
3.4818757166666665,10.79181246047625,11.88587581875426
3.4990844,11.46128035678238,11.857768856854248
3.516465316666667,12.041199826559248,11.887827733637277
3.5337375499999997,12.041199826559248,11.907158382629838
3.551186416666667,13.617278360175929,11.959694333750395
3.5684345833333335,13.010299956639813,12.011328320412309
3.585947533333333,12.55272505103306,12.047709810220665
3.6031727166666667,12.041199826559248,12.077768687003696
3.620476066666667,13.222192947339192,12.100084283547233
3.6377139666666665,14.14973347970818,12.161592425744749
3.6549751,13.80211241711606,11.976830022567428
3.672555866666667,14.771212547196624,12.087161095581234
3.6898231166666666,13.424226808222064,12.142604902836744
3.7072417333333334,14.14973347970818,12.222232265808456
3.7245671000000002,14.471580313422193,12.303244948703886
3.741882566666667,14.771212547196624,12.424304249508163
3.7591985833333337,13.424226808222064,12.47974805676367
3.7766118166666667,12.55272505103306,12.526857774362494
3.79390015,13.80211241711606,12.627201106250487
3.8111562333333335,13.424226808222064,12.656251164823455
3.8284597666666667,13.010299956639813,12.679778189585358
3.84575605,14.14973347970818,12.75940555255707
3.863081,13.80211241711606,12.809326326001514
3.8803632833333332,13.979400086720377,12.873933001340218
3.8977085333333337,14.771212547196624,12.974276333228211
3.9150716500000002,13.80211241711606,13.063032296363135
3.932516483333333,13.424226808222064,13.128463844744457
3.9497799833333334,13.010299956639813,13.20241342794991
3.9670289833333334,13.979400086720377,13.286350752281177
3.984365416666667,14.14973347970818,13.38669408416917
4.001618716666667,14.313637641589876,13.504088256872958
4.01895355,13.80211241711606,13.582115992217412
4.036388466666667,13.424226808222064,13.628216891606172
4.0537275,13.617278360175929,13.68075284272673
4.0709203333333335,14.471580313422193,13.709229574501608
4.088857216666667,15.05149978319906,13.777269568720246
4.106091533333333,13.617278360175929,13.812754679025009
4.123377316666667,14.14973347970818,13.883039134129975
4.1406556666666665,14.313637641589876,13.91942062393833
4.157958233333334,13.424226808222064,13.895237068222125
4.1752145333333335,13.222192947339192,13.875906419229562
4.192507099999999,13.979400086720377,13.849512670547021
4.209837683333333,13.424226808222064,13.849512670547021
4.227190816666667,14.313637641589876,13.854976142609745
4.245001683333333,13.424226808222064,13.820064359103075
4.262303866666667,12.55272505103306,13.746114775897622
4.279692783333333,13.010299956639813,13.732317214178215
4.296990783333333,13.222192947339192,13.754632810721752
4.314368583333334,12.55272505103306,13.712986565185652
4.331845516666666,11.46128035678238,13.647555016804327
4.349158583333334,13.617278360175929,13.667787630255532
4.366487883333334,13.010299956639813,13.62980651281992
4.383767316666667,12.787536009528289,13.595987299233661
4.401077366666667,13.010299956639813,13.56368396156431
4.4185334166666665,13.617278360175929,13.525219488663618
4.435940233333333,12.55272505103306,13.483573243127518
4.4532562,14.14973347970818,13.507756798843722
4.470571266666667,13.222192947339192,13.514819898533704
4.487851583333334,13.222192947339192,13.48957966055433
4.505252366666666,13.010299956639813,13.451598543118717
4.522647666666667,13.222192947339192,13.41521705331036
4.5399007000000005,13.424226808222064,13.402620866347227
4.5572816666666665,13.010299956639813,13.388823304627818
4.574524566666667,12.041199826559248,13.336287353507263
4.5918456,13.617278360175929,13.307810621732386
4.609092700000001,13.80211241711606,13.266164376196288
4.6263809,13.424226808222064,13.259729324464494
4.643667416666667,13.010299956639813,13.22174820702888
4.660907833333334,11.760912590556812,13.136657371994447
4.6781357833333335,12.787536009528289,13.115434345371318
4.6953783499999995,12.787536009528289,13.100945780777623
4.712666116666667,12.55272505103306,13.053389946254713
4.7300189,13.424226808222064,13.053389946254713
4.7473010166666665,12.55272505103306,12.994692859902818
4.7645452,13.222192947339192,12.987958397873388
4.78192045,12.041199826559248,12.970907557057593
4.7991903,12.30448921378274,12.947380532295691
4.81638045,12.55272505103306,12.925064935752154
4.833570533333333,12.30448921378274,12.916790407843811
4.8508146000000005,12.787536009528289,12.960998929602006
4.8681192,13.617278360175929,12.960998929602006
4.88536945,13.222192947339192,12.968062029291987
4.902687066666667,13.010299956639813,12.975487494195704
4.919989650000001,12.787536009528289,12.968062029291985
4.93733175,13.010299956639813,12.947829415840781
4.954524,13.010299956639813,12.963081912694342
4.971744883333333,13.80211241711606,12.951494543941271
4.9890207,13.80211241711606,12.970825192933832
5.0063289499999994,14.313637641589876,13.007206682742188
5.023639333333334,12.55272505103306,12.99195418588863
5.040851366666667,13.222192947339192,12.99195418588863
5.058214033333333,12.55272505103306,12.962904127315664
5.075413666666666,13.010299956639813,12.962904127315664
5.09267805,12.30448921378274,12.971680440223114
5.110019166666667,11.760912590556812,12.90980158123581
5.127321916666667,13.010299956639813,12.883407832553269
5.144670233333333,12.787536009528289,12.862184805930143
5.16204895,12.30448921378274,12.83865778116824
5.179338883333333,12.30448921378274,12.856777001942437
5.196627566666667,12.30448921378274,12.840675442084253
5.213851399999999,12.30448921378274,12.824573882226067
5.2311234833333335,12.55272505103306,12.824573882226067
5.248450283333333,13.010299956639813,12.810776320506658
5.26578985,12.787536009528289,12.8186033524565
5.2830316999999996,13.80211241711606,12.837934001449064
5.300582149999999,12.30448921378274,12.846710314356512
5.317846833333333,12.787536009528289,12.862811874214696
5.335317616666667,12.55272505103306,12.862811874214696
5.352580000000001,12.55272505103306,12.87108640212304
5.3698812333333334,12.30448921378274,12.854984842264855
5.387133633333334,13.010299956639813,12.834752228813652
5.40447685,12.30448921378274,12.80416210436177
5.421712866666667,12.041199826559248,12.771858766692418
5.439002383333333,13.617278360175929,12.799516845047341
5.456366216666667,13.010299956639813,12.799516845047341
5.473638266666667,13.424226808222064,12.813314406766748
5.4910045,13.010299956639813,12.786920658084206
5.508409966666666,11.760912590556812,12.718880663865566
5.525748500000001,12.30448921378274,12.651909049605328
5.543057733333333,13.222192947339192,12.674224646148865
5.560491466666666,12.30448921378274,12.643634521696983
5.578218683333334,13.010299956639813,12.65888701855054
5.5954306166666665,12.787536009528289,12.651461553646824
5.6127408333333335,13.424226808222064,12.688786140128135
5.630003716666667,12.30448921378274,12.706905360902333
5.647403483333333,12.787536009528289,12.699479895998616
5.664639383333333,12.041199826559248,12.67460202323298
5.682007666666666,11.139433523068368,12.635766833542501
5.69940625,12.787536009528289,12.651868393400687
5.716742666666667,11.46128035678238,12.623761431500675
5.7340276999999995,11.46128035678238,12.595654469600664
5.751297616666666,12.041199826559248,12.578603628784869
5.768564850000001,12.30448921378274,12.555076604022966
5.785848183333333,11.760912590556812,12.520855823390583
5.803143266666667,11.139433523068368,12.43209986025566
5.820435916666667,12.041199826559248,12.423323547348211
5.8377611,12.55272505103306,12.41549651539837
5.85516245,11.760912590556812,12.38910276671583
5.872496033333333,11.760912590556812,12.362709018033286
5.889755699999999,12.041199826559248,12.353932705125835
5.907127933333333,11.46128035678238,12.302298718463923
5.924450133333334,11.760912590556812,12.284179497689726
5.9417347,12.787536009528289,12.309057370455358
5.959009633333333,12.30448921378274,12.265297732242253
5.976310733333333,12.55272505103306,12.250045235388693
5.9938005500000004,12.041199826559248,12.203944335999934
6.01110575,12.30448921378274,12.180417311238033
6.028483866666666,12.30448921378274,12.19853653201223
6.045733766666667,11.760912590556812,12.180417311238033
6.06305225,11.139433523068368,12.110991997095672
6.080466216666666,10.79181246047625,12.060569438652122
6.0977489,11.46128035678238,12.008935451990206
6.1151251,13.222192947339192,12.023424016583903
6.132499666666666,12.55272505103306,11.994373958010936
6.149701883333334,12.30448921378274,11.994373958010936
6.167041033333334,13.010299956639813,12.001799422914653
6.184447216666666,12.787536009528289,12.026677295680289
6.201831666666666,12.041199826559248,12.056736172463319
6.219218933333334,13.222192947339192,12.071224737057015
6.236601733333333,12.787536009528289,12.115433258815212
6.254027466666667,12.787536009528289,12.159641780573407
6.2712614,12.787536009528289,12.184519653339043
6.28847455,12.55272505103306,12.192794181247388
6.305733766666666,13.010299956639813,12.234440426783488
6.323098483333334,13.424226808222064,12.310600202955277
6.3403915500000005,13.010299956639813,12.34290354062463
6.357702116666667,14.313637641589876,12.401600626976522
6.37510605,13.80211241711606,12.469640621195165
6.392555466666667,14.313637641589876,12.554731456229602
6.409871616666666,13.80211241711606,12.613428542581495
6.427188849999999,12.55272505103306,12.64981003238985
6.444453583333333,12.55272505103306,12.676203781072392
6.46180785,12.787536009528289,12.676203781072392
6.479057766666667,13.222192947339192,12.706793905524274
6.496300916666667,13.424226808222064,12.73584396409724
6.513556733333333,12.55272505103306,12.752894804913035
6.530817683333334,13.617278360175929,12.79665444312614
6.5480741,12.787536009528289,12.812756002984324
6.565316566666667,13.010299956639813,12.854402248520424
6.582707316666667,13.010299956639813,12.916764462972806
6.60004525,13.222192947339192,12.99777714586824
6.61733645,12.30448921378274,13.02588410776825
6.634593499999999,11.760912590556812,12.977174762542171
6.651876683333333,12.041199826559248,12.960123921726376
6.6691993499999995,12.041199826559248,12.951347608818928
6.686645433333334,12.30448921378274,12.927820584057025
6.703972733333333,12.041199826559248,12.90294271129139
6.72135505,12.30448921378274,12.91171902419884
6.738642433333334,12.041199826559248,12.872352586839508
6.7559449166666665,12.30448921378274,12.856251026981322
6.7732437333333335,13.617278360175929,12.883909105336246
6.790492783333334,13.010299956639813,12.891334570239962
6.807773549999999,12.30448921378274,12.883060042331618
6.82503985,13.010299956639813,12.883060042331618
6.84245695,12.787536009528289,12.861837015708492
6.8596847499999996,12.787536009528289,12.854411550804775
6.876990500000001,13.222192947339192,12.818030060996419
6.894222416666667,12.30448921378274,12.768109287551974
6.911568933333333,13.222192947339192,12.731727797743618
6.9289163333333335,12.787536009528289,12.697908584157359
6.946389300000001,13.80211241711606,12.739554829693459
6.963690049999999,13.010299956639813,12.754807326547018
6.9809378,12.041199826559248,12.729929453781384
6.998416300000001,13.010299956639813,12.722866354091405
7.016003033333333,13.617278360175929,12.7293014058232
7.0333136,13.222192947339192,12.751617002366737
7.050575966666667,13.424226808222064,12.74518195063494
7.0680816,13.010299956639813,12.752607415538659
7.096421866666666,13.222192947339192,12.75967051522864
7.113737333333333,12.30448921378274,12.736143490466736
7.1309909000000005,12.30448921378274,12.705553366014856
7.14835235,12.787536009528289,12.721654925873041
7.16560195,12.55272505103306,12.748048674555582
7.18286555,13.617278360175929,12.800584625676139
7.200119766666666,13.617278360175929,12.853120576796695
7.217474866666667,13.010299956639813,12.876647601558597
7.234915383333333,12.787536009528289,12.901525474324233
7.2523452,13.424226808222064,12.938850060805542
7.269744,12.30448921378274,12.94762637371299
7.286987183333333,11.46128035678238,12.91951941181298
7.304294366666666,12.787536009528289,12.891861333458058
7.321578000000001,11.46128035678238,12.840227346796144
7.338818933333333,12.041199826559248,12.831451033888694
7.356353516666667,12.30448921378274,12.807924009126792
7.373740150000001,11.46128035678238,12.763715487368595
7.391183033333333,12.041199826559248,12.73883761460296
7.408515033333333,12.30448921378274,12.708247490151079
7.42583985,12.041199826559248,12.699471177243629
7.443256133333334,10.79181246047625,12.618458494348198
7.460548966666667,12.30448921378274,12.602356934490013
7.477866833333334,12.041199826559248,12.543659848138118
7.495184516666667,11.46128035678238,12.492025861476204
7.512581066666667,12.041199826559248,12.492025861476204
7.529879383333333,12.30448921378274,12.468498836714302
7.5471311,12.30448921378274,12.424739198501195
7.564382283333333,12.55272505103306,12.402423601957658
7.581623316666667,12.55272505103306,12.373373543384691
7.598860233333334,15.185139398778876,12.445868191455993
7.616200383333333,14.14973347970818,12.476786209201626
7.6336718333333335,13.617278360175929,12.520545847414732
7.651017266666667,12.55272505103306,12.528820375323077
7.668349733333333,13.979400086720377,12.568549177896147
7.685572516666666,13.617278360175929,12.604034288200909
7.702878350000001,13.617278360175929,12.604034288200909
7.720209916666667,13.010299956639813,12.583801674749704
7.737637533333333,15.185139398778876,12.656296322821005
7.75494635,13.617278360175929,12.683954401175926
7.7724000166666665,13.617278360175929,12.690389452907722
7.789827883333333,13.617278360175929,12.734149091120829
7.807062383333333,13.80211241711606,12.812176826465285
7.824366966666667,13.222192947339192,12.826665391058981
7.8416966666666665,13.222192947339192,12.885362477410874
7.8591879166666665,13.80211241711606,12.94405956376277
7.876538683333334,13.424226808222064,12.981384150244079
7.893811183333333,13.424226808222064,13.046815698625403
7.9111588500000005,13.424226808222064,13.092916598014163
7.928514183333333,13.424226808222064,13.130241184495473
7.945873933333333,13.424226808222064,13.176342083884235
7.963111966666667,13.010299956639813,13.250291667089687
7.980474616666667,19.77723605288848,13.499383228393212
7.997684616666667,13.979400086720377,13.563989903731915
8.015083333333333,14.313637641589876,13.659068479892165
8.032411716666667,14.913616938342727,13.754815716951615
8.049665466666665,14.14973347970818,13.81632385914913
8.066942983333332,13.979400086720377,13.872154221580384
8.084287683333333,13.424226808222064,13.901204280153353
8.101614983333333,14.14973347970818,13.954437894442522
8.119007066666667,13.979400086720377,13.914246584040571
8.136300583333334,14.471580313422193,13.924974811831039
8.153643083333334,14.14973347970818,13.942723315815446
8.170954366666667,14.313637641589876,14.001420402167339
8.188229483333334,14.14973347970818,14.0070981819336
8.2054837,14.313637641589876,14.03031015798073
8.222772216666666,13.617278360175929,14.03031015798073
8.240059766666667,14.313637641589876,14.073754747479066
8.257400666666666,14.14973347970818,14.039241216843378
8.274691316666667,13.424226808222064,14.032806165111584
8.29191075,14.313637641589876,14.056018141158715
8.309283533333334,13.979400086720377,14.068088865376863
8.32662095,14.14973347970818,14.079676234129932
8.343873616666666,13.424226808222064,14.086410696159362
8.3613794,14.14973347970818,14.117328713904994
8.378632633333334,13.979400086720377,14.123238302891805
8.395947916666666,14.771212547196624,14.168137827524292
8.4134091,14.313637641589876,14.197784855303217
8.430644416666667,13.979400086720377,14.216290631253163
8.447995033333333,14.14973347970818,14.240474186969363
8.465301533333333,14.313637641589876,14.270121214748292
8.482708116666666,14.62397997898956,14.32391054882662
8.500061050000001,13.617278360175929,14.1185786257362
8.51742625,13.80211241711606,14.112669036749388
8.534771383333332,14.471580313422193,14.117933792477134
8.552087916666666,14.771212547196624,14.11318697943893
8.569449733333332,14.14973347970818,14.113186979438929
8.586821133333332,14.471580313422193,14.129592986995656
8.60407755,14.62397997898956,14.169584759354573
8.621383916666668,13.222192947339192,14.13866674160894
8.6386632,14.14973347970818,14.1443445213752
8.6559212,13.80211241711606,14.122028924831662
8.673375366666667,13.80211241711606,14.110441556078593
8.690618449999999,14.14973347970818,14.104978084015869
8.707876616666665,13.010299956639813,14.066996966580257
8.725170283333334,13.979400086720377,14.055855714751273
8.7424264,14.471580313422193,14.084332446526151
8.759687549999999,14.62397997898956,14.09467719110614
8.776898283333333,14.313637641589876,14.100140663168863
8.7941943,13.80211241711606,14.112736850131995
8.811476183333333,13.80211241711606,14.095686009316202
8.82879735,14.913616938342727,14.126826571036947
8.846114483333334,14.313637641589876,14.132290043099669
8.863340616666667,14.14973347970818,14.156473598815873
8.880637883333332,13.979400086720377,14.150795819049614
8.89806235,13.617278360175929,14.138725094831466
8.915421966666665,13.979400086720377,14.112331346148924
8.932762883333334,13.424226808222064,14.082684318369996
8.950010216666668,13.424226808222064,14.064178542420052
8.967240416666668,13.80211241711606,14.05259117366698
8.984474733333334,18.325089127062363,14.186306223182731
9.001809333333334,13.80211241711606,14.158910637786947
9.019234816666666,13.80211241711606,14.165071773018285
9.036553450000001,14.471580313422193,14.187387369561824
9.0538487,18.06179973983887,14.307061350442378
9.071186683333334,14.313637641589876,14.29180885358882
9.088607483333334,13.80211241711606,14.28022148483575
9.105852683333334,13.010299956639813,14.23151213960967
9.12335135,13.010299956639813,14.177722805531346
9.140750266666666,12.787536009528289,14.16323424093765
9.157986233333332,13.617278360175929,14.145485736953242
9.175362716666665,13.617278360175929,14.139324601721905
9.192810566666667,13.979400086720377,14.145234190708715
9.210160766666666,14.14973347970818,14.145234190708715
9.227472983333334,13.222192947339192,14.152297290398694
9.244778183333333,13.424226808222064,14.133791514448749
9.26205335,13.617278360175929,14.105314782673872
9.279405016666667,13.80211241711606,14.077919197278089
9.296816866666667,12.55272505103306,14.019222110926195
9.314295583333335,12.30448921378274,13.96930133748175
9.331572666666666,11.760912590556812,13.90126134326311
9.348858783333332,12.787536009528289,13.830391978969296
9.36625555,12.041199826559248,13.754644051801609
9.3835779,12.787536009528289,13.709237469462277
9.4008287,12.787536009528289,13.66950866688921
9.41809065,12.30448921378274,13.625749028676102
9.435316966666667,12.55272505103306,13.578193194153192
9.452718266666666,12.041199826559248,13.532092294764432
9.470089833333333,12.787536009528289,13.510869268141306
9.487486333333333,12.041199826559248,13.452172181789413
9.504713633333333,12.041199826559248,13.242709205105974
9.522055033333334,12.30448921378274,13.192788431661532
9.539517916666666,11.760912590556812,13.12474843744289
9.556757783333333,12.55272505103306,13.060786595363252
9.574126966666666,11.46128035678238,12.840769282594701
9.5915401,13.617278360175929,12.81755730654757
9.608892983333334,11.760912590556812,12.749517312328928
9.626231866666666,10.41392685158225,12.662971542160342
9.6435468,12.787536009528289,12.655546077256625
9.660932066666668,13.424226808222064,12.676769103879751
9.678310816666668,12.787536009528289,12.64911102552483
9.69550385,12.55272505103306,12.613625915220068
9.712852166666666,19.084850188786497,12.783807585288939
9.730373850000001,12.30448921378274,12.722299443091424
9.747681266666666,13.617278360175929,12.73546895685265
9.764983783333333,13.80211241711606,12.748065143815783
9.782222966666666,13.424226808222064,12.741630092083987
9.799549783333333,12.55272505103306,12.699983846547887
9.816841516666667,13.979400086720377,12.747539681070798
9.834215316666667,13.617278360175929,12.791299319283903
9.8516304,14.313637641589876,12.876390154318338
9.868903533333334,13.617278360175929,12.90404823267326
9.886245783333333,13.80211241711606,12.962745319025153
9.903504166666666,13.979400086720377,13.002474121598224
9.920938966666666,13.979400086720377,13.042202924171294
9.9381838,12.55272505103306,13.050477452079637
9.955664216666666,13.222192947339192,13.072793048623174
9.972923,13.979400086720377,13.13739972396188
9.990278783333334,12.041199826559248,13.112521851196245
10.0075237,11.760912590556812,13.103178943329498
10.02473515,13.222192947339192,13.142545380688828
10.041982383333334,12.55272505103306,13.150819908597173
10.059218266666667,11.760912590556812,13.150819908597173
10.076497066666667,12.55272505103306,13.150819908597173
10.09393835,12.30448921378274,13.178926870497184
10.111167666666667,12.30448921378274,13.13516723228408
10.128482866666667,12.787536009528289,13.16938801291646
10.145856033333333,12.787536009528289,13.24850831818133
10.16315545,11.46128035678238,13.20429979642313
10.180538683333333,12.30448921378274,13.166975209941821
10.197847483333334,12.55272505103306,13.159148177991979
10.215301649999999,13.010299956639813,13.174400674845538
10.232682933333333,12.787536009528289,12.964490202203596
10.249994,12.55272505103306,12.97276473011194
10.267289133333332,12.041199826559248,12.920228778991383
10.28459075,13.617278360175929,12.914067643760045
10.301858516666666,12.55272505103306,12.88501758518708
10.319201466666668,13.222192947339192,12.907333181730618
10.336513216666667,11.760912590556812,12.833383598525165
10.353827283333334,12.30448921378274,12.78962396031206
10.371061633333333,12.787536009528289,12.738753905910007
10.388327783333333,12.30448921378274,12.6949942676969
10.4056528,12.787536009528289,12.66117505411064
10.4230348,12.041199826559248,12.596568378771936
10.440506283333333,14.14973347970818,12.602246158538199
10.458036883333333,13.424226808222064,12.631296217111164
10.475347150000001,13.424226808222064,12.638030679140593
10.492611649999999,13.424226808222064,12.61952490319065
10.510048133333333,13.424226808222064,12.66562580257941
10.527386766666666,13.80211241711606,12.733665796798052
10.5446427,14.471580313422193,12.775312042334152
10.562011016666666,13.010299956639813,12.79056453918771
10.5792666,13.424226808222064,12.846008346443218
10.596594916666668,14.14973347970818,12.899241960732388
10.613888300000001,13.617278360175929,12.943001598945495
10.631327449999999,13.617278360175929,12.9867612371586
10.648568933333333,13.424226808222064,13.00798426378173
10.665907800000001,13.010299956639813,13.015409728685446
10.683146683333332,13.617278360175929,13.087276328798565
10.700436366666667,12.55272505103306,13.09555085670691
10.7175886,13.222192947339192,13.117866453250446
10.734823299999999,13.010299956639813,13.117866453250446
10.752066033333334,13.617278360175929,13.145524531605366
10.769450016666667,13.617278360175929,13.18100964191013
10.7868929,12.787536009528289,13.205887514675764
10.804137366666668,13.010299956639813,13.18565490122456
10.821406883333333,13.424226808222064,13.214704959797528
10.838734133333332,13.80211241711606,13.23403560879009
10.85596265,13.80211241711606,13.302075603008733
10.873229033333333,13.617278360175929,13.345835241221838
10.890522066666668,13.617278360175929,13.37349331957676
10.9078112,13.424226808222064,13.41081790605807
10.92506005,13.80211241711606,13.44463711964433
10.942534683333333,13.80211241711606,13.503334205996223
10.960011883333333,13.80211241711606,13.49174683724315
10.977464716666667,13.222192947339192,13.485012375213723
10.9947199,13.979400086720377,13.503518151163666
11.0120439,13.617278360175929,13.509953202895462
11.0294015,13.80211241711606,13.522549389858595
11.046820366666667,13.617278360175929,13.516388254627257
11.0641083,13.424226808222064,13.481476471120585
11.081339216666667,14.313637641589876,13.52492106061892
11.098680016666666,13.424226808222064,13.52492106061892
11.115919700000001,13.424226808222064,13.500737504902718
11.133311333333333,13.617278360175929,13.50073750490272
11.150635866666667,14.14973347970818,13.518486008887127
11.167908299999999,13.617278360175929,13.52492106061892
11.185130016666667,14.471580313422193,13.573630405845
11.202368433333334,13.424226808222064,13.567195354113204
11.21981525,13.617278360175929,13.602680464417967
11.237122383333334,13.617278360175929,13.615849978179192
11.2544134,13.424226808222064,13.6296475398986
11.271656316666668,14.14973347970818,13.64739604388301
11.28891975,13.424226808222064,13.640960992151212
11.306331216666667,13.222192947339192,13.65544955674491
11.323625316666666,13.979400086720377,13.687752894414263
11.340848716666667,13.617278360175929,13.694187946146057
11.358114816666667,13.979400086720377,13.700097535132867
11.375434583333334,14.471580313422193,13.722413131676406
11.39269565,14.14973347970818,13.740161635660815
11.4100151,14.471580313422193,13.76863836743569
11.427276449999999,13.222192947339192,13.76190390540626
11.444754266666667,14.471580313422193,13.784219501949798
11.462015516666666,14.313637641589876,13.801270342765593
11.47929965,13.424226808222064,13.78867415580246
11.496681516666666,13.979400086720377,13.813914393781833
11.513932666666667,13.424226808222064,13.795408617831889
11.53125265,14.62397997898956,13.828965338459009
11.54855745,13.979400086720377,13.834874927445819
11.56585245,13.617278360175929,13.834874927445819
11.583289216666666,13.424226808222064,13.834874927445819
11.600538033333333,13.424226808222064,13.805227899666894
11.617899633333334,13.222192947339192,13.798493437637465
11.635356133333334,14.14973347970818,13.822676993353667
11.652688266666667,14.14973347970818,13.840425497338076
11.670074733333333,14.14973347970818,13.840425497338076
11.68742255,13.80211241711606,13.846586632569414
11.704697233333333,14.62397997898956,13.851666621421659
11.721986916666667,14.14973347970818,13.875850177137863
11.739196116666667,14.771212547196624,13.914314650038554
11.75647705,14.14973347970818,13.932063154022961
11.7737241,14.62397997898956,13.972054926381878
11.790998816666667,13.617278360175929,13.95430642239747
11.808338416666667,13.979400086720377,13.972812198347414
11.825558916666667,14.313637641589876,14.00919368815577
11.8428448,13.424226808222064,13.990687912205827
11.860103316666665,13.979400086720377,14.002758636423975
11.877377966666668,14.14973347970818,14.008436416190234
11.89471805,13.979400086720377,13.992030408633505
11.912010883333332,13.424226808222064,13.967846852917301
11.9294041,13.617278360175929,13.939370121142426
11.946757533333333,14.313637641589876,13.975751610950784
11.964150066666667,14.471580313422193,13.975751610950786
11.981403233333333,14.771212547196624,13.991004107804343
11.998884166666667,14.913616938342727,14.04065044547503
12.016308416666668,14.913616938342727,14.071791007195776
12.033551,14.62397997898956,14.111782779554693
12.050888516666667,12.55272505103306,14.04274094862281
12.06831495,12.041199826559248,13.978134273284105
12.085666083333333,12.55272505103306,13.942649162979341
12.102989583333335,12.55272505103306,13.913599104406376
12.120362883333334,12.041199826559248,13.867498205017615
12.137756666666666,14.771212547196624,13.919132191679529
12.155254016666667,13.80211241711606,13.907544822926459
12.1725851,13.222192947339192,13.876626805180825
12.190075033333333,13.424226808222064,13.852443249464622
12.207250383333333,14.771212547196624,13.884746587133975
12.224450983333332,13.010299956639813,13.83095725305565
12.2418868,13.010299956639813,13.792976135620039
12.259172416666667,13.424226808222064,13.748076610987551
12.276424083333334,13.222192947339192,13.717158593241919
12.2936795,13.979400086720377,13.695672596832944
12.310973749999999,14.313637641589876,13.718884572880077
12.328548766666668,12.787536009528289,13.679155770307007
12.3458883,12.30448921378274,13.61218415604677
12.363351733333333,12.787536009528289,13.590961129423643
12.380698433333333,12.55272505103306,13.543405294900733
12.398026066666667,13.222192947339192,13.5124872771551
12.415346,12.30448921378274,13.456656914723846
12.43260015,12.55272505103306,13.427606856150879
12.44991775,13.222192947339192,13.414437342389654
12.467196183333334,10.79181246047625,13.297043169685868
12.48452755,12.787536009528289,13.24090835955607
12.501774533333334,12.55272505103306,13.166958776350617
12.519109933333334,13.010299956639813,13.10351487696052
12.536556466666667,13.222192947339192,13.047134077260402
12.553892316666666,12.55272505103306,12.978092246328519
12.571263649999999,12.55272505103306,12.978092246328519
12.588548583333333,13.010299956639813,13.010395583997871
12.60594975,13.617278360175929,13.045880694302635
12.623250716666666,12.55272505103306,13.045880694302635
12.640663499999999,12.787536009528289,13.07075856706827
12.658035783333334,12.041199826559248,12.979758143047023
12.675372933333334,14.771212547196624,13.012061480716374
12.692677566666667,13.010299956639813,13.004998381026395
12.709990183333334,12.041199826559248,12.958897481637633
12.72729075,11.760912590556812,12.85855414974964
12.744608099999999,11.760912590556812,12.81690790421354
12.761878916666666,13.222192947339192,12.823971003903521
12.779370416666666,13.80211241711606,12.836567190866653
12.796628433333332,13.979400086720377,12.861807428846028
12.813888833333333,13.222192947339192,12.836567190866655
12.831115016666667,14.14973347970818,12.831103718803933
12.848485216666667,14.313637641589876,12.881973773205983
12.865877366666666,14.14973347970818,12.943481915403499
12.883159433333333,13.80211241711606,12.977301128989758
12.900483783333334,13.010299956639813,12.992553625843318
12.917796166666667,13.010299956639813,12.985490526153336
12.935098966666667,13.424226808222064,13.022815112634648
12.952336116666666,13.617278360175929,13.05830022293941
12.969748683333334,14.14973347970818,13.08921824068504
12.98708265,13.80211241711606,13.189561572573037
13.004480066666668,13.010299956639813,13.196987037476754
13.0217935,13.424226808222064,13.226037096049719
13.03918665,13.424226808222064,13.23983465776913
13.056475483333333,13.617278360175929,13.253004171530355
13.0738742,13.222192947339192,13.275319768073892
13.091202650000001,13.424226808222064,13.304369826646857
13.10845915,13.424226808222064,13.318167388366268
13.125778383333333,13.222192947339192,13.304997874605043
13.14308785,13.424226808222064,13.334047933178008
13.160527966666667,13.010299956639813,13.341473398081725
13.177801633333333,13.617278360175929,13.394009349202284
13.19513435,13.80211241711606,13.361706011532931
13.212357533333334,14.62397997898956,13.415495345611255
13.22959105,12.30448921378274,13.424271658518705
13.247013783333333,13.010299956639813,13.465917904054805
13.264326066666666,14.913616938342727,13.571008048981003
13.281612166666667,15.7978359661681,13.656862816275298
13.298878666666667,13.80211241711606,13.6568628162753
13.316166033333333,14.14973347970818,13.662540596041561
13.333448983333334,12.55272505103306,13.640224999498022
13.350745683333335,15.05149978319906,13.67028387628105
13.368056083333332,13.80211241711606,13.653233035465258
13.385346,13.979400086720377,13.647555255698997
13.402712883333333,13.617278360175929,13.641394120467659
13.419993083333333,14.471580313422193,13.690103465693738
13.437406983333334,13.979400086720377,13.722406803363091
13.45465005,12.041199826559248,13.676305903974331
13.471956233333334,14.471580313422193,13.704782635749206
13.489254383333334,13.010299956639813,13.666801518313594
13.506511983333333,13.010299956639813,13.640407769631052
13.523698033333334,13.979400086720377,13.672711107300405
13.54093385,13.617278360175929,13.6791461590322
13.558154266666666,13.80211241711606,13.691742345995332
13.575384566666665,14.14973347970818,13.70949084997974
13.592804116666667,13.617278360175929,13.722660363740966
13.610247533333334,13.979400086720377,13.74116613969091
13.627464083333333,13.617278360175929,13.747601191422705
13.644803933333332,14.471580313422193,13.789247436958805
13.662180733333335,14.14973347970818,13.813430992675007
13.6795266,13.80211241711606,13.83982474135755
13.696854083333333,13.424226808222064,13.833389689625756
13.71420545,13.010299956639813,13.806995940943214
13.73138655,13.424226808222064,13.767004168584297
13.74876835,13.424226808222064,13.804328755065606
13.766100349999999,13.222192947339192,13.811391854755586
13.783574533333333,13.617278360175929,13.768180568816692
13.800888866666666,13.979400086720377,13.707566039501767
13.818135416666667,13.617278360175929,13.70140490427043
13.835461383333334,13.617278360175929,13.683656400286022
13.85274405,13.80211241711606,13.725302645822122
13.870179483333335,13.424226808222064,13.67106021332289
13.887463,14.313637641589876,13.688111054138684
13.904787983333334,13.617278360175929,13.676040329920536
13.922067483333333,13.979400086720377,13.688111054138684
13.939357116666667,14.14973347970818,13.677382826348216
13.956730983333333,13.979400086720377,13.677382826348216
13.97398965,14.471580313422193,13.758395509243648
13.991274116666666,13.222192947339192,13.716749263707548
14.008524616666667,13.617278360175929,13.736981877158751
14.025818466666667,13.010299956639813,13.736981877158751
14.043109216666666,13.979400086720377,13.736981877158751
14.060356500000001,13.979400086720377,13.7490526013769
14.077875016666667,13.80211241711606,13.7490526013769
14.095219799999999,13.617278360175929,13.731304097392492
14.112546266666667,13.222192947339192,13.718134583631267
14.129877933333335,13.80211241711606,13.712224994644457
14.14724055,13.979400086720377,13.724295718862605
14.164542433333335,13.80211241711606,13.701980122319068
14.18199455,13.222192947339192,13.671062104573434
14.199337649999999,13.80211241711606,13.671062104573434
14.216709516666667,13.979400086720377,13.689567880523377
14.233913366666666,13.010299956639813,13.689567880523377
14.251376749999999,19.9563519459755,13.90730538511516
14.268628549999999,14.14973347970818,13.931488940831365
14.286260816666667,15.185139398778876,13.996920489212687
14.303589533333334,14.913616938342727,14.04013177515158
14.320908116666667,14.14973347970818,14.04580955491784
14.338298716666666,14.14973347970818,14.063558058902249
14.35553765,13.617278360175929,14.063558058902249
14.372899983333333,13.010299956639813,14.037164310219707
14.3901567,14.14973347970818,14.06134786593591
14.407427,13.010299956639813,14.017903276437574
14.424737133333334,14.313637641589876,14.041115252484705
14.44198985,14.313637641589876,14.052256504313688
14.45930295,14.62397997898956,14.068064720956402
14.47663905,13.979400086720377,14.068064720956402
14.493977733333333,13.617278360175929,14.039587989181525
14.511253316666666,14.313637641589876,14.075969478989883
14.528530366666667,12.787536009528289,14.048311400634962
14.545894033333333,14.14973347970818,14.086292518070573
14.563141983333333,12.55272505103306,14.038736683547663
14.580385283333333,13.424226808222064,14.02023090759772
14.597743750000001,13.979400086720377,14.02614049658453
14.615068033333333,14.471580313422193,14.054617228359406
14.632372483333334,13.80211241711606,14.073947877351968
14.649585283333332,14.62397997898956,14.101343462747753
14.666843583333334,14.471580313422193,14.11774947030448
14.684277166666668,13.424226808222064,14.105153283341345
14.701536383333332,13.80211241711606,14.124483932333908
14.718840266666666,13.010299956639813,14.098090183651367
14.736062466666668,13.222192947339192,14.072849945671994
14.753439916666668,14.14973347970818,14.110831063107605
14.770825183333333,14.771212547196624,13.937993083148308
14.78812915,14.913616938342727,13.963455865102793
14.805420416666667,14.14973347970818,13.928942334467104
14.822921433333333,13.222192947339192,13.872561534766987
14.840186883333333,12.787536009528289,13.827154952427657
14.857570683333334,14.14973347970818,13.827154952427657
14.874778899999999,14.771212547196624,13.865619425328346
14.892085683333333,13.010299956639813,13.865619425328346
14.909357766666666,15.185139398778876,13.900132955964038
14.9268416,13.617278360175929,13.920365569415242
14.944212433333332,15.910646070264992,13.973599183704412
14.96146045,14.313637641589876,13.973599183704412
14.978821283333334,13.222192947339192,13.926872949316067
14.996084133333333,13.617278360175929,13.914802225097919
15.01334965,12.55272505103306,13.879317114793157
15.03063575,13.010299956639813,13.835872525294821
15.047891433333332,11.46128035678238,13.791664003536622
15.065221016666667,12.787536009528289,13.746257421197294
15.0825176,15.05149978319906,13.829549912269492
15.099872133333333,14.62397997898956,13.86954168462841
15.1172505,13.80211241711606,13.8636320956416
15.1345548,13.222192947339192,13.821985850105499
15.151861333333333,13.617278360175929,13.815824714874163
15.169110499999999,13.80211241711606,13.788429129478377
15.18640505,14.62397997898956,13.793509118330624
15.20376815,18.86490725172482,13.974865133114047
15.22099465,14.14973347970818,13.986452501867118
15.238211900000001,14.14973347970818,14.02443361930273
15.255812016666665,14.62397997898956,14.071159853691078
15.2732176,14.14973347970818,14.071159853691078
15.290665950000001,14.313637641589876,14.055907356837519
15.3079657,14.14973347970818,14.030444574883035
15.325209316666667,13.979400086720377,14.024766795116774
15.342516633333334,14.14973347970818,14.055684812862406
15.359846133333333,14.313637641589876,14.10655486726446
15.3772998,14.771212547196624,14.127270836180742
15.394616500000001,13.80211241711606,14.094967498511389
15.411914016666666,14.471580313422193,14.143676843737468
15.4292562,13.617278360175929,14.091414809117369
15.44655595,14.471580313422193,14.119891540892244
15.463917466666667,15.05149978319906,14.09125333132338
15.48115335,14.62397997898956,14.10159807590337
15.498501433333333,14.14973347970818,14.132516093649002
15.515954216666668,14.14973347970818,14.150264597633411
15.533257616666667,14.471580313422193,14.21422643971305
15.550752933333333,14.14973347970818,14.252207557148662
15.568056483333333,14.62397997898956,14.357630877888901
15.585374383333335,14.313637641589876,14.408500932290954
15.602634716666667,15.05149978319906,14.408500932290956
15.620040916666666,14.313637641589876,14.398156187710963
15.63732725,30.74084689028244,14.962780670149842
15.654704650000001,14.62397997898956,15.00950690453819
15.67227535,15.185139398778876,15.061768939158288
15.6896626,11.46128035678238,14.98374120381383
15.707012233333334,14.913616938342727,14.993395769125604
15.724316333333332,14.771212547196624,14.856939278974664
15.741514783333335,14.62397997898956,14.872747495617377
15.7587957,14.913616938342727,14.89821027757186
15.776138966666668,13.222192947339192,14.851484043183515
15.7934249,14.471580313422193,14.862212270973982
15.810712366666667,14.471580313422193,14.867477026701726
15.8279929,14.14973347970818,14.867477026701726
15.8453373,14.913616938342727,14.898617588422471
15.862592233333334,14.14973347970818,14.898617588422471
15.879891916666667,14.62397997898956,14.90896233300246
15.89761255,14.14973347970818,14.888246364086179
15.914996550000001,14.62397997898956,14.915641949481962
15.932288033333332,18.06179973983887,15.035315930362518
15.949542833333334,14.471580313422193,15.063792662137395
15.9669494,14.771212547196624,15.07378040326321
15.984278833333333,14.313637641589876,15.049184998542904
16.00155155,14.471580313422193,15.044105009690659
16.018961683333334,14.771212547196624,15.06482097860694
16.036262150000002,14.62397997898956,15.080629195249653
16.05359878333333,15.314789170422552,15.108736157149663
16.070816283333333,14.913616938342727,15.134198939104149
16.0881081,14.771212547196624,15.139106691377718
16.105310633333332,15.185139398778876,15.168156749950684
16.12261566666667,14.771212547196624,15.158813842083935
16.13987445,14.471580313422193,15.16407859781168
16.157098033333334,14.913616938342727,14.636504266080356
16.1743901,15.05149978319906,14.650754926220673
16.19164635,15.05149978319906,14.646300272368013
16.208904116666666,14.913616938342727,14.761378158420024
16.226160683333333,15.05149978319906,14.765974253248569
16.243438316666666,14.471580313422193,14.755986512122753
16.26073835,14.313637641589876,14.745641767542764
16.278044400000002,13.979400086720377,14.71450120582202
16.295445466666667,14.62397997898956,14.761227440210366
16.312710283333335,15.68201724066995,14.80157533778529
16.329920066666666,15.185139398778876,14.825360640630514
16.347254783333334,14.771212547196624,14.846076609546795
16.3645371,14.14973347970818,14.82061382759231
16.382007383333335,13.979400086720377,14.81493604782605
16.399375516666666,14.913616938342727,14.824590613137822
16.416640683333334,15.910646070264992,14.883287699489717
16.4341236,15.68201724066995,14.918555608212396
16.4515848,15.563025007672874,14.835263117140196
16.468981333333332,15.7978359661681,14.87947163889839
16.4864632,15.185139398778876,14.8932692006178
16.503729383333333,14.62397997898956,14.903613945197788
16.521255283333332,15.910646070264992,14.951582803759216
16.538465533333333,15.05149978319906,14.960925711625965
16.555713683333334,16.020599913279625,15.007479709435634
16.572965200000002,15.05149978319906,14.998703396528184
16.590257083333334,15.05149978319906,15.003299491356728
16.607514616666666,15.185139398778876,15.017097053076135
16.624918333333333,14.771212547196624,15.003299491356728
16.64230703333333,15.440680443502757,15.025615087900265
16.65953325,14.62397997898956,15.030695076752512
16.676889266666667,14.771212547196624,15.025948263714307
16.694165583333334,15.314789170422552,15.034724576621757
16.711469683333334,15.05149978319906,15.034724576621757
16.72883415,11.760912590556812,14.92963443169556
16.746109116666666,13.424226808222064,14.875391999196326
16.76344675,12.787536009528289,14.81925718906653
16.780745500000002,13.80211241711606,14.802206348250737
16.7980566,15.910646070264992,14.86658121436889
16.81543605,12.041199826559248,14.780488542621214
16.832728416666665,12.30448921378274,14.667904275058307
16.849968116666666,11.760912590556812,14.553763381450903
16.867577666666666,12.787536009528289,14.487640830195293
16.884900016666666,13.222192947339192,14.45672281244966
16.902178866666667,26.866362692622936,14.886288232646413
16.919538683333332,12.55272505103306,14.807591836402757
16.93688291666667,13.617278360175929,14.731146246066453
16.954163949999998,13.010299956639813,14.642089003265449
16.97142325,14.62397997898956,14.61078750230934
16.988683533333333,15.185139398778876,14.590364283396365
17.00594975,15.563025007672874,14.602960470359498
17.0232083,14.471580313422193,14.597880481507252
17.040532066666668,15.563025007672874,14.586293112754182
17.057819466666665,13.617278360175929,14.538485731986745
17.075089216666665,14.62397997898956,14.491931734177076
17.092385933333333,13.979400086720377,14.456195077627786
17.10965645,15.7978359661681,14.48107295039342
17.126936133333334,14.62397997898956,14.462367636400444
17.144255833333332,15.68201724066995,14.492727792849555
17.161692666666667,16.020599913279625,14.512058441842118
17.179098783333334,15.910646070264992,14.554947311551299
17.196348183333335,15.7978359661681,14.589168092183682
17.213623366666663,16.62757831681574,14.632927730396789
17.230953616666667,15.68201724066995,14.653944978979151
17.24825345,16.020599913279625,14.795934556403244
17.265511566666664,15.7978359661681,14.875054861668112
17.282905966666664,16.020599913279625,14.982823658459823
17.300216666666664,15.440680443502757,15.037442592672711
17.317591133333334,15.910646070264992,15.037442592672711
17.33485925,15.7978359661681,15.16266379732634
17.352078300000002,16.434526764861875,15.300331715695645
17.369305683333334,14.62397997898956,15.395767295310069
17.38663761666667,15.314789170422552,15.480009067339877
17.403882766666666,16.127838567197355,15.576863921335152
17.421184966666665,15.68201724066995,15.204052406270051
17.438668366666665,15.910646070264992,15.315983106911116
17.45596445,16.901960800285135,15.425472521581423
17.473413233333336,16.020599913279625,15.525815853469416
17.490672883333332,15.7978359661681,15.564944386375368
17.507889066666667,15.7978359661681,15.585367605288344
17.5253184,14.471580313422193,15.548986115479986
17.542580100000002,15.563025007672874,15.585367605288344
17.559872700000003,15.05149978319906,15.568316764472549
17.577240166666666,15.440680443502757,15.629096833916776
17.594528,15.185139398778876,15.647802147909752
17.611823066666666,14.913616938342727,15.678942709630498
17.629159816666668,15.314789170422552,15.662841149772312
17.646514266666667,14.913616938342727,15.672495715084086
17.6638491,15.314789170422552,15.660254779409172
17.681120583333332,15.68201724066995,15.648968690322183
17.69858165,15.440680443502757,15.633303169430109
17.715820183333335,15.440680443502757,15.621397985341265
17.733092399999997,27.671558660821805,15.989530663474799
17.750587266666667,15.05149978319906,15.968513414892438
17.76778691666667,15.68201724066995,15.957227325805446
17.785093816666667,14.771212547196624,15.923006545173065
17.8024403,15.440680443502757,15.903675896180504
17.819663416666668,15.7978359661681,15.915581080269346
17.8369121,15.563025007672874,15.903993711516277
17.854287433333333,16.127838567197355,15.914993798217251
17.871543566666666,15.7978359661681,15.893770771594125
17.88899485,14.62397997898956,15.893770771594125
17.90633131666667,13.80211241711606,15.843348213150575
17.923636866666666,13.617278360175929,15.759662872916527
17.940976883333335,14.62397997898956,15.72439496419385
17.958343116666665,14.771212547196624,15.686413846758235
17.975854833333337,14.313637641589876,15.60013640813506
17.993174833333335,14.913616938342727,15.563236975637164
18.010534733333333,14.14973347970818,15.508300226088501
18.027857116666667,14.62397997898956,15.469171693182549
18.04531075,15.185139398778876,15.492956996027772
18.062621016666665,16.334684555795867,15.518678980965205
18.07991893333333,15.440680443502757,15.531651669641995
18.097160566666666,15.185139398778876,15.523133634817865
18.11455265,15.05149978319906,15.518678980965205
18.132010533333336,15.910646070264992,15.551913285362614
18.14929461666667,17.403626894942438,15.621541209513278
18.166546683333333,15.314789170422552,15.634913617249271
18.183928666666667,15.7978359661681,15.651015177107457
18.201155983333333,16.020599913279625,15.662301266194445
18.218510033333335,14.471580313422193,15.629997928525093
18.235777199999998,16.334684555795867,15.65979806560153
18.253079800000002,16.434526764861875,15.285230335736198
18.270338316666667,15.440680443502757,15.298203024412988
18.287639950000003,14.62397997898956,15.26293511569031
18.304870333333334,13.80211241711606,15.230631778020957
18.322134466666668,13.979400086720377,15.18192243279488
18.339403866666665,13.222192947339192,15.096067665500582
18.356801150000003,12.30448921378274,14.987449805704244
18.374114666666667,12.787536009528289,14.876106387115273
18.39164225,14.913616938342727,14.846632419521095
18.408913516666665,14.471580313422193,14.84155243066885
18.4263139,14.771212547196624,14.873855768338201
18.443565233333334,13.617278360175929,14.873855768338201
18.4608118,14.62397997898956,14.873855768338201
18.478095333333332,15.05149978319906,14.88319867620495
18.495543366666666,13.979400086720377,14.872057424375969
18.51275555,14.14973347970818,14.846594642421483
18.530022466666665,13.617278360175929,14.828846138437074
18.547305950000002,13.979400086720377,14.8073601420281
18.5646274,18.86490725172482,14.93001907045963
18.58189475,12.041199826559248,14.78690291281841
18.599140533333333,12.787536009528289,14.698464765019262
18.6164733,12.55272505103306,14.610717620094402
18.633786166666667,12.787536009528289,14.535252160972043
18.6512341,13.979400086720377,14.470877294853889
18.668553850000002,14.471580313422193,14.373142408803213
18.685917633333336,14.313637641589876,14.339770691175458
18.703200183333333,13.80211241711606,14.273246572873722
18.720480249999998,13.80211241711606,14.199296989668271
18.73785105,14.771212547196624,14.209284730794085
18.755123316666666,13.617278360175929,14.11870452427342
18.774098533333333,13.222192947339192,14.011626730355998
18.79150136666667,13.979400086720377,13.96291738512992
18.8087848,13.010299956639813,13.909128051051592
18.826142883333333,13.979400086720377,13.915037640038404
18.843425016666668,13.80211241711606,13.909128051051592
18.86088726666667,12.787536009528289,13.894639486457896
18.878158883333334,14.471580313422193,13.966875856445878
18.895440416666666,14.313637641589876,14.017745910847932
18.9129063,14.14973347970818,13.992283128893446
18.930502533333332,13.979400086720377,13.975877121336719
18.947766249999997,15.05149978319906,13.985220029203468
18.9649976,14.771212547196624,14.023684502104157
18.982377633333332,14.913616938342727,14.033339067415929
18.999636333333335,14.62397997898956,14.019088407275612
19.016893200000002,14.62397997898956,14.040574403684586
19.03415765,15.185139398778876,14.075087934320274
19.051474966666667,14.471580313422193,14.10356466609515
19.068774666666666,14.913616938342727,14.134705227815894
19.0860796,14.62397997898956,13.993340985391388
19.1033163,14.913616938342727,14.089088222450837
19.12057635,14.471580313422193,14.145223032580633
19.1379489,14.14973347970818,14.198456646869804
19.155329283333334,13.979400086720377,14.238185449442875
19.172653683333333,13.424226808222064,14.21967967349293
19.189990916666666,12.787536009528289,14.163544863363134
19.207496583333334,14.913616938342727,14.183544173254896
19.224888233333335,13.617278360175929,14.177383038023557
19.242112766666665,13.222192947339192,14.158052389030995
19.259363233333332,14.14973347970818,14.137336420114714
19.27887455,14.313637641589876,14.160548396161847
19.296167283333332,13.617278360175929,14.173717909923072
19.313572083333334,14.14973347970818,14.17939568968933
19.3308613,13.617278360175929,14.199628303140535
19.34814065,13.617278360175929,14.187557578922386
19.365526050000003,14.14973347970818,14.199144947675457
19.382819533333336,13.80211241711606,14.232964161261716
19.400129049999997,14.313637641589876,14.227699405533972
19.4174884,14.14973347970818,14.222235933471248
19.4347757,13.80211241711606,14.210648564718179
19.452040866666668,14.14973347970818,14.216326344484438
19.469498583333333,14.471580313422193,14.196995695491875
19.4867795,14.14973347970818,14.176279726575594
19.50405238333333,13.617278360175929,14.1330684406367
19.521362483333334,13.010299956639813,14.079279106558376
19.538716716666666,14.913616938342727,14.088933671870146
19.55608638333333,13.222192947339192,14.023502123488823
19.57341501666667,14.771212547196624,14.033489864614639
19.59092265,13.010299956639813,13.970045965224541
19.60822531666667,13.80211241711606,13.942650379828759
19.625493183333333,13.222192947339192,13.88626958012864
19.6428099,12.55272505103306,13.822307738049004
19.66013333333333,12.787536009528289,13.776901155709673
19.677572416666667,13.979400086720377,13.776901155709673
19.69479116666667,13.80211241711606,13.789497342672806
19.712021149999998,13.222192947339192,13.803985907266503
19.729324233333333,13.80211241711606,13.766935756558947
19.746923516666666,13.80211241711606,13.773096891790287
19.77168085,13.80211241711606,13.792427540782848
19.789005999999997,15.05149978319906,13.822486417565877
19.806254883333335,13.424226808222064,13.79283938978695
19.823614416666665,13.80211241711606,13.799000525018288
19.840920416666666,13.010299956639813,13.761019407582674
19.85825075,12.787536009528289,13.733361329227755
19.87559225,12.55272505103306,13.697876218922993
19.89287938333333,14.14973347970818,13.697876218922993
19.910148383333333,13.80211241711606,13.697876218922993
19.927498383333333,14.14973347970818,13.692412746860269
19.9447985,13.010299956639813,13.654431629424657
19.962045983333333,13.979400086720377,13.660341218411467
19.9793497,13.80211241711606,13.648753849658396
19.996627666666665,13.617278360175929,13.620277117883521
20.013972966666664,13.979400086720377,13.614599338117262
20.0312746,13.424226808222064,13.608164286385465
20.048556,14.771212547196624,13.66686137273736
20.065903416666668,14.313637641589876,13.646862062845598
20.083155383333334,14.62397997898956,13.693588297233942
20.100411266666665,14.14973347970818,13.672872328317661
20.1176853,14.14973347970818,13.710853445753274
20.134974966666668,13.617278360175929,13.704692310521937
20.152218683333334,14.471580313422193,13.746338556058038
20.16947555,17.075701760979364,13.89710444638958
20.186956783333336,14.62397997898956,13.958319245371623
20.204324333333332,14.14973347970818,13.963997025137882
20.2215676,14.313637641589876,13.981047865953677
20.238857666666668,15.7978359661681,14.066902633247972
20.256071233333333,14.313637641589876,14.083953474063767
20.273539366666668,13.979400086720377,14.089863063050577
20.29076815,15.68201724066995,14.15252655716904
20.308088133333335,14.14973347970818,14.122467680386011
20.32542245,14.62397997898956,14.162459452744928
20.342788050000003,14.62397997898956,14.189855038140712
20.360154983333334,14.771212547196624,14.248552124492607
20.37752665,14.62397997898956,14.309766923474648
20.39477456666667,14.471580313422193,14.373728765554285
20.412017916666667,14.771212547196624,14.394444734470566
20.429375816666667,14.771212547196624,14.426748072139919
20.446630483333333,14.913616938342727,14.452210854094403
20.463864100000002,15.185139398778876,14.524705502165705
20.481144200000003,15.314789170422552,14.569218471622444
20.498401216666664,14.771212547196624,14.601521809291796
20.5158917,13.979400086720377,14.613592533509944
20.533204566666665,14.313637641589876,14.624733785338927
20.5504377,13.222192947339192,14.6179993233095
20.567899733333334,13.222192947339192,14.566365336647584
20.585138883333332,14.771212547196624,14.581617833501143
20.6024812,13.617278360175929,14.548061112874022
20.619814533333333,14.471580313422193,14.558789340664491
20.637059716666666,14.771212547196624,14.579505309580771
20.6544421,15.563025007672874,14.644363531164002
20.671687249999998,14.62397997898956,14.649443520016247
20.689018316666665,13.424226808222064,14.527727688257672
20.706317833333333,13.80211241711606,14.500332102861886
20.72356745,13.80211241711606,14.488744734108817
20.74082586666667,13.617278360175929,14.465532758061686
20.758087049999997,14.471580313422193,14.421324236303489
20.775422433333333,13.80211241711606,14.404273395487696
20.792680983333334,14.14973347970818,14.409951175253955
20.80998238333333,12.30448921378274,14.297366907691048
20.827316683333333,13.80211241711606,14.285779538937978
20.844726316666666,13.010299956639813,14.231990204859652
20.861913150000003,13.80211241711606,14.204594619463869
20.879241666666665,13.010299956639813,14.145897533111974
20.896497800000002,12.787536009528289,14.084682734129931
20.913801,12.30448921378274,14.01244636414195
20.931084816666665,12.30448921378274,13.930222253028154
20.948474233333332,13.424226808222064,13.88532272839567
20.965724533333333,13.010299956639813,13.821878829005573
20.983038949999997,13.010299956639813,13.749384180934271
21.000388366666666,13.010299956639813,13.67256787380818
21.017709966666665,13.617278360175929,13.63410340090749
21.035019666666667,12.041199826559248,13.569496725568786
21.05242045,13.222192947339192,13.533115235760429
21.069887966666666,13.222192947339192,13.533115235760429
21.087298133333334,13.424226808222064,13.539849697789858
21.10457455,13.222192947339192,13.488215711127943
21.122033866666666,13.617278360175929,13.488215711127943
21.139407000000002,15.05149978319906,13.507546360120504
21.15664543333333,15.05149978319906,13.516889267987255
21.17398743333333,14.771212547196624,13.490495519304712
21.191477833333334,15.185139398778876,13.509200833297689
21.208731633333333,15.68201724066995,13.584460514379286
21.226114166666665,15.185139398778876,13.630561413768046
21.24342096666667,14.771212547196624,13.662864751437398
21.2609244,13.222192947339192,13.649695237676173
21.27823898333333,13.80211241711606,13.627379641132636
21.295498616666666,13.617278360175929,13.621218505901298
21.312832766666666,14.14973347970818,13.621218505901298
21.330219933333336,13.617278360175929,13.664978144114404
21.3475262,14.313637641589876,13.682028984930197
21.364750599999997,13.617278360175929,13.702261598381401
21.382060416666665,13.80211241711606,13.702261598381401
21.399407383333333,12.55272505103306,13.687009101527844
21.416754633333333,13.80211241711606,13.720828315114103
21.434023783333334,13.010299956639813,13.744355339876005
21.45130695,13.424226808222064,13.781679926357317
21.468579283333334,13.010299956639813,13.767882364637906
21.485873733333335,12.787536009528289,13.760456899734189
21.50318725,13.424226808222064,13.774254461453598
21.52045766666667,12.30448921378274,13.750727436691696
21.537831783333335,13.222192947339192,13.73755792293047
21.55515313333333,12.787536009528289,13.762435795696105
21.572502016666665,12.55272505103306,13.740120199152567
21.589868883333335,14.771212547196624,13.791754185814483
21.607275916666666,15.314789170422552,13.854772931221165
21.62453425,14.313637641589876,13.89115442102952
21.64181165,14.913616938342727,13.934365706968414
21.659033683333334,13.979400086720377,13.898629050419125
21.676362983333334,14.14973347970818,13.868570173636098
21.693629416666667,14.62397997898956,13.863662421362529
21.710868183333332,14.771212547196624,13.849864859643118
21.728123616666668,14.14973347970818,13.798788734277727
21.745385333333335,14.471580313422193,13.775003431432504
21.762686483333333,14.471580313422193,13.765015690306688
21.779926916666668,13.979400086720377,13.790255928286062
21.797356283333333,14.471580313422193,13.812571524829599
21.81484268333333,13.979400086720377,13.824642249047747
21.83213818333333,13.80211241711606,13.813054880294677
21.849539216666667,13.617278360175929,13.813054880294677
21.86687991666667,14.62397997898956,13.823399624874668
21.884039783333332,13.617278360175929,13.823399624874666
21.901226533333332,13.617278360175929,13.817238489643328
21.9184717,13.222192947339192,13.839554086186867
21.9359089,13.424226808222064,13.826957899223734
21.9531235,12.30448921378274,13.803430874461831
21.970393883333333,13.617278360175929,13.809865926193627
21.98779216666667,13.424226808222064,13.823663487913034
22.005060800000003,13.424226808222064,13.844886514536162
22.022336683333332,13.80211241711606,13.857482701499293
22.039577833333333,14.62397997898956,13.934799060339522
22.057090733333332,13.979400086720377,13.960039298318895
22.0743537,13.80211241711606,13.993858511905154
22.091746633333333,14.313637641589876,14.052555598257047
22.1090461,13.80211241711606,14.020252260587695
22.126504733333334,13.80211241711606,13.969829702144146
22.143802933333333,14.471580313422193,13.975094457871892
22.161119483333334,14.313637641589876,13.95509514798013
22.17841556666667,13.80211241711606,13.94918555899332
22.195725516666666,13.979400086720377,13.943507779227057
22.21314455,13.979400086720377,13.922021782818085
22.230421016666664,14.313637641589876,13.906769285964526
22.247724899999998,14.313637641589876,13.91223275802725
22.265030133333333,14.14973347970818,13.901504530236783
22.28236435,14.313637641589876,13.89623977450904
22.299668866666664,13.80211241711606,13.89033018552223
22.316913600000003,14.313637641589876,13.885065429794485
22.334151650000003,13.617278360175929,13.872994705576335
22.351446616666667,13.617278360175929,13.866833570344998
22.368884533333336,13.979400086720377,13.878904294563146
22.386194049999997,14.62397997898956,13.878904294563146
22.40354705,14.313637641589876,13.90211627061028
22.421077966666665,14.471580313422193,13.930593002385155
22.43845171666667,13.424226808222064,13.937327464414581
22.455735766666667,14.14973347970818,13.961511020130786
22.473029766666667,13.80211241711606,14.01143179357523
22.490323049999997,14.771212547196624,14.049896266475919
22.50759586666667,14.313637641589876,14.079543294254847
22.52499848333333,14.62397997898956,14.119535066613762
22.542282516666667,14.913616938342727,14.15658521732132
22.559581666666666,14.913616938342727,14.16623978263309
22.576862133333336,14.913616938342727,14.197380344353835
22.594111566666665,13.979400086720377,14.203289933340645
22.611401466666667,14.62397997898956,14.213634677920634
22.62870578333333,14.14973347970818,14.225222046673707
22.64601935,14.313637641589876,14.2422728874895
22.663448783333333,14.471580313422193,14.2422728874895
22.68071601666667,14.62397997898956,14.25261763206949
22.69808158333333,14.313637641589876,14.269668472885284
22.715362983333332,14.62397997898956,14.291154469294257
22.732657333333336,14.471580313422193,14.307560476850984
22.7501779,14.913616938342727,14.327559786742745
22.767459883333334,14.471580313422193,14.332824542470489
22.784717983333334,14.771212547196624,14.35354051138677
22.802124316666667,13.80211241711606,14.336489670570977
22.819425133333333,14.14973347970818,14.348077039324046
22.836719316666667,14.313637641589876,14.348077039324046
22.854150183333335,14.62397997898956,14.38163375995117
22.871467833333334,13.979400086720377,14.393704484169318
22.888733950000002,14.471580313422193,14.410110491726046
22.906018500000002,14.14973347970818,14.394302275083332
22.923323550000003,14.14973347970818,14.388838803020608
22.94060508333333,13.979400086720377,14.372432795463881
22.95797955,14.313637641589876,14.40207982324281
22.97534315,14.14973347970818,14.40207982324281
22.992702166666668,14.913616938342727,14.439129973950365
23.010047266666668,14.14973347970818,14.418414005034084
23.027351933333332,14.471580313422193,14.423678760761826
23.04462845,15.05149978319906,14.437929420902144
23.061989733333334,14.771212547196624,14.43318260786394
23.07923686666667,14.313637641589876,14.413183297972179
23.096523549999997,14.913616938342727,14.413183297972179
23.113965266666664,13.617278360175929,14.40111257375403
23.131401433333334,14.14973347970818,14.385304357111318
23.14867621666667,14.471580313422193,14.396032584901784
23.166051616666667,14.62397997898956,14.406377329481776
23.18331325,14.313637641589876,14.40111257375403
23.200638033333334,14.14973347970818,14.385304357111318
23.217964933333334,14.14973347970818,14.379840885048594
23.2352386,14.471580313422193,14.374760896196348
23.252538,14.313637641589876,14.369496140468605
23.269788616666666,13.617278360175929,14.326284854529712
23.287273566666666,14.913616938342727,14.34101940869373
23.30455226666667,14.62397997898956,14.336111656420162
23.321897316666664,14.771212547196624,14.368414994089513
23.33917425,14.771212547196624,14.389130963005794
23.356518016666666,14.62397997898956,14.399475707585784
23.373773383333333,13.979400086720377,14.377989711176811
23.391037983333334,14.313637641589876,14.389130963005794
23.40834565,14.471580313422193,14.389130963005792
23.4256504,15.563025007672874,14.436240680604616
23.443154183333334,15.440680443502757,14.479272246064435
23.460585483333332,15.185139398778876,14.519463556466386
23.477971316666665,15.314789170422552,14.552835274094143
23.49530651666667,15.314789170422552,14.591670463784622
23.512641183333336,15.05149978319906,14.596266558613166
23.5300001,13.979400086720377,14.590588778846906
23.547272416666665,13.010299956639813,14.541879433620828
23.564754933333333,14.471580313422193,14.522548784628265
23.582042883333333,14.62397997898956,14.517641032354696
23.599371833333333,14.14973347970818,14.512177560291972
23.616700183333332,14.62397997898956,14.5025229949802
23.634018766666667,14.62397997898956,14.53607971560732
23.65154405,13.617278360175929,14.518331211622913
23.668774833333334,14.471580313422193,14.518331211622913
23.68630945,14.62397997898956,14.518331211622913
23.703549833333334,13.979400086720377,14.507189959793928
23.720865816666667,14.471580313422193,14.517918187584396
23.738138933333335,13.979400086720377,14.512240407818135
23.75549815,14.471580313422193,14.512240407818135
23.772957416666667,14.313637641589876,14.512240407818135
23.790280633333335,14.313637641589876,14.535452383865268
23.807638266666668,15.185139398778876,14.544503132546472
23.82499585,14.14973347970818,14.52869491590376
23.8424182,13.80211241711606,14.496391578234407
23.859832716666666,14.913616938342727,14.50113839127261
23.87725165,13.222192947339192,14.454412156884267
23.894481199999998,13.80211241711606,14.448502567897455
23.911972866666666,13.979400086720377,14.437361316068472
23.929322683333332,13.010299956639813,14.388651970842394
23.9466128,13.424226808222064,14.317358697527366
23.963921866666666,13.010299956639813,14.236346014631936
23.9812151,13.617278360175929,14.184083980011836
23.9984584,13.979400086720377,14.139571010555096
24.015733633333333,13.979400086720377,14.095058041098357
24.033166416666667,13.80211241711606,14.053411795562257
24.0504386,13.979400086720377,14.053411795562257
24.067709133333334,13.222192947339192,14.060474895252236
24.085070350000002,13.617278360175929,14.031998163477361
24.1023807,14.771212547196624,14.03690591575093
24.1196406,14.62397997898956,14.052714132393643
24.136970383333335,14.913616938342727,14.062368697705415
24.154358983333335,15.7978359661681,14.101497230611367
24.171660183333334,15.185139398778876,14.153759265231464
24.189113133333333,14.913616938342727,14.168493819395483
24.206358799999997,14.771212547196624,14.17340157166905
24.22360025,15.05149978319906,14.20913822821834
24.240866,15.440680443502757,14.241441565887692
24.258356733333336,13.80211241711606,14.235531976900882
24.27575158333333,14.313637641589876,14.230267221173138
24.293032016666665,14.14973347970818,14.224803749110414
24.3103609,14.913616938342727,14.244803059002177
24.327690233333332,14.471580313422193,14.221017756156954
24.34504355,14.313637641589876,14.226481228219678
24.362455483333335,14.471580313422193,14.248796824763216
24.379778916666666,15.185139398778876,14.25784757344442
24.39697011666667,14.313637641589876,14.294229063252775
24.41424595,14.313637641589876,14.311279904068572
24.431570033333333,14.62397997898956,14.332765900477543
24.44892528333333,15.440680443502757,14.413778583372975
24.466191666666667,14.62397997898956,14.453770355731889
24.483482733333336,27.788744720027395,14.946385181178142
24.500928933333334,13.979400086720377,14.95845590539629
24.518231833333335,13.424226808222064,14.939950129446347
24.535526100000002,13.617278360175929,14.927879405228198
24.55281593333333,15.563025007672874,14.986576491580092
24.570026199999997,13.979400086720377,14.986576491580092
24.587338416666668,14.62397997898956,15.03330272596844
24.604611766666668,13.617278360175929,15.033302725968438
24.622013366666668,13.617278360175929,14.994838253067748
24.639404449999997,13.80211241711606,14.967442667671966
24.656659716666663,14.313637641589876,14.947443357780203
24.674045483333334,13.979400086720377,14.886828828465278
24.691422199999998,14.771212547196624,14.87303126674587
24.70870113333333,13.222192947339192,14.816650467045754
24.7260743,13.80211241711606,14.784347129376401
24.743355116666667,13.979400086720377,14.748610472827114
24.760724883333335,13.979400086720377,14.699901127601034
24.777982116666667,13.979400086720377,14.705810716587845
24.795318433333332,13.979400086720377,14.694669464758862
24.812549166666667,16.720978579357176,14.780377634747161
24.829811516666666,14.471580313422193,14.765643080583143
24.8470443,14.62397997898956,14.770723069435387
24.86432543333333,13.80211241711606,14.753672228619594
24.88173585,14.313637641589876,14.748407472891849
24.898972383333334,14.14973347970818,14.71389394225616
24.916229066666666,13.80211241711606,14.696843101440367
24.933714016666666,14.313637641589876,14.696843101440367
24.950993466666667,13.424226808222064,14.65685132908145
24.96839245,14.913616938342727,14.639282545576116
24.985718333333335,14.313637641589876,14.628937800996125
25.00302698333333,13.80211241711606,14.162716724232414
25.020374416666666,13.222192947339192,14.13747648625304
25.037782233333335,13.979400086720377,14.155982262202986
25.055042383333333,14.14973347970818,14.173730766187395
25.072366866666666,13.222192947339192,14.09570303084294
25.089654250000002,15.440680443502757,14.144412376069019
25.106937683333335,14.913616938342727,14.154066941380789
25.124225683333336,13.617278360175929,14.15406694138079
25.14157446666667,13.80211241711606,14.160228076612128
25.1589139,14.14973347970818,14.1718154453652
25.176199333333333,13.222192947339192,14.135433955556842
25.1936319,14.471580313422193,14.151839963113568
25.21089595,13.424226808222064,14.106940438481084
25.22832951666667,13.010299956639813,14.099877338791105
25.2455705,13.222192947339192,14.080546689798544
25.262961616666665,13.222192947339192,14.055306451819169
25.280307766666667,13.617278360175929,14.04323572760102
25.297550249999997,13.617278360175929,14.031165003382872
25.314994483333333,13.424226808222064,14.012659227432927
25.332238983333333,13.424226808222064,13.902767501728425
25.349580783333334,13.010299956639813,13.854058156502346
25.366840500000002,13.222192947339192,13.807331922114
25.3842052,12.787536009528289,13.773512708527742
25.401419616666665,12.55272505103306,13.714815622175847
25.418794233333333,11.760912590556812,13.635188259204135
25.43607665,12.55272505103306,13.593542013668035
25.453324283333334,12.041199826559248,13.517794086500347
25.47075381666667,12.55272505103306,13.48874402792738
25.488080533333335,12.55272505103306,13.410047631683726
25.505491133333333,12.041199826559248,13.334299704516038
25.522808283333333,12.55272505103306,13.292653458979938
25.54014165,13.222192947339192,13.292653458979938
25.55749625,13.617278360175929,13.28058273476179
25.57476475,12.787536009528289,13.23517615242246
25.59214915,12.55272505103306,13.212860555878922
25.609397583333337,14.313637641589876,13.175292462481826
25.62663365,13.424226808222064,13.125646124811137
25.643935816666666,13.617278360175929,13.125646124811137
25.661421066666666,14.313637641589876,13.14269696562693
25.678726666666666,13.80211241711606,13.131109596873861
25.695962249999997,13.424226808222064,13.137844058903289
25.71327225,13.010299956639813,13.08913471367721
25.73054438333333,12.787536009528289,13.067911687054083
25.747829766666666,12.041199826559248,13.035608349384733
25.765163616666666,12.787536009528289,13.021119784791034
25.782421583333335,13.424226808222064,13.027854246820464
25.799784633333335,11.760912590556812,12.965975387833161
25.817226,13.979400086720377,12.97804611205131
25.834603216666668,13.010299956639813,12.9642485503319
25.85208545,13.010299956639813,12.950450988612491
25.869381266666668,13.617278360175929,12.970683602063696
25.886643683333332,14.62397997898956,13.01740983645204
25.90391268333333,13.424226808222064,13.038632863075167
25.921298283333332,13.617278360175929,13.07411797337993
25.938595083333333,14.771212547196624,13.174461305267924
25.955922183333332,15.185139398778876,13.262208450192784
25.973283283333334,14.313637641589876,13.337956377360472
25.990557616666667,14.62397997898956,13.406998208292356
26.0077956,13.617278360175929,13.442483318597118
26.025042383333336,14.14973347970818,13.512767773702082
26.042284083333335,13.80211241711606,13.554414019238182
26.059589766666665,14.313637641589876,13.590795509046538
26.07684598333333,14.14973347970818,13.608544013030947
26.0943731,13.80211241711606,13.642363226617205
26.111738749999997,13.424226808222064,13.671413285190171
26.129045816666668,13.010299956639813,13.627968695691836
26.14633355,14.313637641589876,13.657615723470764
26.163720533333333,14.771212547196624,13.696080196371453
26.18107343333333,14.313637641589876,13.696080196371453
26.198419466666667,13.979400086720377,13.701989785358263
26.2156864,14.14973347970818,13.726173341074468
26.232994183333336,13.979400086720377,13.75847667874382
26.250383366666664,12.55272505103306,13.75064964679398
26.267861233333335,12.30448921378274,13.759425959701428
26.2852439,12.787536009528289,13.759425959701428
26.302587183333333,12.55272505103306,13.730375901128461
26.319911833333332,12.55272505103306,13.756769649811002
26.3372156,12.55272505103306,13.709213815288091
26.3545695,12.55272505103306,13.693961318434534
26.371936133333335,13.424226808222064,13.707758880153941
26.389275866666665,14.913616938342727,13.750970166092834
26.40651155,14.471580313422193,13.745890177240591
26.423974316666666,13.617278360175929,13.752325228972387
26.441277300000003,13.979400086720377,13.764395953190535
26.45864375,13.222192947339192,13.712761966528621
26.476048283333334,14.62397997898956,13.694056652535643
26.4934362,15.314789170422552,13.7274283701634
26.510737749999997,15.314789170422552,13.750455343211165
26.528024733333332,14.771212547196624,13.788919816111854
26.545276216666664,14.471580313422193,13.799648043902321
26.56258623333333,13.222192947339192,13.780317394909758
26.579868783333332,13.222192947339192,13.743935905101402
26.597354866666667,14.313637641589876,13.749399377164126
26.61475375,13.424226808222064,13.736803190200993
26.632066733333332,13.80211241711606,13.749399377164128
26.649399366666668,14.14973347970818,13.78738049459974
26.666772266666666,13.424226808222064,13.757733466820811
26.684066816666665,13.80211241711606,13.725430129151459
26.70136031666667,13.80211241711606,13.708379288335665
26.718706983333334,13.979400086720377,13.708379288335665
26.7360906,15.314789170422552,13.747214478026144
26.753367866666668,16.020599913279625,13.815254472244787
26.770646366666664,14.471580313422193,13.879216314324424
26.787933016666667,12.55272505103306,13.887490842232769
26.805258766666668,15.440680443502757,13.975928990031917
26.82252685,14.471580313422193,14.039890832111555
26.839752966666666,15.68201724066995,14.144200571766117
26.856996166666665,14.771212547196624,14.21815015497157
26.874256483333333,15.440680443502757,14.314415334720561
26.891471066666668,15.05149978319906,14.368657767219792
26.908689116666668,16.127838567197355,14.409131821514949
26.925952683333332,16.127838567197355,14.464340429974119
26.943256783333332,14.913616938342727,14.507551715913012
26.960513266666666,13.979400086720377,14.507551715913012
26.977807083333335,14.471580313422193,14.549197961449114
26.9950457,14.771212547196624,14.554105713722683
27.01245135,15.563025007672874,14.562380241631026
27.029757566666667,15.05149978319906,14.553603928723573
27.047116866666666,15.7978359661681,14.587824709355958
27.06449175,15.05149978319906,14.60715535834852
27.08174305,14.913616938342727,14.663536158048638
27.099015666666666,15.440680443502757,14.73748574125409
27.116307016666667,14.62397997898956,14.74783048583408
27.133710916666665,14.771212547196624,14.792730010466563
27.1509602,14.313637641589876,14.809780851282358
27.1682276,14.313637641589876,14.81524432334508
27.18552106666667,13.617278360175929,14.821679375076878
27.202791166666668,12.787536009528289,14.787860161490618
27.22001753333333,13.010299956639813,14.761466412808078
27.237374933333335,13.010299956639813,14.729163075138725
27.25468526666667,15.05149978319906,14.720386762231275
27.27208585,13.80211241711606,14.646437179025822
27.28934685,14.14973347970818,14.635708951235356
27.306701733333334,14.771212547196624,14.709658534440809
27.323959233333333,14.313637641589876,14.672090441043713
27.341215433333332,14.471580313422193,14.672090441043713
27.358506433333332,14.62397997898956,14.636822532321032
27.375771033333333,14.313637641589876,14.621570035467474
27.393178666666664,13.979400086720377,14.572860690241393
27.410586283333334,14.14973347970818,14.542801813458365
27.427814716666667,13.80211241711606,14.465277608455656
27.44515553333333,14.771212547196624,14.420056741122298
27.462420566666665,14.313637641589876,14.400057431230538
27.47989623333333,14.313637641589876,14.41119868305952
27.497167766666667,14.62397997898956,14.416278671911764
27.5144691,13.979400086720377,14.389884923229223
27.5318205,14.62397997898956,14.358583422273112
27.549138833333334,13.80211241711606,14.316937176737014
27.56660935,14.471580313422193,14.272728654978815
27.583881183333332,14.771212547196624,14.263385747112068
27.601252433333332,14.471580313422193,14.248651192948051
27.61852651666667,14.62397997898956,14.221427844130945
27.635841766666665,14.14973347970818,14.205619627488232
27.653098516666667,15.05149978319906,14.21496253535498
27.670470150000003,14.14973347970818,14.209499063292258
27.68788735,14.471580313422193,14.21476381902
27.705207483333332,14.313637641589876,14.237975795067133
27.722511333333333,14.62397997898956,14.299190594049174
27.73975515,14.62397997898956,14.352979928127498
27.7570417,14.62397997898956,14.406769262205822
27.774437716666668,14.471580313422193,14.387438613213261
27.791680166666666,14.913616938342727,14.424488763920817
27.808938583333333,14.771212547196624,14.4452047328371
27.826277433333335,15.314789170422552,14.463323953611297
27.84355276666667,13.80211241711606,14.446273112795502
27.860945150000003,13.010299956639813,14.397563767569425
27.87833945,13.010299956639813,14.343774433491099
27.895600566666666,12.787536009528289,14.292904379089045
27.91283415,13.010299956639813,14.260601041419694
27.929978966666667,13.424226808222064,14.236417485703491
27.949483999999998,13.80211241711606,14.23641748570349
27.966756533333335,13.617278360175929,14.197953012802799
27.98413795,13.010299956639813,14.154508423304463
28.001538666666665,13.424226808222064,14.124861395525537
28.01890331666667,13.010299956639813,14.071072061447213
28.03617935,13.222192947339192,14.04583182346784
28.05349495,13.010299956639813,13.992042489389515
28.0707944,13.424226808222064,13.97944630242638
28.08818493333333,12.55272505103306,13.915484460346743
28.105440983333335,12.55272505103306,13.841534877141292
28.122743449999998,12.55272505103306,13.777573035061653
28.1400519,12.041199826559248,13.691480363313977
28.15730665,12.041199826559248,13.621195908209012
28.174575033333333,12.55272505103306,13.537903417136812
28.192011883333333,12.55272505103306,13.484669802847641
28.209269666666668,11.760912590556812,13.394314212085463
28.22657905,12.041199826559248,13.318566284917775
28.243849483333335,13.010299956639813,13.264776950839451
28.261183033333335,12.787536009528289,13.203562151857406
28.278420649999997,12.041199826559248,13.11746948010973
28.29569121666667,13.80211241711606,13.09515388356619
28.31291881666667,12.787536009528289,13.024284519272378
28.33022736666667,13.424226808222064,12.979384994639892
28.347474966666667,13.222192947339192,12.909631787203779
28.364746516666667,12.30448921378274,12.859711013759334
28.3821148,13.617278360175929,12.879943627210539
28.3994808,11.46128035678238,12.828309640548623
28.416831733333332,11.760912590556812,12.794088859916242
28.434122249999998,12.30448921378274,12.770561835154341
28.45140951666667,11.760912590556812,12.715118027898832
28.4686427,12.55272505103306,12.673471782362732
28.485949016666666,13.222192947339192,12.660302268601507
28.503207233333335,11.760912590556812,12.618656023065407
28.520582783333335,13.222192947339192,12.61192156103598
28.537974666666667,12.30448921378274,12.588394536274075
28.555216700000003,12.787536009528289,12.573905971680379
28.572491616666664,12.041199826559248,12.541602634011026
28.589739683333335,13.222192947339192,12.534868171981598
28.607202966666666,12.55272505103306,12.534868171981598
28.62474255,12.30448921378274,12.526593644073253
28.64213983333333,12.787536009528289,12.534420676023096
28.65942031666667,12.041199826559248,12.534420676023096
28.676771799999997,12.30448921378274,12.543196988930545
28.694090766666665,13.222192947339192,12.565512585474083
28.7113731,12.30448921378274,12.557238057565739
28.728655633333336,12.55272505103306,12.583631806248281
28.74589746666667,12.55272505103306,12.600682647064072
28.76321361666667,12.041199826559248,12.56837930939472
28.7805388,13.010299956639813,12.575804774298438
28.797852766666665,12.041199826559248,12.575804774298438
28.815090883333333,13.222192947339192,12.556474125305877
28.832354083333332,12.55272505103306,12.548647093356037
28.849660333333336,13.617278360175929,12.55508214508783
28.866925133333332,12.55272505103306,12.532766548544293
28.884182516666666,13.424226808222064,12.570091135025605
28.901451016666666,11.760912590556812,12.508212276038302
28.918723183333334,11.760912590556812,12.518200017164116
28.93589035,12.041199826559248,12.527542925030865
28.953162616666667,12.787536009528289,12.543644484889048
28.9706524,12.041199826559248,12.552987392755796
28.988039683333334,12.787536009528289,12.560814424705637
29.005307650000002,12.787536009528289,12.54632586011194
29.022580650000002,12.30448921378274,12.564445080886138
29.039975316666666,13.222192947339192,12.564445080886138
29.057203033333334,11.46128035678238,12.536338118986126
29.074549083333334,13.80211241711606,12.570157332572386
29.091786883333334,13.010299956639813,12.602460670241737
29.1090648,12.30448921378274,12.571870545789857
29.126368066666664,13.010299956639813,12.587123042643414
29.14365068333333,12.787536009528289,12.603224602501598
29.16095925,11.760912590556812,12.569003821869215
29.1782079,13.010299956639813,12.601307159538568
29.19543495,12.30448921378274,12.601307159538568
29.21271331666667,13.010299956639813,12.594244059848588
29.230061483333333,13.424226808222064,12.631568646329898
29.24736911666667,12.787536009528289,12.639395678279739
29.264679100000002,12.55272505103306,12.639395678279742
29.281985883333334,12.787536009528289,12.664273551045376
29.299302766666663,12.55272505103306,12.649021054191818
29.31657691666667,12.787536009528289,12.673898926957452
29.3337972,12.55272505103306,12.651583330413912
29.35113515,12.041199826559248,12.63453248959812
29.368417,13.617278360175929,12.63453248959812
29.385739883333333,13.010299956639813,12.64978498645168
29.402992116666667,12.55272505103306,12.620734927878711
29.420253566666666,13.010299956639813,12.662381173414811
29.437493800000002,13.617278360175929,12.724260032402116
29.45485783333333,11.760912590556812,12.714917124535367
29.4722178,12.55272505103306,12.707090092585528
29.48949993333333,13.010299956639813,12.73939343025488
29.50676845,12.30448921378274,12.723291870396695
29.5241323,13.010299956639813,12.730717335300413
29.541447766666668,12.55272505103306,12.738991863208756
29.558975416666666,13.80211241711606,12.758322512201316
29.576282466666665,13.617278360175929,12.830189112314434
29.593552199999998,12.55272505103306,12.788542866778334
29.610873116666667,26.56098202012832,13.24023226889462
29.628161166666665,12.55272505103306,13.248506796802962
29.64552655,12.55272505103306,13.233254299949404
29.662843133333336,13.010299956639813,13.240679764853123
29.68024266666667,12.041199826559248,13.25002267271987
29.697534666666666,12.041199826559248,13.21771933505052
29.7148701,12.041199826559248,13.20894302214307
29.732229516666667,12.787536009528289,13.20151755723935
29.749544800000002,12.787536009528289,13.180294530616226
29.766883383333333,13.010299956639813,13.187719995519943
29.784239033333332,13.424226808222064,13.216770054092908
29.801542466666668,13.979400086720377,13.256498856665978
29.8188601,13.222192947339192,13.278814453209517
29.83610386666667,14.313637641589876,13.32968450761157
29.853380483333336,12.30448921378274,13.321409979703226
29.870695983333334,13.222192947339192,13.360776417062558
29.888091733333333,13.80211241711606,13.366937552293896
29.905334866666667,13.80211241711606,13.393331300976437
29.922756166666666,27.05007959333336,13.876576452386447
29.93998271666667,13.617278360175929,13.896809065837651
29.957248283333335,13.979400086720377,13.9088797900558
29.97447998333333,15.185139398778876,14.0230206836632
29.991831033333334,18.19543935541869,14.211111160476054
30.00909396666667,13.979400086720377,14.243414498145405


==> csv/train_time/one_pa/cancellation_data.csv <==
timestamp,cancellation
2e-06,inf
0.017891,0.0
0.020075,0.9946213713484013
0.022664,5.715715970386903
0.025271,2.5282435527885596
0.027884,10.30557024056494
0.030148,5.951463786827624
0.033046,10.345012151434581
0.035988,10.307823640195458
0.038764,12.093884477846828
0.041681,13.709216539798376
0.044381,15.195868889070027
0.047007,16.575362122924517
0.04967,18.271154269378407
0.052151,19.930273458590214
0.054692,20.900296147318763
0.057824,23.173252987724247
0.06029,23.82381652981448
0.062957,25.863931207952046
0.065767,26.91628522587392
0.068537,28.395297944081985
0.071282,29.60000087746499
0.073927,31.272900662235628
0.076826,32.535712907073716
0.079701,33.33021533036067
0.083315,34.97955990028939
0.086085,35.64116726084052
0.089203,36.324400445434684
0.092012,37.9429086448454
0.094819,38.384945269765936
0.097606,38.65146721748034
0.10026,40.068989573659834
0.103061,39.70382123540221
0.105937,39.634332635848935
0.10882,40.22411123544231
0.111642,40.72577733009962
0.114534,40.552036369405386
0.117314,41.607138217105124
0.120294,40.72577733009962
0.123086,40.81532575662888
0.125904,41.9457208897148
0.128718,40.552036369405386
0.131588,41.09561299263132
0.134465,40.81532575662888
0.137255,41.19321136552287
0.140245,41.09561299263132
0.143053,41.717092060119754
0.145972,42.06471312271188
0.149022,41.29305357458888
0.152011,41.09561299263132
0.154925,43.156157816962555
0.157801,41.39524522640575
0.160233,40.81532575662888
0.162842,42.3129489599622
0.165448,41.09561299263132
0.16803,40.81532575662888
0.171852,41.09561299263132
0.17597,41.607138217105124
0.178565,40.38497943437686
0.181388,42.18705768688199
0.184272,41.39524522640575
0.187156,41.607138217105124
0.190112,40.303800532155066
0.193017,40.63803808702456
0.19571,42.3129489599622
0.19827,41.4998995631874
0.203631,41.9457208897148
0.206766,41.19321136552287
0.209709,41.4998995631874
0.21235,40.63803808702456
0.215146,41.9457208897148
0.218301,41.9457208897148
0.22127,43.31410048879487
0.223928,42.44259873160587
0.22666,40.81532575662888
0.231442,42.71412119204202
0.234346,41.29305357458888
0.237132,40.63803808702456
0.240016,41.39524522640575
0.242816,42.18705768688199
0.24561,41.607138217105124
0.248394,41.39524522640575
0.251205,42.71412119204202
0.254216,41.09561299263132
0.257033,42.06471312271188
0.259894,41.39524522640575
0.262753,40.72577733009962
0.265534,42.06471312271188
0.268421,41.9457208897148
0.271292,40.63803808702456
0.274192,42.06471312271188
0.27698,42.06471312271188
0.27986,43.156157816962555
0.282725,42.44259873160587
0.28551,42.18705768688199
0.288455,41.607138217105124
0.291338,42.44259873160587
0.294296,41.4998995631874
0.297142,41.82990216421665
0.300978,41.39524522640575
0.305598,42.3129489599622
0.308491,40.72577733009962
0.311448,42.06471312271188
0.314121,42.3129489599622
0.316693,41.717092060119754
0.319334,40.467704694036755
0.321956,42.85652558318812
0.324569,41.29305357458888
0.327178,41.39524522640575
0.330136,41.39524522640575
0.333145,41.39524522640575
0.335909,41.29305357458888
0.338686,41.39524522640575
0.341667,41.09561299263132
0.344312,41.09561299263132
0.346902,41.19321136552287
0.349904,42.18705768688199
0.35307,41.9457208897148
0.355882,41.29305357458888
0.358564,41.717092060119754
0.361442,42.71412119204202
0.364159,43.00375815139519
0.366827,42.3129489599622
0.369533,42.18705768688199
0.372298,41.607138217105124
0.37752,40.72577733009962
0.380457,42.18705768688199
0.383262,42.18705768688199
0.386042,41.39524522640575
0.38883,41.19321136552287
0.39171,41.29305357458888
0.394492,42.44259873160587
0.397286,40.90675955102758
0.400288,41.607138217105124
0.403102,41.9457208897148
0.405873,42.3129489599622
0.408769,41.9457208897148
0.411633,41.29305357458888
0.414525,41.29305357458888
0.417313,41.29305357458888
0.420274,41.19321136552287
0.42307,41.607138217105124
0.425901,41.09561299263132
0.428781,41.607138217105124
0.431636,42.44259873160587
0.434522,40.72577733009962
0.437307,41.9457208897148
0.4403,41.82990216421665
0.443967,42.44259873160587
0.446887,43.00375815139519
0.449849,41.607138217105124
0.452708,42.44259873160587
0.455338,41.9457208897148
0.457904,41.82990216421665
0.461277,41.39524522640575
0.46558,40.72577733009962
0.468159,41.717092060119754
0.47078,42.71412119204202
0.473385,41.29305357458888
0.476178,40.90675955102758
0.47903,42.06471312271188
0.482014,41.39524522640575
0.484849,41.09561299263132
0.487622,40.90675955102758
0.490213,41.39524522640575
0.492782,41.39524522640575
0.498285,41.82990216421665
0.501019,41.39524522640575
0.503749,40.90675955102758
0.506505,41.19321136552287
0.509379,41.39524522640575
0.512669,41.82990216421665
0.515322,41.4998995631874
0.518026,42.44259873160587
0.520807,42.44259873160587
0.525158,42.576238347185694
0.527902,41.4998995631874
0.530234,42.3129489599622
0.533029,40.90675955102758
0.535817,41.09561299263132
0.538626,42.06471312271188
0.541507,41.717092060119754
0.544304,41.09561299263132
0.547118,41.39524522640575
0.549994,41.717092060119754
0.552599,42.3129489599622
0.55525,42.06471312271188
0.557986,42.06471312271188
0.560649,41.607138217105124
0.563376,41.09561299263132
0.566123,40.72577733009962
0.568775,41.39524522640575
0.571626,42.71412119204202
0.574295,41.9457208897148
0.576989,41.9457208897148
0.579771,42.576238347185694
0.582451,42.71412119204202
0.585191,41.9457208897148
0.587858,42.06471312271188
0.590183,41.82990216421665
0.592945,42.576238347185694
0.595631,42.576238347185694
0.598336,41.29305357458888
0.601075,40.81532575662888
0.60379,41.09561299263132
0.606368,40.14585786032275
0.608846,40.63803808702456
0.61141,40.90675955102758
0.613892,41.717092060119754
0.616382,42.576238347185694
0.618892,41.00015981356901
0.621503,40.552036369405386
0.624368,40.068989573659834
0.627081,39.84622562654832
0.635428,41.607138217105124
0.637989,41.39524522640575
0.64051,42.71412119204202
0.642987,41.19321136552287
0.645563,42.71412119204202
0.648246,41.9457208897148
0.660134,42.3129489599622
0.662698,40.63803808702456
0.665246,42.18705768688199
0.667787,42.3129489599622
0.670113,42.3129489599622
0.672797,41.82990216421665
0.678281,41.09561299263132
0.680948,41.00015981356901
0.683621,42.06471312271188
0.686956,42.18705768688199
0.689719,42.576238347185694
0.692405,41.4998995631874
0.695081,42.44259873160587
0.697754,43.648338043664374
0.7002,42.18705768688199
0.702949,43.47800465067657
0.705595,40.303800532155066
0.708316,39.9192180139633
0.718519,41.09561299263132
0.721423,40.38497943437686
0.724085,42.18705768688199
0.726757,41.717092060119754
0.729607,41.4998995631874
0.732281,41.39524522640575
0.734997,43.00375815139519
0.737683,40.90675955102758
0.740112,41.82990216421665
0.742914,42.06471312271188
0.745603,42.3129489599622
0.748313,41.4998995631874
0.751047,43.156157816962555
0.753772,41.82990216421665
0.756391,42.06471312271188
0.758904,42.576238347185694
0.761582,42.44259873160587
0.76408,41.4998995631874
0.766578,42.71412119204202
0.769165,41.9457208897148
0.773702,42.44259873160587
0.776399,41.4998995631874
0.779157,41.9457208897148
0.782135,42.71412119204202
0.784783,41.717092060119754
0.787451,44.84020212085646
0.790102,43.156157816962555
0.792696,42.3129489599622
0.795177,42.85652558318812
0.797647,42.85652558318812
0.803216,42.18705768688199
0.805885,42.06471312271188
0.808431,41.717092060119754
0.811096,41.29305357458888
0.813715,41.09561299263132
0.816287,43.31410048879487
0.818861,42.06471312271188
0.821451,42.44259873160587
0.823985,41.82990216421665
0.828011,42.18705768688199
0.84047,41.9457208897148
0.843257,41.00015981356901
0.846071,40.90675955102758
0.84888,40.38497943437686
0.851787,41.717092060119754
0.854983,41.717092060119754
0.857742,41.39524522640575
0.86042,40.303800532155066
0.863221,41.29305357458888
0.866016,41.09561299263132
0.868891,42.18705768688199
0.871823,43.82562571326869
0.874714,41.00015981356901
0.877506,43.31410048879487
0.880372,43.47800465067657
0.883225,42.85652558318812
0.886048,41.9457208897148
0.888883,42.576238347185694
0.891821,42.18705768688199
0.894761,42.3129489599622
0.897724,39.56593839054588
0.900369,40.552036369405386
0.903252,42.06471312271188
0.906023,40.90675955102758
0.908634,41.4998995631874
0.911281,41.9457208897148
0.91389,41.717092060119754
0.916486,41.9457208897148
0.919199,41.09561299263132
0.921834,41.82990216421665
0.924838,41.39524522640575
0.927714,41.00015981356901
0.935122,41.607138217105124
0.938524,42.3129489599622
0.941226,41.607138217105124
0.943945,42.85652558318812
0.946498,43.156157816962555
0.959561,44.20351132216268
0.962276,41.19321136552287
0.964945,41.39524522640575
0.967626,43.47800465067657
0.970142,41.39524522640575
0.975668,42.06471312271188
0.978657,43.31410048879487
0.981591,42.18705768688199
0.984389,42.576238347185694
0.987196,42.44259873160587
0.990142,43.82562571326869
0.992955,42.3129489599622
0.995774,41.717092060119754
0.998582,42.18705768688199
1.00142,42.85652558318812
1.004158,43.156157816962555
1.006828,38.99450952918019
1.009606,38.70679210347994
1.012409,41.717092060119754
1.015077,41.39524522640575
1.01781,41.19321136552287
1.020131,42.3129489599622
1.022783,42.85652558318812
1.025526,41.29305357458888
1.028183,41.29305357458888
1.030853,42.06471312271188
1.033588,41.9457208897148
1.036259,42.18705768688199
1.039043,41.4998995631874
1.041834,42.576238347185694
1.044539,40.552036369405386
1.047246,42.18705768688199
1.049997,43.31410048879487
1.052618,41.39524522640575
1.055134,43.156157816962555
1.057602,41.607138217105124
1.059999,41.607138217105124
1.062525,43.156157816962555
1.065068,42.18705768688199
1.067562,42.85652558318812
1.070205,42.85652558318812
1.073018,41.39524522640575
1.075707,42.576238347185694
1.078429,43.00375815139519
1.08107,42.85652558318812
1.0837,43.82562571326869
1.086193,42.06471312271188
1.088669,40.81532575662888
1.097048,41.82990216421665
1.099705,41.19321136552287
1.102349,42.71412119204202
1.104875,41.4998995631874
1.107539,42.576238347185694
1.110041,41.29305357458888
1.1126,38.99450952918019
1.115128,39.99345819475538
1.117797,41.29305357458888
1.120052,40.72577733009962
1.123813,41.4998995631874
1.126427,42.06471312271188
1.129288,41.607138217105124
1.131966,44.40554518304556
1.134635,42.576238347185694
1.137321,42.3129489599622
1.140087,42.44259873160587
1.142762,41.00015981356901
1.145505,42.3129489599622
1.148188,42.3129489599622
1.150842,42.576238347185694
1.153557,41.9457208897148
1.156339,42.71412119204202
1.159284,42.44259873160587
1.162071,42.06471312271188
1.164963,42.71412119204202
1.167756,42.06471312271188
1.170454,42.44259873160587
1.173253,41.9457208897148
1.176031,41.00015981356901
1.179674,42.18705768688199
1.182465,42.3129489599622
1.185357,43.47800465067657
1.188141,41.19321136552287
1.191097,42.71412119204202
1.19394,42.85652558318812
1.196875,41.82990216421665
1.199843,41.82990216421665
1.20269,41.4998995631874
1.205319,42.44259873160587
1.207881,41.4998995631874
1.216179,42.18705768688199
1.218806,41.00015981356901
1.221498,41.82990216421665
1.224413,42.18705768688199
1.227398,43.47800465067657
1.230196,41.607138217105124
1.23297,42.71412119204202
1.235759,42.71412119204202
1.238388,41.4998995631874
1.240984,41.717092060119754
1.246467,43.82562571326869
1.249444,42.576238347185694
1.252091,42.18705768688199
1.254909,41.9457208897148
1.257634,42.3129489599622
1.260186,42.85652558318812
1.262841,42.576238347185694
1.265598,41.82990216421665
1.270344,41.607138217105124
1.273457,42.3129489599622
1.276246,41.717092060119754
1.279037,42.3129489599622
1.281961,41.29305357458888
1.284749,42.3129489599622
1.2876,42.71412119204202
1.290248,41.82990216421665
1.293043,41.607138217105124
1.296037,41.4998995631874
1.298785,41.4998995631874
1.301791,41.00015981356901
1.304587,41.717092060119754
1.307462,42.85652558318812
1.310244,41.19321136552287
1.313025,41.9457208897148
1.315911,41.82990216421665
1.318747,41.82990216421665
1.321751,42.18705768688199
1.324552,42.44259873160587
1.327444,42.576238347185694
1.330242,42.576238347185694
1.333115,42.18705768688199
1.335946,43.156157816962555
1.338969,42.18705768688199
1.341963,40.72577733009962
1.344832,41.29305357458888
1.347569,41.39524522640575
1.350103,42.44259873160587
1.352709,40.90675955102758
1.355357,42.44259873160587
1.357953,41.39524522640575
1.36175,42.06471312271188
1.365844,41.9457208897148
1.368747,42.71412119204202
1.371752,43.00375815139519
1.374506,42.18705768688199
1.377275,42.85652558318812
1.3801,42.576238347185694
1.382739,42.44259873160587
1.385331,43.00375815139519
1.387801,42.06471312271188
1.390055,43.156157816962555
1.400403,41.29305357458888
1.403209,42.3129489599622
1.405866,41.82990216421665
1.408526,42.576238347185694
1.411411,42.3129489599622
1.416112,43.156157816962555
1.419048,40.90675955102758
1.421924,41.4998995631874
1.424716,41.82990216421665
1.427505,41.4998995631874
1.430958,39.56593839054588
1.433828,39.99345819475538
1.436629,40.81532575662888
1.439584,40.63803808702456
1.442463,41.717092060119754
1.445226,41.9457208897148
1.448136,41.00015981356901
1.450927,42.06471312271188
1.453819,42.44259873160587
1.456628,41.39524522640575
1.459568,41.19321136552287
1.462398,43.00375815139519
1.465178,41.4998995631874
1.468064,42.06471312271188
1.470856,42.06471312271188
1.47374,42.18705768688199
1.476536,41.09561299263132
1.4795,42.85652558318812
1.482514,40.14585786032275
1.48541,41.9457208897148
1.488302,42.44259873160587
1.492153,41.82990216421665
1.49629,41.717092060119754
1.498972,42.18705768688199
1.501626,41.29305357458888
1.504255,41.4998995631874
1.506858,42.3129489599622
1.509599,40.552036369405386
1.512212,42.18705768688199
1.515114,41.607138217105124
1.518122,42.06471312271188
1.520895,41.4998995631874
1.523637,42.85652558318812
1.526358,42.06471312271188
1.528977,41.4998995631874
1.531653,42.3129489599622
1.534122,42.71412119204202
1.536674,41.607138217105124
1.541532,41.00015981356901
1.544204,41.00015981356901
1.54699,41.19321136552287
1.549816,41.717092060119754
1.552509,41.29305357458888
1.555153,43.00375815139519
1.55805,41.82990216421665
1.562679,40.552036369405386
1.565458,42.3129489599622
1.568409,42.71412119204202
1.571341,42.44259873160587
1.57415,41.82990216421665
1.576957,40.552036369405386
1.579876,41.29305357458888
1.582676,42.576238347185694
1.585484,42.71412119204202
1.58865,41.717092060119754
1.591486,40.90675955102758
1.594381,42.18705768688199
1.597174,41.00015981356901
1.600148,41.82990216421665
1.602939,40.552036369405386
1.605718,41.00015981356901
1.608608,41.717092060119754
1.611487,41.09561299263132
1.614375,40.38497943437686
1.617161,40.63803808702456
1.620117,42.06471312271188
1.622891,41.29305357458888
1.62577,41.4998995631874
1.628625,42.85652558318812
1.631685,42.85652558318812
1.634611,41.82990216421665
1.63748,41.29305357458888
1.640287,42.576238347185694
1.642897,40.22411123544231
1.645488,40.81532575662888
1.648077,41.29305357458888
1.65187,41.09561299263132
1.655835,40.81532575662888
1.658453,40.467704694036755
1.662066,41.29305357458888
1.665,40.63803808702456
1.66781,42.3129489599622
1.67019,40.38497943437686
1.67306,41.9457208897148
1.675672,41.00015981356901
1.678266,40.63803808702456
1.683759,42.71412119204202
1.686605,41.9457208897148
1.689325,40.90675955102758
1.692135,43.156157816962555
1.694854,41.19321136552287
1.697536,41.39524522640575
1.700143,41.607138217105124
1.702903,43.00375815139519
1.707617,40.72577733009962
1.710389,42.85652558318812
1.713246,42.06471312271188
1.716041,42.06471312271188
1.71884,41.717092060119754
1.721761,42.18705768688199
1.724558,41.29305357458888
1.727365,40.90675955102758
1.730231,41.717092060119754
1.733218,41.717092060119754
1.73597,41.19321136552287
1.738853,42.3129489599622
1.74176,40.72577733009962
1.744651,41.00015981356901
1.747445,42.576238347185694
1.75026,41.39524522640575
1.753129,41.09561299263132
1.75598,40.81532575662888
1.758886,40.63803808702456
1.761772,41.29305357458888
1.764663,40.90675955102758
1.767464,41.19321136552287
1.770358,40.72577733009962
1.773349,40.22411123544231
1.776281,42.18705768688199
1.779292,41.4998995631874
1.782226,41.39524522640575
1.784923,41.607138217105124
1.787514,41.4998995631874
1.791247,41.19321136552287
1.795382,40.63803808702456
1.797995,40.63803808702456
1.800633,40.81532575662888
1.80325,41.39524522640575
1.806194,40.63803808702456
1.809258,41.29305357458888
1.81203,41.717092060119754
1.814788,40.22411123544231
1.817572,40.81532575662888
1.820119,41.9457208897148
1.822709,42.06471312271188
1.828088,41.09561299263132
1.830963,41.00015981356901
1.833614,41.4998995631874
1.83643,41.19321136552287
1.839204,41.82990216421665
1.841899,41.19321136552287
1.844544,41.19321136552287
1.847277,41.29305357458888
1.852034,42.3129489599622
1.85521,40.63803808702456
1.858009,41.717092060119754
1.860818,41.717092060119754
1.86362,41.39524522640575
1.866418,40.552036369405386
1.869304,41.09561299263132
1.872112,41.607138217105124
1.874973,41.717092060119754
1.877853,40.552036369405386
1.880211,41.82990216421665
1.883109,41.717092060119754
1.885899,42.06471312271188
1.888762,42.44259873160587
1.891664,42.44259873160587
1.894456,41.39524522640575
1.897353,42.71412119204202
1.900245,42.3129489599622
1.903937,42.3129489599622
1.906734,43.00375815139519
1.9097,43.156157816962555
1.912494,40.81532575662888
1.915349,41.4998995631874
1.91837,40.72577733009962
1.921303,40.81532575662888
1.924229,41.19321136552287
1.927105,41.607138217105124
1.929875,39.84622562654832
1.932469,40.63803808702456
1.935048,42.18705768688199
1.937642,41.607138217105124
1.940104,42.06471312271188
1.942742,41.29305357458888
1.945619,42.576238347185694
1.948582,42.71412119204202
1.951462,40.72577733009962
1.954256,42.06471312271188
1.956999,39.9192180139633
1.96057,41.4998995631874
1.96472,41.19321136552287
1.967316,39.9192180139633
1.969842,40.72577733009962
1.972395,42.3129489599622
1.981486,42.44259873160587
1.984242,41.00015981356901
1.98695,41.607138217105124
1.989714,41.607138217105124
1.99238,41.09561299263132
1.995204,43.00375815139519
2.000124,41.82990216421665
2.003075,42.44259873160587
2.005867,41.00015981356901
2.008673,40.90675955102758
2.011571,43.00375815139519
2.014373,41.39524522640575
2.017161,41.09561299263132
2.020076,42.3129489599622
2.02308,41.09561299263132
2.025694,42.44259873160587
2.028349,41.19321136552287
2.031106,41.19321136552287
2.033776,41.39524522640575
2.036496,40.552036369405386
2.039266,43.00375815139519
2.041936,41.9457208897148
2.044675,40.90675955102758
2.047344,38.65146721748034
2.050123,38.65146721748034
2.052838,40.63803808702456
2.055493,40.81532575662888
2.058226,40.90675955102758
2.060895,41.39524522640575
2.063689,40.38497943437686
2.066439,40.81532575662888
2.07426,40.63803808702456
2.077017,41.00015981356901
2.079747,41.607138217105124
2.082281,41.607138217105124
2.084757,43.156157816962555
2.087242,41.19321136552287
2.089827,42.3129489599622
2.092339,40.14585786032275
2.094843,40.22411123544231
2.09754,40.72577733009962
2.100081,40.068989573659834
2.102831,41.19321136552287
2.105556,39.49860456395619
2.108251,41.9457208897148
2.110872,40.552036369405386
2.113375,41.09561299263132
2.115868,41.4998995631874
2.121419,41.82990216421665
2.124094,41.717092060119754
2.126644,41.39524522640575
2.129346,41.4998995631874
2.131988,41.00015981356901
2.134599,41.00015981356901
2.137179,40.63803808702456
2.139758,41.00015981356901
2.14232,40.72577733009962
2.146531,41.39524522640575
2.149433,40.63803808702456
2.1524,41.39524522640575
2.155189,41.82990216421665
2.15799,41.09561299263132
2.16078,41.9457208897148
2.163598,42.576238347185694
2.166387,41.82990216421665
2.169287,41.717092060119754
2.172311,42.44259873160587
2.174912,40.72577733009962
2.177568,40.38497943437686
2.180192,41.4998995631874
2.182879,42.44259873160587
2.185641,42.18705768688199
2.188355,41.29305357458888
2.191025,41.19321136552287
2.193743,41.19321136552287
2.196423,41.4998995631874
2.199185,41.717092060119754
2.202008,40.22411123544231
2.204673,40.467704694036755
2.207407,42.3129489599622
2.21012,40.552036369405386
2.212841,42.85652558318812
2.215605,42.18705768688199
2.218256,41.09561299263132
2.22098,41.607138217105124
2.223721,41.9457208897148
2.22646,42.18705768688199
2.22905,42.3129489599622
2.231628,42.71412119204202
2.234131,41.717092060119754
2.236615,41.9457208897148
2.23922,42.44259873160587
2.244148,42.06471312271188
2.247077,43.00375815139519
2.249647,41.607138217105124
2.252427,41.4998995631874
2.255288,41.9457208897148
2.257887,40.90675955102758
2.260128,40.90675955102758
2.262712,41.39524522640575
2.265325,40.63803808702456
2.267837,41.00015981356901
2.269981,41.29305357458888
2.275092,42.576238347185694
2.2777,41.717092060119754
2.280104,41.00015981356901
2.282627,41.82990216421665
2.2853,41.82990216421665
2.287903,41.29305357458888
2.290034,42.576238347185694
2.292599,42.06471312271188
2.295157,42.44259873160587
2.297753,41.39524522640575
2.301654,43.00375815139519
2.304285,43.00375815139519
2.306929,41.607138217105124
2.309689,42.06471312271188
2.312373,42.576238347185694
2.315044,42.71412119204202
2.317716,42.06471312271188
2.320117,41.39524522640575
2.322808,41.607138217105124
2.325496,42.06471312271188
2.328336,41.09561299263132
2.331137,41.82990216421665
2.33394,41.09561299263132
2.336777,41.607138217105124
2.339732,41.29305357458888
2.342619,42.18705768688199
2.345411,42.44259873160587
2.348321,42.18705768688199
2.351114,43.00375815139519
2.353918,39.70382123540221
2.35677,40.81532575662888
2.359649,40.38497943437686
2.362558,39.84622562654832
2.36534,41.39524522640575
2.368262,39.634332635848935
2.371158,41.09561299263132
2.374801,41.29305357458888
2.377717,42.18705768688199
2.380275,43.156157816962555
2.382906,42.85652558318812
2.385484,42.576238347185694
2.38808,42.18705768688199
2.396133,41.19321136552287
2.398769,42.18705768688199
2.40178,42.71412119204202
2.40479,42.71412119204202
2.407551,42.18705768688199
2.410194,42.18705768688199
2.413076,42.3129489599622
2.415708,42.18705768688199
2.418302,42.18705768688199
2.423752,42.06471312271188
2.426585,42.18705768688199
2.429307,42.71412119204202
2.432142,42.576238347185694
2.434869,42.44259873160587
2.437556,41.39524522640575
2.440141,43.47800465067657
2.442967,41.39524522640575
2.447958,40.81532575662888
2.450968,40.38497943437686
2.453779,40.90675955102758
2.456575,41.607138217105124
2.459477,40.63803808702456
2.462274,41.00015981356901
2.465069,42.44259873160587
2.467872,41.09561299263132
2.470241,42.06471312271188
2.473304,41.717092060119754
2.476113,42.44259873160587
2.479006,42.3129489599622
2.48189,42.06471312271188
2.484776,40.552036369405386
2.487567,41.39524522640575
2.49026,42.576238347185694
2.49316,42.06471312271188
2.495941,40.068989573659834
2.498834,41.4998995631874
2.501707,42.06471312271188
2.504569,42.71412119204202
2.507363,42.71412119204202
2.510311,41.717092060119754
2.513185,41.39524522640575
2.516201,42.18705768688199
2.519156,43.47800465067657
2.522078,42.44259873160587
2.524816,42.71412119204202
2.527424,43.00375815139519
2.531228,44.40554518304556
2.535574,42.85652558318812
2.538161,42.06471312271188
2.540781,41.717092060119754
2.543399,42.576238347185694
2.546135,40.63803808702456
2.54903,40.63803808702456
2.552053,40.38497943437686
2.554905,42.85652558318812
2.557872,42.06471312271188
2.560195,42.18705768688199
2.562794,42.3129489599622
2.568875,41.9457208897148
2.571773,42.71412119204202
2.574442,41.9457208897148
2.577245,43.156157816962555
2.580092,42.44259873160587
2.582779,41.9457208897148
2.585421,41.00015981356901
2.588236,42.3129489599622
2.593257,42.576238347185694
2.596274,42.18705768688199
2.599149,42.18705768688199
2.601983,40.72577733009962
2.604777,41.00015981356901
2.60758,40.81532575662888
2.610259,42.06471312271188
2.61306,41.9457208897148
2.615914,40.63803808702456
2.618908,41.607138217105124
2.622462,42.06471312271188
2.62533,41.9457208897148
2.628113,42.3129489599622
2.631004,40.552036369405386
2.633817,42.18705768688199
2.636695,42.06471312271188
2.63957,40.72577733009962
2.642366,42.576238347185694
2.645232,40.14585786032275
2.648023,40.63803808702456
2.650922,41.9457208897148
2.653715,40.552036369405386
2.656599,41.19321136552287
2.659603,42.18705768688199
2.662512,41.29305357458888
2.665397,42.3129489599622
2.668248,41.717092060119754
2.672072,41.19321136552287
2.67624,41.09561299263132
2.678815,41.09561299263132
2.681514,40.467704694036755
2.6841,41.09561299263132
2.686763,40.81532575662888
2.689456,42.18705768688199
2.692403,41.607138217105124
2.695405,42.71412119204202
2.698175,41.39524522640575
2.700936,41.00015981356901
2.703603,40.467704694036755
2.706222,40.90675955102758
2.708821,41.00015981356901
2.711351,40.467704694036755
2.713902,40.90675955102758
2.71702,41.29305357458888
2.719897,41.607138217105124
2.722541,41.29305357458888
2.725332,41.09561299263132
2.728042,42.3129489599622
2.730733,43.156157816962555
2.733367,42.18705768688199
2.736078,41.39524522640575
2.74133,41.717092060119754
2.744251,41.39524522640575
2.747043,40.303800532155066
2.749945,41.09561299263132
2.752735,40.72577733009962
2.755599,42.18705768688199
2.758401,40.81532575662888
2.761282,41.9457208897148
2.764316,41.4998995631874
2.767147,42.576238347185694
2.770017,42.44259873160587
2.772863,40.90675955102758
2.775642,41.717092060119754
2.778541,40.22411123544231
2.781426,41.19321136552287
2.784334,41.607138217105124
2.787133,41.19321136552287
2.790125,42.3129489599622
2.792961,41.39524522640575
2.795742,41.607138217105124
2.798649,41.4998995631874
2.801512,41.607138217105124
2.804482,42.44259873160587
2.807275,42.18705768688199
2.810289,42.18705768688199
2.813186,42.576238347185694
2.816038,42.85652558318812
2.818675,41.82990216421665
2.822776,42.3129489599622
2.826096,40.81532575662888
2.828697,41.82990216421665
2.831387,39.43229877496606
2.83402,40.467704694036755
2.836603,40.72577733009962
2.839891,40.72577733009962
2.842724,41.717092060119754
2.845637,41.39524522640575
2.848699,40.90675955102758
2.851473,42.18705768688199
2.854043,41.00015981356901
2.860049,41.29305357458888
2.862778,41.19321136552287
2.865507,41.19321136552287
2.868265,40.81532575662888
2.870997,41.19321136552287
2.873678,42.06471312271188
2.876328,41.39524522640575
2.87921,42.06471312271188
2.881951,41.4998995631874
2.886291,40.81532575662888
2.889045,41.39524522640575
2.891957,43.00375815139519
2.894746,42.06471312271188
2.897606,41.39524522640575
2.900266,42.576238347185694
2.903088,42.18705768688199
2.905887,40.90675955102758
2.908789,41.717092060119754
2.911731,42.576238347185694
2.914486,41.00015981356901
2.917387,40.38497943437686
2.920231,41.607138217105124
2.923117,41.00015981356901
2.925908,40.068989573659834
2.928688,41.00015981356901
2.931645,41.00015981356901
2.93443,42.18705768688199
2.937321,41.39524522640575
2.940195,40.90675955102758
2.943101,41.717092060119754
2.945877,39.99345819475538
2.948752,41.82990216421665
2.953179,41.19321136552287
2.956579,41.09561299263132
2.959586,42.06471312271188
2.962501,41.607138217105124
2.965391,41.4998995631874
2.968141,40.81532575662888
2.970739,41.4998995631874
2.973332,39.43229877496606
2.975916,40.63803808702456
2.978506,41.717092060119754
2.981201,40.90675955102758
2.984081,41.19321136552287
2.987008,42.85652558318812
2.98988,40.81532575662888
2.992673,41.39524522640575
2.995386,41.9457208897148
2.998002,41.82990216421665
3.000605,40.81532575662888
3.005873,41.82990216421665
3.008811,42.44259873160587
3.012166,41.82990216421665
3.014956,43.648338043664374
3.017742,41.9457208897148
3.020193,41.607138217105124
3.022852,42.576238347185694
3.025704,41.4998995631874
3.030126,42.18705768688199
3.032932,41.82990216421665
3.035924,41.39524522640575
3.038773,41.607138217105124
3.041748,41.82990216421665
3.044558,41.9457208897148
3.047354,41.9457208897148
3.050231,41.9457208897148
3.053034,43.00375815139519
3.056105,42.576238347185694
3.058925,41.4998995631874
3.061938,40.90675955102758
3.064734,40.90675955102758
3.067533,41.00015981356901
3.070356,40.22411123544231
3.07314,40.90675955102758
3.076029,41.29305357458888
3.078819,43.00375815139519
3.081849,41.19321136552287
3.084637,41.09561299263132
3.087462,41.9457208897148
3.091047,41.607138217105124
3.093933,40.72577733009962
3.096833,42.44259873160587
3.099875,41.607138217105124
3.102779,42.18705768688199
3.105715,42.3129489599622
3.108424,42.576238347185694
3.111035,43.00375815139519
3.113633,41.717092060119754
3.116216,42.18705768688199
3.118813,41.9457208897148
3.123297,41.19321136552287
3.126239,42.576238347185694
3.129233,41.717092060119754
3.132163,42.71412119204202
3.134917,41.9457208897148
3.137655,40.552036369405386
3.140216,41.00015981356901
3.142865,41.717092060119754
3.145454,42.18705768688199
3.160047,40.467704694036755
3.162768,39.11515464319399
3.16547,40.22411123544231
3.168128,40.552036369405386
3.1709,41.4998995631874
3.174853,41.19321136552287
3.178008,43.156157816962555
3.180799,41.607138217105124
3.183603,41.4998995631874
3.186453,43.00375815139519
3.189331,42.06471312271188
3.192133,41.4998995631874
3.194938,41.29305357458888
3.197738,42.06471312271188
3.200551,41.00015981356901
3.203302,37.05868961702002
3.206186,38.43695720662401
3.208974,40.068989573659834
3.211952,40.72577733009962
3.214752,41.29305357458888
3.217525,40.90675955102758
3.220352,41.09561299263132
3.223142,42.3129489599622
3.226038,40.22411123544231
3.22882,40.90675955102758
3.231754,42.18705768688199
3.234547,41.4998995631874
3.237418,41.607138217105124
3.240401,43.00375815139519
3.243375,40.467704694036755
3.24628,39.70382123540221
3.249256,41.82990216421665
3.251993,42.06471312271188
3.254654,41.29305357458888
3.257253,42.3129489599622
3.260903,41.9457208897148
3.264287,41.9457208897148
3.266916,41.717092060119754
3.269599,41.9457208897148
3.272588,41.9457208897148
3.275454,41.4998995631874
3.278277,43.00375815139519
3.280959,40.63803808702456
3.283874,40.63803808702456
3.28646,41.19321136552287
3.289026,42.18705768688199
3.295466,41.82990216421665
3.298232,41.607138217105124
3.300949,41.4998995631874
3.30375,42.576238347185694
3.306429,43.156157816962555
3.309223,42.06471312271188
3.311882,43.47800465067657
3.314605,41.607138217105124
3.318527,42.71412119204202
3.321745,41.29305357458888
3.324542,41.9457208897148
3.327392,42.71412119204202
3.330278,43.47800465067657
3.33309,41.19321136552287
3.335889,42.71412119204202
3.338693,42.18705768688199
3.342362,41.00015981356901
3.345163,42.06471312271188
3.347931,42.44259873160587
3.35084,41.717092060119754
3.35362,42.06471312271188
3.356518,42.85652558318812
3.359394,42.3129489599622
3.362264,41.9457208897148
3.365073,42.44259873160587
3.367851,43.00375815139519
3.370376,42.44259873160587
3.373159,42.3129489599622
3.376037,43.31410048879487
3.378828,42.71412119204202
3.381789,41.9457208897148
3.384769,41.717092060119754
3.387719,42.71412119204202
3.390342,42.71412119204202
3.393237,42.44259873160587
3.396012,43.00375815139519
3.398617,43.47800465067657
3.402291,42.71412119204202
3.404865,41.9457208897148
3.407476,41.00015981356901
3.410094,42.71412119204202
3.41271,41.29305357458888
3.415635,41.717092060119754
3.418641,42.44259873160587
3.421478,40.90675955102758
3.424235,41.9457208897148
3.42707,41.9457208897148
3.429804,41.607138217105124
3.432408,42.06471312271188
3.437899,41.607138217105124
3.450243,40.81532575662888
3.452954,41.9457208897148
3.455585,40.552036369405386
3.458295,42.18705768688199
3.462256,41.09561299263132
3.465405,40.63803808702456
3.468194,42.3129489599622
3.470987,41.82990216421665
3.473852,42.85652558318812
3.476652,41.4998995631874
3.479538,41.39524522640575
3.482342,42.18705768688199
3.485152,41.607138217105124
3.488024,42.18705768688199
3.490673,42.18705768688199
3.493411,42.85652558318812
3.496082,42.85652558318812
3.498755,41.82990216421665
3.5017,41.717092060119754
3.504356,42.44259873160587
3.507091,43.156157816962555
3.509859,42.3129489599622
3.512522,42.06471312271188
3.515268,43.31410048879487
3.517928,43.156157816962555
3.520667,40.467704694036755
3.523334,39.30264900332239
3.526045,42.18705768688199
3.528829,41.607138217105124
3.531615,41.9457208897148
3.534308,41.9457208897148
3.537032,41.82990216421665
3.539847,43.31410048879487
3.542458,43.648338043664374
3.544942,41.4998995631874
3.547442,42.44259873160587
3.549996,41.19321136552287
3.552501,40.63803808702456
3.555013,41.19321136552287
3.557496,42.85652558318812
3.560242,43.31410048879487
3.563122,41.82990216421665
3.565754,42.85652558318812
3.5684,41.09561299263132
3.571055,41.09561299263132
3.573625,42.06471312271188
3.576113,42.576238347185694
3.578646,42.06471312271188
3.588036,41.607138217105124
3.590679,41.82990216421665
3.593299,41.39524522640575
3.595964,42.18705768688199
3.598459,41.09561299263132
3.601045,42.576238347185694
3.603552,42.18705768688199
3.606221,41.4998995631874
3.6089,42.3129489599622
3.613182,43.156157816962555
3.615843,43.156157816962555
3.6185,42.85652558318812
3.621263,43.648338043664374
3.62393,41.29305357458888
3.626598,40.14585786032275
3.629406,42.18705768688199
3.632086,42.18705768688199
3.634766,41.39524522640575
3.637592,42.71412119204202
3.640241,41.82990216421665
3.643017,40.14585786032275
3.645876,41.717092060119754
3.648658,42.3129489599622
3.651686,41.9457208897148
3.654476,44.20351132216268
3.657362,42.06471312271188
3.660208,42.3129489599622
3.66302,43.156157816962555
3.665838,40.81532575662888
3.668624,40.467704694036755
3.671627,42.3129489599622
3.674421,41.39524522640575
3.677439,41.9457208897148
3.680248,42.71412119204202
3.683167,40.467704694036755
3.686042,41.607138217105124
3.688891,41.4998995631874
3.691654,41.4998995631874
3.694225,42.576238347185694
3.696815,41.19321136552287
3.69955,41.717092060119754
3.702193,42.44259873160587
3.704781,41.00015981356901
3.707807,42.06471312271188
3.710323,42.3129489599622
3.713135,41.39524522640575
3.715812,41.607138217105124
3.718751,42.85652558318812
3.721488,44.01045977020882
3.724067,42.44259873160587
3.72965,41.607138217105124
3.732464,40.72577733009962
3.735089,42.85652558318812
3.737872,42.576238347185694
3.745638,42.85652558318812
3.748243,41.607138217105124
3.750996,42.18705768688199
3.755318,42.44259873160587
3.758309,41.9457208897148
3.761104,42.06471312271188
3.763915,42.71412119204202
3.766706,42.06471312271188
3.76959,42.44259873160587
3.772403,40.72577733009962
3.775197,41.82990216421665
3.778002,42.18705768688199
3.781178,42.576238347185694
3.783927,41.82990216421665
3.786811,42.3129489599622
3.789781,43.00375815139519
3.792642,41.4998995631874
3.795435,40.72577733009962
3.798213,43.00375815139519
3.80112,41.19321136552287
3.803906,41.29305357458888
3.806798,41.4998995631874
3.809673,41.39524522640575
3.812524,41.9457208897148
3.815319,41.29305357458888
3.818248,41.4998995631874
3.821181,43.156157816962555
3.824148,40.63803808702456
3.827712,41.19321136552287
3.830321,43.47800465067657
3.833061,41.39524522640575
3.835666,42.576238347185694
3.838263,41.39524522640575
3.840876,42.44259873160587
3.843476,41.9457208897148
3.84608,41.82990216421665
3.848929,41.29305357458888
3.853779,41.00015981356901
3.857166,42.3129489599622
3.86009,41.00015981356901
3.862933,41.29305357458888
3.865904,40.14585786032275
3.868574,41.82990216421665
3.871216,41.29305357458888
3.876799,41.19321136552287
3.879651,41.9457208897148
3.882372,41.4998995631874
3.885133,42.576238347185694
3.887875,41.82990216421665
3.890198,42.44259873160587
3.892857,42.3129489599622
3.895576,41.82990216421665
3.898366,42.3129489599622
3.902974,42.44259873160587
3.905733,42.44259873160587
3.90852,40.467704694036755
3.911411,41.82990216421665
3.914257,41.4998995631874
3.917045,42.06471312271188
3.919931,40.72577733009962
3.922725,41.82990216421665
3.925639,43.156157816962555
3.928459,42.3129489599622
3.931318,42.576238347185694
3.934205,42.18705768688199
3.936989,42.06471312271188
3.93996,42.44259873160587
3.942755,42.44259873160587
3.945607,41.717092060119754
3.948394,41.9457208897148
3.951184,42.3129489599622
3.954088,42.576238347185694
3.956877,41.00015981356901
3.959862,43.156157816962555
3.962653,42.18705768688199
3.965523,40.81532575662888
3.968478,41.4998995631874
3.972444,41.09561299263132
3.976406,41.82990216421665
3.979443,41.9457208897148
3.982351,41.9457208897148
3.985072,42.3129489599622
3.987648,42.576238347185694
3.990109,41.29305357458888
3.992705,42.44259873160587
3.995301,40.552036369405386
3.997908,41.9457208897148
4.000317,42.06471312271188
4.003228,41.39524522640575
4.00599,41.82990216421665
4.008844,41.00015981356901
4.011724,42.06471312271188
4.014387,42.18705768688199
4.016955,41.29305357458888
4.022687,42.576238347185694
4.025477,41.09561299263132
4.028188,41.607138217105124
4.031001,41.607138217105124
4.033757,42.18705768688199
4.036444,41.717092060119754
4.039152,41.82990216421665
4.042034,42.71412119204202
4.046393,41.4998995631874
4.049342,41.09561299263132
4.052336,43.82562571326869
4.055125,41.607138217105124
4.057923,42.71412119204202
4.060725,42.44259873160587
4.063521,41.9457208897148
4.066324,42.06471312271188
4.069963,42.06471312271188
4.073167,43.156157816962555
4.075927,42.06471312271188
4.078818,42.3129489599622
4.081701,42.71412119204202
4.084555,42.576238347185694
4.087358,43.156157816962555
4.090238,42.06471312271188
4.093133,42.85652558318812
4.095917,41.82990216421665
4.098809,41.39524522640575
4.101736,42.44259873160587
4.104622,42.06471312271188
4.107398,41.607138217105124
4.110379,41.82990216421665
4.113272,41.607138217105124
4.116244,41.00015981356901
4.119243,41.717092060119754
4.122157,42.44259873160587
4.124867,43.156157816962555
4.127469,41.00015981356901
4.13122,42.18705768688199
4.135494,41.09561299263132
4.138081,41.39524522640575
4.140703,44.20351132216268
4.143312,42.18705768688199
4.146125,41.717092060119754
4.148999,41.607138217105124
4.151866,42.71412119204202
4.154682,41.29305357458888
4.157449,41.717092060119754
4.160197,41.4998995631874
4.162766,41.9457208897148
4.168188,41.9457208897148
4.170889,39.634332635848935
4.173662,41.82990216421665
4.176403,42.06471312271188
4.179257,41.9457208897148
4.181939,42.18705768688199
4.184592,42.3129489599622
4.18739,42.576238347185694
4.190175,41.717092060119754
4.194527,41.717092060119754
4.197282,41.9457208897148
4.200148,42.85652558318812
4.202945,43.00375815139519
4.205738,41.607138217105124
4.208534,41.19321136552287
4.211415,42.06471312271188
4.214219,42.06471312271188
4.217156,42.06471312271188
4.219926,41.717092060119754
4.222586,41.9457208897148
4.225312,41.39524522640575
4.227988,41.9457208897148
4.230697,41.29305357458888
4.233409,41.9457208897148
4.236073,42.576238347185694
4.238874,42.3129489599622
4.24161,41.607138217105124
4.244267,40.72577733009962
4.247002,42.18705768688199
4.24979,43.156157816962555
4.252534,41.39524522640575
4.255201,41.4998995631874
4.257925,42.06471312271188
4.260683,42.18705768688199
4.263389,41.82990216421665
4.266098,43.00375815139519
4.268811,42.576238347185694
4.271594,42.85652558318812
4.274185,41.4998995631874
4.276662,42.06471312271188
4.279216,43.47800465067657
4.281708,42.44259873160587
4.284222,41.39524522640575
4.286719,41.9457208897148
4.295206,43.156157816962555
4.297898,42.3129489599622
4.300614,41.9457208897148
4.303244,41.9457208897148
4.305787,41.9457208897148
4.308942,41.29305357458888
4.311505,43.156157816962555
4.316858,41.607138217105124
4.31959,41.717092060119754
4.322173,41.9457208897148
4.324798,41.00015981356901
4.327428,41.29305357458888
4.330056,41.9457208897148
4.332632,41.607138217105124
4.335119,41.607138217105124
4.337642,41.29305357458888
4.342312,42.06471312271188
4.34499,42.71412119204202
4.347654,42.44259873160587
4.350122,41.82990216421665
4.352801,41.82990216421665
4.355477,41.9457208897148
4.358155,41.82990216421665
4.360843,42.06471312271188
4.363535,41.717092060119754
4.366285,41.4998995631874
4.369365,41.717092060119754
4.372139,41.717092060119754
4.375044,41.717092060119754
4.377885,41.4998995631874
4.380351,42.576238347185694
4.383166,42.71412119204202
4.385958,41.717092060119754
4.388826,41.717092060119754
4.391684,40.81532575662888
4.394582,42.3129489599622
4.397372,42.44259873160587
4.400351,40.14585786032275
4.40315,39.23924722301219
4.406021,42.3129489599622
4.409023,41.607138217105124
4.412003,41.39524522640575
4.414896,41.09561299263132
4.417776,41.82990216421665
4.420214,41.29305357458888
4.422815,40.90675955102758
4.425402,41.717092060119754
4.427988,40.90675955102758
4.430601,41.9457208897148
4.43323,41.09561299263132
4.436105,40.552036369405386
4.439069,41.29305357458888
4.442035,42.18705768688199
4.444856,40.81532575662888
4.447567,41.4998995631874
4.450155,42.06471312271188
4.452742,42.3129489599622
4.458336,41.82990216421665
4.461161,41.9457208897148
4.463831,41.29305357458888
4.46665,41.29305357458888
4.469488,42.06471312271188
4.472178,41.39524522640575
4.474805,41.607138217105124
4.477618,41.19321136552287
4.487938,40.63803808702456
4.490736,41.09561299263132
4.493531,41.00015981356901
4.496329,40.72577733009962
4.499241,41.00015981356901
4.502056,41.00015981356901
4.504856,40.90675955102758
4.507705,42.18705768688199
4.510183,42.06471312271188
4.512779,41.9457208897148
4.515428,42.44259873160587
4.51817,41.4998995631874
4.520891,41.607138217105124
4.523636,42.06471312271188
4.526323,41.29305357458888
4.528977,42.18705768688199
4.531872,42.85652558318812
4.534531,41.717092060119754
4.537244,41.4998995631874
4.540056,42.06471312271188
4.54272,41.82990216421665
4.545456,41.39524522640575
4.548782,41.82990216421665
4.551587,41.717092060119754
4.554461,41.9457208897148
4.557175,41.29305357458888
4.559988,42.18705768688199
4.562703,40.63803808702456
4.565356,41.607138217105124
4.567876,42.85652558318812
4.574968,41.717092060119754
4.57747,41.00015981356901
4.579996,42.06471312271188
4.582497,39.49860456395619
4.585048,40.63803808702456
4.587951,41.4998995631874
4.590632,40.22411123544231
4.59329,41.4998995631874
4.595888,42.3129489599622
4.598485,41.29305357458888
4.601123,39.77443978027708
4.603588,42.06471312271188
4.606197,41.39524522640575
4.608885,40.068989573659834
4.611558,40.72577733009962
4.614182,41.09561299263132
4.616819,41.00015981356901
4.619524,40.467704694036755
4.622181,40.38497943437686
4.624672,40.90675955102758
4.627219,41.607138217105124
4.629773,41.717092060119754
4.632426,41.607138217105124
4.637046,41.19321136552287
4.639735,41.607138217105124
4.642394,41.4998995631874
4.645072,41.82990216421665
4.647745,41.00015981356901
4.650121,41.00015981356901
4.652851,42.06471312271188
4.655533,42.18705768688199
4.658221,42.3129489599622
4.660904,43.00375815139519
4.663757,41.39524522640575
4.666492,41.717092060119754
4.669351,41.09561299263132
4.672228,42.576238347185694
4.675004,41.9457208897148
4.677899,42.18705768688199
4.680291,42.06471312271188
4.683145,39.49860456395619
4.685951,39.23924722301219
4.68873,41.39524522640575
4.691716,40.552036369405386
4.694503,40.72577733009962
4.697399,41.19321136552287
4.700242,40.90675955102758
4.703103,40.81532575662888
4.70612,40.552036369405386
4.70901,40.303800532155066
4.712031,42.44259873160587
4.714885,41.29305357458888
4.717571,40.63803808702456
4.726065,42.71412119204202
4.728665,40.90675955102758
4.731341,42.3129489599622
4.733954,40.303800532155066
4.736869,40.14585786032275
4.73998,41.607138217105124
4.742745,41.00015981356901
4.745494,42.44259873160587
4.748214,41.19321136552287
4.750844,42.71412119204202
4.75343,42.85652558318812
4.755921,41.717092060119754
4.758466,41.00015981356901
4.761799,41.9457208897148
4.764603,42.71412119204202
4.767307,42.71412119204202
4.770138,41.9457208897148
4.773408,41.82990216421665
4.776129,42.06471312271188
4.778741,42.71412119204202
4.781475,43.156157816962555
4.786291,41.607138217105124
4.789235,42.576238347185694
4.792018,41.9457208897148
4.79487,41.9457208897148
4.797671,40.303800532155066
4.800269,41.717092060119754
4.803072,41.9457208897148
4.805876,41.39524522640575
4.808797,44.40554518304556
4.811685,42.71412119204202
4.814443,42.3129489599622
4.817341,42.85652558318812
4.820192,42.71412119204202
4.823089,42.06471312271188
4.825863,41.9457208897148
4.828736,41.39524522640575
4.831625,41.19321136552287
4.83441,40.90675955102758
4.837291,41.29305357458888
4.840265,41.4998995631874
4.843168,41.82990216421665
4.845945,42.18705768688199
4.848788,41.82990216421665
4.851957,42.71412119204202
4.854829,42.576238347185694
4.85775,42.85652558318812
4.860312,42.85652558318812
4.863057,41.19321136552287
4.865653,42.06471312271188
4.868228,41.29305357458888
4.872006,42.18705768688199
4.876139,41.607138217105124
4.878742,41.607138217105124
4.881414,40.90675955102758
4.884265,40.068989573659834
4.887149,41.4998995631874
4.890071,40.38497943437686
4.892895,41.4998995631874
4.895655,42.3129489599622
4.898294,41.4998995631874
4.90087,42.576238347185694
4.906315,41.9457208897148
4.909046,40.81532575662888
4.911846,43.648338043664374
4.914583,41.607138217105124
4.917308,41.717092060119754
4.920069,42.576238347185694
4.922736,41.607138217105124
4.925545,42.576238347185694
4.929921,42.85652558318812
4.932751,41.82990216421665
4.93552,42.576238347185694
4.938315,42.71412119204202
4.941112,41.607138217105124
4.943912,42.44259873160587
4.946713,41.717092060119754
4.949587,41.19321136552287
4.952395,41.9457208897148
4.95534,41.82990216421665
4.958136,41.607138217105124
4.960906,41.9457208897148
4.963795,41.9457208897148
4.96659,42.85652558318812
4.9696,42.06471312271188
4.972377,42.85652558318812
4.97526,42.3129489599622
4.978045,41.717092060119754
4.980837,42.18705768688199
4.983745,41.19321136552287
4.986526,41.4998995631874
4.989508,42.44259873160587
4.992301,41.9457208897148
4.995152,42.18705768688199
4.998181,41.82990216421665
5.002081,42.3129489599622
5.004967,43.31410048879487
5.007882,43.00375815139519
5.010312,43.82562571326869
5.013571,42.85652558318812
5.016147,43.31410048879487
5.018743,42.18705768688199
5.021481,42.06471312271188
5.024114,42.06471312271188
5.026705,41.607138217105124
5.029806,41.607138217105124
5.032635,42.44259873160587
5.035464,40.63803808702456
5.03813,41.9457208897148
5.041125,40.303800532155066
5.043706,42.06471312271188
5.046356,41.19321136552287
5.051866,42.06471312271188
5.054657,42.3129489599622
5.057281,41.607138217105124
5.060152,43.00375815139519
5.062816,42.06471312271188
5.0655,41.82990216421665
5.06809,40.81532575662888
5.070798,40.38497943437686
5.074878,42.85652558318812
5.077837,42.06471312271188
5.080228,43.31410048879487
5.083025,41.4998995631874
5.085822,42.18705768688199
5.088633,41.717092060119754
5.091516,42.85652558318812
5.094304,43.00375815139519
5.09711,42.85652558318812
5.100201,42.576238347185694
5.102815,41.9457208897148
5.105464,41.00015981356901
5.108198,42.3129489599622
5.110865,42.06471312271188
5.113604,41.717092060119754
5.116279,41.09561299263132
5.118944,41.717092060119754
5.121833,41.9457208897148
5.1245,42.3129489599622
5.127191,42.44259873160587
5.130006,42.576238347185694
5.132681,41.607138217105124
5.135427,41.4998995631874
5.138155,42.18705768688199
5.140872,41.82990216421665
5.143592,41.4998995631874
5.146447,41.82990216421665
5.149231,41.29305357458888
5.151963,42.06471312271188
5.154635,42.18705768688199
5.157196,42.576238347185694
5.159743,42.576238347185694
5.162218,42.44259873160587
5.164695,43.156157816962555
5.167192,42.06471312271188
5.174709,42.18705768688199
5.177574,42.44259873160587
5.180164,42.18705768688199
5.182813,42.18705768688199
5.185434,41.9457208897148
5.18805,42.576238347185694
5.190656,41.82990216421665
5.193148,43.31410048879487
5.195657,42.576238347185694
5.198369,43.47800465067657
5.210166,42.3129489599622
5.212735,41.607138217105124
5.215329,40.38497943437686
5.217903,41.39524522640575
5.220547,40.90675955102758
5.225232,41.9457208897148
5.227902,41.29305357458888
5.230575,41.82990216421665
5.233259,40.552036369405386
5.235935,39.634332635848935
5.238609,41.29305357458888
5.241373,40.72577733009962
5.244038,41.09561299263132
5.246706,42.3129489599622
5.249572,40.90675955102758
5.252442,41.82990216421665
5.255283,41.9457208897148
5.258429,42.44259873160587
5.261371,42.06471312271188
5.264153,42.06471312271188
5.267044,41.607138217105124
5.26992,42.06471312271188
5.272819,40.90675955102758
5.275602,41.19321136552287
5.278378,42.18705768688199
5.28126,40.63803808702456
5.284105,41.4998995631874
5.287006,41.607138217105124
5.290003,40.63803808702456
5.292968,41.9457208897148
5.2958,42.06471312271188
5.298727,42.06471312271188
5.301717,41.717092060119754
5.304556,42.44259873160587
5.307188,40.81532575662888
5.309817,43.00375815139519
5.312411,41.39524522640575
5.315022,42.44259873160587
5.31765,41.9457208897148
5.320115,42.06471312271188
5.323058,42.3129489599622
5.326037,40.90675955102758
5.328832,41.29305357458888
5.33751,41.19321136552287
5.340118,42.576238347185694
5.342699,42.06471312271188
5.345203,41.717092060119754
5.347731,42.71412119204202
5.350875,41.00015981356901


==> csv/train_time/one_pa/error_data_20240502_020235.csv <==
timestamp,error
2e-06,57.937456961427486
0.005559,49.405613065913194
0.010689,43.05329869187608
0.022469,37.86538480497803
0.027542,33.83456296524753
0.032257,31.112625136590655
0.039393,29.513375187959177
0.043965,28.048206787211623
0.048097,26.963563887333322
0.052082,26.51278013998144
0.056376,25.854607295085007
0.060265,25.415792439465807
0.06511,25.14547752660286
0.068872,24.857214264815802
0.07262,24.60897842756548
0.077499,24.548448600085102
0.081559,24.313637641589875
0.086253,24.232458739368077
0.090093,24.24881636631067
0.100507,23.710678622717364
0.105055,24.06540180433955
0.109272,23.72912002970107
0.11322,24.16640507338281
0.118289,24.232458739368077
0.122238,23.69215857410143
0.129783,23.710678622717364
0.134254,23.324384599156055
0.138181,23.010299956639813
0.145006,22.87801729930226
0.149094,22.833012287035498
0.153166,22.90034611362518
0.15828,22.944662261615928
0.162281,22.405492482825995
0.167295,22.52853030979893
0.171054,22.355284469075485
0.175907,22.55272505103306
0.179685,22.50420002308894
0.184603,22.068258760318496
0.188627,22.30448921378274
0.192556,21.903316981702915
0.197781,22.174839442139064
0.201511,22.14843848047698
0.206753,21.78976947293169
0.216104,21.986570869544227
0.220998,21.46128035678238
0.231635,21.271047983648078
0.237874,21.702617153949575
0.241704,21.2057393120585
0.245664,21.398790864012366
0.250958,21.105897102992486
0.257546,22.87801729930226
0.262427,22.227164711475833
0.268041,21.072099696478684
0.272783,21.271047983648078
0.278483,20.8278537031645
0.284419,20.644579892269185
0.289582,20.644579892269185
0.29551,20.681858617461618
0.30236,20.41392685158225
0.308048,20.253058652647702
0.312711,20.170333392987803
0.317937,20.374264979406238
0.322504,20.170333392987803
0.335993,20.253058652647702
0.340009,20.086001717619176
0.345201,20.453229787866576
0.349104,19.86771734266245
0.352833,19.395192526186186
0.357508,19.29418925714293
0.361191,18.86490725172482
0.365917,19.731278535996985
0.369851,19.29418925714293
0.375005,19.084850188786497
0.378851,19.54242509439325
0.382697,19.138138523837167
0.3876,18.976270912904415
0.395303,19.444826721501688
0.399203,18.573324964312686
0.40312,18.976270912904415
0.410487,18.512583487190753
0.415038,19.084850188786497
0.418848,18.512583487190753
0.422806,18.976270912904415
0.429586,18.129133566428553
0.433864,18.573324964312686
0.439054,18.86490725172482
0.444298,19.030899869919434
0.449499,17.85329835010767
0.454398,17.993405494535818
0.459048,17.323937598229687
0.463941,17.558748556724915
0.468469,17.708520116421443
0.474227,17.993405494535818
0.479032,17.634279935629372
0.484986,17.92391689498254
0.489483,17.481880270062003
0.506025,17.24275869600789
0.510652,18.19543935541869
0.519935,17.993405494535818
0.527661,16.989700043360187
0.532964,17.634279935629372
0.538974,17.075701760979364
0.544781,18.19543935541869
0.549444,17.708520116421443
0.555348,18.06179973983887
0.560334,17.16003343634799
0.566906,17.634279935629372
0.572114,17.075701760979364
0.57694,16.989700043360187
0.593636,16.989700043360187
0.597591,17.16003343634799
0.60147,16.720978579357176
0.606727,16.901960800285135
0.612004,16.334684555795867
0.616741,17.16003343634799
0.620968,16.232492903979004
0.626426,20.644579892269185
0.6306,19.86771734266245
0.635726,17.481880270062003
0.639584,17.075701760979364
0.644747,16.720978579357176
0.64866,17.075701760979364
0.652909,16.334684555795867
0.658299,16.127838567197355
0.662327,16.334684555795867
0.667316,16.720978579357176
0.671233,16.020599913279625
0.677118,15.797835966168101
0.68117,16.532125137753436
0.689529,15.440680443502757
0.694304,16.334684555795867
0.698296,15.797835966168101
0.702181,15.440680443502757
0.706627,15.440680443502757
0.711719,15.797835966168101
0.715605,14.62397997898956
0.720874,15.440680443502757
0.727338,15.440680443502757
0.732372,15.051499783199061
0.737989,15.185139398778876
0.742671,15.185139398778876
0.748237,15.314789170422552
0.753317,15.563025007672874
0.759732,15.797835966168101
0.765138,15.68201724066995
0.772611,15.185139398778876
0.780839,15.910646070264992
0.786734,16.812412373755873
0.791658,16.720978579357176
0.797321,16.434526764861875
0.805483,15.051499783199061
0.810416,16.434526764861875
0.815241,15.68201724066995
0.820121,15.68201724066995
0.824863,15.314789170422552
0.829316,14.62397997898956
0.833977,15.440680443502757
0.846365,15.314789170422552
0.851499,16.232492903979004
0.857171,15.910646070264992
0.86732,15.68201724066995
0.872151,14.471580313422193
0.876856,14.913616938342727
0.881544,18.388490907372553
0.886943,17.708520116421443
0.891628,16.532125137753436
0.896972,15.68201724066995
0.901046,13.80211241711606
0.906366,15.797835966168101
0.910302,14.471580313422193
0.91553,15.440680443502757
0.91931,15.797835966168101
0.922968,15.440680443502757
0.927596,19.395192526186186
0.931303,18.976270912904415
0.936048,16.901960800285135
0.939913,15.910646070264992
0.945004,14.471580313422193
0.948904,14.471580313422193
0.952696,16.232492903979004
0.957521,15.68201724066995
0.973925,15.563025007672874
0.977751,15.051499783199061
0.981562,14.771212547196624
0.991737,16.020599913279625
0.995653,14.771212547196624
1.000896,14.14973347970818
1.006007,14.313637641589875
1.011253,14.14973347970818
1.016981,14.913616938342727
1.021573,15.910646070264992
1.02706,14.771212547196624
1.032408,15.051499783199061
1.038549,15.185139398778876
1.044232,14.771212547196624
1.049103,15.185139398778876
1.059553,15.051499783199061
1.071334,15.440680443502757
1.079133,15.68201724066995
1.085498,15.440680443502757
1.090679,14.913616938342727
1.097206,15.563025007672874
1.102019,14.771212547196624
1.106913,14.313637641589875
1.111645,13.80211241711606
1.117485,14.471580313422193
1.12275,14.471580313422193
1.128642,14.313637641589875
1.133325,14.313637641589875
1.142285,13.979400086720377
1.147899,14.313637641589875
1.152744,15.051499783199061
1.158298,15.051499783199061
1.168477,15.563025007672874
1.17455,14.771212547196624
1.179824,14.14973347970818
1.186275,14.14973347970818
1.191011,14.14973347970818
1.196813,13.979400086720377
1.20154,14.471580313422193
1.207728,15.910646070264992
1.212827,14.471580313422193
1.218525,15.440680443502757
1.224332,15.440680443502757
1.229535,15.051499783199061
1.234422,15.051499783199061
1.238237,14.913616938342727
1.241952,14.62397997898956
1.251616,14.771212547196624
1.257467,15.185139398778876
1.261629,13.979400086720377
1.266416,13.80211241711606
1.270441,14.913616938342727
1.275722,14.313637641589875
1.27965,14.62397997898956
1.284483,15.051499783199061
1.288267,14.913616938342727
1.292026,15.797835966168101
1.296549,14.14973347970818
1.300731,13.424226808222063
1.305932,14.771212547196624
1.309777,14.62397997898956
1.316463,15.68201724066995
1.320466,13.80211241711606
1.325299,14.913616938342727
1.32927,14.62397997898956
1.338475,15.563025007672874
1.34237,15.797835966168101
1.347183,14.913616938342727
1.351165,14.313637641589875
1.358611,14.913616938342727
1.362538,14.471580313422193
1.36753,14.14973347970818
1.372772,14.471580313422193
1.378569,15.051499783199061
1.383264,15.185139398778876
1.389048,15.051499783199061
1.394861,22.174839442139064
1.400001,20.681858617461618
1.406247,16.020599913279625
1.410964,14.313637641589875
1.414901,15.797835966168101
1.426034,15.314789170422552
1.431034,13.222192947339193
1.44489,14.471580313422193
1.448881,13.010299956639813
1.452719,14.313637641589875
1.456211,13.80211241711606
1.460101,13.617278360175929
1.464149,13.424226808222063
1.46831,15.185139398778876
1.472326,15.051499783199061
1.477213,14.62397997898956
1.481157,13.617278360175929
1.486275,14.771212547196624
1.490588,15.185139398778876
1.496137,13.80211241711606
1.500224,14.913616938342727
1.505309,14.62397997898956
1.509361,14.913616938342727
1.523821,14.771212547196624
1.528102,14.913616938342727
1.532822,15.440680443502757
1.540633,14.14973347970818
1.54476,14.771212547196624
1.54902,14.62397997898956
1.553308,14.14973347970818
1.564344,14.313637641589875
1.568829,14.313637641589875
1.573269,15.68201724066995
1.579463,14.62397997898956
1.585118,14.62397997898956
1.589758,14.471580313422193
1.595458,15.563025007672874
1.605242,13.617278360175929
1.609861,13.979400086720377
1.615683,13.979400086720377
1.620212,13.80211241711606
1.628933,13.010299956639813
1.635722,14.771212547196624
1.639828,14.62397997898956
1.645412,14.313637641589875
1.649607,15.314789170422552
1.655364,13.80211241711606
1.659271,15.314789170422552
1.663158,15.563025007672874
1.667909,14.62397997898956
1.671871,15.314789170422552
1.6766,14.14973347970818
1.680769,13.617278360175929
1.686115,14.62397997898956
1.690012,15.051499783199061
1.694291,13.80211241711606
1.703852,15.051499783199061
1.707857,15.314789170422552
1.711665,14.771212547196624
1.719283,13.979400086720377
1.723023,14.62397997898956
1.729733,14.313637641589875
1.734928,14.913616938342727
1.740054,13.617278360175929
1.745296,14.62397997898956
1.75049,14.913616938342727
1.75538,15.051499783199061
1.76003,15.051499783199061
1.76483,15.68201724066995
1.769545,14.471580313422193
1.774839,14.62397997898956
1.780015,14.913616938342727
1.785281,15.051499783199061
1.790047,13.617278360175929
1.804589,15.314789170422552
1.808457,14.62397997898956
1.812302,15.051499783199061
1.817585,13.979400086720377
1.823078,13.80211241711606
1.830402,13.979400086720377
1.83534,14.14973347970818
1.839419,13.979400086720377
1.845193,13.222192947339193
1.849193,15.314789170422552
1.853037,14.913616938342727
1.857235,14.62397997898956
1.861001,14.62397997898956
1.865875,15.051499783199061
1.869626,14.771212547196624
1.874965,14.14973347970818
1.878898,13.979400086720377
1.882826,14.62397997898956
1.887761,14.313637641589875
1.891551,13.979400086720377
1.904202,14.14973347970818
1.908092,14.913616938342727
1.911877,13.80211241711606
1.919843,13.80211241711606
1.92442,14.471580313422193
1.929814,13.80211241711606
1.935258,14.62397997898956
1.939373,14.771212547196624
1.944647,14.313637641589875
1.948658,15.563025007672874
1.952577,14.771212547196624
1.95743,14.14973347970818
1.961193,15.314789170422552
1.965984,14.14973347970818
1.969754,15.051499783199061
1.975026,13.424226808222063
1.978956,14.771212547196624
1.982855,15.185139398778876
1.987801,13.424226808222063
1.991569,14.313637641589875
2.004945,15.051499783199061
2.011914,14.471580313422193
2.016395,13.979400086720377
2.020462,13.979400086720377
2.028013,14.62397997898956
2.032385,14.313637641589875
2.037925,14.14973347970818
2.042631,14.62397997898956
2.047999,14.913616938342727
2.052671,14.14973347970818
2.057919,14.913616938342727
2.064651,14.913616938342727
2.069726,15.051499783199061
2.075267,15.314789170422552
2.085317,14.62397997898956
2.090249,14.471580313422193
2.096378,13.617278360175929
2.101322,14.62397997898956
2.109902,13.617278360175929
2.11778,13.979400086720377
2.123092,14.62397997898956
2.129008,13.979400086720377
2.134745,14.471580313422193
2.139422,14.313637641589875
2.145317,14.471580313422193
2.15049,14.62397997898956
2.156887,14.913616938342727
2.162124,15.314789170422552
2.16693,14.14973347970818
2.17062,14.471580313422193
2.187245,14.471580313422193
2.192118,15.051499783199061
2.203055,14.14973347970818
2.207036,14.771212547196624
2.212282,14.471580313422193
2.218663,14.14973347970818
2.224412,15.314789170422552
2.229141,19.395192526186186
2.234707,18.976270912904415
2.240041,16.020599913279625
2.246343,15.051499783199061
2.251167,14.62397997898956
2.263651,14.471580313422193
2.268427,14.471580313422193
2.274553,14.913616938342727
2.279352,14.471580313422193
2.28658,14.913616938342727
2.292098,14.313637641589875
2.297596,14.471580313422193
2.302824,14.14973347970818
2.308639,15.051499783199061
2.313321,13.979400086720377
2.319108,14.62397997898956
2.324971,15.563025007672874
2.330046,14.771212547196624
2.336296,13.424226808222063
2.341019,14.913616938342727
2.34769,15.314789170422552
2.352565,15.185139398778876
2.358356,14.313637641589875
2.363205,13.617278360175929
2.370259,14.913616938342727
2.379119,13.979400086720377
2.383031,13.80211241711606
2.387506,14.771212547196624
2.391483,15.314789170422552
2.39643,15.185139398778876
2.400304,14.471580313422193
2.405177,14.771212547196624
2.408937,15.314789170422552
2.412691,14.14973347970818
2.417672,14.771212547196624
2.421626,14.471580313422193
2.426202,14.313637641589875
2.430141,14.62397997898956
2.435129,13.979400086720377
2.438907,13.979400086720377
2.442952,12.787536009528289
2.456208,14.771212547196624
2.460038,14.913616938342727
2.463906,14.313637641589875
2.467707,15.563025007672874
2.479709,15.314789170422552
2.485732,16.127838567197355
2.491008,14.62397997898956
2.497319,14.471580313422193
2.501988,14.471580313422193
2.506928,13.80211241711606
2.511686,14.471580313422193
2.517604,13.222192947339193
2.522544,15.910646070264992
2.528089,15.440680443502757
2.532964,14.771212547196624
2.544336,14.62397997898956
2.549403,14.471580313422193
2.555367,14.913616938342727
2.560228,18.573324964312686
2.564069,16.989700043360187
2.568393,15.051499783199061
2.572364,14.471580313422193
2.577599,14.771212547196624
2.581783,15.051499783199061
2.586508,14.471580313422193
2.590417,14.313637641589875
2.595414,14.913616938342727
2.599322,14.471580313422193
2.603262,15.68201724066995
2.609003,14.471580313422193
2.613099,14.313637641589875
2.617846,14.313637641589875
2.621763,14.62397997898956
2.626269,13.979400086720377
2.638892,16.020599913279625
2.64291,13.424226808222063
2.647003,13.80211241711606
2.651041,16.020599913279625
2.655111,14.771212547196624
2.659112,15.314789170422552
2.664367,14.313637641589875
2.668658,14.913616938342727
2.672779,13.617278360175929
2.677,13.80211241711606
2.681199,13.010299956639813
2.686558,14.771212547196624
2.690541,14.771212547196624
2.69559,14.62397997898956
2.699515,15.051499783199061
2.704541,15.185139398778876
2.70879,15.314789170422552
2.712663,15.051499783199061
2.718845,13.010299956639813
2.724423,13.424226808222063
2.728496,13.424226808222063
2.737717,15.440680443502757
2.742379,13.010299956639813
2.747976,15.051499783199061
2.75495,14.313637641589875
2.760005,14.471580313422193
2.767513,15.314789170422552
2.772417,15.051499783199061
2.782805,13.617278360175929
2.787442,14.14973347970818
2.791909,13.979400086720377
2.796775,14.471580313422193
2.801757,16.020599913279625
2.807141,15.440680443502757
2.811864,15.440680443502757
2.816799,15.051499783199061
2.821441,14.471580313422193
2.828052,15.68201724066995
2.832764,15.440680443502757
2.840583,14.62397997898956
2.845933,15.185139398778876
2.850638,15.185139398778876
2.859011,14.62397997898956
2.864731,14.313637641589875
2.869583,14.313637641589875
2.875765,13.80211241711606
2.880227,12.552725051033061
2.88579,13.979400086720377
2.890329,14.471580313422193
2.896754,15.68201724066995
2.901587,15.440680443502757
2.907005,14.913616938342727
2.911482,15.563025007672874
2.919299,14.313637641589875
2.923937,14.913616938342727
2.928714,14.771212547196624
2.933305,14.313637641589875
2.940498,14.771212547196624
2.945135,15.051499783199061
2.952459,14.313637641589875
2.958319,14.771212547196624
2.963262,14.313637641589875
2.969454,15.68201724066995
2.974797,14.771212547196624
2.979233,18.19543935541869
2.984897,17.24275869600789
2.98948,15.185139398778876
2.995494,14.62397997898956
3.000233,14.771212547196624
3.005968,15.185139398778876
3.012745,14.471580313422193
3.029208,14.913616938342727
3.034581,14.771212547196624
3.039128,14.913616938342727
3.046325,14.313637641589875
3.050201,14.471580313422193
3.055456,13.979400086720377
3.059394,13.222192947339193
3.063268,15.185139398778876
3.068653,13.80211241711606
3.072335,14.471580313422193
3.076997,13.80211241711606
3.080701,14.771212547196624
3.086092,15.051499783199061
3.090014,13.222192947339193
3.094924,14.14973347970818
3.098725,15.051499783199061
3.102382,14.62397997898956
3.113616,13.010299956639813
3.117583,15.440680443502757
3.121316,14.14973347970818
3.12973,14.771212547196624
3.134145,14.913616938342727
3.140522,14.771212547196624
3.146197,14.313637641589875
3.151426,15.314789170422552
3.157528,15.185139398778876
3.162662,16.020599913279625
3.167972,15.314789170422552
3.172664,15.797835966168101
3.178111,15.051499783199061
3.183256,13.979400086720377
3.189668,15.440680443502757
3.195145,14.913616938342727
3.202188,13.80211241711606
3.207236,13.617278360175929
3.212199,14.62397997898956
3.22286,13.979400086720377
3.229346,14.14973347970818
3.234685,13.222192947339193
3.239605,14.771212547196624
3.244458,15.797835966168101
3.249696,14.913616938342727
3.255222,13.979400086720377
3.259916,14.471580313422193
3.265616,13.222192947339193
3.27093,13.80211241711606
3.277399,14.14973347970818
3.28242,15.314789170422552
3.290535,14.913616938342727
3.29635,15.314789170422552
3.301344,15.051499783199061
3.309215,14.771212547196624
3.314877,12.787536009528289
3.321138,15.314789170422552
3.32762,15.68201724066995
3.332928,15.314789170422552
3.338906,14.14973347970818
3.344592,15.051499783199061
3.34926,14.471580313422193
3.355142,14.471580313422193
3.360306,15.051499783199061
3.366737,14.313637641589875
3.371713,13.617278360175929
3.376968,15.314789170422552
3.386212,15.051499783199061
3.391233,15.910646070264992
3.397215,13.222192947339193
3.402215,14.771212547196624
3.410103,13.979400086720377
3.418603,15.314789170422552
3.424619,14.471580313422193
3.429775,15.440680443502757
3.435535,14.913616938342727
3.440273,13.979400086720377
3.446073,15.314789170422552
3.451205,13.424226808222063
3.457536,13.010299956639813
3.462352,15.051499783199061
3.467166,13.617278360175929
3.47213,14.14973347970818
3.477351,14.14973347970818
3.482351,15.185139398778876
3.490881,23.59835482339888
3.496498,20.0
3.502822,15.051499783199061
3.508994,13.617278360175929
3.515181,14.62397997898956
3.520438,14.62397997898956
3.526342,14.771212547196624
3.531069,15.051499783199061
3.536927,13.979400086720377
3.542402,15.051499783199061
3.548455,15.563025007672874
3.554397,13.979400086720377
3.561878,15.68201724066995
3.567319,14.771212547196624
3.572253,15.051499783199061
3.578267,15.051499783199061
3.585082,13.617278360175929
3.596372,14.771212547196624
3.601312,13.979400086720377
3.607317,14.313637641589875
3.611908,13.979400086720377
3.616687,13.424226808222063
3.621186,18.573324964312686
3.626973,17.24275869600789
3.631742,16.020599913279625
3.637056,15.440680443502757
3.641698,13.80211241711606
3.646807,14.471580313422193
3.654136,13.80211241711606
3.658718,14.14973347970818
3.664625,14.313637641589875
3.669238,15.185139398778876
3.683172,14.471580313422193
3.687274,15.314789170422552
3.691292,15.563025007672874
3.696268,14.771212547196624
3.700169,14.14973347970818
3.704967,13.80211241711606
3.708696,13.617278360175929
3.712361,13.979400086720377
3.717397,13.222192947339193
3.721357,13.617278360175929
3.726212,14.771212547196624
3.7301,13.979400086720377
3.735138,13.979400086720377
3.738908,14.14973347970818
3.746579,14.913616938342727
3.750534,14.913616938342727
3.754348,14.62397997898956
3.760593,15.314789170422552
3.764571,14.313637641589875
3.768401,14.14973347970818
3.772225,14.913616938342727
3.776056,14.771212547196624
3.779875,13.80211241711606
3.78582,15.051499783199061
3.789831,14.771212547196624
3.79371,13.979400086720377
3.797652,14.471580313422193
3.801572,13.617278360175929
3.806284,14.14973347970818
3.810151,15.185139398778876
3.814918,14.471580313422193
3.818625,14.771212547196624
3.82232,14.913616938342727
3.827399,14.62397997898956
3.831368,16.020599913279625
3.836196,16.127838567197355
3.839919,16.127838567197355
3.844789,14.771212547196624
3.848497,13.80211241711606
3.863569,14.313637641589875
3.867436,14.913616938342727
3.871214,14.62397997898956
3.876471,15.910646070264992
3.880387,15.185139398778876
3.888117,14.771212547196624
3.893337,14.313637641589875
3.898607,15.185139398778876
3.90397,14.913616938342727
3.908949,14.913616938342727
3.91385,14.471580313422193
3.918577,13.424226808222063
3.923262,14.771212547196624
3.928673,15.563025007672874
3.933954,14.14973347970818
3.937762,14.62397997898956
3.942394,14.14973347970818
3.950551,13.424226808222063
3.959359,13.424226808222063
3.964287,14.62397997898956
3.969287,13.222192947339193
3.974356,15.314789170422552
3.979178,14.313637641589875
3.986414,13.424226808222063
3.991574,15.314789170422552
3.997543,14.14973347970818
4.002803,13.979400086720377
4.008169,14.313637641589875
4.012862,14.913616938342727
4.018159,13.80211241711606
4.024387,14.14973347970818
4.02948,14.913616938342727
4.035515,15.563025007672874
4.040414,15.563025007672874
4.046884,15.051499783199061
4.051908,14.471580313422193
4.057206,14.913616938342727
4.062082,14.471580313422193
4.071279,14.62397997898956
4.076334,13.424226808222063
4.081239,15.563025007672874
4.087251,14.62397997898956
4.092095,15.051499783199061
4.096765,14.62397997898956
4.101249,14.771212547196624
4.10689,14.913616938342727
4.111575,15.440680443502757
4.117157,24.099331233312945
4.121801,21.522883443830562
4.126021,16.127838567197355
4.129699,15.797835966168101
4.136631,13.424226808222063
4.140464,14.313637641589875
4.144317,14.62397997898956
4.148118,14.313637641589875
4.15189,13.010299956639813
4.160766,14.771212547196624
4.167869,15.185139398778876
4.17175,14.471580313422193
4.177728,13.424226808222063
4.182969,14.771212547196624
4.188688,14.771212547196624
4.194599,13.80211241711606
4.199344,14.14973347970818
4.205212,15.68201724066995
4.210453,13.80211241711606
4.216122,14.913616938342727
4.222097,13.979400086720377
4.226033,13.424226808222063
4.234243,14.771212547196624
4.238073,14.313637641589875
4.242038,14.313637641589875
4.246524,14.471580313422193
4.250333,14.14973347970818
4.257291,14.471580313422193
4.261379,13.222192947339193
4.270216,14.313637641589875
4.27626,14.771212547196624
4.281195,22.7415784926368
4.286992,18.750612633917
4.291408,15.797835966168101
4.296723,14.62397997898956
4.301244,23.710678622717364
4.307163,21.903316981702915
4.311774,15.797835966168101
4.316923,14.913616938342727
4.321528,14.913616938342727
4.32913,13.010299956639813
4.333967,14.313637641589875
4.338517,14.913616938342727
4.343158,15.051499783199061
4.348343,13.80211241711606
4.353052,14.14973347970818
4.361831,14.62397997898956
4.366749,17.403626894942438
4.371593,17.708520116421443
4.377256,15.314789170422552
4.381772,13.617278360175929
4.386699,14.471580313422193
4.391191,14.771212547196624
4.397146,13.617278360175929
4.401868,14.471580313422193
4.406972,14.771212547196624
4.41165,15.051499783199061
4.420021,13.424226808222063
4.425341,13.979400086720377
4.429992,14.913616938342727
4.435773,14.62397997898956
4.440504,14.313637641589875
4.448647,13.979400086720377
4.454998,13.617278360175929
4.460453,13.979400086720377
4.466594,13.424226808222063
4.471365,14.14973347970818
4.476683,14.14973347970818
4.481159,13.979400086720377
4.486716,13.617278360175929
4.491734,14.913616938342727
4.497091,15.440680443502757
4.501771,14.913616938342727
4.506794,13.424226808222063
4.510666,14.471580313422193
4.529204,14.14973347970818
4.534571,14.62397997898956
4.541254,13.617278360175929
4.546499,13.424226808222063
4.551744,15.185139398778876
4.557588,19.637878273455552
4.562757,18.325089127062363
4.568152,15.185139398778876
4.572858,14.313637641589875
4.578135,14.14973347970818
4.584162,13.010299956639813
4.589131,13.80211241711606
4.595158,14.771212547196624
4.600062,15.051499783199061
4.607108,13.617278360175929
4.612171,14.771212547196624
4.62175,14.771212547196624
4.628139,14.313637641589875
4.634112,14.913616938342727
4.639021,15.051499783199061
4.643919,14.471580313422193
4.648782,14.14973347970818
4.653671,15.185139398778876
4.65812,13.424226808222063
4.662539,14.771212547196624
4.667827,13.80211241711606
4.672668,14.62397997898956
4.678487,14.471580313422193
4.683251,14.771212547196624
4.688835,16.020599913279625
4.692778,14.313637641589875
4.703569,13.617278360175929
4.707755,13.424226808222063
4.712507,14.62397997898956
4.718463,14.771212547196624
4.723019,14.62397997898956
4.731145,13.80211241711606
4.736719,14.913616938342727
4.741568,13.80211241711606
4.747242,15.051499783199061
4.751715,14.313637641589875
4.756711,15.051499783199061
4.761243,14.62397997898956
4.767168,13.80211241711606
4.771903,14.913616938342727
4.777046,15.051499783199061
4.781664,14.771212547196624
4.79004,15.185139398778876
4.795358,14.62397997898956
4.800184,15.68201724066995
4.808826,13.979400086720377
4.814446,13.979400086720377
4.821067,13.222192947339193
4.826059,15.910646070264992
4.830188,14.313637641589875
4.834399,13.979400086720377
4.838538,14.313637641589875
4.842723,13.979400086720377
4.846807,14.771212547196624
4.850704,15.797835966168101
4.854785,14.913616938342727
4.858667,13.979400086720377
4.862578,14.771212547196624
4.868042,14.62397997898956
4.872172,13.80211241711606
4.877565,14.471580313422193
4.881576,15.051499783199061
4.892861,15.051499783199061
4.897208,14.471580313422193
4.901194,14.62397997898956
4.906209,13.979400086720377
4.91018,13.617278360175929
4.915446,14.14973347970818
4.921989,13.222192947339193
4.926472,13.010299956639813
4.930734,14.14973347970818
4.936316,14.913616938342727
4.940465,14.771212547196624
4.945462,13.979400086720377
4.949349,15.051499783199061
4.953215,13.80211241711606
4.957962,15.185139398778876
4.96215,14.471580313422193
4.966342,14.771212547196624
4.970494,13.80211241711606
4.97565,14.14973347970818
4.984415,14.471580313422193
4.988457,17.16003343634799
4.992552,17.708520116421443
4.997737,15.68201724066995
5.001738,15.185139398778876
5.008958,15.314789170422552
5.015667,15.68201724066995


==> csv/train_time/one_pa/error_data_m0_i0_e1_t5_v1_u13_n20_s6_d80_r100_o640_w1_g0_a0_f0p700000_c0_l0_h0p500000_20240502_204213.csv <==
timestamp,error
2e-06,-inf
0.017891,57.62773813038475
0.020075,56.63311675903635
0.022664,51.912022159997846
0.025271,55.09949457759619
0.027884,47.32216788981981
0.030148,51.676274343557125
0.033046,47.28272597895017
0.035988,47.31991449018929
0.038764,45.533853652537914
0.041681,43.91852159058637
0.044381,42.431869241314715
0.047007,41.052376007460225
0.04967,39.35658386100634
0.052151,37.697464671794535
0.054692,36.72744198306599
0.057824,34.4544851426605
0.06029,33.80392160057027
0.062957,31.763806922432703
0.065767,30.71145290451083
0.068537,29.232440186302764
0.071282,28.027737252919756
0.073927,26.35483746814912
0.076826,25.09202522331103
0.079701,24.29752280002408
0.083315,22.648178230095365
0.086085,21.986570869544227
0.089203,21.303337684950062
0.092012,19.68482948553935
0.094819,19.242792860618817
0.097606,18.976270912904415
0.10026,17.558748556724915
0.103061,17.92391689498254
0.105937,17.993405494535818
0.10882,17.403626894942438
0.111642,16.901960800285135
0.114534,17.075701760979364
0.117314,16.020599913279625
0.120294,16.901960800285135
0.123086,16.812412373755873
0.125904,15.68201724066995
0.128718,17.075701760979364
0.131588,16.532125137753436
0.134465,16.812412373755873
0.137255,16.434526764861875
0.140245,16.532125137753436
0.143053,15.910646070264992
0.145972,15.563025007672874
0.149022,16.334684555795867
0.152011,16.532125137753436
0.154925,14.471580313422193
0.157801,16.232492903979004
0.160233,16.812412373755873
0.162842,15.314789170422552
0.165448,16.532125137753436
0.16803,16.812412373755873
0.171852,16.532125137753436
0.17597,16.020599913279625
0.178565,17.24275869600789
0.181388,15.440680443502757
0.184272,16.232492903979004
0.187156,16.020599913279625
0.190112,17.323937598229687
0.193017,16.989700043360187
0.19571,15.314789170422552
0.19827,16.127838567197355
0.203631,15.68201724066995
0.206766,16.434526764861875
0.209709,16.127838567197355
0.21235,16.989700043360187
0.215146,15.68201724066995
0.218301,15.68201724066995
0.22127,14.313637641589875
0.223928,15.185139398778876
0.22666,16.812412373755873
0.231442,14.913616938342727
0.234346,16.334684555795867
0.237132,16.989700043360187
0.240016,16.232492903979004
0.242816,15.440680443502757
0.24561,16.020599913279625
0.248394,16.232492903979004
0.251205,14.913616938342727
0.254216,16.532125137753436
0.257033,15.563025007672874
0.259894,16.232492903979004
0.262753,16.901960800285135
0.265534,15.563025007672874
0.268421,15.68201724066995
0.271292,16.989700043360187
0.274192,15.563025007672874
0.27698,15.563025007672874
0.27986,14.471580313422193
0.282725,15.185139398778876
0.28551,15.440680443502757
0.288455,16.020599913279625
0.291338,15.185139398778876
0.294296,16.127838567197355
0.297142,15.797835966168101
0.300978,16.232492903979004
0.305598,15.314789170422552
0.308491,16.901960800285135
0.311448,15.563025007672874
0.314121,15.314789170422552
0.316693,15.910646070264992
0.319334,17.16003343634799
0.321956,14.771212547196624
0.324569,16.334684555795867
0.327178,16.232492903979004
0.330136,16.232492903979004
0.333145,16.232492903979004
0.335909,16.334684555795867
0.338686,16.232492903979004
0.341667,16.532125137753436
0.344312,16.532125137753436
0.346902,16.434526764861875
0.349904,15.440680443502757
0.35307,15.68201724066995
0.355882,16.334684555795867
0.358564,15.910646070264992
0.361442,14.913616938342727
0.364159,14.62397997898956
0.366827,15.314789170422552
0.369533,15.440680443502757
0.372298,16.020599913279625
0.37752,16.901960800285135
0.380457,15.440680443502757
0.383262,15.440680443502757
0.386042,16.232492903979004
0.38883,16.434526764861875
0.39171,16.334684555795867
0.394492,15.185139398778876
0.397286,16.720978579357176
0.400288,16.020599913279625
0.403102,15.68201724066995
0.405873,15.314789170422552
0.408769,15.68201724066995
0.411633,16.334684555795867
0.414525,16.334684555795867
0.417313,16.334684555795867
0.420274,16.434526764861875
0.42307,16.020599913279625
0.425901,16.532125137753436
0.428781,16.020599913279625
0.431636,15.185139398778876
0.434522,16.901960800285135
0.437307,15.68201724066995
0.4403,15.797835966168101
0.443967,15.185139398778876
0.446887,14.62397997898956
0.449849,16.020599913279625
0.452708,15.185139398778876
0.455338,15.68201724066995
0.457904,15.797835966168101
0.461277,16.232492903979004
0.46558,16.901960800285135
0.468159,15.910646070264992
0.47078,14.913616938342727
0.473385,16.334684555795867
0.476178,16.720978579357176
0.47903,15.563025007672874
0.482014,16.232492903979004
0.484849,16.532125137753436
0.487622,16.720978579357176
0.490213,16.232492903979004
0.492782,16.232492903979004
0.498285,15.797835966168101
0.501019,16.232492903979004
0.503749,16.720978579357176
0.506505,16.434526764861875
0.509379,16.232492903979004
0.512669,15.797835966168101
0.515322,16.127838567197355
0.518026,15.185139398778876
0.520807,15.185139398778876
0.525158,15.051499783199061
0.527902,16.127838567197355
0.530234,15.314789170422552
0.533029,16.720978579357176
0.535817,16.532125137753436
0.538626,15.563025007672874
0.541507,15.910646070264992
0.544304,16.532125137753436
0.547118,16.232492903979004
0.549994,15.910646070264992
0.552599,15.314789170422552
0.55525,15.563025007672874
0.557986,15.563025007672874
0.560649,16.020599913279625
0.563376,16.532125137753436
0.566123,16.901960800285135
0.568775,16.232492903979004
0.571626,14.913616938342727
0.574295,15.68201724066995
0.576989,15.68201724066995
0.579771,15.051499783199061
0.582451,14.913616938342727
0.585191,15.68201724066995
0.587858,15.563025007672874
0.590183,15.797835966168101
0.592945,15.051499783199061
0.595631,15.051499783199061
0.598336,16.334684555795867
0.601075,16.812412373755873
0.60379,16.532125137753436
0.606368,17.481880270062003
0.608846,16.989700043360187
0.61141,16.720978579357176
0.613892,15.910646070264992
0.616382,15.051499783199061
0.618892,16.62757831681574
0.621503,17.075701760979364
0.624368,17.558748556724915
0.627081,17.781512503836435
0.635428,16.020599913279625
0.637989,16.232492903979004
0.64051,14.913616938342727
0.642987,16.434526764861875
0.645563,14.913616938342727
0.648246,15.68201724066995
0.660134,15.314789170422552
0.662698,16.989700043360187
0.665246,15.440680443502757
0.667787,15.314789170422552
0.670113,15.314789170422552
0.672797,15.797835966168101
0.678281,16.532125137753436
0.680948,16.62757831681574
0.683621,15.563025007672874
0.686956,15.440680443502757
0.689719,15.051499783199061
0.692405,16.127838567197355
0.695081,15.185139398778876
0.697754,13.979400086720377
0.7002,15.440680443502757
0.702949,14.14973347970818
0.705595,17.323937598229687
0.708316,17.708520116421443
0.718519,16.532125137753436
0.721423,17.24275869600789
0.724085,15.440680443502757
0.726757,15.910646070264992
0.729607,16.127838567197355
0.732281,16.232492903979004
0.734997,14.62397997898956
0.737683,16.720978579357176
0.740112,15.797835966168101
0.742914,15.563025007672874
0.745603,15.314789170422552
0.748313,16.127838567197355
0.751047,14.471580313422193
0.753772,15.797835966168101
0.756391,15.563025007672874
0.758904,15.051499783199061
0.761582,15.185139398778876
0.76408,16.127838567197355
0.766578,14.913616938342727
0.769165,15.68201724066995
0.773702,15.185139398778876
0.776399,16.127838567197355
0.779157,15.68201724066995
0.782135,14.913616938342727
0.784783,15.910646070264992
0.787451,12.787536009528289
0.790102,14.471580313422193
0.792696,15.314789170422552
0.795177,14.771212547196624
0.797647,14.771212547196624
0.803216,15.440680443502757
0.805885,15.563025007672874
0.808431,15.910646070264992
0.811096,16.334684555795867
0.813715,16.532125137753436
0.816287,14.313637641589875
0.818861,15.563025007672874
0.821451,15.185139398778876
0.823985,15.797835966168101
0.828011,15.440680443502757
0.84047,15.68201724066995
0.843257,16.62757831681574
0.846071,16.720978579357176
0.84888,17.24275869600789
0.851787,15.910646070264992
0.854983,15.910646070264992
0.857742,16.232492903979004
0.86042,17.323937598229687
0.863221,16.334684555795867
0.866016,16.532125137753436
0.868891,15.440680443502757
0.871823,13.80211241711606
0.874714,16.62757831681574
0.877506,14.313637641589875
0.880372,14.14973347970818
0.883225,14.771212547196624
0.886048,15.68201724066995
0.888883,15.051499783199061
0.891821,15.440680443502757
0.894761,15.314789170422552
0.897724,18.06179973983887
0.900369,17.075701760979364
0.903252,15.563025007672874
0.906023,16.720978579357176
0.908634,16.127838567197355
0.911281,15.68201724066995
0.91389,15.910646070264992
0.916486,15.68201724066995
0.919199,16.532125137753436
0.921834,15.797835966168101
0.924838,16.232492903979004
0.927714,16.62757831681574
0.935122,16.020599913279625
0.938524,15.314789170422552
0.941226,16.020599913279625
0.943945,14.771212547196624
0.946498,14.471580313422193
0.959561,13.424226808222063
0.962276,16.434526764861875
0.964945,16.232492903979004
0.967626,14.14973347970818
0.970142,16.232492903979004
0.975668,15.563025007672874
0.978657,14.313637641589875
0.981591,15.440680443502757
0.984389,15.051499783199061
0.987196,15.185139398778876
0.990142,13.80211241711606
0.992955,15.314789170422552
0.995774,15.910646070264992
0.998582,15.440680443502757
1.00142,14.771212547196624
1.004158,14.471580313422193
1.006828,18.633228601204557
1.009606,18.920946026904804
1.012409,15.910646070264992
1.015077,16.232492903979004
1.01781,16.434526764861875
1.020131,15.314789170422552
1.022783,14.771212547196624
1.025526,16.334684555795867
1.028183,16.334684555795867
1.030853,15.563025007672874
1.033588,15.68201724066995
1.036259,15.440680443502757
1.039043,16.127838567197355
1.041834,15.051499783199061
1.044539,17.075701760979364
1.047246,15.440680443502757
1.049997,14.313637641589875
1.052618,16.232492903979004
1.055134,14.471580313422193
1.057602,16.020599913279625
1.059999,16.020599913279625
1.062525,14.471580313422193
1.065068,15.440680443502757
1.067562,14.771212547196624
1.070205,14.771212547196624
1.073018,16.232492903979004
1.075707,15.051499783199061
1.078429,14.62397997898956
1.08107,14.771212547196624
1.0837,13.80211241711606
1.086193,15.563025007672874
1.088669,16.812412373755873
1.097048,15.797835966168101
1.099705,16.434526764861875
1.102349,14.913616938342727
1.104875,16.127838567197355
1.107539,15.051499783199061
1.110041,16.334684555795867
1.1126,18.633228601204557
1.115128,17.634279935629372
1.117797,16.334684555795867
1.120052,16.901960800285135
1.123813,16.127838567197355
1.126427,15.563025007672874
1.129288,16.020599913279625
1.131966,13.222192947339193
1.134635,15.051499783199061
1.137321,15.314789170422552
1.140087,15.185139398778876
1.142762,16.62757831681574
1.145505,15.314789170422552
1.148188,15.314789170422552
1.150842,15.051499783199061
1.153557,15.68201724066995
1.156339,14.913616938342727
1.159284,15.185139398778876
1.162071,15.563025007672874
1.164963,14.913616938342727
1.167756,15.563025007672874
1.170454,15.185139398778876
1.173253,15.68201724066995
1.176031,16.62757831681574
1.179674,15.440680443502757
1.182465,15.314789170422552
1.185357,14.14973347970818
1.188141,16.434526764861875
1.191097,14.913616938342727
1.19394,14.771212547196624
1.196875,15.797835966168101
1.199843,15.797835966168101
1.20269,16.127838567197355
1.205319,15.185139398778876
1.207881,16.127838567197355
1.216179,15.440680443502757
1.218806,16.62757831681574
1.221498,15.797835966168101
1.224413,15.440680443502757
1.227398,14.14973347970818
1.230196,16.020599913279625
1.23297,14.913616938342727
1.235759,14.913616938342727
1.238388,16.127838567197355
1.240984,15.910646070264992
1.246467,13.80211241711606
1.249444,15.051499783199061
1.252091,15.440680443502757
1.254909,15.68201724066995
1.257634,15.314789170422552
1.260186,14.771212547196624
1.262841,15.051499783199061
1.265598,15.797835966168101
1.270344,16.020599913279625
1.273457,15.314789170422552
1.276246,15.910646070264992
1.279037,15.314789170422552
1.281961,16.334684555795867
1.284749,15.314789170422552
1.2876,14.913616938342727
1.290248,15.797835966168101
1.293043,16.020599913279625
1.296037,16.127838567197355
1.298785,16.127838567197355
1.301791,16.62757831681574
1.304587,15.910646070264992
1.307462,14.771212547196624
1.310244,16.434526764861875
1.313025,15.68201724066995
1.315911,15.797835966168101
1.318747,15.797835966168101
1.321751,15.440680443502757
1.324552,15.185139398778876
1.327444,15.051499783199061
1.330242,15.051499783199061
1.333115,15.440680443502757
1.335946,14.471580313422193
1.338969,15.440680443502757
1.341963,16.901960800285135
1.344832,16.334684555795867
1.347569,16.232492903979004
1.350103,15.185139398778876
1.352709,16.720978579357176
1.355357,15.185139398778876
1.357953,16.232492903979004
1.36175,15.563025007672874
1.365844,15.68201724066995
1.368747,14.913616938342727
1.371752,14.62397997898956
1.374506,15.440680443502757
1.377275,14.771212547196624
1.3801,15.051499783199061
1.382739,15.185139398778876
1.385331,14.62397997898956
1.387801,15.563025007672874
1.390055,14.471580313422193
1.400403,16.334684555795867
1.403209,15.314789170422552
1.405866,15.797835966168101
1.408526,15.051499783199061
1.411411,15.314789170422552
1.416112,14.471580313422193
1.419048,16.720978579357176
1.421924,16.127838567197355
1.424716,15.797835966168101
1.427505,16.127838567197355
1.430958,18.06179973983887
1.433828,17.634279935629372
1.436629,16.812412373755873
1.439584,16.989700043360187
1.442463,15.910646070264992
1.445226,15.68201724066995
1.448136,16.62757831681574
1.450927,15.563025007672874
1.453819,15.185139398778876
1.456628,16.232492903979004
1.459568,16.434526764861875
1.462398,14.62397997898956
1.465178,16.127838567197355
1.468064,15.563025007672874
1.470856,15.563025007672874
1.47374,15.440680443502757
1.476536,16.532125137753436
1.4795,14.771212547196624
1.482514,17.481880270062003
1.48541,15.68201724066995
1.488302,15.185139398778876
1.492153,15.797835966168101
1.49629,15.910646070264992
1.498972,15.440680443502757
1.501626,16.334684555795867
1.504255,16.127838567197355
1.506858,15.314789170422552
1.509599,17.075701760979364
1.512212,15.440680443502757
1.515114,16.020599913279625
1.518122,15.563025007672874
1.520895,16.127838567197355
1.523637,14.771212547196624
1.526358,15.563025007672874
1.528977,16.127838567197355
1.531653,15.314789170422552
1.534122,14.913616938342727
1.536674,16.020599913279625
1.541532,16.62757831681574
1.544204,16.62757831681574
1.54699,16.434526764861875
1.549816,15.910646070264992
1.552509,16.334684555795867
1.555153,14.62397997898956
1.55805,15.797835966168101
1.562679,17.075701760979364
1.565458,15.314789170422552
1.568409,14.913616938342727
1.571341,15.185139398778876
1.57415,15.797835966168101
1.576957,17.075701760979364
1.579876,16.334684555795867
1.582676,15.051499783199061
1.585484,14.913616938342727
1.58865,15.910646070264992
1.591486,16.720978579357176
1.594381,15.440680443502757
1.597174,16.62757831681574
1.600148,15.797835966168101
1.602939,17.075701760979364
1.605718,16.62757831681574
1.608608,15.910646070264992
1.611487,16.532125137753436
1.614375,17.24275869600789
1.617161,16.989700043360187
1.620117,15.563025007672874
1.622891,16.334684555795867
1.62577,16.127838567197355
1.628625,14.771212547196624
1.631685,14.771212547196624
1.634611,15.797835966168101
1.63748,16.334684555795867
1.640287,15.051499783199061
1.642897,17.403626894942438
1.645488,16.812412373755873
1.648077,16.334684555795867
1.65187,16.532125137753436
1.655835,16.812412373755873
1.658453,17.16003343634799
1.662066,16.334684555795867
1.665,16.989700043360187
1.66781,15.314789170422552
1.67019,17.24275869600789
1.67306,15.68201724066995
1.675672,16.62757831681574
1.678266,16.989700043360187
1.683759,14.913616938342727
1.686605,15.68201724066995
1.689325,16.720978579357176
1.692135,14.471580313422193
1.694854,16.434526764861875
1.697536,16.232492903979004
1.700143,16.020599913279625
1.702903,14.62397997898956
1.707617,16.901960800285135
1.710389,14.771212547196624
1.713246,15.563025007672874
1.716041,15.563025007672874
1.71884,15.910646070264992
1.721761,15.440680443502757
1.724558,16.334684555795867
1.727365,16.720978579357176
1.730231,15.910646070264992
1.733218,15.910646070264992
1.73597,16.434526764861875
1.738853,15.314789170422552
1.74176,16.901960800285135
1.744651,16.62757831681574
1.747445,15.051499783199061
1.75026,16.232492903979004
1.753129,16.532125137753436
1.75598,16.812412373755873
1.758886,16.989700043360187
1.761772,16.334684555795867
1.764663,16.720978579357176
1.767464,16.434526764861875
1.770358,16.901960800285135
1.773349,17.403626894942438
1.776281,15.440680443502757
1.779292,16.127838567197355
1.782226,16.232492903979004
1.784923,16.020599913279625
1.787514,16.127838567197355
1.791247,16.434526764861875
1.795382,16.989700043360187
1.797995,16.989700043360187
1.800633,16.812412373755873
1.80325,16.232492903979004
1.806194,16.989700043360187
1.809258,16.334684555795867
1.81203,15.910646070264992
1.814788,17.403626894942438
1.817572,16.812412373755873
1.820119,15.68201724066995
1.822709,15.563025007672874
1.828088,16.532125137753436
1.830963,16.62757831681574
1.833614,16.127838567197355
1.83643,16.434526764861875
1.839204,15.797835966168101
1.841899,16.434526764861875
1.844544,16.434526764861875
1.847277,16.334684555795867
1.852034,15.314789170422552
1.85521,16.989700043360187
1.858009,15.910646070264992
1.860818,15.910646070264992
1.86362,16.232492903979004
1.866418,17.075701760979364
1.869304,16.532125137753436
1.872112,16.020599913279625
1.874973,15.910646070264992
1.877853,17.075701760979364
1.880211,15.797835966168101
1.883109,15.910646070264992
1.885899,15.563025007672874
1.888762,15.185139398778876
1.891664,15.185139398778876
1.894456,16.232492903979004
1.897353,14.913616938342727
1.900245,15.314789170422552
1.903937,15.314789170422552
1.906734,14.62397997898956
1.9097,14.471580313422193
1.912494,16.812412373755873
1.915349,16.127838567197355
1.91837,16.901960800285135
1.921303,16.812412373755873
1.924229,16.434526764861875
1.927105,16.020599913279625
1.929875,17.781512503836435
1.932469,16.989700043360187
1.935048,15.440680443502757
1.937642,16.020599913279625
1.940104,15.563025007672874
1.942742,16.334684555795867
1.945619,15.051499783199061
1.948582,14.913616938342727
1.951462,16.901960800285135
1.954256,15.563025007672874
1.956999,17.708520116421443
1.96057,16.127838567197355
1.96472,16.434526764861875
1.967316,17.708520116421443
1.969842,16.901960800285135
1.972395,15.314789170422552
1.981486,15.185139398778876
1.984242,16.62757831681574
1.98695,16.020599913279625
1.989714,16.020599913279625
1.99238,16.532125137753436
1.995204,14.62397997898956
2.000124,15.797835966168101
2.003075,15.185139398778876
2.005867,16.62757831681574
2.008673,16.720978579357176
2.011571,14.62397997898956
2.014373,16.232492903979004
2.017161,16.532125137753436
2.020076,15.314789170422552
2.02308,16.532125137753436
2.025694,15.185139398778876
2.028349,16.434526764861875
2.031106,16.434526764861875
2.033776,16.232492903979004
2.036496,17.075701760979364
2.039266,14.62397997898956
2.041936,15.68201724066995
2.044675,16.720978579357176
2.047344,18.976270912904415
2.050123,18.976270912904415
2.052838,16.989700043360187
2.055493,16.812412373755873
2.058226,16.720978579357176
2.060895,16.232492903979004
2.063689,17.24275869600789
2.066439,16.812412373755873
2.07426,16.989700043360187
2.077017,16.62757831681574
2.079747,16.020599913279625
2.082281,16.020599913279625
2.084757,14.471580313422193
2.087242,16.434526764861875
2.089827,15.314789170422552
2.092339,17.481880270062003
2.094843,17.403626894942438
2.09754,16.901960800285135
2.100081,17.558748556724915
2.102831,16.434526764861875
2.105556,18.129133566428553
2.108251,15.68201724066995
2.110872,17.075701760979364
2.113375,16.532125137753436
2.115868,16.127838567197355
2.121419,15.797835966168101
2.124094,15.910646070264992
2.126644,16.232492903979004
2.129346,16.127838567197355
2.131988,16.62757831681574
2.134599,16.62757831681574
2.137179,16.989700043360187
2.139758,16.62757831681574
2.14232,16.901960800285135
2.146531,16.232492903979004
2.149433,16.989700043360187
2.1524,16.232492903979004
2.155189,15.797835966168101
2.15799,16.532125137753436
2.16078,15.68201724066995
2.163598,15.051499783199061
2.166387,15.797835966168101
2.169287,15.910646070264992
2.172311,15.185139398778876
2.174912,16.901960800285135
2.177568,17.24275869600789
2.180192,16.127838567197355
2.182879,15.185139398778876
2.185641,15.440680443502757
2.188355,16.334684555795867
2.191025,16.434526764861875
2.193743,16.434526764861875
2.196423,16.127838567197355
2.199185,15.910646070264992
2.202008,17.403626894942438
2.204673,17.16003343634799
2.207407,15.314789170422552
2.21012,17.075701760979364
2.212841,14.771212547196624
2.215605,15.440680443502757
2.218256,16.532125137753436
2.22098,16.020599913279625
2.223721,15.68201724066995
2.22646,15.440680443502757
2.22905,15.314789170422552
2.231628,14.913616938342727
2.234131,15.910646070264992
2.236615,15.68201724066995
2.23922,15.185139398778876
2.244148,15.563025007672874
2.247077,14.62397997898956
2.249647,16.020599913279625
2.252427,16.127838567197355
2.255288,15.68201724066995
2.257887,16.720978579357176
2.260128,16.720978579357176
2.262712,16.232492903979004
2.265325,16.989700043360187
2.267837,16.62757831681574
2.269981,16.334684555795867
2.275092,15.051499783199061
2.2777,15.910646070264992
2.280104,16.62757831681574
2.282627,15.797835966168101
2.2853,15.797835966168101
2.287903,16.334684555795867
2.290034,15.051499783199061
2.292599,15.563025007672874
2.295157,15.185139398778876
2.297753,16.232492903979004
2.301654,14.62397997898956
2.304285,14.62397997898956
2.306929,16.020599913279625
2.309689,15.563025007672874
2.312373,15.051499783199061
2.315044,14.913616938342727
2.317716,15.563025007672874
2.320117,16.232492903979004
2.322808,16.020599913279625
2.325496,15.563025007672874
2.328336,16.532125137753436
2.331137,15.797835966168101
2.33394,16.532125137753436
2.336777,16.020599913279625
2.339732,16.334684555795867
2.342619,15.440680443502757
2.345411,15.185139398778876
2.348321,15.440680443502757
2.351114,14.62397997898956
2.353918,17.92391689498254
2.35677,16.812412373755873
2.359649,17.24275869600789
2.362558,17.781512503836435
2.36534,16.232492903979004
2.368262,17.993405494535818
2.371158,16.532125137753436
2.374801,16.334684555795867
2.377717,15.440680443502757
2.380275,14.471580313422193
2.382906,14.771212547196624
2.385484,15.051499783199061
2.38808,15.440680443502757
2.396133,16.434526764861875
2.398769,15.440680443502757
2.40178,14.913616938342727
2.40479,14.913616938342727
2.407551,15.440680443502757
2.410194,15.440680443502757
2.413076,15.314789170422552
2.415708,15.440680443502757
2.418302,15.440680443502757
2.423752,15.563025007672874
2.426585,15.440680443502757
2.429307,14.913616938342727
2.432142,15.051499783199061
2.434869,15.185139398778876
2.437556,16.232492903979004
2.440141,14.14973347970818
2.442967,16.232492903979004
2.447958,16.812412373755873
2.450968,17.24275869600789
2.453779,16.720978579357176
2.456575,16.020599913279625
2.459477,16.989700043360187
2.462274,16.62757831681574
2.465069,15.185139398778876
2.467872,16.532125137753436
2.470241,15.563025007672874
2.473304,15.910646070264992
2.476113,15.185139398778876
2.479006,15.314789170422552
2.48189,15.563025007672874
2.484776,17.075701760979364
2.487567,16.232492903979004
2.49026,15.051499783199061
2.49316,15.563025007672874
2.495941,17.558748556724915
2.498834,16.127838567197355
2.501707,15.563025007672874
2.504569,14.913616938342727
2.507363,14.913616938342727
2.510311,15.910646070264992
2.513185,16.232492903979004
2.516201,15.440680443502757
2.519156,14.14973347970818
2.522078,15.185139398778876
2.524816,14.913616938342727
2.527424,14.62397997898956
2.531228,13.222192947339193
2.535574,14.771212547196624
2.538161,15.563025007672874
2.540781,15.910646070264992
2.543399,15.051499783199061
2.546135,16.989700043360187
2.54903,16.989700043360187
2.552053,17.24275869600789
2.554905,14.771212547196624
2.557872,15.563025007672874
2.560195,15.440680443502757
2.562794,15.314789170422552
2.568875,15.68201724066995
2.571773,14.913616938342727
2.574442,15.68201724066995
2.577245,14.471580313422193
2.580092,15.185139398778876
2.582779,15.68201724066995
2.585421,16.62757831681574
2.588236,15.314789170422552
2.593257,15.051499783199061
2.596274,15.440680443502757
2.599149,15.440680443502757
2.601983,16.901960800285135
2.604777,16.62757831681574
2.60758,16.812412373755873
2.610259,15.563025007672874
2.61306,15.68201724066995
2.615914,16.989700043360187
2.618908,16.020599913279625
2.622462,15.563025007672874
2.62533,15.68201724066995
2.628113,15.314789170422552
2.631004,17.075701760979364
2.633817,15.440680443502757
2.636695,15.563025007672874
2.63957,16.901960800285135
2.642366,15.051499783199061
2.645232,17.481880270062003
2.648023,16.989700043360187
2.650922,15.68201724066995
2.653715,17.075701760979364
2.656599,16.434526764861875
2.659603,15.440680443502757
2.662512,16.334684555795867
2.665397,15.314789170422552
2.668248,15.910646070264992
2.672072,16.434526764861875
2.67624,16.532125137753436
2.678815,16.532125137753436
2.681514,17.16003343634799
2.6841,16.532125137753436
2.686763,16.812412373755873
2.689456,15.440680443502757
2.692403,16.020599913279625
2.695405,14.913616938342727
2.698175,16.232492903979004
2.700936,16.62757831681574
2.703603,17.16003343634799
2.706222,16.720978579357176
2.708821,16.62757831681574
2.711351,17.16003343634799
2.713902,16.720978579357176
2.71702,16.334684555795867
2.719897,16.020599913279625
2.722541,16.334684555795867
2.725332,16.532125137753436
2.728042,15.314789170422552
2.730733,14.471580313422193
2.733367,15.440680443502757
2.736078,16.232492903979004
2.74133,15.910646070264992
2.744251,16.232492903979004
2.747043,17.323937598229687
2.749945,16.532125137753436
2.752735,16.901960800285135
2.755599,15.440680443502757
2.758401,16.812412373755873
2.761282,15.68201724066995
2.764316,16.127838567197355
2.767147,15.051499783199061
2.770017,15.185139398778876
2.772863,16.720978579357176
2.775642,15.910646070264992
2.778541,17.403626894942438
2.781426,16.434526764861875
2.784334,16.020599913279625
2.787133,16.434526764861875
2.790125,15.314789170422552
2.792961,16.232492903979004
2.795742,16.020599913279625
2.798649,16.127838567197355
2.801512,16.020599913279625
2.804482,15.185139398778876
2.807275,15.440680443502757
2.810289,15.440680443502757
2.813186,15.051499783199061
2.816038,14.771212547196624
2.818675,15.797835966168101
2.822776,15.314789170422552
2.826096,16.812412373755873
2.828697,15.797835966168101
2.831387,18.19543935541869
2.83402,17.16003343634799
2.836603,16.901960800285135
2.839891,16.901960800285135
2.842724,15.910646070264992
2.845637,16.232492903979004
2.848699,16.720978579357176
2.851473,15.440680443502757
2.854043,16.62757831681574
2.860049,16.334684555795867
2.862778,16.434526764861875
2.865507,16.434526764861875
2.868265,16.812412373755873
2.870997,16.434526764861875
2.873678,15.563025007672874
2.876328,16.232492903979004
2.87921,15.563025007672874
2.881951,16.127838567197355
2.886291,16.812412373755873
2.889045,16.232492903979004
2.891957,14.62397997898956
2.894746,15.563025007672874
2.897606,16.232492903979004
2.900266,15.051499783199061
2.903088,15.440680443502757
2.905887,16.720978579357176
2.908789,15.910646070264992
2.911731,15.051499783199061
2.914486,16.62757831681574
2.917387,17.24275869600789
2.920231,16.020599913279625
2.923117,16.62757831681574
2.925908,17.558748556724915
2.928688,16.62757831681574
2.931645,16.62757831681574
2.93443,15.440680443502757
2.937321,16.232492903979004
2.940195,16.720978579357176
2.943101,15.910646070264992
2.945877,17.634279935629372
2.948752,15.797835966168101
2.953179,16.434526764861875
2.956579,16.532125137753436
2.959586,15.563025007672874
2.962501,16.020599913279625
2.965391,16.127838567197355
2.968141,16.812412373755873
2.970739,16.127838567197355
2.973332,18.19543935541869
2.975916,16.989700043360187
2.978506,15.910646070264992
2.981201,16.720978579357176
2.984081,16.434526764861875
2.987008,14.771212547196624
2.98988,16.812412373755873
2.992673,16.232492903979004
2.995386,15.68201724066995
2.998002,15.797835966168101
3.000605,16.812412373755873
3.005873,15.797835966168101
3.008811,15.185139398778876
3.012166,15.797835966168101
3.014956,13.979400086720377
3.017742,15.68201724066995
3.020193,16.020599913279625
3.022852,15.051499783199061
3.025704,16.127838567197355
3.030126,15.440680443502757
3.032932,15.797835966168101
3.035924,16.232492903979004
3.038773,16.020599913279625
3.041748,15.797835966168101
3.044558,15.68201724066995
3.047354,15.68201724066995
3.050231,15.68201724066995
3.053034,14.62397997898956
3.056105,15.051499783199061
3.058925,16.127838567197355
3.061938,16.720978579357176
3.064734,16.720978579357176
3.067533,16.62757831681574
3.070356,17.403626894942438
3.07314,16.720978579357176
3.076029,16.334684555795867
3.078819,14.62397997898956
3.081849,16.434526764861875
3.084637,16.532125137753436
3.087462,15.68201724066995
3.091047,16.020599913279625
3.093933,16.901960800285135
3.096833,15.185139398778876
3.099875,16.020599913279625
3.102779,15.440680443502757
3.105715,15.314789170422552
3.108424,15.051499783199061
3.111035,14.62397997898956
3.113633,15.910646070264992
3.116216,15.440680443502757
3.118813,15.68201724066995
3.123297,16.434526764861875
3.126239,15.051499783199061
3.129233,15.910646070264992
3.132163,14.913616938342727
3.134917,15.68201724066995
3.137655,17.075701760979364
3.140216,16.62757831681574
3.142865,15.910646070264992
3.145454,15.440680443502757
3.160047,17.16003343634799
3.162768,18.512583487190753
3.16547,17.403626894942438
3.168128,17.075701760979364
3.1709,16.127838567197355
3.174853,16.434526764861875
3.178008,14.471580313422193
3.180799,16.020599913279625
3.183603,16.127838567197355
3.186453,14.62397997898956
3.189331,15.563025007672874
3.192133,16.127838567197355
3.194938,16.334684555795867
3.197738,15.563025007672874
3.200551,16.62757831681574
3.203302,20.569048513364727
3.206186,19.19078092376074
3.208974,17.558748556724915
3.211952,16.901960800285135
3.214752,16.334684555795867
3.217525,16.720978579357176
3.220352,16.532125137753436
3.223142,15.314789170422552
3.226038,17.403626894942438
3.22882,16.720978579357176
3.231754,15.440680443502757
3.234547,16.127838567197355
3.237418,16.020599913279625
3.240401,14.62397997898956
3.243375,17.16003343634799
3.24628,17.92391689498254
3.249256,15.797835966168101
3.251993,15.563025007672874
3.254654,16.334684555795867
3.257253,15.314789170422552
3.260903,15.68201724066995
3.264287,15.68201724066995
3.266916,15.910646070264992
3.269599,15.68201724066995
3.272588,15.68201724066995
3.275454,16.127838567197355
3.278277,14.62397997898956
3.280959,16.989700043360187
3.283874,16.989700043360187
3.28646,16.434526764861875
3.289026,15.440680443502757
3.295466,15.797835966168101
3.298232,16.020599913279625
3.300949,16.127838567197355
3.30375,15.051499783199061
3.306429,14.471580313422193
3.309223,15.563025007672874
3.311882,14.14973347970818
3.314605,16.020599913279625
3.318527,14.913616938342727
3.321745,16.334684555795867
3.324542,15.68201724066995
3.327392,14.913616938342727
3.330278,14.14973347970818
3.33309,16.434526764861875
3.335889,14.913616938342727
3.338693,15.440680443502757
3.342362,16.62757831681574
3.345163,15.563025007672874
3.347931,15.185139398778876
3.35084,15.910646070264992
3.35362,15.563025007672874
3.356518,14.771212547196624
3.359394,15.314789170422552
3.362264,15.68201724066995
3.365073,15.185139398778876
3.367851,14.62397997898956
3.370376,15.185139398778876
3.373159,15.314789170422552
3.376037,14.313637641589875
3.378828,14.913616938342727
3.381789,15.68201724066995
3.384769,15.910646070264992
3.387719,14.913616938342727
3.390342,14.913616938342727
3.393237,15.185139398778876
3.396012,14.62397997898956
3.398617,14.14973347970818
3.402291,14.913616938342727
3.404865,15.68201724066995
3.407476,16.62757831681574
3.410094,14.913616938342727
3.41271,16.334684555795867
3.415635,15.910646070264992
3.418641,15.185139398778876
3.421478,16.720978579357176
3.424235,15.68201724066995
3.42707,15.68201724066995
3.429804,16.020599913279625
3.432408,15.563025007672874
3.437899,16.020599913279625
3.450243,16.812412373755873
3.452954,15.68201724066995
3.455585,17.075701760979364
3.458295,15.440680443502757
3.462256,16.532125137753436
3.465405,16.989700043360187
3.468194,15.314789170422552
3.470987,15.797835966168101
3.473852,14.771212547196624
3.476652,16.127838567197355
3.479538,16.232492903979004
3.482342,15.440680443502757
3.485152,16.020599913279625
3.488024,15.440680443502757
3.490673,15.440680443502757
3.493411,14.771212547196624
3.496082,14.771212547196624
3.498755,15.797835966168101
3.5017,15.910646070264992
3.504356,15.185139398778876
3.507091,14.471580313422193
3.509859,15.314789170422552
3.512522,15.563025007672874
3.515268,14.313637641589875
3.517928,14.471580313422193
3.520667,17.16003343634799
3.523334,18.325089127062363
3.526045,15.440680443502757
3.528829,16.020599913279625
3.531615,15.68201724066995
3.534308,15.68201724066995
3.537032,15.797835966168101
3.539847,14.313637641589875
3.542458,13.979400086720377
3.544942,16.127838567197355
3.547442,15.185139398778876
3.549996,16.434526764861875
3.552501,16.989700043360187
3.555013,16.434526764861875
3.557496,14.771212547196624
3.560242,14.313637641589875
3.563122,15.797835966168101
3.565754,14.771212547196624
3.5684,16.532125137753436
3.571055,16.532125137753436
3.573625,15.563025007672874
3.576113,15.051499783199061
3.578646,15.563025007672874
3.588036,16.020599913279625
3.590679,15.797835966168101
3.593299,16.232492903979004
3.595964,15.440680443502757
3.598459,16.532125137753436
3.601045,15.051499783199061
3.603552,15.440680443502757
3.606221,16.127838567197355
3.6089,15.314789170422552
3.613182,14.471580313422193
3.615843,14.471580313422193
3.6185,14.771212547196624
3.621263,13.979400086720377
3.62393,16.334684555795867
3.626598,17.481880270062003
3.629406,15.440680443502757
3.632086,15.440680443502757
3.634766,16.232492903979004
3.637592,14.913616938342727
3.640241,15.797835966168101
3.643017,17.481880270062003
3.645876,15.910646070264992
3.648658,15.314789170422552
3.651686,15.68201724066995
3.654476,13.424226808222063
3.657362,15.563025007672874
3.660208,15.314789170422552
3.66302,14.471580313422193
3.665838,16.812412373755873
3.668624,17.16003343634799
3.671627,15.314789170422552
3.674421,16.232492903979004
3.677439,15.68201724066995
3.680248,14.913616938342727
3.683167,17.16003343634799
3.686042,16.020599913279625
3.688891,16.127838567197355
3.691654,16.127838567197355
3.694225,15.051499783199061
3.696815,16.434526764861875
3.69955,15.910646070264992
3.702193,15.185139398778876
3.704781,16.62757831681574
3.707807,15.563025007672874
3.710323,15.314789170422552
3.713135,16.232492903979004
3.715812,16.020599913279625
3.718751,14.771212547196624
3.721488,13.617278360175929
3.724067,15.185139398778876
3.72965,16.020599913279625
3.732464,16.901960800285135
3.735089,14.771212547196624
3.737872,15.051499783199061
3.745638,14.771212547196624
3.748243,16.020599913279625
3.750996,15.440680443502757
3.755318,15.185139398778876
3.758309,15.68201724066995
3.761104,15.563025007672874
3.763915,14.913616938342727
3.766706,15.563025007672874
3.76959,15.185139398778876
3.772403,16.901960800285135
3.775197,15.797835966168101
3.778002,15.440680443502757
3.781178,15.051499783199061
3.783927,15.797835966168101
3.786811,15.314789170422552
3.789781,14.62397997898956
3.792642,16.127838567197355
3.795435,16.901960800285135
3.798213,14.62397997898956
3.80112,16.434526764861875
3.803906,16.334684555795867
3.806798,16.127838567197355
3.809673,16.232492903979004
3.812524,15.68201724066995
3.815319,16.334684555795867
3.818248,16.127838567197355
3.821181,14.471580313422193
3.824148,16.989700043360187
3.827712,16.434526764861875
3.830321,14.14973347970818
3.833061,16.232492903979004
3.835666,15.051499783199061
3.838263,16.232492903979004
3.840876,15.185139398778876
3.843476,15.68201724066995
3.84608,15.797835966168101
3.848929,16.334684555795867
3.853779,16.62757831681574
3.857166,15.314789170422552
3.86009,16.62757831681574
3.862933,16.334684555795867
3.865904,17.481880270062003
3.868574,15.797835966168101
3.871216,16.334684555795867
3.876799,16.434526764861875
3.879651,15.68201724066995
3.882372,16.127838567197355
3.885133,15.051499783199061
3.887875,15.797835966168101
3.890198,15.185139398778876
3.892857,15.314789170422552
3.895576,15.797835966168101
3.898366,15.314789170422552
3.902974,15.185139398778876
3.905733,15.185139398778876
3.90852,17.16003343634799
3.911411,15.797835966168101
3.914257,16.127838567197355
3.917045,15.563025007672874
3.919931,16.901960800285135
3.922725,15.797835966168101
3.925639,14.471580313422193
3.928459,15.314789170422552
3.931318,15.051499783199061
3.934205,15.440680443502757
3.936989,15.563025007672874
3.93996,15.185139398778876
3.942755,15.185139398778876
3.945607,15.910646070264992
3.948394,15.68201724066995
3.951184,15.314789170422552
3.954088,15.051499783199061
3.956877,16.62757831681574
3.959862,14.471580313422193
3.962653,15.440680443502757
3.965523,16.812412373755873
3.968478,16.127838567197355
3.972444,16.532125137753436
3.976406,15.797835966168101
3.979443,15.68201724066995
3.982351,15.68201724066995
3.985072,15.314789170422552
3.987648,15.051499783199061
3.990109,16.334684555795867
3.992705,15.185139398778876
3.995301,17.075701760979364
3.997908,15.68201724066995
4.000317,15.563025007672874
4.003228,16.232492903979004
4.00599,15.797835966168101
4.008844,16.62757831681574
4.011724,15.563025007672874
4.014387,15.440680443502757
4.016955,16.334684555795867
4.022687,15.051499783199061
4.025477,16.532125137753436
4.028188,16.020599913279625
4.031001,16.020599913279625
4.033757,15.440680443502757
4.036444,15.910646070264992
4.039152,15.797835966168101
4.042034,14.913616938342727
4.046393,16.127838567197355
4.049342,16.532125137753436
4.052336,13.80211241711606
4.055125,16.020599913279625
4.057923,14.913616938342727
4.060725,15.185139398778876
4.063521,15.68201724066995
4.066324,15.563025007672874
4.069963,15.563025007672874
4.073167,14.471580313422193
4.075927,15.563025007672874
4.078818,15.314789170422552
4.081701,14.913616938342727
4.084555,15.051499783199061
4.087358,14.471580313422193
4.090238,15.563025007672874
4.093133,14.771212547196624
4.095917,15.797835966168101
4.098809,16.232492903979004
4.101736,15.185139398778876
4.104622,15.563025007672874
4.107398,16.020599913279625
4.110379,15.797835966168101
4.113272,16.020599913279625
4.116244,16.62757831681574
4.119243,15.910646070264992
4.122157,15.185139398778876
4.124867,14.471580313422193
4.127469,16.62757831681574
4.13122,15.440680443502757
4.135494,16.532125137753436
4.138081,16.232492903979004
4.140703,13.424226808222063
4.143312,15.440680443502757
4.146125,15.910646070264992
4.148999,16.020599913279625
4.151866,14.913616938342727
4.154682,16.334684555795867
4.157449,15.910646070264992
4.160197,16.127838567197355
4.162766,15.68201724066995
4.168188,15.68201724066995
4.170889,17.993405494535818
4.173662,15.797835966168101
4.176403,15.563025007672874
4.179257,15.68201724066995
4.181939,15.440680443502757
4.184592,15.314789170422552
4.18739,15.051499783199061
4.190175,15.910646070264992
4.194527,15.910646070264992
4.197282,15.68201724066995
4.200148,14.771212547196624
4.202945,14.62397997898956
4.205738,16.020599913279625
4.208534,16.434526764861875
4.211415,15.563025007672874
4.214219,15.563025007672874
4.217156,15.563025007672874
4.219926,15.910646070264992
4.222586,15.68201724066995
4.225312,16.232492903979004
4.227988,15.68201724066995
4.230697,16.334684555795867
4.233409,15.68201724066995
4.236073,15.051499783199061
4.238874,15.314789170422552
4.24161,16.020599913279625
4.244267,16.901960800285135
4.247002,15.440680443502757
4.24979,14.471580313422193
4.252534,16.232492903979004
4.255201,16.127838567197355
4.257925,15.563025007672874
4.260683,15.440680443502757
4.263389,15.797835966168101
4.266098,14.62397997898956
4.268811,15.051499783199061
4.271594,14.771212547196624
4.274185,16.127838567197355
4.276662,15.563025007672874
4.279216,14.14973347970818
4.281708,15.185139398778876
4.284222,16.232492903979004
4.286719,15.68201724066995
4.295206,14.471580313422193
4.297898,15.314789170422552
4.300614,15.68201724066995
4.303244,15.68201724066995
4.305787,15.68201724066995
4.308942,16.334684555795867
4.311505,14.471580313422193
4.316858,16.020599913279625
4.31959,15.910646070264992
4.322173,15.68201724066995
4.324798,16.62757831681574
4.327428,16.334684555795867
4.330056,15.68201724066995
4.332632,16.020599913279625
4.335119,16.020599913279625
4.337642,16.334684555795867
4.342312,15.563025007672874
4.34499,14.913616938342727
4.347654,15.185139398778876
4.350122,15.797835966168101
4.352801,15.797835966168101
4.355477,15.68201724066995
4.358155,15.797835966168101
4.360843,15.563025007672874
4.363535,15.910646070264992
4.366285,16.127838567197355
4.369365,15.910646070264992
4.372139,15.910646070264992
4.375044,15.910646070264992
4.377885,16.127838567197355
4.380351,15.051499783199061
4.383166,14.913616938342727
4.385958,15.910646070264992
4.388826,15.910646070264992
4.391684,16.812412373755873
4.394582,15.314789170422552
4.397372,15.185139398778876
4.400351,17.481880270062003
4.40315,18.388490907372553
4.406021,15.314789170422552
4.409023,16.020599913279625
4.412003,16.232492903979004
4.414896,16.532125137753436
4.417776,15.797835966168101
4.420214,16.334684555795867
4.422815,16.720978579357176
4.425402,15.910646070264992
4.427988,16.720978579357176
4.430601,15.68201724066995
4.43323,16.532125137753436
4.436105,17.075701760979364
4.439069,16.334684555795867
4.442035,15.440680443502757
4.444856,16.812412373755873
4.447567,16.127838567197355
4.450155,15.563025007672874
4.452742,15.314789170422552
4.458336,15.797835966168101
4.461161,15.68201724066995
4.463831,16.334684555795867
4.46665,16.334684555795867
4.469488,15.563025007672874
4.472178,16.232492903979004
4.474805,16.020599913279625
4.477618,16.434526764861875
4.487938,16.989700043360187
4.490736,16.532125137753436
4.493531,16.62757831681574
4.496329,16.901960800285135
4.499241,16.62757831681574
4.502056,16.62757831681574
4.504856,16.720978579357176
4.507705,15.440680443502757
4.510183,15.563025007672874
4.512779,15.68201724066995
4.515428,15.185139398778876
4.51817,16.127838567197355
4.520891,16.020599913279625
4.523636,15.563025007672874
4.526323,16.334684555795867
4.528977,15.440680443502757
4.531872,14.771212547196624
4.534531,15.910646070264992
4.537244,16.127838567197355
4.540056,15.563025007672874
4.54272,15.797835966168101
4.545456,16.232492903979004
4.548782,15.797835966168101
4.551587,15.910646070264992
4.554461,15.68201724066995
4.557175,16.334684555795867
4.559988,15.440680443502757
4.562703,16.989700043360187
4.565356,16.020599913279625
4.567876,14.771212547196624
4.574968,15.910646070264992
4.57747,16.62757831681574
4.579996,15.563025007672874
4.582497,18.129133566428553
4.585048,16.989700043360187
4.587951,16.127838567197355
4.590632,17.403626894942438
4.59329,16.127838567197355
4.595888,15.314789170422552
4.598485,16.334684555795867
4.601123,17.85329835010767
4.603588,15.563025007672874
4.606197,16.232492903979004
4.608885,17.558748556724915
4.611558,16.901960800285135
4.614182,16.532125137753436
4.616819,16.62757831681574
4.619524,17.16003343634799
4.622181,17.24275869600789
4.624672,16.720978579357176
4.627219,16.020599913279625
4.629773,15.910646070264992
4.632426,16.020599913279625
4.637046,16.434526764861875
4.639735,16.020599913279625
4.642394,16.127838567197355
4.645072,15.797835966168101
4.647745,16.62757831681574
4.650121,16.62757831681574
4.652851,15.563025007672874
4.655533,15.440680443502757
4.658221,15.314789170422552
4.660904,14.62397997898956
4.663757,16.232492903979004
4.666492,15.910646070264992
4.669351,16.532125137753436
4.672228,15.051499783199061
4.675004,15.68201724066995
4.677899,15.440680443502757
4.680291,15.563025007672874
4.683145,18.129133566428553
4.685951,18.388490907372553
4.68873,16.232492903979004
4.691716,17.075701760979364
4.694503,16.901960800285135
4.697399,16.434526764861875
4.700242,16.720978579357176
4.703103,16.812412373755873
4.70612,17.075701760979364
4.70901,17.323937598229687
4.712031,15.185139398778876
4.714885,16.334684555795867
4.717571,16.989700043360187
4.726065,14.913616938342727
4.728665,16.720978579357176
4.731341,15.314789170422552
4.733954,17.323937598229687
4.736869,17.481880270062003
4.73998,16.020599913279625
4.742745,16.62757831681574
4.745494,15.185139398778876
4.748214,16.434526764861875
4.750844,14.913616938342727
4.75343,14.771212547196624
4.755921,15.910646070264992
4.758466,16.62757831681574
4.761799,15.68201724066995
4.764603,14.913616938342727
4.767307,14.913616938342727
4.770138,15.68201724066995
4.773408,15.797835966168101
4.776129,15.563025007672874
4.778741,14.913616938342727
4.781475,14.471580313422193
4.786291,16.020599913279625
4.789235,15.051499783199061
4.792018,15.68201724066995
4.79487,15.68201724066995
4.797671,17.323937598229687
4.800269,15.910646070264992
4.803072,15.68201724066995
4.805876,16.232492903979004
4.808797,13.222192947339193
4.811685,14.913616938342727
4.814443,15.314789170422552
4.817341,14.771212547196624
4.820192,14.913616938342727
4.823089,15.563025007672874
4.825863,15.68201724066995
4.828736,16.232492903979004
4.831625,16.434526764861875
4.83441,16.720978579357176
4.837291,16.334684555795867
4.840265,16.127838567197355
4.843168,15.797835966168101
4.845945,15.440680443502757
4.848788,15.797835966168101
4.851957,14.913616938342727
4.854829,15.051499783199061
4.85775,14.771212547196624
4.860312,14.771212547196624
4.863057,16.434526764861875
4.865653,15.563025007672874
4.868228,16.334684555795867
4.872006,15.440680443502757
4.876139,16.020599913279625
4.878742,16.020599913279625
4.881414,16.720978579357176
4.884265,17.558748556724915
4.887149,16.127838567197355
4.890071,17.24275869600789
4.892895,16.127838567197355
4.895655,15.314789170422552
4.898294,16.127838567197355
4.90087,15.051499783199061
4.906315,15.68201724066995
4.909046,16.812412373755873
4.911846,13.979400086720377
4.914583,16.020599913279625
4.917308,15.910646070264992
4.920069,15.051499783199061
4.922736,16.020599913279625
4.925545,15.051499783199061
4.929921,14.771212547196624
4.932751,15.797835966168101
4.93552,15.051499783199061
4.938315,14.913616938342727
4.941112,16.020599913279625
4.943912,15.185139398778876
4.946713,15.910646070264992
4.949587,16.434526764861875
4.952395,15.68201724066995
4.95534,15.797835966168101
4.958136,16.020599913279625
4.960906,15.68201724066995
4.963795,15.68201724066995
4.96659,14.771212547196624
4.9696,15.563025007672874
4.972377,14.771212547196624
4.97526,15.314789170422552
4.978045,15.910646070264992
4.980837,15.440680443502757
4.983745,16.434526764861875
4.986526,16.127838567197355
4.989508,15.185139398778876
4.992301,15.68201724066995
4.995152,15.440680443502757
4.998181,15.797835966168101
5.002081,15.314789170422552
5.004967,14.313637641589875
5.007882,14.62397997898956
5.010312,13.80211241711606
5.013571,14.771212547196624
5.016147,14.313637641589875
5.018743,15.440680443502757
5.021481,15.563025007672874
5.024114,15.563025007672874
5.026705,16.020599913279625
5.029806,16.020599913279625
5.032635,15.185139398778876
5.035464,16.989700043360187
5.03813,15.68201724066995
5.041125,17.323937598229687
5.043706,15.563025007672874
5.046356,16.434526764861875
5.051866,15.563025007672874
5.054657,15.314789170422552
5.057281,16.020599913279625
5.060152,14.62397997898956
5.062816,15.563025007672874
5.0655,15.797835966168101
5.06809,16.812412373755873
5.070798,17.24275869600789
5.074878,14.771212547196624
5.077837,15.563025007672874
5.080228,14.313637641589875
5.083025,16.127838567197355
5.085822,15.440680443502757
5.088633,15.910646070264992
5.091516,14.771212547196624
5.094304,14.62397997898956
5.09711,14.771212547196624
5.100201,15.051499783199061
5.102815,15.68201724066995
5.105464,16.62757831681574
5.108198,15.314789170422552
5.110865,15.563025007672874
5.113604,15.910646070264992
5.116279,16.532125137753436
5.118944,15.910646070264992
5.121833,15.68201724066995
5.1245,15.314789170422552
5.127191,15.185139398778876
5.130006,15.051499783199061
5.132681,16.020599913279625
5.135427,16.127838567197355
5.138155,15.440680443502757
5.140872,15.797835966168101
5.143592,16.127838567197355
5.146447,15.797835966168101
5.149231,16.334684555795867
5.151963,15.563025007672874
5.154635,15.440680443502757
5.157196,15.051499783199061
5.159743,15.051499783199061
5.162218,15.185139398778876
5.164695,14.471580313422193
5.167192,15.563025007672874
5.174709,15.440680443502757
5.177574,15.185139398778876
5.180164,15.440680443502757
5.182813,15.440680443502757
5.185434,15.68201724066995
5.18805,15.051499783199061
5.190656,15.797835966168101
5.193148,14.313637641589875
5.195657,15.051499783199061
5.198369,14.14973347970818
5.210166,15.314789170422552
5.212735,16.020599913279625
5.215329,17.24275869600789
5.217903,16.232492903979004
5.220547,16.720978579357176
5.225232,15.68201724066995
5.227902,16.334684555795867
5.230575,15.797835966168101
5.233259,17.075701760979364
5.235935,17.993405494535818
5.238609,16.334684555795867
5.241373,16.901960800285135
5.244038,16.532125137753436
5.246706,15.314789170422552
5.249572,16.720978579357176
5.252442,15.797835966168101
5.255283,15.68201724066995
5.258429,15.185139398778876
5.261371,15.563025007672874
5.264153,15.563025007672874
5.267044,16.020599913279625
5.26992,15.563025007672874
5.272819,16.720978579357176
5.275602,16.434526764861875
5.278378,15.440680443502757
5.28126,16.989700043360187
5.284105,16.127838567197355
5.287006,16.020599913279625
5.290003,16.989700043360187
5.292968,15.68201724066995
5.2958,15.563025007672874
5.298727,15.563025007672874
5.301717,15.910646070264992
5.304556,15.185139398778876
5.307188,16.812412373755873
5.309817,14.62397997898956
5.312411,16.232492903979004
5.315022,15.185139398778876
5.31765,15.68201724066995
5.320115,15.563025007672874
5.323058,15.314789170422552
5.326037,16.720978579357176
5.328832,16.334684555795867
5.33751,16.434526764861875
5.340118,15.051499783199061
5.342699,15.563025007672874
5.345203,15.910646070264992
5.347731,14.913616938342727
5.350875,16.62757831681574


==> csv/train_time/one_pa/weight_imag_20240502_020235.csv <==
0.015838623046875,0.08243560791015625,0.12366485595703125,-0.07964324951171875,0.1121673583984375,-0.07578277587890625,-0.8340911865234375,-0.16820526123046875,0.1423187255859375,-0.09613800048828125,0.0966949462890625,0.04048919677734375,0.0537261962890625,-0.03044891357421875,0.031219482421875,-0.00196075439453125,-0.02471923828125,0.03302001953125,-0.01163482666015625,0.02980804443359375
0.03912353515625,-0.07518768310546875,0.01027679443359375,-0.0292510986328125,0.0201873779296875,-0.01502227783203125,-0.6103439331054688,-0.13177490234375,0.07567596435546875,-0.06988525390625,0.0559539794921875,-0.0634307861328125,0.03912353515625,-0.023681640625,0.0145416259765625,0.005523681640625,-0.000701904296875,-0.0029754638671875,-0.00164794921875,0.02083587646484375
0.015960693359375,-0.0089569091796875,0.0545654296875,-0.045745849609375,0.056732177734375,-0.03240966796875,-0.7340774536132812,-0.1373443603515625,0.1014862060546875,-0.0809478759765625,0.06638336181640625,-0.0394134521484375,0.04004669189453125,-0.0337371826171875,0.02701568603515625,-0.02243804931640625,0.0051727294921875,0.01314544677734375,-0.00897979736328125,0.004913330078125
0.02503204345703125,-0.0375823974609375,0.024658203125,-0.0303192138671875,0.0275421142578125,-0.01609039306640625,-0.6848220825195312,-0.132293701171875,0.0854644775390625,-0.07220458984375,0.0606231689453125,-0.0546417236328125,0.0462188720703125,-0.03524017333984375,0.02773284912109375,-0.01409912109375,0.007904052734375,-0.00664520263671875,0.00203704833984375,0.00711822509765625
0.0161285400390625,-0.02062225341796875,0.0341949462890625,-0.03307342529296875,0.0345306396484375,-0.0169677734375,-0.7163467407226562,-0.1289520263671875,0.0892333984375,-0.0755157470703125,0.0642242431640625,-0.05121612548828125,0.04396820068359375,-0.03948974609375,0.032745361328125,-0.0251312255859375,0.01357269287109375,-0.00168609619140625,0.0010223388671875,0.00049591064453125
0.01763153076171875,-0.02463531494140625,0.02379608154296875,-0.02693939208984375,0.025909423828125,-0.01157379150390625,-0.7068405151367188,-0.1270599365234375,0.08448028564453125,-0.07263946533203125,0.06313323974609375,-0.0547943115234375,0.048675537109375,-0.04010009765625,0.03289794921875,-0.02266693115234375,0.014984130859375,-0.01015472412109375,0.0062255859375,-0.00022125244140625
0.01422882080078125,-0.01982879638671875,0.02587890625,-0.026519775390625,0.0258941650390625,-0.00957489013671875,-0.7162551879882812,-0.1233673095703125,0.084564208984375,-0.07225799560546875,0.064453125,-0.0527496337890625,0.04753875732421875,-0.0428466796875,0.03649139404296875,-0.0282745361328125,0.0184478759765625,-0.01025390625,0.0067138671875,-0.00333404541015625
0.0142059326171875,-0.01898193359375,0.02162933349609375,-0.02278900146484375,0.02220916748046875,-0.00691986083984375,-0.7141571044921875,-0.12236785888671875,0.08258056640625,-0.07097625732421875,0.06233978271484375,-0.0547637939453125,0.049102783203125,-0.04309844970703125,0.0363922119140625,-0.02785491943359375,0.02106475830078125,-0.014434814453125,0.009063720703125,-0.00397491455078125
0.01206207275390625,-0.017242431640625,0.02154541015625,-0.02130126953125,0.02112579345703125,-0.004119873046875,-0.7179641723632812,-0.12110137939453125,0.08219146728515625,-0.070892333984375,0.0625152587890625,-0.0544891357421875,0.049346923828125,-0.04375457763671875,0.03876495361328125,-0.02983856201171875,0.02098846435546875,-0.01381683349609375,0.0100860595703125,-0.0061187744140625
0.01168060302734375,-0.01621246337890625,0.019683837890625,-0.0204315185546875,0.0190277099609375,-0.0035858154296875,-0.7193527221679688,-0.11891937255859375,0.08056640625,-0.0701446533203125,0.06182861328125,-0.05548095703125,0.04974365234375,-0.04422760009765625,0.03900146484375,-0.03018951416015625,0.0226593017578125,-0.01634979248046875,0.0107421875,-0.0058746337890625
0.0105133056640625,-0.01552581787109375,0.0187530517578125,-0.019134521484375,0.01697540283203125,-0.00180816650390625,-0.7217330932617188,-0.1187286376953125,0.08046722412109375,-0.06903076171875,0.06284332275390625,-0.05471038818359375,0.05008697509765625,-0.04409027099609375,0.03934478759765625,-0.03050994873046875,0.0234832763671875,-0.0170745849609375,0.01158905029296875,-0.00673675537109375
0.0112457275390625,-0.01444244384765625,0.0176239013671875,-0.0181121826171875,0.01653289794921875,-0.00040435791015625,-0.7218399047851562,-0.11710357666015625,0.0782012939453125,-0.0687408447265625,0.0621490478515625,-0.05442047119140625,0.04974365234375,-0.04468536376953125,0.03964996337890625,-0.03179168701171875,0.0242919921875,-0.017303466796875,0.01232147216796875,-0.00743865966796875
0.00998687744140625,-0.0143890380859375,0.01740264892578125,-0.01727294921875,0.01583099365234375,0.00125885009765625,-0.7232437133789062,-0.11658477783203125,0.078094482421875,-0.06761932373046875,0.0609893798828125,-0.0544281005859375,0.0499725341796875,-0.04468536376953125,0.039459228515625,-0.03212738037109375,0.024749755859375,-0.01788330078125,0.01239776611328125,-0.00743865966796875
0.01013946533203125,-0.01337432861328125,0.01580810546875,-0.015869140625,0.01528167724609375,0.0019073486328125,-0.7238616943359375,-0.11614990234375,0.0769195556640625,-0.06731414794921875,0.0610504150390625,-0.05457305908203125,0.04959869384765625,-0.04430389404296875,0.03853607177734375,-0.03231048583984375,0.02404022216796875,-0.0191192626953125,0.01314544677734375,-0.0084381103515625
0.00959014892578125,-0.01262664794921875,0.01612091064453125,-0.01622772216796875,0.0134429931640625,0.0025787353515625,-0.7246551513671875,-0.1142730712890625,0.07604217529296875,-0.06636810302734375,0.0597076416015625,-0.055023193359375,0.04996490478515625,-0.044952392578125,0.0391082763671875,-0.03231048583984375,0.02510833740234375,-0.0177001953125,0.0131988525390625,-0.008819580078125
0.00896453857421875,-0.01387786865234375,0.0146026611328125,-0.01543426513671875,0.0134429931640625,0.003265380859375,-0.726593017578125,-0.1139373779296875,0.075775146484375,-0.06616973876953125,0.0607452392578125,-0.0533599853515625,0.04883575439453125,-0.0435638427734375,0.03986358642578125,-0.03273773193359375,0.02492523193359375,-0.01836395263671875,0.01324462890625,-0.008636474609375
0.00858306884765625,-0.01202392578125,0.01434326171875,-0.0147247314453125,0.012786865234375,0.0045166015625,-0.7264175415039062,-0.11338043212890625,0.07555389404296875,-0.0665740966796875,0.06003570556640625,-0.0531005859375,0.04848480224609375,-0.0440673828125,0.03830718994140625,-0.03151702880859375,0.02504730224609375,-0.01861572265625,0.013641357421875,-0.00859832763671875
0.0081939697265625,-0.01224517822265625,0.0141448974609375,-0.01419830322265625,0.0117950439453125,0.00508880615234375,-0.7262725830078125,-0.11296844482421875,0.0750579833984375,-0.0645904541015625,0.059234619140625,-0.0527191162109375,0.04843902587890625,-0.04404449462890625,0.038330078125,-0.0317230224609375,0.02498626708984375,-0.0184783935546875,0.01329803466796875,-0.00909423828125
0.0081939697265625,-0.01134490966796875,0.0139312744140625,-0.014068603515625,0.01177215576171875,0.0053253173828125,-0.728118896484375,-0.11212158203125,0.07381439208984375,-0.0656280517578125,0.05825042724609375,-0.05289459228515625,0.04854583740234375,-0.04293060302734375,0.03795623779296875,-0.03155517578125,0.02463531494140625,-0.01877593994140625,0.0130767822265625,-0.0085601806640625
0.0073394775390625,-0.0118408203125,0.01329803466796875,-0.0133819580078125,0.011749267578125,0.0056304931640625,-0.727874755859375,-0.111572265625,0.07382965087890625,-0.06391143798828125,0.05828857421875,-0.05176544189453125,0.0469207763671875,-0.0428619384765625,0.037750244140625,-0.0318145751953125,0.0242919921875,-0.01932525634765625,0.01338958740234375,-0.00928497314453125
0.0084686279296875,-0.01065826416015625,0.0128631591796875,-0.0135345458984375,0.009857177734375,0.00551605224609375,-0.7285919189453125,-0.110565185546875,0.07324981689453125,-0.0636138916015625,0.057373046875,-0.05187225341796875,0.0472259521484375,-0.04262542724609375,0.0380706787109375,-0.031036376953125,0.0244140625,-0.0182342529296875,0.01324462890625,-0.0087738037109375
0.00716400146484375,-0.0111541748046875,0.01328277587890625,-0.01233673095703125,0.01027679443359375,0.00720977783203125,-0.7288970947265625,-0.1104278564453125,0.0721282958984375,-0.0641326904296875,0.05730438232421875,-0.05084228515625,0.04662322998046875,-0.0423583984375,0.03708648681640625,-0.03143310546875,0.02417755126953125,-0.0175933837890625,0.0133514404296875,-0.0089874267578125
0.00699615478515625,-0.0113983154296875,0.01166534423828125,-0.01172637939453125,0.0105133056640625,0.0058746337890625,-0.7299270629882812,-0.1089324951171875,0.0725250244140625,-0.06278228759765625,0.05694580078125,-0.0509185791015625,0.0464935302734375,-0.04093170166015625,0.0364532470703125,-0.03173828125,0.02446746826171875,-0.0164031982421875,0.0143585205078125,-0.00965118408203125
0.0072784423828125,-0.01012420654296875,0.01316070556640625,-0.012359619140625,0.00952911376953125,0.00811004638671875,-0.7308807373046875,-0.1098480224609375,0.0704193115234375,-0.062164306640625,0.056396484375,-0.05035400390625,0.0460357666015625,-0.04239654541015625,0.03769683837890625,-0.0298004150390625,0.0239410400390625,-0.01874542236328125,0.01244354248046875,-0.00830841064453125
0.00716400146484375,-0.0100555419921875,0.01067352294921875,-0.01187896728515625,0.00940704345703125,0.0081634521484375,-0.7306289672851562,-0.10851287841796875,0.07199859619140625,-0.06101226806640625,0.055633544921875,-0.05055999755859375,0.045684814453125,-0.04053497314453125,0.03643798828125,-0.031005859375,0.02385711669921875,-0.017242431640625,0.01331329345703125,-0.0086822509765625
0.00731658935546875,-0.00916290283203125,0.01227569580078125,-0.0120086669921875,0.00809478759765625,0.00855255126953125,-0.7306442260742188,-0.10811614990234375,0.070709228515625,-0.06095123291015625,0.055206298828125,-0.04915618896484375,0.045562744140625,-0.04131317138671875,0.03582763671875,-0.02979278564453125,0.023590087890625,-0.0176544189453125,0.01251220703125,-0.00896453857421875
0.006927490234375,-0.01010894775390625,0.0114288330078125,-0.0117645263671875,0.0084381103515625,0.0096435546875,-0.7311172485351562,-0.10805511474609375,0.0702362060546875,-0.0607147216796875,0.05419921875,-0.04880523681640625,0.044952392578125,-0.0403594970703125,0.03565216064453125,-0.03000640869140625,0.0238037109375,-0.017333984375,0.012664794921875,-0.00843048095703125
0.00734710693359375,-0.00992584228515625,0.0104522705078125,-0.0109100341796875,0.0077972412109375,0.0087738037109375,-0.73260498046875,-0.10741424560546875,0.06920623779296875,-0.0599517822265625,0.0557861328125,-0.04892730712890625,0.044952392578125,-0.04019927978515625,0.03504180908203125,-0.0289306640625,0.02277374267578125,-0.01671600341796875,0.01293182373046875,-0.00820159912109375
0.0064544677734375,-0.0103759765625,0.0108489990234375,-0.01123809814453125,0.0073699951171875,0.00962066650390625,-0.7316513061523438,-0.106292724609375,0.06807708740234375,-0.0599212646484375,0.053985595703125,-0.04882049560546875,0.04425048828125,-0.03957366943359375,0.034942626953125,-0.02935028076171875,0.02254486083984375,-0.0172271728515625,0.01233673095703125,-0.0084228515625
0.00693511962890625,-0.00977325439453125,0.011474609375,-0.01081085205078125,0.00698089599609375,0.0094757080078125,-0.7331008911132812,-0.1065216064453125,0.06854248046875,-0.0594024658203125,0.05394744873046875,-0.0474395751953125,0.04389190673828125,-0.03839874267578125,0.03421783447265625,-0.029571533203125,0.02219390869140625,-0.0176544189453125,0.0123291015625,-0.00832366943359375
0.00685882568359375,-0.00995635986328125,0.011199951171875,-0.009979248046875,0.00734710693359375,0.0105743408203125,-0.7336349487304688,-0.105926513671875,0.0688629150390625,-0.0587921142578125,0.0525360107421875,-0.0484161376953125,0.0426177978515625,-0.038665771484375,0.0342559814453125,-0.0288848876953125,0.022705078125,-0.01683807373046875,0.0114593505859375,-0.00801849365234375
0.00643157958984375,-0.0086517333984375,0.01073455810546875,-0.0103607177734375,0.0066375732421875,0.01056671142578125,-0.7341766357421875,-0.1063079833984375,0.06793975830078125,-0.05832672119140625,0.05335235595703125,-0.046844482421875,0.042694091796875,-0.0380859375,0.0342559814453125,-0.02887725830078125,0.02101898193359375,-0.01616668701171875,0.01189422607421875,-0.0079803466796875
0.0065460205078125,-0.008819580078125,0.01055145263671875,-0.00981903076171875,0.00644683837890625,0.01125335693359375,-0.7336654663085938,-0.10512542724609375,0.06707763671875,-0.0590057373046875,0.051849365234375,-0.04680633544921875,0.04254150390625,-0.03800201416015625,0.03398895263671875,-0.0275115966796875,0.0219268798828125,-0.0159912109375,0.01139068603515625,-0.00772857666015625
0.0065765380859375,-0.0078125,0.00994873046875,-0.0098114013671875,0.0070648193359375,0.0112152099609375,-0.7335739135742188,-0.1045989990234375,0.0664825439453125,-0.0571746826171875,0.05156707763671875,-0.04666900634765625,0.04135894775390625,-0.0377044677734375,0.03377532958984375,-0.0278167724609375,0.0216217041015625,-0.01641082763671875,0.011962890625,-0.00777435302734375
0.00556182861328125,-0.0095062255859375,0.01023101806640625,-0.0095672607421875,0.00559234619140625,0.01165008544921875,-0.7348785400390625,-0.1042938232421875,0.0670013427734375,-0.0572509765625,0.05126953125,-0.0447540283203125,0.04273223876953125,-0.03741455078125,0.0327911376953125,-0.027984619140625,0.02108001708984375,-0.01563262939453125,0.01154327392578125,-0.00823211669921875
0.0055999755859375,-0.00778961181640625,0.0101318359375,-0.00970458984375,0.005645751953125,0.01177215576171875,-0.7354049682617188,-0.10305023193359375,0.066131591796875,-0.05712890625,0.0521240234375,-0.0454559326171875,0.04058074951171875,-0.03704833984375,0.03305816650390625,-0.02666473388671875,0.02138519287109375,-0.0160675048828125,0.01093292236328125,-0.0081329345703125
0.00594329833984375,-0.008544921875,0.009857177734375,-0.0093231201171875,0.00536346435546875,0.01264190673828125,-0.7354049682617188,-0.1035308837890625,0.06587982177734375,-0.05651092529296875,0.0498046875,-0.0448150634765625,0.04144287109375,-0.03699493408203125,0.0314788818359375,-0.027191162109375,0.02056884765625,-0.01629638671875,0.01126861572265625,-0.00878143310546875
0.006591796875,-0.00804901123046875,0.00939178466796875,-0.008544921875,0.00543212890625,0.0123748779296875,-0.7354965209960938,-0.1025848388671875,0.06595611572265625,-0.05580902099609375,0.05035400390625,-0.04407501220703125,0.040069580078125,-0.035797119140625,0.03191375732421875,-0.02664947509765625,0.02130889892578125,-0.01607513427734375,0.011688232421875,-0.00777435302734375
0.00577545166015625,-0.00804901123046875,0.00986480712890625,-0.008636474609375,0.0049896240234375,0.0131683349609375,-0.7359085083007812,-0.10192108154296875,0.06420135498046875,-0.05599212646484375,0.04993438720703125,-0.044036865234375,0.04053497314453125,-0.036407470703125,0.031524658203125,-0.0265045166015625,0.02010345458984375,-0.01544189453125,0.011383056640625,-0.00768280029296875
0.0058135986328125,-0.00846099853515625,0.00905609130859375,-0.00896453857421875,0.00403594970703125,0.01336669921875,-0.7363739013671875,-0.1020965576171875,0.06517791748046875,-0.0552978515625,0.0491943359375,-0.043182373046875,0.03984832763671875,-0.034942626953125,0.0316162109375,-0.02642822265625,0.02094268798828125,-0.01529693603515625,0.01140594482421875,-0.006927490234375
0.00586700439453125,-0.008148193359375,0.00865936279296875,-0.00732421875,0.0051422119140625,0.0132293701171875,-0.7367477416992188,-0.102081298828125,0.06365203857421875,-0.05438232421875,0.04880523681640625,-0.0437164306640625,0.04035186767578125,-0.0346527099609375,0.0313720703125,-0.025360107421875,0.02042388916015625,-0.0143585205078125,0.0111541748046875,-0.007354736328125
0.00566864013671875,-0.007354736328125,0.00925445556640625,-0.00811767578125,0.00403594970703125,0.0143280029296875,-0.7367935180664062,-0.101959228515625,0.06396484375,-0.05419158935546875,0.04851531982421875,-0.04294586181640625,0.0382537841796875,-0.03485107421875,0.031494140625,-0.02564239501953125,0.0199432373046875,-0.01495361328125,0.0103759765625,-0.00730133056640625
0.005523681640625,-0.0074462890625,0.0086822509765625,-0.00833892822265625,0.00426483154296875,0.01409149169921875,-0.7371139526367188,-0.100006103515625,0.0632171630859375,-0.05384063720703125,0.04819488525390625,-0.0426177978515625,0.03878021240234375,-0.03467559814453125,0.03055572509765625,-0.02550506591796875,0.01995849609375,-0.0149078369140625,0.01043701171875,-0.00713348388671875
0.00560760498046875,-0.00800323486328125,0.0090179443359375,-0.00688934326171875,0.00408172607421875,0.0148468017578125,-0.737701416015625,-0.1007080078125,0.063079833984375,-0.05345916748046875,0.0483245849609375,-0.04256439208984375,0.03800201416015625,-0.03359222412109375,0.029632568359375,-0.02564239501953125,0.01929473876953125,-0.01357269287109375,0.01123046875,-0.00821685791015625
0.0057525634765625,-0.007659912109375,0.00872802734375,-0.00646209716796875,0.0040435791015625,0.014495849609375,-0.7385482788085938,-0.10009002685546875,0.06229400634765625,-0.053375244140625,0.04782867431640625,-0.04135894775390625,0.0382843017578125,-0.03417205810546875,0.030426025390625,-0.0242462158203125,0.0196685791015625,-0.01464080810546875,0.0095977783203125,-0.00679779052734375
0.0053253173828125,-0.0081634521484375,0.00788116455078125,-0.00785064697265625,0.0028533935546875,0.0160675048828125,-0.7374191284179688,-0.0997314453125,0.062896728515625,-0.0525054931640625,0.0465850830078125,-0.0420684814453125,0.03713226318359375,-0.03371429443359375,0.029388427734375,-0.02490997314453125,0.01902008056640625,-0.01430511474609375,0.01050567626953125,-0.0066680908203125
0.0050048828125,-0.0073089599609375,0.00772857666015625,-0.00623321533203125,0.0038604736328125,0.0148162841796875,-0.7389907836914062,-0.09938812255859375,0.06147003173828125,-0.05275726318359375,0.0471343994140625,-0.04097747802734375,0.037628173828125,-0.03284454345703125,0.02893829345703125,-0.0251312255859375,0.0191650390625,-0.01428985595703125,0.00995635986328125,-0.00606536865234375
0.00555419921875,-0.00685882568359375,0.008544921875,-0.00658416748046875,0.00139617919921875,0.016204833984375,-0.7388153076171875,-0.09983062744140625,0.06179046630859375,-0.0524444580078125,0.046295166015625,-0.040740966796875,0.0367584228515625,-0.0338134765625,0.0294189453125,-0.024444580078125,0.0185394287109375,-0.01335906982421875,0.0098419189453125,-0.006378173828125
0.00499725341796875,-0.00765228271484375,0.00754547119140625,-0.00664520263671875,0.00273895263671875,0.0155792236328125,-0.7392654418945312,-0.09804534912109375,0.0610809326171875,-0.05255126953125,0.04553985595703125,-0.03992462158203125,0.0365447998046875,-0.03289031982421875,0.02904510498046875,-0.02423095703125,0.019012451171875,-0.01448822021484375,0.00952911376953125,-0.006256103515625
0.004180908203125,-0.00684356689453125,0.0074920654296875,-0.0063934326171875,0.00177764892578125,0.01682281494140625,-0.7389297485351562,-0.0994720458984375,0.06040191650390625,-0.051666259765625,0.04579925537109375,-0.04006195068359375,0.0364227294921875,-0.03240966796875,0.0283050537109375,-0.0238494873046875,0.018280029296875,-0.0131683349609375,0.01027679443359375,-0.007049560546875
0.0042266845703125,-0.00585174560546875,0.009124755859375,-0.006439208984375,0.00031280517578125,0.0151824951171875,-0.7392044067382812,-0.09555816650390625,0.0618133544921875,-0.05214691162109375,0.043548583984375,-0.03977203369140625,0.03752899169921875,-0.03144073486328125,0.02860260009765625,-0.024505615234375,0.01738739013671875,-0.01334381103515625,0.0106048583984375,-0.00656890869140625
0.00347137451171875,-0.0073699951171875,0.00630950927734375,-0.0061187744140625,0.00173187255859375,0.01714324951171875,-0.7391357421875,-0.0978240966796875,0.06017303466796875,-0.05060577392578125,0.0458984375,-0.0390472412109375,0.03570556640625,-0.03159332275390625,0.02725982666015625,-0.02332305908203125,0.01856231689453125,-0.01444244384765625,0.0096893310546875,-0.006072998046875
0.00514984130859375,-0.00653839111328125,0.00759124755859375,-0.00612640380859375,0.00075531005859375,0.01679229736328125,-0.7409515380859375,-0.09752655029296875,0.05980682373046875,-0.050445556640625,0.0445556640625,-0.03964996337890625,0.03540802001953125,-0.0318145751953125,0.02756500244140625,-0.02321624755859375,0.01811981201171875,-0.0134124755859375,0.00942230224609375,-0.00623321533203125
0.00447845458984375,-0.0061798095703125,0.0073089599609375,-0.005126953125,0.00099945068359375,0.01763153076171875,-0.7410507202148438,-0.0977630615234375,0.05971527099609375,-0.05010986328125,0.04463958740234375,-0.03912353515625,0.03476715087890625,-0.0310516357421875,0.02750396728515625,-0.022430419921875,0.01812744140625,-0.01410675048828125,0.00914764404296875,-0.0063934326171875
0.0050506591796875,-0.005828857421875,0.006500244140625,-0.00650787353515625,0.00109100341796875,0.01866912841796875,-0.7416152954101562,-0.0968780517578125,0.05898284912109375,-0.05027008056640625,0.04404449462890625,-0.0390167236328125,0.0353240966796875,-0.031005859375,0.027069091796875,-0.02307891845703125,0.017242431640625,-0.0129547119140625,0.00901031494140625,-0.005889892578125
0.0045166015625,-0.00679779052734375,0.006622314453125,-0.00487518310546875,0.000640869140625,0.01755523681640625,-0.742156982421875,-0.09740447998046875,0.05870819091796875,-0.049591064453125,0.0436859130859375,-0.03824615478515625,0.03411102294921875,-0.03083038330078125,0.026947021484375,-0.02236175537109375,0.017364501953125,-0.0133209228515625,0.00969696044921875,-0.0059661865234375
0.00439453125,-0.00661468505859375,0.0061492919921875,-0.0052490234375,0.00028228759765625,0.0186309814453125,-0.7420425415039062,-0.09639739990234375,0.05925750732421875,-0.04959869384765625,0.04314422607421875,-0.03821563720703125,0.0341033935546875,-0.03094482421875,0.02579498291015625,-0.02236175537109375,0.0168914794921875,-0.0126953125,0.00931549072265625,-0.00616455078125
0.00438690185546875,-0.0056610107421875,0.006591796875,-0.00559234619140625,0.00069427490234375,0.01819610595703125,-0.7429733276367188,-0.09607696533203125,0.05818939208984375,-0.04805755615234375,0.04288482666015625,-0.0383453369140625,0.0336456298828125,-0.02997589111328125,0.0272674560546875,-0.02181243896484375,0.017425537109375,-0.01343536376953125,0.00930023193359375,-0.0052337646484375
0.00433349609375,-0.0051422119140625,0.00621795654296875,-0.0048980712890625,7.62939453125e-06,0.01850128173828125,-0.7432327270507812,-0.09613037109375,0.05788421630859375,-0.04901885986328125,0.04265594482421875,-0.0373077392578125,0.0341949462890625,-0.030059814453125,0.02603912353515625,-0.0217742919921875,0.0163421630859375,-0.0130462646484375,0.0089569091796875,-0.00559234619140625
0.00403594970703125,-0.00603485107421875,0.0064849853515625,-0.00498199462890625,-0.00063323974609375,0.01982879638671875,-0.742279052734375,-0.09564208984375,0.05783843994140625,-0.047821044921875,0.0427093505859375,-0.0375213623046875,0.03267669677734375,-0.02973175048828125,0.02587127685546875,-0.0215301513671875,0.01734161376953125,-0.0134124755859375,0.0082244873046875,-0.00579833984375
0.0045166015625,-0.00589752197265625,0.00592041015625,-0.00446319580078125,-0.00061798095703125,0.0192413330078125,-0.7438278198242188,-0.09491729736328125,0.0573272705078125,-0.0487518310546875,0.04207611083984375,-0.036865234375,0.033111572265625,-0.02902984619140625,0.0262908935546875,-0.0216217041015625,0.01666259765625,-0.012847900390625,0.00926971435546875,-0.0050811767578125
0.00433349609375,-0.0057525634765625,0.0054931640625,-0.0040740966796875,-0.0007781982421875,0.0198211669921875,-0.744598388671875,-0.09474945068359375,0.05771636962890625,-0.0472259521484375,0.0420074462890625,-0.03693389892578125,0.03351593017578125,-0.02936553955078125,0.02565765380859375,-0.021087646484375,0.016998291015625,-0.01288604736328125,0.00836181640625,-0.00487518310546875
0.0045928955078125,-0.00536346435546875,0.0048370361328125,-0.00339508056640625,-0.001220703125,0.01995849609375,-0.743896484375,-0.09454345703125,0.05707550048828125,-0.04848480224609375,0.04137420654296875,-0.03624725341796875,0.03298187255859375,-0.02863311767578125,0.02552032470703125,-0.02062225341796875,0.01641845703125,-0.01229095458984375,0.0088043212890625,-0.00559234619140625
0.00372314453125,-0.0051727294921875,0.0057830810546875,-0.0035247802734375,-0.00176239013671875,0.01981353759765625,-0.7452545166015625,-0.09522247314453125,0.0578155517578125,-0.04688262939453125,0.04079437255859375,-0.03546905517578125,0.03270721435546875,-0.0286865234375,0.02457427978515625,-0.0211639404296875,0.0172271728515625,-0.0118865966796875,0.0083160400390625,-0.005706787109375
0.00372314453125,-0.0047760009765625,0.0054168701171875,-0.00408172607421875,-0.00159454345703125,0.02092742919921875,-0.74493408203125,-0.09479522705078125,0.05628204345703125,-0.0466766357421875,0.04088592529296875,-0.03631591796875,0.03240966796875,-0.02813720703125,0.02497100830078125,-0.02048492431640625,0.0155029296875,-0.012969970703125,0.00860595703125,-0.005035400390625
0.00392913818359375,-0.005157470703125,0.00543975830078125,-0.00330352783203125,-0.00182342529296875,0.02051544189453125,-0.7449264526367188,-0.093353271484375,0.05561065673828125,-0.047149658203125,0.04149627685546875,-0.03484344482421875,0.03131866455078125,-0.02843475341796875,0.0248565673828125,-0.02099609375,0.016021728515625,-0.0117340087890625,0.007843017578125,-0.0058441162109375
0.00286102294921875,-0.0051422119140625,0.00525665283203125,-0.00365447998046875,-0.001556396484375,0.0213623046875,-0.7452316284179688,-0.0945281982421875,0.05605316162109375,-0.0454559326171875,0.0394134521484375,-0.03522491455078125,0.0315704345703125,-0.02806854248046875,0.024566650390625,-0.02060699462890625,0.0164031982421875,-0.01122283935546875,0.00905609130859375,-0.0055694580078125
0.0038909912109375,-0.0048828125,0.00492095947265625,-0.00281524658203125,-0.0018463134765625,0.02106475830078125,-0.7457962036132812,-0.09325408935546875,0.0556640625,-0.0458526611328125,0.0411529541015625,-0.03450775146484375,0.03177642822265625,-0.027679443359375,0.02431488037109375,-0.01982879638671875,0.0157470703125,-0.011566162109375,0.007171630859375,-0.00534820556640625
0.0034637451171875,-0.00507354736328125,0.0047149658203125,-0.003021240234375,-0.0016937255859375,0.0216522216796875,-0.745269775390625,-0.0934906005859375,0.05480194091796875,-0.0455474853515625,0.0396270751953125,-0.03424835205078125,0.03183746337890625,-0.0276336669921875,0.02362060546875,-0.01949310302734375,0.01612091064453125,-0.01128387451171875,0.00893402099609375,-0.00527191162109375
0.00360107421875,-0.00482940673828125,0.0044403076171875,-0.00264739990234375,-0.0023193359375,0.0214996337890625,-0.7461624145507812,-0.09302520751953125,0.05507659912109375,-0.0463714599609375,0.03954315185546875,-0.03382110595703125,0.0306549072265625,-0.027008056640625,0.0236358642578125,-0.0200347900390625,0.01569366455078125,-0.01120758056640625,0.00848388671875,-0.00540924072265625
0.00396728515625,-0.00433349609375,0.00423431396484375,-0.00292205810546875,-0.00295257568359375,0.021881103515625,-0.747039794921875,-0.09255218505859375,0.0553741455078125,-0.0449981689453125,0.0397796630859375,-0.03458404541015625,0.03144073486328125,-0.02674102783203125,0.0235595703125,-0.01944732666015625,0.0148162841796875,-0.0105743408203125,0.0084075927734375,-0.004638671875
0.0038909912109375,-0.0050811767578125,0.00440216064453125,-0.001983642578125,-0.0023345947265625,0.0224456787109375,-0.7462692260742188,-0.09253692626953125,0.05413055419921875,-0.045166015625,0.03948974609375,-0.033843994140625,0.0301971435546875,-0.02645111083984375,0.02317047119140625,-0.0198211669921875,0.0153656005859375,-0.0113525390625,0.0077667236328125,-0.0048065185546875
0.003814697265625,-0.00440216064453125,0.004547119140625,-0.0032196044921875,-0.00240325927734375,0.02262115478515625,-0.7482833862304688,-0.09352874755859375,0.05374908447265625,-0.0442047119140625,0.0388336181640625,-0.0337066650390625,0.03032684326171875,-0.0269927978515625,0.0234222412109375,-0.019012451171875,0.0149688720703125,-0.010986328125,0.00823974609375,-0.00408935546875
0.00423431396484375,-0.00395965576171875,0.004852294921875,-0.0020294189453125,-0.00287628173828125,0.02283477783203125,-0.7459259033203125,-0.09163665771484375,0.0532379150390625,-0.044830322265625,0.03813934326171875,-0.03369140625,0.02972412109375,-0.02626800537109375,0.023223876953125,-0.01877593994140625,0.0149688720703125,-0.01108551025390625,0.00821685791015625,-0.00453948974609375
0.00360870361328125,-0.0045318603515625,0.00453948974609375,-0.00167083740234375,-0.0029449462890625,0.022796630859375,-0.7479476928710938,-0.09206390380859375,0.05397796630859375,-0.04405975341796875,0.03864288330078125,-0.03334808349609375,0.0296783447265625,-0.02663421630859375,0.02187347412109375,-0.01895904541015625,0.014617919921875,-0.01079559326171875,0.0074615478515625,-0.0054473876953125
0.003265380859375,-0.0042877197265625,0.00420379638671875,-0.0024566650390625,-0.00325775146484375,0.02313232421875,-0.7475967407226562,-0.09166717529296875,0.05272674560546875,-0.04471588134765625,0.03760528564453125,-0.03289794921875,0.03038787841796875,-0.02519989013671875,0.0227508544921875,-0.018341064453125,0.01491546630859375,-0.01091766357421875,0.00768280029296875,-0.0048370361328125
0.0030364990234375,-0.0042572021484375,0.0039215087890625,-0.001922607421875,-0.0034332275390625,0.023162841796875,-0.7480010986328125,-0.0911865234375,0.053192138671875,-0.04322052001953125,0.03868865966796875,-0.03265380859375,0.0294189453125,-0.02610015869140625,0.02251434326171875,-0.0183868408203125,0.01430511474609375,-0.01103973388671875,0.0066986083984375,-0.00461578369140625
0.00269317626953125,-0.004913330078125,0.00376129150390625,-0.00180816650390625,-0.003692626953125,0.0236663818359375,-0.7482452392578125,-0.091094970703125,0.0533599853515625,-0.0439300537109375,0.03694915771484375,-0.03266143798828125,0.02935791015625,-0.0256500244140625,0.02230072021484375,-0.01821136474609375,0.013702392578125,-0.01035308837890625,0.00833892822265625,-0.0047454833984375
0.00264739990234375,-0.003662109375,0.00354766845703125,-0.002044677734375,-0.0036773681640625,0.02321624755859375,-0.748199462890625,-0.09099578857421875,0.05246734619140625,-0.042816162109375,0.03774261474609375,-0.0324249267578125,0.02820587158203125,-0.02576446533203125,0.0215606689453125,-0.01853179931640625,0.01488494873046875,-0.01032257080078125,0.0070953369140625,-0.0041656494140625
0.00313568115234375,-0.004302978515625,0.00365447998046875,-0.001556396484375,-0.00373077392578125,0.0239410400390625,-0.7487411499023438,-0.0914154052734375,0.05260467529296875,-0.04297637939453125,0.037109375,-0.03148651123046875,0.028533935546875,-0.02477264404296875,0.02202606201171875,-0.01786041259765625,0.0135955810546875,-0.01082611083984375,0.00829315185546875,-0.004638671875
0.0028839111328125,-0.00336456298828125,0.0039825439453125,-0.00130462646484375,-0.00360870361328125,0.0241241455078125,-0.7481765747070312,-0.09075164794921875,0.0522918701171875,-0.042144775390625,0.03679656982421875,-0.031494140625,0.02801513671875,-0.02486419677734375,0.02166748046875,-0.01816558837890625,0.01432037353515625,-0.01001739501953125,0.0072784423828125,-0.00475311279296875
0.00266265869140625,-0.0037384033203125,0.0036773681640625,-0.00051116943359375,-0.00447845458984375,0.02393341064453125,-0.7485809326171875,-0.09084320068359375,0.05161285400390625,-0.042694091796875,0.03670501708984375,-0.0321044921875,0.027801513671875,-0.02388763427734375,0.02091217041015625,-0.01812744140625,0.0134429931640625,-0.01079559326171875,0.00742340087890625,-0.0040130615234375
0.0029296875,-0.0036773681640625,0.002960205078125,-0.00147247314453125,-0.0038299560546875,0.024932861328125,-0.7493515014648438,-0.09032440185546875,0.0517578125,-0.04268646240234375,0.035675048828125,-0.0311737060546875,0.0284423828125,-0.02478790283203125,0.02117919921875,-0.01721954345703125,0.013641357421875,-0.00992584228515625,0.00682830810546875,-0.00431060791015625
0.00287628173828125,-0.00376129150390625,0.00287628173828125,-0.0004730224609375,-0.004791259765625,0.024139404296875,-0.748016357421875,-0.09055328369140625,0.0509490966796875,-0.0412445068359375,0.0364532470703125,-0.0309600830078125,0.02736663818359375,-0.0243988037109375,0.02043914794921875,-0.017486572265625,0.01374053955078125,-0.00992584228515625,0.0067596435546875,-0.00508880615234375
0.00286865234375,-0.00311279296875,0.00264739990234375,-0.0016632080078125,-0.0037384033203125,0.0247955322265625,-0.7502365112304688,-0.0902252197265625,0.05110931396484375,-0.04113006591796875,0.03556060791015625,-0.03186798095703125,0.0274505615234375,-0.023834228515625,0.02028656005859375,-0.0173187255859375,0.01328277587890625,-0.00992584228515625,0.007232666015625,-0.004486083984375
0.0030670166015625,-0.003143310546875,0.00321197509765625,-0.00091552734375,-0.005401611328125,0.02402496337890625,-0.7497100830078125,-0.089691162109375,0.0502777099609375,-0.04213714599609375,0.0354461669921875,-0.0301666259765625,0.0276031494140625,-0.0235748291015625,0.0201873779296875,-0.01735687255859375,0.01355743408203125,-0.009429931640625,0.0072784423828125,-0.004364013671875
0.00286865234375,-0.00347900390625,0.00286865234375,-0.00037384033203125,-0.00438690185546875,0.0254974365234375,-0.7492523193359375,-0.08956146240234375,0.05060577392578125,-0.041015625,0.03497314453125,-0.03046417236328125,0.0265655517578125,-0.02387237548828125,0.0203094482421875,-0.01727294921875,0.01299285888671875,-0.00943756103515625,0.0070343017578125,-0.00457000732421875
0.00324249267578125,-0.003326416015625,0.00295257568359375,-0.0001220703125,-0.00518798828125,0.0243682861328125,-0.7496414184570312,-0.08966827392578125,0.04953765869140625,-0.0408935546875,0.035003662109375,-0.02974700927734375,0.027099609375,-0.02297210693359375,0.02045440673828125,-0.01702117919921875,0.01241302490234375,-0.00983428955078125,0.00678253173828125,-0.00470733642578125
0.00209808349609375,-0.0036468505859375,0.00334930419921875,-0.00041961669921875,-0.0055389404296875,0.0254974365234375,-0.749969482421875,-0.08892059326171875,0.05072784423828125,-0.0401153564453125,0.0344696044921875,-0.02983856201171875,0.02725982666015625,-0.02341461181640625,0.02024078369140625,-0.0165863037109375,0.01265716552734375,-0.0098114013671875,0.00627899169921875,-0.00348663330078125
0.0028533935546875,-0.0032958984375,0.00276947021484375,-0.0005645751953125,-0.005889892578125,0.02494049072265625,-0.750335693359375,-0.0895233154296875,0.0498504638671875,-0.041015625,0.0346527099609375,-0.02889251708984375,0.0259552001953125,-0.0230560302734375,0.01953887939453125,-0.0168609619140625,0.0129852294921875,-0.00904083251953125,0.00656890869140625,-0.0043487548828125
0.00226593017578125,-0.00370025634765625,0.00220489501953125,0.000335693359375,-0.00533294677734375,0.02510833740234375,-0.7499008178710938,-0.08881378173828125,0.04991912841796875,-0.040313720703125,0.03423309326171875,-0.02968597412109375,0.0256500244140625,-0.0228729248046875,0.0200653076171875,-0.01589202880859375,0.0124053955078125,-0.00893402099609375,0.00635528564453125,-0.00446319580078125
0.0023040771484375,-0.0037384033203125,0.001800537109375,-0.00067901611328125,-0.00580596923828125,0.02569580078125,-0.7504348754882812,-0.08890533447265625,0.049224853515625,-0.0402679443359375,0.0344390869140625,-0.02927398681640625,0.02593231201171875,-0.02205657958984375,0.01984405517578125,-0.01642608642578125,0.0120391845703125,-0.00946044921875,0.0061492919921875,-0.003936767578125
0.00186920166015625,-0.00279998779296875,0.0027008056640625,-0.0001983642578125,-0.005126953125,0.0257415771484375,-0.7510147094726562,-0.08826446533203125,0.0498504638671875,-0.03945159912109375,0.034149169921875,-0.0290374755859375,0.025726318359375,-0.02236175537109375,0.01953125,-0.0154876708984375,0.01214599609375,-0.00946044921875,0.0063629150390625,-0.0040740966796875
0.00238800048828125,-0.00274658203125,0.002044677734375,0.0003814697265625,-0.0060272216796875,0.02603912353515625,-0.7499237060546875,-0.08881378173828125,0.04923248291015625,-0.0389251708984375,0.034149169921875,-0.02899932861328125,0.02593231201171875,-0.022216796875,0.01898193359375,-0.015411376953125,0.01151275634765625,-0.0092620849609375,0.0064697265625,-0.00371551513671875
0.00199127197265625,-0.00279998779296875,0.00165557861328125,0.00018310546875,-0.0062408447265625,0.02620697021484375,-0.7513809204101562,-0.08885955810546875,0.0495147705078125,-0.04030609130859375,0.0338592529296875,-0.02849578857421875,0.0255279541015625,-0.02191925048828125,0.01869964599609375,-0.0154876708984375,0.0112762451171875,-0.00873565673828125,0.00640869140625,-0.0036468505859375
0.00218963623046875,-0.00220489501953125,0.0019989013671875,4.57763671875e-05,-0.00585174560546875,0.0264892578125,-0.750823974609375,-0.08856201171875,0.04825592041015625,-0.039154052734375,0.03240203857421875,-0.02896881103515625,0.02523040771484375,-0.02239227294921875,0.0195465087890625,-0.01570892333984375,0.01267242431640625,-0.0088043212890625,0.00507354736328125,-0.0032958984375
0.0025177001953125,-0.00305938720703125,0.00209808349609375,0.0006866455078125,-0.0063629150390625,0.0268096923828125,-0.75103759765625,-0.08751678466796875,0.04851531982421875,-0.0394134521484375,0.0331268310546875,-0.02854156494140625,0.0252838134765625,-0.02216339111328125,0.01800537109375,-0.01616668701171875,0.01181793212890625,-0.0084228515625,0.006256103515625,-0.003814697265625
0.00189208984375,-0.0019073486328125,0.00188446044921875,0.00019073486328125,-0.0060577392578125,0.02646636962890625,-0.7512741088867188,-0.087432861328125,0.048797607421875,-0.03955841064453125,0.03301239013671875,-0.02805328369140625,0.0243072509765625,-0.02112579345703125,0.01888275146484375,-0.01531219482421875,0.01116943359375,-0.00928497314453125,0.0064849853515625,-0.00348663330078125
0.00226593017578125,-0.0030517578125,0.00146484375,0.00060272216796875,-0.0064697265625,0.02686309814453125,-0.7512893676757812,-0.08831024169921875,0.0477142333984375,-0.03845977783203125,0.033233642578125,-0.02801513671875,0.0242919921875,-0.02158355712890625,0.0179595947265625,-0.0155029296875,0.01247406005859375,-0.00832366943359375,0.00579071044921875,-0.0033111572265625
0.0026397705078125,-0.003082275390625,0.0015869140625,0.00043487548828125,-0.006683349609375,0.0273284912109375,-0.7510147094726562,-0.087158203125,0.04766845703125,-0.03975677490234375,0.03197479248046875,-0.02745819091796875,0.02452850341796875,-0.0208587646484375,0.0186767578125,-0.015289306640625,0.0110626220703125,-0.00926971435546875,0.0058441162109375,-0.00424957275390625
0.002105712890625,-0.00238037109375,0.0021514892578125,0.00025177001953125,-0.0068206787109375,0.02718353271484375,-0.7523880004882812,-0.08722686767578125,0.04839324951171875,-0.03824615478515625,0.03263092041015625,-0.027130126953125,0.0243377685546875,-0.02086639404296875,0.0180511474609375,-0.0159454345703125,0.011474609375,-0.00882720947265625,0.00614166259765625,-0.0031280517578125
0.00228118896484375,-0.00249481201171875,0.0012054443359375,0.000579833984375,-0.00653076171875,0.0265350341796875,-0.7529067993164062,-0.08654022216796875,0.04756927490234375,-0.0392303466796875,0.03241729736328125,-0.0274505615234375,0.02394866943359375,-0.02008056640625,0.018096923828125,-0.01500701904296875,0.01177978515625,-0.00901031494140625,0.00629425048828125,-0.002899169921875
0.00238800048828125,-0.00286102294921875,0.0013580322265625,0.00146484375,-0.00778961181640625,0.02754974365234375,-0.7522354125976562,-0.0873565673828125,0.04793548583984375,-0.0376434326171875,0.0322418212890625,-0.02797698974609375,0.02420806884765625,-0.02130889892578125,0.01763916015625,-0.01495361328125,0.01105499267578125,-0.0081329345703125,0.00516510009765625,-0.002960205078125
0.00189971923828125,-0.00244140625,0.0010223388671875,-0.000274658203125,-0.00701141357421875,0.02820587158203125,-0.7522430419921875,-0.08634185791015625,0.0471649169921875,-0.0383148193359375,0.03208160400390625,-0.02736663818359375,0.02349090576171875,-0.02095794677734375,0.01848602294921875,-0.014068603515625,0.0106964111328125,-0.0086669921875,0.0058441162109375,-0.00299072265625
0.00263214111328125,-0.00276947021484375,0.00131988525390625,0.00078582763671875,-0.00733184814453125,0.027862548828125,-0.7525405883789062,-0.08599853515625,0.04723358154296875,-0.037628173828125,0.03192901611328125,-0.026947021484375,0.023895263671875,-0.02099609375,0.017333984375,-0.0145721435546875,0.01214599609375,-0.0073089599609375,0.00508880615234375,-0.00331878662109375
0.00177001953125,-0.00211334228515625,0.0012359619140625,0.00125885009765625,-0.00647735595703125,0.02790069580078125,-0.7530899047851562,-0.08609771728515625,0.0469207763671875,-0.03790283203125,0.03121185302734375,-0.02741241455078125,0.023284912109375,-0.0205078125,0.017242431640625,-0.01483917236328125,0.010589599609375,-0.009185791015625,0.00618743896484375,-0.00238037109375
0.0023956298828125,-0.00254058837890625,0.001007080078125,0.0014495849609375,-0.00787353515625,0.0282745361328125,-0.7523727416992188,-0.08708953857421875,0.046478271484375,-0.03746795654296875,0.0313262939453125,-0.02652740478515625,0.02339935302734375,-0.01984405517578125,0.01795196533203125,-0.0139312744140625,0.01136016845703125,-0.008026123046875,0.00516510009765625,-0.00412750244140625
0.0020904541015625,-0.002105712890625,0.00107574462890625,0.00127410888671875,-0.00714111328125,0.028656005859375,-0.7539825439453125,-0.08574676513671875,0.047698974609375,-0.03757476806640625,0.0312652587890625,-0.02683258056640625,0.0229034423828125,-0.020263671875,0.01677703857421875,-0.014434814453125,0.01169586181640625,-0.008087158203125,0.00502777099609375,-0.00289154052734375
0.00240325927734375,-0.00205230712890625,0.00081634521484375,0.0017242431640625,-0.007843017578125,0.02820587158203125,-0.7539749145507812,-0.08631134033203125,0.04693603515625,-0.03643798828125,0.03151702880859375,-0.02654266357421875,0.02355194091796875,-0.019866943359375,0.0172271728515625,-0.01413726806640625,0.0106201171875,-0.00794219970703125,0.00608062744140625,-0.0034332275390625
0.00254058837890625,-0.0014801025390625,0.00104522705078125,0.00196075439453125,-0.008209228515625,0.0293426513671875,-0.7537155151367188,-0.08624267578125,0.04659271240234375,-0.03755950927734375,0.030609130859375,-0.02655029296875,0.02338409423828125,-0.02027130126953125,0.01659393310546875,-0.0143280029296875,0.0106048583984375,-0.0079498291015625,0.00482177734375,-0.002655029296875
0.00194549560546875,-0.00185394287109375,0.00101470947265625,0.00185394287109375,-0.00787353515625,0.0291290283203125,-0.7539443969726562,-0.085540771484375,0.04625701904296875,-0.036773681640625,0.03107452392578125,-0.02655029296875,0.0229339599609375,-0.01938629150390625,0.01729583740234375,-0.01392364501953125,0.01045989990234375,-0.0083770751953125,0.00525665283203125,-0.00323486328125
0.00112152099609375,-0.00183868408203125,0.0010528564453125,0.00147247314453125,-0.0084686279296875,0.0290374755859375,-0.754547119140625,-0.08625030517578125,0.0465850830078125,-0.03713226318359375,0.029754638671875,-0.0263824462890625,0.0229949951171875,-0.019500732421875,0.016845703125,-0.013580322265625,0.01094818115234375,-0.0075836181640625,0.00531768798828125,-0.00316619873046875
0.0021820068359375,-0.0024566650390625,7.62939453125e-06,0.00269317626953125,-0.0084228515625,0.02984619140625,-0.7538681030273438,-0.08544921875,0.046844482421875,-0.03619384765625,0.0312042236328125,-0.026336669921875,0.02278900146484375,-0.01940155029296875,0.016937255859375,-0.01351165771484375,0.0095367431640625,-0.00824737548828125,0.00482177734375,-0.00301361083984375
0.0016632080078125,-0.001312255859375,0.00067901611328125,0.00185394287109375,-0.00775909423828125,0.02895355224609375,-0.7553558349609375,-0.085296630859375,0.04636383056640625,-0.03667449951171875,0.03014373779296875,-0.02510833740234375,0.0225372314453125,-0.019989013671875,0.01690673828125,-0.01386260986328125,0.010833740234375,-0.007354736328125,0.0053863525390625,-0.00287628173828125
0.0021514892578125,-0.00211334228515625,0.000823974609375,0.0027313232421875,-0.00858306884765625,0.02939605712890625,-0.75482177734375,-0.08507537841796875,0.04619598388671875,-0.0361785888671875,0.03076171875,-0.02622222900390625,0.02231597900390625,-0.01920318603515625,0.0156097412109375,-0.01384735107421875,0.010345458984375,-0.00801849365234375,0.0048828125,-0.0032958984375
0.00202178955078125,-0.0011444091796875,0.0007171630859375,0.00222015380859375,-0.008514404296875,0.02906036376953125,-0.7556610107421875,-0.085113525390625,0.04604339599609375,-0.036346435546875,0.03008270263671875,-0.0248870849609375,0.02223968505859375,-0.02007293701171875,0.01641082763671875,-0.0130767822265625,0.0106964111328125,-0.0080108642578125,0.00481414794921875,-0.00296783447265625
0.0006103515625,-0.0007781982421875,0.001007080078125,0.00055694580078125,-0.007720947265625,0.03154754638671875,-0.7570953369140625,-0.08411407470703125,0.04854583740234375,-0.03862762451171875,0.02972412109375,-0.023406982421875,0.020782470703125,-0.019683837890625,0.01728057861328125,-0.0143585205078125,0.0088958740234375,-0.00672149658203125,0.00588226318359375,-0.00270843505859375
0.00247955322265625,-0.00152587890625,0.00031280517578125,0.0029754638671875,-0.00948333740234375,0.0287933349609375,-0.7542037963867188,-0.0850067138671875,0.04560089111328125,-0.03455352783203125,0.03018951416015625,-0.02593994140625,0.02326202392578125,-0.0179595947265625,0.01520538330078125,-0.01305389404296875,0.01042938232421875,-0.00824737548828125,0.00463104248046875,-0.00238800048828125
0.000946044921875,-0.00173187255859375,0.00151824951171875,0.0021209716796875,-0.008392333984375,0.03031158447265625,-0.7561798095703125,-0.0844268798828125,0.04604339599609375,-0.03580474853515625,0.03045654296875,-0.02446746826171875,0.02156829833984375,-0.01922607421875,0.01676177978515625,-0.0132293701171875,0.01015472412109375,-0.006317138671875,0.004608154296875,-0.002960205078125
0.001983642578125,-0.0016326904296875,-0.00018310546875,0.00278472900390625,-0.00872039794921875,0.03009033203125,-0.7551956176757812,-0.08449554443359375,0.0464935302734375,-0.03591156005859375,0.02923583984375,-0.02465057373046875,0.0221710205078125,-0.018524169921875,0.0145416259765625,-0.01318359375,0.0098114013671875,-0.0078582763671875,0.00566864013671875,-0.0028533935546875
0.00135040283203125,-0.00130462646484375,0.0002899169921875,0.0026092529296875,-0.0087432861328125,0.029449462890625,-0.7558822631835938,-0.08419036865234375,0.04520416259765625,-0.03562164306640625,0.03000640869140625,-0.02492523193359375,0.021148681640625,-0.0181732177734375,0.01609039306640625,-0.01311492919921875,0.0099334716796875,-0.0068359375,0.00489044189453125,-0.00279998779296875
0.00131988525390625,-0.00180816650390625,-0.000244140625,0.0023193359375,-0.00890350341796875,0.0308380126953125,-0.7548141479492188,-0.084625244140625,0.04514312744140625,-0.03565216064453125,0.0287322998046875,-0.0243377685546875,0.02115631103515625,-0.01831817626953125,0.0154266357421875,-0.01314544677734375,0.01049041748046875,-0.00725555419921875,0.00504302978515625,-0.0030059814453125
0.0018463134765625,-0.000579833984375,4.57763671875e-05,0.002471923828125,-0.0093994140625,0.029541015625,-0.7564544677734375,-0.08412933349609375,0.04572296142578125,-0.03496551513671875,0.02907562255859375,-0.02516937255859375,0.02150726318359375,-0.01825714111328125,0.0147247314453125,-0.013580322265625,0.009521484375,-0.00691986083984375,0.00485992431640625,-0.0022430419921875
0.00174713134765625,-0.00104522705078125,0.0009613037109375,0.00304412841796875,-0.00972747802734375,0.03033447265625,-0.756744384765625,-0.0841827392578125,0.045196533203125,-0.035858154296875,0.02848052978515625,-0.024169921875,0.02158355712890625,-0.0182952880859375,0.01534271240234375,-0.01287841796875,0.010009765625,-0.007659912109375,0.004669189453125,-0.00206756591796875
0.00202178955078125,-0.0016326904296875,-0.00049591064453125,0.003143310546875,-0.00988006591796875,0.031097412109375,-0.7552261352539062,-0.08397674560546875,0.0446624755859375,-0.03511810302734375,0.0287017822265625,-0.0250091552734375,0.02065277099609375,-0.01775360107421875,0.0150146484375,-0.01360321044921875,0.009765625,-0.00719451904296875,0.00449371337890625,-0.0029449462890625
0.00115203857421875,-0.00128936767578125,-0.000518798828125,0.00240325927734375,-0.00832366943359375,0.030670166015625,-0.7565841674804688,-0.08344268798828125,0.04425811767578125,-0.03456878662109375,0.029052734375,-0.0246124267578125,0.0210418701171875,-0.01810455322265625,0.01526641845703125,-0.0120086669921875,0.0097808837890625,-0.0069580078125,0.00467681884765625,-0.00287628173828125
0.00151824951171875,-0.0009613037109375,0.0008544921875,0.00279998779296875,-0.00978851318359375,0.030670166015625,-0.7565155029296875,-0.084228515625,0.04448699951171875,-0.0341796875,0.02840423583984375,-0.0241241455078125,0.02100372314453125,-0.01776885986328125,0.01448822021484375,-0.01331329345703125,0.00917816162109375,-0.0072174072265625,0.00464630126953125,-0.00269317626953125
0.00125885009765625,-0.001129150390625,-0.0001678466796875,0.00312042236328125,-0.00972747802734375,0.0311126708984375,-0.7564468383789062,-0.08373260498046875,0.04363250732421875,-0.035247802734375,0.02919769287109375,-0.024078369140625,0.020965576171875,-0.01711273193359375,0.01468658447265625,-0.012664794921875,0.00988006591796875,-0.0065155029296875,0.0037689208984375,-0.00325775146484375
0.0014495849609375,-0.000732421875,6.103515625e-05,0.00335693359375,-0.00933837890625,0.03076171875,-0.756988525390625,-0.08335113525390625,0.0446929931640625,-0.03372955322265625,0.0282745361328125,-0.02426910400390625,0.0203704833984375,-0.017333984375,0.014892578125,-0.0132598876953125,0.00952911376953125,-0.0070953369140625,0.00492095947265625,-0.002105712890625
0.00205230712890625,-0.00070953369140625,-0.0007781982421875,0.0035858154296875,-0.0100250244140625,0.03098297119140625,-0.7557449340820312,-0.08339691162109375,0.04372406005859375,-0.03495025634765625,0.02787017822265625,-0.02341461181640625,0.02030181884765625,-0.01776885986328125,0.0151824951171875,-0.01226043701171875,0.0095672607421875,-0.0065765380859375,0.0045166015625,-0.00232696533203125
0.0010833740234375,-0.00110626220703125,-0.00030517578125,0.00286865234375,-0.00930023193359375,0.0315704345703125,-0.7572174072265625,-0.083038330078125,0.0445404052734375,-0.0338134765625,0.02816009521484375,-0.023773193359375,0.0207061767578125,-0.0171356201171875,0.01413726806640625,-0.01265716552734375,0.009918212890625,-0.00673675537109375,0.0048828125,-0.00231170654296875
0.00180816650390625,-0.00092315673828125,-0.00017547607421875,0.00377655029296875,-0.01078033447265625,0.0307159423828125,-0.7574234008789062,-0.0841064453125,0.04354095458984375,-0.03443145751953125,0.0284271240234375,-0.02347564697265625,0.02008819580078125,-0.01750946044921875,0.01409912109375,-0.0118865966796875,0.008880615234375,-0.0072174072265625,0.00485992431640625,-0.002899169921875
0.0016937255859375,-0.0005340576171875,-0.00011444091796875,0.0029449462890625,-0.010772705078125,0.0316925048828125,-0.7572174072265625,-0.0828399658203125,0.04378509521484375,-0.0347747802734375,0.02754974365234375,-0.0240325927734375,0.02042388916015625,-0.01645660400390625,0.01502227783203125,-0.01212310791015625,0.00910186767578125,-0.00678253173828125,0.00429534912109375,-0.00261688232421875
0.0013427734375,-0.0017242431640625,-0.00084686279296875,0.003387451171875,-0.01064300537109375,0.03142547607421875,-0.7563095092773438,-0.08344268798828125,0.0429534912109375,-0.03366851806640625,0.02811431884765625,-0.0228271484375,0.0202789306640625,-0.01743316650390625,0.0141754150390625,-0.01175689697265625,0.00919342041015625,-0.007354736328125,0.004058837890625,-0.00196075439453125
0.0001373291015625,-0.0009307861328125,-0.0001678466796875,0.00330352783203125,-0.00994110107421875,0.0312347412109375,-0.7576141357421875,-0.08312225341796875,0.043548583984375,-0.0341033935546875,0.02727508544921875,-0.02291107177734375,0.019622802734375,-0.0175933837890625,0.01432037353515625,-0.01271820068359375,0.00823974609375,-0.00612640380859375,0.00420379638671875,-0.00258636474609375
0.00144195556640625,-0.00107574462890625,-0.00048828125,0.0038604736328125,-0.01006317138671875,0.03199005126953125,-0.756683349609375,-0.083099365234375,0.043487548828125,-0.03338623046875,0.027069091796875,-0.023529052734375,0.02004241943359375,-0.01686859130859375,0.0141143798828125,-0.01171875,0.00891876220703125,-0.00716400146484375,0.0040283203125,-0.00196075439453125
0.00119781494140625,-0.00078582763671875,-0.000732421875,0.00386810302734375,-0.010040283203125,0.0316314697265625,-0.7571182250976562,-0.082855224609375,0.04261016845703125,-0.0337371826171875,0.02800750732421875,-0.02356719970703125,0.0194549560546875,-0.017303466796875,0.013824462890625,-0.011993408203125,0.008575439453125,-0.00608062744140625,0.003875732421875,-0.00170135498046875
0.0005645751953125,-0.000946044921875,-0.00038909912109375,0.003265380859375,-0.01042938232421875,0.0320587158203125,-0.75653076171875,-0.08278656005859375,0.04344940185546875,-0.032684326171875,0.027435302734375,-0.02260589599609375,0.0195770263671875,-0.01711273193359375,0.01372528076171875,-0.01186370849609375,0.009002685546875,-0.00634002685546875,0.0045928955078125,-0.0020751953125
0.0012359619140625,-0.00057220458984375,-0.0002593994140625,0.00408935546875,-0.01025390625,0.0318450927734375,-0.75750732421875,-0.0823516845703125,0.04244232177734375,-0.03369140625,0.0271453857421875,-0.02341461181640625,0.01983642578125,-0.01686859130859375,0.01397705078125,-0.0120086669921875,0.0081939697265625,-0.0064697265625,0.00432586669921875,-0.0022125244140625
0.0008087158203125,-0.000274658203125,-0.000213623046875,0.00347900390625,-0.010894775390625,0.0313873291015625,-0.75689697265625,-0.08245849609375,0.04344940185546875,-0.03265380859375,0.0267333984375,-0.0221710205078125,0.0196533203125,-0.0169219970703125,0.01385498046875,-0.01126861572265625,0.00917816162109375,-0.0064239501953125,0.00429534912109375,-0.002197265625
0.00160980224609375,-0.0006561279296875,-0.00091552734375,0.00347137451171875,-0.01043701171875,0.03186798095703125,-0.757965087890625,-0.08221435546875,0.04312896728515625,-0.03295135498046875,0.027069091796875,-0.02276611328125,0.01926422119140625,-0.01617431640625,0.01392364501953125,-0.0111236572265625,0.00881195068359375,-0.00701141357421875,0.00403594970703125,-0.002166748046875
0.00200653076171875,-0.0012359619140625,-0.0008392333984375,0.004119873046875,-0.01100921630859375,0.03200531005859375,-0.7570571899414062,-0.08216094970703125,0.04268646240234375,-0.032867431640625,0.02655029296875,-0.02259063720703125,0.01947784423828125,-0.01624298095703125,0.01336669921875,-0.01169586181640625,0.00920867919921875,-0.0055694580078125,0.003814697265625,-0.002716064453125
0.00103759765625,-0.0012359619140625,-0.0006561279296875,0.003326416015625,-0.01091766357421875,0.03216552734375,-0.7591018676757812,-0.08221435546875,0.043243408203125,-0.0330657958984375,0.02721405029296875,-0.02219390869140625,0.019256591796875,-0.01654052734375,0.0133514404296875,-0.01116943359375,0.00801849365234375,-0.006378173828125,0.0045928955078125,-0.00225067138671875
0.0016937255859375,-0.00040435791015625,-0.00025177001953125,0.003997802734375,-0.01100921630859375,0.03176116943359375,-0.7585372924804688,-0.082550048828125,0.0423431396484375,-0.031890869140625,0.0269775390625,-0.02281951904296875,0.0200042724609375,-0.015960693359375,0.01305389404296875,-0.01158905029296875,0.00884246826171875,-0.005645751953125,0.00347137451171875,-0.0024566650390625
0.0008087158203125,-0.00040435791015625,-0.0012664794921875,0.00333404541015625,-0.0106964111328125,0.03179931640625,-0.7575149536132812,-0.082305908203125,0.04244232177734375,-0.03241729736328125,0.0262603759765625,-0.02220916748046875,0.01842498779296875,-0.01612091064453125,0.01284027099609375,-0.01183319091796875,0.00872802734375,-0.005950927734375,0.00466156005859375,-0.0018157958984375
0.0015716552734375,-0.00052642822265625,-0.00096893310546875,0.00411224365234375,-0.0111236572265625,0.03237152099609375,-0.7583160400390625,-0.08295440673828125,0.04261016845703125,-0.0331878662109375,0.0263519287109375,-0.02135467529296875,0.01880645751953125,-0.01595306396484375,0.01361083984375,-0.01090240478515625,0.0085296630859375,-0.0055999755859375,0.00376129150390625,-0.002227783203125
0.00093841552734375,-0.000244140625,0.00017547607421875,0.00479888916015625,-0.01082611083984375,0.03162384033203125,-0.75836181640625,-0.0813751220703125,0.041900634765625,-0.0322418212890625,0.02630615234375,-0.02217864990234375,0.01922607421875,-0.01598358154296875,0.01293182373046875,-0.011199951171875,0.00818634033203125,-0.00695037841796875,0.00402069091796875,-0.00121307373046875
0.0014801025390625,-0.00064849853515625,-0.0021820068359375,0.00313568115234375,-0.010711669921875,0.03299713134765625,-0.7582321166992188,-0.0821380615234375,0.0419158935546875,-0.03241729736328125,0.02640533447265625,-0.02182769775390625,0.0185546875,-0.01555633544921875,0.01371002197265625,-0.00992584228515625,0.00885009765625,-0.00569915771484375,0.00417327880859375,-0.00197601318359375
0.0005035400390625,-0.0007171630859375,-0.0007171630859375,0.00492095947265625,-0.0106353759765625,0.03202056884765625,-0.7592391967773438,-0.0814208984375,0.0415191650390625,-0.03247833251953125,0.0264129638671875,-0.0217132568359375,0.01937103271484375,-0.01628875732421875,0.0126800537109375,-0.0111541748046875,0.00753021240234375,-0.00560760498046875,0.00383758544921875,-0.00157928466796875
0.00193023681640625,-0.00030517578125,-0.00164794921875,0.0037841796875,-0.01175689697265625,0.03269195556640625,-0.7581863403320312,-0.08190155029296875,0.0421295166015625,-0.03167724609375,0.025665283203125,-0.02165985107421875,0.018890380859375,-0.0153656005859375,0.0124969482421875,-0.0109100341796875,0.00836181640625,-0.00621795654296875,0.0042724609375,-0.00197601318359375
0.00067138671875,-0.0007476806640625,-0.000701904296875,0.0044403076171875,-0.01146697998046875,0.03252410888671875,-0.7593460083007812,-0.0817413330078125,0.04135894775390625,-0.0328521728515625,0.02591705322265625,-0.02100372314453125,0.0181732177734375,-0.0159912109375,0.01282501220703125,-0.01129913330078125,0.00807952880859375,-0.00542449951171875,0.00421905517578125,-0.00229644775390625
0.001068115234375,-0.00083160400390625,-0.00179290771484375,0.003997802734375,-0.01157379150390625,0.03227996826171875,-0.7584609985351562,-0.0814361572265625,0.0409088134765625,-0.03083038330078125,0.025726318359375,-0.02237701416015625,0.020111083984375,-0.01508331298828125,0.01212310791015625,-0.010345458984375,0.00801849365234375,-0.0064544677734375,0.00331878662109375,-0.0018157958984375
0.00072479248046875,7.62939453125e-05,-0.0006561279296875,0.00390625,-0.01136016845703125,0.03299713134765625,-0.7592544555664062,-0.0818939208984375,0.04126739501953125,-0.03125,0.02545166015625,-0.02144622802734375,0.01837158203125,-0.01598358154296875,0.0131072998046875,-0.0106048583984375,0.00786590576171875,-0.00547027587890625,0.0036468505859375,-0.00213623046875
0.00091552734375,0.00031280517578125,-0.0012359619140625,0.00475311279296875,-0.01088714599609375,0.03338623046875,-0.758148193359375,-0.081512451171875,0.041748046875,-0.03252410888671875,0.02475738525390625,-0.02106475830078125,0.01788330078125,-0.01506805419921875,0.0121917724609375,-0.01104736328125,0.0076904296875,-0.00548553466796875,0.003692626953125,-0.00296783447265625
0.0006866455078125,-0.00061798095703125,-0.0019073486328125,0.00506591796875,-0.011566162109375,0.03247833251953125,-0.758453369140625,-0.0818634033203125,0.04095458984375,-0.03137969970703125,0.0253448486328125,-0.02187347412109375,0.01740264892578125,-0.0149383544921875,0.01268768310546875,-0.01081085205078125,0.00858306884765625,-0.0052032470703125,0.0032958984375,-0.0013427734375
0.00016021728515625,-0.0005035400390625,-0.00170135498046875,0.00433349609375,-0.01093292236328125,0.03304290771484375,-0.7589645385742188,-0.08132171630859375,0.04041290283203125,-0.03155517578125,0.02576446533203125,-0.02053070068359375,0.01772308349609375,-0.01580810546875,0.01264190673828125,-0.01067352294921875,0.00756072998046875,-0.0053253173828125,0.0044403076171875,-0.0014801025390625
0.00109100341796875,7.62939453125e-06,-0.00165557861328125,0.0044403076171875,-0.01096343994140625,0.03330230712890625,-0.759857177734375,-0.08159637451171875,0.04102325439453125,-0.03104400634765625,0.02555084228515625,-0.0206451416015625,0.01830291748046875,-0.01477813720703125,0.012298583984375,-0.01023101806640625,0.007537841796875,-0.00673675537109375,0.00394439697265625,-0.00228118896484375
0.00066375732421875,-0.000244140625,-0.001617431640625,0.00506591796875,-0.01213836669921875,0.0335845947265625,-0.7584075927734375,-0.08086395263671875,0.04068756103515625,-0.0311279296875,0.02562713623046875,-0.0208282470703125,0.01812744140625,-0.01561737060546875,0.012115478515625,-0.00998687744140625,0.00757598876953125,-0.005401611328125,0.00421905517578125,-0.00243377685546875
0.00012969970703125,0.00026702880859375,-0.00180816650390625,0.00461578369140625,-0.01114654541015625,0.033172607421875,-0.7593612670898438,-0.08089447021484375,0.0409393310546875,-0.03179931640625,0.02466583251953125,-0.0211334228515625,0.01691436767578125,-0.014801025390625,0.01233673095703125,-0.01050567626953125,0.00800323486328125,-0.0055694580078125,0.00435638427734375,-0.0012664794921875
0.000213623046875,-0.0013885498046875,-0.00139617919921875,0.00567626953125,-0.01216888427734375,0.03388214111328125,-0.758636474609375,-0.0808258056640625,0.04050445556640625,-0.0304412841796875,0.0250244140625,-0.0210113525390625,0.01802825927734375,-0.01561737060546875,0.012542724609375,-0.00975799560546875,0.0073089599609375,-0.005401611328125,0.00384521484375,-0.00209808349609375
0.00067138671875,0.00063323974609375,-0.00145721435546875,0.00467681884765625,-0.0114288330078125,0.03350830078125,-0.7600250244140625,-0.08060455322265625,0.0409393310546875,-0.031036376953125,0.0250701904296875,-0.02089691162109375,0.0174407958984375,-0.014404296875,0.01202392578125,-0.01020050048828125,0.00788116455078125,-0.00566864013671875,0.00415802001953125,-0.00130462646484375
0.00119781494140625,-0.0001983642578125,-0.00240325927734375,0.00493621826171875,-0.0126495361328125,0.03319549560546875,-0.7593231201171875,-0.08167266845703125,0.04093170166015625,-0.03009796142578125,0.0250091552734375,-0.0200347900390625,0.017120361328125,-0.014312744140625,0.01325225830078125,-0.00989532470703125,0.0072174072265625,-0.00506591796875,0.00434112548828125,-0.002593994140625
0.00116729736328125,0.0002899169921875,-0.00228118896484375,0.0047149658203125,-0.01216888427734375,0.0336456298828125,-0.7595672607421875,-0.079925537109375,0.0406341552734375,-0.03124237060546875,0.02480316162109375,-0.0203857421875,0.017608642578125,-0.0148162841796875,0.011962890625,-0.00989532470703125,0.00789642333984375,-0.0054473876953125,0.003662109375,-0.00176239013671875
8.392333984375e-05,-0.00037384033203125,-0.0010223388671875,0.00586700439453125,-0.013275146484375,0.03240203857421875,-0.7594985961914062,-0.07940673828125,0.04071044921875,-0.03229522705078125,0.0234527587890625,-0.01975250244140625,0.01833343505859375,-0.01517486572265625,0.010986328125,-0.01042938232421875,0.007965087890625,-0.0045318603515625,0.0030364990234375,-0.0029754638671875
0.00011444091796875,-0.0001678466796875,-0.001983642578125,0.00481414794921875,-0.0123138427734375,0.03479766845703125,-0.7589874267578125,-0.0815582275390625,0.0396881103515625,-0.03009033203125,0.0258636474609375,-0.02065277099609375,0.01633453369140625,-0.0131072998046875,0.01247406005859375,-0.0106964111328125,0.00662994384765625,-0.0062255859375,0.00453948974609375,-0.00099945068359375
0.00115203857421875,-0.0002899169921875,-0.00167083740234375,0.00452423095703125,-0.01248931884765625,0.033416748046875,-0.759735107421875,-0.07929229736328125,0.040191650390625,-0.0306549072265625,0.0238189697265625,-0.02011871337890625,0.01795196533203125,-0.01490020751953125,0.01222991943359375,-0.01026153564453125,0.00684356689453125,-0.0047607421875,0.0029449462890625,-0.0024871826171875
0.00081634521484375,1.52587890625e-05,-0.0010986328125,0.00554656982421875,-0.01152801513671875,0.0342254638671875,-0.7592315673828125,-0.0800628662109375,0.03954315185546875,-0.0302581787109375,0.0248260498046875,-0.02022552490234375,0.01659393310546875,-0.01404571533203125,0.01189422607421875,-0.0103912353515625,0.00707244873046875,-0.0053253173828125,0.0041656494140625,-0.00162506103515625
0.0010223388671875,0.0001678466796875,-0.00217437744140625,0.00421905517578125,-0.01201629638671875,0.03485107421875,-0.7599716186523438,-0.08031463623046875,0.04027557373046875,-0.03018951416015625,0.02420806884765625,-0.0196685791015625,0.0174407958984375,-0.0145263671875,0.01153564453125,-0.0094757080078125,0.00803375244140625,-0.0053558349609375,0.0036163330078125,-0.00182342529296875
0.00141143798828125,0.00067901611328125,-0.002105712890625,0.0053558349609375,-0.0122222900390625,0.03400421142578125,-0.7596359252929688,-0.08022308349609375,0.03985595703125,-0.029937744140625,0.024200439453125,-0.02048492431640625,0.0167083740234375,-0.0134124755859375,0.01251220703125,-0.0105438232421875,0.007080078125,-0.00525665283203125,0.00339508056640625,-0.00106048583984375
0.00067138671875,0.00017547607421875,-0.00170135498046875,0.004302978515625,-0.01261138916015625,0.0348663330078125,-0.7592239379882812,-0.07946014404296875,0.0402069091796875,-0.0301513671875,0.02408599853515625,-0.019500732421875,0.017242431640625,-0.01377105712890625,0.0120849609375,-0.00983428955078125,0.00738525390625,-0.005401611328125,0.00315093994140625,-0.0020294189453125
0.00028228759765625,0.0006561279296875,-0.0015716552734375,0.00571441650390625,-0.01224517822265625,0.03387451171875,-0.7604522705078125,-0.0808563232421875,0.0400848388671875,-0.0305633544921875,0.02455902099609375,-0.01970672607421875,0.016265869140625,-0.01390838623046875,0.01061248779296875,-0.0096893310546875,0.0074920654296875,-0.00542449951171875,0.003509521484375,-0.00189208984375
0.000457763671875,0.00018310546875,-0.0023040771484375,0.00487518310546875,-0.01220703125,0.034759521484375,-0.7592926025390625,-0.08000946044921875,0.0394287109375,-0.03006744384765625,0.0244903564453125,-0.02001953125,0.0166015625,-0.01445770263671875,0.01090240478515625,-0.00911712646484375,0.007232666015625,-0.00506591796875,0.003448486328125,-0.0012054443359375
0.0003814697265625,0.00089263916015625,-0.00124359130859375,0.0052032470703125,-0.012115478515625,0.03369140625,-0.760650634765625,-0.08020782470703125,0.039398193359375,-0.0303192138671875,0.0240020751953125,-0.0200653076171875,0.01656341552734375,-0.01380157470703125,0.01113128662109375,-0.0095062255859375,0.00659942626953125,-0.0047760009765625,0.00304412841796875,-0.002288818359375
0.0016326904296875,0.000396728515625,-0.003082275390625,0.00438690185546875,-0.0120086669921875,0.03443145751953125,-0.760162353515625,-0.08115386962890625,0.03971099853515625,-0.02805328369140625,0.02362060546875,-0.0211029052734375,0.01656341552734375,-0.01169586181640625,0.01140594482421875,-0.01158905029296875,0.00707244873046875,-0.00292205810546875,0.00336456298828125,-0.00399017333984375
0.00136566162109375,0.00016021728515625,-0.00106048583984375,0.00609588623046875,-0.01294708251953125,0.03462982177734375,-0.7598495483398438,-0.0793914794921875,0.03931427001953125,-0.03066253662109375,0.0244293212890625,-0.01897430419921875,0.01615142822265625,-0.01528167724609375,0.010772705078125,-0.008544921875,0.0074310302734375,-0.0057525634765625,0.00215911865234375,-0.00146484375
0.00060272216796875,0.0001678466796875,-0.00264739990234375,0.00521087646484375,-0.012237548828125,0.03382110595703125,-0.761077880859375,-0.0801544189453125,0.03990936279296875,-0.02884674072265625,0.02356719970703125,-0.0204620361328125,0.0172882080078125,-0.01264190673828125,0.01141357421875,-0.00971221923828125,0.00655364990234375,-0.00493621826171875,0.00368499755859375,-0.00127410888671875
0.00087738037109375,6.866455078125e-05,-0.00205230712890625,0.00612640380859375,-0.01251983642578125,0.03435516357421875,-0.7607955932617188,-0.0801239013671875,0.03908538818359375,-0.03021240234375,0.02408599853515625,-0.01903533935546875,0.01596832275390625,-0.0145721435546875,0.01153564453125,-0.00933837890625,0.006317138671875,-0.0048065185546875,0.00318145751953125,-0.001708984375
0.00052642822265625,0.00064849853515625,-0.0023956298828125,0.0048980712890625,-0.01248931884765625,0.03440093994140625,-0.7602157592773438,-0.07930755615234375,0.03931427001953125,-0.0294342041015625,0.023468017578125,-0.01966094970703125,0.016571044921875,-0.01393890380859375,0.0111846923828125,-0.00894927978515625,0.00720977783203125,-0.0053558349609375,0.00313568115234375,-0.00147247314453125
0.00034332275390625,0.00037384033203125,-0.0010833740234375,0.00629425048828125,-0.012237548828125,0.0353851318359375,-0.760101318359375,-0.0790863037109375,0.039398193359375,-0.03040313720703125,0.02327728271484375,-0.019439697265625,0.01616668701171875,-0.0135345458984375,0.01116180419921875,-0.01007080078125,0.0062713623046875,-0.005615234375,0.00299072265625,-0.00136566162109375
0.00074005126953125,0.00093841552734375,-0.002655029296875,0.0059661865234375,-0.01279449462890625,0.0338897705078125,-0.760772705078125,-0.079559326171875,0.03916168212890625,-0.02898406982421875,0.023773193359375,-0.0196685791015625,0.01580810546875,-0.01451873779296875,0.0108184814453125,-0.00864410400390625,0.00731658935546875,-0.0047607421875,0.00415802001953125,-0.00194549560546875
0.00023651123046875,-8.392333984375e-05,-0.0028533935546875,0.00530242919921875,-0.013214111328125,0.0355072021484375,-0.760986328125,-0.0796051025390625,0.03963470458984375,-0.03033447265625,0.02321624755859375,-0.01927947998046875,0.0163116455078125,-0.0126800537109375,0.01116943359375,-0.00977325439453125,0.00689697265625,-0.00518035888671875,0.002685546875,-0.00189971923828125
0.0005950927734375,0.00072479248046875,-0.00235748291015625,0.0059051513671875,-0.01325225830078125,0.03433990478515625,-0.7607040405273438,-0.079345703125,0.038665771484375,-0.0296173095703125,0.0234375,-0.0186309814453125,0.0165557861328125,-0.01390838623046875,0.010894775390625,-0.0095977783203125,0.00634002685546875,-0.00463104248046875,0.00370025634765625,-0.00170135498046875
0.00022125244140625,-0.00025177001953125,-0.0024871826171875,0.00533294677734375,-0.0132293701171875,0.03498077392578125,-0.761077880859375,-0.0792694091796875,0.03897857666015625,-0.02965545654296875,0.02337646484375,-0.01902008056640625,0.01598358154296875,-0.0131378173828125,0.011077880859375,-0.0094451904296875,0.00708770751953125,-0.00496673583984375,0.003326416015625,-0.00112152099609375
0.0007781982421875,0.0008392333984375,-0.00292205810546875,0.0060882568359375,-0.0127410888671875,0.03460693359375,-0.7609176635742188,-0.0792388916015625,0.038238525390625,-0.02960968017578125,0.02307891845703125,-0.0192108154296875,0.016510009765625,-0.01438140869140625,0.01105499267578125,-0.0090179443359375,0.0062103271484375,-0.00469207763671875,0.0030670166015625,-0.0006561279296875
-0.0008392333984375,-0.00035858154296875,-0.0021514892578125,0.005035400390625,-0.01313018798828125,0.03577423095703125,-0.760101318359375,-0.078643798828125,0.03919219970703125,-0.02956390380859375,0.0235748291015625,-0.01903533935546875,0.015167236328125,-0.01291656494140625,0.01055145263671875,-0.009368896484375,0.0069732666015625,-0.00467681884765625,0.00298309326171875,-0.0016326904296875
0.00139617919921875,0.00102996826171875,-0.00223541259765625,0.0058135986328125,-0.0129547119140625,0.0352783203125,-0.761260986328125,-0.0797271728515625,0.0386199951171875,-0.02918243408203125,0.02274322509765625,-0.0188751220703125,0.016265869140625,-0.01371002197265625,0.01087188720703125,-0.0089111328125,0.00601959228515625,-0.00495147705078125,0.002716064453125,-0.0014495849609375
0.000823974609375,0.00077056884765625,-0.0021514892578125,0.00624847412109375,-0.01340484619140625,0.03466796875,-0.7607269287109375,-0.07900238037109375,0.03851318359375,-0.02915191650390625,0.02349090576171875,-0.0186920166015625,0.01575469970703125,-0.01309967041015625,0.01108551025390625,-0.00862884521484375,0.0070037841796875,-0.0045928955078125,0.00267791748046875,-0.00142669677734375
0.0001983642578125,0.0004425048828125,-0.002349853515625,0.0059661865234375,-0.01322174072265625,0.0350189208984375,-0.7608489990234375,-0.07822418212890625,0.0393218994140625,-0.0294952392578125,0.02268218994140625,-0.01844024658203125,0.01580047607421875,-0.012939453125,0.010162353515625,-0.0094451904296875,0.0074310302734375,-0.0050048828125,0.00262451171875,-0.00176239013671875
0.00087738037109375,0.000518798828125,-0.00275421142578125,0.00594329833984375,-0.0137176513671875,0.03524017333984375,-0.7613449096679688,-0.07900238037109375,0.03874969482421875,-0.0284271240234375,0.022857666015625,-0.0193634033203125,0.01572418212890625,-0.01284027099609375,0.01108551025390625,-0.00917816162109375,0.00662994384765625,-0.0045928955078125,0.00342559814453125,-0.0014801025390625
0.00022125244140625,0.0011749267578125,-0.00250244140625,0.00530242919921875,-0.0126800537109375,0.035919189453125,-0.7612075805664062,-0.0791778564453125,0.03798675537109375,-0.029510498046875,0.0230560302734375,-0.01861572265625,0.01508331298828125,-0.0127410888671875,0.0106353759765625,-0.00865936279296875,0.00637054443359375,-0.0055084228515625,0.003448486328125,-0.00203704833984375
0.00048828125,0.0005340576171875,-0.00286102294921875,0.0054473876953125,-0.014251708984375,0.0349884033203125,-0.7609939575195312,-0.07805633544921875,0.038543701171875,-0.02902984619140625,0.02323150634765625,-0.01842498779296875,0.01599884033203125,-0.01220703125,0.0110321044921875,-0.0086669921875,0.00701141357421875,-0.0045318603515625,0.00366973876953125,-0.00077056884765625
0.00055694580078125,0.00080108642578125,-0.00244140625,0.0070037841796875,-0.01255035400390625,0.0358428955078125,-0.7615432739257812,-0.07860565185546875,0.038055419921875,-0.029327392578125,0.02292633056640625,-0.01840972900390625,0.016204833984375,-0.0128326416015625,0.0104217529296875,-0.00962066650390625,0.00574493408203125,-0.00479888916015625,0.00299835205078125,-0.0015106201171875
0.00109100341796875,0.0011138916015625,-0.0029296875,0.0058135986328125,-0.013031005859375,0.03520965576171875,-0.7613677978515625,-0.07758331298828125,0.03847503662109375,-0.0287017822265625,0.02294921875,-0.01885986328125,0.0147247314453125,-0.01313018798828125,0.01099395751953125,-0.00830841064453125,0.0070037841796875,-0.00473785400390625,0.00368499755859375,-0.00164794921875
-0.000823974609375,0.00026702880859375,-0.00212860107421875,0.0061187744140625,-0.0135955810546875,0.036163330078125,-0.7610931396484375,-0.0786895751953125,0.03778076171875,-0.02950286865234375,0.02219390869140625,-0.0192413330078125,0.01569366455078125,-0.01336669921875,0.00972747802734375,-0.00811767578125,0.0063629150390625,-0.0054168701171875,0.00287628173828125,-0.001434326171875
0.00103759765625,0.00070953369140625,-0.00305938720703125,0.00627899169921875,-0.01398468017578125,0.03473663330078125,-0.7614669799804688,-0.07874298095703125,0.03827667236328125,-0.02901458740234375,0.0223846435546875,-0.018310546875,0.01507568359375,-0.01247406005859375,0.01047515869140625,-0.008819580078125,0.00580596923828125,-0.005035400390625,0.0038299560546875,-0.00269317626953125
-0.0003814697265625,0.00098419189453125,-0.00287628173828125,0.00600433349609375,-0.0131378173828125,0.0353546142578125,-0.7604141235351562,-0.07816314697265625,0.037139892578125,-0.0283355712890625,0.02353668212890625,-0.0182647705078125,0.01470947265625,-0.01220703125,0.0114288330078125,-0.008941650390625,0.0066986083984375,-0.0049591064453125,0.0026397705078125,-0.0010528564453125
-5.340576171875e-05,0.00064849853515625,-0.00208282470703125,0.006591796875,-0.01313018798828125,0.0359954833984375,-0.7615203857421875,-0.0787353515625,0.0390777587890625,-0.0282440185546875,0.0218658447265625,-0.01812744140625,0.0157928466796875,-0.01178741455078125,0.01084136962890625,-0.00982666015625,0.0059356689453125,-0.00423431396484375,0.0037841796875,-0.00131988525390625
0.00145721435546875,0.001251220703125,-0.00267791748046875,0.0064697265625,-0.01390838623046875,0.03466033935546875,-0.7612686157226562,-0.07782745361328125,0.039031982421875,-0.02811431884765625,0.022125244140625,-0.0182952880859375,0.01499176025390625,-0.01224517822265625,0.010955810546875,-0.00852203369140625,0.00759124755859375,-0.004150390625,0.00199127197265625,-0.00177001953125
-8.392333984375e-05,0.0003204345703125,-0.002532958984375,0.006439208984375,-0.0131988525390625,0.0367584228515625,-0.7609481811523438,-0.07836151123046875,0.03780364990234375,-0.0281982421875,0.0230865478515625,-0.0177459716796875,0.015625,-0.01294708251953125,0.01140594482421875,-0.0084686279296875,0.0058135986328125,-0.00372314453125,0.00290679931640625,-0.001434326171875
0.00080108642578125,0.0017547607421875,-0.00313568115234375,0.007049560546875,-0.01318359375,0.03387451171875,-0.7612533569335938,-0.07796478271484375,0.03868865966796875,-0.0284881591796875,0.02156829833984375,-0.017913818359375,0.01572418212890625,-0.012237548828125,0.0096893310546875,-0.00829315185546875,0.00637054443359375,-0.0047760009765625,0.00292205810546875,-0.00211334228515625
-0.00063323974609375,0.000152587890625,-0.00257110595703125,0.00537872314453125,-0.01399993896484375,0.03598785400390625,-0.76123046875,-0.0786285400390625,0.037628173828125,-0.02861785888671875,0.0224761962890625,-0.017852783203125,0.015106201171875,-0.01216888427734375,0.01045989990234375,-0.00914764404296875,0.00585174560546875,-0.00418853759765625,0.0029296875,-0.00154876708984375
-0.00031280517578125,0.00028228759765625,-0.003387451171875,0.006195068359375,-0.01287841796875,0.0357818603515625,-0.761810302734375,-0.077667236328125,0.03862762451171875,-0.02880096435546875,0.02153778076171875,-0.0179290771484375,0.01515960693359375,-0.0131378173828125,0.01041412353515625,-0.00865936279296875,0.00598907470703125,-0.0046844482421875,0.00241851806640625,-0.001007080078125
-0.0003204345703125,0.00112152099609375,-0.0025177001953125,0.0067596435546875,-0.0135345458984375,0.0355987548828125,-0.7613601684570312,-0.07862091064453125,0.0376129150390625,-0.028411865234375,0.0224761962890625,-0.0180511474609375,0.015289306640625,-0.01251220703125,0.00962066650390625,-0.00848388671875,0.00630950927734375,-0.004425048828125,0.00223541259765625,-0.0011749267578125
0.0004730224609375,0.00079345703125,-0.00223541259765625,0.00688934326171875,-0.0141754150390625,0.0357208251953125,-0.7614669799804688,-0.0778045654296875,0.03871917724609375,-0.028228759765625,0.02260589599609375,-0.01824188232421875,0.0148773193359375,-0.0122833251953125,0.0103607177734375,-0.0080718994140625,0.0054931640625,-0.00411224365234375,0.0030517578125,-0.00095367431640625
0.00026702880859375,0.00095367431640625,-0.00238037109375,0.00667572021484375,-0.0140533447265625,0.0357818603515625,-0.7617874145507812,-0.0783538818359375,0.0377044677734375,-0.02825164794921875,0.022308349609375,-0.01837158203125,0.01517486572265625,-0.01239776611328125,0.0101318359375,-0.008026123046875,0.0063629150390625,-0.0038604736328125,0.0027313232421875,-0.0007781982421875
6.103515625e-05,0.00084686279296875,-0.002655029296875,0.00690460205078125,-0.01349639892578125,0.0368804931640625,-0.7618560791015625,-0.07830810546875,0.0384674072265625,-0.02820587158203125,0.02188873291015625,-0.01885223388671875,0.015228271484375,-0.01226043701171875,0.00910186767578125,-0.00875091552734375,0.00554656982421875,-0.00504302978515625,0.0027618408203125,-0.00069427490234375
0.00035858154296875,0.00078582763671875,-0.00283050537109375,0.00597381591796875,-0.0147552490234375,0.034820556640625,-0.7622222900390625,-0.07810211181640625,0.03792572021484375,-0.0275726318359375,0.02219390869140625,-0.01763153076171875,0.0150604248046875,-0.01259613037109375,0.01043701171875,-0.008392333984375,0.006317138671875,-0.0037994384765625,0.0032501220703125,-0.00089263916015625
-0.0007476806640625,0.000579833984375,-0.00229644775390625,0.0064849853515625,-0.01338958740234375,0.036102294921875,-0.7623748779296875,-0.07818603515625,0.03728485107421875,-0.028167724609375,0.0217742919921875,-0.0186004638671875,0.015228271484375,-0.012420654296875,0.008941650390625,-0.00873565673828125,0.005767822265625,-0.00434112548828125,0.0029754638671875,-0.00086212158203125
0.00034332275390625,0.00122833251953125,-0.00301361083984375,0.00577545166015625,-0.01415252685546875,0.03638458251953125,-0.7621231079101562,-0.078460693359375,0.0385894775390625,-0.0276947021484375,0.02172088623046875,-0.01714324951171875,0.0147857666015625,-0.0121307373046875,0.01065826416015625,-0.00823974609375,0.00571441650390625,-0.00423431396484375,0.00261688232421875,-0.0014190673828125
0.00112152099609375,0.00043487548828125,-0.00342559814453125,0.00656890869140625,-0.013275146484375,0.035919189453125,-0.7619094848632812,-0.07711029052734375,0.03730010986328125,-0.0273895263671875,0.0224761962890625,-0.017913818359375,0.01506805419921875,-0.01227569580078125,0.0097198486328125,-0.00862884521484375,0.0062713623046875,-0.00356292724609375,0.00267791748046875,-0.00136566162109375
0.00029754638671875,0.0008392333984375,-0.0027008056640625,0.00618743896484375,-0.0144195556640625,0.036285400390625,-0.7619171142578125,-0.0785980224609375,0.03763580322265625,-0.02724456787109375,0.0223541259765625,-0.01772308349609375,0.01445770263671875,-0.01271820068359375,0.00969696044921875,-0.00743865966796875,0.00612640380859375,-0.0038604736328125,0.00321197509765625,-0.00162506103515625
0.00016021728515625,0.00046539306640625,-0.003692626953125,0.0065155029296875,-0.0131378173828125,0.03548431396484375,-0.7627639770507812,-0.07733154296875,0.037261962890625,-0.02855682373046875,0.0218048095703125,-0.017669677734375,0.0150604248046875,-0.011260986328125,0.01027679443359375,-0.00864410400390625,0.00591278076171875,-0.00478363037109375,0.0025482177734375,-0.00090789794921875
0.00020599365234375,0.00140380859375,-0.00240325927734375,0.0060882568359375,-0.01509857177734375,0.03635406494140625,-0.7620086669921875,-0.07794952392578125,0.03759765625,-0.02776336669921875,0.02138519287109375,-0.01750946044921875,0.01497650146484375,-0.01323699951171875,0.0100250244140625,-0.0082550048828125,0.0060577392578125,-0.004150390625,0.00183868408203125,-0.00115966796875
-0.0002899169921875,0.00162506103515625,-0.0034027099609375,0.00675201416015625,-0.0133209228515625,0.03620147705078125,-0.7624435424804688,-0.077056884765625,0.0373382568359375,-0.02826690673828125,0.02280426025390625,-0.0181884765625,0.014617919921875,-0.01177978515625,0.00894927978515625,-0.00868988037109375,0.0058135986328125,-0.00421905517578125,0.00315093994140625,-0.00052642822265625
-0.0004425048828125,0.00138092041015625,-0.00341033935546875,0.0071563720703125,-0.01418304443359375,0.03537750244140625,-0.7620010375976562,-0.07804107666015625,0.0369720458984375,-0.0274810791015625,0.0218658447265625,-0.01750946044921875,0.01526641845703125,-0.01194000244140625,0.01050567626953125,-0.00788116455078125,0.00534820556640625,-0.00366973876953125,0.0025482177734375,-0.00168609619140625
-0.000518798828125,0.00142669677734375,-0.00341796875,0.00627899169921875,-0.01438140869140625,0.0362548828125,-0.7624740600585938,-0.0776214599609375,0.0372161865234375,-0.0279998779296875,0.0222320556640625,-0.01753997802734375,0.01470184326171875,-0.01157379150390625,0.0101318359375,-0.00848388671875,0.00582122802734375,-0.00482940673828125,0.0021209716796875,-0.0004425048828125
-0.00054931640625,0.0007171630859375,-0.0038604736328125,0.0064544677734375,-0.01432037353515625,0.03619384765625,-0.7622756958007812,-0.07726287841796875,0.03839874267578125,-0.02747344970703125,0.020721435546875,-0.01788330078125,0.01427459716796875,-0.0125885009765625,0.01026153564453125,-0.00829315185546875,0.00556182861328125,-0.00402069091796875,0.00264739990234375,-0.001556396484375
-0.000213623046875,0.00130462646484375,-0.0034332275390625,0.007171630859375,-0.0143280029296875,0.03597259521484375,-0.76226806640625,-0.07779693603515625,0.03734588623046875,-0.02771759033203125,0.0219573974609375,-0.01778411865234375,0.0144805908203125,-0.01165008544921875,0.0090484619140625,-0.008514404296875,0.006103515625,-0.004302978515625,0.002899169921875,-0.00064849853515625
-0.0006866455078125,0.00063323974609375,-0.0028839111328125,0.00693511962890625,-0.01416015625,0.035919189453125,-0.762908935546875,-0.077239990234375,0.0368804931640625,-0.0282745361328125,0.02150726318359375,-0.01738739013671875,0.014312744140625,-0.01218414306640625,0.00995635986328125,-0.008819580078125,0.006134033203125,-0.00347137451171875,0.002655029296875,-0.00116729736328125
0.00067901611328125,0.00109100341796875,-0.00383758544921875,0.00714111328125,-0.0143280029296875,0.03633880615234375,-0.761322021484375,-0.076812744140625,0.037872314453125,-0.02712249755859375,0.02136993408203125,-0.018218994140625,0.01416778564453125,-0.01210784912109375,0.0091400146484375,-0.0081329345703125,0.005523681640625,-0.0050506591796875,0.00290679931640625,-0.0009613037109375
-0.00029754638671875,0.00131988525390625,-0.0028076171875,0.00740814208984375,-0.01461029052734375,0.0357208251953125,-0.7623062133789062,-0.07726287841796875,0.03717041015625,-0.02740478515625,0.02167510986328125,-0.0172576904296875,0.01464080810546875,-0.0127410888671875,0.00988006591796875,-0.00780487060546875,0.00533294677734375,-0.003387451171875,0.00299072265625,-0.0007781982421875
-0.00041961669921875,0.0013275146484375,-0.003204345703125,0.00585174560546875,-0.01371002197265625,0.0375518798828125,-0.7618331909179688,-0.07669830322265625,0.03729248046875,-0.02793121337890625,0.0214996337890625,-0.0181121826171875,0.01369476318359375,-0.0115203857421875,0.01004791259765625,-0.00762939453125,0.00627899169921875,-0.003936767578125,0.0026092529296875,-0.00064849853515625
0.0007781982421875,0.00128173828125,-0.00276947021484375,0.0075531005859375,-0.01515960693359375,0.03556060791015625,-0.7617950439453125,-0.0772552490234375,0.036865234375,-0.02669525146484375,0.02165985107421875,-0.0171051025390625,0.0153350830078125,-0.0118865966796875,0.00952911376953125,-0.0079345703125,0.00501251220703125,-0.00496673583984375,0.00244140625,-0.00154876708984375
-0.00116729736328125,0.0005950927734375,-0.00351715087890625,0.00659942626953125,-0.01372528076171875,0.0361328125,-0.761871337890625,-0.07647705078125,0.037261962890625,-0.02667999267578125,0.021697998046875,-0.0174713134765625,0.01413726806640625,-0.0115814208984375,0.0091552734375,-0.0084228515625,0.00684356689453125,-0.00408935546875,0.0024261474609375,-0.00045013427734375
-0.00022125244140625,0.00185394287109375,-0.00284576416015625,0.0069427490234375,-0.01476287841796875,0.036407470703125,-0.76239013671875,-0.07794189453125,0.03716278076171875,-0.0277862548828125,0.02094268798828125,-0.017303466796875,0.01447296142578125,-0.01140594482421875,0.0100860595703125,-0.00787353515625,0.0049896240234375,-0.00373077392578125,0.00231170654296875,-0.0015411376953125
-0.00092315673828125,0.0013275146484375,-0.0030975341796875,0.0059814453125,-0.01381683349609375,0.036651611328125,-0.7614898681640625,-0.0763702392578125,0.03746795654296875,-0.0269622802734375,0.020751953125,-0.01763153076171875,0.01399993896484375,-0.01166534423828125,0.00937652587890625,-0.00841522216796875,0.00640869140625,-0.00337982177734375,0.00191497802734375,-0.000885009765625
0.000335693359375,0.00124359130859375,-0.00363922119140625,0.00672149658203125,-0.01436614990234375,0.0363922119140625,-0.7617263793945312,-0.07623291015625,0.0379791259765625,-0.0279083251953125,0.02074432373046875,-0.01692962646484375,0.01461029052734375,-0.01092529296875,0.0098419189453125,-0.00720977783203125,0.0053253173828125,-0.00464630126953125,0.00232696533203125,-0.001495361328125
0.00060272216796875,0.0007476806640625,-0.00318145751953125,0.0075836181640625,-0.01434326171875,0.03619384765625,-0.7614822387695312,-0.07613372802734375,0.03714752197265625,-0.0266876220703125,0.02203369140625,-0.01706695556640625,0.01416778564453125,-0.01194000244140625,0.009368896484375,-0.0074005126953125,0.0058441162109375,-0.00406646728515625,0.002685546875,-0.0005340576171875
-8.392333984375e-05,0.0013885498046875,-0.00348663330078125,0.00637054443359375,-0.01422882080078125,0.03664398193359375,-0.7616348266601562,-0.077392578125,0.0372772216796875,-0.026702880859375,0.02077484130859375,-0.01746368408203125,0.014251708984375,-0.01119232177734375,0.00988006591796875,-0.00713348388671875,0.005340576171875,-0.004638671875,0.00209808349609375,-0.000823974609375
0.0001983642578125,0.00110626220703125,-0.0027313232421875,0.00727081298828125,-0.013916015625,0.03585052490234375,-0.7619171142578125,-0.07547760009765625,0.0365753173828125,-0.026885986328125,0.0215911865234375,-0.01694488525390625,0.0138702392578125,-0.01230621337890625,0.00914764404296875,-0.0082244873046875,0.00592041015625,-0.00392913818359375,0.00252532958984375,-0.00020599365234375
0.00022125244140625,0.0006561279296875,-0.00299072265625,0.00677490234375,-0.01444244384765625,0.03566741943359375,-0.7613372802734375,-0.0761260986328125,0.03662872314453125,-0.0269317626953125,0.0209197998046875,-0.01659393310546875,0.01360321044921875,-0.01128387451171875,0.00957489013671875,-0.0081939697265625,0.0052642822265625,-0.0044097900390625,0.00249481201171875,-0.0009765625
-0.000335693359375,0.00083160400390625,-0.00330352783203125,0.00632476806640625,-0.013580322265625,0.03650665283203125,-0.76116943359375,-0.07525634765625,0.03662872314453125,-0.02727508544921875,0.02098846435546875,-0.0173492431640625,0.01387786865234375,-0.01177215576171875,0.00927734375,-0.00769805908203125,0.0050048828125,-0.00362396240234375,0.00173187255859375,-0.000885009765625
9.918212890625e-05,0.00131988525390625,-0.002227783203125,0.00682830810546875,-0.0145111083984375,0.03589630126953125,-0.761932373046875,-0.07659149169921875,0.03658294677734375,-0.02640533447265625,0.02133941650390625,-0.01676177978515625,0.0139923095703125,-0.01068115234375,0.00939178466796875,-0.0078125,0.00598907470703125,-0.00405120849609375,0.0019989013671875,-0.00101470947265625
0.000335693359375,0.001434326171875,-0.002655029296875,0.00820159912109375,-0.01372528076171875,0.036865234375,-0.7613677978515625,-0.076385498046875,0.036590576171875,-0.0269012451171875,0.0212554931640625,-0.01630401611328125,0.0143890380859375,-0.0123138427734375,0.00902557373046875,-0.00730133056640625,0.00472259521484375,-0.0033416748046875,0.00293731689453125,-0.00078582763671875
0.00030517578125,0.00135040283203125,-0.0032196044921875,0.00611114501953125,-0.0142974853515625,0.03639984130859375,-0.7609786987304688,-0.0758056640625,0.03629302978515625,-0.02622222900390625,0.0208740234375,-0.0167694091796875,0.0134735107421875,-0.011322021484375,0.00946044921875,-0.0084075927734375,0.00533294677734375,-0.0038909912109375,0.00225830078125,-0.00012969970703125
-0.0002288818359375,0.0012969970703125,-0.003021240234375,0.00675201416015625,-0.01503753662109375,0.03658294677734375,-0.7603607177734375,-0.07598876953125,0.03682708740234375,-0.02640533447265625,0.0206146240234375,-0.017303466796875,0.01416015625,-0.01114654541015625,0.00852203369140625,-0.0069122314453125,0.005523681640625,-0.003875732421875,0.00212860107421875,-0.001129150390625
6.866455078125e-05,0.00141143798828125,-0.00371551513671875,0.006072998046875,-0.0144195556640625,0.0368194580078125,-0.76092529296875,-0.07570648193359375,0.03585052490234375,-0.02725982666015625,0.02155303955078125,-0.01666259765625,0.01403045654296875,-0.01096343994140625,0.0086822509765625,-0.0081939697265625,0.00392913818359375,-0.0045318603515625,0.0019073486328125,-0.0006103515625
-9.918212890625e-05,0.0007171630859375,-0.00284576416015625,0.00673675537109375,-0.01430511474609375,0.03673553466796875,-0.7613372802734375,-0.07534027099609375,0.037384033203125,-0.02674102783203125,0.0198516845703125,-0.0174407958984375,0.01371002197265625,-0.01134490966796875,0.00849151611328125,-0.006927490234375,0.00588226318359375,-0.0037689208984375,0.0025634765625,-0.001068115234375
-4.57763671875e-05,0.0009613037109375,-0.00292205810546875,0.00725555419921875,-0.0147705078125,0.0360565185546875,-0.761260986328125,-0.0753631591796875,0.03586578369140625,-0.027740478515625,0.02172088623046875,-0.01592254638671875,0.01351165771484375,-0.0109405517578125,0.0089569091796875,-0.0081329345703125,0.005035400390625,-0.00327301025390625,0.0023193359375,-0.0012969970703125
-0.00066375732421875,0.00109100341796875,-0.00299835205078125,0.0067291259765625,-0.01462554931640625,0.03643035888671875,-0.7617874145507812,-0.0756988525390625,0.0368194580078125,-0.0262603759765625,0.0209503173828125,-0.01636505126953125,0.01390838623046875,-0.01203155517578125,0.0084686279296875,-0.00737762451171875,0.006134033203125,-0.00357818603515625,0.00165557861328125,-0.00054168701171875
0.000152587890625,0.00142669677734375,-0.00322723388671875,0.00728607177734375,-0.01441192626953125,0.03641510009765625,-0.7615127563476562,-0.07550048828125,0.036224365234375,-0.02679443359375,0.02083587646484375,-0.01683807373046875,0.014007568359375,-0.011138916015625,0.0084381103515625,-0.007568359375,0.00502777099609375,-0.00420379638671875,0.0026702880859375,0.00022125244140625
-0.0001983642578125,0.00170135498046875,-0.00374603271484375,0.00677490234375,-0.01507568359375,0.0360565185546875,-0.7611465454101562,-0.0750579833984375,0.036651611328125,-0.02709197998046875,0.02099609375,-0.01654815673828125,0.01410675048828125,-0.01134490966796875,0.00836944580078125,-0.00669097900390625,0.00475311279296875,-0.0037994384765625,0.0015106201171875,-0.0011749267578125
-0.00030517578125,0.00115966796875,-0.00301361083984375,0.00653839111328125,-0.01491546630859375,0.03730010986328125,-0.7613601684570312,-0.07569122314453125,0.03647613525390625,-0.02651214599609375,0.0211639404296875,-0.01654052734375,0.01274871826171875,-0.01146697998046875,0.00860595703125,-0.00754547119140625,0.00516510009765625,-0.0035552978515625,0.002838134765625,-0.00034332275390625
0.000518798828125,0.0014495849609375,-0.004058837890625,0.00736236572265625,-0.01447296142578125,0.0359039306640625,-0.7616500854492188,-0.075469970703125,0.0361328125,-0.026397705078125,0.0203094482421875,-0.01699066162109375,0.0140228271484375,-0.0109405517578125,0.00899505615234375,-0.00666046142578125,0.00531768798828125,-0.003936767578125,0.0017242431640625,-0.0008697509765625
-0.00115203857421875,0.00153350830078125,-0.0031280517578125,0.006561279296875,-0.01416778564453125,0.037109375,-0.7614212036132812,-0.07572174072265625,0.03578948974609375,-0.02639007568359375,0.02103424072265625,-0.01590728759765625,0.01311492919921875,-0.01139068603515625,0.00890350341796875,-0.00803375244140625,0.00521087646484375,-0.00287628173828125,0.00238037109375,-0.00093841552734375
0.0005950927734375,0.00103759765625,-0.00403594970703125,0.00768280029296875,-0.0144195556640625,0.0361175537109375,-0.7620315551757812,-0.075531005859375,0.0359954833984375,-0.02672576904296875,0.01993560791015625,-0.0169677734375,0.0133514404296875,-0.01097869873046875,0.00968170166015625,-0.0070343017578125,0.00524139404296875,-0.00327301025390625,0.002197265625,-0.00109100341796875
-0.000701904296875,0.0009613037109375,-0.0033721923828125,0.00618743896484375,-0.01435089111328125,0.036956787109375,-0.7624282836914062,-0.076416015625,0.03563690185546875,-0.0264739990234375,0.0206451416015625,-0.016021728515625,0.013214111328125,-0.01152801513671875,0.007904052734375,-0.00736236572265625,0.00589752197265625,-0.0035858154296875,0.00281524658203125,-0.0004730224609375
0.001068115234375,0.00115966796875,-0.004302978515625,0.00701141357421875,-0.0149383544921875,0.035980224609375,-0.76190185546875,-0.0755157470703125,0.0367584228515625,-0.0259552001953125,0.01996612548828125,-0.0170440673828125,0.01371002197265625,-0.01029205322265625,0.00917816162109375,-0.0068511962890625,0.004425048828125,-0.00384521484375,0.0020904541015625,-0.00156402587890625
-0.00067901611328125,0.001068115234375,-0.0034332275390625,0.00678253173828125,-0.014190673828125,0.037017822265625,-0.76104736328125,-0.076080322265625,0.03583526611328125,-0.02594757080078125,0.0201416015625,-0.0157928466796875,0.0128326416015625,-0.0111236572265625,0.0088958740234375,-0.00725555419921875,0.0059814453125,-0.00433349609375,0.00148773193359375,-0.0006866455078125
0.00057220458984375,0.00153350830078125,-0.00328826904296875,0.0074005126953125,-0.01430511474609375,0.0367584228515625,-0.7619857788085938,-0.07537078857421875,0.03699493408203125,-0.02587127685546875,0.02031707763671875,-0.01563262939453125,0.01424407958984375,-0.0108489990234375,0.0087127685546875,-0.00730133056640625,0.0044097900390625,-0.00379180908203125,0.0019989013671875,-0.00091552734375
-5.340576171875e-05,0.00176239013671875,-0.00365447998046875,0.0074462890625,-0.0146026611328125,0.03675079345703125,-0.7620849609375,-0.07627105712890625,0.03536224365234375,-0.02628326416015625,0.02143096923828125,-0.01659393310546875,0.01274871826171875,-0.0113677978515625,0.00920867919921875,-0.00640106201171875,0.00438690185546875,-0.0030670166015625,0.00237274169921875,-0.00104522705078125
-5.340576171875e-05,0.001617431640625,-0.0030517578125,0.0069732666015625,-0.014984130859375,0.03749847412109375,-0.7618026733398438,-0.0761871337890625,0.03633880615234375,-0.02593994140625,0.020233154296875,-0.01631927490234375,0.01345062255859375,-0.01035308837890625,0.0082550048828125,-0.00787353515625,0.00534820556640625,-0.003875732421875,0.00194549560546875,-6.103515625e-05
-0.0003204345703125,0.0017852783203125,-0.00273895263671875,0.00702667236328125,-0.01497650146484375,0.03714752197265625,-0.7628707885742188,-0.07637786865234375,0.03633880615234375,-0.0268096923828125,0.02008056640625,-0.0160980224609375,0.01355743408203125,-0.010986328125,0.00787353515625,-0.0069427490234375,0.005645751953125,-0.0029754638671875,0.0020294189453125,-0.0010528564453125
0.0003662109375,0.0014190673828125,-0.00444793701171875,0.00699615478515625,-0.013824462890625,0.03680419921875,-0.7627182006835938,-0.07575225830078125,0.03603363037109375,-0.02569580078125,0.02056884765625,-0.01629638671875,0.01293182373046875,-0.01045989990234375,0.00873565673828125,-0.007568359375,0.0053863525390625,-0.004364013671875,0.001861572265625,-0.000335693359375
-0.00054931640625,0.00164031982421875,-0.003387451171875,0.00664520263671875,-0.01520538330078125,0.03752899169921875,-0.7629165649414062,-0.07619476318359375,0.036041259765625,-0.02674102783203125,0.02072906494140625,-0.01564788818359375,0.01312255859375,-0.01132965087890625,0.00916290283203125,-0.00632476806640625,0.0054473876953125,-0.00287628173828125,0.00196075439453125,-0.00090789794921875
0.00034332275390625,0.00078582763671875,-0.0040740966796875,0.0077056884765625,-0.0140838623046875,0.0376739501953125,-0.7624664306640625,-0.0760650634765625,0.03598785400390625,-0.02576446533203125,0.01981353759765625,-0.01676177978515625,0.0135040283203125,-0.0104217529296875,0.0083465576171875,-0.0081939697265625,0.004913330078125,-0.00383758544921875,0.0026702880859375,0.000335693359375
-0.00017547607421875,0.00196075439453125,-0.00365447998046875,0.0064544677734375,-0.014739990234375,0.0369720458984375,-0.763427734375,-0.07605743408203125,0.03598785400390625,-0.02637481689453125,0.02069091796875,-0.0153961181640625,0.01282501220703125,-0.01148223876953125,0.00907135009765625,-0.006622314453125,0.00518035888671875,-0.00397491455078125,0.00186920166015625,-0.001251220703125
-0.0001068115234375,0.00043487548828125,-0.002227783203125,0.00574493408203125,-0.01338958740234375,0.0366363525390625,-0.763427734375,-0.07468414306640625,0.033050537109375,-0.02387237548828125,0.0189056396484375,-0.0164794921875,0.01399993896484375,-0.01210784912109375,0.010528564453125,-0.01068878173828125,0.0068511962890625,-0.00391387939453125,0.00066375732421875,0.00185394287109375
-0.0005645751953125,0.002471923828125,-0.00360870361328125,0.007720947265625,-0.0154266357421875,0.0380401611328125,-0.7620849609375,-0.07643890380859375,0.0376739501953125,-0.027099609375,0.0203704833984375,-0.01644134521484375,0.01363372802734375,-0.01004791259765625,0.007965087890625,-0.00537872314453125,0.00406646728515625,-0.00402069091796875,0.00302886962890625,-0.00257110595703125
-0.0005950927734375,0.00173187255859375,-0.0036773681640625,0.00629425048828125,-0.01387786865234375,0.03701019287109375,-0.763885498046875,-0.07578277587890625,0.0359039306640625,-0.02552032470703125,0.020172119140625,-0.01634979248046875,0.01335906982421875,-0.01092529296875,0.00916290283203125,-0.00792694091796875,0.00586700439453125,-0.0039825439453125,0.00146484375,0.0002288818359375
0.00055694580078125,0.00109100341796875,-0.00411224365234375,0.00823211669921875,-0.0145721435546875,0.03733062744140625,-0.7630462646484375,-0.0763092041015625,0.0369720458984375,-0.026580810546875,0.019866943359375,-0.0161285400390625,0.0135650634765625,-0.01055908203125,0.00785064697265625,-0.00695037841796875,0.0050506591796875,-0.00408935546875,0.0019073486328125,-0.0012969970703125
-0.00081634521484375,0.00228118896484375,-0.0028839111328125,0.00603485107421875,-0.0142974853515625,0.0370635986328125,-0.7635879516601562,-0.07567596435546875,0.035369873046875,-0.02569580078125,0.02066802978515625,-0.01636505126953125,0.0125274658203125,-0.0110931396484375,0.00899505615234375,-0.00791168212890625,0.005462646484375,-0.00385284423828125,0.00188446044921875,-0.0001373291015625
2.288818359375e-05,0.000885009765625,-0.00356292724609375,0.00807952880859375,-0.01581573486328125,0.037078857421875,-0.7624969482421875,-0.0760650634765625,0.0360107421875,-0.0265350341796875,0.0206756591796875,-0.01537322998046875,0.013946533203125,-0.0109710693359375,0.0081329345703125,-0.00699615478515625,0.00482940673828125,-0.00336456298828125,0.00214385986328125,-0.00070953369140625
-0.00020599365234375,0.0020599365234375,-0.00397491455078125,0.00677490234375,-0.01416015625,0.03731536865234375,-0.7629547119140625,-0.07588958740234375,0.03592681884765625,-0.026275634765625,0.0197906494140625,-0.01619720458984375,0.01271820068359375,-0.0112762451171875,0.009368896484375,-0.0071258544921875,0.00429534912109375,-0.0038604736328125,0.00205230712890625,-0.00042724609375
0.000274658203125,0.001007080078125,-0.0034637451171875,0.00701904296875,-0.01589202880859375,0.03659820556640625,-0.7629318237304688,-0.07611083984375,0.03568267822265625,-0.0257415771484375,0.02039337158203125,-0.01622772216796875,0.01348876953125,-0.010284423828125,0.00812530517578125,-0.00681304931640625,0.0055999755859375,-0.003570556640625,0.00246429443359375,-0.0008392333984375
-0.00040435791015625,0.00136566162109375,-0.003326416015625,0.00640869140625,-0.0149383544921875,0.03774261474609375,-0.7637557983398438,-0.07513427734375,0.03650665283203125,-0.02625274658203125,0.02034759521484375,-0.0169219970703125,0.01303863525390625,-0.010528564453125,0.00843048095703125,-0.00701141357421875,0.00493621826171875,-0.00334930419921875,0.00206756591796875,-0.00118255615234375
0.00025177001953125,0.00185394287109375,-0.00353240966796875,0.007354736328125,-0.01464080810546875,0.0364990234375,-0.76397705078125,-0.07642364501953125,0.035736083984375,-0.0251617431640625,0.0200347900390625,-0.0154571533203125,0.013641357421875,-0.010986328125,0.0084381103515625,-0.0077362060546875,0.00565338134765625,-0.00421905517578125,0.00177001953125,0.0
0.000335693359375,0.0015106201171875,-0.00380706787109375,0.007415771484375,-0.015289306640625,0.037628173828125,-0.7631378173828125,-0.07563018798828125,0.03586578369140625,-0.02579498291015625,0.0203399658203125,-0.0166778564453125,0.0133056640625,-0.01123809814453125,0.00829315185546875,-0.007110595703125,0.004974365234375,-0.00334930419921875,0.00146484375,-0.00144195556640625
-0.00031280517578125,0.0012664794921875,-0.00379180908203125,0.00772857666015625,-0.015472412109375,0.03746795654296875,-0.7633438110351562,-0.07579803466796875,0.03591156005859375,-0.0262908935546875,0.0204010009765625,-0.01622772216796875,0.0134735107421875,-0.0107269287109375,0.00824737548828125,-0.00739288330078125,0.0048980712890625,-0.0029296875,0.0020599365234375,-0.00048828125
-0.00046539306640625,0.002044677734375,-0.00356292724609375,0.00713348388671875,-0.0142669677734375,0.03741455078125,-0.7635421752929688,-0.0755767822265625,0.0357818603515625,-0.0256195068359375,0.02079010009765625,-0.01647186279296875,0.0122528076171875,-0.01039886474609375,0.00891876220703125,-0.00746917724609375,0.005584716796875,-0.0030517578125,0.00140380859375,-0.00081634521484375
-0.00019073486328125,0.001708984375,-0.00376129150390625,0.00730133056640625,-0.01479339599609375,0.03803253173828125,-0.7624588012695312,-0.07552337646484375,0.03704071044921875,-0.02687835693359375,0.01967620849609375,-0.0150604248046875,0.01342010498046875,-0.01003265380859375,0.00817108154296875,-0.00623321533203125,0.0052032470703125,-0.00406646728515625,0.0027008056640625,-0.0002288818359375
0.000213623046875,0.00124359130859375,-0.0037994384765625,0.007781982421875,-0.015167236328125,0.0370330810546875,-0.7638168334960938,-0.0761871337890625,0.0358428955078125,-0.02532196044921875,0.02051544189453125,-0.016143798828125,0.01361083984375,-0.01094818115234375,0.0084228515625,-0.00737762451171875,0.00443267822265625,-0.00357818603515625,0.0013885498046875,-9.918212890625e-05
-0.00034332275390625,0.002044677734375,-0.00377655029296875,0.0068359375,-0.0150909423828125,0.03722381591796875,-0.763397216796875,-0.075469970703125,0.036102294921875,-0.02660369873046875,0.01937103271484375,-0.01642608642578125,0.0126190185546875,-0.01010894775390625,0.0087127685546875,-0.00750732421875,0.0048828125,-0.00397491455078125,0.00258636474609375,-7.62939453125e-05
-0.00040435791015625,0.00128173828125,-0.00354766845703125,0.00743865966796875,-0.0153656005859375,0.0370635986328125,-0.7637176513671875,-0.07541656494140625,0.03638458251953125,-0.02558135986328125,0.02020263671875,-0.01563262939453125,0.01346588134765625,-0.0108642578125,0.0078125,-0.0070037841796875,0.0051727294921875,-0.00379180908203125,0.00220489501953125,-0.0011444091796875
-0.00029754638671875,0.00144195556640625,-0.00402069091796875,0.00717926025390625,-0.014739990234375,0.03790283203125,-0.7631759643554688,-0.0750732421875,0.03617095947265625,-0.02623748779296875,0.01947784423828125,-0.01609039306640625,0.0129547119140625,-0.01091766357421875,0.00913238525390625,-0.00672149658203125,0.00485992431640625,-0.0044097900390625,0.00127410888671875,0.0005035400390625
-5.340576171875e-05,0.00140380859375,-0.00379180908203125,0.0071868896484375,-0.0154266357421875,0.03772735595703125,-0.7629013061523438,-0.075408935546875,0.0359954833984375,-0.0258941650390625,0.0211944580078125,-0.01515960693359375,0.01242828369140625,-0.01080322265625,0.008636474609375,-0.00669097900390625,0.00455474853515625,-0.00347900390625,0.00260162353515625,-0.0010528564453125
0.000152587890625,0.0024871826171875,-0.00383758544921875,0.006927490234375,-0.01503753662109375,0.03741455078125,-0.7629623413085938,-0.0753326416015625,0.03533935546875,-0.02581024169921875,0.01921844482421875,-0.0168609619140625,0.01318359375,-0.010345458984375,0.0085296630859375,-0.00780487060546875,0.0042724609375,-0.00408935546875,0.00206756591796875,-0.00048065185546875
0.00029754638671875,0.00124359130859375,-0.00382232666015625,0.00707244873046875,-0.0156097412109375,0.03769683837890625,-0.7629241943359375,-0.07476043701171875,0.0352935791015625,-0.0256805419921875,0.0209808349609375,-0.01587677001953125,0.01331329345703125,-0.01113128662109375,0.00838470458984375,-0.00655364990234375,0.0045623779296875,-0.00345611572265625,0.0019378662109375,-0.00179290771484375
-0.00037384033203125,0.00151824951171875,-0.00287628173828125,0.0074615478515625,-0.01532745361328125,0.0369720458984375,-0.7633514404296875,-0.0754547119140625,0.03521728515625,-0.02559661865234375,0.0190582275390625,-0.0163726806640625,0.0129852294921875,-0.0111083984375,0.00868988037109375,-0.00708770751953125,0.005401611328125,-0.00339508056640625,0.00220489501953125,-0.00048065185546875
-0.0003814697265625,0.00145721435546875,-0.00365447998046875,0.007720947265625,-0.01507568359375,0.036407470703125,-0.7630844116210938,-0.07439422607421875,0.03594970703125,-0.0256805419921875,0.0199432373046875,-0.01621246337890625,0.0126800537109375,-0.0103912353515625,0.00737762451171875,-0.00728607177734375,0.00554656982421875,-0.00415802001953125,0.0018310546875,-0.0009002685546875
-0.00055694580078125,0.00087738037109375,-0.00345611572265625,0.00737762451171875,-0.01515960693359375,0.038238525390625,-0.7631912231445312,-0.07585906982421875,0.0356292724609375,-0.02635955810546875,0.01992034912109375,-0.015838623046875,0.0128173828125,-0.01024627685546875,0.0088348388671875,-0.00707244873046875,0.00414276123046875,-0.00269317626953125,0.001800537109375,-0.001129150390625
0.00041961669921875,0.00220489501953125,-0.00372314453125,0.0080108642578125,-0.01496124267578125,0.03639984130859375,-0.7628631591796875,-0.07476806640625,0.03594970703125,-0.025390625,0.019683837890625,-0.01583099365234375,0.01230621337890625,-0.01102447509765625,0.0074920654296875,-0.00711822509765625,0.00545501708984375,-0.00412750244140625,0.00193023681640625,-0.00026702880859375
-0.00067901611328125,0.00090789794921875,-0.0032806396484375,0.00732421875,-0.0155487060546875,0.03778839111328125,-0.7630615234375,-0.07448577880859375,0.03597259521484375,-0.02603912353515625,0.0191497802734375,-0.01611328125,0.01324462890625,-0.010162353515625,0.008087158203125,-0.007598876953125,0.00522613525390625,-0.0032958984375,0.0023193359375,6.103515625e-05
0.0,0.00177764892578125,-0.0037994384765625,0.0080413818359375,-0.01583099365234375,0.03643035888671875,-0.7628555297851562,-0.07433319091796875,0.0361480712890625,-0.02600860595703125,0.01953125,-0.01569366455078125,0.01285552978515625,-0.01076507568359375,0.0084686279296875,-0.00609588623046875,0.004638671875,-0.0035552978515625,0.0020904541015625,-0.00063323974609375
-0.0001220703125,0.002655029296875,-0.003509521484375,0.00733184814453125,-0.01482391357421875,0.03792572021484375,-0.7635498046875,-0.07514190673828125,0.03574371337890625,-0.02625274658203125,0.0195159912109375,-0.0152587890625,0.01282501220703125,-0.010528564453125,0.00850677490234375,-0.0079345703125,0.004364013671875,-0.00308990478515625,0.00159454345703125,-0.0005950927734375
-0.00026702880859375,0.0017852783203125,-0.00376129150390625,0.00782012939453125,-0.0157623291015625,0.03787994384765625,-0.7621917724609375,-0.07447052001953125,0.0361480712890625,-0.025421142578125,0.02017974853515625,-0.01544189453125,0.0131988525390625,-0.0102996826171875,0.008209228515625,-0.00678253173828125,0.0046539306640625,-0.0034942626953125,0.00196075439453125,-0.00034332275390625
-0.0010528564453125,0.00214385986328125,-0.00370025634765625,0.00766754150390625,-0.014129638671875,0.0373687744140625,-0.7626419067382812,-0.07462310791015625,0.0353240966796875,-0.02545928955078125,0.01976776123046875,-0.0162353515625,0.012451171875,-0.01055908203125,0.00800323486328125,-0.00655364990234375,0.00458526611328125,-0.0034637451171875,0.00225067138671875,-0.0010223388671875
-0.000518798828125,0.0016937255859375,-0.003631591796875,0.00765228271484375,-0.01470184326171875,0.03728485107421875,-0.7631378173828125,-0.0740814208984375,0.03591156005859375,-0.02587127685546875,0.01918792724609375,-0.0157623291015625,0.0131988525390625,-0.01091766357421875,0.0081634521484375,-0.0067138671875,0.00446319580078125,-0.00391387939453125,0.0014495849609375,-0.0006866455078125
-2.288818359375e-05,0.00139617919921875,-0.0041351318359375,0.0070953369140625,-0.01502227783203125,0.0384368896484375,-0.7617721557617188,-0.07433319091796875,0.0362701416015625,-0.0248260498046875,0.02008056640625,-0.01584625244140625,0.01267242431640625,-0.00986480712890625,0.00771331787109375,-0.00762939453125,0.004791259765625,-0.0037384033203125,0.00189971923828125,-0.000396728515625
6.103515625e-05,0.00179290771484375,-0.00322723388671875,0.0078887939453125,-0.01551055908203125,0.03682708740234375,-0.7636337280273438,-0.07367706298828125,0.0365142822265625,-0.02596282958984375,0.01938629150390625,-0.01540374755859375,0.01274871826171875,-0.0110626220703125,0.008209228515625,-0.00704193115234375,0.004241943359375,-0.0031585693359375,0.00235748291015625,-0.00080108642578125
6.103515625e-05,0.00225830078125,-0.0040740966796875,0.0074615478515625,-0.0150604248046875,0.03748321533203125,-0.762298583984375,-0.074920654296875,0.03443145751953125,-0.02552032470703125,0.01926422119140625,-0.0162506103515625,0.01238250732421875,-0.01047515869140625,0.00820159912109375,-0.00701904296875,0.00513458251953125,-0.00371551513671875,0.00222015380859375,-0.00054168701171875
-0.00054931640625,0.00131988525390625,-0.00437164306640625,0.00734710693359375,-0.01543426513671875,0.0370025634765625,-0.7624664306640625,-0.07360076904296875,0.0361328125,-0.02529144287109375,0.0195770263671875,-0.01552581787109375,0.0129241943359375,-0.0107879638671875,0.0078582763671875,-0.0068511962890625,0.004608154296875,-0.00335693359375,0.00243377685546875,-0.0008544921875
-0.00025177001953125,0.0013580322265625,-0.00379180908203125,0.0072174072265625,-0.01485443115234375,0.03757476806640625,-0.7626876831054688,-0.07346343994140625,0.03449249267578125,-0.02603912353515625,0.01922607421875,-0.0161895751953125,0.0126800537109375,-0.01088714599609375,0.00830841064453125,-0.00727081298828125,0.00505828857421875,-0.003387451171875,0.00109100341796875,-0.001190185546875
9.1552734375e-05,0.00214385986328125,-0.00360107421875,0.007659912109375,-0.01589202880859375,0.03713226318359375,-0.7621307373046875,-0.074066162109375,0.0361328125,-0.0252685546875,0.01926422119140625,-0.01557159423828125,0.01297760009765625,-0.01068878173828125,0.00754547119140625,-0.0065155029296875,0.00472259521484375,-0.00362396240234375,0.0022430419921875,-0.0006103515625
-0.00054931640625,0.0017547607421875,-0.00385284423828125,0.00768280029296875,-0.01505279541015625,0.03704071044921875,-0.7619705200195312,-0.0729522705078125,0.035186767578125,-0.0254058837890625,0.01990509033203125,-0.0156707763671875,0.0126800537109375,-0.01025390625,0.00846099853515625,-0.007659912109375,0.00445556640625,-0.00287628173828125,0.0018310546875,-7.62939453125e-05
-0.0008392333984375,0.00226593017578125,-0.0038299560546875,0.0073699951171875,-0.0145416259765625,0.037322998046875,-0.76177978515625,-0.0733184814453125,0.03580474853515625,-0.025390625,0.01934814453125,-0.0152130126953125,0.0128326416015625,-0.00980377197265625,0.008087158203125,-0.00701141357421875,0.0046539306640625,-0.00388336181640625,0.00214385986328125,-0.00019073486328125
8.392333984375e-05,0.0016326904296875,-0.00347137451171875,0.0070953369140625,-0.016387939453125,0.0374908447265625,-0.761932373046875,-0.073028564453125,0.03586578369140625,-0.02501678466796875,0.0200958251953125,-0.01580810546875,0.01267242431640625,-0.01036834716796875,0.008636474609375,-0.0068359375,0.004425048828125,-0.00331878662109375,0.00144195556640625,-0.0003509521484375
-0.0005645751953125,0.00167083740234375,-0.003570556640625,0.0079345703125,-0.0153961181640625,0.03789520263671875,-0.7622299194335938,-0.073974609375,0.035064697265625,-0.02606964111328125,0.01990509033203125,-0.0157318115234375,0.0124359130859375,-0.00970458984375,0.00830841064453125,-0.00670623779296875,0.00432586669921875,-0.00389862060546875,0.00193023681640625,-0.0006561279296875
-0.00048828125,0.00095367431640625,-0.0038299560546875,0.00708770751953125,-0.0159912109375,0.03746795654296875,-0.7620620727539062,-0.07281494140625,0.035186767578125,-0.02552032470703125,0.01937103271484375,-0.01560211181640625,0.0132598876953125,-0.0107269287109375,0.00865936279296875,-0.00653076171875,0.0048370361328125,-0.0033721923828125,0.00107574462890625,0.00018310546875
-0.00045013427734375,0.00220489501953125,-0.003692626953125,0.00714874267578125,-0.01468658447265625,0.03777313232421875,-0.7624435424804688,-0.0738525390625,0.0353546142578125,-0.02509307861328125,0.02033233642578125,-0.0152435302734375,0.01282501220703125,-0.0093994140625,0.00789642333984375,-0.00665283203125,0.00470733642578125,-0.00341033935546875,0.0019378662109375,-0.00072479248046875
-0.00037384033203125,0.00167083740234375,-0.0043792724609375,0.00794219970703125,-0.01491546630859375,0.0371551513671875,-0.7622222900390625,-0.07317352294921875,0.0356903076171875,-0.0251312255859375,0.02037811279296875,-0.015411376953125,0.012176513671875,-0.01073455810546875,0.00704193115234375,-0.00628662109375,0.00502777099609375,-0.0035247802734375,0.00153350830078125,-0.00026702880859375
-9.1552734375e-05,0.0016021728515625,-0.00368499755859375,0.007049560546875,-0.01544952392578125,0.03768157958984375,-0.7609710693359375,-0.07340240478515625,0.0351104736328125,-0.0251007080078125,0.01842498779296875,-0.0161590576171875,0.01259613037109375,-0.01015472412109375,0.00762939453125,-0.0074462890625,0.00372314453125,-0.0030670166015625,0.001617431640625,-0.00026702880859375
-0.00098419189453125,0.00164794921875,-0.00402069091796875,0.00738525390625,-0.01509857177734375,0.03662872314453125,-0.7626571655273438,-0.07321929931640625,0.035247802734375,-0.02606964111328125,0.01956939697265625,-0.01470947265625,0.01214599609375,-0.0103759765625,0.0080108642578125,-0.00688934326171875,0.0046844482421875,-0.00244903564453125,0.00135040283203125,-0.00067138671875
0.000152587890625,0.00220489501953125,-0.00433349609375,0.007293701171875,-0.01593017578125,0.03722381591796875,-0.7623519897460938,-0.073272705078125,0.03619384765625,-0.024932861328125,0.01904296875,-0.0162811279296875,0.01239776611328125,-0.009765625,0.00843048095703125,-0.0063018798828125,0.004547119140625,-0.00272369384765625,0.00226593017578125,-0.00040435791015625
-0.00031280517578125,0.00295257568359375,-0.00408935546875,0.00727081298828125,-0.0143585205078125,0.037445068359375,-0.7619857788085938,-0.0724334716796875,0.0353851318359375,-0.0257110595703125,0.01929473876953125,-0.0143280029296875,0.0117950439453125,-0.01108551025390625,0.0074920654296875,-0.00722503662109375,0.0053558349609375,-0.00405120849609375,0.001434326171875,5.340576171875e-05
-0.000244140625,0.00052642822265625,-0.00372314453125,0.00843048095703125,-0.01605224609375,0.03810882568359375,-0.7615432739257812,-0.072845458984375,0.0357818603515625,-0.02524566650390625,0.01934051513671875,-0.0156097412109375,0.01300811767578125,-0.01021575927734375,0.0073089599609375,-0.00630950927734375,0.00435638427734375,-0.00325775146484375,0.00237274169921875,-0.0010528564453125
-0.0005950927734375,0.002410888671875,-0.0030517578125,0.00750732421875,-0.0149993896484375,0.03777313232421875,-0.7621231079101562,-0.07248687744140625,0.03530120849609375,-0.02496337890625,0.02001953125,-0.01483917236328125,0.011383056640625,-0.01053619384765625,0.0089111328125,-0.00701141357421875,0.00450897216796875,-0.003204345703125,0.00246429443359375,-0.00028228759765625
-0.00041961669921875,0.00099945068359375,-0.00396728515625,0.00754547119140625,-0.015838623046875,0.0369720458984375,-0.7623748779296875,-0.07302093505859375,0.03447723388671875,-0.025238037109375,0.019256591796875,-0.01589202880859375,0.012969970703125,-0.01009368896484375,0.00701904296875,-0.0065460205078125,0.00527191162109375,-0.0034637451171875,0.00179290771484375,-0.00049591064453125
-0.00046539306640625,0.0023193359375,-0.003326416015625,0.0075531005859375,-0.0154876708984375,0.03729248046875,-0.7620162963867188,-0.07273101806640625,0.03516387939453125,-0.0245513916015625,0.02045440673828125,-0.01540374755859375,0.012176513671875,-0.00994110107421875,0.00768280029296875,-0.00699615478515625,0.00424957275390625,-0.00293731689453125,0.00222015380859375,3.814697265625e-05
5.340576171875e-05,0.00217437744140625,-0.00344085693359375,0.0076446533203125,-0.015625,0.03765106201171875,-0.7623748779296875,-0.07281494140625,0.03539276123046875,-0.02569580078125,0.0190277099609375,-0.01513671875,0.01277923583984375,-0.009796142578125,0.007659912109375,-0.00693511962890625,0.00441741943359375,-0.003326416015625,0.00138092041015625,-0.00106048583984375
0.0001220703125,0.0017242431640625,-0.0042724609375,0.008026123046875,-0.015472412109375,0.037261962890625,-0.7611923217773438,-0.073211669921875,0.0347900390625,-0.0240478515625,0.019744873046875,-0.01590728759765625,0.01198577880859375,-0.010284423828125,0.00794219970703125,-0.006591796875,0.00406646728515625,-0.00299072265625,0.002166748046875,-0.00058746337890625
-0.00023651123046875,0.00186920166015625,-0.00433349609375,0.00677490234375,-0.01456451416015625,0.0383148193359375,-0.7622299194335938,-0.07233428955078125,0.03594207763671875,-0.02506256103515625,0.01975250244140625,-0.01502227783203125,0.01303863525390625,-0.00931549072265625,0.00710296630859375,-0.00630950927734375,0.0051422119140625,-0.00347137451171875,0.001434326171875,-0.000274658203125
8.392333984375e-05,0.00141143798828125,-0.0043487548828125,0.00820159912109375,-0.015777587890625,0.03610992431640625,-0.76239013671875,-0.0735931396484375,0.03514862060546875,-0.0249176025390625,0.01911163330078125,-0.01477813720703125,0.011871337890625,-0.01015472412109375,0.0078582763671875,-0.00659942626953125,0.0044708251953125,-0.0031890869140625,0.00194549560546875,-0.000732421875
-0.0012664794921875,0.002471923828125,-0.00324249267578125,0.00669097900390625,-0.01508331298828125,0.0376434326171875,-0.7622604370117188,-0.07293701171875,0.03528594970703125,-0.02437591552734375,0.01953887939453125,-0.0144805908203125,0.01264190673828125,-0.0101470947265625,0.00807952880859375,-0.006622314453125,0.0048065185546875,-0.00249481201171875,0.00196075439453125,-0.00014495849609375
9.918212890625e-05,0.001373291015625,-0.0050048828125,0.00858306884765625,-0.015350341796875,0.03726959228515625,-0.7620620727539062,-0.073638916015625,0.03551483154296875,-0.025634765625,0.0181121826171875,-0.015655517578125,0.01251983642578125,-0.00927734375,0.00740814208984375,-0.006439208984375,0.00513458251953125,-0.00324249267578125,0.0018157958984375,-0.0005645751953125
-0.00054168701171875,0.0019073486328125,-0.00323486328125,0.007537841796875,-0.01532745361328125,0.03786468505859375,-0.7626953125,-0.0728607177734375,0.03504180908203125,-0.02533721923828125,0.01970672607421875,-0.01480865478515625,0.01203155517578125,-0.0101165771484375,0.00783538818359375,-0.0067291259765625,0.0045318603515625,-0.0031280517578125,0.001708984375,-0.0002593994140625
0.00012969970703125,0.00150299072265625,-0.00421905517578125,0.0079803466796875,-0.01568603515625,0.0375213623046875,-0.76214599609375,-0.07210540771484375,0.035186767578125,-0.02545928955078125,0.01866912841796875,-0.01583099365234375,0.01268768310546875,-0.0096435546875,0.007537841796875,-0.0067596435546875,0.00490570068359375,-0.00287628173828125,0.001373291015625,-0.00087738037109375
-0.000823974609375,0.00189208984375,-0.00345611572265625,0.00817108154296875,-0.01531982421875,0.0373382568359375,-0.7623443603515625,-0.07236480712890625,0.03519439697265625,-0.025360107421875,0.0194854736328125,-0.01450347900390625,0.011474609375,-0.0104217529296875,0.00778961181640625,-0.00640869140625,0.0043792724609375,-0.00445556640625,0.0020904541015625,-7.62939453125e-06
-0.000579833984375,0.00148773193359375,-0.0045166015625,0.00763702392578125,-0.01522064208984375,0.0372314453125,-0.7620086669921875,-0.0718536376953125,0.03484344482421875,-0.025726318359375,0.01879119873046875,-0.01540374755859375,0.01197052001953125,-0.00904083251953125,0.0079498291015625,-0.00611114501953125,0.0050506591796875,-0.00336456298828125,0.00206756591796875,-0.00128936767578125
-0.00051116943359375,0.0023345947265625,-0.00304412841796875,0.0069427490234375,-0.01543426513671875,0.037689208984375,-0.7632064819335938,-0.07201385498046875,0.03540802001953125,-0.02496337890625,0.019012451171875,-0.01560211181640625,0.01204681396484375,-0.01031494140625,0.0077056884765625,-0.00582122802734375,0.0049591064453125,-0.00279998779296875,0.00136566162109375,-0.00103759765625
-0.00017547607421875,0.00157928466796875,-0.004364013671875,0.0079193115234375,-0.0153350830078125,0.03769683837890625,-0.7620468139648438,-0.0725860595703125,0.0343170166015625,-0.02480316162109375,0.019073486328125,-0.0155487060546875,0.01197052001953125,-0.0103607177734375,0.0079498291015625,-0.00684356689453125,0.004730224609375,-0.00289154052734375,0.00115203857421875,-0.00041961669921875
-0.00128173828125,0.00228118896484375,-0.00328826904296875,0.0074615478515625,-0.01580047607421875,0.03714752197265625,-0.7627334594726562,-0.072967529296875,0.0354156494140625,-0.02490234375,0.01845550537109375,-0.0150604248046875,0.011871337890625,-0.0096435546875,0.007659912109375,-0.00687408447265625,0.00475311279296875,-0.0034942626953125,0.00202178955078125,-0.00042724609375
-0.00052642822265625,0.00066375732421875,-0.00481414794921875,0.0079803466796875,-0.01538848876953125,0.03781890869140625,-0.762420654296875,-0.07222747802734375,0.03516387939453125,-0.02481842041015625,0.01983642578125,-0.015045166015625,0.01270294189453125,-0.0092620849609375,0.00780487060546875,-0.00679779052734375,0.0045623779296875,-0.002838134765625,0.00122833251953125,3.814697265625e-05
-0.00054931640625,0.0017852783203125,-0.00365447998046875,0.00798797607421875,-0.015838623046875,0.0376434326171875,-0.7633285522460938,-0.0728912353515625,0.0353851318359375,-0.026275634765625,0.01911163330078125,-0.01532745361328125,0.01146697998046875,-0.0099334716796875,0.0064697265625,-0.0061798095703125,0.00495147705078125,-0.00249481201171875,0.0022430419921875,-0.00127410888671875
-0.000244140625,0.00130462646484375,-0.00421142578125,0.00774383544921875,-0.0155792236328125,0.03745269775390625,-0.76275634765625,-0.0722808837890625,0.03487396240234375,-0.024444580078125,0.018829345703125,-0.01474761962890625,0.0131683349609375,-0.01035308837890625,0.00757598876953125,-0.00652313232421875,0.0042724609375,-0.00371551513671875,0.001373291015625,-2.288818359375e-05
-0.00034332275390625,0.00200653076171875,-0.00421905517578125,0.0080108642578125,-0.01512908935546875,0.03791046142578125,-0.7627029418945312,-0.072418212890625,0.0351104736328125,-0.0249786376953125,0.01947784423828125,-0.01502227783203125,0.01190185546875,-0.009490966796875,0.00737762451171875,-0.0070037841796875,0.0050811767578125,-0.0027313232421875,0.00168609619140625,-0.000335693359375
-0.00038909912109375,0.0017242431640625,-0.00428009033203125,0.00785064697265625,-0.01566314697265625,0.03876495361328125,-0.76214599609375,-0.07257080078125,0.035003662109375,-0.02481842041015625,0.01920318603515625,-0.01445770263671875,0.0126190185546875,-0.0101318359375,0.0079803466796875,-0.00653076171875,0.00406646728515625,-0.00321197509765625,0.00218963623046875,9.918212890625e-05
-0.000213623046875,0.00231170654296875,-0.00301361083984375,0.0087738037109375,-0.01630401611328125,0.03746795654296875,-0.7628631591796875,-0.07245635986328125,0.0356292724609375,-0.0243377685546875,0.01909637451171875,-0.01446533203125,0.0128936767578125,-0.01004791259765625,0.00760650634765625,-0.00579071044921875,0.004638671875,-0.0037841796875,0.00170135498046875,-0.00102996826171875
5.340576171875e-05,0.00299072265625,-0.0043792724609375,0.0072021484375,-0.0147857666015625,0.037994384765625,-0.7635726928710938,-0.0718231201171875,0.03464508056640625,-0.0255126953125,0.01842498779296875,-0.01519012451171875,0.0122833251953125,-0.01010894775390625,0.0081787109375,-0.00738525390625,0.00390625,-0.0030059814453125,0.0021514892578125,0.0002899169921875
-0.00060272216796875,0.00174713134765625,-0.003997802734375,0.007720947265625,-0.01674652099609375,0.037811279296875,-0.7624053955078125,-0.07195281982421875,0.034576416015625,-0.02536773681640625,0.01904296875,-0.0153961181640625,0.01303863525390625,-0.00975799560546875,0.00669097900390625,-0.00618743896484375,0.00411224365234375,-0.00335693359375,0.00176239013671875,-0.00072479248046875
-0.001373291015625,0.00258636474609375,-0.00377655029296875,0.00829315185546875,-0.01491546630859375,0.0382232666015625,-0.7633209228515625,-0.07350921630859375,0.034912109375,-0.02497100830078125,0.01813507080078125,-0.014739990234375,0.01256561279296875,-0.0099639892578125,0.00771331787109375,-0.006683349609375,0.0040435791015625,-0.00312042236328125,0.00074005126953125,-0.00113677978515625
8.392333984375e-05,0.00263214111328125,-0.00452423095703125,0.007476806640625,-0.0157928466796875,0.0379791259765625,-0.7622299194335938,-0.07196807861328125,0.0346832275390625,-0.02516937255859375,0.01908111572265625,-0.01544952392578125,0.01189422607421875,-0.00997161865234375,0.006927490234375,-0.0064239501953125,0.003753662109375,-0.00335693359375,0.0017547607421875,0.000152587890625
-0.0004119873046875,0.00225830078125,-0.00353240966796875,0.0085906982421875,-0.0162811279296875,0.0373992919921875,-0.7622222900390625,-0.0728912353515625,0.0355072021484375,-0.0242767333984375,0.01833343505859375,-0.0145721435546875,0.011566162109375,-0.00969696044921875,0.00763702392578125,-0.00667572021484375,0.0045166015625,-0.003173828125,0.00152587890625,4.57763671875e-05
-0.000152587890625,0.001556396484375,-0.0045013427734375,0.0079498291015625,-0.01519775390625,0.0385894775390625,-0.7627792358398438,-0.0720672607421875,0.03516387939453125,-0.02500152587890625,0.01895904541015625,-0.014495849609375,0.01229095458984375,-0.00998687744140625,0.00727081298828125,-0.006591796875,0.004241943359375,-0.00232696533203125,0.00201416015625,9.1552734375e-05
-0.00043487548828125,0.00279998779296875,-0.0034027099609375,0.00754547119140625,-0.0161285400390625,0.0373077392578125,-0.7635879516601562,-0.0728302001953125,0.035552978515625,-0.0246124267578125,0.019195556640625,-0.01454925537109375,0.01149749755859375,-0.00922393798828125,0.00749969482421875,-0.00611114501953125,0.00446319580078125,-0.00313568115234375,0.0019683837890625,-0.00074005126953125
-4.57763671875e-05,0.00151824951171875,-0.00392913818359375,0.00829315185546875,-0.01543426513671875,0.03814697265625,-0.7626800537109375,-0.07198333740234375,0.03481292724609375,-0.02446746826171875,0.0185394287109375,-0.01499176025390625,0.01308441162109375,-0.00970458984375,0.00708770751953125,-0.00650787353515625,0.00423431396484375,-0.00334930419921875,0.00124359130859375,-0.00016021728515625
-0.00049591064453125,0.00160980224609375,-0.003936767578125,0.00777435302734375,-0.01525115966796875,0.03818511962890625,-0.7633514404296875,-0.07232666015625,0.0353851318359375,-0.02518463134765625,0.01860809326171875,-0.01480865478515625,0.0116424560546875,-0.00908660888671875,0.0077972412109375,-0.0065765380859375,0.00424957275390625,-0.00299835205078125,0.00177764892578125,-0.00052642822265625
0.00022125244140625,0.00209808349609375,-0.00359344482421875,0.0084075927734375,-0.01584625244140625,0.037506103515625,-0.7634506225585938,-0.07233428955078125,0.03495025634765625,-0.024200439453125,0.0197601318359375,-0.01517486572265625,0.01213836669921875,-0.00991058349609375,0.0074310302734375,-0.0059661865234375,0.00417327880859375,-0.002899169921875,0.00084686279296875,-0.00020599365234375
-4.57763671875e-05,0.0021820068359375,-0.0048065185546875,0.0079803466796875,-0.0150146484375,0.0377960205078125,-0.7629013061523438,-0.0720977783203125,0.0350799560546875,-0.02462005615234375,0.018707275390625,-0.0153961181640625,0.01204681396484375,-0.00931549072265625,0.00731658935546875,-0.0067138671875,0.004150390625,-0.0027313232421875,0.00225067138671875,0.000213623046875
-0.00061798095703125,0.00148773193359375,-0.00374603271484375,0.007965087890625,-0.015777587890625,0.038970947265625,-0.762359619140625,-0.0723876953125,0.0358734130859375,-0.0251617431640625,0.0188751220703125,-0.01442718505859375,0.012054443359375,-0.0090179443359375,0.007537841796875,-0.0062713623046875,0.00424957275390625,-0.00270843505859375,0.00165557861328125,-0.00078582763671875
0.000244140625,0.0026092529296875,-0.00365447998046875,0.0077362060546875,-0.0151824951171875,0.0377197265625,-0.7633514404296875,-0.072296142578125,0.03498077392578125,-0.02484893798828125,0.01891326904296875,-0.0152587890625,0.01189422607421875,-0.00885772705078125,0.00708770751953125,-0.00640869140625,0.00469970703125,-0.00299072265625,0.00196075439453125,0.0001373291015625
-0.00080108642578125,0.0015716552734375,-0.00334930419921875,0.00745391845703125,-0.015625,0.03766632080078125,-0.7635726928710938,-0.072479248046875,0.0345916748046875,-0.02484130859375,0.0186004638671875,-0.0147552490234375,0.01242828369140625,-0.009918212890625,0.00751495361328125,-0.0060577392578125,0.004119873046875,-0.00241851806640625,0.001495361328125,-0.00104522705078125
-6.866455078125e-05,0.00154876708984375,-0.003631591796875,0.0079345703125,-0.0157623291015625,0.0377044677734375,-0.7635345458984375,-0.0730438232421875,0.0354766845703125,-0.02398681640625,0.01879119873046875,-0.01486968994140625,0.0115203857421875,-0.0092620849609375,0.00759124755859375,-0.00644683837890625,0.00397491455078125,-0.004119873046875,0.00135040283203125,-0.00113677978515625
-0.0005340576171875,0.00122833251953125,-0.004180908203125,0.00801849365234375,-0.015838623046875,0.03740692138671875,-0.763458251953125,-0.071929931640625,0.03459930419921875,-0.0245361328125,0.01880645751953125,-0.016326904296875,0.0124969482421875,-0.0091552734375,0.0069427490234375,-0.0067291259765625,0.00449371337890625,-0.002471923828125,0.00140380859375,-0.0003509521484375
-0.00122833251953125,0.00237274169921875,-0.00386810302734375,0.00732421875,-0.01535797119140625,0.037811279296875,-0.7634811401367188,-0.07236480712890625,0.0357208251953125,-0.02483367919921875,0.0187835693359375,-0.0141448974609375,0.01108551025390625,-0.0099029541015625,0.00786590576171875,-0.00685882568359375,0.00411224365234375,-0.00299835205078125,0.002899169921875,-0.00029754638671875
0.000579833984375,0.00168609619140625,-0.00452423095703125,0.00783538818359375,-0.01667022705078125,0.03823089599609375,-0.762725830078125,-0.07228851318359375,0.0345458984375,-0.02490234375,0.01909637451171875,-0.01515960693359375,0.01275634765625,-0.0099029541015625,0.007476806640625,-0.005859375,0.00397491455078125,-0.00321197509765625,0.00135040283203125,-0.00103759765625
-0.00095367431640625,0.00222015380859375,-0.003570556640625,0.007598876953125,-0.0155029296875,0.0382537841796875,-0.7645339965820312,-0.07238006591796875,0.03533935546875,-0.02471160888671875,0.01888275146484375,-0.015777587890625,0.01184844970703125,-0.0100860595703125,0.00727081298828125,-0.007354736328125,0.00362396240234375,-0.002899169921875,0.00098419189453125,-0.0002899169921875
-0.00020599365234375,0.00115966796875,-0.004547119140625,0.0082244873046875,-0.01580810546875,0.03803253173828125,-0.7626724243164062,-0.07210540771484375,0.03499603271484375,-0.02402496337890625,0.01910400390625,-0.0148773193359375,0.01247406005859375,-0.00943756103515625,0.00778961181640625,-0.00647735595703125,0.00450897216796875,-0.0030670166015625,0.00145721435546875,-0.00029754638671875
0.00014495849609375,0.0028076171875,-0.00399017333984375,0.00823211669921875,-0.01508331298828125,0.0385894775390625,-0.7632598876953125,-0.07220458984375,0.03533172607421875,-0.0254669189453125,0.01764678955078125,-0.0157470703125,0.01222991943359375,-0.00939178466796875,0.00738525390625,-0.00628662109375,0.00453948974609375,-0.003631591796875,0.00119781494140625,-0.0003204345703125
-0.0004425048828125,0.00232696533203125,-0.00411224365234375,0.0074462890625,-0.0159149169921875,0.037994384765625,-0.7639007568359375,-0.07280731201171875,0.034820556640625,-0.024810791015625,0.01985931396484375,-0.01396942138671875,0.01186370849609375,-0.0099029541015625,0.00763702392578125,-0.00667572021484375,0.004547119140625,-0.002349853515625,0.001800537109375,-0.00090789794921875
-0.00028228759765625,0.00193023681640625,-0.0049591064453125,0.00817108154296875,-0.01525115966796875,0.03827667236328125,-0.7637710571289062,-0.07295989990234375,0.03542327880859375,-0.02420806884765625,0.018402099609375,-0.0156097412109375,0.012115478515625,-0.009796142578125,0.00739288330078125,-0.00652313232421875,0.00405120849609375,-0.0035247802734375,0.0012054443359375,-0.0006256103515625
-0.0002593994140625,0.00222015380859375,-0.0039215087890625,0.00814056396484375,-0.01656341552734375,0.03789520263671875,-0.7640838623046875,-0.07233428955078125,0.03598785400390625,-0.0255126953125,0.01873779296875,-0.0141143798828125,0.01230621337890625,-0.00966644287109375,0.0072479248046875,-0.00658416748046875,0.005096435546875,-0.00225830078125,0.00200653076171875,-0.0005035400390625
-0.00046539306640625,0.00225067138671875,-0.00395965576171875,0.0078582763671875,-0.015899658203125,0.03839874267578125,-0.7639083862304688,-0.07302093505859375,0.03461456298828125,-0.02509307861328125,0.01975250244140625,-0.01551055908203125,0.01114654541015625,-0.0092926025390625,0.00731658935546875,-0.00643157958984375,0.0041656494140625,-0.00354766845703125,0.0021514892578125,-0.00030517578125
-0.00045013427734375,0.00206756591796875,-0.00351715087890625,0.0079193115234375,-0.0159912109375,0.03827667236328125,-0.7642669677734375,-0.07271575927734375,0.03627777099609375,-0.0242462158203125,0.0180511474609375,-0.01537322998046875,0.01221466064453125,-0.009429931640625,0.00738525390625,-0.00720977783203125,0.004058837890625,-0.0027618408203125,0.00238800048828125,-0.0007171630859375
-6.103515625e-05,0.0026397705078125,-0.0040740966796875,0.0081787109375,-0.01567840576171875,0.03760528564453125,-0.7642288208007812,-0.073089599609375,0.033966064453125,-0.0253448486328125,0.0191497802734375,-0.0155792236328125,0.0114593505859375,-0.0093994140625,0.00795745849609375,-0.0067291259765625,0.0040283203125,-0.0029754638671875,0.00136566162109375,-0.0005035400390625
-0.00106048583984375,0.002288818359375,-0.00429534912109375,0.007568359375,-0.0163421630859375,0.03857421875,-0.7640228271484375,-0.0727691650390625,0.0359954833984375,-0.02494049072265625,0.01868438720703125,-0.01495361328125,0.0122222900390625,-0.00957489013671875,0.0077667236328125,-0.005767822265625,0.00434112548828125,-0.003662109375,0.001678466796875,6.866455078125e-05
-0.00066375732421875,0.00191497802734375,-0.00411224365234375,0.0083465576171875,-0.0153350830078125,0.03820037841796875,-0.7639083862304688,-0.0728302001953125,0.03403472900390625,-0.0246124267578125,0.01909637451171875,-0.0146026611328125,0.01262664794921875,-0.00927734375,0.00850677490234375,-0.006866455078125,0.0045318603515625,-0.002899169921875,0.00101470947265625,-0.00077056884765625
-0.00091552734375,0.00231170654296875,-0.0042266845703125,0.0083160400390625,-0.015899658203125,0.03820037841796875,-0.7649002075195312,-0.0724029541015625,0.03594207763671875,-0.02504730224609375,0.0184326171875,-0.01551055908203125,0.01218414306640625,-0.01007843017578125,0.00719451904296875,-0.00592041015625,0.00446319580078125,-0.0036468505859375,0.0023651123046875,-0.0002288818359375
-0.00104522705078125,0.00159454345703125,-0.00406646728515625,0.0085906982421875,-0.01566314697265625,0.03826141357421875,-0.76470947265625,-0.072540283203125,0.0346221923828125,-0.0250244140625,0.01915740966796875,-0.0147857666015625,0.0121612548828125,-0.009429931640625,0.00823211669921875,-0.00765228271484375,0.00409698486328125,-0.00298309326171875,0.001708984375,-0.00090789794921875
-0.0004730224609375,0.0019989013671875,-0.0041351318359375,0.007965087890625,-0.01656341552734375,0.03821563720703125,-0.7645416259765625,-0.07289886474609375,0.03582000732421875,-0.0244903564453125,0.01825714111328125,-0.01590728759765625,0.01204681396484375,-0.01024627685546875,0.00696563720703125,-0.0062713623046875,0.00447845458984375,-0.00348663330078125,0.0015411376953125,-0.00055694580078125
-0.00095367431640625,0.001373291015625,-0.0049285888671875,0.0084991455078125,-0.015777587890625,0.03844451904296875,-0.7639541625976562,-0.07225799560546875,0.03570556640625,-0.024658203125,0.01971435546875,-0.01509857177734375,0.0114593505859375,-0.0099639892578125,0.00749969482421875,-0.00603485107421875,0.0040435791015625,-0.0033416748046875,0.00185394287109375,-0.00070953369140625
-0.00054168701171875,0.00201416015625,-0.00450897216796875,0.0078582763671875,-0.016143798828125,0.0382232666015625,-0.7646942138671875,-0.0735015869140625,0.0352935791015625,-0.02454376220703125,0.01824188232421875,-0.01507568359375,0.01187896728515625,-0.01015472412109375,0.0076751708984375,-0.0066680908203125,0.0041046142578125,-0.0037384033203125,0.0009918212890625,-0.0008697509765625
-0.0012054443359375,0.0013275146484375,-0.00390625,0.00765228271484375,-0.01548004150390625,0.03850555419921875,-0.7647323608398438,-0.07236480712890625,0.0348052978515625,-0.0241241455078125,0.01914215087890625,-0.01560211181640625,0.01198577880859375,-0.0098876953125,0.0076751708984375,-0.00677490234375,0.00467681884765625,-0.002685546875,0.0016937255859375,-0.000457763671875
-3.814697265625e-05,0.0019683837890625,-0.00433349609375,0.008270263671875,-0.01569366455078125,0.03743743896484375,-0.764556884765625,-0.0722198486328125,0.035614013671875,-0.02545166015625,0.01821136474609375,-0.01432037353515625,0.01227569580078125,-0.00992584228515625,0.0069580078125,-0.005950927734375,0.00457000732421875,-0.00360870361328125,0.002410888671875,-0.00031280517578125
-0.00048065185546875,0.00205230712890625,-0.00390625,0.00783538818359375,-0.0153350830078125,0.03914642333984375,-0.7635955810546875,-0.0728759765625,0.03516387939453125,-0.02417755126953125,0.01888275146484375,-0.01493072509765625,0.01146697998046875,-0.00960540771484375,0.0083465576171875,-0.00635528564453125,0.00439453125,-0.00298309326171875,0.00091552734375,-0.00079345703125
6.103515625e-05,0.002532958984375,-0.0045013427734375,0.008148193359375,-0.01551055908203125,0.0383148193359375,-0.764190673828125,-0.07285308837890625,0.0352783203125,-0.02550506591796875,0.0183258056640625,-0.0144195556640625,0.013031005859375,-0.00927734375,0.00690460205078125,-0.0060272216796875,0.00445556640625,-0.00295257568359375,0.00244903564453125,-0.000640869140625
-7.62939453125e-06,0.00222015380859375,-0.00328826904296875,0.00768280029296875,-0.01592254638671875,0.03781890869140625,-0.7649154663085938,-0.07289886474609375,0.03448486328125,-0.02445220947265625,0.01924896240234375,-0.0145416259765625,0.01213836669921875,-0.00957489013671875,0.00800323486328125,-0.0064849853515625,0.0044708251953125,-0.00311279296875,0.00145721435546875,-0.001068115234375
0.00028228759765625,0.0016632080078125,-0.00510406494140625,0.00771331787109375,-0.01604461669921875,0.03800201416015625,-0.7639923095703125,-0.07262420654296875,0.0345916748046875,-0.0252685546875,0.01844024658203125,-0.01532745361328125,0.01197052001953125,-0.0096588134765625,0.0069732666015625,-0.0060272216796875,0.00435638427734375,-0.003326416015625,0.00229644775390625,-0.0009613037109375
-0.000518798828125,0.00196075439453125,-0.004241943359375,0.0076446533203125,-0.01583099365234375,0.0389556884765625,-0.764892578125,-0.07311248779296875,0.0351104736328125,-0.025604248046875,0.019134521484375,-0.0154266357421875,0.01177978515625,-0.0097503662109375,0.0067138671875,-0.006011962890625,0.00379180908203125,-0.003082275390625,0.0021514892578125,-0.0006866455078125
0.0,0.0010528564453125,-0.00504302978515625,0.0080108642578125,-0.016448974609375,0.0380859375,-0.7643051147460938,-0.07213592529296875,0.03606414794921875,-0.024139404296875,0.01926422119140625,-0.01435089111328125,0.01248931884765625,-0.009735107421875,0.007843017578125,-0.00612640380859375,0.0046234130859375,-0.00357818603515625,0.00139617919921875,-0.00020599365234375
-0.00045013427734375,0.0029144287109375,-0.00374603271484375,0.007415771484375,-0.01502227783203125,0.039154052734375,-0.76495361328125,-0.07299041748046875,0.035247802734375,-0.0250701904296875,0.018585205078125,-0.0147247314453125,0.01212310791015625,-0.00988006591796875,0.00726318359375,-0.00644683837890625,0.00421142578125,-0.00327301025390625,0.00231170654296875,6.103515625e-05
-0.00063323974609375,0.00138092041015625,-0.0054931640625,0.008331298828125,-0.01627349853515625,0.0381011962890625,-0.7638626098632812,-0.0728607177734375,0.03543853759765625,-0.02521514892578125,0.01888275146484375,-0.01479339599609375,0.0122222900390625,-0.009613037109375,0.0070953369140625,-0.0061187744140625,0.0037384033203125,-0.00335693359375,0.00151824951171875,-0.0002288818359375
-0.000457763671875,0.00182342529296875,-0.00376129150390625,0.008148193359375,-0.01610565185546875,0.038360595703125,-0.7643203735351562,-0.07280731201171875,0.03496551513671875,-0.0246429443359375,0.018310546875,-0.01544189453125,0.01187896728515625,-0.01050567626953125,0.0075531005859375,-0.0059356689453125,0.0043182373046875,-0.003265380859375,0.00164794921875,0.000152587890625
-0.000518798828125,0.0020294189453125,-0.00402069091796875,0.00768280029296875,-0.0154266357421875,0.03855133056640625,-0.764190673828125,-0.0722808837890625,0.03493499755859375,-0.0251007080078125,0.01912689208984375,-0.0144195556640625,0.011993408203125,-0.00949859619140625,0.00762176513671875,-0.00677490234375,0.0039520263671875,-0.003326416015625,0.001312255859375,-0.0005340576171875
-2.288818359375e-05,0.00109100341796875,-0.00449371337890625,0.00809478759765625,-0.0161590576171875,0.0385284423828125,-0.7645492553710938,-0.072418212890625,0.03482818603515625,-0.02457427978515625,0.01915740966796875,-0.01544952392578125,0.01229095458984375,-0.00954437255859375,0.0075531005859375,-0.00653076171875,0.00412750244140625,-0.0032501220703125,0.001434326171875,-0.000335693359375
-0.0003662109375,0.00189208984375,-0.0041046142578125,0.00846099853515625,-0.01607513427734375,0.03812408447265625,-0.7648696899414062,-0.07340240478515625,0.03536224365234375,-0.02553558349609375,0.01845550537109375,-0.01461029052734375,0.01171112060546875,-0.00981903076171875,0.0077362060546875,-0.00579833984375,0.0038299560546875,-0.00295257568359375,0.00171661376953125,-0.00112152099609375
-0.00054931640625,0.002105712890625,-0.00428009033203125,0.00762939453125,-0.015655517578125,0.03789520263671875,-0.7646942138671875,-0.07288360595703125,0.03458404541015625,-0.02496337890625,0.0186309814453125,-0.01537322998046875,0.01190185546875,-0.00936126708984375,0.00763702392578125,-0.00658416748046875,0.00431060791015625,-0.00261688232421875,0.00145721435546875,-5.340576171875e-05
-0.00020599365234375,0.00167083740234375,-0.00443267822265625,0.00830841064453125,-0.01622772216796875,0.03836822509765625,-0.7650146484375,-0.07408905029296875,0.03534698486328125,-0.025115966796875,0.01874542236328125,-0.01458740234375,0.012115478515625,-0.00972747802734375,0.00730133056640625,-0.00556182861328125,0.00450897216796875,-0.00287628173828125,0.00125885009765625,-0.00064849853515625
-0.000274658203125,0.0019989013671875,-0.0045928955078125,0.0069122314453125,-0.01645660400390625,0.03765106201171875,-0.7642059326171875,-0.07285308837890625,0.0352783203125,-0.0247344970703125,0.018829345703125,-0.01476287841796875,0.0117950439453125,-0.00897216796875,0.00708770751953125,-0.00678253173828125,0.0047149658203125,-0.00321197509765625,0.00116729736328125,0.000244140625
-0.00035858154296875,0.00125885009765625,-0.00453948974609375,0.00817108154296875,-0.01605987548828125,0.037841796875,-0.7642135620117188,-0.07337188720703125,0.03568267822265625,-0.02447509765625,0.0186614990234375,-0.0148162841796875,0.0119171142578125,-0.0099639892578125,0.0068511962890625,-0.00574493408203125,0.00397491455078125,-0.00274658203125,0.00173187255859375,-0.0008392333984375
-0.00020599365234375,0.002685546875,-0.0035552978515625,0.0072021484375,-0.0157623291015625,0.0379180908203125,-0.7648849487304688,-0.0724945068359375,0.0347442626953125,-0.0244598388671875,0.01926422119140625,-0.01486968994140625,0.01267242431640625,-0.009429931640625,0.00707244873046875,-0.00579071044921875,0.00499725341796875,-0.0030517578125,0.00055694580078125,-0.0001678466796875
-0.00080108642578125,0.0010528564453125,-0.00439453125,0.00792694091796875,-0.0160369873046875,0.03867340087890625,-0.764862060546875,-0.07353973388671875,0.03522491455078125,-0.02529144287109375,0.01915740966796875,-0.015167236328125,0.0109100341796875,-0.00937652587890625,0.00775146484375,-0.0057830810546875,0.00371551513671875,-0.00250244140625,0.00199127197265625,-0.000457763671875
-0.00029754638671875,0.00152587890625,-0.00431060791015625,0.00795745849609375,-0.01523590087890625,0.03844451904296875,-0.7639617919921875,-0.07265472412109375,0.034820556640625,-0.02477264404296875,0.01813507080078125,-0.0145111083984375,0.012298583984375,-0.00951385498046875,0.00688934326171875,-0.00720977783203125,0.00466156005859375,-0.00319671630859375,0.00173187255859375,9.918212890625e-05
0.0001678466796875,0.00167083740234375,-0.00418853759765625,0.007598876953125,-0.016998291015625,0.03836822509765625,-0.764617919921875,-0.072174072265625,0.0357818603515625,-0.024932861328125,0.01922607421875,-0.01448822021484375,0.011962890625,-0.00970458984375,0.0082550048828125,-0.00600433349609375,0.0042724609375,-0.002197265625,0.00112152099609375,-0.00103759765625
-0.00070953369140625,0.0023193359375,-0.00441741943359375,0.0077362060546875,-0.01511383056640625,0.03862762451171875,-0.7645721435546875,-0.07274627685546875,0.03546142578125,-0.02509307861328125,0.0184173583984375,-0.0146942138671875,0.0116119384765625,-0.0092315673828125,0.00730133056640625,-0.0065155029296875,0.004547119140625,-0.0030517578125,0.00232696533203125,-6.103515625e-05
-0.00035858154296875,0.00182342529296875,-0.00331878662109375,0.00827789306640625,-0.01625823974609375,0.03806304931640625,-0.7649154663085938,-0.072845458984375,0.03513336181640625,-0.025238037109375,0.019134521484375,-0.01480865478515625,0.0113372802734375,-0.009552001953125,0.0077667236328125,-0.00594329833984375,0.00400543212890625,-0.00232696533203125,0.0018157958984375,-0.0008087158203125
-0.00057220458984375,0.00152587890625,-0.003997802734375,0.0071868896484375,-0.01477813720703125,0.03896331787109375,-0.76434326171875,-0.07276153564453125,0.03554534912109375,-0.024749755859375,0.0183563232421875,-0.01468658447265625,0.01171875,-0.00872802734375,0.006988525390625,-0.00714111328125,0.00421142578125,-0.003326416015625,0.0015411376953125,-0.00041961669921875
-0.00061798095703125,0.0014495849609375,-0.00330352783203125,0.0079193115234375,-0.016510009765625,0.0380096435546875,-0.764404296875,-0.07335662841796875,0.03520965576171875,-0.02455902099609375,0.01837921142578125,-0.01508331298828125,0.0116729736328125,-0.0097503662109375,0.006927490234375,-0.0064849853515625,0.0041351318359375,-0.00327301025390625,0.00159454345703125,0.00012969970703125
-0.00054931640625,0.00183868408203125,-0.00481414794921875,0.0075531005859375,-0.01570892333984375,0.038055419921875,-0.7649002075195312,-0.0730133056640625,0.035919189453125,-0.02468109130859375,0.0185546875,-0.01485443115234375,0.0119476318359375,-0.0092010498046875,0.00713348388671875,-0.0063018798828125,0.0042877197265625,-0.0036468505859375,0.001434326171875,4.57763671875e-05
-0.000823974609375,0.001556396484375,-0.00447845458984375,0.00798797607421875,-0.01599884033203125,0.038787841796875,-0.763916015625,-0.07277679443359375,0.03565216064453125,-0.02483367919921875,0.0188446044921875,-0.01465606689453125,0.01202392578125,-0.0089263916015625,0.0074615478515625,-0.00632476806640625,0.0045318603515625,-0.00220489501953125,0.00165557861328125,-0.00091552734375
-0.0001678466796875,0.00244140625,-0.0036773681640625,0.00748443603515625,-0.01601409912109375,0.038787841796875,-0.7651519775390625,-0.072540283203125,0.0348968505859375,-0.02490997314453125,0.01978302001953125,-0.01486968994140625,0.01268768310546875,-0.00984954833984375,0.00687408447265625,-0.00600433349609375,0.004180908203125,-0.00298309326171875,0.001220703125,5.340576171875e-05
7.62939453125e-06,0.001953125,-0.003662109375,0.0084991455078125,-0.01578521728515625,0.0380859375,-0.7641372680664062,-0.07314300537109375,0.034881591796875,-0.02457427978515625,0.01876068115234375,-0.0146331787109375,0.01149749755859375,-0.00954437255859375,0.00716400146484375,-0.00614166259765625,0.00467681884765625,-0.00323486328125,0.00147247314453125,-0.0004425048828125
-0.00058746337890625,0.00179290771484375,-0.00411224365234375,0.0073089599609375,-0.01612091064453125,0.039520263671875,-0.7641754150390625,-0.0726470947265625,0.0358428955078125,-0.02411651611328125,0.01886749267578125,-0.01502227783203125,0.013092041015625,-0.00875091552734375,0.0078277587890625,-0.0057220458984375,0.0038909912109375,-0.00299835205078125,0.00139617919921875,-0.00054931640625
-0.000244140625,0.00162506103515625,-0.004150390625,0.008056640625,-0.0159149169921875,0.03772735595703125,-0.7650680541992188,-0.07234954833984375,0.035247802734375,-0.02550506591796875,0.018463134765625,-0.01435089111328125,0.01090240478515625,-0.00984954833984375,0.007354736328125,-0.00653076171875,0.0046234130859375,-0.00389862060546875,0.0016326904296875,-0.00045013427734375
-0.00074005126953125,0.0020751953125,-0.00440216064453125,0.00817108154296875,-0.01552581787109375,0.038482666015625,-0.765167236328125,-0.0725555419921875,0.0353240966796875,-0.02429962158203125,0.0192413330078125,-0.01508331298828125,0.01169586181640625,-0.00965118408203125,0.00717926025390625,-0.007171630859375,0.003631591796875,-0.00293731689453125,0.00110626220703125,-0.0012969970703125
-0.0004425048828125,0.00202178955078125,-0.00464630126953125,0.0081024169921875,-0.0171051025390625,0.03885650634765625,-0.764068603515625,-0.0726776123046875,0.03577423095703125,-0.02471923828125,0.01824951171875,-0.01462554931640625,0.01244354248046875,-0.00897979736328125,0.0084075927734375,-0.00611114501953125,0.0044097900390625,-0.00292205810546875,0.00168609619140625,-0.0002593994140625
-0.0002899169921875,0.00273895263671875,-0.00475311279296875,0.00836181640625,-0.01531982421875,0.03876495361328125,-0.7650070190429688,-0.07251739501953125,0.0352935791015625,-0.024688720703125,0.01918792724609375,-0.01522064208984375,0.01120758056640625,-0.0092926025390625,0.0076904296875,-0.00705718994140625,0.0036468505859375,-0.002960205078125,0.0015411376953125,-0.0008392333984375
-0.00099945068359375,0.00267791748046875,-0.00455474853515625,0.007904052734375,-0.016143798828125,0.03891754150390625,-0.76458740234375,-0.07306671142578125,0.03496551513671875,-0.025115966796875,0.01812744140625,-0.0150146484375,0.01166534423828125,-0.00955963134765625,0.00811767578125,-0.00547027587890625,0.00433349609375,-0.0037841796875,0.00235748291015625,-0.0001068115234375
-0.0005950927734375,0.00164794921875,-0.00449371337890625,0.0086212158203125,-0.016387939453125,0.03842926025390625,-0.7647933959960938,-0.07260894775390625,0.035247802734375,-0.0242767333984375,0.01874542236328125,-0.0151214599609375,0.01220703125,-0.00936126708984375,0.0070648193359375,-0.007354736328125,0.00328826904296875,-0.003662109375,0.00196075439453125,-0.00061798095703125
-0.00141143798828125,0.002410888671875,-0.0043487548828125,0.00757598876953125,-0.01668548583984375,0.038604736328125,-0.7641754150390625,-0.07210540771484375,0.03519439697265625,-0.0247955322265625,0.0191497802734375,-0.0150299072265625,0.01197052001953125,-0.009490966796875,0.007080078125,-0.00542449951171875,0.005462646484375,-0.00241851806640625,0.00182342529296875,-0.0010528564453125
-0.0001220703125,0.00213623046875,-0.0045623779296875,0.00835418701171875,-0.01628875732421875,0.03931427001953125,-0.7643966674804688,-0.07292938232421875,0.03522491455078125,-0.02460479736328125,0.01873016357421875,-0.01479339599609375,0.0115509033203125,-0.0094757080078125,0.007965087890625,-0.00728607177734375,0.00370025634765625,-0.00334930419921875,0.00157928466796875,2.288818359375e-05
0.00022125244140625,0.0027923583984375,-0.00402069091796875,0.0083160400390625,-0.01673126220703125,0.03868865966796875,-0.7656631469726562,-0.07309722900390625,0.03537750244140625,-0.0251617431640625,0.0189361572265625,-0.01567840576171875,0.011688232421875,-0.0101776123046875,0.006866455078125,-0.006134033203125,0.003814697265625,-0.0025634765625,0.00152587890625,-0.00046539306640625
-0.0010833740234375,0.0016937255859375,-0.0054931640625,0.00780487060546875,-0.01554107666015625,0.03826141357421875,-0.7645645141601562,-0.071929931640625,0.03551483154296875,-0.0251922607421875,0.019134521484375,-0.0142364501953125,0.011138916015625,-0.0094451904296875,0.007293701171875,-0.0069732666015625,0.00447845458984375,-0.00264739990234375,0.00136566162109375,-0.00091552734375
-0.0007781982421875,0.00243377685546875,-0.00351715087890625,0.008026123046875,-0.015472412109375,0.038818359375,-0.7653121948242188,-0.07318878173828125,0.03540802001953125,-0.024017333984375,0.0185394287109375,-0.01480865478515625,0.0117645263671875,-0.0093841552734375,0.007232666015625,-0.00650787353515625,0.00444793701171875,-0.0036773681640625,0.0017852783203125,-0.00048065185546875
-0.00020599365234375,0.00095367431640625,-0.0047454833984375,0.00778961181640625,-0.01622772216796875,0.039154052734375,-0.7640457153320312,-0.07248687744140625,0.034576416015625,-0.0245513916015625,0.0184783935546875,-0.0147552490234375,0.0125579833984375,-0.00971221923828125,0.00699615478515625,-0.0066375732421875,0.0038299560546875,-0.00327301025390625,0.001556396484375,-0.0004425048828125
-0.00093841552734375,0.002685546875,-0.004058837890625,0.008026123046875,-0.015655517578125,0.03858184814453125,-0.7653350830078125,-0.0733642578125,0.03462982177734375,-0.02518463134765625,0.01885223388671875,-0.01413726806640625,0.0118560791015625,-0.00968170166015625,0.0077972412109375,-0.005859375,0.00460052490234375,-0.00281524658203125,0.0015716552734375,-0.00025177001953125
-0.000823974609375,0.00118255615234375,-0.00495147705078125,0.0078277587890625,-0.0167236328125,0.03907012939453125,-0.7649307250976562,-0.07269287109375,0.03609466552734375,-0.024993896484375,0.01859283447265625,-0.014617919921875,0.01195526123046875,-0.00982666015625,0.007354736328125,-0.00583648681640625,0.0035858154296875,-0.00275421142578125,0.00246429443359375,-0.0001678466796875
-0.00032806396484375,0.002197265625,-0.0043487548828125,0.0079803466796875,-0.0164794921875,0.03806304931640625,-0.7648086547851562,-0.07250213623046875,0.03509521484375,-0.02469635009765625,0.01863861083984375,-0.01523590087890625,0.0119781494140625,-0.00925445556640625,0.00685882568359375,-0.00638580322265625,0.00461578369140625,-0.00308990478515625,0.00110626220703125,-0.00038909912109375
-6.103515625e-05,0.00289154052734375,-0.00550079345703125,0.00901031494140625,-0.01488494873046875,0.03882598876953125,-0.765106201171875,-0.07171630859375,0.03662872314453125,-0.02637481689453125,0.0182037353515625,-0.0132904052734375,0.01104736328125,-0.0110626220703125,0.00843048095703125,-0.00506591796875,0.0019073486328125,-0.003082275390625,0.00400543212890625,-0.0009765625
-0.00109100341796875,0.00231170654296875,-0.00438690185546875,0.00797271728515625,-0.015838623046875,0.0386810302734375,-0.764434814453125,-0.0727386474609375,0.034271240234375,-0.0235137939453125,0.01921844482421875,-0.01528167724609375,0.011871337890625,-0.00879669189453125,0.00726318359375,-0.007354736328125,0.0059661865234375,-0.0026702880859375,0.00069427490234375,-0.0001373291015625
-0.0008087158203125,0.00201416015625,-0.00397491455078125,0.0088653564453125,-0.0161285400390625,0.038482666015625,-0.7645034790039062,-0.0726165771484375,0.03501129150390625,-0.0251617431640625,0.0177459716796875,-0.01506805419921875,0.01220703125,-0.00890350341796875,0.00756072998046875,-0.0059967041015625,0.004180908203125,-0.00372314453125,0.00223541259765625,-0.00054168701171875
-0.00046539306640625,0.0024261474609375,-0.00384521484375,0.00823974609375,-0.01654815673828125,0.03864288330078125,-0.7648468017578125,-0.07254791259765625,0.03525543212890625,-0.02532196044921875,0.01876068115234375,-0.01442718505859375,0.01158905029296875,-0.00958251953125,0.0069427490234375,-0.00624847412109375,0.00384521484375,-0.00299835205078125,0.00203704833984375,-0.00147247314453125
-0.001434326171875,0.00191497802734375,-0.00457763671875,0.008331298828125,-0.01615142822265625,0.03910064697265625,-0.7646408081054688,-0.07268524169921875,0.0354156494140625,-0.02504730224609375,0.0187835693359375,-0.01435089111328125,0.01184844970703125,-0.00962066650390625,0.00727081298828125,-0.00626373291015625,0.004608154296875,-0.0024261474609375,0.00154876708984375,-0.00018310546875
-0.00038909912109375,0.002166748046875,-0.005096435546875,0.00830078125,-0.0162506103515625,0.03809356689453125,-0.7645721435546875,-0.0724334716796875,0.0353851318359375,-0.02397918701171875,0.01874542236328125,-0.01496124267578125,0.01175689697265625,-0.00948333740234375,0.007537841796875,-0.00620269775390625,0.00433349609375,-0.00315093994140625,0.0013427734375,-7.62939453125e-05
-0.00125885009765625,0.001953125,-0.00431060791015625,0.00852203369140625,-0.016265869140625,0.03871917724609375,-0.7639846801757812,-0.07242584228515625,0.03462982177734375,-0.024932861328125,0.01877593994140625,-0.01435089111328125,0.0120086669921875,-0.0087127685546875,0.007354736328125,-0.0069122314453125,0.00473785400390625,-0.003143310546875,0.00140380859375,-0.0001678466796875
0.0004119873046875,0.00327301025390625,-0.00423431396484375,0.00780487060546875,-0.01648712158203125,0.03899383544921875,-0.7648468017578125,-0.07248687744140625,0.03520965576171875,-0.0252227783203125,0.01853179931640625,-0.01490020751953125,0.0115966796875,-0.00970458984375,0.00772857666015625,-0.0054168701171875,0.0040130615234375,-0.00286102294921875,0.0018463134765625,-0.00012969970703125
-0.000396728515625,0.00128936767578125,-0.0045166015625,0.008087158203125,-0.016204833984375,0.0389251708984375,-0.7647781372070312,-0.0718536376953125,0.03540802001953125,-0.02446746826171875,0.01879119873046875,-0.01464080810546875,0.0121612548828125,-0.0093231201171875,0.007598876953125,-0.0063629150390625,0.003997802734375,-0.00281524658203125,0.0011444091796875,-0.000579833984375
-0.000396728515625,0.00250244140625,-0.0038909912109375,0.0079498291015625,-0.01593780517578125,0.0386962890625,-0.7645187377929688,-0.0723724365234375,0.035430908203125,-0.02431488037109375,0.01876068115234375,-0.01430511474609375,0.011962890625,-0.00988006591796875,0.00638580322265625,-0.00577545166015625,0.0043792724609375,-0.002593994140625,0.002197265625,-0.00084686279296875
-0.0001983642578125,0.00191497802734375,-0.0045623779296875,0.0085906982421875,-0.01599884033203125,0.038818359375,-0.7638626098632812,-0.07274627685546875,0.0352020263671875,-0.02399444580078125,0.018341064453125,-0.0152130126953125,0.0115203857421875,-0.009521484375,0.0072174072265625,-0.0066375732421875,0.0041351318359375,-0.0025482177734375,0.0009765625,-0.0001678466796875
-0.00063323974609375,0.0021514892578125,-0.004638671875,0.00788116455078125,-0.01554107666015625,0.038330078125,-0.7652053833007812,-0.07256317138671875,0.034423828125,-0.02503204345703125,0.01868438720703125,-0.01513671875,0.01165008544921875,-0.00940704345703125,0.00736236572265625,-0.00531768798828125,0.0036468505859375,-0.003173828125,0.0020294189453125,-0.00102996826171875
-0.0007476806640625,0.00141143798828125,-0.00406646728515625,0.008880615234375,-0.01618194580078125,0.0389862060546875,-0.764434814453125,-0.07308197021484375,0.03533172607421875,-0.02391815185546875,0.01857757568359375,-0.01447296142578125,0.01216888427734375,-0.01025390625,0.006439208984375,-0.00659942626953125,0.00379180908203125,-0.0024871826171875,0.001556396484375,-0.00042724609375
-0.00051116943359375,0.0022125244140625,-0.00519561767578125,0.00756072998046875,-0.016143798828125,0.0376739501953125,-0.76434326171875,-0.07242584228515625,0.03462982177734375,-0.02384185791015625,0.018707275390625,-0.01528167724609375,0.0116119384765625,-0.0086822509765625,0.00786590576171875,-0.005859375,0.00447845458984375,-0.00351715087890625,0.00138092041015625,-9.918212890625e-05
-0.0004730224609375,0.001739501953125,-0.003326416015625,0.0084075927734375,-0.01686859130859375,0.03871917724609375,-0.7646865844726562,-0.0727386474609375,0.03524017333984375,-0.0251922607421875,0.01824951171875,-0.0143585205078125,0.01140594482421875,-0.00968170166015625,0.00754547119140625,-0.00666046142578125,0.004058837890625,-0.00205230712890625,0.0014801025390625,-0.000396728515625
-0.00055694580078125,0.001861572265625,-0.004730224609375,0.008270263671875,-0.015716552734375,0.0383148193359375,-0.7639541625976562,-0.0721282958984375,0.03502655029296875,-0.02410888671875,0.0186309814453125,-0.0142822265625,0.01224517822265625,-0.00939178466796875,0.0068206787109375,-0.0059051513671875,0.0046234130859375,-0.00423431396484375,0.0010528564453125,0.00011444091796875
-0.00083160400390625,0.00185394287109375,-0.0034942626953125,0.00919342041015625,-0.0162200927734375,0.03820037841796875,-0.76458740234375,-0.0720977783203125,0.03496551513671875,-0.0250396728515625,0.0186767578125,-0.0148162841796875,0.0111846923828125,-0.0098724365234375,0.00745391845703125,-0.00574493408203125,0.00423431396484375,-0.00188446044921875,0.00241851806640625,-0.000823974609375
-0.00048828125,0.00179290771484375,-0.00501251220703125,0.00733184814453125,-0.01659393310546875,0.03815460205078125,-0.764678955078125,-0.07305145263671875,0.0349578857421875,-0.024200439453125,0.01849365234375,-0.01398468017578125,0.0120086669921875,-0.00945281982421875,0.00736236572265625,-0.006103515625,0.00360870361328125,-0.00379180908203125,0.001708984375,9.1552734375e-05
-0.00069427490234375,0.0018157958984375,-0.00455474853515625,0.00868988037109375,-0.016357421875,0.0388336181640625,-0.7639999389648438,-0.072784423828125,0.0349884033203125,-0.0254669189453125,0.01847076416015625,-0.01500701904296875,0.01090240478515625,-0.009429931640625,0.00727081298828125,-0.0058441162109375,0.003936767578125,-0.00218963623046875,0.00171661376953125,-0.00075531005859375
-0.00023651123046875,0.00240325927734375,-0.00418853759765625,0.00882720947265625,-0.0152435302734375,0.03896331787109375,-0.7649612426757812,-0.072479248046875,0.03517913818359375,-0.02462005615234375,0.0187530517578125,-0.0147705078125,0.0119171142578125,-0.0091094970703125,0.0070037841796875,-0.00623321533203125,0.00420379638671875,-0.00286102294921875,0.0014801025390625,-0.0003814697265625
-5.340576171875e-05,0.00188446044921875,-0.00490570068359375,0.008331298828125,-0.01609039306640625,0.03824615478515625,-0.7636566162109375,-0.0716552734375,0.0352630615234375,-0.024810791015625,0.01833343505859375,-0.01418304443359375,0.01153564453125,-0.0091705322265625,0.0078277587890625,-0.00577545166015625,0.00450897216796875,-0.0023651123046875,0.00162506103515625,-0.00102996826171875
-0.00051116943359375,0.003387451171875,-0.0039520263671875,0.00855255126953125,-0.01543426513671875,0.0381927490234375,-0.7647171020507812,-0.0724945068359375,0.03481292724609375,-0.0250701904296875,0.0184478759765625,-0.01424407958984375,0.01214599609375,-0.00913238525390625,0.00589752197265625,-0.0064239501953125,0.00421142578125,-0.00366973876953125,0.00185394287109375,-6.866455078125e-05
-0.00020599365234375,0.00146484375,-0.004547119140625,0.0081329345703125,-0.0163726806640625,0.03908538818359375,-0.7642135620117188,-0.0723419189453125,0.03430938720703125,-0.02466583251953125,0.01788330078125,-0.01461029052734375,0.01190185546875,-0.01031494140625,0.00719451904296875,-0.00614166259765625,0.0043182373046875,-0.0027008056640625,0.0024871826171875,-1.52587890625e-05
-0.00107574462890625,0.00148773193359375,-0.00395965576171875,0.008087158203125,-0.01648712158203125,0.03864288330078125,-0.7649078369140625,-0.0715179443359375,0.0351715087890625,-0.02416229248046875,0.01917266845703125,-0.0146942138671875,0.01215362548828125,-0.0097808837890625,0.0070037841796875,-0.0057525634765625,0.00344085693359375,-0.00356292724609375,0.0017547607421875,-0.00102996826171875
-0.00086212158203125,0.00212860107421875,-0.00342559814453125,0.008514404296875,-0.0162200927734375,0.038177490234375,-0.763946533203125,-0.0713348388671875,0.034942626953125,-0.02429962158203125,0.01709747314453125,-0.01496124267578125,0.011260986328125,-0.01047515869140625,0.00690460205078125,-0.0065765380859375,0.00469970703125,-0.002960205078125,0.00251007080078125,-4.57763671875e-05
-0.00046539306640625,0.001861572265625,-0.00394439697265625,0.00864410400390625,-0.0154876708984375,0.03867340087890625,-0.7648162841796875,-0.07151031494140625,0.03469085693359375,-0.02388763427734375,0.01857757568359375,-0.01470184326171875,0.01256561279296875,-0.00975799560546875,0.006744384765625,-0.0063629150390625,0.0045318603515625,-0.00305938720703125,0.00141143798828125,-0.00035858154296875
-0.0004730224609375,0.002532958984375,-0.00411224365234375,0.008056640625,-0.0160675048828125,0.03887176513671875,-0.7644119262695312,-0.07245635986328125,0.03478240966796875,-0.02436065673828125,0.01869964599609375,-0.01485443115234375,0.01114654541015625,-0.00901031494140625,0.0072784423828125,-0.006103515625,0.0042266845703125,-0.00379180908203125,0.00211334228515625,-0.00034332275390625
-0.0001220703125,0.001617431640625,-0.00479888916015625,0.00873565673828125,-0.01612091064453125,0.0389251708984375,-0.7638397216796875,-0.071533203125,0.0355072021484375,-0.02422332763671875,0.0185394287109375,-0.0141143798828125,0.01165008544921875,-0.00994110107421875,0.0074005126953125,-0.0064239501953125,0.00475311279296875,-0.00310516357421875,0.00128936767578125,-3.0517578125e-05
-9.918212890625e-05,0.001708984375,-0.0048980712890625,0.00804901123046875,-0.01690673828125,0.038543701171875,-0.7644729614257812,-0.07299041748046875,0.0350189208984375,-0.02428436279296875,0.018157958984375,-0.01506805419921875,0.01087188720703125,-0.00972747802734375,0.00763702392578125,-0.00632476806640625,0.0041961669921875,-0.0025787353515625,0.002166748046875,-0.0006561279296875
-0.00069427490234375,0.00164031982421875,-0.00357818603515625,0.0092620849609375,-0.0159912109375,0.0379180908203125,-0.765167236328125,-0.07151031494140625,0.0350189208984375,-0.02399444580078125,0.01830291748046875,-0.01456451416015625,0.01258087158203125,-0.0097808837890625,0.00736236572265625,-0.0068206787109375,0.00434112548828125,-0.00359344482421875,0.00098419189453125,0.0003814697265625
-0.00035858154296875,0.00237274169921875,-0.00466156005859375,0.00848388671875,-0.01609039306640625,0.03910064697265625,-0.764129638671875,-0.07233428955078125,0.03447723388671875,-0.02484130859375,0.01810455322265625,-0.01587677001953125,0.01219940185546875,-0.00911712646484375,0.0072784423828125,-0.00533294677734375,0.0037384033203125,-0.0030975341796875,0.00243377685546875,-0.00074005126953125
-0.00098419189453125,0.0023651123046875,-0.00507354736328125,0.0070953369140625,-0.01625823974609375,0.0375518798828125,-0.76519775390625,-0.0717620849609375,0.035858154296875,-0.02416229248046875,0.01929473876953125,-0.01415252685546875,0.011199951171875,-0.00925445556640625,0.00647735595703125,-0.00669097900390625,0.00440216064453125,-0.00345611572265625,0.0015106201171875,-0.0008544921875
-0.000823974609375,0.00213623046875,-0.003997802734375,0.008392333984375,-0.0166015625,0.03871917724609375,-0.7634124755859375,-0.07279205322265625,0.03433990478515625,-0.0244140625,0.0179290771484375,-0.01479339599609375,0.01125335693359375,-0.00930023193359375,0.00798797607421875,-0.00664520263671875,0.003631591796875,-0.00279998779296875,0.00179290771484375,-0.00109100341796875
-0.00061798095703125,0.0023345947265625,-0.00469207763671875,0.00772857666015625,-0.01595306396484375,0.03873443603515625,-0.7645721435546875,-0.0719146728515625,0.0360107421875,-0.02447509765625,0.01816558837890625,-0.0147705078125,0.01148223876953125,-0.00864410400390625,0.007598876953125,-0.0059967041015625,0.0048065185546875,-0.00345611572265625,0.001953125,0.00030517578125
-0.00091552734375,0.001800537109375,-0.0040435791015625,0.00836944580078125,-0.0163116455078125,0.038665771484375,-0.7646942138671875,-0.0720367431640625,0.03516387939453125,-0.0247344970703125,0.01822662353515625,-0.01442718505859375,0.0122222900390625,-0.00920867919921875,0.007080078125,-0.00630950927734375,0.0044403076171875,-0.0029754638671875,0.0020599365234375,0.00014495849609375
-0.0009918212890625,0.0025787353515625,-0.0040435791015625,0.0076904296875,-0.01690673828125,0.038238525390625,-0.7642288208007812,-0.07216644287109375,0.0351715087890625,-0.024383544921875,0.01830291748046875,-0.014678955078125,0.0118408203125,-0.00917816162109375,0.0066375732421875,-0.0060577392578125,0.0045318603515625,-0.0028076171875,0.00200653076171875,-0.0003814697265625
-0.00110626220703125,0.0019378662109375,-0.0050048828125,0.0086212158203125,-0.015350341796875,0.03832244873046875,-0.7644805908203125,-0.07215118408203125,0.034698486328125,-0.02440643310546875,0.01955413818359375,-0.01457977294921875,0.011260986328125,-0.0092010498046875,0.00766754150390625,-0.0052490234375,0.00408935546875,-0.00299835205078125,0.000823974609375,-0.000518798828125
-0.00067138671875,0.00156402587890625,-0.00421142578125,0.0078582763671875,-0.016937255859375,0.03856658935546875,-0.7639617919921875,-0.07184600830078125,0.034881591796875,-0.02501678466796875,0.01839447021484375,-0.014862060546875,0.01220703125,-0.00885009765625,0.00623321533203125,-0.00617218017578125,0.00379180908203125,-0.003021240234375,0.0019683837890625,-0.00042724609375
-0.0012054443359375,0.0021209716796875,-0.00418853759765625,0.00827789306640625,-0.0157928466796875,0.0381317138671875,-0.7652053833007812,-0.07292938232421875,0.034515380859375,-0.02459716796875,0.0187835693359375,-0.015045166015625,0.011444091796875,-0.0083465576171875,0.00762176513671875,-0.0065460205078125,0.0042266845703125,-0.0029144287109375,0.00089263916015625,7.62939453125e-05
-0.000213623046875,0.00215911865234375,-0.00414276123046875,0.00894927978515625,-0.016326904296875,0.0390167236328125,-0.7646102905273438,-0.07279205322265625,0.0355224609375,-0.024444580078125,0.018707275390625,-0.0143890380859375,0.01220703125,-0.0092010498046875,0.006561279296875,-0.00634002685546875,0.00395965576171875,-0.0028076171875,0.00209808349609375,-0.0003662109375
-0.0006866455078125,0.0020294189453125,-0.004425048828125,0.00739288330078125,-0.01611328125,0.0390472412109375,-0.7643661499023438,-0.07241058349609375,0.0347442626953125,-0.025146484375,0.01787567138671875,-0.01459503173828125,0.01169586181640625,-0.00926971435546875,0.0077972412109375,-0.0059967041015625,0.00356292724609375,-0.00311279296875,0.00148773193359375,-0.000823974609375
0.00054931640625,0.00247955322265625,-0.004608154296875,0.00913238525390625,-0.01596832275390625,0.037841796875,-0.7637939453125,-0.0718841552734375,0.0344085693359375,-0.0240936279296875,0.018524169921875,-0.01531982421875,0.0117645263671875,-0.00978851318359375,0.0070648193359375,-0.00597381591796875,0.00464630126953125,-0.0028076171875,0.0006103515625,0.0
-0.00067901611328125,0.00241851806640625,-0.0043792724609375,0.00774383544921875,-0.01595306396484375,0.038604736328125,-0.7645797729492188,-0.07275390625,0.0349273681640625,-0.024932861328125,0.01793670654296875,-0.01432037353515625,0.012054443359375,-0.008941650390625,0.00742340087890625,-0.00615692138671875,0.00438690185546875,-0.00287628173828125,0.00162506103515625,-5.340576171875e-05
-0.0003662109375,0.00205230712890625,-0.00443267822265625,0.00868988037109375,-0.01589202880859375,0.03836822509765625,-0.7647705078125,-0.072174072265625,0.0349273681640625,-0.02527618408203125,0.017730712890625,-0.01393890380859375,0.012451171875,-0.0106353759765625,0.00677490234375,-0.00655364990234375,0.00390625,-0.0030670166015625,0.0006866455078125,-8.392333984375e-05
-0.00144195556640625,0.00252532958984375,-0.0038909912109375,0.00809478759765625,-0.015960693359375,0.03887939453125,-0.7633743286132812,-0.0723114013671875,0.0349884033203125,-0.02393341064453125,0.01879119873046875,-0.01436614990234375,0.01126861572265625,-0.00934600830078125,0.0070648193359375,-0.00641632080078125,0.0039215087890625,-0.00305938720703125,0.002410888671875,-0.001007080078125
-0.00037384033203125,0.0017242431640625,-0.0040130615234375,0.00878143310546875,-0.0163726806640625,0.03812408447265625,-0.7643051147460938,-0.07222747802734375,0.03505706787109375,-0.02489471435546875,0.0179443359375,-0.01464080810546875,0.01214599609375,-0.009429931640625,0.00595855712890625,-0.0059661865234375,0.00482177734375,-0.00316619873046875,0.0014190673828125,-0.00148773193359375
-0.00115203857421875,0.00127410888671875,-0.0040740966796875,0.00760650634765625,-0.01654052734375,0.03914642333984375,-0.763641357421875,-0.072540283203125,0.03572845458984375,-0.02373504638671875,0.017913818359375,-0.014129638671875,0.01166534423828125,-0.00887298583984375,0.0078277587890625,-0.0060577392578125,0.004302978515625,-0.00347137451171875,0.00218963623046875,-7.62939453125e-06
1.52587890625e-05,0.00252532958984375,-0.0047607421875,0.0090179443359375,-0.01645660400390625,0.037841796875,-0.7643661499023438,-0.0716552734375,0.03497314453125,-0.02516937255859375,0.01866912841796875,-0.0150146484375,0.0115509033203125,-0.009674072265625,0.0066680908203125,-0.006195068359375,0.0045013427734375,-0.00222015380859375,0.00128173828125,-0.00133514404296875
-0.00089263916015625,0.00139617919921875,-0.004241943359375,0.00850677490234375,-0.01683807373046875,0.03857421875,-0.7646408081054688,-0.0728759765625,0.03546905517578125,-0.023834228515625,0.01848602294921875,-0.01451873779296875,0.011749267578125,-0.00888824462890625,0.00772857666015625,-0.006317138671875,0.004730224609375,-0.00295257568359375,0.00188446044921875,0.0002899169921875
-0.0001373291015625,0.00244903564453125,-0.00406646728515625,0.00858306884765625,-0.01634979248046875,0.03818511962890625,-0.7647705078125,-0.07172393798828125,0.034820556640625,-0.0251007080078125,0.01850128173828125,-0.01505279541015625,0.01165771484375,-0.0094146728515625,0.00717926025390625,-0.0057830810546875,0.00449371337890625,-0.0027008056640625,0.00118255615234375,-0.0009307861328125
-0.0011749267578125,0.00182342529296875,-0.00403594970703125,0.00739288330078125,-0.016204833984375,0.0385589599609375,-0.763946533203125,-0.07232666015625,0.0349578857421875,-0.023773193359375,0.01845550537109375,-0.0141448974609375,0.01171112060546875,-0.00836944580078125,0.00743865966796875,-0.00652313232421875,0.00438690185546875,-0.003326416015625,0.0020599365234375,-0.00038909912109375
-1.52587890625e-05,0.00222015380859375,-0.00536346435546875,0.0078887939453125,-0.0155181884765625,0.0382537841796875,-0.7640609741210938,-0.07204437255859375,0.03466033935546875,-0.02454376220703125,0.0183563232421875,-0.0145721435546875,0.01190185546875,-0.00936126708984375,0.0066986083984375,-0.0056915283203125,0.003936767578125,-0.0030517578125,0.00208282470703125,-0.0004119873046875
-0.00087738037109375,0.0018310546875,-0.00363922119140625,0.0078582763671875,-0.01650238037109375,0.03832244873046875,-0.764739990234375,-0.07231903076171875,0.0352020263671875,-0.023956298828125,0.0191650390625,-0.01395416259765625,0.01088714599609375,-0.00873565673828125,0.00812530517578125,-0.005828857421875,0.0047760009765625,-0.00330352783203125,0.0015716552734375,-0.00030517578125
-0.00011444091796875,0.0016632080078125,-0.00411224365234375,0.008758544921875,-0.0159454345703125,0.03914642333984375,-0.7644195556640625,-0.07257080078125,0.035308837890625,-0.02390289306640625,0.01796722412109375,-0.01534271240234375,0.0117340087890625,-0.00981903076171875,0.00672149658203125,-0.0057525634765625,0.00394439697265625,-0.0033111572265625,0.00116729736328125,-0.0003509521484375
-0.000518798828125,0.003143310546875,-0.003875732421875,0.00777435302734375,-0.01564788818359375,0.0381011962890625,-0.764495849609375,-0.072174072265625,0.03485870361328125,-0.0242156982421875,0.01827239990234375,-0.01418304443359375,0.0115966796875,-0.00859832763671875,0.007904052734375,-0.00641632080078125,0.00428009033203125,-0.00241851806640625,0.00199127197265625,-0.00048065185546875
-7.62939453125e-05,0.00179290771484375,-0.00493621826171875,0.00812530517578125,-0.01616668701171875,0.0391845703125,-0.7631759643554688,-0.07181549072265625,0.03513336181640625,-0.02410888671875,0.0183563232421875,-0.0136566162109375,0.0116424560546875,-0.00919342041015625,0.00785064697265625,-0.00641632080078125,0.00365447998046875,-0.003082275390625,0.00185394287109375,-0.00107574462890625
-0.0002899169921875,0.0027313232421875,-0.003997802734375,0.0088958740234375,-0.016082763671875,0.0386199951171875,-0.7641754150390625,-0.07228851318359375,0.03495025634765625,-0.023834228515625,0.01859283447265625,-0.015289306640625,0.0114898681640625,-0.009002685546875,0.006500244140625,-0.00566864013671875,0.00519561767578125,-0.003265380859375,0.0018768310546875,-9.1552734375e-05
-0.00098419189453125,0.00165557861328125,-0.0049896240234375,0.00795745849609375,-0.0160980224609375,0.03929901123046875,-0.764678955078125,-0.07221221923828125,0.03496551513671875,-0.02480316162109375,0.01909637451171875,-0.0145111083984375,0.01165771484375,-0.00910186767578125,0.00685882568359375,-0.00635528564453125,0.00388336181640625,-0.00254058837890625,0.00200653076171875,-0.00069427490234375
-0.0007171630859375,0.0027008056640625,-0.0041046142578125,0.0081787109375,-0.0169219970703125,0.03802490234375,-0.7646026611328125,-0.072296142578125,0.03473663330078125,-0.02454376220703125,0.018402099609375,-0.01393890380859375,0.01154327392578125,-0.0096282958984375,0.00765228271484375,-0.00618743896484375,0.00431060791015625,-0.00336456298828125,0.000762939453125,-0.0009765625
-0.0006866455078125,0.00213623046875,-0.00374603271484375,0.0088653564453125,-0.017303466796875,0.03786468505859375,-0.7644805908203125,-0.0715789794921875,0.03491973876953125,-0.0254974365234375,0.01723480224609375,-0.01495361328125,0.0123291015625,-0.00893402099609375,0.00695037841796875,-0.0070037841796875,0.00496673583984375,-0.00098419189453125,0.001983642578125,-0.00199127197265625
-0.00140380859375,0.00232696533203125,-0.0051422119140625,0.00794219970703125,-0.0162506103515625,0.03910064697265625,-0.7641754150390625,-0.07274627685546875,0.03459930419921875,-0.02471160888671875,0.01848602294921875,-0.01488494873046875,0.0115509033203125,-0.00896453857421875,0.00766754150390625,-0.00595855712890625,0.00403594970703125,-0.00380706787109375,0.001800537109375,0.00074005126953125
-0.00026702880859375,0.00226593017578125,-0.003936767578125,0.00823211669921875,-0.016632080078125,0.038360595703125,-0.7657852172851562,-0.0719146728515625,0.0352935791015625,-0.02460479736328125,0.0189056396484375,-0.01468658447265625,0.01116943359375,-0.01003265380859375,0.0069732666015625,-0.00621795654296875,0.004302978515625,-0.00254058837890625,0.00167083740234375,-0.0007476806640625
-0.00026702880859375,0.00200653076171875,-0.00484466552734375,0.008636474609375,-0.0163421630859375,0.0386810302734375,-0.7636032104492188,-0.07110595703125,0.0350494384765625,-0.02446746826171875,0.0188751220703125,-0.01399993896484375,0.01218414306640625,-0.00968170166015625,0.0071868896484375,-0.00591278076171875,0.00379180908203125,-0.00284576416015625,0.001861572265625,-0.0003204345703125
-0.000579833984375,0.00273895263671875,-0.003448486328125,0.0086517333984375,-0.0159454345703125,0.03871917724609375,-0.76507568359375,-0.07178497314453125,0.0350189208984375,-0.02477264404296875,0.01892852783203125,-0.01450347900390625,0.01153564453125,-0.00940704345703125,0.0068206787109375,-0.00592041015625,0.00481414794921875,-0.0029449462890625,0.0009307861328125,-0.0004119873046875
6.103515625e-05,0.00112152099609375,-0.00499725341796875,0.00850677490234375,-0.0163116455078125,0.0392608642578125,-0.7640380859375,-0.07202911376953125,0.03491973876953125,-0.0240478515625,0.01845550537109375,-0.01495361328125,0.011505126953125,-0.0095672607421875,0.0076141357421875,-0.00612640380859375,0.00392913818359375,-0.00295257568359375,0.00144195556640625,0.0001983642578125
-0.00130462646484375,0.00217437744140625,-0.0038604736328125,0.0085601806640625,-0.01551055908203125,0.03826904296875,-0.76458740234375,-0.07215118408203125,0.0352630615234375,-0.0241851806640625,0.0183868408203125,-0.014556884765625,0.0116119384765625,-0.00899505615234375,0.0066070556640625,-0.00585174560546875,0.00371551513671875,-0.00350189208984375,0.00191497802734375,-0.00125885009765625
-6.103515625e-05,0.00228118896484375,-0.00461578369140625,0.00766754150390625,-0.01619720458984375,0.038116455078125,-0.7644195556640625,-0.07196807861328125,0.0347747802734375,-0.02386474609375,0.01885223388671875,-0.01482391357421875,0.01116943359375,-0.00951385498046875,0.00714111328125,-0.0057220458984375,0.00435638427734375,-0.0029296875,0.0011444091796875,-0.00020599365234375
-0.00040435791015625,0.00215911865234375,-0.00373077392578125,0.008026123046875,-0.01528167724609375,0.0384521484375,-0.7646713256835938,-0.07149505615234375,0.0344696044921875,-0.02492523193359375,0.01806640625,-0.014495849609375,0.0122528076171875,-0.0086517333984375,0.0072479248046875,-0.0060272216796875,0.00323486328125,-0.003936767578125,0.0012664794921875,-0.00037384033203125
-0.0003662109375,0.0018463134765625,-0.0041961669921875,0.0079498291015625,-0.01615142822265625,0.03879547119140625,-0.7639923095703125,-0.07186126708984375,0.034820556640625,-0.024017333984375,0.01851654052734375,-0.01464080810546875,0.01117706298828125,-0.01042938232421875,0.00749969482421875,-0.005126953125,0.0040130615234375,-0.00186920166015625,0.0020904541015625,-0.0006256103515625
-0.001007080078125,0.00196075439453125,-0.0043487548828125,0.00821685791015625,-0.01541900634765625,0.03816986083984375,-0.7647705078125,-0.07173919677734375,0.03517913818359375,-0.024322509765625,0.01818084716796875,-0.014373779296875,0.01190948486328125,-0.0089874267578125,0.00702667236328125,-0.00594329833984375,0.0038909912109375,-0.00363922119140625,0.00107574462890625,-0.0009307861328125
-0.00032806396484375,0.00183868408203125,-0.00496673583984375,0.00849151611328125,-0.01685333251953125,0.0384063720703125,-0.7636032104492188,-0.07190704345703125,0.03472137451171875,-0.02454376220703125,0.01796722412109375,-0.0153350830078125,0.01171875,-0.01032257080078125,0.00634765625,-0.0055694580078125,0.0038299560546875,-0.00225067138671875,0.0017852783203125,-0.00101470947265625
-0.000732421875,0.00275421142578125,-0.003753662109375,0.00775909423828125,-0.0164031982421875,0.03868865966796875,-0.7652130126953125,-0.0722808837890625,0.0352020263671875,-0.02451324462890625,0.018829345703125,-0.0148162841796875,0.0113372802734375,-0.00902557373046875,0.0071563720703125,-0.00637054443359375,0.003662109375,-0.0034332275390625,0.00084686279296875,0.00029754638671875
-0.00067138671875,0.00135040283203125,-0.00457763671875,0.0081634521484375,-0.01555633544921875,0.0387115478515625,-0.7643585205078125,-0.0720062255859375,0.0350341796875,-0.02419281005859375,0.01811981201171875,-0.0144195556640625,0.01137542724609375,-0.0094757080078125,0.00661468505859375,-0.006011962890625,0.00481414794921875,-0.00350189208984375,0.0015106201171875,-1.52587890625e-05
-0.0004119873046875,0.00255584716796875,-0.00482940673828125,0.00748443603515625,-0.01590728759765625,0.03914642333984375,-0.764801025390625,-0.0726776123046875,0.03485870361328125,-0.02484893798828125,0.01894378662109375,-0.0139312744140625,0.01200103759765625,-0.00868988037109375,0.0066680908203125,-0.00595855712890625,0.00421142578125,-0.00299072265625,0.00151824951171875,-0.0006866455078125
-0.0005340576171875,0.0015716552734375,-0.00313568115234375,0.00891876220703125,-0.0164337158203125,0.03893280029296875,-0.7644424438476562,-0.07239532470703125,0.0347900390625,-0.0240936279296875,0.01857757568359375,-0.0146484375,0.01119232177734375,-0.01003265380859375,0.006805419921875,-0.00608062744140625,0.0037689208984375,-0.002716064453125,0.001373291015625,-0.00098419189453125
-0.00016021728515625,0.00238800048828125,-0.00522613525390625,0.007720947265625,-0.0157623291015625,0.03876495361328125,-0.76416015625,-0.07193756103515625,0.03493499755859375,-0.02413177490234375,0.01839447021484375,-0.0145263671875,0.01149749755859375,-0.00927734375,0.006683349609375,-0.00658416748046875,0.00431060791015625,-0.003509521484375,0.0018157958984375,-0.0001373291015625
-0.0004119873046875,0.00213623046875,-0.00394439697265625,0.00850677490234375,-0.01651763916015625,0.03851318359375,-0.7643814086914062,-0.072418212890625,0.03487396240234375,-0.02411651611328125,0.01828765869140625,-0.014129638671875,0.01198577880859375,-0.0095367431640625,0.00687408447265625,-0.00640869140625,0.00461578369140625,-0.00276947021484375,0.0011444091796875,-0.00067138671875
-0.00118255615234375,0.00235748291015625,-0.004119873046875,0.007720947265625,-0.0171661376953125,0.03870391845703125,-0.7637863159179688,-0.072235107421875,0.03509521484375,-0.02489471435546875,0.0190582275390625,-0.01385498046875,0.01143646240234375,-0.00864410400390625,0.007659912109375,-0.0058135986328125,0.00359344482421875,-0.00305938720703125,0.00215911865234375,-0.00011444091796875
8.392333984375e-05,0.00260162353515625,-0.00485992431640625,0.00818634033203125,-0.01645660400390625,0.03783416748046875,-0.7646026611328125,-0.07170867919921875,0.034912109375,-0.024688720703125,0.0173797607421875,-0.0149078369140625,0.01218414306640625,-0.01044464111328125,0.0067138671875,-0.00594329833984375,0.00420379638671875,-0.00228118896484375,0.00070953369140625,-0.00087738037109375
-0.0012664794921875,0.0016632080078125,-0.00439453125,0.00867462158203125,-0.015716552734375,0.03857421875,-0.7637557983398438,-0.0719451904296875,0.03459930419921875,-0.02419281005859375,0.01891326904296875,-0.0142059326171875,0.01155853271484375,-0.00926971435546875,0.00701141357421875,-0.00611114501953125,0.00371551513671875,-0.0035400390625,0.001312255859375,-0.0003814697265625
-0.0006866455078125,0.0025177001953125,-0.004425048828125,0.008270263671875,-0.016265869140625,0.0382232666015625,-0.7645950317382812,-0.0724639892578125,0.0340423583984375,-0.02460479736328125,0.0184326171875,-0.0149688720703125,0.01210784912109375,-0.009033203125,0.00699615478515625,-0.0054473876953125,0.00417327880859375,-0.00257110595703125,0.0013427734375,-0.00064849853515625
-0.0004425048828125,0.001922607421875,-0.0050506591796875,0.00839996337890625,-0.01653289794921875,0.0384063720703125,-0.7634429931640625,-0.07183074951171875,0.0351104736328125,-0.02516937255859375,0.0174102783203125,-0.01340484619140625,0.01128387451171875,-0.009735107421875,0.0070953369140625,-0.0069732666015625,0.00399017333984375,-0.00293731689453125,0.001739501953125,0.0009613037109375
-0.0007476806640625,0.001922607421875,-0.0045166015625,0.00798797607421875,-0.01617431640625,0.0393524169921875,-0.7643814086914062,-0.0725555419921875,0.03510284423828125,-0.02370452880859375,0.018798828125,-0.01470947265625,0.01192474365234375,-0.0088958740234375,0.00695037841796875,-0.00616455078125,0.00384521484375,-0.0030670166015625,0.00107574462890625,-9.918212890625e-05
-0.0009002685546875,0.00228118896484375,-0.00373077392578125,0.00847625732421875,-0.01641845703125,0.03839874267578125,-0.7650222778320312,-0.07169342041015625,0.0355072021484375,-0.024658203125,0.0185699462890625,-0.01441192626953125,0.0113983154296875,-0.009521484375,0.00693511962890625,-0.0060882568359375,0.00418853759765625,-0.00238800048828125,0.0018310546875,-0.00049591064453125
-0.00037384033203125,0.00302886962890625,-0.0042266845703125,0.00864410400390625,-0.01628875732421875,0.0381622314453125,-0.7642898559570312,-0.0724029541015625,0.03470611572265625,-0.0240020751953125,0.01821136474609375,-0.015045166015625,0.0114898681640625,-0.00952911376953125,0.00672149658203125,-0.0060882568359375,0.00399017333984375,-0.0027618408203125,0.00238800048828125,-0.0006866455078125
-0.00064849853515625,0.00167083740234375,-0.00443267822265625,0.0075225830078125,-0.01622772216796875,0.03897857666015625,-0.7643661499023438,-0.07149505615234375,0.0344390869140625,-0.024322509765625,0.01830291748046875,-0.01477813720703125,0.011688232421875,-0.00960540771484375,0.0074462890625,-0.00611114501953125,0.00447845458984375,-0.00296783447265625,0.00135040283203125,-0.00041961669921875
-0.00080108642578125,0.0018157958984375,-0.0045623779296875,0.00829315185546875,-0.01700592041015625,0.03753662109375,-0.7644577026367188,-0.072479248046875,0.0345916748046875,-0.02422332763671875,0.0187530517578125,-0.01387786865234375,0.01169586181640625,-0.0086212158203125,0.00699615478515625,-0.00656890869140625,0.00443267822265625,-0.00391387939453125,0.0013580322265625,-0.000518798828125
-0.00092315673828125,0.001373291015625,-0.00450897216796875,0.00787353515625,-0.01619720458984375,0.0389404296875,-0.764068603515625,-0.07118988037109375,0.035400390625,-0.0246429443359375,0.01793670654296875,-0.01432037353515625,0.011749267578125,-0.0093536376953125,0.00750732421875,-0.005950927734375,0.00421142578125,-0.00299072265625,0.00160980224609375,-0.00072479248046875
-0.00067138671875,0.0026397705078125,-0.00392913818359375,0.007904052734375,-0.01676177978515625,0.03752899169921875,-0.7647781372070312,-0.07159423828125,0.0347137451171875,-0.02440643310546875,0.01885223388671875,-0.01406097412109375,0.01183319091796875,-0.00937652587890625,0.00731658935546875,-0.0063629150390625,0.00452423095703125,-0.0028228759765625,0.00127410888671875,7.62939453125e-06
-0.0006561279296875,0.00241851806640625,-0.00424957275390625,0.00798797607421875,-0.01618194580078125,0.0399627685546875,-0.764312744140625,-0.0732574462890625,0.03490447998046875,-0.02437591552734375,0.01859283447265625,-0.01476287841796875,0.011474609375,-0.00916290283203125,0.007965087890625,-0.00534820556640625,0.00339508056640625,-0.00353240966796875,0.0011138916015625,-0.00081634521484375
-0.00035858154296875,0.002532958984375,-0.00429534912109375,0.0091400146484375,-0.01641082763671875,0.03675079345703125,-0.764862060546875,-0.07207489013671875,0.03499603271484375,-0.02445220947265625,0.0186920166015625,-0.01373291015625,0.01111602783203125,-0.00966644287109375,0.00641632080078125,-0.0064697265625,0.004638671875,-0.0035247802734375,0.0014190673828125,-0.00096893310546875
-0.00058746337890625,0.00145721435546875,-0.0053558349609375,0.0082550048828125,-0.0164337158203125,0.03923797607421875,-0.764068603515625,-0.0722198486328125,0.03520965576171875,-0.02431488037109375,0.0181121826171875,-0.0151519775390625,0.0117645263671875,-0.0091400146484375,0.00734710693359375,-0.00604248046875,0.0036773681640625,-0.00311279296875,0.00205230712890625,-0.00026702880859375
-0.001068115234375,0.0027923583984375,-0.0039520263671875,0.008514404296875,-0.0161590576171875,0.03801727294921875,-0.7643356323242188,-0.07232666015625,0.03472137451171875,-0.0242156982421875,0.0189208984375,-0.013702392578125,0.01122283935546875,-0.0092926025390625,0.00746917724609375,-0.00574493408203125,0.00540924072265625,-0.002410888671875,0.00193023681640625,-0.00043487548828125
-0.00017547607421875,0.00193023681640625,-0.00469207763671875,0.00860595703125,-0.016754150390625,0.03859710693359375,-0.7644195556640625,-0.07248687744140625,0.03516387939453125,-0.0247039794921875,0.01782989501953125,-0.01393890380859375,0.0126953125,-0.00946807861328125,0.00717926025390625,-0.0060272216796875,0.00424957275390625,-0.00257110595703125,0.00136566162109375,-0.00035858154296875
-0.0008544921875,0.00203704833984375,-0.0041046142578125,0.008544921875,-0.016082763671875,0.0393524169921875,-0.7645721435546875,-0.07238006591796875,0.035552978515625,-0.0239410400390625,0.01861572265625,-0.01573944091796875,0.0119476318359375,-0.00920867919921875,0.00679779052734375,-0.00576019287109375,0.00339508056640625,-0.00316619873046875,0.001373291015625,-0.0002593994140625
-0.0009613037109375,0.00244903564453125,-0.0042724609375,0.00824737548828125,-0.016021728515625,0.03804779052734375,-0.7648468017578125,-0.07260894775390625,0.03424835205078125,-0.02555084228515625,0.01798248291015625,-0.01508331298828125,0.01129913330078125,-0.0094146728515625,0.00647735595703125,-0.00640106201171875,0.00365447998046875,-0.0028228759765625,0.00196075439453125,-0.0004119873046875
-0.00089263916015625,0.00194549560546875,-0.00396728515625,0.00821685791015625,-0.0163421630859375,0.0388031005859375,-0.764862060546875,-0.0727996826171875,0.03521728515625,-0.024200439453125,0.018707275390625,-0.0140228271484375,0.011993408203125,-0.00951385498046875,0.0067291259765625,-0.00621795654296875,0.00469970703125,-0.003173828125,0.0006103515625,-0.00045013427734375
-0.0004730224609375,0.001953125,-0.0041656494140625,0.0091705322265625,-0.01560211181640625,0.03907012939453125,-0.7641372680664062,-0.07232666015625,0.0349273681640625,-0.024658203125,0.017913818359375,-0.014495849609375,0.01177978515625,-0.009796142578125,0.00765228271484375,-0.00579071044921875,0.00386810302734375,-0.00296783447265625,0.00141143798828125,-0.0002288818359375
-0.00081634521484375,0.00168609619140625,-0.004241943359375,0.00797271728515625,-0.01624298095703125,0.03875732421875,-0.7644119262695312,-0.07270050048828125,0.03371429443359375,-0.024200439453125,0.0185394287109375,-0.01422882080078125,0.0120086669921875,-0.01009368896484375,0.00685882568359375,-0.00647735595703125,0.00487518310546875,-0.0029754638671875,0.00106048583984375,4.57763671875e-05
-0.00081634521484375,0.00260162353515625,-0.00450897216796875,0.00762176513671875,-0.01564788818359375,0.03856658935546875,-0.7654266357421875,-0.0725250244140625,0.03565216064453125,-0.024566650390625,0.01801300048828125,-0.01439666748046875,0.01177215576171875,-0.00917816162109375,0.00707244873046875,-0.005584716796875,0.00439453125,-0.0027008056640625,0.0024871826171875,-0.00095367431640625
-0.00042724609375,0.00171661376953125,-0.00464630126953125,0.0084991455078125,-0.01621246337890625,0.03868865966796875,-0.7640609741210938,-0.07183837890625,0.0347137451171875,-0.02419281005859375,0.019287109375,-0.01439666748046875,0.01165008544921875,-0.0091552734375,0.0072784423828125,-0.0068511962890625,0.00362396240234375,-0.003082275390625,0.00152587890625,0.0001220703125
-0.0008544921875,0.0026702880859375,-0.00417327880859375,0.0073699951171875,-0.0163116455078125,0.03920745849609375,-0.7639541625976562,-0.072021484375,0.03530120849609375,-0.024169921875,0.01844024658203125,-0.0142974853515625,0.01085662841796875,-0.00919342041015625,0.0078125,-0.0065765380859375,0.0047454833984375,-0.00252532958984375,0.00131988525390625,-0.000701904296875
-0.0006103515625,0.0012664794921875,-0.00467681884765625,0.00882720947265625,-0.01668548583984375,0.03807830810546875,-0.7648162841796875,-0.0719757080078125,0.0350189208984375,-0.024261474609375,0.01865386962890625,-0.01434326171875,0.0126953125,-0.00862884521484375,0.00705718994140625,-0.00617218017578125,0.00396728515625,-0.0031890869140625,0.001495361328125,-0.000823974609375
-0.0010223388671875,0.0018463134765625,-0.0047149658203125,0.00899505615234375,-0.0162506103515625,0.03845977783203125,-0.76409912109375,-0.0719146728515625,0.03462982177734375,-0.0247344970703125,0.01857757568359375,-0.0145263671875,0.01171112060546875,-0.00970458984375,0.00685882568359375,-0.0059661865234375,0.00389862060546875,-0.00310516357421875,0.00176239013671875,-0.00018310546875
0.00016021728515625,0.001678466796875,-0.0046844482421875,0.00777435302734375,-0.01592254638671875,0.0388031005859375,-0.7649002075195312,-0.07164764404296875,0.0345458984375,-0.02469635009765625,0.01798248291015625,-0.0140228271484375,0.011932373046875,-0.009429931640625,0.00751495361328125,-0.007232666015625,0.0047149658203125,-0.00257110595703125,0.0010528564453125,-2.288818359375e-05
-0.00040435791015625,0.00257110595703125,-0.00397491455078125,0.0084228515625,-0.0154266357421875,0.03787994384765625,-0.7650222778320312,-0.07169342041015625,0.03497314453125,-0.02439117431640625,0.01808929443359375,-0.0143890380859375,0.01180267333984375,-0.00955963134765625,0.00647735595703125,-0.005523681640625,0.0046234130859375,-0.00324249267578125,0.00199127197265625,-0.0004730224609375
-0.00030517578125,0.00154876708984375,-0.004486083984375,0.00827789306640625,-0.016082763671875,0.0391082763671875,-0.7649154663085938,-0.071807861328125,0.03481292724609375,-0.02455902099609375,0.01834869384765625,-0.0144805908203125,0.0120391845703125,-0.01009368896484375,0.00782012939453125,-0.00635528564453125,0.002685546875,-0.002471923828125,0.00127410888671875,-8.392333984375e-05
-0.000732421875,0.002105712890625,-0.0045928955078125,0.00766754150390625,-0.01587677001953125,0.038177490234375,-0.7650985717773438,-0.0714569091796875,0.0355682373046875,-0.02460479736328125,0.0185089111328125,-0.014801025390625,0.01149749755859375,-0.0086669921875,0.0070343017578125,-0.00603485107421875,0.00482177734375,-0.00275421142578125,0.00104522705078125,0.000396728515625
5.340576171875e-05,0.00180816650390625,-0.00443267822265625,0.00922393798828125,-0.0157623291015625,0.0384521484375,-0.7640762329101562,-0.0716400146484375,0.03459930419921875,-0.02506256103515625,0.01795196533203125,-0.0145263671875,0.01145172119140625,-0.01003265380859375,0.00705718994140625,-0.00572967529296875,0.00406646728515625,-0.0033416748046875,0.00058746337890625,-0.00037384033203125
-0.00116729736328125,0.00222015380859375,-0.0042266845703125,0.00762939453125,-0.015625,0.0387115478515625,-0.7645339965820312,-0.07196807861328125,0.034820556640625,-0.02420806884765625,0.01908111572265625,-0.01470184326171875,0.011199951171875,-0.00855255126953125,0.00722503662109375,-0.0060577392578125,0.00426483154296875,-0.0030975341796875,0.0012054443359375,-0.00018310546875
-8.392333984375e-05,0.001373291015625,-0.0041961669921875,0.008880615234375,-0.01680755615234375,0.03816986083984375,-0.7645797729492188,-0.072113037109375,0.03493499755859375,-0.02428436279296875,0.0182342529296875,-0.01435089111328125,0.01192474365234375,-0.01010894775390625,0.0073089599609375,-0.00540924072265625,0.0038299560546875,-0.002593994140625,0.00177764892578125,-0.000396728515625
-0.00080108642578125,0.0018157958984375,-0.00405120849609375,0.00768280029296875,-0.01607513427734375,0.03855133056640625,-0.7647933959960938,-0.0717620849609375,0.0350341796875,-0.02425384521484375,0.01824188232421875,-0.01415252685546875,0.01132965087890625,-0.00875091552734375,0.00762939453125,-0.00637054443359375,0.00494384765625,-0.00283050537109375,0.002227783203125,-0.00045013427734375
-0.0003814697265625,0.00260162353515625,-0.004486083984375,0.00780487060546875,-0.01680755615234375,0.0389556884765625,-0.7638626098632812,-0.07219696044921875,0.0341796875,-0.02465057373046875,0.018463134765625,-0.01441192626953125,0.012237548828125,-0.0094757080078125,0.00756072998046875,-0.00616455078125,0.00331878662109375,-0.00286865234375,0.000732421875,-0.0005950927734375
-0.0009765625,0.00238037109375,-0.00506591796875,0.00789642333984375,-0.0161590576171875,0.0384368896484375,-0.764495849609375,-0.07183837890625,0.0351409912109375,-0.0247039794921875,0.0180816650390625,-0.014892578125,0.0114288330078125,-0.008544921875,0.00701141357421875,-0.00612640380859375,0.00431060791015625,-0.00331878662109375,0.00173187255859375,-0.00052642822265625
-0.00112152099609375,0.0019989013671875,-0.0038604736328125,0.00861358642578125,-0.01572418212890625,0.039337158203125,-0.764984130859375,-0.07318878173828125,0.034820556640625,-0.0244293212890625,0.01813507080078125,-0.014434814453125,0.01169586181640625,-0.00930023193359375,0.007537841796875,-0.0059661865234375,0.0036773681640625,-0.00276947021484375,0.001678466796875,-0.00031280517578125
-0.000640869140625,0.00237274169921875,-0.00455474853515625,0.0077667236328125,-0.01583099365234375,0.0384521484375,-0.7638702392578125,-0.07155609130859375,0.03458404541015625,-0.02445220947265625,0.0181427001953125,-0.0140228271484375,0.01201629638671875,-0.00876617431640625,0.00667572021484375,-0.00659942626953125,0.00487518310546875,-0.0030517578125,0.0013885498046875,-0.00012969970703125
5.340576171875e-05,0.00194549560546875,-0.004425048828125,0.00762176513671875,-0.0162811279296875,0.03885650634765625,-0.7642974853515625,-0.07173919677734375,0.03505706787109375,-0.02454376220703125,0.01776885986328125,-0.0146942138671875,0.01134490966796875,-0.00888824462890625,0.007568359375,-0.0057830810546875,0.00408935546875,-0.00241851806640625,0.00231170654296875,-0.00048065185546875
-0.0005340576171875,0.0024566650390625,-0.00429534912109375,0.00836944580078125,-0.01560211181640625,0.03824615478515625,-0.7650604248046875,-0.07196807861328125,0.03481292724609375,-0.02447509765625,0.0189666748046875,-0.01409912109375,0.0114593505859375,-0.0086212158203125,0.00719451904296875,-0.006072998046875,0.004364013671875,-0.00324249267578125,0.00139617919921875,-6.866455078125e-05
-0.000762939453125,0.00180816650390625,-0.004302978515625,0.00835418701171875,-0.015869140625,0.039520263671875,-0.7645111083984375,-0.07231903076171875,0.03469085693359375,-0.02413177490234375,0.0186920166015625,-0.01471710205078125,0.01183319091796875,-0.00940704345703125,0.00691986083984375,-0.00643157958984375,0.00313568115234375,-0.002899169921875,0.00146484375,-0.00029754638671875
-0.001312255859375,0.00223541259765625,-0.00443267822265625,0.008758544921875,-0.01609039306640625,0.0383453369140625,-0.7645263671875,-0.072113037109375,0.0349273681640625,-0.02436065673828125,0.0183868408203125,-0.01476287841796875,0.01143646240234375,-0.00908660888671875,0.00605010986328125,-0.00629425048828125,0.00464630126953125,-0.00336456298828125,0.00136566162109375,-0.00037384033203125
-0.000579833984375,0.0020599365234375,-0.00495147705078125,0.00836944580078125,-0.016571044921875,0.0384063720703125,-0.7640304565429688,-0.07175445556640625,0.03460693359375,-0.0242462158203125,0.0183563232421875,-0.01432037353515625,0.01151275634765625,-0.0099334716796875,0.0077362060546875,-0.0059051513671875,0.003326416015625,-0.00319671630859375,0.001220703125,7.62939453125e-06
-0.00061798095703125,0.00307464599609375,-0.0042266845703125,0.0083770751953125,-0.01667022705078125,0.0393524169921875,-0.7645492553710938,-0.07241058349609375,0.0350799560546875,-0.02526092529296875,0.01844024658203125,-0.0138092041015625,0.0111236572265625,-0.0099639892578125,0.00762939453125,-0.00591278076171875,0.00334930419921875,-0.00273895263671875,0.00147247314453125,-0.00070953369140625
-0.00016021728515625,0.0015716552734375,-0.00455474853515625,0.00846099853515625,-0.01625823974609375,0.03851318359375,-0.7644729614257812,-0.07172393798828125,0.03424072265625,-0.02362823486328125,0.01825714111328125,-0.01515960693359375,0.01219940185546875,-0.0092315673828125,0.00693511962890625,-0.00609588623046875,0.0047149658203125,-0.0030975341796875,0.00124359130859375,8.392333984375e-05
-0.00112152099609375,0.00170135498046875,-0.0041961669921875,0.0082855224609375,-0.01572418212890625,0.0398406982421875,-0.7641754150390625,-0.07172393798828125,0.03470611572265625,-0.0245208740234375,0.01876068115234375,-0.01471710205078125,0.01053619384765625,-0.0091552734375,0.00777435302734375,-0.00595855712890625,0.00337982177734375,-0.0034332275390625,0.002349853515625,-0.0009307861328125
-0.00037384033203125,0.00238037109375,-0.0044403076171875,0.00873565673828125,-0.01610565185546875,0.0376434326171875,-0.7652969360351562,-0.07106781005859375,0.03525543212890625,-0.02353668212890625,0.01848602294921875,-0.01474761962890625,0.01227569580078125,-0.0095367431640625,0.0064849853515625,-0.00588226318359375,0.00472259521484375,-0.003021240234375,0.00150299072265625,-0.0005340576171875
-0.0009307861328125,0.00174713134765625,-0.004058837890625,0.0085296630859375,-0.01656341552734375,0.03931427001953125,-0.764801025390625,-0.072418212890625,0.03499603271484375,-0.02496337890625,0.018035888671875,-0.01461029052734375,0.011566162109375,-0.00926971435546875,0.0066986083984375,-0.00583648681640625,0.0037078857421875,-0.003326416015625,0.0023040771484375,-0.00048828125
-0.0001220703125,0.0025787353515625,-0.00481414794921875,0.0078887939453125,-0.01689910888671875,0.03839874267578125,-0.7639846801757812,-0.07161712646484375,0.03432464599609375,-0.0243072509765625,0.01834869384765625,-0.014434814453125,0.011627197265625,-0.00977325439453125,0.007568359375,-0.006134033203125,0.00461578369140625,-0.00238800048828125,0.0008697509765625,0.00023651123046875
-0.001953125,0.0011749267578125,-0.0045623779296875,0.00832366943359375,-0.01629638671875,0.03812408447265625,-0.7643890380859375,-0.07210540771484375,0.0347747802734375,-0.02455902099609375,0.018341064453125,-0.0145263671875,0.0119171142578125,-0.007904052734375,0.00612640380859375,-0.006500244140625,0.00469207763671875,-0.0028839111328125,0.00215911865234375,-0.0005340576171875
-0.0002288818359375,0.0025482177734375,-0.0041961669921875,0.0084991455078125,-0.0161285400390625,0.0386962890625,-0.7645416259765625,-0.07173919677734375,0.034393310546875,-0.02486419677734375,0.01856231689453125,-0.01371002197265625,0.01220703125,-0.00978851318359375,0.007415771484375,-0.00540924072265625,0.00439453125,-0.00287628173828125,0.00078582763671875,-0.00069427490234375
-0.000762939453125,0.0026092529296875,-0.00370025634765625,0.00823211669921875,-0.0159149169921875,0.03924560546875,-0.7648086547851562,-0.071929931640625,0.03549957275390625,-0.02384185791015625,0.0187530517578125,-0.0149688720703125,0.01165771484375,-0.0093994140625,0.00646209716796875,-0.00630950927734375,0.00345611572265625,-0.00255584716796875,0.0022735595703125,-0.00012969970703125
-0.00046539306640625,0.002105712890625,-0.004669189453125,0.00881195068359375,-0.0159912109375,0.03818511962890625,-0.7641143798828125,-0.07131195068359375,0.0344085693359375,-0.024688720703125,0.01851654052734375,-0.0144805908203125,0.0118408203125,-0.00887298583984375,0.00738525390625,-0.00597381591796875,0.0041656494140625,-0.00359344482421875,0.00086212158203125,-0.00019073486328125
-0.0001983642578125,0.00215911865234375,-0.004638671875,0.00829315185546875,-0.01615142822265625,0.0388031005859375,-0.7647552490234375,-0.07265472412109375,0.0359954833984375,-0.02410888671875,0.0175628662109375,-0.01415252685546875,0.0112457275390625,-0.009185791015625,0.00714111328125,-0.00620269775390625,0.0041656494140625,-0.00243377685546875,0.0020751953125,-0.0012359619140625
-0.00019073486328125,0.00258636474609375,-0.0037994384765625,0.00768280029296875,-0.01647186279296875,0.03942108154296875,-0.7652511596679688,-0.07244873046875,0.03490447998046875,-0.0240325927734375,0.0184783935546875,-0.0145111083984375,0.01155853271484375,-0.00946044921875,0.0074920654296875,-0.006072998046875,0.00394439697265625,-0.00347137451171875,0.00170135498046875,-0.00057220458984375
-0.000640869140625,0.00247955322265625,-0.0049591064453125,0.0087432861328125,-0.01519775390625,0.0399627685546875,-0.7635574340820312,-0.07195281982421875,0.03528594970703125,-0.02445220947265625,0.01828765869140625,-0.01457977294921875,0.01123809814453125,-0.008819580078125,0.00679779052734375,-0.00649261474609375,0.0044097900390625,-0.00299835205078125,0.0016632080078125,-0.0004425048828125
-9.1552734375e-05,0.00223541259765625,-0.0049591064453125,0.00885009765625,-0.0165557861328125,0.0388946533203125,-0.7645416259765625,-0.07180023193359375,0.03533935546875,-0.02362823486328125,0.01888275146484375,-0.01436614990234375,0.0121002197265625,-0.00923919677734375,0.00742340087890625,-0.00627899169921875,0.00385284423828125,-0.003387451171875,0.00151824951171875,0.00020599365234375
-0.00045013427734375,0.00299072265625,-0.004638671875,0.008148193359375,-0.01621246337890625,0.0384063720703125,-0.7655715942382812,-0.07245635986328125,0.03449249267578125,-0.02533721923828125,0.018280029296875,-0.014495849609375,0.0114288330078125,-0.00934600830078125,0.00652313232421875,-0.00621795654296875,0.0044097900390625,-0.002777099609375,0.00177001953125,-0.00057220458984375
-0.0008087158203125,0.00188446044921875,-0.00439453125,0.00835418701171875,-0.01624298095703125,0.0391082763671875,-0.76470947265625,-0.07088470458984375,0.03542327880859375,-0.024078369140625,0.0187530517578125,-0.01546478271484375,0.0112762451171875,-0.0092926025390625,0.00778961181640625,-0.0059051513671875,0.00424957275390625,-0.002532958984375,0.00131988525390625,0.000244140625
0.00022125244140625,0.00270843505859375,-0.004730224609375,0.00908660888671875,-0.01729583740234375,0.0384674072265625,-0.7636947631835938,-0.0732574462890625,0.03379058837890625,-0.02501678466796875,0.01850128173828125,-0.013763427734375,0.012237548828125,-0.008392333984375,0.0068359375,-0.005859375,0.004974365234375,-0.00255584716796875,0.0012664794921875,-0.00074005126953125
-0.00128936767578125,0.00251007080078125,-0.00469207763671875,0.007965087890625,-0.0155487060546875,0.03856658935546875,-0.7649002075195312,-0.07183074951171875,0.03505706787109375,-0.024261474609375,0.0175933837890625,-0.01485443115234375,0.0111846923828125,-0.009124755859375,0.00731658935546875,-0.00644683837890625,0.00424957275390625,-0.002593994140625,0.00228118896484375,-4.57763671875e-05
-0.00023651123046875,0.00270843505859375,-0.00440216064453125,0.00788116455078125,-0.0182647705078125,0.03784942626953125,-0.763519287109375,-0.07146453857421875,0.03359222412109375,-0.02564239501953125,0.01854705810546875,-0.01338958740234375,0.01270294189453125,-0.00969696044921875,0.006591796875,-0.005126953125,0.00505828857421875,-0.00296783447265625,-0.00014495849609375,-0.00122833251953125
-0.00110626220703125,0.00211334228515625,-0.00484466552734375,0.0080718994140625,-0.016265869140625,0.0389862060546875,-0.76458740234375,-0.07187652587890625,0.03502655029296875,-0.0235137939453125,0.01912689208984375,-0.01525115966796875,0.0113677978515625,-0.00823974609375,0.00736236572265625,-0.0067901611328125,0.0037384033203125,-0.0020904541015625,0.002197265625,-0.00019073486328125
-0.0004730224609375,0.00247955322265625,-0.00444793701171875,0.0088348388671875,-0.01629638671875,0.03844451904296875,-0.7639083862304688,-0.07172393798828125,0.03461456298828125,-0.02483367919921875,0.0188751220703125,-0.01367950439453125,0.010986328125,-0.008575439453125,0.0076141357421875,-0.00603485107421875,0.00394439697265625,-0.00308990478515625,0.00138092041015625,-0.00122833251953125
-0.00081634521484375,0.001708984375,-0.0056915283203125,0.00875091552734375,-0.01596832275390625,0.03830718994140625,-0.7638320922851562,-0.07234954833984375,0.0351104736328125,-0.02392578125,0.0177459716796875,-0.01355743408203125,0.0118408203125,-0.0089874267578125,0.00730133056640625,-0.00598907470703125,0.0043182373046875,-0.00270843505859375,0.00218963623046875,-0.00025177001953125
-3.0517578125e-05,0.002288818359375,-0.00450897216796875,0.00856781005859375,-0.01625823974609375,0.0390625,-0.764678955078125,-0.0721588134765625,0.035186767578125,-0.023956298828125,0.01848602294921875,-0.014556884765625,0.01202392578125,-0.009765625,0.00627899169921875,-0.0057830810546875,0.00379180908203125,-0.00261688232421875,0.00116729736328125,-0.0003509521484375
-0.001007080078125,0.00238800048828125,-0.0043182373046875,0.00841522216796875,-0.016387939453125,0.03789520263671875,-0.7643356323242188,-0.07210540771484375,0.034637451171875,-0.0241241455078125,0.017852783203125,-0.014617919921875,0.01088714599609375,-0.009185791015625,0.00722503662109375,-0.00591278076171875,0.00505828857421875,-0.00213623046875,0.00165557861328125,-0.00020599365234375
-0.0001068115234375,0.0016632080078125,-0.0052337646484375,0.0083770751953125,-0.0166473388671875,0.03910064697265625,-0.7644577026367188,-0.071685791015625,0.03485870361328125,-0.02455902099609375,0.01844024658203125,-0.01430511474609375,0.01215362548828125,-0.00997161865234375,0.0069122314453125,-0.00616455078125,0.00379180908203125,-0.00213623046875,0.00051116943359375,0.00018310546875
-0.00087738037109375,0.003265380859375,-0.00415802001953125,0.00795745849609375,-0.0154876708984375,0.03839111328125,-0.7653961181640625,-0.0725555419921875,0.03495025634765625,-0.023895263671875,0.01805877685546875,-0.01456451416015625,0.01215362548828125,-0.00809478759765625,0.0072784423828125,-0.0055999755859375,0.00435638427734375,-0.00299835205078125,0.0011138916015625,-0.00083160400390625
-0.000457763671875,0.0021209716796875,-0.00426483154296875,0.00785064697265625,-0.0167694091796875,0.03878021240234375,-0.7643890380859375,-0.0722808837890625,0.03533172607421875,-0.02370452880859375,0.0176849365234375,-0.014312744140625,0.0110931396484375,-0.0101318359375,0.00634002685546875,-0.00620269775390625,0.0037384033203125,-0.00287628173828125,0.00235748291015625,-0.0004730224609375
-0.000213623046875,0.00179290771484375,-0.00482177734375,0.0087127685546875,-0.01601409912109375,0.03856658935546875,-0.7652206420898438,-0.0720367431640625,0.0350799560546875,-0.02423858642578125,0.0192718505859375,-0.013671875,0.01210784912109375,-0.00853729248046875,0.0072021484375,-0.00508880615234375,0.00390625,-0.0031585693359375,0.00185394287109375,-0.00048065185546875
-0.00029754638671875,0.00194549560546875,-0.0046539306640625,0.00820159912109375,-0.01611328125,0.03874969482421875,-0.7641525268554688,-0.071746826171875,0.035064697265625,-0.02402496337890625,0.01739501953125,-0.01432037353515625,0.0110931396484375,-0.0093231201171875,0.0069580078125,-0.00717926025390625,0.00417327880859375,-0.00255584716796875,0.00153350830078125,-0.0003814697265625
-0.0009765625,0.0016632080078125,-0.0045166015625,0.00821685791015625,-0.0161895751953125,0.038543701171875,-0.7652664184570312,-0.072235107421875,0.03487396240234375,-0.02330780029296875,0.0192413330078125,-0.0146636962890625,0.0118408203125,-0.0087890625,0.0066986083984375,-0.00531005859375,0.00444793701171875,-0.002716064453125,0.00183868408203125,6.103515625e-05
-0.00086212158203125,0.00243377685546875,-0.00414276123046875,0.0079193115234375,-0.01586151123046875,0.03875732421875,-0.7651443481445312,-0.0716705322265625,0.034881591796875,-0.024688720703125,0.01810455322265625,-0.014068603515625,0.01119232177734375,-0.00934600830078125,0.0072174072265625,-0.006195068359375,0.003936767578125,-0.0024871826171875,0.00144195556640625,-0.0007781982421875
-0.000518798828125,0.00165557861328125,-0.00482177734375,0.0083160400390625,-0.01633453369140625,0.0389862060546875,-0.7645034790039062,-0.0718536376953125,0.0344085693359375,-0.02446746826171875,0.01854705810546875,-0.0142669677734375,0.01189422607421875,-0.00824737548828125,0.00685882568359375,-0.00640869140625,0.00421142578125,-0.003570556640625,0.00140380859375,-2.288818359375e-05
-0.0002899169921875,0.0024261474609375,-0.00445556640625,0.00856781005859375,-0.01621246337890625,0.03823089599609375,-0.7649002075195312,-0.07152557373046875,0.034698486328125,-0.02399444580078125,0.01833343505859375,-0.01398468017578125,0.0110321044921875,-0.0102081298828125,0.00720977783203125,-0.00634765625,0.00433349609375,-0.0020599365234375,0.00165557861328125,-0.0009765625
-0.00064849853515625,0.00243377685546875,-0.00466156005859375,0.00787353515625,-0.01676177978515625,0.03849029541015625,-0.7652587890625,-0.07216644287109375,0.03450775146484375,-0.02451324462890625,0.01898956298828125,-0.01483917236328125,0.01140594482421875,-0.008575439453125,0.00693511962890625,-0.00615692138671875,0.0033416748046875,-0.00333404541015625,0.00232696533203125,-0.00018310546875
-0.00069427490234375,0.00218963623046875,-0.00379180908203125,0.00806427001953125,-0.01589202880859375,0.03948974609375,-0.7649993896484375,-0.07183074951171875,0.034576416015625,-0.02398681640625,0.01853179931640625,-0.01441192626953125,0.01190185546875,-0.0097503662109375,0.00699615478515625,-0.0055999755859375,0.00453948974609375,-0.0029296875,0.00115203857421875,-0.00064849853515625
-0.00040435791015625,0.00223541259765625,-0.00455474853515625,0.0089111328125,-0.0167083740234375,0.03835296630859375,-0.76531982421875,-0.07227325439453125,0.03528594970703125,-0.024627685546875,0.0179443359375,-0.01485443115234375,0.01175689697265625,-0.0091400146484375,0.00684356689453125,-0.0055389404296875,0.0044403076171875,-0.0024566650390625,0.0023040771484375,6.866455078125e-05
-0.00052642822265625,0.00211334228515625,-0.0043487548828125,0.0082550048828125,-0.01631927490234375,0.039031982421875,-0.7651519775390625,-0.07198333740234375,0.03466796875,-0.02423858642578125,0.0183258056640625,-0.01532745361328125,0.0110626220703125,-0.00917816162109375,0.00707244873046875,-0.0059356689453125,0.00455474853515625,-0.00290679931640625,0.001068115234375,-0.00040435791015625
-0.000579833984375,0.0018310546875,-0.0045623779296875,0.0092010498046875,-0.01628875732421875,0.03893280029296875,-0.7647323608398438,-0.0717926025390625,0.03505706787109375,-0.02472686767578125,0.0188751220703125,-0.01409912109375,0.01163482666015625,-0.00848388671875,0.00653839111328125,-0.00644683837890625,0.00450897216796875,-0.002227783203125,0.0016326904296875,-0.00103759765625
-0.00052642822265625,0.00186920166015625,-0.00395965576171875,0.008270263671875,-0.01644134521484375,0.038848876953125,-0.7646255493164062,-0.0713958740234375,0.0350341796875,-0.0238189697265625,0.01865386962890625,-0.01390838623046875,0.0116424560546875,-0.0094146728515625,0.0074005126953125,-0.00627899169921875,0.003662109375,-0.00333404541015625,0.00131988525390625,-0.00012969970703125
-0.00070953369140625,0.00274658203125,-0.00469207763671875,0.00870513916015625,-0.01595306396484375,0.0391082763671875,-0.7641067504882812,-0.0726470947265625,0.03424835205078125,-0.0242462158203125,0.01910400390625,-0.014739990234375,0.0112152099609375,-0.00876617431640625,0.0071258544921875,-0.00507354736328125,0.00353240966796875,-0.0027313232421875,0.0019378662109375,-0.00095367431640625
-0.00049591064453125,0.00262451171875,-0.0041656494140625,0.00807952880859375,-0.01613616943359375,0.03878021240234375,-0.7646484375,-0.07181549072265625,0.03493499755859375,-0.02426910400390625,0.018341064453125,-0.014678955078125,0.01190948486328125,-0.00875091552734375,0.00616455078125,-0.00646209716796875,0.0038299560546875,-0.00262451171875,0.0018768310546875,-4.57763671875e-05
-0.00102996826171875,0.00193023681640625,-0.004364013671875,0.0080108642578125,-0.01628875732421875,0.0386505126953125,-0.7643585205078125,-0.0714111328125,0.03528594970703125,-0.02431488037109375,0.01824188232421875,-0.01430511474609375,0.01104736328125,-0.0093841552734375,0.00685882568359375,-0.0062103271484375,0.0042877197265625,-0.00287628173828125,0.00122833251953125,-0.00070953369140625
-0.00054931640625,0.00243377685546875,-0.0047607421875,0.008056640625,-0.01592254638671875,0.03838348388671875,-0.764617919921875,-0.07159423828125,0.0346527099609375,-0.02422332763671875,0.01847076416015625,-0.014556884765625,0.01142120361328125,-0.008819580078125,0.0074920654296875,-0.006195068359375,0.0033111572265625,-0.0030670166015625,0.00176239013671875,-0.0007476806640625
-0.00037384033203125,0.0019378662109375,-0.00414276123046875,0.00832366943359375,-0.0157318115234375,0.039306640625,-0.7654953002929688,-0.07244873046875,0.0349884033203125,-0.02437591552734375,0.01854705810546875,-0.01392364501953125,0.0113067626953125,-0.0091552734375,0.00756072998046875,-0.0064544677734375,0.00467681884765625,-0.00266265869140625,0.00119781494140625,-0.00016021728515625
0.000244140625,0.00203704833984375,-0.004791259765625,0.00820159912109375,-0.0162506103515625,0.03853607177734375,-0.7649688720703125,-0.0721588134765625,0.03482818603515625,-0.02417755126953125,0.0183258056640625,-0.0152130126953125,0.01190948486328125,-0.00855255126953125,0.00730133056640625,-0.00537872314453125,0.00443267822265625,-0.00249481201171875,0.0017852783203125,3.814697265625e-05
-0.00049591064453125,0.0027313232421875,-0.00363922119140625,0.00859832763671875,-0.0167694091796875,0.039031982421875,-0.764007568359375,-0.07244873046875,0.0345916748046875,-0.02495574951171875,0.01856231689453125,-0.013824462890625,0.011383056640625,-0.00986480712890625,0.00650787353515625,-0.00519561767578125,0.0040740966796875,-0.0034637451171875,0.0011749267578125,-0.0001983642578125
-0.00112152099609375,0.00144195556640625,-0.00478363037109375,0.008453369140625,-0.01607513427734375,0.0382843017578125,-0.764312744140625,-0.072509765625,0.03513336181640625,-0.02487945556640625,0.0171356201171875,-0.01422119140625,0.01153564453125,-0.00832366943359375,0.0073089599609375,-0.006378173828125,0.00414276123046875,-0.00185394287109375,0.00223541259765625,-0.0009765625
-0.001129150390625,0.00251007080078125,-0.00392913818359375,0.007904052734375,-0.01610565185546875,0.0387115478515625,-0.7649459838867188,-0.0722198486328125,0.034454345703125,-0.02435302734375,0.01850128173828125,-0.01488494873046875,0.01168060302734375,-0.00946807861328125,0.0069580078125,-0.005828857421875,0.00379180908203125,-0.0029449462890625,0.00093841552734375,2.288818359375e-05
-0.0005950927734375,0.0013580322265625,-0.0048065185546875,0.00856781005859375,-0.01690673828125,0.03821563720703125,-0.763427734375,-0.07155609130859375,0.03533935546875,-0.02449798583984375,0.01741790771484375,-0.01434326171875,0.01201629638671875,-0.0084075927734375,0.007476806640625,-0.00606536865234375,0.0042724609375,-0.00217437744140625,0.0016937255859375,-0.00018310546875
-0.00093841552734375,0.00298309326171875,-0.00360870361328125,0.007965087890625,-0.0152587890625,0.03887939453125,-0.7651138305664062,-0.07198333740234375,0.03517913818359375,-0.02433013916015625,0.0182952880859375,-0.013916015625,0.01126861572265625,-0.00991058349609375,0.0064697265625,-0.00665283203125,0.00403594970703125,-0.00244903564453125,0.00099945068359375,-0.00049591064453125
-0.0010223388671875,0.0012664794921875,-0.0050048828125,0.00872802734375,-0.0164794921875,0.03852081298828125,-0.7644424438476562,-0.071929931640625,0.03598785400390625,-0.0246124267578125,0.018402099609375,-0.01450347900390625,0.01212310791015625,-0.00806427001953125,0.0055999755859375,-0.0053558349609375,0.00406646728515625,-0.00347900390625,0.002593994140625,-0.0005035400390625
-0.0003509521484375,0.0026702880859375,-0.00455474853515625,0.007232666015625,-0.0161285400390625,0.03916168212890625,-0.7653121948242188,-0.072357177734375,0.03438568115234375,-0.0240936279296875,0.0188140869140625,-0.01483917236328125,0.0114288330078125,-0.00925445556640625,0.00785064697265625,-0.0056915283203125,0.00470733642578125,-0.00228118896484375,0.0008697509765625,0.00052642822265625
-0.00093841552734375,0.00182342529296875,-0.00406646728515625,0.00986480712890625,-0.01578521728515625,0.03850555419921875,-0.7641983032226562,-0.07285308837890625,0.035308837890625,-0.023956298828125,0.01818084716796875,-0.01418304443359375,0.01197052001953125,-0.00859832763671875,0.00661468505859375,-0.00598907470703125,0.00389862060546875,-0.0021820068359375,0.00197601318359375,-0.00083160400390625
-6.866455078125e-05,0.0026702880859375,-0.00452423095703125,0.0069580078125,-0.016845703125,0.0382843017578125,-0.764892578125,-0.07234954833984375,0.0343475341796875,-0.02503204345703125,0.01757049560546875,-0.014312744140625,0.01143646240234375,-0.009979248046875,0.00754547119140625,-0.0054931640625,0.00384521484375,-0.00334930419921875,0.0011444091796875,0.00127410888671875
-0.000885009765625,0.00197601318359375,-0.00388336181640625,0.008331298828125,-0.01587677001953125,0.03923797607421875,-0.7650833129882812,-0.0723419189453125,0.0355224609375,-0.0242767333984375,0.0188140869140625,-0.0142822265625,0.01209259033203125,-0.00864410400390625,0.0062103271484375,-0.005950927734375,0.003875732421875,-0.00266265869140625,0.0019378662109375,-0.0003204345703125
-0.00014495849609375,0.00206756591796875,-0.00469970703125,0.00858306884765625,-0.015777587890625,0.03841400146484375,-0.764801025390625,-0.07210540771484375,0.0350189208984375,-0.02469635009765625,0.018218994140625,-0.0142822265625,0.0112762451171875,-0.00994873046875,0.0068511962890625,-0.0050048828125,0.00435638427734375,-0.0023651123046875,0.00177001953125,-0.00061798095703125
-0.00144195556640625,0.00209808349609375,-0.00429534912109375,0.00763702392578125,-0.01617431640625,0.0382843017578125,-0.7652587890625,-0.072021484375,0.03546142578125,-0.024169921875,0.0186920166015625,-0.01407623291015625,0.011932373046875,-0.00872039794921875,0.0063018798828125,-0.00647735595703125,0.00466156005859375,-0.002716064453125,0.00154876708984375,-4.57763671875e-05
-0.00031280517578125,0.0013580322265625,-0.00447845458984375,0.00864410400390625,-0.0157012939453125,0.03897857666015625,-0.764678955078125,-0.0725860595703125,0.03446197509765625,-0.0246429443359375,0.01859283447265625,-0.01392364501953125,0.0114593505859375,-0.00939178466796875,0.00717926025390625,-0.0061187744140625,0.00328826904296875,-0.002960205078125,0.00170135498046875,-3.0517578125e-05
-0.00058746337890625,0.00189208984375,-0.00423431396484375,0.0082855224609375,-0.0161285400390625,0.0380706787109375,-0.764678955078125,-0.07292938232421875,0.0351409912109375,-0.02381134033203125,0.0176849365234375,-0.01435089111328125,0.011566162109375,-0.0084381103515625,0.00693511962890625,-0.00659942626953125,0.0045928955078125,-0.003143310546875,0.00118255615234375,-0.00018310546875
-0.0005645751953125,0.0016326904296875,-0.00461578369140625,0.00803375244140625,-0.01688385009765625,0.03958892822265625,-0.7634506225585938,-0.07171630859375,0.03563690185546875,-0.024444580078125,0.01844024658203125,-0.01447296142578125,0.01117706298828125,-0.00873565673828125,0.0072174072265625,-0.00620269775390625,0.003997802734375,-0.0028533935546875,0.00145721435546875,-0.00042724609375
0.00042724609375,0.0022430419921875,-0.004364013671875,0.0084686279296875,-0.01641845703125,0.03839111328125,-0.7654037475585938,-0.07213592529296875,0.03504180908203125,-0.02503204345703125,0.01863861083984375,-0.01505279541015625,0.0113067626953125,-0.0090484619140625,0.0061492919921875,-0.00506591796875,0.0045623779296875,-0.002960205078125,0.00133514404296875,-0.0005950927734375
-0.0008087158203125,0.00154876708984375,-0.004058837890625,0.00786590576171875,-0.0166473388671875,0.038848876953125,-0.7642059326171875,-0.072540283203125,0.0339508056640625,-0.024139404296875,0.01840972900390625,-0.01446533203125,0.0117645263671875,-0.00867462158203125,0.00811004638671875,-0.00576019287109375,0.003570556640625,-0.00266265869140625,0.00135040283203125,-3.814697265625e-05
-4.57763671875e-05,0.00211334228515625,-0.0042266845703125,0.00806427001953125,-0.01630401611328125,0.038177490234375,-0.7652359008789062,-0.072235107421875,0.03525543212890625,-0.0247039794921875,0.017547607421875,-0.01416015625,0.01136016845703125,-0.0095672607421875,0.00695037841796875,-0.00604248046875,0.00377655029296875,-0.003265380859375,0.00122833251953125,-0.00014495849609375
-0.0007171630859375,0.00263214111328125,-0.00432586669921875,0.00839996337890625,-0.0157928466796875,0.03739166259765625,-0.7648773193359375,-0.07172393798828125,0.03504180908203125,-0.02458953857421875,0.017852783203125,-0.01434326171875,0.0108489990234375,-0.0090789794921875,0.0073394775390625,-0.0059661865234375,0.00397491455078125,-0.00351715087890625,0.001373291015625,-0.00051116943359375
-0.00069427490234375,0.001739501953125,-0.004547119140625,0.0083465576171875,-0.01573944091796875,0.03969573974609375,-0.76483154296875,-0.07299041748046875,0.0351409912109375,-0.02433013916015625,0.0182037353515625,-0.01441192626953125,0.01078033447265625,-0.0105133056640625,0.00678253173828125,-0.006103515625,0.003631591796875,-0.00264739990234375,0.0008392333984375,7.62939453125e-06
-0.00086212158203125,0.00213623046875,-0.0048828125,0.008453369140625,-0.016754150390625,0.03798675537109375,-0.7639694213867188,-0.0721588134765625,0.0351409912109375,-0.02457427978515625,0.0184478759765625,-0.01476287841796875,0.011016845703125,-0.00860595703125,0.007415771484375,-0.00516510009765625,0.00395965576171875,-0.002349853515625,0.001739501953125,-0.0009765625
-0.00054168701171875,0.0015106201171875,-0.004486083984375,0.008758544921875,-0.0154266357421875,0.03893280029296875,-0.7646560668945312,-0.07233428955078125,0.03531646728515625,-0.02405548095703125,0.0182647705078125,-0.01393890380859375,0.011260986328125,-0.0098876953125,0.00676727294921875,-0.00647735595703125,0.00350189208984375,-0.00304412841796875,0.00130462646484375,0.0006256103515625
-0.000579833984375,0.0017852783203125,-0.00463104248046875,0.00835418701171875,-0.0166015625,0.0380401611328125,-0.7650985717773438,-0.072418212890625,0.03464508056640625,-0.02463531494140625,0.01810455322265625,-0.01575469970703125,0.0110321044921875,-0.00931549072265625,0.0070648193359375,-0.0055389404296875,0.00365447998046875,-0.00266265869140625,0.00078582763671875,6.103515625e-05
-0.0009307861328125,0.00254058837890625,-0.00460052490234375,0.00782012939453125,-0.0156707763671875,0.0383758544921875,-0.765045166015625,-0.07244873046875,0.03491973876953125,-0.0240631103515625,0.0179443359375,-0.01470184326171875,0.0119476318359375,-0.008880615234375,0.00742340087890625,-0.0055084228515625,0.003509521484375,-0.003082275390625,0.00157928466796875,-0.00032806396484375
-0.00072479248046875,0.0022735595703125,-0.0044708251953125,0.008209228515625,-0.01604461669921875,0.03900146484375,-0.7643890380859375,-0.07167816162109375,0.0355682373046875,-0.0240478515625,0.0185546875,-0.01447296142578125,0.010772705078125,-0.00951385498046875,0.0071868896484375,-0.0061187744140625,0.0043487548828125,-0.00260162353515625,0.00180816650390625,-0.0001678466796875
0.0001983642578125,0.00273895263671875,-0.00473785400390625,0.00833892822265625,-0.0160980224609375,0.03836822509765625,-0.7643051147460938,-0.07184600830078125,0.0348052978515625,-0.0251007080078125,0.0178375244140625,-0.01439666748046875,0.011810302734375,-0.0089111328125,0.00676727294921875,-0.0056304931640625,0.00403594970703125,-0.002593994140625,0.00240325927734375,-0.00070953369140625
-0.00173187255859375,0.002227783203125,-0.00388336181640625,0.00798797607421875,-0.01645660400390625,0.0389862060546875,-0.7644119262695312,-0.0725555419921875,0.035430908203125,-0.02404022216796875,0.01834869384765625,-0.0146331787109375,0.0111541748046875,-0.0087890625,0.00746917724609375,-0.006195068359375,0.00395965576171875,-0.00308990478515625,0.001434326171875,-2.288818359375e-05
0.00020599365234375,0.002593994140625,-0.004638671875,0.00867462158203125,-0.016387939453125,0.03804779052734375,-0.7646636962890625,-0.07190704345703125,0.035003662109375,-0.02459716796875,0.0179595947265625,-0.01462554931640625,0.0116729736328125,-0.0098876953125,0.00727081298828125,-0.0059814453125,0.004364013671875,-0.002471923828125,0.00081634521484375,-0.00042724609375
-0.001220703125,0.0021514892578125,-0.00388336181640625,0.0087890625,-0.01638031005859375,0.038482666015625,-0.7642593383789062,-0.071624755859375,0.03504180908203125,-0.02512359619140625,0.01842498779296875,-0.01479339599609375,0.01174163818359375,-0.00878143310546875,0.0071868896484375,-0.0054931640625,0.00372314453125,-0.00310516357421875,0.0023345947265625,5.340576171875e-05
-0.00018310546875,0.00177001953125,-0.00482177734375,0.00815582275390625,-0.01654052734375,0.0389404296875,-0.7641448974609375,-0.07281494140625,0.03485107421875,-0.02379608154296875,0.018829345703125,-0.013916015625,0.01123809814453125,-0.01003265380859375,0.00702667236328125,-0.006317138671875,0.0041351318359375,-0.0029296875,0.000823974609375,2.288818359375e-05
-0.0005340576171875,0.0027008056640625,-0.004425048828125,0.00807952880859375,-0.01587677001953125,0.0387115478515625,-0.7651748657226562,-0.07212066650390625,0.03495025634765625,-0.025390625,0.01796722412109375,-0.014892578125,0.01148223876953125,-0.00919342041015625,0.00699615478515625,-0.00615692138671875,0.00433349609375,-0.00244140625,0.00093841552734375,0.00019073486328125
-0.0009613037109375,0.00212860107421875,-0.00492095947265625,0.008453369140625,-0.01580810546875,0.03876495361328125,-0.7640762329101562,-0.0727996826171875,0.0351715087890625,-0.0247344970703125,0.01873779296875,-0.0139312744140625,0.0113372802734375,-0.00839996337890625,0.00701904296875,-0.00565338134765625,0.00446319580078125,-0.002288818359375,0.001800537109375,-0.00055694580078125
-0.0007781982421875,0.002349853515625,-0.00423431396484375,0.00884246826171875,-0.0159454345703125,0.038665771484375,-0.76495361328125,-0.07270050048828125,0.035064697265625,-0.02411651611328125,0.018402099609375,-0.01442718505859375,0.0124053955078125,-0.00861358642578125,0.00713348388671875,-0.0063629150390625,0.00415802001953125,-0.00289154052734375,0.00083160400390625,0.0004119873046875
-0.00019073486328125,0.00218963623046875,-0.00466156005859375,0.00859832763671875,-0.0162811279296875,0.03925323486328125,-0.764984130859375,-0.07279205322265625,0.03551483154296875,-0.024749755859375,0.01879119873046875,-0.0147247314453125,0.01097869873046875,-0.00896453857421875,0.0072784423828125,-0.0048980712890625,0.00403594970703125,-0.0026397705078125,0.002655029296875,-0.0008697509765625
-0.00045013427734375,0.00177001953125,-0.004608154296875,0.0082550048828125,-0.01648712158203125,0.03804779052734375,-0.7642669677734375,-0.07212066650390625,0.0347442626953125,-0.02420806884765625,0.01863861083984375,-0.01427459716796875,0.0107574462890625,-0.0090179443359375,0.00716400146484375,-0.0074615478515625,0.0042266845703125,-0.00232696533203125,0.001251220703125,0.0002899169921875
-0.00035858154296875,0.002288818359375,-0.00377655029296875,0.00811004638671875,-0.01569366455078125,0.03922271728515625,-0.7657318115234375,-0.07338714599609375,0.035308837890625,-0.02402496337890625,0.0181732177734375,-0.0142669677734375,0.01200103759765625,-0.008819580078125,0.00704193115234375,-0.00586700439453125,0.00399017333984375,-0.0031280517578125,0.00140380859375,-0.0004730224609375
-0.00037384033203125,0.0023345947265625,-0.0048065185546875,0.0081787109375,-0.01555633544921875,0.0389251708984375,-0.7646331787109375,-0.0714263916015625,0.03481292724609375,-0.0241546630859375,0.01879119873046875,-0.01450347900390625,0.012054443359375,-0.00916290283203125,0.007537841796875,-0.00628662109375,0.00359344482421875,-0.00274658203125,0.00118255615234375,-0.000457763671875
-0.00077056884765625,0.00188446044921875,-0.00429534912109375,0.00818634033203125,-0.01602935791015625,0.03924560546875,-0.7648696899414062,-0.07276153564453125,0.0350799560546875,-0.02407073974609375,0.0180206298828125,-0.01496124267578125,0.01128387451171875,-0.009552001953125,0.006561279296875,-0.00614166259765625,0.00440216064453125,-0.0038604736328125,0.00145721435546875,0.0001220703125
-0.00078582763671875,0.00201416015625,-0.00522613525390625,0.008209228515625,-0.0163116455078125,0.03855133056640625,-0.7645721435546875,-0.07265472412109375,0.03400421142578125,-0.0243682861328125,0.01863861083984375,-0.0140228271484375,0.0119171142578125,-0.00928497314453125,0.00672149658203125,-0.006561279296875,0.0052490234375,-0.002532958984375,0.001922607421875,-3.814697265625e-05
-0.00080108642578125,0.00164794921875,-0.0043182373046875,0.0079803466796875,-0.01654052734375,0.0392608642578125,-0.765594482421875,-0.0722808837890625,0.03516387939453125,-0.02443695068359375,0.01868438720703125,-0.0146331787109375,0.012054443359375,-0.0085601806640625,0.007171630859375,-0.006866455078125,0.003997802734375,-0.003448486328125,0.00090789794921875,1.52587890625e-05
-0.0005035400390625,0.00263214111328125,-0.00505828857421875,0.00823211669921875,-0.0162353515625,0.03859710693359375,-0.7646331787109375,-0.07276153564453125,0.03534698486328125,-0.02460479736328125,0.01772308349609375,-0.0142822265625,0.0110626220703125,-0.0096435546875,0.00653839111328125,-0.00559234619140625,0.00470733642578125,-0.002838134765625,0.00258636474609375,-0.0004730224609375
-0.0018768310546875,0.0026397705078125,-0.00383758544921875,0.008880615234375,-0.0160369873046875,0.03878021240234375,-0.7645187377929688,-0.07241058349609375,0.03528594970703125,-0.02410125732421875,0.0189361572265625,-0.013763427734375,0.01215362548828125,-0.0085906982421875,0.00716400146484375,-0.00637054443359375,0.00403594970703125,-0.002716064453125,0.001220703125,-0.00034332275390625
-0.00150299072265625,0.0013427734375,-0.00439453125,0.00850677490234375,-0.016632080078125,0.0386962890625,-0.764984130859375,-0.07225799560546875,0.0355682373046875,-0.02385711669921875,0.018218994140625,-0.01515960693359375,0.01125335693359375,-0.00959014892578125,0.00689697265625,-0.00560760498046875,0.004638671875,-0.002685546875,0.001800537109375,0.00019073486328125
-0.00020599365234375,0.00185394287109375,-0.0043792724609375,0.00899505615234375,-0.01650238037109375,0.0383453369140625,-0.7652359008789062,-0.0729217529296875,0.034881591796875,-0.02457427978515625,0.018707275390625,-0.0138397216796875,0.01180267333984375,-0.008697509765625,0.006927490234375,-0.00605010986328125,0.0041961669921875,-0.00295257568359375,0.00138092041015625,-0.000946044921875
-0.00102996826171875,0.001495361328125,-0.0040740966796875,0.00872802734375,-0.01593780517578125,0.03853607177734375,-0.7648239135742188,-0.071929931640625,0.03418731689453125,-0.02481842041015625,0.01865386962890625,-0.01467132568359375,0.01181793212890625,-0.00904083251953125,0.00724029541015625,-0.00547027587890625,0.0039825439453125,-0.00311279296875,0.00193023681640625,0.00087738037109375
-0.00121307373046875,0.00279998779296875,-0.00476837158203125,0.007904052734375,-0.01616668701171875,0.03851318359375,-0.7645950317382812,-0.0718841552734375,0.0358123779296875,-0.0240325927734375,0.0186614990234375,-0.0145263671875,0.01180267333984375,-0.00891876220703125,0.00638580322265625,-0.00611114501953125,0.003662109375,-0.00272369384765625,0.00154876708984375,-0.0004730224609375
-0.00051116943359375,0.00262451171875,-0.00348663330078125,0.0087738037109375,-0.01610565185546875,0.03850555419921875,-0.765289306640625,-0.072265625,0.03453826904296875,-0.024749755859375,0.0185546875,-0.014801025390625,0.01158905029296875,-0.00914764404296875,0.00719451904296875,-0.006256103515625,0.00409698486328125,-0.0028228759765625,0.0006256103515625,-8.392333984375e-05
-0.000213623046875,0.0020294189453125,-0.004302978515625,0.00860595703125,-0.0165557861328125,0.03858184814453125,-0.7647628784179688,-0.0723724365234375,0.0351104736328125,-0.02471923828125,0.0179290771484375,-0.01483917236328125,0.01141357421875,-0.009429931640625,0.00669097900390625,-0.00635528564453125,0.0037689208984375,-0.00264739990234375,0.00092315673828125,-0.00077056884765625
-0.0008544921875,0.00269317626953125,-0.0049285888671875,0.00806427001953125,-0.016571044921875,0.03802490234375,-0.7647476196289062,-0.0728759765625,0.0353851318359375,-0.02443695068359375,0.01845550537109375,-0.01462554931640625,0.010498046875,-0.00928497314453125,0.00713348388671875,-0.00521087646484375,0.0041656494140625,-0.00337982177734375,0.0011444091796875,3.0517578125e-05
-0.00052642822265625,0.00217437744140625,-0.0040283203125,0.00872039794921875,-0.01604461669921875,0.03871917724609375,-0.7654571533203125,-0.0728607177734375,0.0359344482421875,-0.02426910400390625,0.01728057861328125,-0.01377105712890625,0.0122833251953125,-0.009735107421875,0.006988525390625,-0.0064544677734375,0.00377655029296875,-0.0023345947265625,0.0023193359375,0.000213623046875
-0.00157928466796875,0.0020751953125,-0.00438690185546875,0.0075225830078125,-0.01624298095703125,0.03914642333984375,-0.764862060546875,-0.07257843017578125,0.03459930419921875,-0.0242156982421875,0.01883697509765625,-0.015228271484375,0.01132965087890625,-0.0091094970703125,0.0069580078125,-0.0053253173828125,0.00499725341796875,-0.00287628173828125,0.00139617919921875,0.00078582763671875
-0.0003662109375,0.0019378662109375,-0.00440216064453125,0.0085601806640625,-0.01665496826171875,0.03899383544921875,-0.764190673828125,-0.0727386474609375,0.03528594970703125,-0.024627685546875,0.01850128173828125,-0.01380157470703125,0.0123138427734375,-0.009002685546875,0.0066375732421875,-0.006195068359375,0.00298309326171875,-0.0020751953125,0.00150299072265625,-0.00124359130859375
-0.0005035400390625,0.003021240234375,-0.0043182373046875,0.0075225830078125,-0.01566314697265625,0.03821563720703125,-0.7652053833007812,-0.07212066650390625,0.0346221923828125,-0.02426910400390625,0.01900482177734375,-0.0139617919921875,0.0109100341796875,-0.00960540771484375,0.00693511962890625,-0.00606536865234375,0.004852294921875,-0.00263214111328125,0.00157928466796875,-9.918212890625e-05
-0.0009918212890625,0.0018463134765625,-0.004669189453125,0.008209228515625,-0.0167999267578125,0.0386810302734375,-0.76458740234375,-0.0729217529296875,0.03499603271484375,-0.0245208740234375,0.018524169921875,-0.0148468017578125,0.01139068603515625,-0.0084686279296875,0.00714111328125,-0.00567626953125,0.00373077392578125,-0.00350189208984375,0.00164794921875,-0.00034332275390625
-0.0008697509765625,0.00261688232421875,-0.0038299560546875,0.00809478759765625,-0.01677703857421875,0.038238525390625,-0.7645950317382812,-0.072265625,0.03450775146484375,-0.024139404296875,0.01871490478515625,-0.01453399658203125,0.01108551025390625,-0.01021575927734375,0.00690460205078125,-0.00548553466796875,0.00424957275390625,-0.00331878662109375,0.00156402587890625,3.814697265625e-05
-0.00025177001953125,0.0020599365234375,-0.00481414794921875,0.0079345703125,-0.016937255859375,0.038726806640625,-0.765533447265625,-0.07276153564453125,0.03497314453125,-0.02433013916015625,0.018707275390625,-0.0147857666015625,0.01187896728515625,-0.0083770751953125,0.00743865966796875,-0.00644683837890625,0.00337982177734375,-0.003265380859375,0.0016937255859375,-0.000244140625
-0.00139617919921875,0.0020599365234375,-0.00368499755859375,0.0089874267578125,-0.0160064697265625,0.03937530517578125,-0.7647628784179688,-0.07253265380859375,0.03436279296875,-0.02477264404296875,0.01898956298828125,-0.01434326171875,0.01184844970703125,-0.00911712646484375,0.00693511962890625,-0.00605010986328125,0.004730224609375,-0.0024261474609375,0.000946044921875,-0.00038909912109375
-0.00064849853515625,0.00298309326171875,-0.00472259521484375,0.00879669189453125,-0.01604461669921875,0.0384063720703125,-0.7650909423828125,-0.07285308837890625,0.03557586669921875,-0.0239715576171875,0.018707275390625,-0.01416778564453125,0.0113983154296875,-0.0086822509765625,0.0069732666015625,-0.00571441650390625,0.00441741943359375,-0.00313568115234375,0.00225830078125,-0.000335693359375
-0.00055694580078125,0.0014801025390625,-0.00479888916015625,0.00838470458984375,-0.01677703857421875,0.038787841796875,-0.7646636962890625,-0.07263946533203125,0.03433990478515625,-0.02385711669921875,0.018707275390625,-0.01450347900390625,0.01192474365234375,-0.00887298583984375,0.00785064697265625,-0.0061492919921875,0.00414276123046875,-0.00206756591796875,0.00182342529296875,-0.00069427490234375
-0.00064849853515625,0.00264739990234375,-0.00495147705078125,0.00786590576171875,-0.01601409912109375,0.03861236572265625,-0.765899658203125,-0.072723388671875,0.03464508056640625,-0.02475738525390625,0.01883697509765625,-0.01497650146484375,0.0113067626953125,-0.00865936279296875,0.00673675537109375,-0.00623321533203125,0.004669189453125,-0.00255584716796875,0.00140380859375,3.0517578125e-05
-0.00070953369140625,0.00222015380859375,-0.0048065185546875,0.00797271728515625,-0.01611328125,0.03987884521484375,-0.7640151977539062,-0.07291412353515625,0.03417205810546875,-0.0247039794921875,0.01793670654296875,-0.014892578125,0.0110321044921875,-0.00957489013671875,0.0068206787109375,-0.00623321533203125,0.00415802001953125,-0.00336456298828125,0.0016632080078125,-0.0003204345703125
-0.0004425048828125,0.002044677734375,-0.004852294921875,0.00923919677734375,-0.01611328125,0.03784942626953125,-0.765625,-0.0727996826171875,0.03467559814453125,-0.02440643310546875,0.01853179931640625,-0.0146636962890625,0.01166534423828125,-0.00911712646484375,0.00757598876953125,-0.00580596923828125,0.003936767578125,-0.00313568115234375,0.0017242431640625,-0.0001220703125
-0.0015869140625,0.00502777099609375,-0.0066680908203125,0.00849151611328125,-0.01373291015625,0.03696441650390625,-0.7630538940429688,-0.07303619384765625,0.03224945068359375,-0.0221710205078125,0.016204833984375,-0.0152435302734375,0.01328277587890625,-0.01122283935546875,0.0080413818359375,-0.00476837158203125,0.0037384033203125,-0.0023345947265625,0.0018768310546875,-0.00133514404296875
-0.0013580322265625,0.00112152099609375,-0.00438690185546875,0.00856781005859375,-0.01619720458984375,0.0394134521484375,-0.7656707763671875,-0.07273101806640625,0.03499603271484375,-0.024627685546875,0.0191497802734375,-0.013824462890625,0.01122283935546875,-0.01021575927734375,0.00693511962890625,-0.0062408447265625,0.00366973876953125,-0.00217437744140625,0.00241851806640625,-0.0010986328125
-0.00011444091796875,0.0032806396484375,-0.00392913818359375,0.00846099853515625,-0.01617431640625,0.0388336181640625,-0.7652206420898438,-0.07324981689453125,0.03469085693359375,-0.02402496337890625,0.0181884765625,-0.01421356201171875,0.0114288330078125,-0.00930023193359375,0.00720977783203125,-0.0067291259765625,0.00440216064453125,-0.00386810302734375,0.0009918212890625,-0.0001678466796875
-0.00067901611328125,0.00135040283203125,-0.00530242919921875,0.008544921875,-0.016143798828125,0.03857421875,-0.7647933959960938,-0.07228851318359375,0.0344696044921875,-0.0242156982421875,0.01908111572265625,-0.01471710205078125,0.01212310791015625,-0.008880615234375,0.00708770751953125,-0.00565338134765625,0.0044097900390625,-0.00308990478515625,0.00101470947265625,-0.0004730224609375
-0.00086212158203125,0.00341033935546875,-0.00432586669921875,0.00760650634765625,-0.015350341796875,0.03856658935546875,-0.7660369873046875,-0.0731964111328125,0.0355224609375,-0.0245361328125,0.01828765869140625,-0.01410675048828125,0.01096343994140625,-0.00960540771484375,0.00664520263671875,-0.00634765625,0.004058837890625,-0.0034942626953125,0.0014495849609375,-0.00054168701171875
0.00018310546875,0.0018310546875,-0.005218505859375,0.00856781005859375,-0.01685333251953125,0.03917694091796875,-0.7639999389648438,-0.07352447509765625,0.0344085693359375,-0.02386474609375,0.0184326171875,-0.0149688720703125,0.01226043701171875,-0.00855255126953125,0.00682830810546875,-0.0066070556640625,0.00345611572265625,-0.00290679931640625,0.00176239013671875,-0.00018310546875
-0.0003204345703125,0.002410888671875,-0.00397491455078125,0.0079803466796875,-0.01618194580078125,0.03911590576171875,-0.7652587890625,-0.07167816162109375,0.0356292724609375,-0.0250396728515625,0.0187225341796875,-0.013946533203125,0.011322021484375,-0.0091552734375,0.00748443603515625,-0.00620269775390625,0.0042266845703125,-0.0025787353515625,0.00185394287109375,-0.0003204345703125
-0.00048828125,0.00135040283203125,-0.00458526611328125,0.00862884521484375,-0.01656341552734375,0.038665771484375,-0.7650070190429688,-0.07294464111328125,0.03436279296875,-0.024169921875,0.01917266845703125,-0.014984130859375,0.011444091796875,-0.00885009765625,0.00640869140625,-0.00649261474609375,0.0043182373046875,-0.002685546875,0.00170135498046875,-0.00093841552734375
-0.00107574462890625,0.0025787353515625,-0.00455474853515625,0.0080718994140625,-0.0156097412109375,0.0391998291015625,-0.7644424438476562,-0.072723388671875,0.03472137451171875,-0.02423858642578125,0.018310546875,-0.01409912109375,0.01122283935546875,-0.0098114013671875,0.0078277587890625,-0.005706787109375,0.00399017333984375,-0.00315093994140625,0.0019683837890625,-0.00011444091796875
-0.00014495849609375,0.00182342529296875,-0.005523681640625,0.0092620849609375,-0.01592254638671875,0.03783416748046875,-0.7649917602539062,-0.07195281982421875,0.03507232666015625,-0.024169921875,0.0186309814453125,-0.01424407958984375,0.01183319091796875,-0.009552001953125,0.00667572021484375,-0.00637054443359375,0.00421142578125,-0.003265380859375,0.0015716552734375,-0.00038909912109375
-0.00081634521484375,0.0024261474609375,-0.0039520263671875,0.0082855224609375,-0.0164031982421875,0.03917694091796875,-0.7641143798828125,-0.072296142578125,0.03421783447265625,-0.02495574951171875,0.01849365234375,-0.01457977294921875,0.01111602783203125,-0.00927734375,0.00738525390625,-0.00568389892578125,0.0040130615234375,-0.003448486328125,0.00164031982421875,-5.340576171875e-05
-0.00026702880859375,0.0020294189453125,-0.00463104248046875,0.0087738037109375,-0.01624298095703125,0.0392303466796875,-0.76513671875,-0.0721893310546875,0.0356597900390625,-0.0247344970703125,0.018707275390625,-0.01421356201171875,0.01192474365234375,-0.01004791259765625,0.00640869140625,-0.00524139404296875,0.0035247802734375,-0.00272369384765625,0.00157928466796875,-0.0008697509765625
-0.0006561279296875,0.0019378662109375,-0.00466156005859375,0.00783538818359375,-0.0170440673828125,0.0378875732421875,-0.7653656005859375,-0.07291412353515625,0.034423828125,-0.02410125732421875,0.0182342529296875,-0.01451873779296875,0.01104736328125,-0.00925445556640625,0.0079498291015625,-0.00623321533203125,0.0045928955078125,-0.00276947021484375,0.00130462646484375,0.00016021728515625
-0.00066375732421875,0.001678466796875,-0.00542449951171875,0.00836181640625,-0.01561737060546875,0.03911590576171875,-0.7645492553710938,-0.07198333740234375,0.0355377197265625,-0.024627685546875,0.017913818359375,-0.01461029052734375,0.011505126953125,-0.0089569091796875,0.00638580322265625,-0.00656890869140625,0.004180908203125,-0.00220489501953125,0.00171661376953125,-0.00116729736328125
-0.000244140625,0.00335693359375,-0.00389862060546875,0.0078887939453125,-0.0168609619140625,0.03839111328125,-0.7646331787109375,-0.0717010498046875,0.03502655029296875,-0.02422332763671875,0.018829345703125,-0.013702392578125,0.01123809814453125,-0.01009368896484375,0.00739288330078125,-0.00560760498046875,0.00414276123046875,-0.00284576416015625,0.00186920166015625,0.000244140625
-0.0003814697265625,0.002593994140625,-0.00531768798828125,0.00807952880859375,-0.01610565185546875,0.03830718994140625,-0.7647476196289062,-0.07263946533203125,0.0353240966796875,-0.02346038818359375,0.01813507080078125,-0.01427459716796875,0.01194000244140625,-0.00856781005859375,0.00650787353515625,-0.006744384765625,0.00396728515625,-0.0032196044921875,0.001861572265625,-0.00069427490234375
-0.00077056884765625,0.00217437744140625,-0.00439453125,0.0079498291015625,-0.0160369873046875,0.03937530517578125,-0.7647171020507812,-0.07236480712890625,0.0345001220703125,-0.024505615234375,0.01793670654296875,-0.01450347900390625,0.01108551025390625,-0.0096282958984375,0.00756072998046875,-0.00591278076171875,0.00409698486328125,-0.0030670166015625,0.00142669677734375,-0.00046539306640625
-0.00077056884765625,0.00220489501953125,-0.00501251220703125,0.00829315185546875,-0.01631927490234375,0.038787841796875,-0.7647552490234375,-0.07305908203125,0.0344696044921875,-0.0243682861328125,0.01811981201171875,-0.01454925537109375,0.01183319091796875,-0.008941650390625,0.00738525390625,-0.005828857421875,0.00360870361328125,-0.00296783447265625,0.001495361328125,-4.57763671875e-05
-0.00121307373046875,0.00199127197265625,-0.0048675537109375,0.00815582275390625,-0.016632080078125,0.038848876953125,-0.7642059326171875,-0.07247161865234375,0.0341033935546875,-0.02404022216796875,0.018707275390625,-0.0143280029296875,0.0115966796875,-0.00975799560546875,0.006591796875,-0.00687408447265625,0.00412750244140625,-0.00228118896484375,0.00101470947265625,-0.00019073486328125
-0.0002899169921875,0.00321197509765625,-0.0042877197265625,0.00785064697265625,-0.0174102783203125,0.0390167236328125,-0.7647171020507812,-0.0728759765625,0.0348968505859375,-0.02472686767578125,0.0183868408203125,-0.01448822021484375,0.0115509033203125,-0.00907135009765625,0.00673675537109375,-0.00582122802734375,0.003631591796875,-0.00373077392578125,0.0019989013671875,6.103515625e-05
-0.00127410888671875,0.0022430419921875,-0.0045623779296875,0.00830841064453125,-0.0164031982421875,0.0386199951171875,-0.7645034790039062,-0.07241058349609375,0.03441619873046875,-0.02442169189453125,0.0184326171875,-0.01396942138671875,0.0116119384765625,-0.00942230224609375,0.00733184814453125,-0.0055694580078125,0.00449371337890625,-0.00249481201171875,0.0018310546875,-0.00046539306640625
-0.00067138671875,0.002227783203125,-0.0049896240234375,0.007598876953125,-0.01712799072265625,0.0390777587890625,-0.765167236328125,-0.07334136962890625,0.03490447998046875,-0.02423858642578125,0.01842498779296875,-0.01371002197265625,0.01194000244140625,-0.00969696044921875,0.00693511962890625,-0.005767822265625,0.00359344482421875,-0.0032958984375,0.00183868408203125,-4.57763671875e-05
-0.00145721435546875,0.00174713134765625,-0.00299072265625,0.00981903076171875,-0.0170440673828125,0.03701019287109375,-0.7647857666015625,-0.07073211669921875,0.03509521484375,-0.02462005615234375,0.01786041259765625,-0.01470947265625,0.011962890625,-0.009490966796875,0.00624847412109375,-0.00609588623046875,0.0054779052734375,-0.00154876708984375,0.0020294189453125,-0.00099945068359375
0.0001373291015625,0.00270843505859375,-0.0050506591796875,0.00771331787109375,-0.01572418212890625,0.03987884521484375,-0.7649612426757812,-0.072357177734375,0.03441619873046875,-0.02443695068359375,0.0191650390625,-0.01470947265625,0.0113677978515625,-0.008392333984375,0.00780487060546875,-0.00677490234375,0.00283050537109375,-0.0041961669921875,0.00200653076171875,0.00043487548828125
-0.00098419189453125,0.0015106201171875,-0.0042572021484375,0.00890350341796875,-0.01708984375,0.038482666015625,-0.764129638671875,-0.07158660888671875,0.0355224609375,-0.02313232421875,0.0180206298828125,-0.0149688720703125,0.01203155517578125,-0.01032257080078125,0.0066070556640625,-0.005096435546875,0.00511932373046875,-0.002593994140625,0.0019989013671875,-0.00020599365234375
-0.0005035400390625,0.0019683837890625,-0.00472259521484375,0.00916290283203125,-0.016845703125,0.0385589599609375,-0.764923095703125,-0.0732421875,0.03490447998046875,-0.02508544921875,0.01856231689453125,-0.01459503173828125,0.01059722900390625,-0.0088043212890625,0.00714874267578125,-0.00586700439453125,0.00347137451171875,-0.00421142578125,0.0017242431640625,-0.00040435791015625
-0.00079345703125,0.0019378662109375,-0.00502777099609375,0.00865936279296875,-0.0155029296875,0.038665771484375,-0.7646636962890625,-0.07154083251953125,0.03453826904296875,-0.02422332763671875,0.0183563232421875,-0.01474761962890625,0.0113525390625,-0.0095672607421875,0.0070343017578125,-0.006927490234375,0.003875732421875,-0.00286865234375,0.001434326171875,-0.00078582763671875
-0.00087738037109375,0.0022125244140625,-0.00444793701171875,0.008026123046875,-0.01697540283203125,0.03916168212890625,-0.7637481689453125,-0.072418212890625,0.03476715087890625,-0.0245208740234375,0.01815032958984375,-0.0141448974609375,0.0113525390625,-0.00955963134765625,0.0077362060546875,-0.00531768798828125,0.0041351318359375,-0.0028076171875,0.0014190673828125,-0.00042724609375
-0.00115966796875,0.00142669677734375,-0.0045623779296875,0.00862884521484375,-0.01621246337890625,0.0388031005859375,-0.7650222778320312,-0.07268524169921875,0.03453826904296875,-0.02439117431640625,0.01862335205078125,-0.01448822021484375,0.0117034912109375,-0.0090484619140625,0.00687408447265625,-0.00594329833984375,0.0039215087890625,-0.0029144287109375,0.0019989013671875,0.0002899169921875
-0.00096893310546875,0.0025177001953125,-0.00431060791015625,0.00853729248046875,-0.016265869140625,0.03882598876953125,-0.7649917602539062,-0.0722503662109375,0.0350494384765625,-0.024658203125,0.01761627197265625,-0.01464080810546875,0.012115478515625,-0.0091705322265625,0.0069122314453125,-0.00598907470703125,0.00394439697265625,-0.00331878662109375,0.0012664794921875,-9.918212890625e-05
-0.0005950927734375,0.00186920166015625,-0.005035400390625,0.008026123046875,-0.01735687255859375,0.03937530517578125,-0.7641677856445312,-0.07289886474609375,0.0347747802734375,-0.02417755126953125,0.019195556640625,-0.01305389404296875,0.011993408203125,-0.009246826171875,0.00684356689453125,-0.006439208984375,0.00380706787109375,-0.00249481201171875,0.00180816650390625,-0.00028228759765625
-0.0006103515625,0.002838134765625,-0.00411224365234375,0.00838470458984375,-0.01583099365234375,0.038543701171875,-0.7641372680664062,-0.07213592529296875,0.03466796875,-0.0238494873046875,0.01746368408203125,-0.014862060546875,0.01088714599609375,-0.00936126708984375,0.00650787353515625,-0.0068817138671875,0.0044708251953125,-0.00269317626953125,0.0015716552734375,1.52587890625e-05
-0.0009613037109375,0.0024871826171875,-0.00385284423828125,0.0088348388671875,-0.0158843994140625,0.0384521484375,-0.7645721435546875,-0.0722808837890625,0.03462982177734375,-0.02436065673828125,0.01799774169921875,-0.01396942138671875,0.011749267578125,-0.00997161865234375,0.0062255859375,-0.0052947998046875,0.004425048828125,-0.0034637451171875,0.00087738037109375,0.0001373291015625
-0.00048065185546875,0.002197265625,-0.00514984130859375,0.0087890625,-0.016571044921875,0.03905487060546875,-0.7633056640625,-0.0729522705078125,0.0343017578125,-0.02416229248046875,0.01778411865234375,-0.0146942138671875,0.0106048583984375,-0.00942230224609375,0.00742340087890625,-0.00569915771484375,0.00392913818359375,-0.00276947021484375,0.0015869140625,-0.00041961669921875
-0.00099945068359375,0.00231170654296875,-0.004730224609375,0.0087738037109375,-0.01578521728515625,0.0382080078125,-0.7644882202148438,-0.0728302001953125,0.03475189208984375,-0.02410888671875,0.0180206298828125,-0.013275146484375,0.01155853271484375,-0.00916290283203125,0.00664520263671875,-0.0064239501953125,0.003448486328125,-0.0030364990234375,0.00167083740234375,-0.0011749267578125
-0.00051116943359375,0.00229644775390625,-0.0045166015625,0.0085906982421875,-0.01636505126953125,0.03900909423828125,-0.7638626098632812,-0.07297515869140625,0.0340576171875,-0.0237274169921875,0.0180816650390625,-0.0143280029296875,0.01122283935546875,-0.008453369140625,0.0076141357421875,-0.00583648681640625,0.00395965576171875,-0.00392913818359375,0.00203704833984375,-4.57763671875e-05
-0.001220703125,0.00225830078125,-0.00482177734375,0.00865936279296875,-0.01607513427734375,0.03882598876953125,-0.7640228271484375,-0.07268524169921875,0.03440093994140625,-0.02459716796875,0.018035888671875,-0.01485443115234375,0.01169586181640625,-0.0083770751953125,0.0063629150390625,-0.00572967529296875,0.00492095947265625,-0.00241851806640625,0.00113677978515625,0.0001068115234375
-0.00084686279296875,0.0023651123046875,-0.0051727294921875,0.00827789306640625,-0.01673126220703125,0.0381011962890625,-0.763336181640625,-0.07276153564453125,0.03424072265625,-0.02347564697265625,0.01824188232421875,-0.01445770263671875,0.01123046875,-0.00896453857421875,0.00708770751953125,-0.0059661865234375,0.00406646728515625,-0.0026397705078125,0.00113677978515625,0.0004425048828125
-0.0007171630859375,0.002655029296875,-0.00441741943359375,0.007904052734375,-0.0158233642578125,0.03849029541015625,-0.7642745971679688,-0.0724639892578125,0.03452301025390625,-0.02394866943359375,0.01789093017578125,-0.01488494873046875,0.01119232177734375,-0.009002685546875,0.00658416748046875,-0.0059051513671875,0.00345611572265625,-0.0028076171875,0.00087738037109375,-0.00045013427734375
-0.00130462646484375,0.00079345703125,-0.0048370361328125,0.00827789306640625,-0.01662445068359375,0.03867340087890625,-0.7636260986328125,-0.07248687744140625,0.0343017578125,-0.0244598388671875,0.01813507080078125,-0.01409912109375,0.011474609375,-0.009063720703125,0.00644683837890625,-0.00568389892578125,0.003753662109375,-0.00286865234375,0.00153350830078125,-0.0003204345703125
-0.0007781982421875,0.00140380859375,-0.0039215087890625,0.00848388671875,-0.015960693359375,0.03842926025390625,-0.7646255493164062,-0.07251739501953125,0.034210205078125,-0.0240478515625,0.01806640625,-0.0137939453125,0.0121002197265625,-0.00885009765625,0.00698089599609375,-0.00612640380859375,0.003875732421875,-0.0027618408203125,0.00128173828125,8.392333984375e-05
-0.0010528564453125,0.002227783203125,-0.0047149658203125,0.00785064697265625,-0.01532745361328125,0.03836822509765625,-0.7634735107421875,-0.07172393798828125,0.034881591796875,-0.02386474609375,0.0182647705078125,-0.0140228271484375,0.0105743408203125,-0.00897979736328125,0.00669097900390625,-0.0057373046875,0.00414276123046875,-0.00298309326171875,0.00257110595703125,-6.103515625e-05
-0.00017547607421875,0.00225067138671875,-0.00472259521484375,0.00823974609375,-0.01674652099609375,0.03839111328125,-0.7632904052734375,-0.07257080078125,0.03375244140625,-0.02419281005859375,0.01821136474609375,-0.01488494873046875,0.01207733154296875,-0.00914764404296875,0.0057220458984375,-0.00579833984375,0.00328826904296875,-0.00252532958984375,0.001556396484375,-0.0002593994140625
-0.00107574462890625,0.0019683837890625,-0.00357818603515625,0.00728607177734375,-0.0160980224609375,0.0387725830078125,-0.763641357421875,-0.072113037109375,0.03409576416015625,-0.02429962158203125,0.01769256591796875,-0.01399993896484375,0.01058197021484375,-0.00896453857421875,0.0077972412109375,-0.005950927734375,0.00397491455078125,-0.0027618408203125,0.00214385986328125,-0.00043487548828125
-3.0517578125e-05,0.00152587890625,-0.0045013427734375,0.00832366943359375,-0.015625,0.03919219970703125,-0.7634124755859375,-0.071685791015625,0.03481292724609375,-0.02416229248046875,0.018157958984375,-0.01422882080078125,0.01078033447265625,-0.009246826171875,0.005889892578125,-0.0055084228515625,0.00432586669921875,-0.0041351318359375,0.001251220703125,-0.00139617919921875
-0.00048065185546875,0.00203704833984375,-0.00380706787109375,0.0081787109375,-0.0164794921875,0.03818511962890625,-0.7643661499023438,-0.07273101806640625,0.03464508056640625,-0.0233001708984375,0.0177459716796875,-0.01410675048828125,0.0113677978515625,-0.00954437255859375,0.0071563720703125,-0.00640106201171875,0.00337982177734375,-0.00292205810546875,0.00173187255859375,0.0006256103515625
-0.0003814697265625,0.00226593017578125,-0.0045623779296875,0.0082855224609375,-0.016448974609375,0.03861236572265625,-0.7632904052734375,-0.072174072265625,0.0339202880859375,-0.0242767333984375,0.01865386962890625,-0.014129638671875,0.0112152099609375,-0.00975799560546875,0.00632476806640625,-0.00504302978515625,0.00421905517578125,-0.002685546875,0.00164794921875,-0.00084686279296875
-0.00061798095703125,0.00235748291015625,-0.00473785400390625,0.00771331787109375,-0.0165863037109375,0.03871917724609375,-0.7637176513671875,-0.07254791259765625,0.033935546875,-0.02414703369140625,0.0181884765625,-0.01447296142578125,0.01146697998046875,-0.0081634521484375,0.0076446533203125,-0.00669097900390625,0.003082275390625,-0.0032958984375,0.0008544921875,-0.0007171630859375
-0.00049591064453125,0.00154876708984375,-0.00473785400390625,0.0087890625,-0.0159454345703125,0.03878021240234375,-0.7643890380859375,-0.0721588134765625,0.03507232666015625,-0.02434539794921875,0.0187835693359375,-0.01378631591796875,0.01122283935546875,-0.0093231201171875,0.00713348388671875,-0.00527191162109375,0.00357818603515625,-0.003204345703125,0.00214385986328125,-1.52587890625e-05
-0.00017547607421875,0.0021514892578125,-0.0045318603515625,0.0086822509765625,-0.016571044921875,0.03885650634765625,-0.7633056640625,-0.07213592529296875,0.034271240234375,-0.02465057373046875,0.01811981201171875,-0.0140380859375,0.012176513671875,-0.0094451904296875,0.0066070556640625,-0.005889892578125,0.00412750244140625,-0.0020599365234375,0.0005645751953125,-0.00031280517578125
-0.00049591064453125,0.00231170654296875,-0.00437164306640625,0.00885009765625,-0.0157470703125,0.03841400146484375,-0.7634963989257812,-0.0733184814453125,0.034423828125,-0.0235748291015625,0.0179595947265625,-0.0146026611328125,0.01078033447265625,-0.00925445556640625,0.006622314453125,-0.00472259521484375,0.004058837890625,-0.003753662109375,0.00197601318359375,-0.000396728515625
-0.0005340576171875,0.00225067138671875,-0.00524139404296875,0.0085906982421875,-0.0160980224609375,0.03814697265625,-0.763031005859375,-0.07250213623046875,0.0341796875,-0.02411651611328125,0.0186309814453125,-0.0141143798828125,0.0111846923828125,-0.0087738037109375,0.0061187744140625,-0.00617218017578125,0.004119873046875,-0.0030059814453125,0.0014801025390625,-0.00032806396484375
-0.000579833984375,0.00220489501953125,-0.0040740966796875,0.00820159912109375,-0.01593780517578125,0.03845977783203125,-0.7639236450195312,-0.07213592529296875,0.034423828125,-0.02370452880859375,0.0182342529296875,-0.0138702392578125,0.0123443603515625,-0.0087127685546875,0.00711822509765625,-0.005096435546875,0.00482940673828125,-0.002899169921875,0.001556396484375,6.103515625e-05
-0.000335693359375,0.00255584716796875,-0.0045166015625,0.0077667236328125,-0.0162353515625,0.0384368896484375,-0.7635955810546875,-0.07201385498046875,0.0345001220703125,-0.02362823486328125,0.018524169921875,-0.01416015625,0.01131439208984375,-0.00946044921875,0.006683349609375,-0.0063018798828125,0.00328826904296875,-0.002777099609375,0.00194549560546875,-0.00011444091796875
-0.0011138916015625,0.0019989013671875,-0.00428009033203125,0.00812530517578125,-0.016387939453125,0.03815460205078125,-0.7628021240234375,-0.0728912353515625,0.0334930419921875,-0.0234375,0.01824951171875,-0.01361846923828125,0.01184844970703125,-0.00916290283203125,0.00629425048828125,-0.0062103271484375,0.0044708251953125,-0.003204345703125,0.00112152099609375,-0.0003814697265625
-0.00031280517578125,0.0023193359375,-0.00406646728515625,0.00775146484375,-0.0166168212890625,0.0391387939453125,-0.7636795043945312,-0.07186126708984375,0.03460693359375,-0.025238037109375,0.01821136474609375,-0.013214111328125,0.011260986328125,-0.0095977783203125,0.007781982421875,-0.00514984130859375,0.00421905517578125,-0.002349853515625,0.001129150390625,-0.00020599365234375
-0.000213623046875,0.00220489501953125,-0.00449371337890625,0.00789642333984375,-0.0152740478515625,0.03907012939453125,-0.7627639770507812,-0.07244873046875,0.03362274169921875,-0.0234222412109375,0.0178680419921875,-0.01473236083984375,0.01152801513671875,-0.0082855224609375,0.0068359375,-0.00634002685546875,0.00399017333984375,-0.00327301025390625,0.00202178955078125,4.57763671875e-05
-0.000396728515625,0.00182342529296875,-0.00406646728515625,0.0083770751953125,-0.01595306396484375,0.03800201416015625,-0.7631759643554688,-0.07176971435546875,0.034393310546875,-0.02374267578125,0.017730712890625,-0.0137786865234375,0.01151275634765625,-0.0090789794921875,0.00696563720703125,-0.00627899169921875,0.00443267822265625,-0.00266265869140625,0.0004730224609375,-0.00058746337890625
-0.000579833984375,0.0021209716796875,-0.0048370361328125,0.0080718994140625,-0.01609039306640625,0.0387725830078125,-0.7629547119140625,-0.07192230224609375,0.0341339111328125,-0.0245208740234375,0.0181732177734375,-0.014373779296875,0.0119476318359375,-0.00878143310546875,0.006500244140625,-0.00547027587890625,0.004180908203125,-0.0026702880859375,0.0013275146484375,0.000152587890625
-0.00091552734375,0.00110626220703125,-0.00463104248046875,0.0083160400390625,-0.01618194580078125,0.039031982421875,-0.7630081176757812,-0.07236480712890625,0.03461456298828125,-0.024627685546875,0.017730712890625,-0.0140838623046875,0.0107879638671875,-0.00916290283203125,0.00677490234375,-0.0061187744140625,0.00362396240234375,-0.003021240234375,0.00121307373046875,-0.00041961669921875
-0.00124359130859375,0.002044677734375,-0.0042572021484375,0.0089111328125,-0.0159454345703125,0.037750244140625,-0.7628021240234375,-0.0721282958984375,0.03366851806640625,-0.0235748291015625,0.018218994140625,-0.01415252685546875,0.01247406005859375,-0.009063720703125,0.00693511962890625,-0.00539398193359375,0.0034637451171875,-0.00284576416015625,0.0010528564453125,0.00045013427734375
-0.0008087158203125,0.0022125244140625,-0.00441741943359375,0.0078582763671875,-0.01639556884765625,0.0386199951171875,-0.7621688842773438,-0.07196807861328125,0.0355377197265625,-0.0238037109375,0.01772308349609375,-0.0139923095703125,0.010223388671875,-0.00853729248046875,0.0063323974609375,-0.00598907470703125,0.00437164306640625,-0.002838134765625,0.00185394287109375,-0.0011138916015625
0.00020599365234375,0.001953125,-0.0043487548828125,0.009063720703125,-0.01631927490234375,0.0375518798828125,-0.7631988525390625,-0.071990966796875,0.03399658203125,-0.02420806884765625,0.0182647705078125,-0.0135650634765625,0.01160430908203125,-0.009246826171875,0.00737762451171875,-0.00528717041015625,0.00386810302734375,-0.00274658203125,0.0014190673828125,-2.288818359375e-05
-0.00067138671875,0.0020294189453125,-0.00458526611328125,0.008544921875,-0.0150909423828125,0.03871917724609375,-0.7629852294921875,-0.072357177734375,0.0346527099609375,-0.023681640625,0.0179443359375,-0.01523590087890625,0.0104217529296875,-0.00860595703125,0.0065765380859375,-0.0054931640625,0.00418853759765625,-0.003265380859375,0.00110626220703125,-0.0002899169921875
-0.00012969970703125,0.00255584716796875,-0.00435638427734375,0.008087158203125,-0.01605224609375,0.0377655029296875,-0.763153076171875,-0.0715789794921875,0.03392791748046875,-0.02452850341796875,0.01836395263671875,-0.01378631591796875,0.01084136962890625,-0.0090179443359375,0.00788116455078125,-0.00592803955078125,0.00319671630859375,-0.00235748291015625,0.00115203857421875,-0.00054931640625
-0.000823974609375,0.001861572265625,-0.00418853759765625,0.00797271728515625,-0.01564788818359375,0.03919219970703125,-0.762725830078125,-0.0727081298828125,0.0340423583984375,-0.02385711669921875,0.0175323486328125,-0.0150604248046875,0.01094818115234375,-0.00836944580078125,0.0067138671875,-0.00634002685546875,0.00437164306640625,-0.00269317626953125,0.00133514404296875,0.0003662109375
-0.00128173828125,0.00213623046875,-0.0043182373046875,0.00855255126953125,-0.01641082763671875,0.0373992919921875,-0.7630462646484375,-0.0718841552734375,0.0346832275390625,-0.02455902099609375,0.01860809326171875,-0.0138702392578125,0.01043701171875,-0.0092010498046875,0.00740814208984375,-0.0045623779296875,0.00335693359375,-0.0024261474609375,0.00212860107421875,-0.00057220458984375
-0.00070953369140625,0.00139617919921875,-0.0041046142578125,0.00785064697265625,-0.01593017578125,0.03893280029296875,-0.7620849609375,-0.0725860595703125,0.03399658203125,-0.02307891845703125,0.01752471923828125,-0.013763427734375,0.012115478515625,-0.008941650390625,0.006378173828125,-0.0063629150390625,0.003997802734375,-0.00327301025390625,0.0010528564453125,0.0002899169921875
-0.00022125244140625,0.002777099609375,-0.00455474853515625,0.0081024169921875,-0.015350341796875,0.038482666015625,-0.7625961303710938,-0.071868896484375,0.03415679931640625,-0.02550506591796875,0.0180511474609375,-0.0139617919921875,0.01019287109375,-0.0093231201171875,0.00713348388671875,-0.00537872314453125,0.00324249267578125,-0.002593994140625,0.00115966796875,-0.00107574462890625
-0.00103759765625,0.0010986328125,-0.00467681884765625,0.0079803466796875,-0.01572418212890625,0.0378265380859375,-0.7625732421875,-0.0721282958984375,0.03371429443359375,-0.02307891845703125,0.01882171630859375,-0.0140533447265625,0.01153564453125,-0.00870513916015625,0.006622314453125,-0.0058441162109375,0.0040435791015625,-0.00292205810546875,0.00148773193359375,9.1552734375e-05
0.000335693359375,0.00238037109375,-0.00452423095703125,0.00815582275390625,-0.0167388916015625,0.03778076171875,-0.7629852294921875,-0.07187652587890625,0.0345611572265625,-0.02407073974609375,0.018280029296875,-0.01486968994140625,0.011077880859375,-0.00876617431640625,0.006805419921875,-0.0053253173828125,0.00368499755859375,-0.00218963623046875,0.0017547607421875,-0.00079345703125
-0.000885009765625,0.00174713134765625,-0.004364013671875,0.0081329345703125,-0.0157318115234375,0.03812408447265625,-0.762603759765625,-0.07175445556640625,0.03448486328125,-0.02347564697265625,0.017791748046875,-0.01343536376953125,0.01165771484375,-0.00930023193359375,0.00736236572265625,-0.00568389892578125,0.0044708251953125,-0.002960205078125,0.00146484375,0.00034332275390625
-0.00030517578125,0.0025634765625,-0.003875732421875,0.0083770751953125,-0.0162200927734375,0.03826904296875,-0.7618637084960938,-0.0723876953125,0.0337982177734375,-0.02297210693359375,0.0185546875,-0.0146331787109375,0.01074981689453125,-0.009185791015625,0.00678253173828125,-0.0059967041015625,0.00449371337890625,-0.00203704833984375,0.00140380859375,-0.000640869140625
-0.0003814697265625,0.003173828125,-0.004150390625,0.008544921875,-0.0154571533203125,0.03781890869140625,-0.76251220703125,-0.071685791015625,0.03472137451171875,-0.0246429443359375,0.0172576904296875,-0.01325225830078125,0.0109405517578125,-0.00904083251953125,0.007049560546875,-0.0059814453125,0.00432586669921875,-0.00321197509765625,0.00189208984375,-0.0005340576171875
-0.0008392333984375,0.00170135498046875,-0.00450897216796875,0.0084381103515625,-0.016204833984375,0.0388946533203125,-0.762176513671875,-0.07184600830078125,0.03397369384765625,-0.02362060546875,0.01894378662109375,-0.01396942138671875,0.01104736328125,-0.0092010498046875,0.0069580078125,-0.0069427490234375,0.00391387939453125,-0.0019073486328125,0.0018768310546875,-0.0001068115234375
-0.000335693359375,0.00272369384765625,-0.00481414794921875,0.00873565673828125,-0.015533447265625,0.037750244140625,-0.7624435424804688,-0.071685791015625,0.03354644775390625,-0.0237884521484375,0.01885223388671875,-0.01398468017578125,0.01126861572265625,-0.00913238525390625,0.00730133056640625,-0.00560760498046875,0.0035247802734375,-0.00345611572265625,0.00151824951171875,0.00026702880859375
-0.001129150390625,0.00162506103515625,-0.0045013427734375,0.007232666015625,-0.01653289794921875,0.0390472412109375,-0.762664794921875,-0.0720062255859375,0.03456878662109375,-0.02382659912109375,0.01828765869140625,-0.014251708984375,0.01172637939453125,-0.0087738037109375,0.006439208984375,-0.0055694580078125,0.00402069091796875,-0.0021209716796875,0.00186920166015625,-0.00139617919921875
-0.00035858154296875,0.0022735595703125,-0.004608154296875,0.00775909423828125,-0.01595306396484375,0.037994384765625,-0.7623138427734375,-0.07123565673828125,0.03376007080078125,-0.02373504638671875,0.01807403564453125,-0.014617919921875,0.01131439208984375,-0.0086212158203125,0.007843017578125,-0.005767822265625,0.003631591796875,-0.0035400390625,0.00144195556640625,0.00011444091796875
-0.0002899169921875,0.002166748046875,-0.00458526611328125,0.007965087890625,-0.0164337158203125,0.037567138671875,-0.7625961303710938,-0.07224273681640625,0.0342254638671875,-0.023651123046875,0.01845550537109375,-0.01387786865234375,0.01116180419921875,-0.00952911376953125,0.00594329833984375,-0.00542449951171875,0.00433349609375,-0.003021240234375,0.0012359619140625,-0.00118255615234375
-0.00061798095703125,0.0022430419921875,-0.003936767578125,0.00765228271484375,-0.01474761962890625,0.0389556884765625,-0.7621688842773438,-0.071014404296875,0.03401947021484375,-0.02410888671875,0.01731109619140625,-0.014495849609375,0.01142120361328125,-0.00928497314453125,0.0062103271484375,-0.00589752197265625,0.00453948974609375,-0.00302886962890625,0.00179290771484375,-7.62939453125e-06
0.00023651123046875,0.00171661376953125,-0.00440216064453125,0.007904052734375,-0.01602935791015625,0.0379791259765625,-0.76220703125,-0.0710601806640625,0.03372955322265625,-0.02423858642578125,0.0181884765625,-0.01367950439453125,0.01142120361328125,-0.0095672607421875,0.00743865966796875,-0.005767822265625,0.0030670166015625,-0.00226593017578125,0.00206756591796875,-0.00038909912109375
-4.57763671875e-05,0.0022125244140625,-0.0046234130859375,0.0083160400390625,-0.0149688720703125,0.03810882568359375,-0.7621383666992188,-0.072174072265625,0.03380584716796875,-0.02371978759765625,0.01769256591796875,-0.0137786865234375,0.01091766357421875,-0.0094451904296875,0.00682830810546875,-0.0060272216796875,0.00392913818359375,-0.00262451171875,0.00146484375,-0.00087738037109375
-0.0005035400390625,0.00234222412109375,-0.0042877197265625,0.00799560546875,-0.01575469970703125,0.03809356689453125,-0.7634429931640625,-0.07215118408203125,0.03484344482421875,-0.023712158203125,0.0183258056640625,-0.01387786865234375,0.0120086669921875,-0.0086822509765625,0.00698089599609375,-0.005096435546875,0.00415802001953125,-0.0030517578125,0.00101470947265625,-0.00022125244140625
0.00026702880859375,0.00156402587890625,-0.0052337646484375,0.0082550048828125,-0.01581573486328125,0.03802490234375,-0.7618026733398438,-0.07209014892578125,0.0341949462890625,-0.02309417724609375,0.01827239990234375,-0.01442718505859375,0.01080322265625,-0.0089874267578125,0.00653839111328125,-0.0059661865234375,0.003875732421875,-0.002685546875,0.00208282470703125,0.00016021728515625
-0.00089263916015625,0.00238037109375,-0.0035247802734375,0.00787353515625,-0.0155029296875,0.03839874267578125,-0.7629241943359375,-0.07152557373046875,0.03424835205078125,-0.02469635009765625,0.0184783935546875,-0.01299285888671875,0.01181793212890625,-0.008636474609375,0.0067291259765625,-0.00553131103515625,0.00439453125,-0.002410888671875,0.00119781494140625,-0.00090789794921875
-0.00014495849609375,0.00212860107421875,-0.004241943359375,0.00756072998046875,-0.016204833984375,0.0380859375,-0.7624359130859375,-0.07169342041015625,0.03433990478515625,-0.02317047119140625,0.0185699462890625,-0.01457977294921875,0.0106964111328125,-0.00891876220703125,0.00685882568359375,-0.00611114501953125,0.00406646728515625,-0.00255584716796875,0.001556396484375,0.00058746337890625
-5.340576171875e-05,0.0025177001953125,-0.00380706787109375,0.00850677490234375,-0.01566314697265625,0.039306640625,-0.7628250122070312,-0.0724029541015625,0.0342559814453125,-0.02486419677734375,0.01795196533203125,-0.0132904052734375,0.01166534423828125,-0.00939178466796875,0.0072784423828125,-0.0054931640625,0.00310516357421875,-0.00222015380859375,0.001983642578125,-0.00040435791015625
-0.00052642822265625,0.001251220703125,-0.00449371337890625,0.00852203369140625,-0.0162200927734375,0.0382843017578125,-0.762176513671875,-0.07157135009765625,0.03472137451171875,-0.0240020751953125,0.01844024658203125,-0.01421356201171875,0.01093292236328125,-0.00873565673828125,0.006988525390625,-0.0052032470703125,0.00420379638671875,-0.00296783447265625,0.00121307373046875,-0.00018310546875
-0.000396728515625,0.00260162353515625,-0.00409698486328125,0.0078887939453125,-0.016021728515625,0.03839874267578125,-0.7626266479492188,-0.07251739501953125,0.034759521484375,-0.02326202392578125,0.0181121826171875,-0.013824462890625,0.01155853271484375,-0.0088348388671875,0.00724029541015625,-0.00614166259765625,0.00388336181640625,-0.0023651123046875,0.00147247314453125,0.00103759765625
0.0001373291015625,0.0022430419921875,-0.00357818603515625,0.008453369140625,-0.01601409912109375,0.0386199951171875,-0.7627487182617188,-0.0710296630859375,0.0341033935546875,-0.02458953857421875,0.01811981201171875,-0.01434326171875,0.0116729736328125,-0.0097808837890625,0.0069580078125,-0.00537109375,0.0032806396484375,-0.0028228759765625,0.00070953369140625,-0.0003204345703125
-0.00048065185546875,0.00232696533203125,-0.00443267822265625,0.00786590576171875,-0.0161590576171875,0.0383148193359375,-0.76226806640625,-0.07220458984375,0.03414154052734375,-0.02388763427734375,0.018096923828125,-0.0140380859375,0.01123046875,-0.00896453857421875,0.0072784423828125,-0.00537109375,0.00396728515625,-0.00243377685546875,0.00142669677734375,-0.00032806396484375
-0.001007080078125,0.001678466796875,-0.00411224365234375,0.0079193115234375,-0.0160675048828125,0.038116455078125,-0.7622756958007812,-0.072174072265625,0.03397369384765625,-0.02310943603515625,0.01781463623046875,-0.01436614990234375,0.01104736328125,-0.00925445556640625,0.00705718994140625,-0.0062103271484375,0.00420379638671875,-0.00296783447265625,0.00109100341796875,-0.00019073486328125
-0.0005035400390625,0.0019378662109375,-0.00420379638671875,0.0076751708984375,-0.0156707763671875,0.03907012939453125,-0.7631912231445312,-0.07183074951171875,0.0345001220703125,-0.02400970458984375,0.01793670654296875,-0.01396942138671875,0.0113677978515625,-0.00891876220703125,0.00696563720703125,-0.00591278076171875,0.00411224365234375,-0.0037841796875,0.001983642578125,0.000335693359375
-0.0004730224609375,0.00201416015625,-0.00373077392578125,0.0085601806640625,-0.0157012939453125,0.038787841796875,-0.762420654296875,-0.0716552734375,0.03394317626953125,-0.02390289306640625,0.01885223388671875,-0.01355743408203125,0.011077880859375,-0.0092620849609375,0.00688934326171875,-0.0060577392578125,0.00408935546875,-0.002471923828125,0.00127410888671875,-0.0010223388671875
-0.000274658203125,0.00200653076171875,-0.0045166015625,0.00804901123046875,-0.01601409912109375,0.03783416748046875,-0.7626419067382812,-0.0719757080078125,0.0343017578125,-0.02323150634765625,0.0181121826171875,-0.01412200927734375,0.01134490966796875,-0.009063720703125,0.0067901611328125,-0.006591796875,0.00362396240234375,-0.00262451171875,0.0012359619140625,-2.288818359375e-05
-0.0004730224609375,0.00171661376953125,-0.00439453125,0.00847625732421875,-0.0154571533203125,0.038787841796875,-0.7621841430664062,-0.07186126708984375,0.0343170166015625,-0.0240936279296875,0.01798248291015625,-0.0145416259765625,0.01129913330078125,-0.0090789794921875,0.00641632080078125,-0.00559234619140625,0.00373077392578125,-0.00279998779296875,0.00091552734375,-0.00103759765625
-0.00028228759765625,0.002288818359375,-0.0043182373046875,0.00791168212890625,-0.016448974609375,0.037353515625,-0.7629470825195312,-0.0718841552734375,0.03391265869140625,-0.0240478515625,0.01779937744140625,-0.0141754150390625,0.01165771484375,-0.00927734375,0.0064697265625,-0.0057525634765625,0.00418853759765625,-0.0028839111328125,0.00110626220703125,0.000213623046875
-0.00103759765625,0.0021514892578125,-0.00380706787109375,0.00861358642578125,-0.0159149169921875,0.03803253173828125,-0.7630462646484375,-0.0720977783203125,0.0352020263671875,-0.0239715576171875,0.017913818359375,-0.0137481689453125,0.01108551025390625,-0.0091400146484375,0.0063018798828125,-0.0058135986328125,0.004150390625,-0.0026702880859375,0.00157928466796875,-0.000823974609375
-0.00046539306640625,0.0020904541015625,-0.0044708251953125,0.007476806640625,-0.01673126220703125,0.03829193115234375,-0.762481689453125,-0.0725555419921875,0.0337677001953125,-0.023651123046875,0.0178985595703125,-0.01432037353515625,0.011993408203125,-0.00815582275390625,0.00777435302734375,-0.0053558349609375,0.00403594970703125,-0.0029144287109375,0.00119781494140625,0.0001373291015625
-0.00109100341796875,0.00147247314453125,-0.00467681884765625,0.0084686279296875,-0.0151824951171875,0.0388031005859375,-0.7625656127929688,-0.0724945068359375,0.03398895263671875,-0.02466583251953125,0.0185546875,-0.0135345458984375,0.010467529296875,-0.009307861328125,0.00626373291015625,-0.0060882568359375,0.00362396240234375,-0.00360107421875,0.00156402587890625,-6.103515625e-05
-6.866455078125e-05,0.00205230712890625,-0.00370025634765625,0.0080413818359375,-0.01624298095703125,0.03820037841796875,-0.7631301879882812,-0.07218170166015625,0.033935546875,-0.02411651611328125,0.0175323486328125,-0.015045166015625,0.01117706298828125,-0.00853729248046875,0.007293701171875,-0.00605010986328125,0.0042572021484375,-0.00264739990234375,0.001251220703125,0.00066375732421875
-7.62939453125e-06,0.00223541259765625,-0.004974365234375,0.00829315185546875,-0.0161285400390625,0.03887939453125,-0.762481689453125,-0.072235107421875,0.03429412841796875,-0.0238037109375,0.0183868408203125,-0.01438140869140625,0.0116729736328125,-0.00946807861328125,0.00664520263671875,-0.005615234375,0.00389862060546875,-0.0024566650390625,0.00086212158203125,6.866455078125e-05
-0.0012359619140625,0.00229644775390625,-0.00498199462890625,0.0077667236328125,-0.01529693603515625,0.0380096435546875,-0.7635040283203125,-0.07218170166015625,0.03432464599609375,-0.023345947265625,0.01877593994140625,-0.014190673828125,0.01154327392578125,-0.0081329345703125,0.0070648193359375,-0.00617218017578125,0.00411224365234375,-0.0029449462890625,0.00159454345703125,0.00030517578125
-4.57763671875e-05,0.00168609619140625,-0.00376129150390625,0.008636474609375,-0.01723480224609375,0.03875732421875,-0.7625656127929688,-0.072479248046875,0.03435516357421875,-0.02510833740234375,0.01786041259765625,-0.014068603515625,0.01119232177734375,-0.00951385498046875,0.0063934326171875,-0.0048065185546875,0.0034637451171875,-0.0025177001953125,0.00222015380859375,-0.00144195556640625
-0.0008392333984375,0.00228118896484375,-0.00435638427734375,0.00804901123046875,-0.01558685302734375,0.03791046142578125,-0.7634811401367188,-0.0720977783203125,0.03455352783203125,-0.02365875244140625,0.0191650390625,-0.01332855224609375,0.010345458984375,-0.00858306884765625,0.00678253173828125,-0.00667572021484375,0.004791259765625,-0.0033416748046875,0.001708984375,0.000457763671875
0.0002899169921875,0.00208282470703125,-0.004547119140625,0.00829315185546875,-0.01725006103515625,0.038848876953125,-0.7624282836914062,-0.0723114013671875,0.03350830078125,-0.024169921875,0.01862335205078125,-0.0142669677734375,0.012237548828125,-0.00905609130859375,0.00803375244140625,-0.0050811767578125,0.00302886962890625,-0.0024566650390625,0.0017242431640625,-0.0001678466796875
-0.00046539306640625,0.00262451171875,-0.00457763671875,0.00872039794921875,-0.01566314697265625,0.03859710693359375,-0.7630157470703125,-0.072418212890625,0.0345916748046875,-0.0239410400390625,0.0186767578125,-0.01430511474609375,0.0111846923828125,-0.00830078125,0.006317138671875,-0.00600433349609375,0.00446319580078125,-0.0037841796875,0.00140380859375,-0.000244140625
-0.0001678466796875,0.00179290771484375,-0.00463104248046875,0.00754547119140625,-0.017059326171875,0.0386505126953125,-0.7627716064453125,-0.07196044921875,0.034576416015625,-0.02324676513671875,0.017791748046875,-0.0146331787109375,0.01175689697265625,-0.0094146728515625,0.00762939453125,-0.0059356689453125,0.00415802001953125,-0.0023040771484375,0.0010986328125,-0.0009765625
-0.00086212158203125,0.0025177001953125,-0.0040283203125,0.00814056396484375,-0.0163726806640625,0.03794097900390625,-0.7632827758789062,-0.072296142578125,0.0338897705078125,-0.02419281005859375,0.018310546875,-0.01404571533203125,0.0113525390625,-0.009124755859375,0.0071258544921875,-0.005889892578125,0.00421142578125,-0.00325775146484375,0.001861572265625,6.866455078125e-05
-0.00139617919921875,0.002593994140625,-0.00513458251953125,0.00795745849609375,-0.01570892333984375,0.0388946533203125,-0.7631912231445312,-0.07281494140625,0.03435516357421875,-0.023834228515625,0.01885223388671875,-0.01444244384765625,0.011199951171875,-0.00881195068359375,0.00667572021484375,-0.006256103515625,0.0038604736328125,-0.00308990478515625,0.00139617919921875,-0.0001220703125
-0.0004425048828125,0.002044677734375,-0.0047454833984375,0.00908660888671875,-0.01558685302734375,0.03826141357421875,-0.7625045776367188,-0.07244110107421875,0.033843994140625,-0.02362060546875,0.01842498779296875,-0.01446533203125,0.01142120361328125,-0.0092010498046875,0.00628662109375,-0.0059661865234375,0.00469970703125,-0.003326416015625,0.00144195556640625,0.00030517578125
-0.00078582763671875,0.00197601318359375,-0.00368499755859375,0.007720947265625,-0.01663970947265625,0.03856658935546875,-0.763824462890625,-0.07213592529296875,0.03447723388671875,-0.024810791015625,0.01824188232421875,-0.013519287109375,0.01155853271484375,-0.00872802734375,0.007568359375,-0.0065765380859375,0.0037994384765625,-0.00312042236328125,0.0014190673828125,2.288818359375e-05
-0.000335693359375,0.00156402587890625,-0.0052337646484375,0.0084686279296875,-0.01611328125,0.03873443603515625,-0.7622299194335938,-0.07269287109375,0.0333251953125,-0.0233001708984375,0.0188140869140625,-0.01453399658203125,0.01215362548828125,-0.0088653564453125,0.00766754150390625,-0.00566864013671875,0.00376129150390625,-0.0023956298828125,0.00124359130859375,-0.00055694580078125
-0.00118255615234375,0.00232696533203125,-0.004180908203125,0.00821685791015625,-0.015655517578125,0.0384979248046875,-0.7635498046875,-0.07231903076171875,0.03481292724609375,-0.02417755126953125,0.01857757568359375,-0.0136871337890625,0.0106964111328125,-0.00907135009765625,0.00714111328125,-0.00628662109375,0.0041961669921875,-0.0028533935546875,0.0017242431640625,-0.00034332275390625
-0.000213623046875,0.00180816650390625,-0.00567626953125,0.00818634033203125,-0.01671600341796875,0.03844451904296875,-0.7625350952148438,-0.07305908203125,0.03385162353515625,-0.0237884521484375,0.017974853515625,-0.01502227783203125,0.01220703125,-0.00804901123046875,0.00675201416015625,-0.00540924072265625,0.00383758544921875,-0.00359344482421875,0.00142669677734375,-0.00099945068359375
-0.00101470947265625,0.00176239013671875,-0.00395965576171875,0.008453369140625,-0.01680755615234375,0.03882598876953125,-0.7630615234375,-0.07358551025390625,0.0339813232421875,-0.023712158203125,0.018157958984375,-0.01366424560546875,0.011383056640625,-0.01038360595703125,0.00708770751953125,-0.0052490234375,0.00408935546875,-0.0020904541015625,0.00182342529296875,-0.0003662109375
-0.0002899169921875,0.0027008056640625,-0.0044403076171875,0.00769805908203125,-0.015625,0.03802490234375,-0.763214111328125,-0.0725250244140625,0.03387451171875,-0.0234222412109375,0.0181121826171875,-0.0149078369140625,0.0115814208984375,-0.00798797607421875,0.006622314453125,-0.0066986083984375,0.0043487548828125,-0.003204345703125,0.0013885498046875,0.0
-0.00141143798828125,0.0015869140625,-0.00383758544921875,0.0079498291015625,-0.01575469970703125,0.03885650634765625,-0.7633285522460938,-0.07227325439453125,0.03447723388671875,-0.0240325927734375,0.01776885986328125,-0.01409912109375,0.01122283935546875,-0.0102386474609375,0.00766754150390625,-0.00555419921875,0.00316619873046875,-0.0030975341796875,0.0005645751953125,-0.00067138671875
-0.001129150390625,0.00029754638671875,-0.0033721923828125,0.00722503662109375,-0.01552581787109375,0.037628173828125,-0.7639236450195312,-0.07109832763671875,0.0334320068359375,-0.02475738525390625,0.01999664306640625,-0.01668548583984375,0.01190948486328125,-0.0072021484375,0.0027313232421875,-0.0039215087890625,0.00511932373046875,-0.00799560546875,0.00492095947265625,0.00211334228515625
0.00081634521484375,0.00211334228515625,-0.00372314453125,0.0079803466796875,-0.0166473388671875,0.03826904296875,-0.7625198364257812,-0.07215118408203125,0.03406524658203125,-0.02342987060546875,0.01914215087890625,-0.0137939453125,0.0116424560546875,-0.00921630859375,0.008697509765625,-0.00666046142578125,0.0029449462890625,-0.00205230712890625,0.0014495849609375,-0.0010528564453125
-0.000946044921875,0.002227783203125,-0.004638671875,0.00785064697265625,-0.0153350830078125,0.038848876953125,-0.7620315551757812,-0.07367706298828125,0.0337677001953125,-0.0239715576171875,0.0185089111328125,-0.01483917236328125,0.011688232421875,-0.00812530517578125,0.00634765625,-0.005401611328125,0.004486083984375,-0.00341033935546875,0.0018463134765625,-0.0002288818359375
-0.00031280517578125,0.00197601318359375,-0.00377655029296875,0.0084228515625,-0.016265869140625,0.037872314453125,-0.7628555297851562,-0.07202911376953125,0.03472900390625,-0.02439117431640625,0.01874542236328125,-0.01428985595703125,0.01119232177734375,-0.00933837890625,0.00696563720703125,-0.00624847412109375,0.00365447998046875,-0.00249481201171875,0.00122833251953125,-3.0517578125e-05
-0.00075531005859375,0.00232696533203125,-0.003692626953125,0.00894927978515625,-0.015869140625,0.03838348388671875,-0.76275634765625,-0.07275390625,0.03487396240234375,-0.02392578125,0.0184783935546875,-0.0146484375,0.011260986328125,-0.00890350341796875,0.00637054443359375,-0.00638580322265625,0.0040130615234375,-0.0030364990234375,0.0016632080078125,6.103515625e-05
-0.0004425048828125,0.002685546875,-0.003997802734375,0.0072784423828125,-0.0159454345703125,0.03852081298828125,-0.763641357421875,-0.0721893310546875,0.03493499755859375,-0.0245513916015625,0.0184478759765625,-0.013824462890625,0.01129150390625,-0.008697509765625,0.0082855224609375,-0.006103515625,0.00357818603515625,-0.00322723388671875,0.00122833251953125,-0.00067138671875
-0.000701904296875,0.00183868408203125,-0.00530242919921875,0.00804901123046875,-0.01532745361328125,0.038238525390625,-0.76226806640625,-0.07279205322265625,0.03376007080078125,-0.02364349365234375,0.0184326171875,-0.0142364501953125,0.01178741455078125,-0.00925445556640625,0.0064239501953125,-0.00611114501953125,0.00402069091796875,-0.0031280517578125,0.0026092529296875,9.918212890625e-05
3.0517578125e-05,0.00127410888671875,-0.00390625,0.00778961181640625,-0.01633453369140625,0.03778076171875,-0.7630844116210938,-0.07230377197265625,0.03391265869140625,-0.0244903564453125,0.01746368408203125,-0.01439666748046875,0.011322021484375,-0.0095672607421875,0.00736236572265625,-0.00653076171875,0.0034637451171875,-0.00286102294921875,0.00127410888671875,-0.000396728515625
-0.00038909912109375,0.00185394287109375,-0.00409698486328125,0.00771331787109375,-0.01598358154296875,0.03810882568359375,-0.7632675170898438,-0.07259368896484375,0.03372955322265625,-0.02463531494140625,0.01825714111328125,-0.0145416259765625,0.0107879638671875,-0.0086669921875,0.00811004638671875,-0.00534820556640625,0.0043792724609375,-0.00344085693359375,0.0014190673828125,-6.103515625e-05
-0.00089263916015625,0.00177001953125,-0.00437164306640625,0.00855255126953125,-0.0166168212890625,0.03833770751953125,-0.7624969482421875,-0.0724639892578125,0.03470611572265625,-0.02498626708984375,0.0184326171875,-0.0137786865234375,0.0118560791015625,-0.00949859619140625,0.00548553466796875,-0.00594329833984375,0.00380706787109375,-0.00289154052734375,0.00156402587890625,-0.00054168701171875
-0.00020599365234375,0.0020904541015625,-0.0047454833984375,0.0079803466796875,-0.01612091064453125,0.03753662109375,-0.7628097534179688,-0.0721435546875,0.033416748046875,-0.0240325927734375,0.01849365234375,-0.01522064208984375,0.01097869873046875,-0.0090789794921875,0.00756072998046875,-0.0065155029296875,0.0033111572265625,-0.002349853515625,0.00165557861328125,0.00040435791015625
-0.0005950927734375,0.0020294189453125,-0.00470733642578125,0.00812530517578125,-0.01500701904296875,0.03855133056640625,-0.7623672485351562,-0.072662353515625,0.0340118408203125,-0.02410125732421875,0.01811981201171875,-0.01403045654296875,0.011810302734375,-0.00965118408203125,0.0057830810546875,-0.006134033203125,0.00386810302734375,-0.003173828125,0.0009613037109375,-0.00060272216796875
-0.0002593994140625,0.00176239013671875,-0.00353240966796875,0.00797271728515625,-0.016326904296875,0.038177490234375,-0.7636871337890625,-0.07276153564453125,0.0340118408203125,-0.024139404296875,0.018218994140625,-0.0147857666015625,0.01122283935546875,-0.00946044921875,0.00701141357421875,-0.00556182861328125,0.0044097900390625,-0.0025482177734375,0.0016632080078125,-0.00048065185546875
-0.0003204345703125,0.002227783203125,-0.00450897216796875,0.00766754150390625,-0.01567840576171875,0.03798675537109375,-0.7627334594726562,-0.0727386474609375,0.03455352783203125,-0.0236358642578125,0.01859283447265625,-0.01445770263671875,0.0110015869140625,-0.0086822509765625,0.00620269775390625,-0.0066070556640625,0.003570556640625,-0.0026702880859375,0.0019683837890625,-0.0011749267578125
0.0,0.0019073486328125,-0.00400543212890625,0.00824737548828125,-0.01610565185546875,0.03807830810546875,-0.7630157470703125,-0.07275390625,0.03359222412109375,-0.02428436279296875,0.0182342529296875,-0.01470947265625,0.01149749755859375,-0.00910186767578125,0.00726318359375,-0.00566864013671875,0.00390625,-0.002410888671875,0.00167083740234375,0.00026702880859375
-0.00048065185546875,0.00196075439453125,-0.00428009033203125,0.00745391845703125,-0.01507568359375,0.03768157958984375,-0.7641372680664062,-0.0725250244140625,0.034423828125,-0.0240936279296875,0.018035888671875,-0.0146331787109375,0.01168060302734375,-0.00823211669921875,0.0065155029296875,-0.00638580322265625,0.00421905517578125,-0.00240325927734375,0.00156402587890625,-0.0009918212890625
-6.866455078125e-05,0.00225067138671875,-0.00331878662109375,0.0078582763671875,-0.01561737060546875,0.0382232666015625,-0.76324462890625,-0.07231903076171875,0.0339813232421875,-0.02457427978515625,0.0182037353515625,-0.01415252685546875,0.01082611083984375,-0.0098419189453125,0.00630950927734375,-0.005859375,0.00344085693359375,-0.0037689208984375,0.00131988525390625,0.0
-0.00032806396484375,0.00141143798828125,-0.0047149658203125,0.00778961181640625,-0.01514434814453125,0.03850555419921875,-0.7637481689453125,-0.07297515869140625,0.0341339111328125,-0.02361297607421875,0.01784515380859375,-0.01445770263671875,0.01177978515625,-0.00867462158203125,0.0068359375,-0.00620269775390625,0.004547119140625,-0.00323486328125,0.0018310546875,-0.00016021728515625
-0.00086212158203125,0.0019989013671875,-0.00395965576171875,0.00827789306640625,-0.01580810546875,0.03824615478515625,-0.7636337280273438,-0.07260894775390625,0.03449249267578125,-0.02429962158203125,0.0185394287109375,-0.01404571533203125,0.011566162109375,-0.00998687744140625,0.0062103271484375,-0.00537109375,0.00370025634765625,-0.0033111572265625,0.00185394287109375,-0.00020599365234375
-0.00023651123046875,0.00159454345703125,-0.00469970703125,0.00818634033203125,-0.015380859375,0.03894805908203125,-0.763153076171875,-0.072784423828125,0.0336456298828125,-0.02393341064453125,0.0189056396484375,-0.01416015625,0.0119781494140625,-0.00907135009765625,0.00677490234375,-0.00687408447265625,0.00380706787109375,-0.00264739990234375,0.00115966796875,0.00017547607421875
-0.00054168701171875,0.002471923828125,-0.00429534912109375,0.00740814208984375,-0.01590728759765625,0.03810882568359375,-0.764190673828125,-0.07361602783203125,0.034576416015625,-0.0237579345703125,0.01837921142578125,-0.01345062255859375,0.01180267333984375,-0.00879669189453125,0.0070037841796875,-0.00574493408203125,0.0047607421875,-0.00339508056640625,0.00153350830078125,-0.000244140625
-0.000274658203125,0.00197601318359375,-0.0042572021484375,0.00847625732421875,-0.0161895751953125,0.03814697265625,-0.764373779296875,-0.07341766357421875,0.0347137451171875,-0.0239410400390625,0.018310546875,-0.01390838623046875,0.0118408203125,-0.00937652587890625,0.007354736328125,-0.00617218017578125,0.0033416748046875,-0.00310516357421875,0.0013885498046875,-0.00031280517578125
-0.0001678466796875,0.0025787353515625,-0.004608154296875,0.00740814208984375,-0.01618194580078125,0.03881072998046875,-0.76336669921875,-0.0728912353515625,0.03462982177734375,-0.02466583251953125,0.01908111572265625,-0.01403045654296875,0.0108795166015625,-0.00830841064453125,0.00699615478515625,-0.00554656982421875,0.00429534912109375,-0.0033111572265625,0.0023345947265625,-3.0517578125e-05
-0.00116729736328125,0.00164031982421875,-0.003570556640625,0.0082855224609375,-0.01595306396484375,0.038726806640625,-0.7647171020507812,-0.07334136962890625,0.03493499755859375,-0.02320098876953125,0.01842498779296875,-0.01479339599609375,0.01172637939453125,-0.00981903076171875,0.00690460205078125,-0.00586700439453125,0.00417327880859375,-0.0019683837890625,0.001434326171875,-0.00055694580078125
-0.00046539306640625,0.00235748291015625,-0.004852294921875,0.0081634521484375,-0.01566314697265625,0.03833770751953125,-0.7648086547851562,-0.07295989990234375,0.0343017578125,-0.0250244140625,0.01830291748046875,-0.01479339599609375,0.01197052001953125,-0.0084991455078125,0.00670623779296875,-0.00543212890625,0.00388336181640625,-0.00374603271484375,0.00124359130859375,-0.000396728515625
9.1552734375e-05,0.001861572265625,-0.00421142578125,0.00882720947265625,-0.01587677001953125,0.03900146484375,-0.7648773193359375,-0.07299041748046875,0.03507232666015625,-0.024139404296875,0.0181121826171875,-0.01514434814453125,0.01103973388671875,-0.0099029541015625,0.0070343017578125,-0.00567626953125,0.00402069091796875,-0.00258636474609375,0.00142669677734375,-0.00087738037109375
-0.0008697509765625,0.00199127197265625,-0.004058837890625,0.00751495361328125,-0.01621246337890625,0.03902435302734375,-0.7646331787109375,-0.07379913330078125,0.0344390869140625,-0.023651123046875,0.018096923828125,-0.014068603515625,0.011566162109375,-0.00909423828125,0.007598876953125,-0.0063323974609375,0.0041351318359375,-0.00315093994140625,0.0012054443359375,-0.00042724609375
-0.00031280517578125,0.00243377685546875,-0.00412750244140625,0.0084991455078125,-0.01605224609375,0.038970947265625,-0.7643051147460938,-0.07311248779296875,0.03408050537109375,-0.02474212646484375,0.01811981201171875,-0.01546478271484375,0.0108795166015625,-0.008758544921875,0.007171630859375,-0.0059356689453125,0.00394439697265625,-0.00327301025390625,0.00189971923828125,-0.0002288818359375
-0.00109100341796875,0.00211334228515625,-0.00435638427734375,0.00849151611328125,-0.0154266357421875,0.0382080078125,-0.7657241821289062,-0.0730438232421875,0.034423828125,-0.0242919921875,0.01871490478515625,-0.0138397216796875,0.01250457763671875,-0.00872039794921875,0.00749969482421875,-0.00615692138671875,0.003875732421875,-0.003265380859375,0.001220703125,-6.103515625e-05
-0.00029754638671875,0.001800537109375,-0.00446319580078125,0.0084075927734375,-0.0164794921875,0.03861236572265625,-0.7648468017578125,-0.07373809814453125,0.0341949462890625,-0.02396392822265625,0.01806640625,-0.01491546630859375,0.0113983154296875,-0.0097503662109375,0.00711822509765625,-0.006439208984375,0.00392913818359375,-0.0023345947265625,0.0019378662109375,-0.0002593994140625
-0.00070953369140625,0.00157928466796875,-0.00445556640625,0.008453369140625,-0.0165557861328125,0.038482666015625,-0.7652206420898438,-0.07300567626953125,0.03456878662109375,-0.0241546630859375,0.01863861083984375,-0.01413726806640625,0.01206207275390625,-0.00910186767578125,0.00743865966796875,-0.00597381591796875,0.00475311279296875,-0.003021240234375,0.00090789794921875,0.000152587890625
-0.00267791748046875,0.00307464599609375,-0.00504302978515625,0.00882720947265625,-0.01503753662109375,0.03790283203125,-0.7630767822265625,-0.07598114013671875,0.03572845458984375,-0.0254974365234375,0.01804351806640625,-0.01296234130859375,0.00894927978515625,-0.0073089599609375,0.0055389404296875,-0.00405120849609375,0.003387451171875,-0.00279998779296875,0.0028839111328125,-0.00246429443359375
-0.00041961669921875,0.0015716552734375,-0.00429534912109375,0.00775909423828125,-0.01638031005859375,0.03853607177734375,-0.7640228271484375,-0.07347869873046875,0.033905029296875,-0.0227813720703125,0.01860809326171875,-0.0133819580078125,0.012481689453125,-0.00974273681640625,0.0076446533203125,-0.005767822265625,0.00368499755859375,-0.00254058837890625,0.00066375732421875,0.00193023681640625
-0.00038909912109375,0.00262451171875,-0.00412750244140625,0.008941650390625,-0.01503753662109375,0.03816986083984375,-0.7655181884765625,-0.073211669921875,0.03507232666015625,-0.025299072265625,0.0185089111328125,-0.01486968994140625,0.010772705078125,-0.008392333984375,0.00577545166015625,-0.00511932373046875,0.00360870361328125,-0.0026092529296875,0.0016632080078125,0.000213623046875
-0.00060272216796875,0.00238800048828125,-0.00376129150390625,0.007659912109375,-0.0163726806640625,0.03859710693359375,-0.7648391723632812,-0.073699951171875,0.03406524658203125,-0.02419281005859375,0.01824188232421875,-0.01419830322265625,0.0111846923828125,-0.00897216796875,0.00669097900390625,-0.00628662109375,0.00389862060546875,-0.0021820068359375,0.0009613037109375,-0.0006256103515625
-0.0011138916015625,0.00567626953125,-0.0077667236328125,0.008697509765625,-0.01346588134765625,0.03565216064453125,-0.7641525268554688,-0.07392120361328125,0.03281402587890625,-0.0210113525390625,0.01540374755859375,-0.015289306640625,0.0128936767578125,-0.0117950439453125,0.00908660888671875,-0.00611114501953125,0.00189208984375,-7.62939453125e-05,-0.00048065185546875,-0.000152587890625
-0.00124359130859375,0.00160980224609375,-0.00383758544921875,0.008270263671875,-0.01717376708984375,0.0397186279296875,-0.7639312744140625,-0.0745086669921875,0.03443145751953125,-0.02410125732421875,0.01831817626953125,-0.01336669921875,0.01114654541015625,-0.0089263916015625,0.00739288330078125,-0.00499725341796875,0.0036468505859375,-0.00223541259765625,0.001678466796875,-0.0008392333984375
-0.00054931640625,0.00267791748046875,-0.00504302978515625,0.00920867919921875,-0.01622772216796875,0.03820037841796875,-0.7646484375,-0.07270050048828125,0.035003662109375,-0.0247344970703125,0.0180511474609375,-0.0150299072265625,0.01125335693359375,-0.0078125,0.0066680908203125,-0.00601959228515625,0.0042724609375,-0.00278472900390625,0.0010986328125,0.00034332275390625
-0.00125885009765625,0.00263214111328125,-0.00437164306640625,0.0074310302734375,-0.01605987548828125,0.03975677490234375,-0.7656707763671875,-0.07342529296875,0.0344085693359375,-0.02374267578125,0.0187225341796875,-0.0138702392578125,0.0117034912109375,-0.00980377197265625,0.00730133056640625,-0.00568389892578125,0.00394439697265625,-0.0030059814453125,0.0008697509765625,0.00069427490234375
0.0004119873046875,0.00217437744140625,-0.00458526611328125,0.00885772705078125,-0.01666259765625,0.03806304931640625,-0.7643203735351562,-0.0730743408203125,0.03392791748046875,-0.02410125732421875,0.018310546875,-0.01433563232421875,0.01107025146484375,-0.0085906982421875,0.00634765625,-0.00634765625,0.00379180908203125,-0.00270843505859375,0.00183868408203125,-0.001007080078125
-0.0009002685546875,0.00203704833984375,-0.00457000732421875,0.00798797607421875,-0.01629638671875,0.03867340087890625,-0.7650909423828125,-0.073333740234375,0.03453826904296875,-0.023284912109375,0.01854705810546875,-0.01384735107421875,0.0113067626953125,-0.0090789794921875,0.00716400146484375,-0.006195068359375,0.004425048828125,-0.00206756591796875,0.00189971923828125,-0.0005340576171875
-0.00079345703125,0.00260162353515625,-0.00518035888671875,0.00830841064453125,-0.01532745361328125,0.038818359375,-0.7652740478515625,-0.0733184814453125,0.0342559814453125,-0.0243072509765625,0.0179443359375,-0.01441192626953125,0.01171875,-0.00833892822265625,0.00684356689453125,-0.00608062744140625,0.00389862060546875,-0.00359344482421875,0.001220703125,-0.00014495849609375
-0.00041961669921875,0.00194549560546875,-0.0040283203125,0.00873565673828125,-0.0169677734375,0.03885650634765625,-0.7642135620117188,-0.07305908203125,0.0345916748046875,-0.0225372314453125,0.0188446044921875,-0.01445770263671875,0.01114654541015625,-0.009124755859375,0.00720977783203125,-0.0066070556640625,0.0040740966796875,-0.0023956298828125,0.001373291015625,-0.0009918212890625
-0.00014495849609375,0.00240325927734375,-0.004486083984375,0.00820159912109375,-0.0156402587890625,0.039642333984375,-0.7646026611328125,-0.071990966796875,0.03433990478515625,-0.02481842041015625,0.0182647705078125,-0.014434814453125,0.01067352294921875,-0.009185791015625,0.00722503662109375,-0.00598907470703125,0.00370025634765625,-0.00330352783203125,0.00150299072265625,-0.00061798095703125
-0.0005950927734375,0.002349853515625,-0.0043792724609375,0.007965087890625,-0.01609039306640625,0.03855133056640625,-0.7642364501953125,-0.0730133056640625,0.03302764892578125,-0.02362060546875,0.0183868408203125,-0.0137939453125,0.01166534423828125,-0.0085601806640625,0.00695037841796875,-0.00534820556640625,0.0052947998046875,-0.00311279296875,0.00250244140625,-0.00030517578125
-0.000396728515625,0.00225067138671875,-0.00431060791015625,0.00841522216796875,-0.016143798828125,0.0388031005859375,-0.7644195556640625,-0.07366180419921875,0.03443145751953125,-0.023590087890625,0.01723480224609375,-0.01406097412109375,0.01110076904296875,-0.00907135009765625,0.00731658935546875,-0.00582122802734375,0.00463104248046875,-0.0020751953125,0.00215911865234375,-0.00069427490234375
-0.00064849853515625,0.00275421142578125,-0.004638671875,0.00787353515625,-0.01618194580078125,0.03861236572265625,-0.7644119262695312,-0.0728302001953125,0.03389739990234375,-0.02431488037109375,0.0187225341796875,-0.01377105712890625,0.01056671142578125,-0.0089263916015625,0.007232666015625,-0.00612640380859375,0.00372314453125,-0.0032806396484375,0.00140380859375,-0.00079345703125
-0.0010833740234375,0.0024261474609375,-0.00412750244140625,0.00797271728515625,-0.0169830322265625,0.0383453369140625,-0.7629928588867188,-0.0724639892578125,0.03253936767578125,-0.024017333984375,0.0186004638671875,-0.0139617919921875,0.01163482666015625,-0.00972747802734375,0.0057830810546875,-0.006134033203125,0.005523681640625,-0.0023040771484375,-0.00031280517578125,-0.0019683837890625
-0.000579833984375,0.00252532958984375,-0.00516510009765625,0.008087158203125,-0.01575469970703125,0.0393829345703125,-0.76422119140625,-0.07320404052734375,0.0345458984375,-0.02388763427734375,0.01749420166015625,-0.01409912109375,0.0125732421875,-0.00841522216796875,0.0071868896484375,-0.00580596923828125,0.00278472900390625,-0.0035247802734375,0.0019989013671875,-0.00025177001953125
-0.00054168701171875,0.002197265625,-0.0039825439453125,0.008575439453125,-0.01671600341796875,0.03800201416015625,-0.7641448974609375,-0.07221221923828125,0.03362274169921875,-0.02376556396484375,0.01862335205078125,-0.0140533447265625,0.01184844970703125,-0.00920867919921875,0.0063629150390625,-0.00579833984375,0.0050201416015625,-0.00244140625,0.00185394287109375,-0.00012969970703125
-0.00040435791015625,0.00228118896484375,-0.0042572021484375,0.0085906982421875,-0.01575469970703125,0.039154052734375,-0.7640151977539062,-0.0731048583984375,0.034515380859375,-0.02394866943359375,0.01755523681640625,-0.01454925537109375,0.011016845703125,-0.008575439453125,0.00726318359375,-0.00528717041015625,0.00444793701171875,-0.0029296875,0.00260162353515625,0.0001220703125
-7.62939453125e-06,0.00225830078125,-0.0042266845703125,0.00873565673828125,-0.0159454345703125,0.03874969482421875,-0.76348876953125,-0.0723876953125,0.033599853515625,-0.022979736328125,0.0186920166015625,-0.0137176513671875,0.0120697021484375,-0.008758544921875,0.0070037841796875,-0.00640869140625,0.00429534912109375,-0.00348663330078125,0.0016937255859375,0.0003204345703125
0.00014495849609375,0.002105712890625,-0.00458526611328125,0.00904083251953125,-0.015899658203125,0.03868865966796875,-0.7637786865234375,-0.0722198486328125,0.03460693359375,-0.0235595703125,0.0184783935546875,-0.01395416259765625,0.0112457275390625,-0.00873565673828125,0.00740814208984375,-0.00614166259765625,0.00386810302734375,-0.00254058837890625,0.001861572265625,-0.00087738037109375
-0.00023651123046875,0.00275421142578125,-0.00431060791015625,0.007598876953125,-0.016143798828125,0.0386505126953125,-0.76361083984375,-0.07230377197265625,0.03325653076171875,-0.02400970458984375,0.0177764892578125,-0.0144500732421875,0.01195526123046875,-0.00933074951171875,0.00681304931640625,-0.00551605224609375,0.0048675537109375,-0.002899169921875,0.0011138916015625,0.0002593994140625
-0.0005340576171875,0.00225830078125,-0.0045623779296875,0.00830841064453125,-0.01604461669921875,0.03844451904296875,-0.7637405395507812,-0.07221221923828125,0.0345306396484375,-0.02394866943359375,0.01818084716796875,-0.013702392578125,0.0117340087890625,-0.0089569091796875,0.0062713623046875,-0.00577545166015625,0.00373077392578125,-0.0038909912109375,0.00174713134765625,-0.0007476806640625
-0.0005645751953125,0.00213623046875,-0.004241943359375,0.0087432861328125,-0.0160980224609375,0.03832244873046875,-0.7638702392578125,-0.07196044921875,0.03412628173828125,-0.0233154296875,0.01792144775390625,-0.014678955078125,0.01198577880859375,-0.0088348388671875,0.00725555419921875,-0.006103515625,0.004608154296875,-0.00305938720703125,0.0016632080078125,0.00077056884765625
-0.0010986328125,0.001953125,-0.00457000732421875,0.008331298828125,-0.01599884033203125,0.03914642333984375,-0.7633895874023438,-0.07268524169921875,0.0339202880859375,-0.0242156982421875,0.01807403564453125,-0.0133209228515625,0.0117340087890625,-0.00943756103515625,0.00745391845703125,-0.0058746337890625,0.0034637451171875,-0.00164794921875,0.0019989013671875,-0.001312255859375
-0.00091552734375,0.00208282470703125,-0.00463104248046875,0.0081787109375,-0.01610565185546875,0.038177490234375,-0.7637481689453125,-0.07257843017578125,0.0340728759765625,-0.0237579345703125,0.01806640625,-0.01462554931640625,0.011260986328125,-0.00890350341796875,0.006072998046875,-0.0067901611328125,0.00406646728515625,-0.0029449462890625,0.0011444091796875,0.00026702880859375
-0.00087738037109375,0.0021209716796875,-0.00411224365234375,0.00807952880859375,-0.01654815673828125,0.03875732421875,-0.7633895874023438,-0.07238006591796875,0.03444671630859375,-0.023712158203125,0.0181121826171875,-0.01451873779296875,0.0110015869140625,-0.00927734375,0.0075531005859375,-0.00597381591796875,0.00342559814453125,-0.00223541259765625,0.00107574462890625,-0.00032806396484375
-0.00020599365234375,0.0026702880859375,-0.00443267822265625,0.00847625732421875,-0.0158843994140625,0.0390777587890625,-0.7630462646484375,-0.0724029541015625,0.0336151123046875,-0.02413177490234375,0.01862335205078125,-0.01392364501953125,0.01200103759765625,-0.0088348388671875,0.0057525634765625,-0.00580596923828125,0.004791259765625,-0.00305938720703125,0.0015411376953125,-0.0002288818359375
-0.0007171630859375,0.0019989013671875,-0.0052032470703125,0.00841522216796875,-0.01629638671875,0.03842926025390625,-0.763031005859375,-0.0727691650390625,0.0339202880859375,-0.02417755126953125,0.0182037353515625,-0.01406097412109375,0.01105499267578125,-0.00856781005859375,0.0077667236328125,-0.00583648681640625,0.0039825439453125,-0.00278472900390625,0.00092315673828125,-0.0001220703125
-0.00086212158203125,0.0016326904296875,-0.00439453125,0.0080718994140625,-0.0160980224609375,0.03850555419921875,-0.7634429931640625,-0.07225799560546875,0.03360748291015625,-0.02371978759765625,0.01842498779296875,-0.01393890380859375,0.011871337890625,-0.00960540771484375,0.0067138671875,-0.00563812255859375,0.00348663330078125,-0.00322723388671875,0.00168609619140625,7.62939453125e-06
-0.00054931640625,0.00247955322265625,-0.00434112548828125,0.00742340087890625,-0.016845703125,0.0384368896484375,-0.7625808715820312,-0.0718841552734375,0.0338897705078125,-0.02469635009765625,0.0178070068359375,-0.01427459716796875,0.01056671142578125,-0.0086669921875,0.0066986083984375,-0.00646209716796875,0.00433349609375,-0.00295257568359375,0.00151824951171875,-0.00069427490234375
-0.00101470947265625,0.00244140625,-0.00434112548828125,0.00800323486328125,-0.015594482421875,0.0384368896484375,-0.7639617919921875,-0.07233428955078125,0.0336456298828125,-0.02392578125,0.01868438720703125,-0.0146026611328125,0.01139068603515625,-0.00923919677734375,0.00667572021484375,-0.00565338134765625,0.0032501220703125,-0.003143310546875,0.001800537109375,-0.0001983642578125
-0.00012969970703125,0.001312255859375,-0.004852294921875,0.00829315185546875,-0.0160675048828125,0.0383148193359375,-0.7631149291992188,-0.07204437255859375,0.0336761474609375,-0.0245513916015625,0.0181732177734375,-0.01366424560546875,0.01094818115234375,-0.009185791015625,0.00696563720703125,-0.00616455078125,0.00400543212890625,-0.00260162353515625,0.0022430419921875,0.00012969970703125
-0.00060272216796875,0.002471923828125,-0.0044097900390625,0.00852203369140625,-0.01551055908203125,0.03777313232421875,-0.7632217407226562,-0.07254791259765625,0.033843994140625,-0.02359771728515625,0.01781463623046875,-0.01430511474609375,0.01148223876953125,-0.008819580078125,0.00684356689453125,-0.00609588623046875,0.00323486328125,-0.003021240234375,0.001708984375,-0.000274658203125
-0.0009613037109375,0.00116729736328125,-0.00370025634765625,0.00757598876953125,-0.0163421630859375,0.03861236572265625,-0.7637557983398438,-0.0722808837890625,0.0339813232421875,-0.02358245849609375,0.01796722412109375,-0.01367950439453125,0.01152801513671875,-0.009521484375,0.00672149658203125,-0.0064849853515625,0.0037078857421875,-0.003448486328125,0.00066375732421875,-0.000457763671875
-0.000335693359375,0.002166748046875,-0.00508880615234375,0.008514404296875,-0.01570892333984375,0.037261962890625,-0.76348876953125,-0.07176971435546875,0.0335235595703125,-0.0245208740234375,0.01804351806640625,-0.01468658447265625,0.01137542724609375,-0.00897216796875,0.00597381591796875,-0.00569915771484375,0.0036773681640625,-0.00319671630859375,0.00177001953125,-0.00037384033203125
-0.00099945068359375,0.0018768310546875,-0.0039825439453125,0.0076751708984375,-0.01580810546875,0.0384063720703125,-0.7637405395507812,-0.071990966796875,0.0328826904296875,-0.02451324462890625,0.018341064453125,-0.0147552490234375,0.0108489990234375,-0.00946807861328125,0.0070648193359375,-0.005706787109375,0.00374603271484375,-0.0028839111328125,0.001129150390625,5.340576171875e-05
-0.0009613037109375,0.001373291015625,-0.0048980712890625,0.00797271728515625,-0.01624298095703125,0.03816986083984375,-0.7632598876953125,-0.0724334716796875,0.03365325927734375,-0.0237884521484375,0.01834869384765625,-0.01380157470703125,0.011688232421875,-0.00835418701171875,0.00641632080078125,-0.00592803955078125,0.00444793701171875,-0.003753662109375,0.0017242431640625,0.00018310546875
-0.0005645751953125,0.002166748046875,-0.0044708251953125,0.00867462158203125,-0.01610565185546875,0.03878021240234375,-0.7631759643554688,-0.07231903076171875,0.03409576416015625,-0.02481842041015625,0.0178070068359375,-0.01410675048828125,0.01105499267578125,-0.0096893310546875,0.00621795654296875,-0.0060882568359375,0.003692626953125,-0.0021514892578125,0.00160980224609375,-0.0002288818359375
-0.00038909912109375,0.0018768310546875,-0.00479888916015625,0.00846099853515625,-0.01581573486328125,0.0384979248046875,-0.7633132934570312,-0.07196044921875,0.03357696533203125,-0.02313232421875,0.01871490478515625,-0.01483917236328125,0.01216888427734375,-0.0085296630859375,0.0070343017578125,-0.005523681640625,0.0037078857421875,-0.0026092529296875,0.00109100341796875,-0.00064849853515625
-0.00079345703125,0.0021209716796875,-0.0042877197265625,0.0081024169921875,-0.01575469970703125,0.0386199951171875,-0.7634429931640625,-0.07195281982421875,0.03324127197265625,-0.02368927001953125,0.0180511474609375,-0.014068603515625,0.0118560791015625,-0.01001739501953125,0.006683349609375,-0.00623321533203125,0.00382232666015625,-0.002593994140625,0.00122833251953125,0.0003204345703125
-0.00031280517578125,0.0020751953125,-0.00446319580078125,0.0086212158203125,-0.016754150390625,0.03856658935546875,-0.7631072998046875,-0.0728912353515625,0.0333709716796875,-0.02396392822265625,0.01861572265625,-0.01398468017578125,0.01166534423828125,-0.00910186767578125,0.0068511962890625,-0.0052642822265625,0.0038604736328125,-0.0028533935546875,0.00135040283203125,-0.0006103515625
-0.00089263916015625,0.0023651123046875,-0.00522613525390625,0.007904052734375,-0.01557159423828125,0.03858184814453125,-0.7637710571289062,-0.0720367431640625,0.03453826904296875,-0.0242767333984375,0.0177154541015625,-0.01495361328125,0.01149749755859375,-0.00826263427734375,0.0064849853515625,-0.00595855712890625,0.00350189208984375,-0.0032958984375,0.00162506103515625,0.0001678466796875
0.00058746337890625,0.00238800048828125,-0.0040435791015625,0.00891876220703125,-0.016387939453125,0.03861236572265625,-0.7629318237304688,-0.0725860595703125,0.03307342529296875,-0.02392578125,0.01856231689453125,-0.01412200927734375,0.0109100341796875,-0.00974273681640625,0.00676727294921875,-0.006195068359375,0.00400543212890625,-0.0022430419921875,0.00118255615234375,-8.392333984375e-05
-0.00055694580078125,0.00177764892578125,-0.00539398193359375,0.008026123046875,-0.01544189453125,0.03884124755859375,-0.764190673828125,-0.07218170166015625,0.034271240234375,-0.0244293212890625,0.0182342529296875,-0.01441192626953125,0.01194000244140625,-0.008331298828125,0.0067596435546875,-0.0054931640625,0.003326416015625,-0.0035247802734375,0.0013427734375,0.00029754638671875
-0.00035858154296875,0.0023040771484375,-0.003997802734375,0.0081329345703125,-0.0163421630859375,0.0381622314453125,-0.7630844116210938,-0.0726318359375,0.03342437744140625,-0.023468017578125,0.0179901123046875,-0.01404571533203125,0.01134490966796875,-0.00927734375,0.00653076171875,-0.00623321533203125,0.0037078857421875,-0.002471923828125,0.00162506103515625,-0.000640869140625
-0.0009765625,0.00136566162109375,-0.004180908203125,0.00812530517578125,-0.016143798828125,0.0383453369140625,-0.76336669921875,-0.07176971435546875,0.03376007080078125,-0.02393341064453125,0.0187225341796875,-0.0141754150390625,0.0114898681640625,-0.008697509765625,0.00699615478515625,-0.00548553466796875,0.0033111572265625,-0.00324249267578125,0.001251220703125,-0.0002593994140625
-0.0001068115234375,0.0011749267578125,-0.0047607421875,0.00820159912109375,-0.016510009765625,0.03864288330078125,-0.7631301879882812,-0.072723388671875,0.03366851806640625,-0.0238800048828125,0.0180816650390625,-0.014129638671875,0.01123046875,-0.008636474609375,0.00730133056640625,-0.0059814453125,0.0041656494140625,-0.00188446044921875,0.0017242431640625,-0.000335693359375
-0.001190185546875,0.0012969970703125,-0.0029144287109375,0.0093536376953125,-0.01596832275390625,0.03711700439453125,-0.7646026611328125,-0.0708770751953125,0.03546142578125,-0.023101806640625,0.0163726806640625,-0.0156402587890625,0.01239776611328125,-0.0076446533203125,0.00751495361328125,-0.0066680908203125,0.0028076171875,-0.00278472900390625,0.003021240234375,0.00051116943359375
-0.00014495849609375,0.0026397705078125,-0.00429534912109375,0.00841522216796875,-0.01617431640625,0.03939056396484375,-0.76202392578125,-0.071929931640625,0.03369903564453125,-0.02454376220703125,0.01847076416015625,-0.0137481689453125,0.01079559326171875,-0.0092926025390625,0.00701904296875,-0.0054473876953125,0.00363922119140625,-0.0032958984375,0.0013885498046875,8.392333984375e-05
-0.00128936767578125,0.00171661376953125,-0.00464630126953125,0.00850677490234375,-0.01564788818359375,0.03887939453125,-0.76336669921875,-0.07331085205078125,0.03430938720703125,-0.02320098876953125,0.01753997802734375,-0.0142974853515625,0.0118560791015625,-0.00838470458984375,0.00678253173828125,-0.00620269775390625,0.00388336181640625,-0.0027618408203125,0.001373291015625,0.0001220703125
-0.00045013427734375,0.00223541259765625,-0.00403594970703125,0.00838470458984375,-0.01680755615234375,0.0382843017578125,-0.7640609741210938,-0.0725250244140625,0.0336761474609375,-0.0240020751953125,0.01854705810546875,-0.01506805419921875,0.01043701171875,-0.009613037109375,0.00684356689453125,-0.005615234375,0.0039520263671875,-0.002838134765625,0.00106048583984375,0.0004730224609375
-0.00018310546875,0.00272369384765625,-0.00399017333984375,0.00820159912109375,-0.01544952392578125,0.03798675537109375,-0.7640457153320312,-0.07268524169921875,0.03351593017578125,-0.02374267578125,0.017364501953125,-0.01395416259765625,0.01175689697265625,-0.009002685546875,0.00667572021484375,-0.00634002685546875,0.00351715087890625,-0.003387451171875,0.00125885009765625,-0.000823974609375
-0.0010833740234375,0.001251220703125,-0.00490570068359375,0.00782012939453125,-0.01593780517578125,0.03863525390625,-0.7632827758789062,-0.0728302001953125,0.03345489501953125,-0.02402496337890625,0.0181427001953125,-0.01329803466796875,0.01160430908203125,-0.0084991455078125,0.00730133056640625,-0.0054473876953125,0.004486083984375,-0.002593994140625,0.00157928466796875,-0.00043487548828125
-0.0008544921875,0.0027008056640625,-0.00490570068359375,0.00812530517578125,-0.01548004150390625,0.0375823974609375,-0.7636489868164062,-0.07183074951171875,0.03305816650390625,-0.02379608154296875,0.01844024658203125,-0.01433563232421875,0.0113067626953125,-0.00936126708984375,0.0072021484375,-0.00630950927734375,0.003448486328125,-0.002471923828125,0.00098419189453125,-6.866455078125e-05
-0.00072479248046875,0.00203704833984375,-0.00421905517578125,0.00787353515625,-0.01639556884765625,0.038421630859375,-0.7633209228515625,-0.07265472412109375,0.0334014892578125,-0.023773193359375,0.01776885986328125,-0.0139007568359375,0.0109710693359375,-0.00992584228515625,0.006927490234375,-0.0057830810546875,0.00389862060546875,-0.0027008056640625,0.0013275146484375,-0.00022125244140625
-0.0006866455078125,0.0023345947265625,-0.00443267822265625,0.0086669921875,-0.0153350830078125,0.0384979248046875,-0.7634658813476562,-0.0728912353515625,0.03319549560546875,-0.0242919921875,0.0181427001953125,-0.01428985595703125,0.01158905029296875,-0.00812530517578125,0.0064544677734375,-0.00530242919921875,0.0040435791015625,-0.00274658203125,0.0019683837890625,-0.000640869140625
3.814697265625e-05,0.0021820068359375,-0.0038604736328125,0.007965087890625,-0.016845703125,0.03803253173828125,-0.7636489868164062,-0.071746826171875,0.03411102294921875,-0.0234527587890625,0.0176544189453125,-0.01446533203125,0.01171112060546875,-0.00957489013671875,0.00679779052734375,-0.00586700439453125,0.00411224365234375,-0.00225067138671875,0.0012664794921875,0.00011444091796875
-0.00054931640625,0.002471923828125,-0.0043487548828125,0.00730133056640625,-0.015838623046875,0.03926849365234375,-0.7636642456054688,-0.071990966796875,0.03371429443359375,-0.02410125732421875,0.0187225341796875,-0.01387786865234375,0.0112762451171875,-0.00927734375,0.00698089599609375,-0.00511932373046875,0.00383758544921875,-0.00228118896484375,0.0019378662109375,-0.00011444091796875
-0.00022125244140625,0.00244140625,-0.004425048828125,0.00826263427734375,-0.016571044921875,0.0372161865234375,-0.7632980346679688,-0.07270050048828125,0.03336334228515625,-0.0228729248046875,0.018402099609375,-0.013702392578125,0.0117034912109375,-0.00921630859375,0.006622314453125,-0.00566864013671875,0.0036773681640625,-0.0026702880859375,0.0021209716796875,6.866455078125e-05
-0.00112152099609375,0.002197265625,-0.004180908203125,0.00769805908203125,-0.015411376953125,0.03893280029296875,-0.7634811401367188,-0.07187652587890625,0.03366851806640625,-0.0243072509765625,0.0182647705078125,-0.0138092041015625,0.01128387451171875,-0.0088653564453125,0.00687408447265625,-0.00576019287109375,0.00421142578125,-0.00226593017578125,0.0015716552734375,-0.0003814697265625
-0.00089263916015625,0.0023345947265625,-0.00421142578125,0.007568359375,-0.0160980224609375,0.0382843017578125,-0.7643051147460938,-0.0726165771484375,0.0333099365234375,-0.0238494873046875,0.018218994140625,-0.01502227783203125,0.01187896728515625,-0.00777435302734375,0.00618743896484375,-0.00577545166015625,0.0045166015625,-0.0030517578125,0.0009307861328125,-0.0006256103515625
-7.62939453125e-06,0.00177764892578125,-0.00438690185546875,0.00885009765625,-0.0166168212890625,0.038787841796875,-0.7634124755859375,-0.07257080078125,0.034149169921875,-0.02447509765625,0.0176239013671875,-0.01381683349609375,0.0111541748046875,-0.00933074951171875,0.00702667236328125,-0.00555419921875,0.00347900390625,-0.00274658203125,0.0013427734375,-0.0009307861328125
-0.00058746337890625,0.0019683837890625,-0.00476837158203125,0.008392333984375,-0.01540374755859375,0.03859710693359375,-0.7641983032226562,-0.07219696044921875,0.03423309326171875,-0.02379608154296875,0.01839447021484375,-0.0142059326171875,0.01117706298828125,-0.00878143310546875,0.006744384765625,-0.0055084228515625,0.00373077392578125,-0.002899169921875,0.0013427734375,-0.0010528564453125
-0.00109100341796875,0.002197265625,-0.00455474853515625,0.0073089599609375,-0.01660919189453125,0.038909912109375,-0.7637863159179688,-0.07275390625,0.0341033935546875,-0.02341461181640625,0.017669677734375,-0.01416015625,0.01190948486328125,-0.008636474609375,0.006683349609375,-0.0061492919921875,0.0039215087890625,-0.00342559814453125,0.00077056884765625,0.0003814697265625
-0.0006256103515625,0.00244903564453125,-0.00475311279296875,0.00843048095703125,-0.01554107666015625,0.03874969482421875,-0.7644195556640625,-0.0724334716796875,0.0332489013671875,-0.02446746826171875,0.0182647705078125,-0.01406097412109375,0.01103973388671875,-0.00948333740234375,0.00726318359375,-0.00572967529296875,0.00365447998046875,-0.0026092529296875,0.0009307861328125,-0.00061798095703125
-0.00061798095703125,0.0027313232421875,-0.00420379638671875,0.00829315185546875,-0.01560211181640625,0.03849029541015625,-0.764190673828125,-0.07192230224609375,0.0337371826171875,-0.02393341064453125,0.01816558837890625,-0.01470184326171875,0.0113677978515625,-0.008392333984375,0.006622314453125,-0.0062408447265625,0.00411224365234375,-0.002593994140625,0.0013427734375,-0.000213623046875
-0.00029754638671875,0.0020904541015625,-0.0045623779296875,0.0084991455078125,-0.01651763916015625,0.03912353515625,-0.76312255859375,-0.073089599609375,0.03406524658203125,-0.02391815185546875,0.0179443359375,-0.01383209228515625,0.0107421875,-0.00909423828125,0.006927490234375,-0.005706787109375,0.003875732421875,-0.0029754638671875,0.00160980224609375,0.00022125244140625
-0.00119781494140625,0.0027008056640625,-0.0055084228515625,0.00853729248046875,-0.015899658203125,0.0379791259765625,-0.76385498046875,-0.07280731201171875,0.0341796875,-0.0240478515625,0.01816558837890625,-0.01457977294921875,0.011077880859375,-0.00814056396484375,0.00672149658203125,-0.00566864013671875,0.003662109375,-0.00286102294921875,0.00115203857421875,-0.00067138671875
-0.00054931640625,0.0025482177734375,-0.00489044189453125,0.007904052734375,-0.01673126220703125,0.0386505126953125,-0.7632980346679688,-0.0727081298828125,0.03363037109375,-0.0241851806640625,0.0177001953125,-0.013763427734375,0.01116180419921875,-0.00994110107421875,0.0070953369140625,-0.00595855712890625,0.0031890869140625,-0.00206756591796875,0.00141143798828125,4.57763671875e-05
-0.0009613037109375,0.0028533935546875,-0.00433349609375,0.00843048095703125,-0.01602935791015625,0.03887176513671875,-0.7640151977539062,-0.07281494140625,0.03377532958984375,-0.0237884521484375,0.0180511474609375,-0.01507568359375,0.01152801513671875,-0.008636474609375,0.00563812255859375,-0.006622314453125,0.00452423095703125,-0.0023651123046875,0.00054931640625,-6.866455078125e-05
-0.001373291015625,0.001922607421875,-0.0042877197265625,0.00807952880859375,-0.01641082763671875,0.039886474609375,-0.7633285522460938,-0.07233428955078125,0.03411865234375,-0.02431488037109375,0.0179901123046875,-0.0139617919921875,0.0107879638671875,-0.00984954833984375,0.00740814208984375,-0.00542449951171875,0.0030364990234375,-0.0034332275390625,0.0019989013671875,0.00046539306640625
-0.00017547607421875,0.00225067138671875,-0.0050506591796875,0.0086517333984375,-0.01617431640625,0.037567138671875,-0.7636795043945312,-0.072174072265625,0.0325927734375,-0.02408599853515625,0.01859283447265625,-0.01401519775390625,0.01171112060546875,-0.00843048095703125,0.00690460205078125,-0.00628662109375,0.00458526611328125,-0.00286102294921875,0.0007476806640625,-0.00058746337890625
-0.00103759765625,0.002288818359375,-0.0041656494140625,0.00732421875,-0.016326904296875,0.0391693115234375,-0.7637939453125,-0.072479248046875,0.0344390869140625,-0.02388763427734375,0.017364501953125,-0.01393890380859375,0.01143646240234375,-0.0091400146484375,0.007049560546875,-0.0060577392578125,0.00405120849609375,-0.0024261474609375,0.001983642578125,0.000152587890625
-0.00031280517578125,0.002288818359375,-0.0047607421875,0.00849151611328125,-0.01639556884765625,0.03861236572265625,-0.7632369995117188,-0.07268524169921875,0.033416748046875,-0.0237274169921875,0.01862335205078125,-0.014373779296875,0.01120758056640625,-0.00896453857421875,0.00670623779296875,-0.00601959228515625,0.00383758544921875,-0.0030670166015625,0.00079345703125,-0.00022125244140625
-0.0009765625,0.0021209716796875,-0.00432586669921875,0.00748443603515625,-0.0162353515625,0.0388336181640625,-0.7636871337890625,-0.07294464111328125,0.0341033935546875,-0.02367401123046875,0.018157958984375,-0.01422119140625,0.010467529296875,-0.0083465576171875,0.007110595703125,-0.0059814453125,0.004547119140625,-0.00281524658203125,0.0016326904296875,0.00034332275390625
-0.00038909912109375,0.00162506103515625,-0.00414276123046875,0.0085296630859375,-0.0168609619140625,0.0389404296875,-0.7635955810546875,-0.07181549072265625,0.03455352783203125,-0.0230712890625,0.0181427001953125,-0.014007568359375,0.01233673095703125,-0.00949859619140625,0.0075836181640625,-0.0063934326171875,0.00218963623046875,-0.00212860107421875,0.001373291015625,-0.00041961669921875
-0.001495361328125,0.00287628173828125,-0.004364013671875,0.0076751708984375,-0.01551055908203125,0.03864288330078125,-0.7642364501953125,-0.072723388671875,0.0332794189453125,-0.0247955322265625,0.01833343505859375,-0.01438140869140625,0.01050567626953125,-0.00862884521484375,0.0065765380859375,-0.0054779052734375,0.00438690185546875,-0.0033111572265625,0.001861572265625,-0.0001068115234375
-0.000518798828125,0.0014495849609375,-0.0050048828125,0.00864410400390625,-0.01627349853515625,0.03853607177734375,-0.7640762329101562,-0.0725250244140625,0.03345489501953125,-0.0240325927734375,0.01839447021484375,-0.01403045654296875,0.0123138427734375,-0.0094451904296875,0.00707244873046875,-0.00527191162109375,0.00312042236328125,-0.00299072265625,0.0006256103515625,-0.00064849853515625
-0.00020599365234375,0.0028076171875,-0.00472259521484375,0.00762939453125,-0.01653289794921875,0.03836822509765625,-0.7642440795898438,-0.07305145263671875,0.03337860107421875,-0.02408599853515625,0.01837921142578125,-0.0144805908203125,0.011016845703125,-0.0081939697265625,0.00745391845703125,-0.006011962890625,0.0040130615234375,-0.0027923583984375,0.00151824951171875,-8.392333984375e-05
-0.0010223388671875,0.00250244140625,-0.00402069091796875,0.00862884521484375,-0.0158233642578125,0.038482666015625,-0.7637710571289062,-0.07196044921875,0.03383636474609375,-0.02425384521484375,0.017822265625,-0.01361083984375,0.0118255615234375,-0.00926971435546875,0.006866455078125,-0.0055694580078125,0.00440216064453125,-0.00243377685546875,0.00151824951171875,-0.00084686279296875
-3.814697265625e-05,0.00255584716796875,-0.00446319580078125,0.00811004638671875,-0.01715850830078125,0.038787841796875,-0.7637939453125,-0.07299041748046875,0.033477783203125,-0.02463531494140625,0.01834869384765625,-0.01399993896484375,0.0108184814453125,-0.009429931640625,0.00627899169921875,-0.0061187744140625,0.004058837890625,-0.002777099609375,0.00182342529296875,0.0001678466796875
-0.0013580322265625,0.00217437744140625,-0.00434112548828125,0.00850677490234375,-0.01625823974609375,0.03911590576171875,-0.7634658813476562,-0.07195281982421875,0.03427886962890625,-0.02431488037109375,0.0186920166015625,-0.0140533447265625,0.0109405517578125,-0.00861358642578125,0.007354736328125,-0.00562286376953125,0.00351715087890625,-0.00287628173828125,0.0021514892578125,-9.1552734375e-05
0.00011444091796875,0.00213623046875,-0.0045623779296875,0.00812530517578125,-0.01708984375,0.03839874267578125,-0.7640914916992188,-0.07218170166015625,0.0332489013671875,-0.0242462158203125,0.0187530517578125,-0.0140380859375,0.01103973388671875,-0.009796142578125,0.00737762451171875,-0.004974365234375,0.003997802734375,-0.00286102294921875,0.0008087158203125,-0.0006256103515625
-0.00124359130859375,0.0025482177734375,-0.004638671875,0.00879669189453125,-0.0155487060546875,0.03838348388671875,-0.7648391723632812,-0.07297515869140625,0.0342254638671875,-0.02413177490234375,0.017578125,-0.0137939453125,0.01212310791015625,-0.00942230224609375,0.005767822265625,-0.00614166259765625,0.00388336181640625,-0.00328826904296875,0.00142669677734375,-0.0001983642578125
-0.0006561279296875,0.0025177001953125,-0.00366973876953125,0.0087432861328125,-0.0165252685546875,0.03912353515625,-0.764251708984375,-0.07357025146484375,0.0328521728515625,-0.02410125732421875,0.0182647705078125,-0.0144500732421875,0.01184844970703125,-0.009368896484375,0.00675201416015625,-0.005889892578125,0.00366973876953125,-0.002532958984375,0.00170135498046875,8.392333984375e-05
-0.0005950927734375,0.0022125244140625,-0.0041046142578125,0.00856781005859375,-0.0162506103515625,0.03905487060546875,-0.7640838623046875,-0.0726776123046875,0.03372955322265625,-0.02405548095703125,0.01811981201171875,-0.01458740234375,0.011962890625,-0.00897216796875,0.006622314453125,-0.0057373046875,0.003936767578125,-0.0025177001953125,0.0019073486328125,0.0001373291015625
-0.001007080078125,0.0023040771484375,-0.0042572021484375,0.00787353515625,-0.016082763671875,0.0385284423828125,-0.7638931274414062,-0.0731964111328125,0.0332794189453125,-0.02333831787109375,0.01787567138671875,-0.01398468017578125,0.01129150390625,-0.00867462158203125,0.00775909423828125,-0.0061798095703125,0.00432586669921875,-0.00273895263671875,0.00171661376953125,0.00011444091796875
-0.0007171630859375,0.00232696533203125,-0.0046234130859375,0.00872802734375,-0.015777587890625,0.03871917724609375,-0.7639083862304688,-0.07212066650390625,0.03432464599609375,-0.02532196044921875,0.017974853515625,-0.01403045654296875,0.0106201171875,-0.00934600830078125,0.00658416748046875,-0.00536346435546875,0.00432586669921875,-0.003265380859375,0.00101470947265625,-0.0008544921875
-5.340576171875e-05,0.00164794921875,-0.00433349609375,0.007965087890625,-0.01739501953125,0.03891754150390625,-0.7635650634765625,-0.0727691650390625,0.03377532958984375,-0.0233917236328125,0.01840972900390625,-0.0140533447265625,0.01134490966796875,-0.00919342041015625,0.0076751708984375,-0.0060272216796875,0.00420379638671875,-0.00351715087890625,0.00159454345703125,0.0008697509765625
-0.0009002685546875,0.0023651123046875,-0.0047454833984375,0.00807952880859375,-0.0155181884765625,0.0392608642578125,-0.7641372680664062,-0.07265472412109375,0.0345458984375,-0.0242919921875,0.01849365234375,-0.01384735107421875,0.01092529296875,-0.00848388671875,0.00716400146484375,-0.00579071044921875,0.00443267822265625,-0.0023345947265625,0.00206756591796875,-0.00086212158203125
-0.00028228759765625,0.00165557861328125,-0.00405120849609375,0.00868988037109375,-0.0170745849609375,0.03903961181640625,-0.7641754150390625,-0.073577880859375,0.0335693359375,-0.0234527587890625,0.0186767578125,-0.014862060546875,0.01183319091796875,-0.00905609130859375,0.00666046142578125,-0.00547027587890625,0.00405120849609375,-0.0027618408203125,0.00189208984375,2.288818359375e-05
-0.00084686279296875,0.0029144287109375,-0.0039215087890625,0.0078887939453125,-0.01599884033203125,0.03894805908203125,-0.7645111083984375,-0.07328033447265625,0.03398895263671875,-0.0244293212890625,0.01749420166015625,-0.0139617919921875,0.01126861572265625,-0.009185791015625,0.00676727294921875,-0.0063934326171875,0.0040130615234375,-0.0028839111328125,0.00183868408203125,-0.0012054443359375
-0.000579833984375,0.002227783203125,-0.00420379638671875,0.00835418701171875,-0.0158843994140625,0.0386199951171875,-0.7643661499023438,-0.0726318359375,0.03301239013671875,-0.024200439453125,0.018707275390625,-0.01483917236328125,0.0109710693359375,-0.00919342041015625,0.006805419921875,-0.00672149658203125,0.004425048828125,-0.0020599365234375,0.0015411376953125,0.00023651123046875
-0.0010223388671875,0.0026397705078125,-0.0040740966796875,0.0091094970703125,-0.01593017578125,0.0389251708984375,-0.7639846801757812,-0.0736541748046875,0.033660888671875,-0.02423095703125,0.0180511474609375,-0.01427459716796875,0.01158905029296875,-0.00909423828125,0.0070343017578125,-0.00543212890625,0.00370025634765625,-0.00310516357421875,0.00209808349609375,-0.00064849853515625
-0.00086212158203125,0.0018463134765625,-0.00433349609375,0.008209228515625,-0.01581573486328125,0.0390777587890625,-0.7642288208007812,-0.07294464111328125,0.03334808349609375,-0.02435302734375,0.0177764892578125,-0.01383209228515625,0.0115966796875,-0.00960540771484375,0.00756072998046875,-0.00598907470703125,0.00396728515625,-0.003173828125,0.00096893310546875,-0.00070953369140625
-8.392333984375e-05,0.00301361083984375,-0.00452423095703125,0.00858306884765625,-0.01634979248046875,0.03868865966796875,-0.7639694213867188,-0.07306671142578125,0.033599853515625,-0.02405548095703125,0.0184326171875,-0.0152587890625,0.0108795166015625,-0.0083465576171875,0.00673675537109375,-0.0066986083984375,0.00460052490234375,-0.0027923583984375,0.00173187255859375,8.392333984375e-05
-0.0013427734375,0.0018157958984375,-0.0040740966796875,0.00806427001953125,-0.0168609619140625,0.03925323486328125,-0.7632369995117188,-0.072998046875,0.0341949462890625,-0.0234832763671875,0.0175018310546875,-0.01396942138671875,0.01155853271484375,-0.0096588134765625,0.00720977783203125,-0.0063323974609375,0.00421142578125,-0.0024261474609375,0.00156402587890625,-0.0009613037109375
-0.00029754638671875,0.00222015380859375,-0.0041656494140625,0.008148193359375,-0.01683807373046875,0.03876495361328125,-0.7641677856445312,-0.07220458984375,0.0343170166015625,-0.02410888671875,0.0189208984375,-0.014495849609375,0.0108642578125,-0.00844573974609375,0.00757598876953125,-0.00572967529296875,0.003448486328125,-0.00339508056640625,0.0020751953125,-0.000244140625
-3.814697265625e-05,0.00212860107421875,-0.00473785400390625,0.0089874267578125,-0.0158843994140625,0.0391082763671875,-0.7637710571289062,-0.07360076904296875,0.03363037109375,-0.02344512939453125,0.01812744140625,-0.0139923095703125,0.01213836669921875,-0.0089263916015625,0.00691986083984375,-0.0060882568359375,0.0040740966796875,-0.0029449462890625,0.00139617919921875,-0.00077056884765625
-0.0001373291015625,0.0018310546875,-0.003936767578125,0.00795745849609375,-0.016204833984375,0.039306640625,-0.7650222778320312,-0.07308197021484375,0.03380584716796875,-0.0242462158203125,0.0187225341796875,-0.01450347900390625,0.01113128662109375,-0.0087890625,0.007568359375,-0.006134033203125,0.00372314453125,-0.00339508056640625,0.0015106201171875,0.00067138671875
-0.00066375732421875,0.00142669677734375,-0.00479888916015625,0.00872039794921875,-0.01599884033203125,0.03841400146484375,-0.7638092041015625,-0.072509765625,0.03404998779296875,-0.0237579345703125,0.01871490478515625,-0.01354217529296875,0.0117645263671875,-0.00907135009765625,0.0072174072265625,-0.00576019287109375,0.0040130615234375,-0.0023345947265625,0.002105712890625,-0.00104522705078125
-0.000396728515625,0.0025177001953125,-0.0042266845703125,0.0077667236328125,-0.0161895751953125,0.03868865966796875,-0.7641525268554688,-0.07297515869140625,0.033538818359375,-0.02346038818359375,0.0182647705078125,-0.0148468017578125,0.011016845703125,-0.00887298583984375,0.0078277587890625,-0.0057373046875,0.0040283203125,-0.003143310546875,0.00185394287109375,-0.0001678466796875
-0.00153350830078125,0.00145721435546875,-0.0042572021484375,0.008056640625,-0.01678466796875,0.0388641357421875,-0.7639312744140625,-0.07276153564453125,0.03397369384765625,-0.024383544921875,0.0183563232421875,-0.014129638671875,0.01202392578125,-0.008758544921875,0.00627899169921875,-0.00601959228515625,0.0039825439453125,-0.00281524658203125,0.00205230712890625,-0.00049591064453125
-0.00052642822265625,0.00209808349609375,-0.0045318603515625,0.0077972412109375,-0.0158538818359375,0.0386505126953125,-0.7643356323242188,-0.07236480712890625,0.03365325927734375,-0.0236358642578125,0.0185089111328125,-0.01441192626953125,0.0115966796875,-0.00974273681640625,0.00666046142578125,-0.00643157958984375,0.00431060791015625,-0.00214385986328125,0.00145721435546875,-0.00022125244140625
-0.0001068115234375,0.00186920166015625,-0.00424957275390625,0.00878143310546875,-0.01656341552734375,0.0382537841796875,-0.7644805908203125,-0.072906494140625,0.03414154052734375,-0.02429962158203125,0.01812744140625,-0.0144805908203125,0.01107025146484375,-0.00896453857421875,0.00728607177734375,-0.0052947998046875,0.0044403076171875,-0.003814697265625,0.001007080078125,-0.00035858154296875
-0.0010528564453125,0.00226593017578125,-0.00409698486328125,0.008575439453125,-0.01625823974609375,0.03897857666015625,-0.7633438110351562,-0.0725860595703125,0.03371429443359375,-0.0241241455078125,0.01929473876953125,-0.01409149169921875,0.011474609375,-0.00913238525390625,0.00695037841796875,-0.00547027587890625,0.00360870361328125,-0.0030517578125,0.0018463134765625,-0.00018310546875
-0.001251220703125,0.0023956298828125,-0.00418853759765625,0.00824737548828125,-0.01602935791015625,0.03807830810546875,-0.765228271484375,-0.0731353759765625,0.03438568115234375,-0.0240936279296875,0.0183258056640625,-0.01446533203125,0.0117645263671875,-0.00858306884765625,0.00655364990234375,-0.0058746337890625,0.0044708251953125,-0.003265380859375,0.0009613037109375,-0.0007476806640625
-0.00040435791015625,0.0020599365234375,-0.00382232666015625,0.00891876220703125,-0.01613616943359375,0.03890228271484375,-0.7646713256835938,-0.0735321044921875,0.0336456298828125,-0.0238189697265625,0.01897430419921875,-0.01425933837890625,0.01131439208984375,-0.00925445556640625,0.00762176513671875,-0.00620269775390625,0.00376129150390625,-0.00215911865234375,0.00087738037109375,-0.0012359619140625
-0.00055694580078125,0.002532958984375,-0.004486083984375,0.00804901123046875,-0.01613616943359375,0.03835296630859375,-0.7645034790039062,-0.0727386474609375,0.03475189208984375,-0.0239105224609375,0.017791748046875,-0.0142364501953125,0.0118560791015625,-0.0087738037109375,0.0070953369140625,-0.0057830810546875,0.00389862060546875,-0.003143310546875,0.00205230712890625,-0.00031280517578125
-0.00060272216796875,0.00234222412109375,-0.00539398193359375,0.008026123046875,-0.015472412109375,0.038818359375,-0.7635116577148438,-0.072601318359375,0.0332489013671875,-0.02390289306640625,0.0185394287109375,-0.0147552490234375,0.01080322265625,-0.00930023193359375,0.00701904296875,-0.00630950927734375,0.00434112548828125,-0.00336456298828125,0.00128936767578125,0.00030517578125
-9.1552734375e-05,0.00238800048828125,-0.00371551513671875,0.0094146728515625,-0.0167694091796875,0.03794097900390625,-0.7642669677734375,-0.07303619384765625,0.03354644775390625,-0.0242156982421875,0.0181121826171875,-0.0140838623046875,0.01175689697265625,-0.00920867919921875,0.0075836181640625,-0.0060882568359375,0.00446319580078125,-0.00200653076171875,0.00164031982421875,-0.00034332275390625
-0.00086212158203125,0.0019989013671875,-0.00464630126953125,0.00843048095703125,-0.01586151123046875,0.03923797607421875,-0.7643203735351562,-0.07318115234375,0.03389739990234375,-0.0233306884765625,0.01837158203125,-0.0153656005859375,0.01163482666015625,-0.0091705322265625,0.0069732666015625,-0.00589752197265625,0.00377655029296875,-0.0036468505859375,0.00189208984375,0.00061798095703125
-0.000640869140625,0.00222015380859375,-0.00396728515625,0.00884246826171875,-0.01641082763671875,0.03824615478515625,-0.7637252807617188,-0.072540283203125,0.0337677001953125,-0.02422332763671875,0.0182952880859375,-0.01457977294921875,0.01132965087890625,-0.00945281982421875,0.00667572021484375,-0.00632476806640625,0.00402069091796875,-0.00293731689453125,0.00124359130859375,-0.000396728515625
-0.00093841552734375,0.0019683837890625,-0.0042266845703125,0.00759124755859375,-0.01628875732421875,0.03914642333984375,-0.7640609741210938,-0.073577880859375,0.03357696533203125,-0.024139404296875,0.01812744140625,-0.0142059326171875,0.0107574462890625,-0.00879669189453125,0.0074920654296875,-0.00600433349609375,0.00518798828125,-0.002838134765625,0.00193023681640625,-0.00067901611328125
-0.000579833984375,0.00211334228515625,-0.00453948974609375,0.00897979736328125,-0.0155029296875,0.03888702392578125,-0.7647171020507812,-0.07233428955078125,0.0343475341796875,-0.02390289306640625,0.019012451171875,-0.0140838623046875,0.012115478515625,-0.00911712646484375,0.007598876953125,-0.005584716796875,0.00449371337890625,-0.00261688232421875,0.001068115234375,-0.0001220703125
-0.00102996826171875,0.001373291015625,-0.0048065185546875,0.00814056396484375,-0.01662445068359375,0.03863525390625,-0.7640228271484375,-0.07343292236328125,0.03392791748046875,-0.02434539794921875,0.01818084716796875,-0.0139312744140625,0.01155853271484375,-0.00872802734375,0.007171630859375,-0.00577545166015625,0.004974365234375,-0.0024871826171875,0.00197601318359375,-0.00016021728515625
-0.00025177001953125,0.00258636474609375,-0.00467681884765625,0.0082550048828125,-0.01568603515625,0.03932952880859375,-0.7635345458984375,-0.073028564453125,0.03466033935546875,-0.0240936279296875,0.01825714111328125,-0.01407623291015625,0.011566162109375,-0.00949859619140625,0.00620269775390625,-0.00615692138671875,0.0039520263671875,-0.0031280517578125,0.00150299072265625,-2.288818359375e-05
-0.00067138671875,0.00186920166015625,-0.0042572021484375,0.0088043212890625,-0.015899658203125,0.0385589599609375,-0.7633590698242188,-0.0735626220703125,0.0339508056640625,-0.0234375,0.01830291748046875,-0.0146942138671875,0.0109710693359375,-0.008331298828125,0.00759124755859375,-0.00616455078125,0.00453948974609375,-0.0025482177734375,0.00148773193359375,0.0001068115234375
-0.00043487548828125,0.00263214111328125,-0.00423431396484375,0.0083160400390625,-0.015960693359375,0.0375823974609375,-0.7643051147460938,-0.0727386474609375,0.034576416015625,-0.02448272705078125,0.018218994140625,-0.0131072998046875,0.011810302734375,-0.00919342041015625,0.006927490234375,-0.00553131103515625,0.00420379638671875,-0.002899169921875,0.00182342529296875,-0.00012969970703125
-0.000244140625,0.00185394287109375,-0.00418853759765625,0.008148193359375,-0.015960693359375,0.0391845703125,-0.7639083862304688,-0.07408905029296875,0.033721923828125,-0.02353668212890625,0.01813507080078125,-0.0143280029296875,0.0111541748046875,-0.00963592529296875,0.0072174072265625,-0.006011962890625,0.00374603271484375,-0.0033721923828125,0.0015411376953125,-5.340576171875e-05
-0.00109100341796875,0.0020599365234375,-0.00394439697265625,0.00830841064453125,-0.015838623046875,0.0385589599609375,-0.764190673828125,-0.07341766357421875,0.03387451171875,-0.0244598388671875,0.01825714111328125,-0.013763427734375,0.0118408203125,-0.0081939697265625,0.007232666015625,-0.00659942626953125,0.00434112548828125,-0.00289154052734375,0.0009918212890625,-0.0006256103515625
-0.0004730224609375,0.0028839111328125,-0.00453948974609375,0.00740814208984375,-0.0161285400390625,0.0390625,-0.7633819580078125,-0.07275390625,0.0341796875,-0.02400970458984375,0.0184173583984375,-0.0141754150390625,0.011383056640625,-0.009124755859375,0.00695037841796875,-0.00632476806640625,0.00441741943359375,-0.0023193359375,0.00168609619140625,-0.000396728515625
-0.00058746337890625,0.00251007080078125,-0.00475311279296875,0.00881195068359375,-0.0153961181640625,0.0379180908203125,-0.7646484375,-0.07270050048828125,0.033355712890625,-0.024505615234375,0.01883697509765625,-0.01416778564453125,0.0125274658203125,-0.00921630859375,0.00720977783203125,-0.005828857421875,0.003021240234375,-0.002960205078125,0.0020294189453125,-6.866455078125e-05
-0.0012664794921875,0.00154876708984375,-0.00426483154296875,0.00804901123046875,-0.0165863037109375,0.03850555419921875,-0.7643585205078125,-0.07341766357421875,0.0335693359375,-0.02440643310546875,0.01879119873046875,-0.0149078369140625,0.0115966796875,-0.00830841064453125,0.0068817138671875,-0.00580596923828125,0.00415802001953125,-0.002838134765625,0.001312255859375,-0.0002593994140625
-0.000274658203125,0.0019989013671875,-0.0048980712890625,0.0076446533203125,-0.0167083740234375,0.03847503662109375,-0.7640762329101562,-0.073150634765625,0.03375244140625,-0.024749755859375,0.01813507080078125,-0.01476287841796875,0.011260986328125,-0.0090484619140625,0.00705718994140625,-0.00656890869140625,0.00324249267578125,-0.00311279296875,0.00139617919921875,0.0003204345703125
-0.00034332275390625,0.0025787353515625,-0.00438690185546875,0.00847625732421875,-0.01605224609375,0.0389251708984375,-0.764495849609375,-0.07410430908203125,0.034271240234375,-0.0247802734375,0.0178680419921875,-0.01381683349609375,0.01197052001953125,-0.00954437255859375,0.0060577392578125,-0.00543975830078125,0.00411224365234375,-0.00327301025390625,0.00124359130859375,-0.00064849853515625
-0.00060272216796875,0.0016021728515625,-0.00444793701171875,0.008026123046875,-0.016876220703125,0.0388031005859375,-0.763702392578125,-0.0727691650390625,0.0339202880859375,-0.02474212646484375,0.01770782470703125,-0.014404296875,0.01197052001953125,-0.00923919677734375,0.00725555419921875,-0.00595855712890625,0.004241943359375,-0.0024871826171875,0.00124359130859375,-0.00042724609375
-0.000732421875,0.0019989013671875,-0.00359344482421875,0.0094146728515625,-0.015899658203125,0.0383453369140625,-0.7643585205078125,-0.0737152099609375,0.03399658203125,-0.02404022216796875,0.018218994140625,-0.014495849609375,0.011474609375,-0.0089874267578125,0.00662994384765625,-0.00582122802734375,0.00392913818359375,-0.00353240966796875,0.002410888671875,-0.00057220458984375
-3.0517578125e-05,0.0023193359375,-0.0049285888671875,0.00807952880859375,-0.01583099365234375,0.03839111328125,-0.7645416259765625,-0.07335662841796875,0.03369140625,-0.0240631103515625,0.01868438720703125,-0.014892578125,0.01107025146484375,-0.0085906982421875,0.00763702392578125,-0.0057830810546875,0.00467681884765625,-0.00290679931640625,0.001495361328125,-0.00022125244140625
-0.00058746337890625,0.002197265625,-0.00482177734375,0.00705718994140625,-0.01633453369140625,0.04042816162109375,-0.7634506225585938,-0.0745849609375,0.03243255615234375,-0.02439117431640625,0.020111083984375,-0.01374053955078125,0.01056671142578125,-0.00946044921875,0.0078125,-0.00514984130859375,0.002960205078125,-0.00439453125,0.00112152099609375,0.00042724609375
0.00014495849609375,0.001861572265625,-0.00504302978515625,0.00794219970703125,-0.01641845703125,0.03815460205078125,-0.7646102905273438,-0.07220458984375,0.03515625,-0.02448272705078125,0.0171661376953125,-0.01458740234375,0.01300811767578125,-0.00818634033203125,0.00705718994140625,-0.006103515625,0.00438690185546875,-0.0020904541015625,0.0009765625,-0.00096893310546875
-0.00103759765625,0.00193023681640625,-0.0038299560546875,0.00782012939453125,-0.01630401611328125,0.03934478759765625,-0.7646560668945312,-0.074066162109375,0.03313446044921875,-0.02459716796875,0.0189056396484375,-0.0141754150390625,0.01073455810546875,-0.01007080078125,0.00701904296875,-0.00519561767578125,0.003631591796875,-0.00353240966796875,0.0021209716796875,0.00031280517578125
-0.0006103515625,0.00152587890625,-0.00380706787109375,0.00908660888671875,-0.0156097412109375,0.0380096435546875,-0.7643814086914062,-0.0731353759765625,0.03369140625,-0.0238037109375,0.016876220703125,-0.014251708984375,0.01248931884765625,-0.00945281982421875,0.0072479248046875,-0.00629425048828125,0.004302978515625,-0.00287628173828125,0.0006256103515625,-0.00064849853515625
-0.00106048583984375,0.00262451171875,-0.00447845458984375,0.0074310302734375,-0.0158843994140625,0.0386505126953125,-0.764984130859375,-0.073516845703125,0.03386688232421875,-0.02422332763671875,0.01886749267578125,-0.0147857666015625,0.01096343994140625,-0.00832366943359375,0.00652313232421875,-0.00611114501953125,0.0039825439453125,-0.002960205078125,0.002716064453125,-0.000579833984375
-0.000946044921875,0.00157928466796875,-0.00433349609375,0.00827789306640625,-0.01590728759765625,0.03868865966796875,-0.7644805908203125,-0.07331085205078125,0.034393310546875,-0.023406982421875,0.01806640625,-0.01418304443359375,0.011993408203125,-0.00868988037109375,0.00753021240234375,-0.00594329833984375,0.0043182373046875,-0.00311279296875,0.00131988525390625,-0.0001220703125


==> csv/train_time/one_pa/weight_real_20240502_020235.csv <==
0.0047760009765625,-0.008087158203125,0.057403564453125,-0.06693267822265625,0.0510406494140625,-0.0353851318359375,-0.6120376586914062,-0.1613922119140625,0.11817169189453125,-0.05899810791015625,0.08496856689453125,-0.075592041015625,0.0133209228515625,0.04146575927734375,0.01955413818359375,-0.00876617431640625,-0.09922027587890625,0.03839874267578125,0.02046966552734375,0.03206634521484375
0.04206085205078125,-0.03807830810546875,0.02719879150390625,-0.04129791259765625,0.03977203369140625,-0.03266143798828125,-0.46495819091796875,-0.0790557861328125,0.0472412109375,-0.06273651123046875,0.0315093994140625,-0.02692413330078125,0.03693389892578125,-0.04148101806640625,0.004302978515625,0.00424957275390625,0.0081939697265625,0.00749969482421875,-0.035614013671875,0.01428985595703125
0.02095794677734375,-0.03589630126953125,0.04306793212890625,-0.04401397705078125,0.0414581298828125,-0.0202484130859375,-0.546875,-0.1096038818359375,0.0765228271484375,-0.0494842529296875,0.05536651611328125,-0.0469970703125,0.03192138671875,-0.00823974609375,0.01604461669921875,-0.0051422119140625,-0.01409912109375,0.00635528564453125,0.00321197509765625,0.00823974609375
0.02927398681640625,-0.0274200439453125,0.03029632568359375,-0.03525543212890625,0.035369873046875,-0.02272796630859375,-0.5198440551757812,-0.09024810791015625,0.05731201171875,-0.05504608154296875,0.0422210693359375,-0.03896331787109375,0.0370941162109375,-0.03192901611328125,0.015289306640625,-0.00616455078125,0.00797271728515625,0.00078582763671875,-0.00713348388671875,0.0040740966796875
0.0199432373046875,-0.027801513671875,0.029541015625,-0.03372955322265625,0.03153228759765625,-0.0135650634765625,-0.5367507934570312,-0.0963897705078125,0.06394195556640625,-0.05046844482421875,0.04964447021484375,-0.04326629638671875,0.03647613525390625,-0.024688720703125,0.0199737548828125,-0.0116119384765625,0.002716064453125,-0.002838134765625,0.00278472900390625,0.00168609619140625
0.02005767822265625,-0.02274322509765625,0.02439117431640625,-0.02896881103515625,0.02779388427734375,-0.01503753662109375,-0.532318115234375,-0.09024810791015625,0.0586090087890625,-0.0517425537109375,0.045928955078125,-0.04164886474609375,0.03748321533203125,-0.0302886962890625,0.02082061767578125,-0.01393890380859375,0.01078033447265625,-0.00502777099609375,0.0025482177734375,-0.0014190673828125
0.0164794921875,-0.0223846435546875,0.02289581298828125,-0.02579498291015625,0.02472686767578125,-0.00998687744140625,-0.5390701293945312,-0.09134674072265625,0.0611724853515625,-0.05095672607421875,0.047760009765625,-0.04285430908203125,0.037353515625,-0.02899169921875,0.02373504638671875,-0.01572418212890625,0.009918212890625,-0.00792694091796875,0.00604248046875,-0.00200653076171875
0.015869140625,-0.01816558837890625,0.02024078369140625,-0.02405548095703125,0.02336883544921875,-0.0097198486328125,-0.537811279296875,-0.08794403076171875,0.05782318115234375,-0.05052947998046875,0.04638671875,-0.04276275634765625,0.03798675537109375,-0.03147125244140625,0.023895263671875,-0.017852783203125,0.01342010498046875,-0.0092315673828125,0.00594329833984375,-0.00372314453125
0.013214111328125,-0.0171051025390625,0.01886749267578125,-0.02236175537109375,0.02079010009765625,-0.006317138671875,-0.5391464233398438,-0.0890960693359375,0.0578155517578125,-0.04981231689453125,0.04656219482421875,-0.04150390625,0.03839111328125,-0.0312652587890625,0.025726318359375,-0.0187530517578125,0.01314544677734375,-0.01043701171875,0.0081787109375,-0.0049896240234375
0.01192474365234375,-0.01573944091796875,0.017303466796875,-0.02008819580078125,0.01902008056640625,-0.0059356689453125,-0.5412368774414062,-0.0865936279296875,0.0582427978515625,-0.04984283447265625,0.046356201171875,-0.042236328125,0.03807830810546875,-0.0319061279296875,0.02527618408203125,-0.02031707763671875,0.0146942138671875,-0.0113677978515625,0.00787353515625,-0.00524139404296875
0.01065826416015625,-0.01471710205078125,0.01654815673828125,-0.01971435546875,0.017120361328125,-0.0045623779296875,-0.5431442260742188,-0.0872802734375,0.056793212890625,-0.0498809814453125,0.04587554931640625,-0.04152679443359375,0.03804779052734375,-0.03156280517578125,0.02671051025390625,-0.0198974609375,0.01528167724609375,-0.0123138427734375,0.00951385498046875,-0.00630950927734375
0.0108489990234375,-0.013641357421875,0.015289306640625,-0.01763916015625,0.01607513427734375,-0.00444793701171875,-0.5427093505859375,-0.0849456787109375,0.05532073974609375,-0.04843902587890625,0.04589080810546875,-0.04192352294921875,0.037811279296875,-0.03298187255859375,0.0267486572265625,-0.02127838134765625,0.0162811279296875,-0.011962890625,0.00823211669921875,-0.00699615478515625
0.00948333740234375,-0.0129241943359375,0.01403045654296875,-0.01679229736328125,0.015411376953125,-0.00347900390625,-0.543487548828125,-0.08551788330078125,0.05510711669921875,-0.04854583740234375,0.044586181640625,-0.04106903076171875,0.037689208984375,-0.0331878662109375,0.02597808837890625,-0.0208740234375,0.0169219970703125,-0.012603759765625,0.00968170166015625,-0.00736236572265625
0.00887298583984375,-0.0125885009765625,0.01459503173828125,-0.0166778564453125,0.0142364501953125,-0.0019989013671875,-0.54412841796875,-0.08437347412109375,0.0547637939453125,-0.04738616943359375,0.0441436767578125,-0.04021453857421875,0.0370635986328125,-0.0323486328125,0.02790069580078125,-0.02210235595703125,0.0176849365234375,-0.0128631591796875,0.01029205322265625,-0.007049560546875
0.00926971435546875,-0.01163482666015625,0.01268768310546875,-0.01515960693359375,0.01392364501953125,-0.0019073486328125,-0.5460052490234375,-0.0843048095703125,0.05469512939453125,-0.04711151123046875,0.04428863525390625,-0.04030609130859375,0.037445068359375,-0.03240966796875,0.02652740478515625,-0.022308349609375,0.01696014404296875,-0.01366424560546875,0.00957489013671875,-0.00772857666015625
0.00855255126953125,-0.01171875,0.01334381103515625,-0.01513671875,0.012847900390625,-0.00018310546875,-0.5463485717773438,-0.0827789306640625,0.0540008544921875,-0.04766845703125,0.0437164306640625,-0.040679931640625,0.0362396240234375,-0.03206634521484375,0.027099609375,-0.02243804931640625,0.0165557861328125,-0.0141448974609375,0.0102996826171875,-0.00733184814453125
0.00797271728515625,-0.0104827880859375,0.0127410888671875,-0.01430511474609375,0.01224517822265625,-0.000762939453125,-0.5463409423828125,-0.0825653076171875,0.05359649658203125,-0.04624176025390625,0.0436859130859375,-0.0400543212890625,0.0363616943359375,-0.0313568115234375,0.02643585205078125,-0.0218353271484375,0.01781463623046875,-0.01386260986328125,0.01023101806640625,-0.0078582763671875
0.0077667236328125,-0.01047515869140625,0.01192474365234375,-0.0140838623046875,0.01151275634765625,-5.340576171875e-05,-0.5467910766601562,-0.0826873779296875,0.05265045166015625,-0.0462188720703125,0.04253387451171875,-0.03928375244140625,0.0359649658203125,-0.0319671630859375,0.0269317626953125,-0.0221405029296875,0.01648712158203125,-0.0140228271484375,0.00984954833984375,-0.00774383544921875
0.0069427490234375,-0.01013946533203125,0.01148223876953125,-0.0135955810546875,0.01184844970703125,0.00112152099609375,-0.546875,-0.08205413818359375,0.05267333984375,-0.045806884765625,0.0423126220703125,-0.03861236572265625,0.03553009033203125,-0.03130340576171875,0.02661895751953125,-0.02202606201171875,0.01731109619140625,-0.0135040283203125,0.0101470947265625,-0.0073394775390625
0.00730133056640625,-0.01012420654296875,0.01131439208984375,-0.01360321044921875,0.010589599609375,0.001434326171875,-0.5481719970703125,-0.08147430419921875,0.05242919921875,-0.04512786865234375,0.04218292236328125,-0.03833770751953125,0.0357818603515625,-0.03134918212890625,0.026397705078125,-0.02155303955078125,0.0168914794921875,-0.01410675048828125,0.01030731201171875,-0.00699615478515625
0.00675201416015625,-0.009368896484375,0.0104217529296875,-0.0131683349609375,0.01047515869140625,0.00157928466796875,-0.5484085083007812,-0.08084869384765625,0.05118560791015625,-0.04615020751953125,0.0414886474609375,-0.03876495361328125,0.0351409912109375,-0.03110504150390625,0.02597808837890625,-0.021087646484375,0.01628875732421875,-0.0130615234375,0.0100250244140625,-0.007904052734375
0.00695037841796875,-0.009613037109375,0.0103607177734375,-0.01305389404296875,0.01004791259765625,0.00148773193359375,-0.5486602783203125,-0.0807342529296875,0.05072784423828125,-0.044189453125,0.0408477783203125,-0.03795623779296875,0.03522491455078125,-0.03072357177734375,0.0260467529296875,-0.021240234375,0.01677703857421875,-0.01351165771484375,0.0097808837890625,-0.0075836181640625
0.007080078125,-0.00876617431640625,0.0097198486328125,-0.01297760009765625,0.0113983154296875,0.0030975341796875,-0.5496978759765625,-0.0811614990234375,0.0506134033203125,-0.0443267822265625,0.041839599609375,-0.03753662109375,0.033233642578125,-0.02960205078125,0.0263519287109375,-0.0203399658203125,0.01569366455078125,-0.01434326171875,0.0117645263671875,-0.00591278076171875
0.00691986083984375,-0.009185791015625,0.01012420654296875,-0.012054443359375,0.0084686279296875,0.00183868408203125,-0.5496826171875,-0.07920074462890625,0.05096435546875,-0.0445709228515625,0.0406036376953125,-0.0370941162109375,0.035308837890625,-0.02988433837890625,0.02468109130859375,-0.01995086669921875,0.01665496826171875,-0.012054443359375,0.0092926025390625,-0.007904052734375
0.0057220458984375,-0.00919342041015625,0.0100555419921875,-0.011993408203125,0.00978851318359375,0.0032196044921875,-0.5496597290039062,-0.08011627197265625,0.04955291748046875,-0.04322052001953125,0.04058837890625,-0.0373992919921875,0.03296661376953125,-0.0293426513671875,0.02487945556640625,-0.02074432373046875,0.01568603515625,-0.0129852294921875,0.01003265380859375,-0.00696563720703125
0.00583648681640625,-0.0101165771484375,0.0098419189453125,-0.0119171142578125,0.0085601806640625,0.00299072265625,-0.5500030517578125,-0.07875823974609375,0.0498199462890625,-0.0432891845703125,0.03945159912109375,-0.03623199462890625,0.03326416015625,-0.02901458740234375,0.0248870849609375,-0.0200653076171875,0.01563262939453125,-0.0129241943359375,0.0096435546875,-0.008056640625
0.00569915771484375,-0.008941650390625,0.00855255126953125,-0.0119476318359375,0.00905609130859375,0.00311279296875,-0.550384521484375,-0.0784454345703125,0.04883575439453125,-0.04210662841796875,0.04024505615234375,-0.03617095947265625,0.0327911376953125,-0.02850341796875,0.024139404296875,-0.02037811279296875,0.016143798828125,-0.0125579833984375,0.0094451904296875,-0.0072021484375
0.00588226318359375,-0.0090484619140625,0.009857177734375,-0.01065826416015625,0.00839996337890625,0.00391387939453125,-0.5511932373046875,-0.07884979248046875,0.04840850830078125,-0.0426788330078125,0.039154052734375,-0.03562164306640625,0.03269195556640625,-0.02829742431640625,0.024078369140625,-0.01993560791015625,0.01515960693359375,-0.01239776611328125,0.00974273681640625,-0.0076141357421875
0.0063629150390625,-0.00856781005859375,0.00890350341796875,-0.010162353515625,0.008209228515625,0.004302978515625,-0.5507888793945312,-0.07828521728515625,0.04821014404296875,-0.0417938232421875,0.038482666015625,-0.0352783203125,0.032867431640625,-0.02875518798828125,0.0236968994140625,-0.01982879638671875,0.01544952392578125,-0.01229095458984375,0.00887298583984375,-0.0067138671875
0.00522613525390625,-0.0081939697265625,0.0087890625,-0.01080322265625,0.0087127685546875,0.0041656494140625,-0.552032470703125,-0.07745361328125,0.04791259765625,-0.04154205322265625,0.03802490234375,-0.03470611572265625,0.0317535400390625,-0.028228759765625,0.0241241455078125,-0.01985931396484375,0.01590728759765625,-0.0117034912109375,0.0095062255859375,-0.00679779052734375
0.00566864013671875,-0.00849151611328125,0.00839996337890625,-0.0099945068359375,0.00716400146484375,0.0052947998046875,-0.5512237548828125,-0.07781982421875,0.04732513427734375,-0.04107666015625,0.0380859375,-0.035003662109375,0.03191375732421875,-0.02744293212890625,0.02349853515625,-0.0198211669921875,0.01479339599609375,-0.0119171142578125,0.0085296630859375,-0.00682830810546875
0.00579071044921875,-0.00766754150390625,0.008758544921875,-0.00917816162109375,0.00705718994140625,0.00469970703125,-0.552459716796875,-0.07769012451171875,0.04749298095703125,-0.0409698486328125,0.038116455078125,-0.033477783203125,0.03118896484375,-0.02782440185546875,0.02313995361328125,-0.01863861083984375,0.01532745361328125,-0.01145172119140625,0.008941650390625,-0.00720977783203125
0.0053253173828125,-0.00774383544921875,0.00830841064453125,-0.0098114013671875,0.0069122314453125,0.00618743896484375,-0.55255126953125,-0.07753753662109375,0.04730224609375,-0.04034423828125,0.03740692138671875,-0.03467559814453125,0.03000640869140625,-0.02667999267578125,0.0228729248046875,-0.019439697265625,0.01448822021484375,-0.01276397705078125,0.0092926025390625,-0.006439208984375
0.005889892578125,-0.0073089599609375,0.0085296630859375,-0.00945281982421875,0.00670623779296875,0.0057373046875,-0.5524444580078125,-0.07561492919921875,0.04650115966796875,-0.04021453857421875,0.03652191162109375,-0.03395843505859375,0.03070068359375,-0.027008056640625,0.02274322509765625,-0.018951416015625,0.0151824951171875,-0.01186370849609375,0.00876617431640625,-0.006622314453125
0.00472259521484375,-0.00733184814453125,0.0080108642578125,-0.009765625,0.00638580322265625,0.006378173828125,-0.553558349609375,-0.07635498046875,0.0467071533203125,-0.0399169921875,0.0368194580078125,-0.03353118896484375,0.03025054931640625,-0.02618408203125,0.02275848388671875,-0.0181427001953125,0.01410675048828125,-0.012237548828125,0.0086669921875,-0.00638580322265625
0.0045013427734375,-0.00713348388671875,0.00803375244140625,-0.0089569091796875,0.00667572021484375,0.00650787353515625,-0.5526657104492188,-0.0750579833984375,0.0460357666015625,-0.0395050048828125,0.03609466552734375,-0.03310394287109375,0.0301666259765625,-0.02571868896484375,0.0218963623046875,-0.018951416015625,0.01434326171875,-0.01169586181640625,0.00897979736328125,-0.00720977783203125
0.00543212890625,-0.00677490234375,0.00743865966796875,-0.00830841064453125,0.00597381591796875,0.006561279296875,-0.5541915893554688,-0.0757904052734375,0.04563140869140625,-0.03945159912109375,0.03653717041015625,-0.03293609619140625,0.02922821044921875,-0.026397705078125,0.02155303955078125,-0.01776123046875,0.01424407958984375,-0.01140594482421875,0.0091094970703125,-0.00658416748046875
0.0045623779296875,-0.0073089599609375,0.00760650634765625,-0.00844573974609375,0.005767822265625,0.00740814208984375,-0.5533828735351562,-0.07485198974609375,0.045074462890625,-0.0387725830078125,0.0357513427734375,-0.03246307373046875,0.02906036376953125,-0.0254364013671875,0.0225830078125,-0.0181427001953125,0.0141448974609375,-0.0116424560546875,0.008758544921875,-0.00620269775390625
0.004852294921875,-0.00679779052734375,0.00710296630859375,-0.008636474609375,0.00473785400390625,0.00677490234375,-0.55328369140625,-0.07405853271484375,0.045257568359375,-0.03863525390625,0.03517913818359375,-0.03171539306640625,0.0291900634765625,-0.02557373046875,0.02147674560546875,-0.0179901123046875,0.01398468017578125,-0.01074981689453125,0.0083770751953125,-0.00710296630859375
0.0048065185546875,-0.0064697265625,0.007904052734375,-0.00821685791015625,0.005279541015625,0.00762939453125,-0.5542221069335938,-0.0750732421875,0.04470062255859375,-0.037689208984375,0.03501129150390625,-0.0314178466796875,0.02849578857421875,-0.0247955322265625,0.0207672119140625,-0.0172119140625,0.01433563232421875,-0.01268768310546875,0.00862884521484375,-0.00618743896484375
0.00470733642578125,-0.0067291259765625,0.00661468505859375,-0.00775909423828125,0.0054931640625,0.0080413818359375,-0.5554351806640625,-0.073944091796875,0.04424285888671875,-0.03844451904296875,0.0345306396484375,-0.03208160400390625,0.0285797119140625,-0.02553558349609375,0.0209503173828125,-0.01804351806640625,0.0126953125,-0.010223388671875,0.0075531005859375,-0.00705718994140625
0.00406646728515625,-0.00688934326171875,0.00640106201171875,-0.0088043212890625,0.00434112548828125,0.00823211669921875,-0.5553436279296875,-0.07454681396484375,0.0434112548828125,-0.037384033203125,0.03485870361328125,-0.03110504150390625,0.02831268310546875,-0.02468109130859375,0.0206756591796875,-0.016998291015625,0.01336669921875,-0.01174163818359375,0.00789642333984375,-0.00592041015625
0.00431060791015625,-0.00745391845703125,0.00730133056640625,-0.00743865966796875,0.00399017333984375,0.007843017578125,-0.5558395385742188,-0.07363128662109375,0.0435638427734375,-0.03704071044921875,0.03418731689453125,-0.0309600830078125,0.027923583984375,-0.024688720703125,0.0206756591796875,-0.01703643798828125,0.013092041015625,-0.01084136962890625,0.00824737548828125,-0.00592803955078125
0.004974365234375,-0.00667572021484375,0.00676727294921875,-0.0079193115234375,0.0043792724609375,0.00812530517578125,-0.555694580078125,-0.07349395751953125,0.0428619384765625,-0.03711700439453125,0.033233642578125,-0.030120849609375,0.02747344970703125,-0.024139404296875,0.0206298828125,-0.01688385009765625,0.01279449462890625,-0.01074981689453125,0.00817108154296875,-0.0067596435546875
0.0042877197265625,-0.007110595703125,0.0068206787109375,-0.00690460205078125,0.0043487548828125,0.00884246826171875,-0.5554580688476562,-0.0734405517578125,0.042999267578125,-0.03679656982421875,0.03269195556640625,-0.0301361083984375,0.02710723876953125,-0.0238494873046875,0.0201263427734375,-0.01611328125,0.0135498046875,-0.01058197021484375,0.00753021240234375,-0.0056915283203125
0.00402069091796875,-0.00609588623046875,0.00665283203125,-0.00714111328125,0.00415802001953125,0.0086822509765625,-0.5558700561523438,-0.07265472412109375,0.04268646240234375,-0.03650665283203125,0.033447265625,-0.0298614501953125,0.02684783935546875,-0.02405548095703125,0.01924896240234375,-0.01580047607421875,0.01227569580078125,-0.0108184814453125,0.00739288330078125,-0.00592803955078125
0.0035400390625,-0.0061798095703125,0.0067901611328125,-0.00762176513671875,0.00372314453125,0.0091400146484375,-0.5575027465820312,-0.07311248779296875,0.0426177978515625,-0.0357513427734375,0.032196044921875,-0.0296630859375,0.02678680419921875,-0.02371978759765625,0.01998138427734375,-0.01665496826171875,0.01239013671875,-0.009521484375,0.0081787109375,-0.00518035888671875
0.00376129150390625,-0.00650787353515625,0.00615692138671875,-0.00669097900390625,0.00372314453125,0.0094757080078125,-0.5569000244140625,-0.07268524169921875,0.04195404052734375,-0.0357513427734375,0.03216552734375,-0.028656005859375,0.026824951171875,-0.02327728271484375,0.02028656005859375,-0.015625,0.01242828369140625,-0.01047515869140625,0.00616455078125,-0.006622314453125
0.0042877197265625,-0.006011962890625,0.00576019287109375,-0.0068817138671875,0.003631591796875,0.00865936279296875,-0.5574798583984375,-0.07137298583984375,0.0421600341796875,-0.03485870361328125,0.03173828125,-0.02959442138671875,0.0261688232421875,-0.022796630859375,0.0190887451171875,-0.01644134521484375,0.01244354248046875,-0.01021575927734375,0.00762939453125,-0.00536346435546875
0.0045013427734375,-0.00617218017578125,0.00634765625,-0.006195068359375,0.00310516357421875,0.01013946533203125,-0.5570449829101562,-0.07207489013671875,0.0416412353515625,-0.03470611572265625,0.03195953369140625,-0.02851104736328125,0.02545928955078125,-0.0231475830078125,0.0190582275390625,-0.01552581787109375,0.0120391845703125,-0.010498046875,0.00737762451171875,-0.00553131103515625
0.002471923828125,-0.00823974609375,0.0071258544921875,-0.00405120849609375,0.00330352783203125,0.00899505615234375,-0.5591354370117188,-0.071502685546875,0.0428314208984375,-0.033599853515625,0.03057861328125,-0.03055572509765625,0.02559661865234375,-0.02104949951171875,0.02025604248046875,-0.01502227783203125,0.011260986328125,-0.00936126708984375,0.008544921875,-0.00463104248046875
0.00434112548828125,-0.00505828857421875,0.005401611328125,-0.00698089599609375,0.00247955322265625,0.00963592529296875,-0.556640625,-0.0704803466796875,0.04015350341796875,-0.03472137451171875,0.03110504150390625,-0.0279388427734375,0.02471923828125,-0.0223541259765625,0.019012451171875,-0.01592254638671875,0.01236724853515625,-0.009765625,0.00634002685546875,-0.00563812255859375
0.0033721923828125,-0.005889892578125,0.005584716796875,-0.00539398193359375,0.002227783203125,0.01055145263671875,-0.5579452514648438,-0.0713348388671875,0.04108428955078125,-0.0345306396484375,0.0306243896484375,-0.02800750732421875,0.024627685546875,-0.021636962890625,0.01972198486328125,-0.01548004150390625,0.01141357421875,-0.00873565673828125,0.007080078125,-0.0057525634765625
0.003387451171875,-0.00527191162109375,0.0056610107421875,-0.00605010986328125,0.0021514892578125,0.01107025146484375,-0.5587921142578125,-0.0716094970703125,0.0406341552734375,-0.03462982177734375,0.03070831298828125,-0.0272979736328125,0.0247039794921875,-0.02153778076171875,0.017578125,-0.01480865478515625,0.0119171142578125,-0.00992584228515625,0.00731658935546875,-0.00498199462890625
0.00370025634765625,-0.00569915771484375,0.005950927734375,-0.00449371337890625,0.002197265625,0.01035308837890625,-0.5582122802734375,-0.07106781005859375,0.03948211669921875,-0.0326995849609375,0.03079986572265625,-0.027496337890625,0.02378082275390625,-0.0219268798828125,0.018463134765625,-0.015289306640625,0.01226806640625,-0.0091400146484375,0.0060577392578125,-0.00533294677734375
0.00312042236328125,-0.00624847412109375,0.004608154296875,-0.0055999755859375,0.00179290771484375,0.0114898681640625,-0.5589065551757812,-0.070159912109375,0.040496826171875,-0.03348541259765625,0.030426025390625,-0.02706146240234375,0.02419281005859375,-0.02095794677734375,0.01827239990234375,-0.01509857177734375,0.01126861572265625,-0.00878143310546875,0.0071868896484375,-0.0044708251953125
0.00437164306640625,-0.00464630126953125,0.00478363037109375,-0.00530242919921875,0.000946044921875,0.0111541748046875,-0.558624267578125,-0.07115936279296875,0.03971099853515625,-0.03282928466796875,0.0302581787109375,-0.0269317626953125,0.02361297607421875,-0.0206146240234375,0.01810455322265625,-0.0139923095703125,0.01153564453125,-0.0087890625,0.00662994384765625,-0.00608062744140625
0.00293731689453125,-0.00567626953125,0.0058441162109375,-0.00531005859375,0.00135040283203125,0.01202392578125,-0.5585403442382812,-0.0694732666015625,0.03936004638671875,-0.032958984375,0.02912139892578125,-0.02681732177734375,0.0235748291015625,-0.02117919921875,0.01802825927734375,-0.014892578125,0.0112152099609375,-0.007965087890625,0.00685882568359375,-0.00519561767578125
0.003662109375,-0.00492095947265625,0.00435638427734375,-0.00495147705078125,0.0017242431640625,0.01180267333984375,-0.5592041015625,-0.0697479248046875,0.03954315185546875,-0.03266143798828125,0.02893829345703125,-0.0267791748046875,0.0236358642578125,-0.02020263671875,0.01686859130859375,-0.01438140869140625,0.01079559326171875,-0.0097503662109375,0.00618743896484375,-0.005218505859375
0.00342559814453125,-0.00580596923828125,0.004730224609375,-0.0048980712890625,0.00061798095703125,0.01213836669921875,-0.5582504272460938,-0.068603515625,0.0390472412109375,-0.031951904296875,0.02916717529296875,-0.02626800537109375,0.02288055419921875,-0.02065277099609375,0.0177764892578125,-0.01438140869140625,0.01012420654296875,-0.00826263427734375,0.0065765380859375,-0.005523681640625
0.0027923583984375,-0.0045928955078125,0.0053863525390625,-0.00499725341796875,0.00154876708984375,0.0120086669921875,-0.560028076171875,-0.0695343017578125,0.03794097900390625,-0.0326690673828125,0.028594970703125,-0.02509307861328125,0.022430419921875,-0.0207061767578125,0.01749420166015625,-0.014556884765625,0.0106353759765625,-0.008697509765625,0.00615692138671875,-0.00485992431640625
0.00383758544921875,-0.0050048828125,0.00360107421875,-0.0050201416015625,0.0003509521484375,0.0121002197265625,-0.559967041015625,-0.06842803955078125,0.0385894775390625,-0.0317535400390625,0.028564453125,-0.02667999267578125,0.02278900146484375,-0.0194549560546875,0.01751708984375,-0.01393890380859375,0.01056671142578125,-0.00830078125,0.0059967041015625,-0.0047454833984375
0.00295257568359375,-0.00519561767578125,0.004974365234375,-0.0039215087890625,0.0009307861328125,0.01285552978515625,-0.5593948364257812,-0.068206787109375,0.038238525390625,-0.032440185546875,0.028045654296875,-0.02446746826171875,0.02236175537109375,-0.0201263427734375,0.01688385009765625,-0.013671875,0.01027679443359375,-0.008544921875,0.00659942626953125,-0.00518798828125
0.00327301025390625,-0.00431060791015625,0.0043182373046875,-0.004913330078125,-7.62939453125e-06,0.0127105712890625,-0.5600662231445312,-0.067962646484375,0.0382080078125,-0.0308685302734375,0.02838897705078125,-0.02588653564453125,0.0221405029296875,-0.01902008056640625,0.0162811279296875,-0.01412200927734375,0.0103759765625,-0.00836181640625,0.00690460205078125,-0.00441741943359375
0.00232696533203125,-0.004669189453125,0.00414276123046875,-0.00444793701171875,0.00040435791015625,0.01319122314453125,-0.5605697631835938,-0.068511962890625,0.0376129150390625,-0.0318450927734375,0.027496337890625,-0.024139404296875,0.02285003662109375,-0.01971435546875,0.0162200927734375,-0.013031005859375,0.0101470947265625,-0.00835418701171875,0.0059967041015625,-0.00518035888671875
0.002838134765625,-0.0046234130859375,0.00409698486328125,-0.00295257568359375,0.00060272216796875,0.01248931884765625,-0.56036376953125,-0.06774139404296875,0.0375518798828125,-0.03009796142578125,0.028350830078125,-0.02474212646484375,0.0221405029296875,-0.01882171630859375,0.01598358154296875,-0.01290130615234375,0.0104522705078125,-0.00858306884765625,0.00620269775390625,-0.00365447998046875
0.00307464599609375,-0.00426483154296875,0.00388336181640625,-0.00385284423828125,0.0001678466796875,0.012969970703125,-0.5597610473632812,-0.067413330078125,0.03690338134765625,-0.03067779541015625,0.0270843505859375,-0.0242767333984375,0.02079010009765625,-0.0195770263671875,0.016021728515625,-0.01351165771484375,0.00946807861328125,-0.0081634521484375,0.00638580322265625,-0.0046234130859375
0.001983642578125,-0.00351715087890625,0.0040435791015625,-0.003265380859375,-0.00012969970703125,0.013092041015625,-0.5608901977539062,-0.06735992431640625,0.03746795654296875,-0.0305328369140625,0.02710723876953125,-0.02446746826171875,0.02196502685546875,-0.01770782470703125,0.01621246337890625,-0.01235198974609375,0.00977325439453125,-0.00850677490234375,0.0062103271484375,-0.00496673583984375
0.0031890869140625,-0.00406646728515625,0.00394439697265625,-0.0037078857421875,-0.000762939453125,0.0137786865234375,-0.5614242553710938,-0.06728363037109375,0.03693389892578125,-0.02996063232421875,0.02667236328125,-0.02370452880859375,0.0210723876953125,-0.019775390625,0.0164031982421875,-0.013427734375,0.0100555419921875,-0.00701904296875,0.0051422119140625,-0.0045318603515625
0.00199127197265625,-0.00446319580078125,0.0037384033203125,-0.00287628173828125,-0.00012969970703125,0.0140380859375,-0.5613937377929688,-0.06656646728515625,0.03656005859375,-0.0300445556640625,0.02703857421875,-0.02408599853515625,0.0220489501953125,-0.0177001953125,0.015533447265625,-0.01296234130859375,0.010162353515625,-0.00746917724609375,0.00582122802734375,-0.0044097900390625
0.00232696533203125,-0.00350189208984375,0.00363922119140625,-0.003662109375,-0.000823974609375,0.01445770263671875,-0.5609664916992188,-0.066650390625,0.0371551513671875,-0.0301971435546875,0.02619171142578125,-0.02370452880859375,0.0209808349609375,-0.0184478759765625,0.01473236083984375,-0.01212310791015625,0.01021575927734375,-0.00719451904296875,0.006103515625,-0.00432586669921875
0.0026092529296875,-0.0034332275390625,0.00368499755859375,-0.00324249267578125,-0.0008697509765625,0.01401519775390625,-0.561553955078125,-0.066986083984375,0.03545379638671875,-0.02989959716796875,0.02591705322265625,-0.0232391357421875,0.02088165283203125,-0.0174560546875,0.01641845703125,-0.01224517822265625,0.01016998291015625,-0.007843017578125,0.00463104248046875,-0.0048065185546875
0.00255584716796875,-0.0038299560546875,0.00357818603515625,-0.0029754638671875,-0.00150299072265625,0.0142822265625,-0.5628738403320312,-0.0669403076171875,0.0367584228515625,-0.02877044677734375,0.026214599609375,-0.02373504638671875,0.021087646484375,-0.0184326171875,0.01454925537109375,-0.011749267578125,0.00922393798828125,-0.00807952880859375,0.005462646484375,-0.00380706787109375
0.00231170654296875,-0.00372314453125,0.00337982177734375,-0.00276947021484375,-0.00078582763671875,0.01476287841796875,-0.5626220703125,-0.06591033935546875,0.0356597900390625,-0.03063201904296875,0.0258941650390625,-0.0228729248046875,0.02089691162109375,-0.01805877685546875,0.0139617919921875,-0.01157379150390625,0.00958251953125,-0.0079803466796875,0.0054168701171875,-0.00388336181640625
0.0031585693359375,-0.0034942626953125,0.00261688232421875,-0.00228118896484375,-0.001251220703125,0.01483154296875,-0.5625228881835938,-0.06652069091796875,0.03585052490234375,-0.029541015625,0.02567291259765625,-0.02269744873046875,0.021148681640625,-0.01697540283203125,0.01480865478515625,-0.01099395751953125,0.00894927978515625,-0.00759124755859375,0.0048370361328125,-0.00481414794921875
0.00274658203125,-0.00321197509765625,0.00337982177734375,-0.00244140625,-0.00171661376953125,0.01537322998046875,-0.562469482421875,-0.0667572021484375,0.03594970703125,-0.0279083251953125,0.02536773681640625,-0.02301788330078125,0.02007293701171875,-0.0169525146484375,0.01441192626953125,-0.01251983642578125,0.00971221923828125,-0.00685882568359375,0.0049896240234375,-0.003448486328125
0.002349853515625,-0.00360870361328125,0.00292205810546875,-0.0026092529296875,-0.000518798828125,0.01512908935546875,-0.5632476806640625,-0.06574249267578125,0.035247802734375,-0.02893829345703125,0.024932861328125,-0.02246856689453125,0.0199432373046875,-0.0159149169921875,0.0150299072265625,-0.01168060302734375,0.008880615234375,-0.00748443603515625,0.004913330078125,-0.0045928955078125
0.00241851806640625,-0.00372314453125,0.00274658203125,-0.0023345947265625,-0.00147247314453125,0.01500701904296875,-0.5635147094726562,-0.06616973876953125,0.0351715087890625,-0.02837371826171875,0.02447509765625,-0.02150726318359375,0.01940155029296875,-0.0175018310546875,0.015045166015625,-0.01152801513671875,0.0088653564453125,-0.00696563720703125,0.00592803955078125,-0.003662109375
0.0023651123046875,-0.00397491455078125,0.00311279296875,-0.00357818603515625,-0.00244140625,0.0161590576171875,-0.5637054443359375,-0.06552886962890625,0.0345916748046875,-0.02869415283203125,0.02501678466796875,-0.022003173828125,0.01921844482421875,-0.01650238037109375,0.01419830322265625,-0.01192474365234375,0.00862884521484375,-0.00678253173828125,0.005462646484375,-0.0047454833984375
0.001861572265625,-0.00310516357421875,0.00307464599609375,-0.00209808349609375,-0.0017547607421875,0.01454925537109375,-0.5638351440429688,-0.06548309326171875,0.03472900390625,-0.02829742431640625,0.02428436279296875,-0.02118682861328125,0.01918792724609375,-0.0164337158203125,0.01419830322265625,-0.01116943359375,0.008544921875,-0.00756072998046875,0.00556182861328125,-0.00353240966796875
0.00228118896484375,-0.00350189208984375,0.00270843505859375,-0.00191497802734375,-0.00279998779296875,0.0157928466796875,-0.5633163452148438,-0.06455230712890625,0.0343780517578125,-0.0287628173828125,0.02463531494140625,-0.021636962890625,0.0189056396484375,-0.0161285400390625,0.01447296142578125,-0.01079559326171875,0.008880615234375,-0.00647735595703125,0.00463104248046875,-0.0048370361328125
0.0014495849609375,-0.00327301025390625,0.00319671630859375,-0.00201416015625,-0.00170135498046875,0.01587677001953125,-0.5647430419921875,-0.065460205078125,0.0338134765625,-0.02816009521484375,0.025054931640625,-0.02079010009765625,0.0188751220703125,-0.01593780517578125,0.013702392578125,-0.0113372802734375,0.0086669921875,-0.00689697265625,0.00583648681640625,-0.003326416015625
0.0020904541015625,-0.003570556640625,0.00208282470703125,-0.001678466796875,-0.00333404541015625,0.01572418212890625,-0.563140869140625,-0.06443023681640625,0.0338897705078125,-0.02762603759765625,0.0238494873046875,-0.0218963623046875,0.01885986328125,-0.016448974609375,0.01351165771484375,-0.0105743408203125,0.0088043212890625,-0.0059356689453125,0.0055389404296875,-0.00394439697265625
0.00217437744140625,-0.0023345947265625,0.00244903564453125,-0.0015716552734375,-0.00170135498046875,0.01575469970703125,-0.5644607543945312,-0.06508636474609375,0.0337677001953125,-0.0268096923828125,0.02425384521484375,-0.02092742919921875,0.01837158203125,-0.015594482421875,0.01342010498046875,-0.01088714599609375,0.008270263671875,-0.0078125,0.0052032470703125,-0.00380706787109375
0.0016937255859375,-0.0037841796875,0.00279998779296875,-0.00177001953125,-0.00249481201171875,0.01673126220703125,-0.5641555786132812,-0.06336212158203125,0.03397369384765625,-0.0275726318359375,0.0238494873046875,-0.0213775634765625,0.01863861083984375,-0.01583099365234375,0.013336181640625,-0.0112457275390625,0.0079345703125,-0.00543212890625,0.00458526611328125,-0.0041656494140625
0.00128173828125,-0.00321197509765625,0.00246429443359375,-0.0013885498046875,-0.00262451171875,0.01629638671875,-0.5654067993164062,-0.065093994140625,0.03392791748046875,-0.02667236328125,0.02326202392578125,-0.02057647705078125,0.019378662109375,-0.01532745361328125,0.01297760009765625,-0.01090240478515625,0.00771331787109375,-0.00640869140625,0.005218505859375,-0.0035552978515625
0.0020904541015625,-0.00315093994140625,0.00171661376953125,-0.00177001953125,-0.0029144287109375,0.0158843994140625,-0.56365966796875,-0.0628814697265625,0.03314208984375,-0.0263519287109375,0.02356719970703125,-0.02056121826171875,0.01793670654296875,-0.0151214599609375,0.013427734375,-0.01068115234375,0.00873565673828125,-0.00676727294921875,0.0045013427734375,-0.0032958984375
0.0018463134765625,-0.0028533935546875,0.00220489501953125,-0.001251220703125,-0.00308990478515625,0.0167388916015625,-0.5652008056640625,-0.0640869140625,0.0328826904296875,-0.026763916015625,0.0234527587890625,-0.020477294921875,0.01811981201171875,-0.01593017578125,0.012847900390625,-0.01032257080078125,0.0076751708984375,-0.0057220458984375,0.0049591064453125,-0.00351715087890625
0.00177764892578125,-0.00269317626953125,0.00214385986328125,-0.00164031982421875,-0.00365447998046875,0.01702117919921875,-0.5648269653320312,-0.06317138671875,0.03374481201171875,-0.0268096923828125,0.0225067138671875,-0.0205078125,0.01758575439453125,-0.01555633544921875,0.01248931884765625,-0.01065826416015625,0.0080108642578125,-0.00662994384765625,0.00423431396484375,-0.0035247802734375
0.0015716552734375,-0.00235748291015625,0.002044677734375,-0.00125885009765625,-0.00264739990234375,0.01689910888671875,-0.5658187866210938,-0.06359100341796875,0.03234100341796875,-0.02664947509765625,0.0223236083984375,-0.0203399658203125,0.01776885986328125,-0.01523590087890625,0.01317596435546875,-0.01084136962890625,0.007843017578125,-0.0066070556640625,0.0035858154296875,-0.00351715087890625
0.0016632080078125,-0.00244903564453125,0.00177764892578125,-0.00074005126953125,-0.0037841796875,0.017059326171875,-0.56500244140625,-0.06307220458984375,0.0330963134765625,-0.02630615234375,0.0228118896484375,-0.0204620361328125,0.017608642578125,-0.01479339599609375,0.01216888427734375,-0.0096893310546875,0.007293701171875,-0.006805419921875,0.004638671875,-0.00380706787109375
0.001617431640625,-0.002044677734375,0.0022735595703125,-0.0009002685546875,-0.00333404541015625,0.01654052734375,-0.564971923828125,-0.062591552734375,0.0318756103515625,-0.02556610107421875,0.02257537841796875,-0.0199737548828125,0.0166015625,-0.01512908935546875,0.01378631591796875,-0.00988006591796875,0.00803375244140625,-0.00592041015625,0.00457763671875,-0.003448486328125
0.00205230712890625,-0.003570556640625,0.00064849853515625,0.0,-0.00356292724609375,0.01712799072265625,-0.5653762817382812,-0.06284332275390625,0.03269195556640625,-0.0260772705078125,0.02153778076171875,-0.02011871337890625,0.01743316650390625,-0.01515960693359375,0.012176513671875,-0.0100860595703125,0.00737762451171875,-0.0056610107421875,0.0048675537109375,-0.003204345703125
0.001434326171875,-0.002166748046875,0.0018310546875,-0.00029754638671875,-0.00323486328125,0.01721954345703125,-0.566131591796875,-0.06258392333984375,0.0319061279296875,-0.02587127685546875,0.022552490234375,-0.01934051513671875,0.01741790771484375,-0.01451873779296875,0.0126190185546875,-0.01035308837890625,0.00734710693359375,-0.005828857421875,0.00396728515625,-0.00284576416015625
0.00089263916015625,-0.0022430419921875,0.00150299072265625,-0.00084686279296875,-0.00460052490234375,0.017059326171875,-0.5653076171875,-0.06252288818359375,0.031646728515625,-0.0259552001953125,0.0217132568359375,-0.01963043212890625,0.0171356201171875,-0.01404571533203125,0.01194000244140625,-0.009857177734375,0.00788116455078125,-0.0055694580078125,0.00424957275390625,-0.0037078857421875
0.00128173828125,-0.00194549560546875,0.0013427734375,-0.00064849853515625,-0.00400543212890625,0.0171966552734375,-0.56597900390625,-0.06211090087890625,0.03180694580078125,-0.025634765625,0.02140045166015625,-0.01906585693359375,0.01708221435546875,-0.01399993896484375,0.01273345947265625,-0.00994873046875,0.0066680908203125,-0.00585174560546875,0.0042877197265625,-0.0032806396484375
0.00066375732421875,-0.00220489501953125,0.001068115234375,-0.00087738037109375,-0.0035858154296875,0.01776885986328125,-0.5652542114257812,-0.06151580810546875,0.0317535400390625,-0.0247344970703125,0.02161407470703125,-0.0194091796875,0.0161590576171875,-0.0143890380859375,0.01207733154296875,-0.009002685546875,0.00731658935546875,-0.00614166259765625,0.00449371337890625,-0.00342559814453125
0.001495361328125,-0.00241851806640625,0.00096893310546875,-0.0007781982421875,-0.00467681884765625,0.017486572265625,-0.5663681030273438,-0.0622406005859375,0.03093719482421875,-0.025177001953125,0.02106475830078125,-0.0185546875,0.01749420166015625,-0.013702392578125,0.011749267578125,-0.00952911376953125,0.00728607177734375,-0.006011962890625,0.00423431396484375,-0.00311279296875
0.001373291015625,-0.00196075439453125,0.0011138916015625,-0.00017547607421875,-0.00421905517578125,0.0177154541015625,-0.566314697265625,-0.06114959716796875,0.03163909912109375,-0.0246124267578125,0.021392822265625,-0.01824188232421875,0.01564788818359375,-0.01480865478515625,0.01270294189453125,-0.0093841552734375,0.00699615478515625,-0.00524139404296875,0.0041046142578125,-0.0035552978515625
0.0009613037109375,-0.00189208984375,0.00077056884765625,0.0001983642578125,-0.0039520263671875,0.01818084716796875,-0.5651702880859375,-0.0607452392578125,0.030548095703125,-0.0253143310546875,0.0211639404296875,-0.01863861083984375,0.0164947509765625,-0.013092041015625,0.011199951171875,-0.00948333740234375,0.007537841796875,-0.0060882568359375,0.00402069091796875,-0.00269317626953125
0.001556396484375,-0.001861572265625,0.00057220458984375,-0.00029754638671875,-0.00548553466796875,0.01792144775390625,-0.5668258666992188,-0.06143951416015625,0.03113555908203125,-0.0248565673828125,0.021759033203125,-0.0179595947265625,0.015869140625,-0.01371002197265625,0.0119781494140625,-0.00911712646484375,0.0065155029296875,-0.0052032470703125,0.0038909912109375,-0.003570556640625
0.00081634521484375,-0.002655029296875,0.00140380859375,0.00018310546875,-0.0043487548828125,0.01869964599609375,-0.5668792724609375,-0.0609130859375,0.03107452392578125,-0.02458953857421875,0.02019500732421875,-0.0175323486328125,0.01670074462890625,-0.01396942138671875,0.01134490966796875,-0.0093231201171875,0.007080078125,-0.0051727294921875,0.004119873046875,-0.003509521484375
0.0013580322265625,-0.00067901611328125,0.00060272216796875,-0.00115203857421875,-0.0044403076171875,0.01830291748046875,-0.567047119140625,-0.05999755859375,0.03082275390625,-0.02394866943359375,0.020904541015625,-0.01891326904296875,0.0143280029296875,-0.01329803466796875,0.0119781494140625,-0.0088653564453125,0.00795745849609375,-0.0049591064453125,0.00403594970703125,-0.00408172607421875
0.0004730224609375,-0.0022125244140625,0.00061798095703125,0.00078582763671875,-0.00537872314453125,0.01862335205078125,-0.5670852661132812,-0.061553955078125,0.0306396484375,-0.02333831787109375,0.02138519287109375,-0.01709747314453125,0.01602935791015625,-0.013671875,0.01102447509765625,-0.0088958740234375,0.00691986083984375,-0.0058135986328125,0.003692626953125,-0.0031585693359375
0.0014495849609375,-0.00183868408203125,-0.00023651123046875,0.0001983642578125,-0.00539398193359375,0.01828765869140625,-0.5671920776367188,-0.06072998046875,0.0305633544921875,-0.02437591552734375,0.019287109375,-0.01784515380859375,0.0155792236328125,-0.0129547119140625,0.01148223876953125,-0.0093841552734375,0.0067901611328125,-0.00476837158203125,0.00406646728515625,-0.0032958984375
0.000396728515625,-0.00128173828125,0.000732421875,-6.103515625e-05,-0.00494384765625,0.0193023681640625,-0.5679855346679688,-0.06084442138671875,0.03009796142578125,-0.02362823486328125,0.0207366943359375,-0.0181732177734375,0.01526641845703125,-0.01277923583984375,0.01091766357421875,-0.0087432861328125,0.00719451904296875,-0.0054168701171875,0.00363922119140625,-0.00279998779296875
0.0006561279296875,-0.00217437744140625,0.00070953369140625,0.00118255615234375,-0.0059967041015625,0.01940155029296875,-0.5671463012695312,-0.06052398681640625,0.0302886962890625,-0.02445220947265625,0.01982879638671875,-0.016510009765625,0.01514434814453125,-0.01317596435546875,0.01171112060546875,-0.00832366943359375,0.00740814208984375,-0.0047607421875,0.00433349609375,-0.002777099609375
0.00019073486328125,-0.001861572265625,0.00011444091796875,0.00115966796875,-0.00537872314453125,0.01924896240234375,-0.5677490234375,-0.06101226806640625,0.030303955078125,-0.02330780029296875,0.0201263427734375,-0.01734161376953125,0.014739990234375,-0.01245880126953125,0.01079559326171875,-0.00848388671875,0.006561279296875,-0.00562286376953125,0.00457000732421875,-0.00348663330078125
0.00080108642578125,-0.00122833251953125,0.0005645751953125,0.0010223388671875,-0.00572967529296875,0.018768310546875,-0.5685348510742188,-0.05987548828125,0.0308074951171875,-0.02265167236328125,0.019744873046875,-0.016387939453125,0.01517486572265625,-0.01300811767578125,0.01141357421875,-0.00933837890625,0.00682830810546875,-0.0047149658203125,0.00376129150390625,-0.00323486328125
-0.00058746337890625,-0.00138092041015625,0.000152587890625,0.0003509521484375,-0.0053253173828125,0.020477294921875,-0.568634033203125,-0.0605621337890625,0.03073883056640625,-0.0235595703125,0.02020263671875,-0.016998291015625,0.01450347900390625,-0.01277923583984375,0.01027679443359375,-0.00798797607421875,0.00662994384765625,-0.00524139404296875,0.0042572021484375,-0.00339508056640625
0.00069427490234375,-0.00194549560546875,-7.62939453125e-06,0.00112152099609375,-0.0064544677734375,0.0190582275390625,-0.5685806274414062,-0.06009674072265625,0.0298004150390625,-0.023193359375,0.019287109375,-0.017181396484375,0.01485443115234375,-0.01323699951171875,0.01036834716796875,-0.00832366943359375,0.0068817138671875,-0.004547119140625,0.00304412841796875,-0.00322723388671875
0.0007171630859375,-0.0013580322265625,-0.00031280517578125,0.00032806396484375,-0.00580596923828125,0.02043914794921875,-0.5697174072265625,-0.0604705810546875,0.03064727783203125,-0.02326202392578125,0.0194854736328125,-0.0168609619140625,0.01383209228515625,-0.01239776611328125,0.01071929931640625,-0.00885009765625,0.00623321533203125,-0.00508880615234375,0.0037994384765625,-0.0030670166015625
0.00106048583984375,-0.000823974609375,-0.00057220458984375,0.00151824951171875,-0.0062713623046875,0.01934051513671875,-0.5675048828125,-0.059051513671875,0.0293121337890625,-0.02301788330078125,0.01972198486328125,-0.01647186279296875,0.01445770263671875,-0.0120391845703125,0.0107269287109375,-0.008209228515625,0.00679779052734375,-0.0045166015625,0.003662109375,-0.003204345703125
0.0001220703125,-0.00118255615234375,0.000640869140625,0.00156402587890625,-0.0061187744140625,0.0205230712890625,-0.5694046020507812,-0.0603485107421875,0.02977752685546875,-0.0233154296875,0.01985931396484375,-0.01609039306640625,0.0136566162109375,-0.0120697021484375,0.0103759765625,-0.00878143310546875,0.005859375,-0.00554656982421875,0.00341796875,-0.00258636474609375
0.00083160400390625,-0.00141143798828125,-0.000244140625,0.001190185546875,-0.00635528564453125,0.02028656005859375,-0.5688247680664062,-0.0596466064453125,0.02972412109375,-0.02223968505859375,0.0191192626953125,-0.01659393310546875,0.01427459716796875,-0.0120391845703125,0.01035308837890625,-0.00803375244140625,0.00574493408203125,-0.0049591064453125,0.00435638427734375,-0.00249481201171875
-2.288818359375e-05,-0.00091552734375,0.0004119873046875,0.0018157958984375,-0.00565338134765625,0.02060699462890625,-0.5691452026367188,-0.059112548828125,0.0290374755859375,-0.022674560546875,0.01938629150390625,-0.01605987548828125,0.01471710205078125,-0.01174163818359375,0.010284423828125,-0.00799560546875,0.006317138671875,-0.00472259521484375,0.003631591796875,-0.0027313232421875
0.0013580322265625,-0.00162506103515625,0.00121307373046875,0.000823974609375,-0.00872039794921875,0.0221099853515625,-0.5679779052734375,-0.0610198974609375,0.0301361083984375,-0.02149200439453125,0.01628875732421875,-0.01615142822265625,0.01470947265625,-0.01364898681640625,0.01031494140625,-0.00691986083984375,0.00563812255859375,-0.0056304931640625,0.00412750244140625,-0.0019378662109375
0.000213623046875,-5.340576171875e-05,-0.0010986328125,0.00102996826171875,-0.00525665283203125,0.01894378662109375,-0.5699005126953125,-0.05867767333984375,0.0283355712890625,-0.0228118896484375,0.0192108154296875,-0.015960693359375,0.013763427734375,-0.01096343994140625,0.0098419189453125,-0.008453369140625,0.00615692138671875,-0.00406646728515625,0.00392913818359375,-0.002349853515625
0.000396728515625,-0.00189971923828125,2.288818359375e-05,0.0016937255859375,-0.00665283203125,0.021331787109375,-0.5690994262695312,-0.058990478515625,0.02944183349609375,-0.0223236083984375,0.01842498779296875,-0.0158538818359375,0.0137786865234375,-0.01145172119140625,0.00995635986328125,-0.0075225830078125,0.00539398193359375,-0.00516510009765625,0.00356292724609375,-0.00333404541015625
0.00048828125,-0.001373291015625,-0.0004730224609375,0.001251220703125,-0.00615692138671875,0.020263671875,-0.5701904296875,-0.0586395263671875,0.02828216552734375,-0.0218658447265625,0.01845550537109375,-0.01639556884765625,0.013824462890625,-0.01160430908203125,0.00940704345703125,-0.008514404296875,0.00591278076171875,-0.00481414794921875,0.0025787353515625,-0.00266265869140625
0.0004730224609375,-0.0011444091796875,-0.00035858154296875,0.00185394287109375,-0.0074462890625,0.02088165283203125,-0.5701141357421875,-0.059326171875,0.02938079833984375,-0.0216522216796875,0.01833343505859375,-0.016265869140625,0.0139617919921875,-0.01094818115234375,0.00958251953125,-0.0077667236328125,0.00580596923828125,-0.00389862060546875,0.00363922119140625,-0.00267791748046875
0.00035858154296875,-0.0007781982421875,0.00014495849609375,0.0017242431640625,-0.006622314453125,0.02092742919921875,-0.5695114135742188,-0.0586090087890625,0.02803802490234375,-0.02169036865234375,0.0186004638671875,-0.01568603515625,0.0131378173828125,-0.01119232177734375,0.01020050048828125,-0.0071258544921875,0.0054779052734375,-0.00489044189453125,0.0036163330078125,-0.00262451171875
0.00061798095703125,-0.00052642822265625,-0.0010528564453125,0.00174713134765625,-0.00653839111328125,0.020538330078125,-0.5699920654296875,-0.05852508544921875,0.0293426513671875,-0.02198028564453125,0.01800537109375,-0.01581573486328125,0.012451171875,-0.0105743408203125,0.009552001953125,-0.00768280029296875,0.0055084228515625,-0.0040740966796875,0.00334930419921875,-0.002532958984375
-0.0001983642578125,-0.0010528564453125,-0.00064849853515625,0.0018157958984375,-0.00696563720703125,0.02106475830078125,-0.5708847045898438,-0.05904388427734375,0.02867889404296875,-0.0218658447265625,0.0181884765625,-0.01544952392578125,0.01409912109375,-0.010101318359375,0.00933837890625,-0.0074615478515625,0.00543212890625,-0.003631591796875,0.00225067138671875,-0.002838134765625
0.00041961669921875,-0.00028228759765625,-0.00074005126953125,0.001678466796875,-0.00696563720703125,0.02130126953125,-0.5698013305664062,-0.05893707275390625,0.0283966064453125,-0.02213287353515625,0.0170440673828125,-0.0157470703125,0.012786865234375,-0.01110076904296875,0.00846099853515625,-0.006561279296875,0.005157470703125,-0.005218505859375,0.00330352783203125,-0.00260162353515625
-0.0005950927734375,-0.0008392333984375,-0.00048828125,0.0017852783203125,-0.00730133056640625,0.02120208740234375,-0.5693435668945312,-0.0589752197265625,0.02790069580078125,-0.02101898193359375,0.01770782470703125,-0.0144500732421875,0.01296234130859375,-0.0111541748046875,0.00957489013671875,-0.00725555419921875,0.005584716796875,-0.00377655029296875,0.002655029296875,-0.00279998779296875
-7.62939453125e-05,-0.000518798828125,-0.00025177001953125,0.00232696533203125,-0.00739288330078125,0.02081298828125,-0.56976318359375,-0.05861663818359375,0.028167724609375,-0.02158355712890625,0.0179290771484375,-0.01441192626953125,0.0118408203125,-0.0108489990234375,0.0088653564453125,-0.00702667236328125,0.00591278076171875,-0.00473785400390625,0.00241851806640625,-0.0023956298828125
0.000885009765625,-0.0004425048828125,-0.00098419189453125,0.001922607421875,-0.007171630859375,0.0211181640625,-0.5707855224609375,-0.05816650390625,0.0283966064453125,-0.02207183837890625,0.01644134521484375,-0.01564788818359375,0.012176513671875,-0.0113983154296875,0.0084228515625,-0.00717926025390625,0.005157470703125,-0.0033721923828125,0.0030975341796875,-0.00266265869140625
0.00107574462890625,-0.0013427734375,-0.00122833251953125,0.00264739990234375,-0.00720977783203125,0.02167510986328125,-0.570098876953125,-0.05902099609375,0.02741241455078125,-0.02062225341796875,0.017120361328125,-0.01434326171875,0.01324462890625,-0.01074981689453125,0.00975799560546875,-0.00707244873046875,0.0049285888671875,-0.004302978515625,0.002655029296875,-0.0015869140625
-0.00029754638671875,-4.57763671875e-05,6.103515625e-05,0.00244140625,-0.00677490234375,0.0214080810546875,-0.5702972412109375,-0.0590667724609375,0.02738189697265625,-0.02095794677734375,0.01667022705078125,-0.0148773193359375,0.0120697021484375,-0.0106201171875,0.008514404296875,-0.00632476806640625,0.00605010986328125,-0.00417327880859375,0.00302886962890625,-0.0025177001953125
0.00049591064453125,-0.00182342529296875,-0.00099945068359375,0.002288818359375,-0.008270263671875,0.0214691162109375,-0.56988525390625,-0.05786895751953125,0.027618408203125,-0.02079010009765625,0.0175018310546875,-0.01445770263671875,0.012542724609375,-0.01010894775390625,0.0093841552734375,-0.0071563720703125,0.00421905517578125,-0.00284576416015625,0.00374603271484375,-0.00257110595703125
0.0003204345703125,-0.000335693359375,-0.0009918212890625,0.00231170654296875,-0.00635528564453125,0.02147674560546875,-0.570953369140625,-0.05841827392578125,0.02745819091796875,-0.02081298828125,0.01654052734375,-0.01477813720703125,0.0119781494140625,-0.01047515869140625,0.00809478759765625,-0.006744384765625,0.0054779052734375,-0.0046539306640625,0.0017852783203125,-0.002227783203125
0.00078582763671875,-0.000518798828125,-0.00080108642578125,0.00238037109375,-0.00791168212890625,0.0210113525390625,-0.5701370239257812,-0.05780029296875,0.02648162841796875,-0.0204315185546875,0.0171051025390625,-0.01520538330078125,0.0120849609375,-0.01032257080078125,0.008575439453125,-0.0068817138671875,0.00485992431640625,-0.002899169921875,0.0030059814453125,-0.00252532958984375
0.00040435791015625,-0.00066375732421875,-0.00106048583984375,0.0025482177734375,-0.0077362060546875,0.0214080810546875,-0.570404052734375,-0.0579071044921875,0.0276947021484375,-0.0200042724609375,0.01682281494140625,-0.0145416259765625,0.0117950439453125,-0.0101776123046875,0.00907135009765625,-0.006500244140625,0.005096435546875,-0.00323486328125,0.002899169921875,-0.00209808349609375
-0.00018310546875,-0.00081634521484375,-0.00103759765625,0.00250244140625,-0.00740814208984375,0.0217437744140625,-0.5706558227539062,-0.05780792236328125,0.026947021484375,-0.021148681640625,0.016937255859375,-0.01413726806640625,0.01175689697265625,-0.00933074951171875,0.00861358642578125,-0.00638580322265625,0.0051116943359375,-0.00397491455078125,0.00287628173828125,-0.002777099609375
-0.0001068115234375,-3.0517578125e-05,-0.00130462646484375,0.002166748046875,-0.00760650634765625,0.021087646484375,-0.5711593627929688,-0.0582122802734375,0.0269775390625,-0.02039337158203125,0.01625823974609375,-0.0145263671875,0.01181793212890625,-0.00970458984375,0.00864410400390625,-0.00659942626953125,0.00499725341796875,-0.0033721923828125,0.00336456298828125,-0.00146484375
-0.0002288818359375,-0.0010986328125,-0.0010833740234375,0.00356292724609375,-0.00799560546875,0.02161407470703125,-0.570037841796875,-0.05727386474609375,0.026947021484375,-0.02034759521484375,0.01656341552734375,-0.01352691650390625,0.0126800537109375,-0.00994110107421875,0.009124755859375,-0.00604248046875,0.00420379638671875,-0.00311279296875,0.00281524658203125,-0.00246429443359375
-7.62939453125e-05,-0.00025177001953125,-0.001129150390625,0.00252532958984375,-0.00807952880859375,0.0222320556640625,-0.5702590942382812,-0.05706024169921875,0.02721405029296875,-0.0204925537109375,0.01705169677734375,-0.0142822265625,0.01116943359375,-0.00969696044921875,0.00785064697265625,-0.00630950927734375,0.0048980712890625,-0.004058837890625,0.00246429443359375,-0.0014801025390625
-0.0002593994140625,-0.00054931640625,-0.00075531005859375,0.0032501220703125,-0.00714874267578125,0.02248382568359375,-0.5707473754882812,-0.0576171875,0.02674102783203125,-0.01995849609375,0.01607513427734375,-0.01396942138671875,0.011993408203125,-0.00946807861328125,0.00859832763671875,-0.0061798095703125,0.00469970703125,-0.0042724609375,0.00214385986328125,-0.00153350830078125
0.000335693359375,-0.0002593994140625,-0.00142669677734375,0.00244903564453125,-0.00814056396484375,0.0220184326171875,-0.5714569091796875,-0.0577850341796875,0.0273284912109375,-0.01964569091796875,0.016265869140625,-0.0135955810546875,0.0111083984375,-0.00991058349609375,0.008758544921875,-0.00638580322265625,0.00518798828125,-0.00258636474609375,0.0025634765625,-0.0018157958984375
6.103515625e-05,-0.0005950927734375,-0.00115203857421875,0.0030670166015625,-0.007110595703125,0.0224151611328125,-0.5710525512695312,-0.0573883056640625,0.026702880859375,-0.02048492431640625,0.0157928466796875,-0.0128936767578125,0.01174163818359375,-0.00943756103515625,0.0082244873046875,-0.0064697265625,0.00438690185546875,-0.0040283203125,0.0023345947265625,-0.00213623046875
1.52587890625e-05,9.1552734375e-05,-0.00130462646484375,0.002471923828125,-0.007965087890625,0.02182769775390625,-0.570098876953125,-0.0572357177734375,0.02570343017578125,-0.019775390625,0.0160675048828125,-0.01348114013671875,0.0111846923828125,-0.00931549072265625,0.0082855224609375,-0.00623321533203125,0.0046234130859375,-0.00345611572265625,0.00267791748046875,-0.00212860107421875
-0.00052642822265625,-0.00089263916015625,-0.00075531005859375,0.00275421142578125,-0.008148193359375,0.02225494384765625,-0.5711898803710938,-0.05686187744140625,0.026519775390625,-0.018707275390625,0.0162200927734375,-0.01326751708984375,0.01190948486328125,-0.00980377197265625,0.00820159912109375,-0.006591796875,0.00431060791015625,-0.00372314453125,0.00244903564453125,-0.00147247314453125
-0.0001678466796875,-0.00028228759765625,-0.00220489501953125,0.0029296875,-0.00794219970703125,0.02222442626953125,-0.5711212158203125,-0.05684661865234375,0.02649688720703125,-0.01985931396484375,0.01612091064453125,-0.01415252685546875,0.01080322265625,-0.0091094970703125,0.0075836181640625,-0.00586700439453125,0.00452423095703125,-0.003448486328125,0.002655029296875,-0.0029449462890625
-0.00016021728515625,0.00079345703125,-0.00087738037109375,0.0030059814453125,-0.00818634033203125,0.02294158935546875,-0.5709915161132812,-0.05718231201171875,0.02605438232421875,-0.0192413330078125,0.0162811279296875,-0.0128631591796875,0.01087188720703125,-0.01004791259765625,0.0074005126953125,-0.0061187744140625,0.00479888916015625,-0.004364013671875,0.001922607421875,-0.00286102294921875
0.00051116943359375,-0.0004730224609375,-0.00205230712890625,0.00373077392578125,-0.0091705322265625,0.0224609375,-0.570587158203125,-0.0565032958984375,0.02617645263671875,-0.01982879638671875,0.0157470703125,-0.01323699951171875,0.01082611083984375,-0.00928497314453125,0.0084991455078125,-0.00626373291015625,0.00461578369140625,-0.003143310546875,0.00298309326171875,-0.00146484375
-0.00131988525390625,6.103515625e-05,-0.001068115234375,0.00276947021484375,-0.00835418701171875,0.0227813720703125,-0.5717544555664062,-0.05713653564453125,0.0264739990234375,-0.01894378662109375,0.015625,-0.01322174072265625,0.011444091796875,-0.009368896484375,0.0072479248046875,-0.00592041015625,0.00485992431640625,-0.003326416015625,0.00237274169921875,-0.0021209716796875
8.392333984375e-05,0.0,-0.00218963623046875,0.00374603271484375,-0.00757598876953125,0.02214813232421875,-0.5712738037109375,-0.05666351318359375,0.0260009765625,-0.0193023681640625,0.01512908935546875,-0.012603759765625,0.00992584228515625,-0.00926971435546875,0.0087890625,-0.0059356689453125,0.0043182373046875,-0.00405120849609375,0.0023345947265625,-0.002288818359375
3.814697265625e-05,-0.0008392333984375,-0.00173187255859375,0.00318145751953125,-0.00963592529296875,0.02278900146484375,-0.5710906982421875,-0.0561370849609375,0.02712249755859375,-0.019012451171875,0.01561737060546875,-0.01256561279296875,0.0109710693359375,-0.0090789794921875,0.00713348388671875,-0.00543212890625,0.0048675537109375,-0.0036773681640625,0.00246429443359375,-0.00199127197265625
-4.57763671875e-05,0.00026702880859375,-0.001190185546875,0.00281524658203125,-0.008026123046875,0.023040771484375,-0.57244873046875,-0.05619049072265625,0.02533721923828125,-0.01999664306640625,0.01526641845703125,-0.01259613037109375,0.01116180419921875,-0.00876617431640625,0.00818634033203125,-0.00592041015625,0.004180908203125,-0.00286865234375,0.00201416015625,-0.0023193359375
0.00048065185546875,-0.0001220703125,-0.0016326904296875,0.0037689208984375,-0.0094757080078125,0.02239227294921875,-0.5717086791992188,-0.056304931640625,0.025970458984375,-0.0185394287109375,0.01561737060546875,-0.01276397705078125,0.0111541748046875,-0.009857177734375,0.005889892578125,-0.005523681640625,0.00494384765625,-0.0035552978515625,0.00272369384765625,-0.001373291015625
-0.00081634521484375,0.00026702880859375,-0.001953125,0.00356292724609375,-0.00832366943359375,0.02276611328125,-0.5722122192382812,-0.05670166015625,0.02532958984375,-0.019317626953125,0.01555633544921875,-0.0125274658203125,0.0110015869140625,-0.00855255126953125,0.00807952880859375,-0.00540924072265625,0.003997802734375,-0.0030517578125,0.001800537109375,-0.00223541259765625
0.00023651123046875,0.00064849853515625,-0.0020904541015625,0.00396728515625,-0.0088958740234375,0.02271270751953125,-0.571868896484375,-0.05565643310546875,0.0266265869140625,-0.0188751220703125,0.0146484375,-0.01297760009765625,0.01065826416015625,-0.0090484619140625,0.007080078125,-0.00592041015625,0.00437164306640625,-0.00347900390625,0.00200653076171875,-0.00193023681640625
-0.00018310546875,7.62939453125e-05,-0.002044677734375,0.0033416748046875,-0.0090179443359375,0.02288818359375,-0.57208251953125,-0.056060791015625,0.02541351318359375,-0.018707275390625,0.01519012451171875,-0.01180267333984375,0.01055908203125,-0.009368896484375,0.007904052734375,-0.00580596923828125,0.00475311279296875,-0.00279998779296875,0.0023193359375,-0.00197601318359375
-0.00031280517578125,2.288818359375e-05,-0.00197601318359375,0.00382232666015625,-0.00832366943359375,0.02320098876953125,-0.5718536376953125,-0.0560455322265625,0.0251312255859375,-0.018585205078125,0.01456451416015625,-0.01285552978515625,0.01076507568359375,-0.00836944580078125,0.00740814208984375,-0.005767822265625,0.00345611572265625,-0.00386810302734375,0.00263214111328125,-0.0020599365234375
0.0004119873046875,0.00051116943359375,-0.001373291015625,0.003631591796875,-0.0089569091796875,0.02271270751953125,-0.5729598999023438,-0.0557403564453125,0.02567291259765625,-0.01819610595703125,0.01544952392578125,-0.0123291015625,0.010528564453125,-0.00872802734375,0.00676727294921875,-0.00550079345703125,0.00472259521484375,-0.0026092529296875,0.002716064453125,-0.00173187255859375
-7.62939453125e-05,-0.0007171630859375,-0.0023956298828125,0.00299835205078125,-0.00885772705078125,0.02391815185546875,-0.5725860595703125,-0.05622100830078125,0.025115966796875,-0.019073486328125,0.014556884765625,-0.01239776611328125,0.010009765625,-0.00835418701171875,0.0074005126953125,-0.00571441650390625,0.0043792724609375,-0.00281524658203125,0.00173187255859375,-0.00168609619140625
0.00020599365234375,0.00057220458984375,-0.001922607421875,0.00411224365234375,-0.00971221923828125,0.02265167236328125,-0.5724258422851562,-0.0560760498046875,0.02526092529296875,-0.01879119873046875,0.01490020751953125,-0.012542724609375,0.0100860595703125,-0.008636474609375,0.00672149658203125,-0.0046844482421875,0.004150390625,-0.0035552978515625,0.00228118896484375,-0.00171661376953125
-0.000335693359375,-0.00079345703125,-0.001373291015625,0.00438690185546875,-0.00920867919921875,0.0238189697265625,-0.571990966796875,-0.0557861328125,0.02468109130859375,-0.01862335205078125,0.01540374755859375,-0.0115966796875,0.01030731201171875,-0.0076446533203125,0.0068817138671875,-0.00624847412109375,0.00450897216796875,-0.0030059814453125,0.00272369384765625,-0.0008697509765625
-0.00020599365234375,0.0007171630859375,-0.00212860107421875,0.0034332275390625,-0.00893402099609375,0.023101806640625,-0.5729827880859375,-0.0554046630859375,0.02581024169921875,-0.0186767578125,0.01404571533203125,-0.01224517822265625,0.0095367431640625,-0.00843048095703125,0.0073699951171875,-0.00505828857421875,0.00421905517578125,-0.002899169921875,0.00209808349609375,-0.0021209716796875
-0.000518798828125,0.00020599365234375,-0.00148773193359375,0.00438690185546875,-0.0087738037109375,0.02362823486328125,-0.5730133056640625,-0.05556488037109375,0.0243988037109375,-0.0182037353515625,0.0145721435546875,-0.01275634765625,0.010345458984375,-0.00891876220703125,0.0067291259765625,-0.00528717041015625,0.00389862060546875,-0.00296783447265625,0.00194549560546875,-0.00200653076171875
-0.0005950927734375,-0.00029754638671875,-0.0017242431640625,0.00423431396484375,-0.0095977783203125,0.02280426025390625,-0.5729293823242188,-0.0550994873046875,0.02544403076171875,-0.01822662353515625,0.0142669677734375,-0.012298583984375,0.0092926025390625,-0.00849151611328125,0.0073394775390625,-0.00505828857421875,0.0038299560546875,-0.00337982177734375,0.0024871826171875,-0.00199127197265625
-0.00011444091796875,0.00020599365234375,-0.00138092041015625,0.0040283203125,-0.0090484619140625,0.024078369140625,-0.5730743408203125,-0.0554962158203125,0.0248870849609375,-0.01808929443359375,0.0142822265625,-0.01256561279296875,0.01074981689453125,-0.00775146484375,0.0065765380859375,-0.00563812255859375,0.00371551513671875,-0.0029296875,0.00201416015625,-0.00164794921875
-0.0006866455078125,-0.00077056884765625,-0.0025634765625,0.004730224609375,-0.00865936279296875,0.02304840087890625,-0.57318115234375,-0.0551300048828125,0.0263519287109375,-0.0181121826171875,0.0131683349609375,-0.01224517822265625,0.01029205322265625,-0.00615692138671875,0.00734710693359375,-0.00624847412109375,0.00384521484375,-0.001373291015625,0.003631591796875,-0.00284576416015625
0.0001068115234375,0.0008697509765625,-0.0020751953125,0.0034027099609375,-0.00939178466796875,0.0233154296875,-0.572601318359375,-0.05490875244140625,0.02330780029296875,-0.017578125,0.01500701904296875,-0.01244354248046875,0.00981903076171875,-0.009307861328125,0.0071868896484375,-0.003997802734375,0.0043792724609375,-0.0031890869140625,0.001739501953125,-0.00109100341796875
-0.0008087158203125,-2.288818359375e-05,-0.00260162353515625,0.00423431396484375,-0.0085296630859375,0.024169921875,-0.5728988647460938,-0.0548858642578125,0.0259857177734375,-0.0183563232421875,0.013671875,-0.0117034912109375,0.010162353515625,-0.0078125,0.00618743896484375,-0.00543975830078125,0.00385284423828125,-0.0022735595703125,0.0025634765625,-0.00217437744140625
-0.0004425048828125,0.00122833251953125,-0.00211334228515625,0.00363922119140625,-0.00969696044921875,0.023284912109375,-0.5725250244140625,-0.0562896728515625,0.02368927001953125,-0.01767730712890625,0.01383209228515625,-0.0120086669921875,0.0094146728515625,-0.00803375244140625,0.0065155029296875,-0.0050506591796875,0.0047760009765625,-0.00270843505859375,0.00213623046875,-0.0016937255859375
-0.00066375732421875,0.00057220458984375,-0.00243377685546875,0.00354766845703125,-0.00907135009765625,0.02407073974609375,-0.5731201171875,-0.05484771728515625,0.02535247802734375,-0.0182037353515625,0.01398468017578125,-0.01275634765625,0.008941650390625,-0.0072479248046875,0.00603485107421875,-0.00522613525390625,0.00418853759765625,-0.00274658203125,0.00232696533203125,-0.00228118896484375
-0.0005340576171875,0.00020599365234375,-0.00241851806640625,0.00412750244140625,-0.01052093505859375,0.02356719970703125,-0.5721664428710938,-0.05576324462890625,0.02408599853515625,-0.01766204833984375,0.013763427734375,-0.01183319091796875,0.009521484375,-0.0072479248046875,0.00675201416015625,-0.00521087646484375,0.00469970703125,-0.00341796875,0.001953125,-0.00142669677734375
-7.62939453125e-06,0.001007080078125,-0.00244903564453125,0.00453948974609375,-0.0099029541015625,0.0235595703125,-0.5733566284179688,-0.054473876953125,0.024658203125,-0.0189056396484375,0.014556884765625,-0.011199951171875,0.00962066650390625,-0.0081787109375,0.0067596435546875,-0.0048980712890625,0.003814697265625,-0.0021820068359375,0.00164794921875,-0.00217437744140625
-0.0008087158203125,0.00011444091796875,-0.00269317626953125,0.00402069091796875,-0.00981903076171875,0.02443695068359375,-0.5729522705078125,-0.05560302734375,0.02457427978515625,-0.01721954345703125,0.01427459716796875,-0.0115966796875,0.0096435546875,-0.00760650634765625,0.0060272216796875,-0.00568389892578125,0.003662109375,-0.00321197509765625,0.00264739990234375,-0.0013580322265625
-0.00016021728515625,0.001007080078125,-0.0024871826171875,0.00415802001953125,-0.01019287109375,0.0236968994140625,-0.5734405517578125,-0.05533599853515625,0.02428436279296875,-0.01784515380859375,0.01360321044921875,-0.01163482666015625,0.01006317138671875,-0.0080718994140625,0.0063934326171875,-0.0047454833984375,0.0045318603515625,-0.00205230712890625,0.002655029296875,-0.00151824951171875
-0.000732421875,0.00060272216796875,-0.00240325927734375,0.0047149658203125,-0.0090789794921875,0.02442169189453125,-0.5727615356445312,-0.05582427978515625,0.02447509765625,-0.01712799072265625,0.01361083984375,-0.01160430908203125,0.0092926025390625,-0.0072784423828125,0.00705718994140625,-0.005279541015625,0.00324249267578125,-0.003326416015625,0.00241851806640625,-0.0011138916015625
-0.00023651123046875,0.00131988525390625,-0.00196075439453125,0.00301361083984375,-0.00977325439453125,0.0246124267578125,-0.5725631713867188,-0.05487823486328125,0.022430419921875,-0.01726531982421875,0.01551055908203125,-0.0119171142578125,0.00698089599609375,-0.00836181640625,0.0093841552734375,-0.00447845458984375,0.00203704833984375,-0.0025634765625,0.00421905517578125,-0.00083160400390625
-0.00046539306640625,0.0001983642578125,-0.00214385986328125,0.005340576171875,-0.00970458984375,0.02335357666015625,-0.5726318359375,-0.0547027587890625,0.02408599853515625,-0.0172882080078125,0.012939453125,-0.0116119384765625,0.01097869873046875,-0.00756072998046875,0.00489044189453125,-0.004913330078125,0.00506591796875,-0.002532958984375,0.00162506103515625,-0.00223541259765625
-0.0005035400390625,0.001129150390625,-0.0016326904296875,0.0037994384765625,-0.0096435546875,0.025238037109375,-0.5733108520507812,-0.054718017578125,0.0248260498046875,-0.017120361328125,0.01454925537109375,-0.01137542724609375,0.00795745849609375,-0.00799560546875,0.00748443603515625,-0.00548553466796875,0.00341033935546875,-0.0016021728515625,0.0025177001953125,-0.0018463134765625
-0.00019073486328125,0.0006866455078125,-0.00246429443359375,0.00507354736328125,-0.0102996826171875,0.0233306884765625,-0.5729446411132812,-0.05454254150390625,0.02371978759765625,-0.01772308349609375,0.0135650634765625,-0.0111541748046875,0.009368896484375,-0.00754547119140625,0.00672149658203125,-0.0048828125,0.0041351318359375,-0.0033111572265625,0.001007080078125,-0.00193023681640625
-0.00048828125,0.00045013427734375,-0.00270843505859375,0.0043792724609375,-0.00968170166015625,0.02454376220703125,-0.573272705078125,-0.05490875244140625,0.02396392822265625,-0.01764678955078125,0.0133056640625,-0.01166534423828125,0.0091400146484375,-0.00746917724609375,0.0063018798828125,-0.00507354736328125,0.00353240966796875,-0.00261688232421875,0.00202178955078125,-0.001739501953125
-0.0001220703125,0.001190185546875,-0.002716064453125,0.0041351318359375,-0.01027679443359375,0.02396392822265625,-0.5723953247070312,-0.05368804931640625,0.02431488037109375,-0.01746368408203125,0.0138092041015625,-0.01151275634765625,0.00838470458984375,-0.0071563720703125,0.00627899169921875,-0.00490570068359375,0.00360107421875,-0.001983642578125,0.00222015380859375,-0.00263214111328125
-0.0015411376953125,0.00049591064453125,-0.00225067138671875,0.0036163330078125,-0.00922393798828125,0.02484130859375,-0.5745010375976562,-0.05448150634765625,0.0237884521484375,-0.01720428466796875,0.01390838623046875,-0.0108489990234375,0.00893402099609375,-0.0078887939453125,0.00738525390625,-0.0049896240234375,0.0034332275390625,-0.0019073486328125,0.00188446044921875,-0.00058746337890625
-5.340576171875e-05,0.0005035400390625,-0.00241851806640625,0.004852294921875,-0.0102996826171875,0.02410125732421875,-0.5731735229492188,-0.0542755126953125,0.0238494873046875,-0.01727294921875,0.0124359130859375,-0.01165771484375,0.00978851318359375,-0.0074310302734375,0.00531005859375,-0.00524139404296875,0.003082275390625,-0.0026092529296875,0.00286102294921875,-0.0016632080078125
-0.0014190673828125,0.0001068115234375,-0.0026397705078125,0.00424957275390625,-0.0095672607421875,0.024505615234375,-0.5738143920898438,-0.05413818359375,0.02385711669921875,-0.0175628662109375,0.01390838623046875,-0.01026153564453125,0.00829315185546875,-0.00696563720703125,0.00652313232421875,-0.00490570068359375,0.00439453125,-0.002838134765625,0.001495361328125,-0.001922607421875
-2.288818359375e-05,0.00067901611328125,-0.00311279296875,0.00455474853515625,-0.010650634765625,0.0244903564453125,-0.5736083984375,-0.0548858642578125,0.02353668212890625,-0.01676177978515625,0.0137939453125,-0.01200103759765625,0.0085601806640625,-0.007598876953125,0.00579071044921875,-0.00446319580078125,0.003021240234375,-0.00234222412109375,0.00244140625,-0.001007080078125
-0.001068115234375,0.0008544921875,-0.00384521484375,0.00470733642578125,-0.0098114013671875,0.023895263671875,-0.5739898681640625,-0.05377960205078125,0.02417755126953125,-0.0178070068359375,0.01288604736328125,-0.01151275634765625,0.008697509765625,-0.00727081298828125,0.006683349609375,-0.0038909912109375,0.00335693359375,-0.0023956298828125,0.00138092041015625,-0.00139617919921875
-0.0010833740234375,0.000823974609375,-0.00225067138671875,0.0055999755859375,-0.00989532470703125,0.0248260498046875,-0.5729141235351562,-0.054931640625,0.0236663818359375,-0.01702117919921875,0.01285552978515625,-0.01081085205078125,0.0086669921875,-0.0070343017578125,0.0062255859375,-0.00490570068359375,0.00301361083984375,-0.00243377685546875,0.00202178955078125,-0.00103759765625
-0.00054931640625,0.00113677978515625,-0.00292205810546875,0.00457000732421875,-0.0101165771484375,0.0243377685546875,-0.57354736328125,-0.05438232421875,0.02391815185546875,-0.0170135498046875,0.012298583984375,-0.01142120361328125,0.0086212158203125,-0.00685882568359375,0.00627899169921875,-0.004852294921875,0.003662109375,-0.00188446044921875,0.00164031982421875,-0.00083160400390625
-0.00012969970703125,0.00063323974609375,-0.00286865234375,0.00518798828125,-0.01074981689453125,0.02500152587890625,-0.5733261108398438,-0.05413818359375,0.0234832763671875,-0.0171966552734375,0.01340484619140625,-0.01044464111328125,0.00872802734375,-0.00757598876953125,0.0068359375,-0.00402069091796875,0.00319671630859375,-0.002227783203125,0.0010986328125,-0.0017547607421875
-0.0012664794921875,0.00049591064453125,-0.00262451171875,0.00531005859375,-0.01021575927734375,0.02469635009765625,-0.57354736328125,-0.05426788330078125,0.0238189697265625,-0.015869140625,0.01360321044921875,-0.010711669921875,0.0086669921875,-0.00725555419921875,0.0058746337890625,-0.00482940673828125,0.00333404541015625,-0.00186920166015625,0.0019073486328125,-0.00171661376953125
-0.00042724609375,0.00084686279296875,-0.00241851806640625,0.00507354736328125,-0.01087188720703125,0.024810791015625,-0.573638916015625,-0.05388641357421875,0.02332305908203125,-0.017669677734375,0.01262664794921875,-0.01103973388671875,0.00888824462890625,-0.00760650634765625,0.00597381591796875,-0.0040435791015625,0.00308990478515625,-0.00183868408203125,0.0020904541015625,-0.00121307373046875
-0.0011749267578125,0.00035858154296875,-0.0024566650390625,0.0050506591796875,-0.01047515869140625,0.0240631103515625,-0.5741119384765625,-0.05399322509765625,0.02375030517578125,-0.01622772216796875,0.01324462890625,-0.0111083984375,0.008758544921875,-0.0059051513671875,0.006195068359375,-0.00371551513671875,0.00412750244140625,-0.00270843505859375,0.00173187255859375,-0.00189971923828125
-0.00048828125,0.00057220458984375,-0.00316619873046875,0.0043487548828125,-0.00998687744140625,0.0257415771484375,-0.573577880859375,-0.05394744873046875,0.02355194091796875,-0.016754150390625,0.01197052001953125,-0.0113525390625,0.00820159912109375,-0.0073699951171875,0.00640106201171875,-0.00421905517578125,0.00411224365234375,-0.001434326171875,0.00168609619140625,-0.00081634521484375
-0.00066375732421875,0.00084686279296875,-0.00281524658203125,0.00530242919921875,-0.01110076904296875,0.0240631103515625,-0.5737228393554688,-0.05414581298828125,0.0233154296875,-0.01578521728515625,0.013824462890625,-0.0103759765625,0.00832366943359375,-0.00690460205078125,0.005401611328125,-0.0048980712890625,0.003662109375,-0.00278472900390625,0.00141143798828125,-0.00091552734375
-0.00041961669921875,0.00104522705078125,-0.0021514892578125,0.0048980712890625,-0.01145172119140625,0.02506256103515625,-0.5739669799804688,-0.05319976806640625,0.0234222412109375,-0.01720428466796875,0.0125732421875,-0.01093292236328125,0.00865936279296875,-0.0076751708984375,0.00632476806640625,-0.00327301025390625,0.00335693359375,-0.00124359130859375,0.0020904541015625,-0.00215911865234375
-0.0012359619140625,0.001495361328125,-0.00290679931640625,0.00449371337890625,-0.01039886474609375,0.0248260498046875,-0.5746002197265625,-0.05417633056640625,0.02333831787109375,-0.016204833984375,0.0132293701171875,-0.01019287109375,0.00872039794921875,-0.00640106201171875,0.00571441650390625,-0.00530242919921875,0.0035247802734375,-0.00262451171875,0.0019989013671875,-0.0009613037109375
-0.00077056884765625,0.0010833740234375,-0.00319671630859375,0.004852294921875,-0.0110015869140625,0.0250701904296875,-0.57415771484375,-0.0531158447265625,0.023590087890625,-0.0165557861328125,0.01279449462890625,-0.01079559326171875,0.00843048095703125,-0.00787353515625,0.006103515625,-0.003997802734375,0.0037078857421875,-0.001708984375,0.0017852783203125,-0.000946044921875
-0.00201416015625,0.0003509521484375,-0.0026397705078125,0.00518035888671875,-0.01010894775390625,0.02564239501953125,-0.5739669799804688,-0.0540313720703125,0.022918701171875,-0.01633453369140625,0.01279449462890625,-0.01055145263671875,0.00881195068359375,-0.006439208984375,0.00588226318359375,-0.004058837890625,0.0033416748046875,-0.00278472900390625,0.00145721435546875,-0.00164794921875
-1.52587890625e-05,0.0006256103515625,-0.00276947021484375,0.0052490234375,-0.011383056640625,0.0244293212890625,-0.5739059448242188,-0.0541534423828125,0.02303314208984375,-0.01651763916015625,0.01219940185546875,-0.010009765625,0.00734710693359375,-0.00740814208984375,0.005462646484375,-0.0044403076171875,0.003753662109375,-0.002197265625,0.0022735595703125,-0.0018310546875
-0.00140380859375,0.00069427490234375,-0.00261688232421875,0.004486083984375,-0.0102691650390625,0.02495574951171875,-0.5740509033203125,-0.05312347412109375,0.02301788330078125,-0.015869140625,0.01160430908203125,-0.01079559326171875,0.0087127685546875,-0.006134033203125,0.0066070556640625,-0.0047149658203125,0.00334930419921875,-0.00183868408203125,0.0014801025390625,-0.00135040283203125
-0.00060272216796875,0.00138092041015625,-0.00315093994140625,0.00499725341796875,-0.01168060302734375,0.02445220947265625,-0.5746994018554688,-0.05330657958984375,0.0230865478515625,-0.01644134521484375,0.01288604736328125,-0.0112457275390625,0.0079498291015625,-0.00775909423828125,0.0054779052734375,-0.00396728515625,0.0029449462890625,-0.0012054443359375,0.001129150390625,-0.00084686279296875
-0.00153350830078125,0.00103759765625,-0.003143310546875,0.00434112548828125,-0.0099334716796875,0.02547454833984375,-0.5747528076171875,-0.054107666015625,0.02294921875,-0.01627349853515625,0.01207733154296875,-0.01088714599609375,0.00817108154296875,-0.0059356689453125,0.00621795654296875,-0.0042266845703125,0.00311279296875,-0.001983642578125,0.001251220703125,-0.00095367431640625
-0.000762939453125,0.000823974609375,-0.0032501220703125,0.005462646484375,-0.010833740234375,0.02475738525390625,-0.5736083984375,-0.053619384765625,0.022857666015625,-0.01650238037109375,0.0125274658203125,-0.0099945068359375,0.00812530517578125,-0.0068817138671875,0.0050506591796875,-0.0033721923828125,0.0027923583984375,-0.002227783203125,0.00260162353515625,-0.0014495849609375
-0.00091552734375,0.00032806396484375,-0.0025787353515625,0.00489044189453125,-0.01074981689453125,0.02539825439453125,-0.5746688842773438,-0.0534210205078125,0.0237274169921875,-0.016021728515625,0.01267242431640625,-0.00962066650390625,0.00778961181640625,-0.0063629150390625,0.00649261474609375,-0.003997802734375,0.0028839111328125,-0.0018768310546875,0.0014190673828125,-0.000579833984375
-0.00138092041015625,0.00067901611328125,-0.00322723388671875,0.0048065185546875,-0.01068115234375,0.02497100830078125,-0.573760986328125,-0.05309295654296875,0.023223876953125,-0.01561737060546875,0.01215362548828125,-0.01041412353515625,0.00775909423828125,-0.006500244140625,0.0058135986328125,-0.0035858154296875,0.0032196044921875,-0.00218963623046875,0.0021514892578125,-0.00110626220703125
-0.00090789794921875,0.0012054443359375,-0.0029296875,0.005035400390625,-0.0106964111328125,0.0250244140625,-0.5739517211914062,-0.05389404296875,0.022552490234375,-0.01578521728515625,0.0121307373046875,-0.0098876953125,0.0081024169921875,-0.00624847412109375,0.00571441650390625,-0.00433349609375,0.00278472900390625,-0.00243377685546875,0.001007080078125,-0.00121307373046875
-0.00159454345703125,0.0009613037109375,-0.0025177001953125,0.0051116943359375,-0.01080322265625,0.0254974365234375,-0.5745773315429688,-0.05300140380859375,0.023284912109375,-0.016265869140625,0.01259613037109375,-0.010345458984375,0.00714874267578125,-0.0067596435546875,0.0064544677734375,-0.00347137451171875,0.00246429443359375,-0.00135040283203125,0.00202178955078125,-0.000946044921875
-0.0017242431640625,0.00048828125,-0.0028839111328125,0.0052490234375,-0.01082611083984375,0.0255889892578125,-0.5744171142578125,-0.0535430908203125,0.02298736572265625,-0.01629638671875,0.01251983642578125,-0.010101318359375,0.00800323486328125,-0.0060272216796875,0.00539398193359375,-0.0037689208984375,0.0022735595703125,-0.0019989013671875,0.00167083740234375,-0.00185394287109375
-0.0008087158203125,0.00145721435546875,-0.0028228759765625,0.005218505859375,-0.0112762451171875,0.025146484375,-0.574676513671875,-0.053253173828125,0.02312469482421875,-0.01711273193359375,0.01202392578125,-0.0093231201171875,0.007659912109375,-0.00685882568359375,0.00553131103515625,-0.0035552978515625,0.00312042236328125,-0.0023040771484375,0.0012969970703125,-0.00048065185546875
-0.00113677978515625,0.00084686279296875,-0.003082275390625,0.0051116943359375,-0.01087188720703125,0.02545166015625,-0.5744705200195312,-0.05335235595703125,0.02283477783203125,-0.01587677001953125,0.01261138916015625,-0.00994110107421875,0.0086517333984375,-0.00644683837890625,0.0048370361328125,-0.00368499755859375,0.00206756591796875,-0.00170135498046875,0.00177764892578125,-0.0012664794921875
-0.00092315673828125,0.00138092041015625,-0.00357818603515625,0.00453948974609375,-0.01041412353515625,0.02471923828125,-0.5747222900390625,-0.052978515625,0.0225982666015625,-0.0158538818359375,0.0121917724609375,-0.00951385498046875,0.0077972412109375,-0.00585174560546875,0.00614166259765625,-0.003997802734375,0.00370025634765625,-0.00133514404296875,0.00106048583984375,-0.0008697509765625
-0.0009765625,0.00063323974609375,-0.00290679931640625,0.00616455078125,-0.01061248779296875,0.02459716796875,-0.5748519897460938,-0.05319976806640625,0.0231475830078125,-0.015228271484375,0.0123748779296875,-0.00972747802734375,0.0079498291015625,-0.00641632080078125,0.00574493408203125,-0.0044097900390625,0.0017547607421875,-0.00157928466796875,0.0012969970703125,-0.00125885009765625
-0.000640869140625,0.001861572265625,-0.0033721923828125,0.0048980712890625,-0.01064300537109375,0.0251617431640625,-0.573822021484375,-0.053009033203125,0.02265167236328125,-0.0159454345703125,0.01221466064453125,-0.00957489013671875,0.0070343017578125,-0.00629425048828125,0.0053863525390625,-0.0032806396484375,0.00400543212890625,-0.002105712890625,0.0011138916015625,-0.0008544921875
-0.00069427490234375,0.00083160400390625,-0.0027923583984375,0.00555419921875,-0.01129913330078125,0.02562713623046875,-0.5748443603515625,-0.053131103515625,0.02310943603515625,-0.01540374755859375,0.0124969482421875,-0.009796142578125,0.00829315185546875,-0.0064544677734375,0.0051422119140625,-0.0043182373046875,0.001739501953125,-0.0014801025390625,0.00176239013671875,-0.00058746337890625
-0.00048828125,0.00217437744140625,-0.00243377685546875,0.00539398193359375,-0.01053619384765625,0.02544403076171875,-0.575439453125,-0.05319976806640625,0.022918701171875,-0.01625823974609375,0.01279449462890625,-0.00910186767578125,0.0080413818359375,-0.00551605224609375,0.00506591796875,-0.00348663330078125,0.003265380859375,-0.0026397705078125,0.00048828125,-0.00128173828125
-0.0009307861328125,0.001373291015625,-0.0028533935546875,0.0055389404296875,-0.01092529296875,0.02567291259765625,-0.5742721557617188,-0.053009033203125,0.02277374267578125,-0.01541900634765625,0.01224517822265625,-0.01007843017578125,0.0073394775390625,-0.0059356689453125,0.0048980712890625,-0.00412750244140625,0.00254058837890625,-0.00156402587890625,0.00287628173828125,-0.001678466796875
-0.0005950927734375,0.00138092041015625,-0.0028076171875,0.00594329833984375,-0.010284423828125,0.02529144287109375,-0.5745773315429688,-0.0535888671875,0.02117156982421875,-0.01624298095703125,0.011138916015625,-0.0098419189453125,0.007293701171875,-0.00600433349609375,0.0058441162109375,-0.0042572021484375,0.00341796875,-0.00234222412109375,0.001312255859375,-0.00115203857421875
-0.00110626220703125,0.0005645751953125,-0.00305938720703125,0.00562286376953125,-0.01084136962890625,0.02646636962890625,-0.5748443603515625,-0.05297088623046875,0.02339935302734375,-0.014984130859375,0.01227569580078125,-0.00955963134765625,0.0080413818359375,-0.0068511962890625,0.00496673583984375,-0.00328826904296875,0.00249481201171875,-0.001708984375,0.00243377685546875,-0.0010986328125
-0.0012969970703125,0.001190185546875,-0.00273895263671875,0.00516510009765625,-0.0106658935546875,0.02570343017578125,-0.5749359130859375,-0.052764892578125,0.02256011962890625,-0.016143798828125,0.01212310791015625,-0.009246826171875,0.0072021484375,-0.00592041015625,0.0058441162109375,-0.0038909912109375,0.002838134765625,-0.00191497802734375,0.0009307861328125,-0.00164031982421875
-0.0009307861328125,0.001007080078125,-0.00372314453125,0.00550079345703125,-0.011077880859375,0.0254364013671875,-0.5743484497070312,-0.05316162109375,0.02227783203125,-0.0154876708984375,0.01169586181640625,-0.009429931640625,0.00760650634765625,-0.00701904296875,0.00537872314453125,-0.002532958984375,0.0034027099609375,-0.001556396484375,0.001434326171875,-0.0015869140625
-0.0009002685546875,0.00104522705078125,-0.00299835205078125,0.00543975830078125,-0.010711669921875,0.02573394775390625,-0.575714111328125,-0.05257415771484375,0.02265167236328125,-0.0167236328125,0.011962890625,-0.0099639892578125,0.00736236572265625,-0.00606536865234375,0.0045166015625,-0.0047454833984375,0.00201416015625,-0.00138092041015625,0.001617431640625,-0.00103759765625
-0.00061798095703125,0.00104522705078125,-0.0035858154296875,0.00565338134765625,-0.0113983154296875,0.02480316162109375,-0.5746917724609375,-0.05327606201171875,0.02175140380859375,-0.016021728515625,0.0119476318359375,-0.0091552734375,0.0077667236328125,-0.0065155029296875,0.00533294677734375,-0.00298309326171875,0.00302886962890625,-0.00151824951171875,0.00125885009765625,-0.0006866455078125
-0.0015411376953125,0.00070953369140625,-0.0032958984375,0.00550079345703125,-0.01141357421875,0.02606201171875,-0.5747146606445312,-0.05348968505859375,0.0220794677734375,-0.015838623046875,0.01209259033203125,-0.0101470947265625,0.00725555419921875,-0.0055389404296875,0.00563812255859375,-0.0030517578125,0.0027008056640625,-0.00142669677734375,0.0015869140625,-0.0009613037109375
-0.0012664794921875,0.00084686279296875,-0.00292205810546875,0.005767822265625,-0.011871337890625,0.0256195068359375,-0.5743789672851562,-0.0532989501953125,0.022705078125,-0.0153045654296875,0.01143646240234375,-0.00962066650390625,0.0069580078125,-0.00626373291015625,0.00576019287109375,-0.00359344482421875,0.00194549560546875,-0.00220489501953125,0.00133514404296875,-0.00167083740234375
-0.00116729736328125,0.00191497802734375,-0.00327301025390625,0.0059356689453125,-0.0111083984375,0.02469635009765625,-0.576019287109375,-0.0532073974609375,0.0229034423828125,-0.0161285400390625,0.011993408203125,-0.00939178466796875,0.0069580078125,-0.00580596923828125,0.00473785400390625,-0.00360870361328125,0.00310516357421875,-0.0017547607421875,0.0014190673828125,-0.00112152099609375
-0.00124359130859375,0.00057220458984375,-0.0040740966796875,0.00542449951171875,-0.01119232177734375,0.0265655517578125,-0.5743637084960938,-0.05307769775390625,0.0223388671875,-0.01552581787109375,0.0121307373046875,-0.00907135009765625,0.00705718994140625,-0.0066986083984375,0.005340576171875,-0.0040435791015625,0.00191497802734375,-0.0018157958984375,0.00063323974609375,-0.0011749267578125
-0.0010833740234375,0.0020599365234375,-0.0032196044921875,0.0052947998046875,-0.01154327392578125,0.02494049072265625,-0.5747528076171875,-0.05309295654296875,0.02191162109375,-0.01572418212890625,0.011322021484375,-0.00981903076171875,0.00702667236328125,-0.00528717041015625,0.00508880615234375,-0.0035552978515625,0.00328826904296875,-0.00206756591796875,0.001708984375,-0.0007171630859375
-0.00115966796875,0.00045013427734375,-0.003265380859375,0.00597381591796875,-0.01142120361328125,0.02643585205078125,-0.5754165649414062,-0.053009033203125,0.02265167236328125,-0.01543426513671875,0.01215362548828125,-0.00890350341796875,0.007568359375,-0.005828857421875,0.00612640380859375,-0.00390625,0.00180816650390625,-0.001678466796875,0.00081634521484375,-0.00128173828125
-0.00145721435546875,0.0019073486328125,-0.003204345703125,0.00482177734375,-0.01067352294921875,0.02558135986328125,-0.5749664306640625,-0.05298614501953125,0.02185821533203125,-0.01544952392578125,0.011474609375,-0.009368896484375,0.0067596435546875,-0.00556182861328125,0.00455474853515625,-0.00354766845703125,0.00383758544921875,-0.0021514892578125,0.0018310546875,-0.00075531005859375
-0.00012969970703125,0.001617431640625,-0.00289154052734375,0.00605010986328125,-0.01264190673828125,0.02559661865234375,-0.5753173828125,-0.05364227294921875,0.022491455078125,-0.01548004150390625,0.01155853271484375,-0.0091552734375,0.0076141357421875,-0.00658416748046875,0.00463104248046875,-0.00411224365234375,0.0016326904296875,-0.0011444091796875,0.0010986328125,-0.00156402587890625
-0.0013275146484375,0.001617431640625,-0.00353240966796875,0.005218505859375,-0.01088714599609375,0.0259246826171875,-0.5748748779296875,-0.0527801513671875,0.0217437744140625,-0.01543426513671875,0.01151275634765625,-0.0089569091796875,0.0064849853515625,-0.00565338134765625,0.00638580322265625,-0.00389862060546875,0.0031280517578125,-0.0014801025390625,0.0010833740234375,-0.00122833251953125
-0.000335693359375,0.0019683837890625,-0.00266265869140625,0.00589752197265625,-0.01190948486328125,0.025909423828125,-0.5760421752929688,-0.052734375,0.0229644775390625,-0.01507568359375,0.01175689697265625,-0.009613037109375,0.0079498291015625,-0.00618743896484375,0.00440216064453125,-0.003082275390625,0.0021209716796875,-0.00168609619140625,0.0023040771484375,-0.00058746337890625
-0.0013427734375,0.0009307861328125,-0.00290679931640625,0.006103515625,-0.01082611083984375,0.0259857177734375,-0.5751190185546875,-0.05248260498046875,0.0212860107421875,-0.015838623046875,0.011383056640625,-0.00890350341796875,0.0073394775390625,-0.00585174560546875,0.005157470703125,-0.00356292724609375,0.00304412841796875,-0.00284576416015625,0.0005950927734375,-0.00086212158203125
-0.00106048583984375,0.0016326904296875,-0.00304412841796875,0.005615234375,-0.01119232177734375,0.0257568359375,-0.5754623413085938,-0.05237579345703125,0.02211761474609375,-0.01491546630859375,0.0120391845703125,-0.00910186767578125,0.00705718994140625,-0.00623321533203125,0.0048065185546875,-0.00368499755859375,0.0024261474609375,-0.0018157958984375,0.00151824951171875,-0.00066375732421875
-0.00102996826171875,0.001495361328125,-0.00327301025390625,0.0055999755859375,-0.01132965087890625,0.02610015869140625,-0.5748977661132812,-0.05271148681640625,0.0214080810546875,-0.01558685302734375,0.01169586181640625,-0.00928497314453125,0.00701904296875,-0.005584716796875,0.0051727294921875,-0.00304412841796875,0.00255584716796875,-0.001800537109375,0.0016326904296875,-0.00063323974609375
-0.0005950927734375,0.0015411376953125,-0.00356292724609375,0.00531768798828125,-0.01210784912109375,0.02619171142578125,-0.57537841796875,-0.05313873291015625,0.02227020263671875,-0.01534271240234375,0.011322021484375,-0.0089111328125,0.00736236572265625,-0.00557708740234375,0.0045166015625,-0.003326416015625,0.00273895263671875,-0.001678466796875,0.00176239013671875,-0.00156402587890625
-0.00191497802734375,0.00159454345703125,-0.00293731689453125,0.0055389404296875,-0.0106964111328125,0.0263671875,-0.5751419067382812,-0.052398681640625,0.021575927734375,-0.01531219482421875,0.01141357421875,-0.008636474609375,0.00730133056640625,-0.0060882568359375,0.004791259765625,-0.003448486328125,0.0027618408203125,-0.002227783203125,0.0007476806640625,-0.000823974609375
-0.00064849853515625,0.00109100341796875,-0.00408172607421875,0.005767822265625,-0.01166534423828125,0.025787353515625,-0.5754928588867188,-0.05301666259765625,0.02222442626953125,-0.01497650146484375,0.0111236572265625,-0.00946044921875,0.0070648193359375,-0.00484466552734375,0.00527191162109375,-0.002838134765625,0.00267791748046875,-0.00139617919921875,0.00208282470703125,-0.0012664794921875
-0.00090789794921875,0.00177764892578125,-0.00363922119140625,0.00566864013671875,-0.0115814208984375,0.0257720947265625,-0.5748138427734375,-0.0518951416015625,0.0214996337890625,-0.0157012939453125,0.01131439208984375,-0.00843048095703125,0.00734710693359375,-0.0061798095703125,0.00437164306640625,-0.00339508056640625,0.00304412841796875,-0.00125885009765625,0.0006103515625,-0.00183868408203125
-0.00124359130859375,0.0013275146484375,-0.00368499755859375,0.0055084228515625,-0.01163482666015625,0.0269012451171875,-0.5760955810546875,-0.0536956787109375,0.02159881591796875,-0.0149688720703125,0.0115966796875,-0.009735107421875,0.00679779052734375,-0.00506591796875,0.00543212890625,-0.00383758544921875,0.0019378662109375,-0.001220703125,0.00130462646484375,-0.00028228759765625
-0.00087738037109375,0.0017852783203125,-0.0033111572265625,0.0066986083984375,-0.01145172119140625,0.02524566650390625,-0.5754165649414062,-0.0518341064453125,0.02194976806640625,-0.014923095703125,0.0110931396484375,-0.00833892822265625,0.00775909423828125,-0.0064544677734375,0.00476837158203125,-0.0032958984375,0.0026397705078125,-0.0014801025390625,0.0003204345703125,-0.0010528564453125
-0.0014801025390625,0.00164794921875,-0.0038909912109375,0.005828857421875,-0.01093292236328125,0.02642059326171875,-0.575225830078125,-0.05257415771484375,0.0217742919921875,-0.0151519775390625,0.0112762451171875,-0.009185791015625,0.006988525390625,-0.00562286376953125,0.0045928955078125,-0.0030059814453125,0.00269317626953125,-0.0015869140625,0.00078582763671875,-0.000396728515625
-0.00118255615234375,0.0015716552734375,-0.00342559814453125,0.005950927734375,-0.0115966796875,0.025909423828125,-0.5746536254882812,-0.052581787109375,0.02126312255859375,-0.01427459716796875,0.01145172119140625,-0.0089263916015625,0.00690460205078125,-0.00592041015625,0.00527191162109375,-0.00284576416015625,0.00212860107421875,-0.001434326171875,0.00119781494140625,-0.0011444091796875
-0.0013885498046875,0.00128936767578125,-0.00335693359375,0.00576019287109375,-0.01187896728515625,0.025421142578125,-0.5744400024414062,-0.052734375,0.02086639404296875,-0.0149383544921875,0.01018524169921875,-0.00829315185546875,0.00731658935546875,-0.0052642822265625,0.0043792724609375,-0.0042724609375,0.00261688232421875,-0.0016632080078125,0.00165557861328125,-0.0006256103515625
-0.00164031982421875,0.00167083740234375,-0.0032806396484375,0.00649261474609375,-0.0111083984375,0.02669525146484375,-0.575225830078125,-0.05173492431640625,0.02190399169921875,-0.0146942138671875,0.01220703125,-0.00998687744140625,0.00653076171875,-0.005889892578125,0.0042877197265625,-0.00237274169921875,0.00145721435546875,-0.002197265625,0.00119781494140625,-0.00090789794921875
-0.0009613037109375,0.00141143798828125,-0.0039825439453125,0.00653076171875,-0.011993408203125,0.02596282958984375,-0.5749740600585938,-0.05263519287109375,0.0214996337890625,-0.01519012451171875,0.01090240478515625,-0.009368896484375,0.00743865966796875,-0.00457763671875,0.0051116943359375,-0.003082275390625,0.00223541259765625,-0.0012359619140625,0.0009613037109375,-0.00041961669921875
-0.0017547607421875,0.00128936767578125,-0.00360107421875,0.00572967529296875,-0.0115509033203125,0.02637481689453125,-0.5740509033203125,-0.0516815185546875,0.0211944580078125,-0.0151824951171875,0.01113128662109375,-0.008697509765625,0.006103515625,-0.005218505859375,0.00479888916015625,-0.00372314453125,0.00302886962890625,-0.001312255859375,0.00135040283203125,-0.00090789794921875
-0.0010223388671875,0.00116729736328125,-0.00423431396484375,0.00577545166015625,-0.01206207275390625,0.0261383056640625,-0.5754165649414062,-0.0521697998046875,0.02214813232421875,-0.0152435302734375,0.01090240478515625,-0.00966644287109375,0.0066986083984375,-0.004913330078125,0.0048980712890625,-0.003021240234375,0.00156402587890625,-0.00116729736328125,0.001373291015625,-0.001220703125
-0.00171661376953125,0.00103759765625,-0.0037078857421875,0.0050811767578125,-0.01158905029296875,0.0262451171875,-0.5758209228515625,-0.05158233642578125,0.02207183837890625,-0.0134735107421875,0.0125885009765625,-0.00910186767578125,0.0066070556640625,-0.0058135986328125,0.0047454833984375,-0.00302886962890625,0.0021514892578125,-0.0008544921875,0.00102996826171875,-0.00096893310546875
-0.0015411376953125,0.0017852783203125,-0.00351715087890625,0.00647735595703125,-0.01154327392578125,0.0256500244140625,-0.5743942260742188,-0.05194854736328125,0.0207672119140625,-0.01587677001953125,0.010833740234375,-0.00873565673828125,0.0067291259765625,-0.00502777099609375,0.00502777099609375,-0.0022430419921875,0.00252532958984375,-0.0016021728515625,0.0010833740234375,-0.00037384033203125
-0.00153350830078125,0.0016326904296875,-0.0037994384765625,0.00574493408203125,-0.011932373046875,0.02608489990234375,-0.5746383666992188,-0.05132293701171875,0.02219390869140625,-0.0143280029296875,0.0111541748046875,-0.0091400146484375,0.00676727294921875,-0.0052947998046875,0.0045166015625,-0.003082275390625,0.0023040771484375,-0.000823974609375,0.00080108642578125,-0.00157928466796875
-0.00174713134765625,0.0017547607421875,-0.00348663330078125,0.006134033203125,-0.01177978515625,0.02645111083984375,-0.5749740600585938,-0.0518035888671875,0.02118682861328125,-0.01540374755859375,0.0111541748046875,-0.00936126708984375,0.0065765380859375,-0.0055999755859375,0.00428009033203125,-0.002685546875,0.00226593017578125,-0.0009918212890625,0.0015869140625,-0.00067901611328125
-0.00162506103515625,0.0017852783203125,-0.0031585693359375,0.006317138671875,-0.01079559326171875,0.0259552001953125,-0.5754928588867188,-0.05164337158203125,0.02095794677734375,-0.01500701904296875,0.01061248779296875,-0.008209228515625,0.00681304931640625,-0.0054779052734375,0.0050506591796875,-0.0029449462890625,0.00321197509765625,-0.00229644775390625,0.0003509521484375,-0.0006866455078125
-0.00119781494140625,0.00133514404296875,-0.00373077392578125,0.0067596435546875,-0.01183319091796875,0.02605438232421875,-0.5748138427734375,-0.052093505859375,0.02093505859375,-0.01424407958984375,0.01181793212890625,-0.00913238525390625,0.00731658935546875,-0.00494384765625,0.00417327880859375,-0.0023956298828125,0.0021209716796875,-0.0019073486328125,0.00171661376953125,-0.0005035400390625
-0.001251220703125,0.00211334228515625,-0.0035552978515625,0.0050048828125,-0.01186370849609375,0.02587127685546875,-0.575408935546875,-0.051666259765625,0.02136993408203125,-0.01476287841796875,0.010711669921875,-0.00821685791015625,0.00616455078125,-0.00643157958984375,0.004241943359375,-0.00379180908203125,0.00301361083984375,-0.0002899169921875,0.00067901611328125,-0.00115966796875
-0.00193023681640625,0.00128936767578125,-0.00339508056640625,0.00592041015625,-0.011505126953125,0.02690887451171875,-0.5754852294921875,-0.0521240234375,0.02143096923828125,-0.014007568359375,0.01155853271484375,-0.00864410400390625,0.006988525390625,-0.00606536865234375,0.00470733642578125,-0.00269317626953125,0.00177764892578125,-0.00182342529296875,0.00086212158203125,-0.0004425048828125
-0.00081634521484375,0.00170135498046875,-0.00366973876953125,0.0057373046875,-0.0116729736328125,0.02648162841796875,-0.5762405395507812,-0.05181121826171875,0.02142333984375,-0.01506805419921875,0.0099945068359375,-0.00909423828125,0.00705718994140625,-0.005828857421875,0.00470733642578125,-0.0033416748046875,0.00304412841796875,-0.000885009765625,0.00051116943359375,-0.00109100341796875
-0.0009918212890625,0.00146484375,-0.003814697265625,0.00640106201171875,-0.011871337890625,0.02674102783203125,-0.574798583984375,-0.05191802978515625,0.020355224609375,-0.01557159423828125,0.01123809814453125,-0.008270263671875,0.006561279296875,-0.00597381591796875,0.00408935546875,-0.00324249267578125,0.0018310546875,-0.001739501953125,0.0011749267578125,-0.00074005126953125
-0.002197265625,0.0014495849609375,-0.00337982177734375,0.00640106201171875,-0.01153564453125,0.026092529296875,-0.575439453125,-0.0511627197265625,0.02225494384765625,-0.01447296142578125,0.010772705078125,-0.0093231201171875,0.00612640380859375,-0.00482940673828125,0.00438690185546875,-0.003326416015625,0.00206756591796875,-0.00167083740234375,0.00148773193359375,-0.00034332275390625
0.0002593994140625,0.00032806396484375,-0.0030517578125,0.0073394775390625,-0.01271820068359375,0.0285186767578125,-0.5776901245117188,-0.05075836181640625,0.021514892578125,-0.0160675048828125,0.01244354248046875,-0.0101318359375,0.0087127685546875,-0.00689697265625,0.0050048828125,-0.00232696533203125,0.00030517578125,0.00154876708984375,-0.00177764892578125,0.00049591064453125
-0.00252532958984375,0.00264739990234375,-0.0041961669921875,0.0053558349609375,-0.0102996826171875,0.025970458984375,-0.5749282836914062,-0.05196380615234375,0.02149200439453125,-0.01442718505859375,0.00981903076171875,-0.00843048095703125,0.00525665283203125,-0.00460052490234375,0.00466156005859375,-0.00249481201171875,0.00348663330078125,-0.00222015380859375,0.00238800048828125,-0.00067901611328125
-0.001220703125,0.0012054443359375,-0.003021240234375,0.00653839111328125,-0.01291656494140625,0.0263519287109375,-0.5756149291992188,-0.0509185791015625,0.02167510986328125,-0.01415252685546875,0.01161956787109375,-0.0087432861328125,0.00632476806640625,-0.00554656982421875,0.00444793701171875,-0.00371551513671875,0.00185394287109375,-0.0009765625,0.0011138916015625,-0.000701904296875
-0.00121307373046875,0.00213623046875,-0.0043487548828125,0.006256103515625,-0.01143646240234375,0.026397705078125,-0.5749664306640625,-0.05123138427734375,0.02132415771484375,-0.01476287841796875,0.010345458984375,-0.008026123046875,0.00667572021484375,-0.00543212890625,0.0048980712890625,-0.00254058837890625,0.00274658203125,-0.001495361328125,0.00092315673828125,-0.00087738037109375
-0.0011138916015625,0.0015716552734375,-0.0030975341796875,0.0062713623046875,-0.01251220703125,0.02622222900390625,-0.5753250122070312,-0.0508880615234375,0.0207061767578125,-0.01544189453125,0.0107421875,-0.00868988037109375,0.00672149658203125,-0.00547027587890625,0.0043487548828125,-0.002777099609375,0.00201416015625,-0.0012359619140625,0.00153350830078125,-0.00042724609375
-0.00124359130859375,0.00174713134765625,-0.00351715087890625,0.0060272216796875,-0.01190948486328125,0.026611328125,-0.5760574340820312,-0.051300048828125,0.02176666259765625,-0.0148162841796875,0.0107879638671875,-0.0085906982421875,0.0068511962890625,-0.0045928955078125,0.0041046142578125,-0.00272369384765625,0.0023651123046875,-0.0019378662109375,0.00098419189453125,-0.0014495849609375
-0.0011749267578125,0.0014801025390625,-0.00331878662109375,0.00649261474609375,-0.01236724853515625,0.026123046875,-0.575469970703125,-0.05072784423828125,0.0217742919921875,-0.01479339599609375,0.0101318359375,-0.00791168212890625,0.00685882568359375,-0.0056304931640625,0.00460052490234375,-0.0030670166015625,0.00238800048828125,-0.00130462646484375,0.00141143798828125,-0.00032806396484375
-0.00168609619140625,0.00159454345703125,-0.00418853759765625,0.00556182861328125,-0.01180267333984375,0.0263519287109375,-0.575897216796875,-0.05130767822265625,0.021453857421875,-0.01473236083984375,0.0105743408203125,-0.008575439453125,0.0064544677734375,-0.0054473876953125,0.00441741943359375,-0.00299835205078125,0.00197601318359375,-0.0009918212890625,0.0011138916015625,-0.000518798828125
-0.00124359130859375,0.0021514892578125,-0.00372314453125,0.0057830810546875,-0.01232147216796875,0.02610015869140625,-0.5748291015625,-0.0508880615234375,0.02130889892578125,-0.014678955078125,0.0110015869140625,-0.00775909423828125,0.00624847412109375,-0.00501251220703125,0.00443267822265625,-0.0032806396484375,0.00229644775390625,-0.00099945068359375,0.001007080078125,-0.0010528564453125
-0.0015716552734375,0.0010833740234375,-0.00384521484375,0.0058441162109375,-0.01152801513671875,0.026702880859375,-0.5758514404296875,-0.05106353759765625,0.02071380615234375,-0.01537322998046875,0.01094818115234375,-0.00830841064453125,0.00653076171875,-0.0045318603515625,0.0044708251953125,-0.00305938720703125,0.00266265869140625,-0.00130462646484375,-8.392333984375e-05,-0.00072479248046875
-0.00128936767578125,0.0016937255859375,-0.00386810302734375,0.00626373291015625,-0.012237548828125,0.02613067626953125,-0.5752334594726562,-0.050872802734375,0.0215606689453125,-0.01389312744140625,0.010650634765625,-0.0081939697265625,0.00730133056640625,-0.00582122802734375,0.00434112548828125,-0.00290679931640625,0.00093841552734375,-0.00133514404296875,0.00067901611328125,-0.00080108642578125
-0.00215911865234375,0.00173187255859375,-0.0031585693359375,0.0065765380859375,-0.01154327392578125,0.02661895751953125,-0.5752410888671875,-0.0509033203125,0.02120208740234375,-0.01494598388671875,0.01006317138671875,-0.0084381103515625,0.00650787353515625,-0.00547027587890625,0.0038909912109375,-0.00313568115234375,0.00214385986328125,-0.001220703125,0.001007080078125,-0.00135040283203125
-0.00220489501953125,0.00151824951171875,-0.0042266845703125,0.00594329833984375,-0.011444091796875,0.02623748779296875,-0.575469970703125,-0.05011749267578125,0.02065277099609375,-0.01441192626953125,0.010986328125,-0.008514404296875,0.00670623779296875,-0.00514984130859375,0.005096435546875,-0.00339508056640625,0.00179290771484375,-0.0012664794921875,0.0006103515625,-0.00046539306640625
-0.00188446044921875,0.001739501953125,-0.00390625,0.00658416748046875,-0.01233673095703125,0.02626800537109375,-0.5743942260742188,-0.0517730712890625,0.02099609375,-0.0147857666015625,0.0103607177734375,-0.00759124755859375,0.00629425048828125,-0.0047607421875,0.00421905517578125,-0.00244140625,0.002685546875,-0.00162506103515625,0.00141143798828125,-0.0014801025390625
-0.001800537109375,0.00115203857421875,-0.00392913818359375,0.00603485107421875,-0.012542724609375,0.02587890625,-0.5750274658203125,-0.0506439208984375,0.02193450927734375,-0.0142059326171875,0.010162353515625,-0.0084381103515625,0.0064849853515625,-0.0050048828125,0.0044403076171875,-0.00323486328125,0.0014190673828125,-0.00154876708984375,0.00063323974609375,-0.00055694580078125
-0.00119781494140625,0.00156402587890625,-0.00383758544921875,0.00650787353515625,-0.01189422607421875,0.02594757080078125,-0.5757827758789062,-0.05031585693359375,0.0206146240234375,-0.01506805419921875,0.01122283935546875,-0.00789642333984375,0.00653839111328125,-0.0053863525390625,0.00446319580078125,-0.00269317626953125,0.0024261474609375,-0.00048828125,0.00141143798828125,-0.00087738037109375
-0.0013275146484375,0.00201416015625,-0.003662109375,0.0059661865234375,-0.01177978515625,0.0269012451171875,-0.5752639770507812,-0.05055999755859375,0.02129364013671875,-0.01473236083984375,0.00975799560546875,-0.0089569091796875,0.006195068359375,-0.0051422119140625,0.00555419921875,-0.0021820068359375,0.002471923828125,-0.0007171630859375,0.00092315673828125,-0.00070953369140625
-0.001495361328125,0.001739501953125,-0.00380706787109375,0.00689697265625,-0.01142120361328125,0.0264129638671875,-0.5746383666992188,-0.05052947998046875,0.0211029052734375,-0.0142974853515625,0.0103302001953125,-0.007904052734375,0.00678253173828125,-0.00518798828125,0.0037384033203125,-0.00446319580078125,0.00146484375,-0.00124359130859375,0.000823974609375,-0.00025177001953125
-0.00115203857421875,0.002349853515625,-0.00386810302734375,0.0060882568359375,-0.0118865966796875,0.02706146240234375,-0.574676513671875,-0.0508270263671875,0.02147674560546875,-0.01364898681640625,0.0109405517578125,-0.0086822509765625,0.00609588623046875,-0.00478363037109375,0.00463104248046875,-0.00231170654296875,0.0020904541015625,-0.0012969970703125,0.001678466796875,-0.001068115234375
-0.00127410888671875,0.0018310546875,-0.0037384033203125,0.00580596923828125,-0.01232147216796875,0.02602386474609375,-0.5748062133789062,-0.0504302978515625,0.02046966552734375,-0.01432037353515625,0.01058197021484375,-0.0086212158203125,0.005584716796875,-0.005157470703125,0.00390625,-0.003662109375,0.00257110595703125,-0.00106048583984375,0.00102996826171875,-0.00098419189453125
-0.0012054443359375,0.00141143798828125,-0.00428009033203125,0.00661468505859375,-0.01256561279296875,0.0257110595703125,-0.5750350952148438,-0.05042266845703125,0.02123260498046875,-0.01409149169921875,0.0104217529296875,-0.00861358642578125,0.00659942626953125,-0.0052490234375,0.00414276123046875,-0.0016632080078125,0.0022430419921875,-0.00107574462890625,0.0018310546875,-0.00092315673828125
-0.0018463134765625,0.0015106201171875,-0.00373077392578125,0.00676727294921875,-0.01110076904296875,0.02740478515625,-0.573699951171875,-0.0496063232421875,0.02046966552734375,-0.01444244384765625,0.01070404052734375,-0.0089874267578125,0.0059051513671875,-0.00494384765625,0.00466156005859375,-0.0030670166015625,0.00202178955078125,-0.00069427490234375,0.00081634521484375,-0.000396728515625
-0.00110626220703125,0.00186920166015625,-0.0042266845703125,0.00616455078125,-0.01238250732421875,0.02594757080078125,-0.5745391845703125,-0.0508270263671875,0.02079010009765625,-0.01425933837890625,0.00977325439453125,-0.00833892822265625,0.0066680908203125,-0.004638671875,0.00496673583984375,-0.0024566650390625,0.00185394287109375,-0.0012359619140625,0.0003662109375,-0.001190185546875
-0.00182342529296875,0.00160980224609375,-0.00318145751953125,0.00630950927734375,-0.0123138427734375,0.02593994140625,-0.5751876831054688,-0.0511627197265625,0.02066802978515625,-0.0145721435546875,0.01053619384765625,-0.00780487060546875,0.00484466552734375,-0.0052642822265625,0.00446319580078125,-0.00321197509765625,0.001922607421875,-0.00142669677734375,0.00188446044921875,-0.00019073486328125
-0.001190185546875,0.00171661376953125,-0.0041656494140625,0.0059051513671875,-0.01178741455078125,0.0264739990234375,-0.5738296508789062,-0.04938507080078125,0.0205841064453125,-0.01397705078125,0.0104522705078125,-0.00780487060546875,0.00637054443359375,-0.00565338134765625,0.00455474853515625,-0.00341033935546875,0.00222015380859375,-0.00104522705078125,0.0003662109375,-0.00061798095703125
-0.0013885498046875,0.0019989013671875,-0.00374603271484375,0.00577545166015625,-0.01224517822265625,0.02654266357421875,-0.5749969482421875,-0.0506744384765625,0.020294189453125,-0.014373779296875,0.011199951171875,-0.00872039794921875,0.005889892578125,-0.0049591064453125,0.0041046142578125,-0.0023956298828125,0.0018310546875,-0.00087738037109375,0.00214385986328125,-0.0005645751953125
-0.00154876708984375,0.0022125244140625,-0.00415802001953125,0.00626373291015625,-0.0112762451171875,0.025665283203125,-0.575653076171875,-0.04982757568359375,0.0208892822265625,-0.01506805419921875,0.0101318359375,-0.0077667236328125,0.0067291259765625,-0.00457000732421875,0.00438690185546875,-0.00331878662109375,0.00205230712890625,-0.00128936767578125,0.0018310546875,-0.000579833984375
-0.0011444091796875,0.00152587890625,-0.0037689208984375,0.00565338134765625,-0.01253509521484375,0.0271759033203125,-0.5741119384765625,-0.05001068115234375,0.02024078369140625,-0.01436614990234375,0.01096343994140625,-0.0080108642578125,0.00568389892578125,-0.0059661865234375,0.00432586669921875,-0.00270843505859375,0.0027313232421875,-0.00064849853515625,0.000457763671875,-0.00091552734375
-0.00115203857421875,0.00212860107421875,-0.004058837890625,0.00655364990234375,-0.0121002197265625,0.0259857177734375,-0.5743026733398438,-0.04982757568359375,0.0203857421875,-0.01454925537109375,0.01016998291015625,-0.0084381103515625,0.0065460205078125,-0.00495147705078125,0.0030059814453125,-0.00279998779296875,0.00296783447265625,-0.00147247314453125,0.00139617919921875,-0.0003662109375
-0.00167083740234375,0.00182342529296875,-0.00389862060546875,0.0067901611328125,-0.0111846923828125,0.02703094482421875,-0.5749969482421875,-0.05010223388671875,0.02071380615234375,-0.01458740234375,0.0105438232421875,-0.008392333984375,0.00534820556640625,-0.005157470703125,0.0046539306640625,-0.00269317626953125,0.00274658203125,-0.001220703125,0.0001220703125,-0.00064849853515625
-0.00157928466796875,0.0016326904296875,-0.00386810302734375,0.006256103515625,-0.01265716552734375,0.02637481689453125,-0.5750350952148438,-0.05028533935546875,0.0212554931640625,-0.01361846923828125,0.01039886474609375,-0.0077972412109375,0.0067138671875,-0.004791259765625,0.00443267822265625,-0.0031280517578125,0.002716064453125,-0.00078582763671875,0.00104522705078125,-0.0004730224609375
-0.0014801025390625,0.00222015380859375,-0.0040435791015625,0.00669097900390625,-0.0114593505859375,0.027069091796875,-0.574493408203125,-0.049652099609375,0.02010345458984375,-0.01494598388671875,0.01079559326171875,-0.00839996337890625,0.00604248046875,-0.00562286376953125,0.00437164306640625,-0.001251220703125,0.00244903564453125,-0.00162506103515625,0.0008392333984375,-0.00110626220703125
-0.00093841552734375,0.0013275146484375,-0.0045166015625,0.00630950927734375,-0.0123748779296875,0.027191162109375,-0.5753402709960938,-0.04998779296875,0.02146148681640625,-0.01427459716796875,0.011199951171875,-0.0074005126953125,0.00691986083984375,-0.00384521484375,0.0048370361328125,-0.0034637451171875,0.00223541259765625,-0.00110626220703125,0.00063323974609375,-0.00057220458984375
-0.0019073486328125,0.00211334228515625,-0.0037078857421875,0.00623321533203125,-0.01168060302734375,0.02686309814453125,-0.5745391845703125,-0.05001068115234375,0.020355224609375,-0.01446533203125,0.0103759765625,-0.008880615234375,0.005462646484375,-0.00522613525390625,0.00453948974609375,-0.0021514892578125,0.00183868408203125,-0.001007080078125,0.00151824951171875,-0.000885009765625
-0.0016632080078125,0.0016021728515625,-0.0040740966796875,0.00634765625,-0.01280975341796875,0.0270233154296875,-0.5743484497070312,-0.05043792724609375,0.0202484130859375,-0.01503753662109375,0.01010894775390625,-0.007476806640625,0.00696563720703125,-0.0042877197265625,0.00479888916015625,-0.002960205078125,0.00240325927734375,-0.00048828125,0.00067901611328125,-0.0012359619140625
-0.00160980224609375,0.00199127197265625,-0.00469207763671875,0.0068359375,-0.01123809814453125,0.0261993408203125,-0.5754241943359375,-0.0503082275390625,0.020721435546875,-0.01398468017578125,0.01088714599609375,-0.00823974609375,0.00605010986328125,-0.00514984130859375,0.003631591796875,-0.00299835205078125,0.00091552734375,-0.0023651123046875,0.001190185546875,-0.000457763671875
-0.0016021728515625,0.00148773193359375,-0.003997802734375,0.00629425048828125,-0.0120391845703125,0.02716827392578125,-0.574859619140625,-0.05042266845703125,0.02021026611328125,-0.01473236083984375,0.00968170166015625,-0.00844573974609375,0.00612640380859375,-0.0047454833984375,0.00510406494140625,-0.002655029296875,0.00231170654296875,-0.00048065185546875,0.0007476806640625,-0.00096893310546875
-0.00154876708984375,0.0011138916015625,-0.00431060791015625,0.00641632080078125,-0.01256561279296875,0.02646636962890625,-0.5753173828125,-0.05039215087890625,0.02115631103515625,-0.01398468017578125,0.0107269287109375,-0.0079345703125,0.00577545166015625,-0.00556182861328125,0.00400543212890625,-0.00218963623046875,0.0014801025390625,-0.00146484375,0.00164031982421875,-0.00084686279296875
-0.00217437744140625,0.00167083740234375,-0.00363922119140625,0.00640869140625,-0.0115814208984375,0.0270843505859375,-0.5745391845703125,-0.05049896240234375,0.02008819580078125,-0.01406097412109375,0.0099029541015625,-0.00899505615234375,0.00582122802734375,-0.00469970703125,0.00441741943359375,-0.00313568115234375,0.00125885009765625,-0.0015869140625,0.0005035400390625,-0.00066375732421875
-0.001495361328125,0.00208282470703125,-0.0038299560546875,0.006317138671875,-0.01239776611328125,0.02530670166015625,-0.5758132934570312,-0.050537109375,0.02086639404296875,-0.01380157470703125,0.01015472412109375,-0.0079193115234375,0.0060577392578125,-0.004852294921875,0.0041351318359375,-0.00289154052734375,0.0021209716796875,-0.0013580322265625,0.00095367431640625,-0.0003814697265625
-0.001495361328125,0.00203704833984375,-0.00423431396484375,0.00580596923828125,-0.01216888427734375,0.02686309814453125,-0.5753631591796875,-0.05043792724609375,0.02088165283203125,-0.01446533203125,0.01032257080078125,-0.00792694091796875,0.0061187744140625,-0.00493621826171875,0.0036468505859375,-0.00266265869140625,0.0020904541015625,-0.001556396484375,0.00045013427734375,-0.0013427734375
-0.00116729736328125,0.00173187255859375,-0.004119873046875,0.00690460205078125,-0.01226043701171875,0.02626800537109375,-0.5756149291992188,-0.0511322021484375,0.02051544189453125,-0.0145111083984375,0.0100555419921875,-0.00800323486328125,0.00600433349609375,-0.00475311279296875,0.00426483154296875,-0.0032501220703125,0.00176239013671875,-0.00124359130859375,0.00046539306640625,-0.000152587890625
-0.00086212158203125,0.0021820068359375,-0.0040435791015625,0.0061492919921875,-0.0122833251953125,0.0262451171875,-0.5754852294921875,-0.0498199462890625,0.02069091796875,-0.0134429931640625,0.0103759765625,-0.00850677490234375,0.00601959228515625,-0.00536346435546875,0.00415802001953125,-0.0027313232421875,0.0022125244140625,-0.00057220458984375,0.00124359130859375,-0.00096893310546875
-0.001861572265625,0.00177764892578125,-0.00421905517578125,0.007049560546875,-0.0116119384765625,0.02677154541015625,-0.5751190185546875,-0.04976654052734375,0.02068328857421875,-0.01422119140625,0.00984954833984375,-0.00821685791015625,0.00656890869140625,-0.0048675537109375,0.0045623779296875,-0.002532958984375,0.0017547607421875,-0.00136566162109375,0.00077056884765625,-0.000762939453125
-0.00177001953125,0.0030364990234375,-0.00313568115234375,0.00640106201171875,-0.01238250732421875,0.02700042724609375,-0.5751190185546875,-0.05043792724609375,0.02039337158203125,-0.01439666748046875,0.01023101806640625,-0.0075225830078125,0.005828857421875,-0.00487518310546875,0.00439453125,-0.00356292724609375,0.0018157958984375,-0.001129150390625,0.0012054443359375,-0.00031280517578125
-0.00119781494140625,0.00225067138671875,-0.00439453125,0.00737762451171875,-0.0123291015625,0.02693939208984375,-0.5755844116210938,-0.05029296875,0.0210418701171875,-0.0146331787109375,0.009857177734375,-0.00823211669921875,0.00710296630859375,-0.00446319580078125,0.00394439697265625,-0.0030364990234375,0.001922607421875,-0.0001983642578125,0.0011138916015625,-0.0010833740234375
-0.00116729736328125,0.0020294189453125,-0.00414276123046875,0.00665283203125,-0.012115478515625,0.02741241455078125,-0.5755386352539062,-0.0506591796875,0.02094268798828125,-0.013885498046875,0.010162353515625,-0.0078887939453125,0.00604248046875,-0.00495147705078125,0.00458526611328125,-0.00281524658203125,0.0014495849609375,-0.0022125244140625,0.00128173828125,6.103515625e-05
-0.00185394287109375,0.00179290771484375,-0.0034637451171875,0.0060272216796875,-0.01203155517578125,0.02777862548828125,-0.5767669677734375,-0.0502471923828125,0.020843505859375,-0.01384735107421875,0.01038360595703125,-0.00884246826171875,0.0070343017578125,-0.005126953125,0.003875732421875,-0.00234222412109375,0.0016632080078125,-0.0015411376953125,0.0005340576171875,-0.0009765625
-0.00122833251953125,0.001617431640625,-0.00390625,0.00655364990234375,-0.012359619140625,0.02661895751953125,-0.57501220703125,-0.05088043212890625,0.01955413818359375,-0.014007568359375,0.00994873046875,-0.0083465576171875,0.00521087646484375,-0.004974365234375,0.0037689208984375,-0.0038604736328125,0.00225830078125,-0.0014801025390625,0.00096893310546875,-0.00128936767578125
-0.0012969970703125,0.001739501953125,-0.00417327880859375,0.0064239501953125,-0.012115478515625,0.0266265869140625,-0.5763168334960938,-0.05027008056640625,0.02042388916015625,-0.0140533447265625,0.010589599609375,-0.00811767578125,0.0061187744140625,-0.00507354736328125,0.0038909912109375,-0.00292205810546875,0.0021820068359375,-0.00142669677734375,0.0011749267578125,-0.0004425048828125
-0.00164031982421875,0.00159454345703125,-0.00370025634765625,0.006500244140625,-0.01248931884765625,0.02748870849609375,-0.5765609741210938,-0.050994873046875,0.02118682861328125,-0.014739990234375,0.01021575927734375,-0.00836181640625,0.00604248046875,-0.00469207763671875,0.00396728515625,-0.00266265869140625,0.00182342529296875,-0.00086212158203125,0.0013427734375,-0.0009918212890625
-0.00162506103515625,0.0019989013671875,-0.0040435791015625,0.0066680908203125,-0.01242828369140625,0.02689361572265625,-0.5758895874023438,-0.049835205078125,0.0208892822265625,-0.01415252685546875,0.010345458984375,-0.00896453857421875,0.0061492919921875,-0.0053253173828125,0.00331878662109375,-0.00260162353515625,0.00262451171875,-0.00131988525390625,0.000732421875,-0.0005340576171875
-0.0013885498046875,0.0022735595703125,-0.00371551513671875,0.006195068359375,-0.012908935546875,0.02686309814453125,-0.5770492553710938,-0.0513763427734375,0.02099609375,-0.01425933837890625,0.01068115234375,-0.00876617431640625,0.005950927734375,-0.00444793701171875,0.0035858154296875,-0.0026702880859375,0.0021209716796875,-0.000885009765625,0.00128936767578125,-0.000732421875
-0.00151824951171875,0.001220703125,-0.003814697265625,0.006317138671875,-0.01311492919921875,0.02692413330078125,-0.5758590698242188,-0.05033111572265625,0.0210723876953125,-0.0143890380859375,0.01018524169921875,-0.00720977783203125,0.00537109375,-0.00504302978515625,0.004791259765625,-0.003326416015625,0.00266265869140625,-0.0014190673828125,0.00060272216796875,-0.0005645751953125
-0.00109100341796875,0.00225067138671875,-0.00460052490234375,0.006561279296875,-0.0115203857421875,0.026947021484375,-0.5764007568359375,-0.0505523681640625,0.0205535888671875,-0.0142822265625,0.01050567626953125,-0.00818634033203125,0.0060882568359375,-0.0047149658203125,0.00408172607421875,-0.00249481201171875,0.00211334228515625,-0.00095367431640625,0.0009765625,-0.00116729736328125
-0.00146484375,0.00197601318359375,-0.00414276123046875,0.0064239501953125,-0.01247406005859375,0.027862548828125,-0.5757904052734375,-0.05029296875,0.02149200439453125,-0.01438140869140625,0.01003265380859375,-0.00824737548828125,0.00598907470703125,-0.00446319580078125,0.00457763671875,-0.0032958984375,0.0015411376953125,-0.00101470947265625,0.00104522705078125,-0.0009002685546875
-0.00142669677734375,0.002593994140625,-0.0032958984375,0.00649261474609375,-0.0126953125,0.0266876220703125,-0.5772628784179688,-0.05063629150390625,0.02114105224609375,-0.01494598388671875,0.0104522705078125,-0.00780487060546875,0.00620269775390625,-0.0048675537109375,0.00368499755859375,-0.0027618408203125,0.00199127197265625,-0.001800537109375,0.00032806396484375,-0.00106048583984375
-0.00240325927734375,0.00165557861328125,-0.00490570068359375,0.006317138671875,-0.0129852294921875,0.0267486572265625,-0.5763092041015625,-0.05139923095703125,0.02181243896484375,-0.0145416259765625,0.00978851318359375,-0.00772857666015625,0.0057830810546875,-0.003753662109375,0.00472259521484375,-0.003204345703125,0.0015869140625,-0.0007476806640625,0.00150299072265625,-0.000885009765625
-0.0018463134765625,0.00240325927734375,-0.004364013671875,0.0069732666015625,-0.01207733154296875,0.0273895263671875,-0.5761871337890625,-0.05144500732421875,0.02092742919921875,-0.01403045654296875,0.01078033447265625,-0.00777435302734375,0.00627899169921875,-0.0050048828125,0.003204345703125,-0.00299835205078125,0.00218963623046875,-0.000946044921875,0.0003509521484375,-0.0009002685546875
-0.00128173828125,0.0018768310546875,-0.00426483154296875,0.0062408447265625,-0.01271820068359375,0.02733612060546875,-0.5769119262695312,-0.05161285400390625,0.0211029052734375,-0.01421356201171875,0.00975799560546875,-0.00774383544921875,0.00615692138671875,-0.00527191162109375,0.00405120849609375,-0.003143310546875,0.00090789794921875,-0.00151824951171875,0.00170135498046875,-0.000823974609375
-0.00133514404296875,0.00189208984375,-0.0040283203125,0.00640106201171875,-0.0123748779296875,0.027984619140625,-0.5760574340820312,-0.05109405517578125,0.02025604248046875,-0.01451873779296875,0.01078033447265625,-0.0075836181640625,0.00577545166015625,-0.00501251220703125,0.0041046142578125,-0.002044677734375,0.00310516357421875,-0.00115966796875,6.103515625e-05,-0.00171661376953125
-0.00180816650390625,0.00145721435546875,-0.00424957275390625,0.00604248046875,-0.01253509521484375,0.02761077880859375,-0.5772018432617188,-0.05138397216796875,0.02127838134765625,-0.01483154296875,0.00998687744140625,-0.0073699951171875,0.0059051513671875,-0.0052947998046875,0.0045166015625,-0.0036163330078125,0.00092315673828125,-0.0001068115234375,0.00128936767578125,-0.00048828125
-0.00145721435546875,0.00241851806640625,-0.00432586669921875,0.00665283203125,-0.0119476318359375,0.026702880859375,-0.576568603515625,-0.051605224609375,0.020843505859375,-0.01427459716796875,0.0099029541015625,-0.00859832763671875,0.00582122802734375,-0.0044097900390625,0.00311279296875,-0.00257110595703125,0.00218963623046875,-0.001678466796875,0.0004730224609375,-0.0011444091796875
-0.0013580322265625,0.001983642578125,-0.0035858154296875,0.00681304931640625,-0.0123138427734375,0.02735137939453125,-0.5768051147460938,-0.05097198486328125,0.0207977294921875,-0.01447296142578125,0.01041412353515625,-0.00791168212890625,0.00580596923828125,-0.00518798828125,0.00496673583984375,-0.00226593017578125,0.00089263916015625,-0.00025177001953125,0.0013580322265625,-0.00080108642578125
-0.00159454345703125,0.001556396484375,-0.00345611572265625,0.00658416748046875,-0.01222991943359375,0.02759552001953125,-0.5774612426757812,-0.05202484130859375,0.01988983154296875,-0.014739990234375,0.00991058349609375,-0.0072174072265625,0.00646209716796875,-0.0048065185546875,0.00437164306640625,-0.00325775146484375,0.00213623046875,-0.001190185546875,0.00051116943359375,-8.392333984375e-05
-0.00072479248046875,0.00228118896484375,-0.0038299560546875,0.00673675537109375,-0.013427734375,0.0281524658203125,-0.5767898559570312,-0.05158233642578125,0.0215301513671875,-0.01476287841796875,0.01018524169921875,-0.00811767578125,0.00537109375,-0.00559234619140625,0.0039520263671875,-0.0021514892578125,0.00171661376953125,-0.00078582763671875,0.0007476806640625,-0.0007171630859375
-0.0018310546875,0.0018157958984375,-0.00385284423828125,0.00724029541015625,-0.01235198974609375,0.02632904052734375,-0.5780410766601562,-0.05129241943359375,0.02097320556640625,-0.01433563232421875,0.01031494140625,-0.00794219970703125,0.0063323974609375,-0.00388336181640625,0.0046234130859375,-0.00305938720703125,0.0013427734375,-0.000518798828125,0.001251220703125,-0.00116729736328125
-0.0018157958984375,0.00202178955078125,-0.00485992431640625,0.0063018798828125,-0.01232147216796875,0.02813720703125,-0.5763931274414062,-0.051361083984375,0.020751953125,-0.015594482421875,0.00959014892578125,-0.00727081298828125,0.0061187744140625,-0.00527191162109375,0.00397491455078125,-0.002166748046875,0.00229644775390625,-0.00110626220703125,0.00026702880859375,-0.00045013427734375
-0.0023956298828125,0.00148773193359375,-0.00460052490234375,0.00704193115234375,-0.01258087158203125,0.02642822265625,-0.5767059326171875,-0.05175018310546875,0.02016448974609375,-0.0137939453125,0.01105499267578125,-0.0082244873046875,0.00555419921875,-0.0042724609375,0.00412750244140625,-0.0029449462890625,0.0016021728515625,-0.00084686279296875,0.00128936767578125,-0.00038909912109375
-0.00130462646484375,0.0017852783203125,-0.00444793701171875,0.0065765380859375,-0.0121002197265625,0.0277252197265625,-0.5770416259765625,-0.050811767578125,0.02138519287109375,-0.01467132568359375,0.0097198486328125,-0.00730133056640625,0.006103515625,-0.00571441650390625,0.00382232666015625,-0.0030059814453125,0.0019378662109375,-0.00069427490234375,0.00051116943359375,-0.0008697509765625
-0.00191497802734375,0.0016021728515625,-0.00445556640625,0.00617218017578125,-0.0126953125,0.02667236328125,-0.5784072875976562,-0.05181884765625,0.0210418701171875,-0.01404571533203125,0.00997161865234375,-0.0089263916015625,0.005950927734375,-0.00391387939453125,0.00487518310546875,-0.001922607421875,0.00200653076171875,-0.00140380859375,0.000457763671875,-0.0005035400390625
-0.00142669677734375,0.0018768310546875,-0.0038299560546875,0.00653076171875,-0.0124053955078125,0.02776336669921875,-0.577972412109375,-0.05178070068359375,0.0203704833984375,-0.01494598388671875,0.0108184814453125,-0.007537841796875,0.005645751953125,-0.00569915771484375,0.0038299560546875,-0.002227783203125,0.0016021728515625,-0.00110626220703125,0.00074005126953125,-0.0003509521484375
-0.0017242431640625,0.00185394287109375,-0.0038604736328125,0.00643157958984375,-0.01276397705078125,0.02654266357421875,-0.5771942138671875,-0.05081939697265625,0.02072906494140625,-0.01434326171875,0.0098724365234375,-0.008087158203125,0.00615692138671875,-0.0040130615234375,0.00406646728515625,-0.0027618408203125,0.002197265625,-0.0006866455078125,0.00080108642578125,-0.00136566162109375
-0.00144195556640625,0.0013427734375,-0.0042724609375,0.00687408447265625,-0.01273345947265625,0.027191162109375,-0.577117919921875,-0.0513458251953125,0.02039337158203125,-0.01467132568359375,0.0097198486328125,-0.0085296630859375,0.0058135986328125,-0.0044403076171875,0.0044097900390625,-0.0032196044921875,0.0009765625,-0.00141143798828125,0.00055694580078125,0.00058746337890625
-0.001434326171875,0.00214385986328125,-0.003814697265625,0.00652313232421875,-0.01282501220703125,0.02730560302734375,-0.5783767700195312,-0.05145263671875,0.0215606689453125,-0.0144195556640625,0.009979248046875,-0.0077972412109375,0.00621795654296875,-0.00557708740234375,0.00339508056640625,-0.002593994140625,0.0014190673828125,-0.00090789794921875,0.00041961669921875,-0.000640869140625
-0.001922607421875,0.002471923828125,-0.00403594970703125,0.006103515625,-0.0126800537109375,0.02704620361328125,-0.5774154663085938,-0.05159759521484375,0.02001190185546875,-0.01428985595703125,0.01000213623046875,-0.00859832763671875,0.00537872314453125,-0.0044708251953125,0.00353240966796875,-0.00284576416015625,0.00267791748046875,-0.00140380859375,0.00045013427734375,-0.00037384033203125
-0.00167083740234375,0.00208282470703125,-0.00435638427734375,0.00701904296875,-0.01263427734375,0.02663421630859375,-0.5780105590820312,-0.0521392822265625,0.021087646484375,-0.0139007568359375,0.01030731201171875,-0.00844573974609375,0.00518035888671875,-0.00473785400390625,0.00392913818359375,-0.0024566650390625,0.0014801025390625,-0.00086212158203125,0.00066375732421875,-0.00066375732421875
-0.0014190673828125,0.0020751953125,-0.0033416748046875,0.00736236572265625,-0.0126190185546875,0.02716064453125,-0.5778427124023438,-0.0516815185546875,0.02091217041015625,-0.01482391357421875,0.00974273681640625,-0.00797271728515625,0.00576019287109375,-0.004302978515625,0.0042877197265625,-0.0025177001953125,0.00171661376953125,-0.00115966796875,0.00026702880859375,-0.00090789794921875
-0.00139617919921875,0.00237274169921875,-0.00426483154296875,0.00708770751953125,-0.01262664794921875,0.02734375,-0.577911376953125,-0.0517425537109375,0.0211029052734375,-0.01439666748046875,0.01021575927734375,-0.00815582275390625,0.00580596923828125,-0.00494384765625,0.00321197509765625,-0.00278472900390625,0.0012969970703125,-0.00146484375,0.00070953369140625,-0.0006561279296875
-0.0019683837890625,0.00165557861328125,-0.00434112548828125,0.00728607177734375,-0.01232147216796875,0.0282440185546875,-0.5770645141601562,-0.051361083984375,0.0207061767578125,-0.01485443115234375,0.01019287109375,-0.00817108154296875,0.00522613525390625,-0.004974365234375,0.00415802001953125,-0.00281524658203125,0.00164794921875,-0.00081634521484375,7.62939453125e-05,-0.0005645751953125
-0.0018463134765625,0.00201416015625,-0.0041046142578125,0.0074310302734375,-0.01299285888671875,0.0272369384765625,-0.5780181884765625,-0.05184173583984375,0.02141571044921875,-0.01433563232421875,0.01030731201171875,-0.0077667236328125,0.00604248046875,-0.0042572021484375,0.00335693359375,-0.00220489501953125,0.00214385986328125,-0.00101470947265625,0.0014495849609375,-0.000579833984375
-0.002532958984375,0.00194549560546875,-0.0037384033203125,0.0064849853515625,-0.01251983642578125,0.02800750732421875,-0.5776748657226562,-0.05126190185546875,0.02124786376953125,-0.0142059326171875,0.0097198486328125,-0.00832366943359375,0.00568389892578125,-0.00501251220703125,0.003173828125,-0.00286865234375,0.0021514892578125,-0.0015869140625,0.000823974609375,0.00029754638671875
-0.00148773193359375,0.0022735595703125,-0.00463104248046875,0.00698089599609375,-0.0129547119140625,0.0277252197265625,-0.5773849487304688,-0.05096435546875,0.02155303955078125,-0.01526641845703125,0.01029205322265625,-0.00704193115234375,0.005401611328125,-0.0047607421875,0.00386810302734375,-0.00231170654296875,0.0021209716796875,-0.00099945068359375,0.0009613037109375,-0.0014190673828125
-0.00205230712890625,0.00208282470703125,-0.00356292724609375,0.00714111328125,-0.01324462890625,0.0269012451171875,-0.5779190063476562,-0.05213165283203125,0.0210113525390625,-0.01397705078125,0.0103607177734375,-0.0073699951171875,0.00580596923828125,-0.00498199462890625,0.00360870361328125,-0.00251007080078125,0.00146484375,-0.00128173828125,0.0011138916015625,-0.001190185546875
-0.001373291015625,0.0019989013671875,-0.00470733642578125,0.00652313232421875,-0.01251220703125,0.0281219482421875,-0.5783157348632812,-0.0521240234375,0.02123260498046875,-0.01505279541015625,0.0103759765625,-0.00710296630859375,0.0063323974609375,-0.00400543212890625,0.0038299560546875,-0.002593994140625,0.00273895263671875,-0.00086212158203125,0.00078582763671875,-0.00038909912109375
-0.002166748046875,0.00171661376953125,-0.00334930419921875,0.0074462890625,-0.01273345947265625,0.02753448486328125,-0.57806396484375,-0.0525054931640625,0.02153778076171875,-0.01395416259765625,0.0105133056640625,-0.00719451904296875,0.005584716796875,-0.004364013671875,0.003875732421875,-0.0022430419921875,0.00251007080078125,-0.0015869140625,0.00107574462890625,-0.00035858154296875
-0.00159454345703125,0.00222015380859375,-0.00406646728515625,0.00702667236328125,-0.0134124755859375,0.02718353271484375,-0.578033447265625,-0.05249786376953125,0.02065277099609375,-0.01433563232421875,0.01035308837890625,-0.008270263671875,0.005859375,-0.00455474853515625,0.00357818603515625,-0.00266265869140625,0.0020904541015625,-0.00046539306640625,0.0014495849609375,-0.0005035400390625
-0.00093841552734375,0.00110626220703125,-0.0043792724609375,0.00681304931640625,-0.01259613037109375,0.02782440185546875,-0.578094482421875,-0.05133819580078125,0.02115631103515625,-0.01363372802734375,0.0100555419921875,-0.00792694091796875,0.00618743896484375,-0.00458526611328125,0.00438690185546875,-0.00336456298828125,0.00244903564453125,-0.001495361328125,-0.0001068115234375,0.00023651123046875
-0.0020599365234375,0.0019073486328125,-0.00371551513671875,0.0065765380859375,-0.01326751708984375,0.02745819091796875,-0.5777816772460938,-0.05162811279296875,0.02117919921875,-0.01470184326171875,0.01025390625,-0.0078277587890625,0.00577545166015625,-0.00472259521484375,0.003875732421875,-0.001617431640625,0.0017242431640625,-0.0013427734375,0.00086212158203125,-0.00113677978515625
-0.0014801025390625,0.00201416015625,-0.004547119140625,0.00673675537109375,-0.0130157470703125,0.02756500244140625,-0.5772323608398438,-0.05156707763671875,0.02138519287109375,-0.01413726806640625,0.0102691650390625,-0.00801849365234375,0.00545501708984375,-0.004425048828125,0.00438690185546875,-0.00254058837890625,0.00152587890625,-0.0010223388671875,0.00035858154296875,-0.0012664794921875
-0.00209808349609375,0.0015411376953125,-0.0037841796875,0.0072021484375,-0.01340484619140625,0.027679443359375,-0.5783004760742188,-0.0525970458984375,0.02082061767578125,-0.01434326171875,0.01012420654296875,-0.007232666015625,0.00612640380859375,-0.005126953125,0.004302978515625,-0.00244903564453125,0.00261688232421875,-0.00064849853515625,0.00063323974609375,-0.00045013427734375
-0.0018463134765625,0.0021209716796875,-0.00467681884765625,0.006805419921875,-0.012725830078125,0.02782440185546875,-0.5779800415039062,-0.0520782470703125,0.02106475830078125,-0.01419830322265625,0.0096435546875,-0.00847625732421875,0.00641632080078125,-0.00432586669921875,0.00342559814453125,-0.0029296875,0.00202178955078125,-0.0010223388671875,0.0010528564453125,-0.00026702880859375
-0.001983642578125,0.00241851806640625,-0.00426483154296875,0.00748443603515625,-0.01392364501953125,0.02692413330078125,-0.5775070190429688,-0.052032470703125,0.02184295654296875,-0.01435089111328125,0.00940704345703125,-0.00766754150390625,0.0057220458984375,-0.0050811767578125,0.00357818603515625,-0.00222015380859375,0.002471923828125,-0.00136566162109375,0.0005950927734375,-0.00087738037109375
-0.00275421142578125,0.002166748046875,-0.00400543212890625,0.00669097900390625,-0.013092041015625,0.02742767333984375,-0.57794189453125,-0.05141448974609375,0.02017974853515625,-0.01461029052734375,0.01038360595703125,-0.00839996337890625,0.00641632080078125,-0.00450897216796875,0.00382232666015625,-0.00255584716796875,0.00179290771484375,-0.00089263916015625,0.00079345703125,-0.0005645751953125
-0.00182342529296875,0.0013885498046875,-0.0041961669921875,0.0072174072265625,-0.01279449462890625,0.02750396728515625,-0.578216552734375,-0.0521087646484375,0.02099609375,-0.01384735107421875,0.00980377197265625,-0.00786590576171875,0.005615234375,-0.00441741943359375,0.0042266845703125,-0.00266265869140625,0.002685546875,-0.0016021728515625,0.0008544921875,-0.00069427490234375
-0.0016326904296875,0.00241851806640625,-0.00466156005859375,0.0072479248046875,-0.01232147216796875,0.0271453857421875,-0.5783233642578125,-0.05184173583984375,0.02066802978515625,-0.014373779296875,0.01045989990234375,-0.0069732666015625,0.00626373291015625,-0.00505828857421875,0.004547119140625,-0.00240325927734375,0.001495361328125,-0.00106048583984375,0.00081634521484375,-0.00049591064453125
-0.0021209716796875,0.00164031982421875,-0.003814697265625,0.006683349609375,-0.01262664794921875,0.0280914306640625,-0.5789566040039062,-0.0522613525390625,0.0218963623046875,-0.01395416259765625,0.0104217529296875,-0.008056640625,0.0047607421875,-0.0041046142578125,0.004058837890625,-0.00354766845703125,0.0021514892578125,-0.000885009765625,0.0010223388671875,0.0005950927734375
-0.00116729736328125,0.00217437744140625,-0.00446319580078125,0.00749969482421875,-0.012847900390625,0.0275421142578125,-0.5780181884765625,-0.05164337158203125,0.02120208740234375,-0.01442718505859375,0.01038360595703125,-0.00765228271484375,0.00603485107421875,-0.004974365234375,0.00402069091796875,-0.0026702880859375,0.001129150390625,-0.00083160400390625,0.00090789794921875,-0.000396728515625
-0.0016937255859375,0.00222015380859375,-0.00533294677734375,0.00614166259765625,-0.0131072998046875,0.0273590087890625,-0.5775527954101562,-0.05124664306640625,0.02124786376953125,-0.01392364501953125,0.01055145263671875,-0.0079498291015625,0.00562286376953125,-0.0041961669921875,0.00429534912109375,-0.00269317626953125,0.00206756591796875,-0.000946044921875,0.00095367431640625,-0.0009002685546875
-0.00141143798828125,0.0017547607421875,-0.00417327880859375,0.00743865966796875,-0.0130767822265625,0.02745819091796875,-0.57781982421875,-0.05164337158203125,0.02075958251953125,-0.0144500732421875,0.010650634765625,-0.0070037841796875,0.0063629150390625,-0.00484466552734375,0.005157470703125,-0.00235748291015625,0.00142669677734375,-0.00064849853515625,0.00017547607421875,-0.0002593994140625
-0.00148773193359375,0.00234222412109375,-0.0040283203125,0.00726318359375,-0.013031005859375,0.02764892578125,-0.5777435302734375,-0.0517578125,0.021636962890625,-0.01457977294921875,0.010772705078125,-0.008209228515625,0.00543212890625,-0.00391387939453125,0.00281524658203125,-0.0026702880859375,0.0018768310546875,-0.0010986328125,0.001007080078125,-0.00115966796875
-0.00167083740234375,0.0020599365234375,-0.00394439697265625,0.0065765380859375,-0.01317596435546875,0.02745819091796875,-0.5778961181640625,-0.051849365234375,0.02117156982421875,-0.0139617919921875,0.0098724365234375,-0.0075531005859375,0.00548553466796875,-0.004608154296875,0.00433349609375,-0.00318145751953125,0.0021209716796875,-0.0012054443359375,7.62939453125e-06,-0.00098419189453125
-0.001739501953125,0.00235748291015625,-0.00445556640625,0.00701141357421875,-0.01296234130859375,0.02747344970703125,-0.5781936645507812,-0.05136871337890625,0.0212249755859375,-0.0139007568359375,0.01094818115234375,-0.00826263427734375,0.00537872314453125,-0.00498199462890625,0.00400543212890625,-0.00261688232421875,0.00152587890625,-0.0016021728515625,0.00086212158203125,0.0001678466796875
-0.00251007080078125,0.0019378662109375,-0.00463104248046875,0.00736236572265625,-0.012969970703125,0.027252197265625,-0.5775680541992188,-0.05168914794921875,0.0209503173828125,-0.0147552490234375,0.0095672607421875,-0.00751495361328125,0.006439208984375,-0.00447845458984375,0.00390625,-0.00200653076171875,0.00235748291015625,-0.00099945068359375,0.00034332275390625,-0.001251220703125
-0.00183868408203125,0.0021820068359375,-0.00379180908203125,0.007110595703125,-0.01277923583984375,0.027923583984375,-0.5785675048828125,-0.0518951416015625,0.02133941650390625,-0.01401519775390625,0.0100250244140625,-0.007049560546875,0.0057830810546875,-0.0051116943359375,0.0043487548828125,-0.00302886962890625,0.00208282470703125,-0.00048828125,0.00115203857421875,-0.0003662109375
-0.000946044921875,0.0021514892578125,-0.004486083984375,0.0076446533203125,-0.0125885009765625,0.02803802490234375,-0.5771102905273438,-0.05132293701171875,0.02069854736328125,-0.0142364501953125,0.01013946533203125,-0.00760650634765625,0.005523681640625,-0.00473785400390625,0.0041961669921875,-0.0024566650390625,0.00225830078125,-0.00154876708984375,0.0005035400390625,-0.00048828125
-0.0025482177734375,0.00156402587890625,-0.00403594970703125,0.00688934326171875,-0.01285552978515625,0.0276947021484375,-0.578094482421875,-0.05191802978515625,0.0205078125,-0.01397705078125,0.01076507568359375,-0.00713348388671875,0.00597381591796875,-0.0049896240234375,0.00341033935546875,-0.00241851806640625,0.0023193359375,-0.0008392333984375,0.0010528564453125,-0.00031280517578125
-0.00099945068359375,0.00185394287109375,-0.00391387939453125,0.0070037841796875,-0.01331329345703125,0.02771759033203125,-0.5783157348632812,-0.051177978515625,0.02100372314453125,-0.01393890380859375,0.010650634765625,-0.00801849365234375,0.00604248046875,-0.0047607421875,0.00434112548828125,-0.0018157958984375,0.001495361328125,-0.0010833740234375,6.103515625e-05,-0.00116729736328125
-0.00075531005859375,0.00220489501953125,-0.00469970703125,0.007232666015625,-0.0123443603515625,0.02732086181640625,-0.5786209106445312,-0.0513153076171875,0.0212860107421875,-0.0144805908203125,0.00972747802734375,-0.0081634521484375,0.00487518310546875,-0.00518035888671875,0.0038299560546875,-0.003143310546875,0.00202178955078125,-0.00025177001953125,0.0008544921875,-0.00018310546875
-0.00203704833984375,0.00116729736328125,-0.0035400390625,0.0067291259765625,-0.01311492919921875,0.028533935546875,-0.5785903930664062,-0.05159759521484375,0.02117156982421875,-0.0142822265625,0.010162353515625,-0.00737762451171875,0.00650787353515625,-0.004364013671875,0.0043487548828125,-0.0023345947265625,0.00152587890625,-0.00148773193359375,-0.000335693359375,-0.00102996826171875
-0.00079345703125,0.0025482177734375,-0.0043792724609375,0.00621795654296875,-0.0129547119140625,0.02719879150390625,-0.5786819458007812,-0.051849365234375,0.021575927734375,-0.01403045654296875,0.0091705322265625,-0.00804901123046875,0.0050811767578125,-0.00492095947265625,0.00305938720703125,-0.00304412841796875,0.00211334228515625,-0.00146484375,0.00118255615234375,-0.00040435791015625
-0.00189208984375,0.00234222412109375,-0.004241943359375,0.00724029541015625,-0.01306915283203125,0.0275421142578125,-0.5778045654296875,-0.052093505859375,0.01998138427734375,-0.0142059326171875,0.01074981689453125,-0.0075225830078125,0.006134033203125,-0.00418853759765625,0.00414276123046875,-0.00234222412109375,0.00162506103515625,-0.00084686279296875,0.0008544921875,-0.0006103515625
-0.0011138916015625,0.0022125244140625,-0.004425048828125,0.00696563720703125,-0.0128021240234375,0.0272674560546875,-0.5782623291015625,-0.05156707763671875,0.0214691162109375,-0.01410675048828125,0.00922393798828125,-0.008453369140625,0.00586700439453125,-0.00382232666015625,0.00363922119140625,-0.0021820068359375,0.0023193359375,-0.0011138916015625,0.0006561279296875,-0.00107574462890625
-0.0014190673828125,0.00151824951171875,-0.0035552978515625,0.00704193115234375,-0.013153076171875,0.027740478515625,-0.57781982421875,-0.05168914794921875,0.02085113525390625,-0.0135040283203125,0.00998687744140625,-0.00795745849609375,0.00543975830078125,-0.0049285888671875,0.0041046142578125,-0.00232696533203125,0.0020294189453125,-0.0008087158203125,0.00072479248046875,-0.0008697509765625
-0.00154876708984375,0.0024871826171875,-0.0045928955078125,0.00630950927734375,-0.0124359130859375,0.02762603759765625,-0.5781784057617188,-0.0514068603515625,0.02040863037109375,-0.01515960693359375,0.009674072265625,-0.0079193115234375,0.00595855712890625,-0.00339508056640625,0.00426483154296875,-0.00223541259765625,0.00263214111328125,-0.00058746337890625,0.001251220703125,-0.00080108642578125
-0.00167083740234375,0.0011138916015625,-0.00445556640625,0.0077056884765625,-0.013519287109375,0.027923583984375,-0.5774383544921875,-0.05149078369140625,0.02106475830078125,-0.01380157470703125,0.0098724365234375,-0.00826263427734375,0.006103515625,-0.0049591064453125,0.00446319580078125,-0.00243377685546875,0.0010986328125,-0.0007781982421875,0.00028228759765625,-0.00046539306640625
-0.00168609619140625,0.00301361083984375,-0.00395965576171875,0.00691986083984375,-0.0122833251953125,0.0268096923828125,-0.5782546997070312,-0.051422119140625,0.02086639404296875,-0.01366424560546875,0.01065826416015625,-0.008270263671875,0.0046539306640625,-0.004119873046875,0.0035858154296875,-0.00238037109375,0.002777099609375,-0.0008087158203125,0.00107574462890625,-0.00037384033203125
-0.001220703125,0.00194549560546875,-0.00446319580078125,0.0073089599609375,-0.0126800537109375,0.02813720703125,-0.5779342651367188,-0.05173492431640625,0.02065277099609375,-0.014678955078125,0.01016998291015625,-0.0080108642578125,0.00595855712890625,-0.0040435791015625,0.0039520263671875,-0.00228118896484375,0.00110626220703125,-0.00115966796875,0.00063323974609375,-0.00119781494140625
-0.00202178955078125,0.00152587890625,-0.0049896240234375,0.006805419921875,-0.01309967041015625,0.02789306640625,-0.5774459838867188,-0.051361083984375,0.02109527587890625,-0.01351165771484375,0.0103759765625,-0.00833892822265625,0.00528717041015625,-0.00498199462890625,0.00353240966796875,-0.0023193359375,0.00274658203125,-0.001190185546875,0.00049591064453125,0.0001220703125
-0.00107574462890625,0.00202178955078125,-0.004486083984375,0.007171630859375,-0.01325225830078125,0.027862548828125,-0.578582763671875,-0.05233001708984375,0.0208282470703125,-0.0145416259765625,0.0105133056640625,-0.007293701171875,0.00614166259765625,-0.00464630126953125,0.0036163330078125,-0.0027618408203125,0.001373291015625,-7.62939453125e-06,0.00113677978515625,-0.00093841552734375
-0.001678466796875,0.001983642578125,-0.004913330078125,0.00676727294921875,-0.01287078857421875,0.027191162109375,-0.5783615112304688,-0.052215576171875,0.021209716796875,-0.0138092041015625,0.0099334716796875,-0.00772857666015625,0.00569915771484375,-0.0041961669921875,0.00368499755859375,-0.002227783203125,0.0015411376953125,-0.0015411376953125,0.00127410888671875,-0.00055694580078125
-0.0022430419921875,0.00225067138671875,-0.0033416748046875,0.00682830810546875,-0.012481689453125,0.0275115966796875,-0.57843017578125,-0.051666259765625,0.02044677734375,-0.01392364501953125,0.00994873046875,-0.00769805908203125,0.00609588623046875,-0.00467681884765625,0.00298309326171875,-0.00347900390625,0.0023193359375,-0.00030517578125,0.0006256103515625,-0.0008087158203125
-0.0016326904296875,0.00179290771484375,-0.004791259765625,0.00711822509765625,-0.0126953125,0.02770233154296875,-0.5775070190429688,-0.0516815185546875,0.0211639404296875,-0.0139312744140625,0.0094146728515625,-0.007293701171875,0.00560760498046875,-0.004119873046875,0.00481414794921875,-0.0024566650390625,0.00220489501953125,-0.00119781494140625,0.00092315673828125,-0.0003204345703125
-0.0010528564453125,0.00208282470703125,-0.004119873046875,0.00662994384765625,-0.013946533203125,0.02728271484375,-0.5785980224609375,-0.0515594482421875,0.021026611328125,-0.01435089111328125,0.01032257080078125,-0.00775909423828125,0.00554656982421875,-0.00434112548828125,0.0041351318359375,-0.00222015380859375,0.0016021728515625,-0.0006561279296875,0.00157928466796875,-0.000823974609375
-0.00215911865234375,0.00222015380859375,-0.00444793701171875,0.00687408447265625,-0.01245880126953125,0.0280303955078125,-0.5774383544921875,-0.0515899658203125,0.0203857421875,-0.01467132568359375,0.00927734375,-0.00792694091796875,0.0054473876953125,-0.004425048828125,0.00366973876953125,-0.002227783203125,0.00229644775390625,-0.0023193359375,9.1552734375e-05,-0.00043487548828125
-0.00168609619140625,0.0026702880859375,-0.0034027099609375,0.006500244140625,-0.0130615234375,0.0276947021484375,-0.5788803100585938,-0.05083465576171875,0.0207977294921875,-0.0142364501953125,0.0108489990234375,-0.00815582275390625,0.00513458251953125,-0.00460052490234375,0.004058837890625,-0.00283050537109375,0.0017547607421875,-3.0517578125e-05,0.0012969970703125,-0.00034332275390625
-0.00206756591796875,0.0018310546875,-0.00453948974609375,0.007415771484375,-0.01355743408203125,0.02780914306640625,-0.5773086547851562,-0.05167388916015625,0.02176666259765625,-0.0140838623046875,0.0096435546875,-0.00775146484375,0.0061492919921875,-0.00359344482421875,0.0036773681640625,-0.0018768310546875,0.00180816650390625,-0.0012969970703125,0.0011749267578125,-0.0008392333984375
-0.0011444091796875,0.0030059814453125,-0.0036163330078125,0.0066070556640625,-0.01302337646484375,0.02740478515625,-0.5789718627929688,-0.05204010009765625,0.02013397216796875,-0.0146026611328125,0.01012420654296875,-0.0074005126953125,0.00429534912109375,-0.0052642822265625,0.00403594970703125,-0.002777099609375,0.0027008056640625,-0.0010986328125,0.00023651123046875,-0.00051116943359375
-0.0016021728515625,0.00189208984375,-0.00495147705078125,0.00730133056640625,-0.0124969482421875,0.02750396728515625,-0.5782470703125,-0.05092620849609375,0.0212860107421875,-0.01397705078125,0.00946044921875,-0.00792694091796875,0.0062255859375,-0.00412750244140625,0.00341796875,-0.00321197509765625,0.00164031982421875,-0.001190185546875,0.00079345703125,-0.00041961669921875
-0.001800537109375,0.0022125244140625,-0.00431060791015625,0.0071563720703125,-0.01316070556640625,0.02771759033203125,-0.5777435302734375,-0.0520172119140625,0.020050048828125,-0.01419830322265625,0.00972747802734375,-0.00774383544921875,0.00495147705078125,-0.00473785400390625,0.0038299560546875,-0.0023345947265625,0.0025634765625,-0.00061798095703125,0.0016021728515625,-0.000579833984375
-0.00170135498046875,0.0017547607421875,-0.0047760009765625,0.00717926025390625,-0.0122528076171875,0.02896881103515625,-0.5777511596679688,-0.05158233642578125,0.021087646484375,-0.01416778564453125,0.009735107421875,-0.007537841796875,0.00539398193359375,-0.0047454833984375,0.0034942626953125,-0.002532958984375,0.0025177001953125,-0.00080108642578125,0.0003814697265625,-0.00035858154296875
-0.0008544921875,0.0026092529296875,-0.00467681884765625,0.0070648193359375,-0.0131683349609375,0.02703094482421875,-0.5787429809570312,-0.05182647705078125,0.0202178955078125,-0.01465606689453125,0.009735107421875,-0.00766754150390625,0.0055084228515625,-0.00406646728515625,0.0043487548828125,-0.00231170654296875,0.00196075439453125,-0.000579833984375,0.001129150390625,-0.00112152099609375
-0.001068115234375,0.0020751953125,-0.0051422119140625,0.00725555419921875,-0.01282501220703125,0.0283355712890625,-0.577239990234375,-0.0514068603515625,0.02099609375,-0.0142822265625,0.009735107421875,-0.00734710693359375,0.0057373046875,-0.00384521484375,0.00368499755859375,-0.00279998779296875,0.001708984375,-0.0018463134765625,0.00081634521484375,-0.00078582763671875
-0.0015411376953125,0.0019989013671875,-0.0034942626953125,0.00728607177734375,-0.0137481689453125,0.028106689453125,-0.5787429809570312,-0.0521392822265625,0.02111053466796875,-0.01442718505859375,0.01024627685546875,-0.00797271728515625,0.0054473876953125,-0.00434112548828125,0.0035552978515625,-0.00251007080078125,0.00127410888671875,-0.0008544921875,0.00067138671875,-0.00130462646484375
-0.00191497802734375,0.00212860107421875,-0.00453948974609375,0.0067596435546875,-0.0123748779296875,0.02701568603515625,-0.5782241821289062,-0.05059814453125,0.0204620361328125,-0.0136566162109375,0.00965118408203125,-0.00727081298828125,0.00588226318359375,-0.0044708251953125,0.0045013427734375,-0.00289154052734375,0.00185394287109375,-0.00141143798828125,0.0006561279296875,-0.00058746337890625
-0.00164794921875,0.00193023681640625,-0.00437164306640625,0.00794219970703125,-0.01337432861328125,0.028228759765625,-0.5775985717773438,-0.052154541015625,0.021392822265625,-0.0146636962890625,0.009490966796875,-0.006866455078125,0.0053863525390625,-0.004669189453125,0.004058837890625,-0.00241851806640625,0.0016632080078125,-0.00147247314453125,0.00067901611328125,-0.00037384033203125
-0.00186920166015625,0.002197265625,-0.00373077392578125,0.0069427490234375,-0.01264190673828125,0.02773284912109375,-0.5789794921875,-0.05107879638671875,0.0207366943359375,-0.01454925537109375,0.009796142578125,-0.00769805908203125,0.00621795654296875,-0.00460052490234375,0.003326416015625,-0.0025787353515625,0.00170135498046875,-0.0006103515625,0.0008697509765625,-0.00074005126953125
-0.001800537109375,0.00208282470703125,-0.0039520263671875,0.00669097900390625,-0.01297760009765625,0.02886962890625,-0.5786361694335938,-0.0524444580078125,0.0217742919921875,-0.0135040283203125,0.0103912353515625,-0.006927490234375,0.00568389892578125,-0.00405120849609375,0.0043182373046875,-0.00238037109375,0.00092315673828125,-0.00170135498046875,0.00048065185546875,-0.00084686279296875
-0.00186920166015625,0.0025177001953125,-0.00426483154296875,0.0069122314453125,-0.0130462646484375,0.02790069580078125,-0.5771942138671875,-0.05084228515625,0.0203399658203125,-0.01438140869140625,0.010223388671875,-0.00811004638671875,0.00553131103515625,-0.00418853759765625,0.003143310546875,-0.00281524658203125,0.0028228759765625,0.00023651123046875,0.00045013427734375,-0.0008392333984375
-0.00115203857421875,0.00250244140625,-0.00421142578125,0.00687408447265625,-0.01311492919921875,0.027740478515625,-0.5785446166992188,-0.05268096923828125,0.02074432373046875,-0.0136260986328125,0.0102691650390625,-0.00765228271484375,0.00592803955078125,-0.00382232666015625,0.00408172607421875,-0.00202178955078125,0.00055694580078125,-0.00223541259765625,0.00052642822265625,-0.0009002685546875
-0.00217437744140625,0.00183868408203125,-0.00403594970703125,0.00608062744140625,-0.01299285888671875,0.028411865234375,-0.57818603515625,-0.05135345458984375,0.0203857421875,-0.0147857666015625,0.01004791259765625,-0.007598876953125,0.00563812255859375,-0.004547119140625,0.0037384033203125,-0.0019989013671875,0.0026397705078125,0.000244140625,0.0010528564453125,-0.001129150390625
-0.0013275146484375,0.00128936767578125,-0.00444793701171875,0.00768280029296875,-0.01306915283203125,0.028106689453125,-0.5778350830078125,-0.0517425537109375,0.02086639404296875,-0.013580322265625,0.01041412353515625,-0.0078887939453125,0.0054168701171875,-0.00513458251953125,0.00403594970703125,-0.00258636474609375,0.00069427490234375,-0.00101470947265625,0.00055694580078125,0.000152587890625
-0.00186920166015625,0.00191497802734375,-0.00463104248046875,0.006561279296875,-0.0124969482421875,0.02785491943359375,-0.5785064697265625,-0.0517730712890625,0.0208740234375,-0.01422882080078125,0.00887298583984375,-0.00885009765625,0.00534820556640625,-0.00421142578125,0.00397491455078125,-0.00232696533203125,0.00206756591796875,-0.00095367431640625,0.0009002685546875,0.00020599365234375
-0.00212860107421875,0.00104522705078125,-0.004852294921875,0.00684356689453125,-0.01288604736328125,0.02703094482421875,-0.5778427124023438,-0.0510711669921875,0.02013397216796875,-0.01385498046875,0.01047515869140625,-0.00731658935546875,0.0060882568359375,-0.0046539306640625,0.00406646728515625,-0.00225067138671875,0.00106048583984375,-0.0006256103515625,0.00079345703125,-0.000213623046875
-0.00222015380859375,0.0025634765625,-0.003875732421875,0.00710296630859375,-0.01261138916015625,0.02689361572265625,-0.5783004760742188,-0.05179595947265625,0.02112579345703125,-0.01372528076171875,0.0091094970703125,-0.00826263427734375,0.0049591064453125,-0.0048828125,0.0035858154296875,-0.00286102294921875,0.001129150390625,-0.00058746337890625,0.00081634521484375,-0.00165557861328125
-0.00174713134765625,0.0016021728515625,-0.00493621826171875,0.0071258544921875,-0.0123443603515625,0.0278472900390625,-0.5772857666015625,-0.05107879638671875,0.02121734619140625,-0.01342010498046875,0.01007843017578125,-0.0074615478515625,0.00592041015625,-0.0043182373046875,0.00323486328125,-0.0019683837890625,0.00267791748046875,-0.00188446044921875,0.00043487548828125,-7.62939453125e-05
-0.00188446044921875,0.0019683837890625,-0.0032958984375,0.00701904296875,-0.01340484619140625,0.02734375,-0.5787887573242188,-0.0519256591796875,0.020965576171875,-0.01409912109375,0.00997161865234375,-0.00771331787109375,0.00531005859375,-0.004425048828125,0.00406646728515625,-0.001739501953125,0.002471923828125,-0.00011444091796875,0.00086212158203125,-0.000518798828125
-0.001617431640625,0.00152587890625,-0.004669189453125,0.0064849853515625,-0.0128936767578125,0.02777099609375,-0.5777816772460938,-0.0516357421875,0.0207977294921875,-0.01357269287109375,0.01004791259765625,-0.007659912109375,0.0059051513671875,-0.00470733642578125,0.003021240234375,-0.00238037109375,0.00154876708984375,-0.0009613037109375,5.340576171875e-05,-0.000579833984375
-0.00177764892578125,0.00173187255859375,-0.0038299560546875,0.007171630859375,-0.01294708251953125,0.0274505615234375,-0.5788726806640625,-0.05257415771484375,0.0207366943359375,-0.01419830322265625,0.0099639892578125,-0.00768280029296875,0.0051727294921875,-0.00394439697265625,0.004058837890625,-0.00218963623046875,0.0015106201171875,-0.00067138671875,0.001129150390625,-0.00070953369140625
-0.00121307373046875,0.0022735595703125,-0.00414276123046875,0.00641632080078125,-0.01238250732421875,0.0282135009765625,-0.5782470703125,-0.05194091796875,0.02126312255859375,-0.01328277587890625,0.00975799560546875,-0.00756072998046875,0.0057220458984375,-0.0043487548828125,0.00354766845703125,-0.002716064453125,0.00153350830078125,-0.00128936767578125,0.00075531005859375,-0.00045013427734375
-0.00185394287109375,0.0018157958984375,-0.00457763671875,0.006134033203125,-0.0124359130859375,0.02800750732421875,-0.5781173706054688,-0.051544189453125,0.02020263671875,-0.01403045654296875,0.00980377197265625,-0.0074462890625,0.006683349609375,-0.004241943359375,0.0041351318359375,-0.00150299072265625,0.00135040283203125,-0.0010986328125,0.00048828125,-0.000885009765625
-0.003662109375,0.002899169921875,-0.00287628173828125,0.00547027587890625,-0.01355743408203125,0.02957916259765625,-0.5784759521484375,-0.0529937744140625,0.02248382568359375,-0.01383209228515625,0.008270263671875,-0.0068206787109375,0.00652313232421875,-0.005767822265625,0.0028533935546875,-0.0011138916015625,0.00165557861328125,-0.0026702880859375,0.00183868408203125,0.00125885009765625
-0.00089263916015625,0.00220489501953125,-0.00508880615234375,0.007965087890625,-0.013092041015625,0.02771759033203125,-0.5776290893554688,-0.0509490966796875,0.01992034912109375,-0.01421356201171875,0.01111602783203125,-0.00844573974609375,0.00585174560546875,-0.00380706787109375,0.003570556640625,-0.00356292724609375,0.00106048583984375,0.0001068115234375,-3.814697265625e-05,-0.0012359619140625
-0.00225830078125,0.00218963623046875,-0.0043182373046875,0.00637054443359375,-0.0127716064453125,0.02814483642578125,-0.5787887573242188,-0.05153656005859375,0.02129364013671875,-0.014312744140625,0.00948333740234375,-0.0078277587890625,0.00504302978515625,-0.004852294921875,0.0037841796875,-0.0019378662109375,0.00212860107421875,-0.0007476806640625,0.0014495849609375,0.000152587890625
-0.001434326171875,0.002471923828125,-0.0046234130859375,0.007110595703125,-0.0128631591796875,0.027313232421875,-0.5783843994140625,-0.05164337158203125,0.02092742919921875,-0.01409912109375,0.0096893310546875,-0.0070343017578125,0.00569915771484375,-0.00463104248046875,0.00431060791015625,-0.00255584716796875,0.00148773193359375,-0.00016021728515625,0.00054931640625,-0.000732421875
-0.0019378662109375,0.0024261474609375,-0.00417327880859375,0.0069580078125,-0.01244354248046875,0.02843475341796875,-0.5784378051757812,-0.05263519287109375,0.02048492431640625,-0.01387786865234375,0.01000213623046875,-0.007293701171875,0.0058135986328125,-0.00435638427734375,0.00334930419921875,-0.0025482177734375,0.00154876708984375,-0.001129150390625,0.00066375732421875,-0.00016021728515625
-0.0014190673828125,0.00189208984375,-0.00478363037109375,0.0066070556640625,-0.0129547119140625,0.0272674560546875,-0.5783157348632812,-0.05101776123046875,0.020599365234375,-0.0145416259765625,0.0095977783203125,-0.00789642333984375,0.0057220458984375,-0.003814697265625,0.00403594970703125,-0.002593994140625,0.00151824951171875,-0.00067901611328125,0.00034332275390625,-0.0005340576171875
-0.001953125,0.00208282470703125,-0.004241943359375,0.0068511962890625,-0.01322174072265625,0.02796173095703125,-0.57916259765625,-0.05255126953125,0.02098846435546875,-0.01454925537109375,0.01001739501953125,-0.00777435302734375,0.00482940673828125,-0.00334930419921875,0.00357818603515625,-0.00283050537109375,0.0021514892578125,-0.0008544921875,0.00098419189453125,-0.0006866455078125
-0.001861572265625,0.0013275146484375,-0.0052490234375,0.00665283203125,-0.0127105712890625,0.02770233154296875,-0.577911376953125,-0.05185699462890625,0.0202178955078125,-0.013580322265625,0.01032257080078125,-0.0074615478515625,0.0052032470703125,-0.00426483154296875,0.0035247802734375,-0.0029449462890625,0.00177764892578125,-0.0008544921875,0.00084686279296875,-0.00104522705078125
-0.00162506103515625,0.00220489501953125,-0.00408935546875,0.0069122314453125,-0.01326751708984375,0.0279541015625,-0.5793304443359375,-0.052001953125,0.020965576171875,-0.01425933837890625,0.01042938232421875,-0.008026123046875,0.00528717041015625,-0.003173828125,0.004150390625,-0.00287628173828125,0.0019378662109375,-0.00091552734375,0.00067138671875,7.62939453125e-05
-0.0011749267578125,0.00200653076171875,-0.00408172607421875,0.00725555419921875,-0.01377105712890625,0.0280914306640625,-0.5781478881835938,-0.05168914794921875,0.0210418701171875,-0.013763427734375,0.0091552734375,-0.007659912109375,0.00576019287109375,-0.00537872314453125,0.00373077392578125,-0.00188446044921875,0.0021820068359375,-0.00148773193359375,0.00020599365234375,-0.00133514404296875
-0.0019073486328125,0.0025177001953125,-0.0044708251953125,0.00704193115234375,-0.01360321044921875,0.02764892578125,-0.5785369873046875,-0.051788330078125,0.021209716796875,-0.01418304443359375,0.01050567626953125,-0.0074920654296875,0.00536346435546875,-0.0037078857421875,0.00388336181640625,-0.001800537109375,0.00180816650390625,-0.001678466796875,0.00125885009765625,-0.00115966796875
-0.00261688232421875,0.001617431640625,-0.004058837890625,0.0071258544921875,-0.01284027099609375,0.02820587158203125,-0.5786666870117188,-0.05136871337890625,0.0202484130859375,-0.0143890380859375,0.00958251953125,-0.00737762451171875,0.0060577392578125,-0.005126953125,0.00400543212890625,-0.0030670166015625,0.001708984375,-0.00046539306640625,0.000579833984375,-0.001190185546875
-0.00122833251953125,0.00262451171875,-0.00446319580078125,0.006591796875,-0.01364898681640625,0.02851104736328125,-0.579498291015625,-0.0521697998046875,0.02129364013671875,-0.0145263671875,0.0100250244140625,-0.0077972412109375,0.00496673583984375,-0.0042724609375,0.0041046142578125,-0.00293731689453125,0.00162506103515625,-0.000762939453125,0.0007171630859375,-0.0015716552734375
-0.001953125,0.0023345947265625,-0.00453948974609375,0.00732421875,-0.01303863525390625,0.0277862548828125,-0.57781982421875,-0.0509490966796875,0.02034759521484375,-0.01465606689453125,0.0095977783203125,-0.00731658935546875,0.006256103515625,-0.0042572021484375,0.00371551513671875,-0.0026397705078125,0.00225067138671875,-0.000823974609375,0.0006866455078125,-0.00096893310546875
-0.002227783203125,0.00240325927734375,-0.0039825439453125,0.00775146484375,-0.0134124755859375,0.02802276611328125,-0.5780029296875,-0.05210113525390625,0.02080535888671875,-0.01438140869140625,0.0098876953125,-0.0078277587890625,0.00521087646484375,-0.00384521484375,0.00403594970703125,-0.00235748291015625,0.00154876708984375,-0.001556396484375,0.0010528564453125,-0.00084686279296875
-0.00099945068359375,0.00270843505859375,-0.0048065185546875,0.00627899169921875,-0.0135345458984375,0.02790069580078125,-0.5784912109375,-0.05100250244140625,0.02089691162109375,-0.01389312744140625,0.009918212890625,-0.00771331787109375,0.00664520263671875,-0.00450897216796875,0.00341796875,-0.0029754638671875,0.00196075439453125,-0.00067901611328125,0.00037384033203125,-0.00020599365234375
-0.00186920166015625,0.001708984375,-0.004364013671875,0.0076904296875,-0.0132293701171875,0.0284881591796875,-0.5776214599609375,-0.0520172119140625,0.02075958251953125,-0.01364898681640625,0.0099639892578125,-0.0078125,0.0052642822265625,-0.00469970703125,0.00414276123046875,-0.00193023681640625,0.00196075439453125,-0.00054168701171875,0.00069427490234375,-0.001068115234375
-0.00103759765625,0.00263214111328125,-0.00469207763671875,0.0063323974609375,-0.01380157470703125,0.0273895263671875,-0.57830810546875,-0.05113983154296875,0.020477294921875,-0.0143280029296875,0.009735107421875,-0.0075531005859375,0.00562286376953125,-0.00498199462890625,0.00370025634765625,-0.0025787353515625,0.0018310546875,-0.00095367431640625,0.0003509521484375,-0.00064849853515625
-0.00182342529296875,0.001739501953125,-0.0042266845703125,0.00691986083984375,-0.01322174072265625,0.0284576416015625,-0.5784072875976562,-0.0518798828125,0.02130889892578125,-0.01403045654296875,0.0093841552734375,-0.00736236572265625,0.005645751953125,-0.0044708251953125,0.00396728515625,-0.00243377685546875,0.00202178955078125,-0.000396728515625,0.0010833740234375,-0.00052642822265625
-0.0013275146484375,0.00234222412109375,-0.004852294921875,0.00701904296875,-0.01361083984375,0.02748870849609375,-0.5790023803710938,-0.052459716796875,0.020111083984375,-0.01470184326171875,0.01043701171875,-0.00800323486328125,0.005340576171875,-0.00382232666015625,0.0038604736328125,-0.0024261474609375,0.0016326904296875,-0.00072479248046875,-0.00025177001953125,-0.00104522705078125
-0.0017547607421875,0.0019683837890625,-0.00353240966796875,0.00762176513671875,-0.01369476318359375,0.0274658203125,-0.578155517578125,-0.05081939697265625,0.021942138671875,-0.01407623291015625,0.00934600830078125,-0.0075531005859375,0.00550079345703125,-0.0048675537109375,0.003509521484375,-0.0019683837890625,0.0014190673828125,-0.00112152099609375,0.00109100341796875,-0.00022125244140625
-0.001739501953125,0.0020599365234375,-0.0044708251953125,0.0066680908203125,-0.0127716064453125,0.02805328369140625,-0.578338623046875,-0.0514373779296875,0.0203704833984375,-0.01399993896484375,0.0100555419921875,-0.0074920654296875,0.0057830810546875,-0.00417327880859375,0.0039825439453125,-0.00264739990234375,0.0017852783203125,-0.00048828125,0.00063323974609375,-0.00102996826171875
-0.0011749267578125,0.0022125244140625,-0.00426483154296875,0.0063934326171875,-0.0133056640625,0.02768707275390625,-0.5788955688476562,-0.05156707763671875,0.02056884765625,-0.0144805908203125,0.00960540771484375,-0.0078582763671875,0.0051422119140625,-0.00439453125,0.00391387939453125,-0.00276947021484375,0.001312255859375,-0.00145721435546875,0.000274658203125,-5.340576171875e-05
-0.00165557861328125,0.00206756591796875,-0.0055084228515625,0.006805419921875,-0.0126953125,0.02712249755859375,-0.5780410766601562,-0.0515594482421875,0.0207366943359375,-0.0136260986328125,0.0107574462890625,-0.00786590576171875,0.00559234619140625,-0.003692626953125,0.00344085693359375,-0.00135040283203125,0.0019073486328125,-0.00058746337890625,0.00070953369140625,-0.00084686279296875
-0.00151824951171875,0.00125885009765625,-0.00409698486328125,0.00675201416015625,-0.01338958740234375,0.0277252197265625,-0.5786666870117188,-0.05127716064453125,0.02153778076171875,-0.01415252685546875,0.0095672607421875,-0.0078125,0.004913330078125,-0.0043487548828125,0.00347137451171875,-0.0029144287109375,0.0014801025390625,-0.0008087158203125,0.00072479248046875,-0.00051116943359375
-0.0013580322265625,0.00180816650390625,-0.0044403076171875,0.0072021484375,-0.01296234130859375,0.028045654296875,-0.577728271484375,-0.0518035888671875,0.0208892822265625,-0.014556884765625,0.0101470947265625,-0.00690460205078125,0.005126953125,-0.004150390625,0.00370025634765625,-0.0012359619140625,0.00202178955078125,-0.001190185546875,0.0005340576171875,-0.00145721435546875
-0.00112152099609375,0.002960205078125,-0.00356292724609375,0.00675201416015625,-0.012725830078125,0.02754974365234375,-0.5781326293945312,-0.05117034912109375,0.02030181884765625,-0.014068603515625,0.00955963134765625,-0.00751495361328125,0.00539398193359375,-0.0047607421875,0.003021240234375,-0.002532958984375,0.00150299072265625,-0.00232696533203125,0.00067138671875,0.00031280517578125
-0.00177764892578125,0.00176239013671875,-0.00440216064453125,0.00638580322265625,-0.01300811767578125,0.0285186767578125,-0.5783920288085938,-0.0513458251953125,0.0204620361328125,-0.01422119140625,0.01023101806640625,-0.00757598876953125,0.00608062744140625,-0.0033721923828125,0.0042877197265625,-0.00201416015625,0.00193023681640625,0.0,0.0009613037109375,-0.000946044921875
-0.0015411376953125,0.0025787353515625,-0.00438690185546875,0.006195068359375,-0.01285552978515625,0.02767181396484375,-0.577423095703125,-0.0504913330078125,0.02043914794921875,-0.0140228271484375,0.0099639892578125,-0.00748443603515625,0.00469970703125,-0.00439453125,0.00344085693359375,-0.00295257568359375,0.00118255615234375,-0.001617431640625,0.0004425048828125,-0.00070953369140625
-0.00208282470703125,0.002288818359375,-0.00325775146484375,0.0074615478515625,-0.01316070556640625,0.0285186767578125,-0.5784530639648438,-0.0523681640625,0.0207061767578125,-0.01430511474609375,0.009918212890625,-0.00731658935546875,0.0062103271484375,-0.00341796875,0.00366973876953125,-0.001861572265625,0.00141143798828125,-0.0001983642578125,0.00090789794921875,-0.00098419189453125
-0.00188446044921875,0.00244140625,-0.00415802001953125,0.00690460205078125,-0.01294708251953125,0.02695465087890625,-0.5784759521484375,-0.05025482177734375,0.0207366943359375,-0.01393890380859375,0.0101318359375,-0.007598876953125,0.00527191162109375,-0.0043792724609375,0.003936767578125,-0.00228118896484375,0.00160980224609375,-0.0010986328125,0.00066375732421875,0.00049591064453125
-0.00238800048828125,0.0023040771484375,-0.003814697265625,0.00665283203125,-0.013519287109375,0.027862548828125,-0.5789718627929688,-0.0514678955078125,0.0207977294921875,-0.0142822265625,0.01013946533203125,-0.00688934326171875,0.0068206787109375,-0.00334930419921875,0.0040283203125,-0.00180816650390625,0.00188446044921875,-0.00017547607421875,0.0004119873046875,-0.00101470947265625
-0.00128936767578125,0.0024566650390625,-0.00385284423828125,0.00736236572265625,-0.01287078857421875,0.02826690673828125,-0.577880859375,-0.05063629150390625,0.0213623046875,-0.0136871337890625,0.00928497314453125,-0.00769805908203125,0.0053558349609375,-0.0052337646484375,0.003265380859375,-0.0023040771484375,0.0016326904296875,-0.0011138916015625,0.00104522705078125,9.918212890625e-05
-0.00168609619140625,0.0023193359375,-0.003997802734375,0.00684356689453125,-0.013336181640625,0.0280914306640625,-0.5785369873046875,-0.05164337158203125,0.02021026611328125,-0.01366424560546875,0.0100860595703125,-0.007049560546875,0.00640869140625,-0.004486083984375,0.00409698486328125,-0.00202178955078125,0.00113677978515625,-0.00046539306640625,0.00087738037109375,-0.001312255859375
-0.0016632080078125,0.0023345947265625,-0.0048675537109375,0.00702667236328125,-0.01274871826171875,0.0281524658203125,-0.5785369873046875,-0.0513458251953125,0.02126312255859375,-0.0142974853515625,0.0098114013671875,-0.0077667236328125,0.0054931640625,-0.0041351318359375,0.00345611572265625,-0.00246429443359375,0.00099945068359375,-0.00026702880859375,0.00115966796875,-0.00086212158203125
-0.00119781494140625,0.00164794921875,-0.00455474853515625,0.00696563720703125,-0.0135955810546875,0.0279693603515625,-0.5776824951171875,-0.051544189453125,0.019927978515625,-0.0143280029296875,0.00978851318359375,-0.00783538818359375,0.00528717041015625,-0.0041046142578125,0.00335693359375,-0.001953125,0.00250244140625,-0.001495361328125,0.0008544921875,-0.00067901611328125
-0.002288818359375,0.00234222412109375,-0.00443267822265625,0.007568359375,-0.0124053955078125,0.027313232421875,-0.5789794921875,-0.0510711669921875,0.0209197998046875,-0.014801025390625,0.00970458984375,-0.0074005126953125,0.00521087646484375,-0.00371551513671875,0.00439453125,-0.00266265869140625,0.00128173828125,-0.00147247314453125,0.00054168701171875,-0.00104522705078125
-0.00194549560546875,0.00228118896484375,-0.0042266845703125,0.00701904296875,-0.01390838623046875,0.02802276611328125,-0.5780029296875,-0.05185699462890625,0.0210418701171875,-0.0129547119140625,0.00975799560546875,-0.00765228271484375,0.0061492919921875,-0.00487518310546875,0.003692626953125,-0.0021209716796875,0.00241851806640625,-0.00079345703125,0.00061798095703125,-0.0001373291015625
-0.00145721435546875,0.0026702880859375,-0.0050201416015625,0.0078277587890625,-0.012451171875,0.02857208251953125,-0.5786895751953125,-0.05157470703125,0.02132415771484375,-0.0148468017578125,0.0097808837890625,-0.0076141357421875,0.00501251220703125,-0.00447845458984375,0.003631591796875,-0.00302886962890625,0.00091552734375,-0.00147247314453125,0.0010833740234375,-0.0004730224609375
-0.0012054443359375,0.002532958984375,-0.004058837890625,0.00688934326171875,-0.01340484619140625,0.02733612060546875,-0.5789108276367188,-0.05171966552734375,0.020233154296875,-0.01367950439453125,0.00955963134765625,-0.00833892822265625,0.00531005859375,-0.004669189453125,0.0035400390625,-0.00244903564453125,0.00234222412109375,-0.000762939453125,0.0003509521484375,-0.00072479248046875
-0.00193023681640625,0.00235748291015625,-0.00438690185546875,0.00643157958984375,-0.0132293701171875,0.0281829833984375,-0.5779495239257812,-0.0515289306640625,0.02013397216796875,-0.0135498046875,0.0102691650390625,-0.00766754150390625,0.00531005859375,-0.00432586669921875,0.00371551513671875,-0.00228118896484375,0.00232696533203125,-0.0015411376953125,0.00054931640625,-0.00034332275390625
-0.00213623046875,0.00200653076171875,-0.0045623779296875,0.00684356689453125,-0.0131378173828125,0.02825164794921875,-0.5780715942382812,-0.05136871337890625,0.02175140380859375,-0.0138092041015625,0.0096282958984375,-0.007568359375,0.0060272216796875,-0.0035552978515625,0.00351715087890625,-0.002471923828125,0.00101470947265625,-0.00074005126953125,0.0014495849609375,-0.001190185546875
-0.0013885498046875,0.002410888671875,-0.00385284423828125,0.0070953369140625,-0.01317596435546875,0.0278472900390625,-0.5782699584960938,-0.0512237548828125,0.0198211669921875,-0.0135955810546875,0.0104827880859375,-0.0078887939453125,0.00543975830078125,-0.00461578369140625,0.00431060791015625,-0.0018463134765625,0.00250244140625,-0.0004730224609375,0.00042724609375,0.0
-0.00218963623046875,0.00222015380859375,-0.004364013671875,0.00701141357421875,-0.01302337646484375,0.02768707275390625,-0.5779266357421875,-0.051513671875,0.02094268798828125,-0.01409149169921875,0.0100250244140625,-0.00717926025390625,0.00557708740234375,-0.003662109375,0.0036163330078125,-0.00250244140625,0.0016632080078125,-0.00051116943359375,0.0013580322265625,-0.00074005126953125
-0.00162506103515625,0.00188446044921875,-0.00460052490234375,0.0064544677734375,-0.01331329345703125,0.0272064208984375,-0.5776824951171875,-0.05141448974609375,0.020294189453125,-0.01407623291015625,0.00919342041015625,-0.00705718994140625,0.00537109375,-0.00548553466796875,0.00357818603515625,-0.00160980224609375,0.0019989013671875,-0.00083160400390625,0.00104522705078125,0.000213623046875
-0.00223541259765625,0.00267791748046875,-0.0036773681640625,0.00615692138671875,-0.012359619140625,0.02707672119140625,-0.579803466796875,-0.05130767822265625,0.0207977294921875,-0.01425933837890625,0.01025390625,-0.00769805908203125,0.0058441162109375,-0.00281524658203125,0.00374603271484375,-0.0026092529296875,0.00177001953125,-0.0004425048828125,0.00063323974609375,-0.00084686279296875
-0.0018463134765625,0.000640869140625,-0.00447845458984375,0.0074310302734375,-0.013427734375,0.0291595458984375,-0.57720947265625,-0.0518341064453125,0.0206298828125,-0.014678955078125,0.0098724365234375,-0.007110595703125,0.00540924072265625,-0.00418853759765625,0.003997802734375,-0.0025177001953125,0.0015716552734375,-0.000885009765625,0.0003509521484375,-0.0001220703125
-0.00168609619140625,0.00249481201171875,-0.00450897216796875,0.0065765380859375,-0.01355743408203125,0.027557373046875,-0.5785064697265625,-0.0520172119140625,0.0211181640625,-0.0133514404296875,0.00974273681640625,-0.0085296630859375,0.00565338134765625,-0.00399017333984375,0.00370025634765625,-0.002227783203125,0.001556396484375,-0.0003662109375,0.00078582763671875,-0.0008697509765625
-0.00138092041015625,0.00170135498046875,-0.00441741943359375,0.007080078125,-0.01291656494140625,0.02782440185546875,-0.5786895751953125,-0.05126190185546875,0.020477294921875,-0.0148162841796875,0.010101318359375,-0.00722503662109375,0.0053253173828125,-0.004486083984375,0.00360870361328125,-0.0030364990234375,0.001708984375,-0.00092315673828125,0.00019073486328125,-0.00029754638671875
-0.00153350830078125,0.00267791748046875,-0.00388336181640625,0.00684356689453125,-0.0124969482421875,0.02808380126953125,-0.5786590576171875,-0.05120849609375,0.02053070068359375,-0.01371002197265625,0.0101165771484375,-0.00812530517578125,0.0059967041015625,-0.004119873046875,0.003509521484375,-0.00243377685546875,0.0012969970703125,-0.001312255859375,0.000823974609375,-0.000640869140625
-0.0020294189453125,0.00177764892578125,-0.0044097900390625,0.0076141357421875,-0.0125885009765625,0.0281829833984375,-0.5773544311523438,-0.05014801025390625,0.02065277099609375,-0.01415252685546875,0.0098876953125,-0.0073394775390625,0.00588226318359375,-0.00446319580078125,0.00412750244140625,-0.00246429443359375,0.0021514892578125,-0.000518798828125,0.0009765625,-0.0012664794921875
-0.0015869140625,0.0025177001953125,-0.0040435791015625,0.00649261474609375,-0.0131378173828125,0.0281219482421875,-0.5786209106445312,-0.0516357421875,0.02062225341796875,-0.0138702392578125,0.01039886474609375,-0.007171630859375,0.005279541015625,-0.0048980712890625,0.0037689208984375,-0.00244140625,0.001434326171875,-0.00116729736328125,0.00119781494140625,-0.0015716552734375
-0.001556396484375,0.0014190673828125,-0.00478363037109375,0.00670623779296875,-0.01302337646484375,0.0280914306640625,-0.5785903930664062,-0.0501556396484375,0.02099609375,-0.01404571533203125,0.01044464111328125,-0.00775146484375,0.00525665283203125,-0.0044708251953125,0.0035400390625,-0.002960205078125,0.00244140625,-0.00074005126953125,0.00104522705078125,-0.0005950927734375
-0.001983642578125,0.00197601318359375,-0.004302978515625,0.0079193115234375,-0.01303863525390625,0.02790069580078125,-0.5790481567382812,-0.05211639404296875,0.02037811279296875,-0.01458740234375,0.0107879638671875,-0.00722503662109375,0.00510406494140625,-0.00415802001953125,0.003387451171875,-0.0028839111328125,0.00176239013671875,-0.00171661376953125,0.00063323974609375,-0.00115203857421875
-0.001556396484375,0.00176239013671875,-0.00452423095703125,0.00749969482421875,-0.013336181640625,0.02791595458984375,-0.5774078369140625,-0.0511474609375,0.02028656005859375,-0.01403045654296875,0.009002685546875,-0.0074462890625,0.00632476806640625,-0.00458526611328125,0.00447845458984375,-0.00289154052734375,0.00186920166015625,-0.0003662109375,0.0003204345703125,-0.00067138671875
-0.00179290771484375,0.002166748046875,-0.00495147705078125,0.00634002685546875,-0.0132904052734375,0.02817535400390625,-0.5780715942382812,-0.05136871337890625,0.0209503173828125,-0.01406097412109375,0.01006317138671875,-0.00751495361328125,0.00507354736328125,-0.00449371337890625,0.00357818603515625,-0.0024261474609375,0.0018768310546875,-0.00121307373046875,0.0008392333984375,-0.00064849853515625
-0.00130462646484375,0.00185394287109375,-0.0045318603515625,0.00760650634765625,-0.01253509521484375,0.02779388427734375,-0.579193115234375,-0.05152130126953125,0.02069091796875,-0.01393890380859375,0.010223388671875,-0.00720977783203125,0.00576019287109375,-0.0050201416015625,0.00395965576171875,-0.00201416015625,0.00154876708984375,-0.00090789794921875,0.00067138671875,-0.00048828125
-0.00177001953125,0.0020751953125,-0.0039215087890625,0.00733184814453125,-0.013031005859375,0.0281524658203125,-0.5776596069335938,-0.0513916015625,0.02051544189453125,-0.01416015625,0.0101318359375,-0.00812530517578125,0.004547119140625,-0.00420379638671875,0.00383758544921875,-0.002471923828125,0.00165557861328125,-0.00109100341796875,0.00067901611328125,-0.00048065185546875
-0.0016326904296875,0.00222015380859375,-0.00463104248046875,0.00621795654296875,-0.01314544677734375,0.02800750732421875,-0.5795364379882812,-0.051605224609375,0.0218505859375,-0.014617919921875,0.0091705322265625,-0.00690460205078125,0.00632476806640625,-0.003631591796875,0.0037841796875,-0.00222015380859375,0.002288818359375,-0.00093841552734375,0.000579833984375,-0.00064849853515625
-0.00089263916015625,0.00081634521484375,-0.0041656494140625,0.00907135009765625,-0.01239013671875,0.027099609375,-0.57952880859375,-0.05179595947265625,0.02142333984375,-0.01287841796875,0.009368896484375,-0.00835418701171875,0.00495147705078125,-0.00428009033203125,0.00409698486328125,-0.0041961669921875,0.0004425048828125,-0.00034332275390625,0.00211334228515625,-0.0001068115234375
-0.00159454345703125,0.00128173828125,-0.00469207763671875,0.00614166259765625,-0.01387786865234375,0.02819061279296875,-0.5777359008789062,-0.05108642578125,0.0202484130859375,-0.01410675048828125,0.0097198486328125,-0.007659912109375,0.0052947998046875,-0.004364013671875,0.004119873046875,-0.00162506103515625,0.00322723388671875,-0.00131988525390625,0.00012969970703125,-0.0003814697265625
-0.00157928466796875,0.00182342529296875,-0.00447845458984375,0.00748443603515625,-0.01201629638671875,0.0280609130859375,-0.5788955688476562,-0.05142974853515625,0.02127838134765625,-0.01338958740234375,0.0099639892578125,-0.00725555419921875,0.00530242919921875,-0.004791259765625,0.00372314453125,-0.002288818359375,0.0009002685546875,-0.00223541259765625,0.00048828125,-0.0005340576171875
-0.001220703125,0.002410888671875,-0.00434112548828125,0.0066070556640625,-0.01337432861328125,0.0275726318359375,-0.5784225463867188,-0.050872802734375,0.02037811279296875,-0.01436614990234375,0.01000213623046875,-0.00722503662109375,0.00594329833984375,-0.004302978515625,0.00371551513671875,-0.00206756591796875,0.00226593017578125,-0.00046539306640625,0.0008697509765625,-0.00058746337890625
-0.00150299072265625,0.00205230712890625,-0.0047454833984375,0.006988525390625,-0.0123443603515625,0.02835845947265625,-0.57940673828125,-0.05233001708984375,0.02080535888671875,-0.0139007568359375,0.01023101806640625,-0.00724029541015625,0.00585174560546875,-0.00390625,0.00377655029296875,-0.00243377685546875,0.0010223388671875,-0.00130462646484375,0.00070953369140625,-0.000701904296875
-0.0018768310546875,0.00217437744140625,-0.004486083984375,0.0065765380859375,-0.01390838623046875,0.02719879150390625,-0.578338623046875,-0.0512847900390625,0.02063751220703125,-0.01361083984375,0.01032257080078125,-0.00725555419921875,0.005645751953125,-0.0047607421875,0.00347900390625,-0.00199127197265625,0.002410888671875,-0.0008392333984375,0.00067901611328125,-0.00022125244140625
-0.00220489501953125,0.0023345947265625,-0.00386810302734375,0.0073699951171875,-0.01238250732421875,0.02762603759765625,-0.5784454345703125,-0.051300048828125,0.0203094482421875,-0.01441192626953125,0.00957489013671875,-0.00717926025390625,0.00595855712890625,-0.00372314453125,0.00394439697265625,-0.0022430419921875,0.00197601318359375,-0.00131988525390625,0.00089263916015625,-0.0005645751953125
-0.00186920166015625,0.00145721435546875,-0.00466156005859375,0.0067138671875,-0.01313018798828125,0.0281219482421875,-0.5780563354492188,-0.051544189453125,0.02072906494140625,-0.01308441162109375,0.00966644287109375,-0.00795745849609375,0.00469207763671875,-0.005218505859375,0.00399017333984375,-0.00217437744140625,0.0016632080078125,-0.001068115234375,0.0010833740234375,-6.866455078125e-05
-0.0016021728515625,0.00189208984375,-0.00457763671875,0.00749969482421875,-0.012664794921875,0.02764129638671875,-0.5789031982421875,-0.05168914794921875,0.02010345458984375,-0.0149078369140625,0.009765625,-0.00728607177734375,0.0063018798828125,-0.00363922119140625,0.00289154052734375,-0.00267791748046875,0.00225067138671875,-0.00118255615234375,0.0006256103515625,-0.0005340576171875
-0.00096893310546875,0.002105712890625,-0.00402069091796875,0.00693511962890625,-0.01355743408203125,0.02883148193359375,-0.5783157348632812,-0.051849365234375,0.02106475830078125,-0.01381683349609375,0.010040283203125,-0.00759124755859375,0.0042266845703125,-0.0053253173828125,0.004638671875,-0.001678466796875,0.00145721435546875,-0.0009613037109375,0.00084686279296875,-0.0007476806640625
-0.00185394287109375,0.0017547607421875,-0.00469970703125,0.0061187744140625,-0.01288604736328125,0.028289794921875,-0.5784988403320312,-0.05133819580078125,0.02050018310546875,-0.0143280029296875,0.0107421875,-0.0067291259765625,0.006072998046875,-0.0037689208984375,0.00312042236328125,-0.0018768310546875,0.0024871826171875,-0.0011444091796875,0.0011444091796875,-0.00035858154296875
-0.00133514404296875,0.0020751953125,-0.0044403076171875,0.00727081298828125,-0.01314544677734375,0.0273590087890625,-0.5778427124023438,-0.0508575439453125,0.02104949951171875,-0.01450347900390625,0.0092315673828125,-0.0072021484375,0.004608154296875,-0.00467681884765625,0.0035858154296875,-0.00330352783203125,0.0019073486328125,-0.00046539306640625,0.0014801025390625,-4.57763671875e-05
-0.00171661376953125,0.00225830078125,-0.0039520263671875,0.00647735595703125,-0.01324462890625,0.02829742431640625,-0.5787124633789062,-0.05176544189453125,0.0198516845703125,-0.014495849609375,0.01003265380859375,-0.00753021240234375,0.00594329833984375,-0.00363922119140625,0.00388336181640625,-0.00231170654296875,0.0018768310546875,-0.0010528564453125,0.0006256103515625,-0.00107574462890625
-0.000732421875,0.00180816650390625,-0.0044097900390625,0.006927490234375,-0.01338958740234375,0.02822113037109375,-0.5792083740234375,-0.05135345458984375,0.02062225341796875,-0.0141448974609375,0.00937652587890625,-0.00789642333984375,0.005889892578125,-0.00476837158203125,0.00394439697265625,-0.0032501220703125,0.001312255859375,-0.00045013427734375,0.0007781982421875,-0.0001068115234375
-0.00173187255859375,0.00241851806640625,-0.0036773681640625,0.00756072998046875,-0.01314544677734375,0.02794647216796875,-0.5779876708984375,-0.05110931396484375,0.02032470703125,-0.0139923095703125,0.01015472412109375,-0.007049560546875,0.00616455078125,-0.004638671875,0.00347137451171875,-0.0017242431640625,0.0020294189453125,-0.0005645751953125,0.000823974609375,-0.000946044921875
-0.0022735595703125,0.002532958984375,-0.00452423095703125,0.00653839111328125,-0.0129852294921875,0.02811431884765625,-0.5777053833007812,-0.0515899658203125,0.02100372314453125,-0.0135345458984375,0.0102081298828125,-0.00701141357421875,0.00530242919921875,-0.00365447998046875,0.0032958984375,-0.00264739990234375,0.00173187255859375,-0.00191497802734375,-5.340576171875e-05,-0.00147247314453125
-0.00140380859375,0.0027313232421875,-0.0051116943359375,0.00756072998046875,-0.01293182373046875,0.0276031494140625,-0.5787200927734375,-0.05161285400390625,0.02048492431640625,-0.01462554931640625,0.009429931640625,-0.00748443603515625,0.0054168701171875,-0.00479888916015625,0.0038604736328125,-0.00225067138671875,0.00136566162109375,-0.0008392333984375,0.00115966796875,-0.00054931640625
-0.00177764892578125,0.00223541259765625,-0.00450897216796875,0.0070648193359375,-0.0137176513671875,0.02776336669921875,-0.5780487060546875,-0.0520172119140625,0.02042388916015625,-0.01345062255859375,0.00966644287109375,-0.00780487060546875,0.0058746337890625,-0.00429534912109375,0.00354766845703125,-0.002532958984375,0.0017547607421875,-0.0009613037109375,0.00029754638671875,-0.001068115234375
-0.00180816650390625,0.0027313232421875,-0.0045166015625,0.006591796875,-0.01253509521484375,0.0285186767578125,-0.577484130859375,-0.05165863037109375,0.0207061767578125,-0.013641357421875,0.00921630859375,-0.00725555419921875,0.00565338134765625,-0.00455474853515625,0.0033721923828125,-0.0024261474609375,0.001861572265625,-0.00109100341796875,0.000946044921875,-0.00041961669921875
-0.00196075439453125,0.00183868408203125,-0.00347137451171875,0.00795745849609375,-0.0131072998046875,0.02831268310546875,-0.5785598754882812,-0.051971435546875,0.02115631103515625,-0.01349639892578125,0.010101318359375,-0.00743865966796875,0.0052032470703125,-0.00424957275390625,0.0043792724609375,-0.00243377685546875,0.00061798095703125,-0.001251220703125,0.000732421875,-0.00081634521484375
-0.0020599365234375,0.0028228759765625,-0.004150390625,0.006927490234375,-0.01342010498046875,0.02750396728515625,-0.5781936645507812,-0.0508575439453125,0.02083587646484375,-0.014923095703125,0.00970458984375,-0.0069732666015625,0.00579071044921875,-0.00408172607421875,0.00379180908203125,-0.0023040771484375,0.00225830078125,-0.0003662109375,0.00058746337890625,-0.00083160400390625
-0.0019683837890625,0.00229644775390625,-0.00457763671875,0.00637054443359375,-0.01324462890625,0.02849578857421875,-0.5781021118164062,-0.05190277099609375,0.02083587646484375,-0.0136566162109375,0.00937652587890625,-0.007232666015625,0.0056915283203125,-0.00395965576171875,0.00492095947265625,-0.00232696533203125,0.00185394287109375,-0.0012359619140625,0.00069427490234375,-0.000335693359375
-0.00153350830078125,0.0019073486328125,-0.00362396240234375,0.00792694091796875,-0.012847900390625,0.027618408203125,-0.578948974609375,-0.051422119140625,0.0205535888671875,-0.013519287109375,0.01007080078125,-0.00748443603515625,0.0058746337890625,-0.004241943359375,0.0035552978515625,-0.0023040771484375,0.00183868408203125,-0.00130462646484375,0.00113677978515625,-0.00127410888671875
-0.0024871826171875,0.00165557861328125,-0.0042572021484375,0.0069732666015625,-0.0124359130859375,0.028350830078125,-0.5781402587890625,-0.05113983154296875,0.02099609375,-0.0140533447265625,0.009490966796875,-0.00711822509765625,0.004791259765625,-0.0048828125,0.0045623779296875,-0.00276947021484375,0.0019073486328125,-0.0004425048828125,0.00090789794921875,-0.0002288818359375
-0.0019683837890625,0.00269317626953125,-0.004547119140625,0.00684356689453125,-0.01284027099609375,0.02759552001953125,-0.5783920288085938,-0.0519256591796875,0.0207672119140625,-0.013946533203125,0.01009368896484375,-0.00731658935546875,0.00592803955078125,-0.003662109375,0.003265380859375,-0.00250244140625,0.002349853515625,-0.000823974609375,3.0517578125e-05,-0.00067901611328125
-0.0012054443359375,0.0023651123046875,-0.00421142578125,0.0070953369140625,-0.0130157470703125,0.0279998779296875,-0.57904052734375,-0.05220794677734375,0.02091217041015625,-0.0139923095703125,0.0103912353515625,-0.00688934326171875,0.0048980712890625,-0.00508880615234375,0.00437164306640625,-0.00193023681640625,0.00138092041015625,-0.0009613037109375,0.0008544921875,-0.0003204345703125
-0.0013580322265625,0.00194549560546875,-0.0051422119140625,0.00684356689453125,-0.01245880126953125,0.02848052978515625,-0.5781021118164062,-0.05092620849609375,0.02100372314453125,-0.0144500732421875,0.00959014892578125,-0.0084686279296875,0.00537872314453125,-0.0041351318359375,0.0035552978515625,-0.00225067138671875,0.0021209716796875,-0.00095367431640625,0.00048828125,-0.00066375732421875
-0.00257110595703125,0.001129150390625,-0.00318145751953125,0.0069732666015625,-0.01336669921875,0.02832794189453125,-0.5784149169921875,-0.05158233642578125,0.02046966552734375,-0.01342010498046875,0.01023101806640625,-0.00762176513671875,0.00603485107421875,-0.00470733642578125,0.0038604736328125,-0.0025177001953125,0.00180816650390625,-0.00019073486328125,0.0008697509765625,-0.00055694580078125
-0.002044677734375,0.00214385986328125,-0.00514984130859375,0.0071258544921875,-0.0125274658203125,0.02773284912109375,-0.5774459838867188,-0.0511474609375,0.0207672119140625,-0.01360321044921875,0.00981903076171875,-0.0079345703125,0.00524139404296875,-0.00475311279296875,0.0037994384765625,-0.00251007080078125,0.00128936767578125,-0.00054168701171875,0.00040435791015625,-0.00140380859375
-0.002532958984375,0.0027008056640625,-0.003936767578125,0.0067291259765625,-0.01229095458984375,0.02802276611328125,-0.5791091918945312,-0.0522918701171875,0.02040863037109375,-0.01432037353515625,0.01055145263671875,-0.00701904296875,0.0051727294921875,-0.0045166015625,0.00345611572265625,-0.00264739990234375,0.00201416015625,-0.00089263916015625,0.00016021728515625,-0.0007476806640625
-0.0011749267578125,0.00170135498046875,-0.00485992431640625,0.00711822509765625,-0.0137939453125,0.02750396728515625,-0.5785598754882812,-0.05181884765625,0.02072906494140625,-0.014801025390625,0.009429931640625,-0.007659912109375,0.005615234375,-0.004608154296875,0.0036163330078125,-0.00260162353515625,0.0014495849609375,-0.0009002685546875,0.00035858154296875,-0.00048828125
-0.00222015380859375,0.00160980224609375,-0.00384521484375,0.00608062744140625,-0.0132293701171875,0.0279693603515625,-0.5794296264648438,-0.05156707763671875,0.020751953125,-0.01403045654296875,0.01026153564453125,-0.0074615478515625,0.006500244140625,-0.0034637451171875,0.00339508056640625,-0.00286865234375,0.00193023681640625,-0.0015411376953125,-0.0004425048828125,-0.0004119873046875
-0.0013275146484375,0.0018310546875,-0.0043487548828125,0.0066680908203125,-0.01318359375,0.0284423828125,-0.5774459838867188,-0.0509796142578125,0.02103424072265625,-0.01425933837890625,0.00939178466796875,-0.00797271728515625,0.004791259765625,-0.005126953125,0.00374603271484375,-0.00237274169921875,0.0009613037109375,-0.0008697509765625,0.00106048583984375,-0.00066375732421875
-0.00252532958984375,0.00122833251953125,-0.0037078857421875,0.00720977783203125,-0.01251983642578125,0.0280914306640625,-0.5791397094726562,-0.0518341064453125,0.020294189453125,-0.01387786865234375,0.01068878173828125,-0.0069732666015625,0.00547027587890625,-0.00458526611328125,0.003387451171875,-0.00273895263671875,0.002410888671875,-0.000885009765625,0.00061798095703125,-0.00034332275390625
-0.0013580322265625,0.002532958984375,-0.00414276123046875,0.00678253173828125,-0.0124969482421875,0.0280914306640625,-0.5789260864257812,-0.0516204833984375,0.0209197998046875,-0.0142974853515625,0.00916290283203125,-0.00800323486328125,0.00569915771484375,-0.00464630126953125,0.00331878662109375,-0.002410888671875,0.00205230712890625,-0.00061798095703125,0.00045013427734375,-0.000579833984375
-0.00177001953125,0.0021820068359375,-0.0040740966796875,0.0069122314453125,-0.0128936767578125,0.02770233154296875,-0.5776443481445312,-0.05153656005859375,0.01983642578125,-0.01377105712890625,0.0104522705078125,-0.00737762451171875,0.005584716796875,-0.00445556640625,0.00429534912109375,-0.00251007080078125,0.0010986328125,-0.000335693359375,0.00054168701171875,-0.00067138671875
-0.0017242431640625,0.002166748046875,-0.00418853759765625,0.00736236572265625,-0.0126953125,0.02800750732421875,-0.5782241821289062,-0.0518035888671875,0.0211029052734375,-0.0141754150390625,0.00972747802734375,-0.00719451904296875,0.00589752197265625,-0.00469207763671875,0.00325775146484375,-0.002227783203125,0.00135040283203125,-0.00118255615234375,0.00160980224609375,3.0517578125e-05
-0.0013580322265625,0.0020751953125,-0.004180908203125,0.0069732666015625,-0.01259613037109375,0.02809906005859375,-0.5783843994140625,-0.05129241943359375,0.0207061767578125,-0.01372528076171875,0.00952911376953125,-0.0078277587890625,0.0062713623046875,-0.00415802001953125,0.00441741943359375,-0.0023193359375,0.00217437744140625,-0.0006103515625,0.00041961669921875,-0.00012969970703125
-0.001953125,0.00218963623046875,-0.00461578369140625,0.00662994384765625,-0.01263427734375,0.02764129638671875,-0.5784149169921875,-0.05084228515625,0.02130126953125,-0.01342010498046875,0.00974273681640625,-0.0079498291015625,0.0057373046875,-0.00405120849609375,0.003753662109375,-0.002410888671875,0.00218963623046875,-0.000946044921875,0.00089263916015625,-0.000274658203125
-0.00091552734375,0.0023193359375,-0.0039215087890625,0.00749969482421875,-0.0131988525390625,0.028533935546875,-0.5780258178710938,-0.0521087646484375,0.0204925537109375,-0.0145111083984375,0.00972747802734375,-0.007598876953125,0.00551605224609375,-0.00484466552734375,0.0032958984375,-0.0019378662109375,0.00151824951171875,-0.0008697509765625,0.00101470947265625,-0.0008087158203125
-0.00188446044921875,0.00171661376953125,-0.00421142578125,0.0065155029296875,-0.01262664794921875,0.02790069580078125,-0.578887939453125,-0.0510101318359375,0.020965576171875,-0.01450347900390625,0.01010894775390625,-0.0077056884765625,0.00548553466796875,-0.0037384033203125,0.00384521484375,-0.0025787353515625,0.0018310546875,-0.00089263916015625,0.00040435791015625,3.0517578125e-05
-0.0013885498046875,0.00262451171875,-0.004302978515625,0.0076904296875,-0.0129547119140625,0.0273895263671875,-0.5783615112304688,-0.05207061767578125,0.020904541015625,-0.01421356201171875,0.009796142578125,-0.00659942626953125,0.0064544677734375,-0.00482940673828125,0.00333404541015625,-0.001922607421875,0.0008087158203125,-0.0014190673828125,0.00102996826171875,-0.000213623046875
-0.00226593017578125,0.0015716552734375,-0.00507354736328125,0.00640106201171875,-0.01250457763671875,0.0282135009765625,-0.5782699584960938,-0.0514373779296875,0.0205841064453125,-0.0141448974609375,0.01024627685546875,-0.00780487060546875,0.00475311279296875,-0.0035552978515625,0.004791259765625,-0.002349853515625,0.00212860107421875,-0.000762939453125,0.0002593994140625,-0.000732421875
-0.00170135498046875,0.00189208984375,-0.00383758544921875,0.0074615478515625,-0.01352691650390625,0.027984619140625,-0.5778121948242188,-0.05120086669921875,0.02077484130859375,-0.0139312744140625,0.01026153564453125,-0.00751495361328125,0.00569915771484375,-0.00492095947265625,0.00292205810546875,-0.002410888671875,0.0016021728515625,-0.000732421875,0.00092315673828125,-0.0010223388671875
-0.00212860107421875,0.00264739990234375,-0.0036773681640625,0.00661468505859375,-0.01261138916015625,0.02808380126953125,-0.5789871215820312,-0.0523529052734375,0.0206146240234375,-0.013763427734375,0.0095367431640625,-0.00739288330078125,0.00530242919921875,-0.00421142578125,0.00371551513671875,-0.0029754638671875,0.00215911865234375,-0.001007080078125,0.0005950927734375,-0.000732421875
-0.00164031982421875,0.00202178955078125,-0.00511932373046875,0.00717926025390625,-0.01349639892578125,0.02808380126953125,-0.5778656005859375,-0.05113983154296875,0.02028656005859375,-0.01451873779296875,0.00998687744140625,-0.008056640625,0.00476837158203125,-0.00435638427734375,0.0045013427734375,-0.002532958984375,0.001495361328125,-0.00103759765625,0.00087738037109375,-0.0010223388671875
-0.00189208984375,0.00215911865234375,-0.003936767578125,0.0070343017578125,-0.01317596435546875,0.02765655517578125,-0.5786972045898438,-0.05094146728515625,0.0200042724609375,-0.0133209228515625,0.0100860595703125,-0.00787353515625,0.0052032470703125,-0.00457000732421875,0.00408935546875,-0.003448486328125,0.00205230712890625,-0.0009918212890625,0.000762939453125,-0.00147247314453125
-0.001800537109375,0.002593994140625,-0.00510406494140625,0.0070037841796875,-0.01287841796875,0.02788543701171875,-0.5791397094726562,-0.05181121826171875,0.02117919921875,-0.0135040283203125,0.00913238525390625,-0.00722503662109375,0.00665283203125,-0.00440216064453125,0.00350189208984375,-0.00243377685546875,0.0014190673828125,-0.00234222412109375,0.001129150390625,-0.001220703125
-0.0026092529296875,0.00220489501953125,-0.0037384033203125,0.00762176513671875,-0.013275146484375,0.0281219482421875,-0.5788726806640625,-0.05123138427734375,0.02007293701171875,-0.01522064208984375,0.009857177734375,-0.008270263671875,0.004913330078125,-0.00458526611328125,0.0041656494140625,-0.00218963623046875,0.001953125,0.0002593994140625,0.001434326171875,-0.001007080078125
-0.00130462646484375,0.00240325927734375,-0.00492095947265625,0.00691986083984375,-0.01336669921875,0.0277099609375,-0.5788116455078125,-0.0518646240234375,0.0210723876953125,-0.0134735107421875,0.0092315673828125,-0.00746917724609375,0.00617218017578125,-0.0044097900390625,0.00350189208984375,-0.0034637451171875,0.00165557861328125,-0.00140380859375,-3.814697265625e-05,6.103515625e-05
-0.00272369384765625,0.00188446044921875,-0.0035858154296875,0.00672149658203125,-0.01345062255859375,0.02846527099609375,-0.5784530639648438,-0.0513916015625,0.02059173583984375,-0.0141754150390625,0.00994873046875,-0.0074462890625,0.00576019287109375,-0.00423431396484375,0.00433349609375,-0.00150299072265625,0.00170135498046875,-0.00019073486328125,0.00170135498046875,-0.000885009765625
-0.00156402587890625,0.00238037109375,-0.00408172607421875,0.00763702392578125,-0.01235198974609375,0.02825164794921875,-0.5793609619140625,-0.05234527587890625,0.02048492431640625,-0.01425933837890625,0.0101776123046875,-0.00731658935546875,0.0050811767578125,-0.00417327880859375,0.00371551513671875,-0.002532958984375,0.00225830078125,-0.0012359619140625,0.0002899169921875,-0.00025177001953125
-0.00112152099609375,0.00157928466796875,-0.0048828125,0.00655364990234375,-0.01377105712890625,0.028594970703125,-0.579010009765625,-0.051025390625,0.02132415771484375,-0.01377105712890625,0.009735107421875,-0.00827789306640625,0.00582122802734375,-0.00504302978515625,0.00383758544921875,-0.00290679931640625,0.00121307373046875,-0.00043487548828125,0.00069427490234375,0.0005035400390625
-0.00238800048828125,0.00232696533203125,-0.0045013427734375,0.00711822509765625,-0.01410675048828125,0.02771759033203125,-0.57794189453125,-0.05224609375,0.02120208740234375,-0.01421356201171875,0.01006317138671875,-0.0077362060546875,0.00542449951171875,-0.00286102294921875,0.0033721923828125,-0.00109100341796875,0.00226593017578125,-0.00115203857421875,0.00145721435546875,-0.0010986328125
-0.001617431640625,0.00202178955078125,-0.00482940673828125,0.006591796875,-0.0125732421875,0.02753448486328125,-0.5784683227539062,-0.05075836181640625,0.02043914794921875,-0.01416015625,0.00920867919921875,-0.00746917724609375,0.0053253173828125,-0.0053253173828125,0.00342559814453125,-0.0024566650390625,0.00148773193359375,-0.00074005126953125,0.0002288818359375,-0.0013580322265625
-0.001556396484375,0.00173187255859375,-0.00414276123046875,0.007293701171875,-0.0135650634765625,0.0279541015625,-0.5786666870117188,-0.0524749755859375,0.02034759521484375,-0.0141448974609375,0.010040283203125,-0.00787353515625,0.00481414794921875,-0.00348663330078125,0.00457763671875,-0.00162506103515625,0.00153350830078125,-0.001007080078125,0.0006256103515625,-0.00022125244140625
-0.0013885498046875,0.00194549560546875,-0.00414276123046875,0.00726318359375,-0.0130157470703125,0.027191162109375,-0.5779647827148438,-0.0504608154296875,0.020660400390625,-0.01393890380859375,0.010467529296875,-0.00698089599609375,0.00569915771484375,-0.003753662109375,0.00234222412109375,-0.00257110595703125,0.0025634765625,-0.0008544921875,0.001220703125,-0.00067138671875
-0.001800537109375,0.00238037109375,-0.0040740966796875,0.00653839111328125,-0.0128173828125,0.0280303955078125,-0.5778884887695312,-0.05138397216796875,0.02060699462890625,-0.01334381103515625,0.00904083251953125,-0.00824737548828125,0.00513458251953125,-0.0052032470703125,0.0041351318359375,-0.0020599365234375,0.000762939453125,-0.00079345703125,0.00125885009765625,-0.00014495849609375
-0.0016021728515625,0.0016021728515625,-0.00460052490234375,0.0069122314453125,-0.01303863525390625,0.02756500244140625,-0.5783615112304688,-0.05133056640625,0.01976776123046875,-0.0146331787109375,0.00960540771484375,-0.00733184814453125,0.00594329833984375,-0.003662109375,0.0031890869140625,-0.00296783447265625,0.0022430419921875,-0.000640869140625,0.00069427490234375,-0.00119781494140625
-0.0023956298828125,0.00313568115234375,-0.0044708251953125,0.00691986083984375,-0.01262664794921875,0.02831268310546875,-0.5785903930664062,-0.05218505859375,0.02060699462890625,-0.01392364501953125,0.0096588134765625,-0.00787353515625,0.00508880615234375,-0.00449371337890625,0.004241943359375,-0.0023956298828125,0.00113677978515625,-0.000640869140625,0.0009307861328125,-0.00064849853515625
-0.0018310546875,0.00275421142578125,-0.00455474853515625,0.0074920654296875,-0.0125274658203125,0.028076171875,-0.5779266357421875,-0.05118560791015625,0.0202178955078125,-0.013275146484375,0.0102996826171875,-0.0077056884765625,0.0059661865234375,-0.0039825439453125,0.00347137451171875,-0.00229644775390625,0.0024261474609375,-0.00070953369140625,0.0006561279296875,-0.00078582763671875
-0.00168609619140625,0.00214385986328125,-0.00437164306640625,0.00704193115234375,-0.0137481689453125,0.02770233154296875,-0.5789031982421875,-0.05121612548828125,0.0207061767578125,-0.01457977294921875,0.00958251953125,-0.00714111328125,0.00588226318359375,-0.004302978515625,0.00386810302734375,-0.00260162353515625,0.001373291015625,-0.00074005126953125,0.00051116943359375,-0.00055694580078125
-0.00191497802734375,0.00244140625,-0.0040740966796875,0.0067596435546875,-0.0123443603515625,0.02873992919921875,-0.5787887573242188,-0.05142974853515625,0.0205078125,-0.01355743408203125,0.01015472412109375,-0.0074920654296875,0.00537109375,-0.00403594970703125,0.00323486328125,-0.00252532958984375,0.00262451171875,-0.00069427490234375,0.0006103515625,-0.00080108642578125
-0.0016326904296875,0.0023651123046875,-0.00445556640625,0.0072784423828125,-0.01325225830078125,0.02831268310546875,-0.5780715942382812,-0.05181884765625,0.0206451416015625,-0.0130615234375,0.00970458984375,-0.007568359375,0.00537872314453125,-0.00438690185546875,0.00391387939453125,-0.00286102294921875,0.0013427734375,-0.0004425048828125,0.001556396484375,-0.00025177001953125
-0.00148773193359375,0.00188446044921875,-0.00548553466796875,0.00687408447265625,-0.01242828369140625,0.02793121337890625,-0.57855224609375,-0.0510711669921875,0.0205535888671875,-0.0143280029296875,0.01010894775390625,-0.00620269775390625,0.00588226318359375,-0.00360870361328125,0.00328826904296875,-0.00252532958984375,0.002288818359375,-0.00208282470703125,0.0003662109375,-0.000762939453125
-0.00142669677734375,0.0020599365234375,-0.00414276123046875,0.0069580078125,-0.01302337646484375,0.02805328369140625,-0.5793533325195312,-0.05181884765625,0.02075958251953125,-0.01324462890625,0.009674072265625,-0.0077362060546875,0.00556182861328125,-0.0045318603515625,0.00409698486328125,-0.0027313232421875,0.00201416015625,0.0006866455078125,0.00048828125,-0.00028228759765625
-0.00140380859375,0.0012969970703125,-0.00472259521484375,0.00827789306640625,-0.01306915283203125,0.02825927734375,-0.5784835815429688,-0.051910400390625,0.02036285400390625,-0.014495849609375,0.01015472412109375,-0.00746917724609375,0.00554656982421875,-0.00443267822265625,0.00251007080078125,-0.0016937255859375,0.00186920166015625,-0.00115203857421875,0.00045013427734375,-0.00041961669921875
-0.00244903564453125,0.00145721435546875,-0.004852294921875,0.0070648193359375,-0.01250457763671875,0.0279693603515625,-0.5791397094726562,-0.0511932373046875,0.0204925537109375,-0.01454925537109375,0.00963592529296875,-0.00782012939453125,0.0055999755859375,-0.0037078857421875,0.00371551513671875,-0.00209808349609375,0.00151824951171875,-0.00058746337890625,0.00038909912109375,-0.00064849853515625
-0.001556396484375,0.00185394287109375,-0.00460052490234375,0.0072479248046875,-0.01287078857421875,0.0281982421875,-0.578216552734375,-0.05251312255859375,0.0203704833984375,-0.01264190673828125,0.00954437255859375,-0.0075531005859375,0.00492095947265625,-0.00441741943359375,0.0038604736328125,-0.00266265869140625,0.002197265625,-0.00104522705078125,-0.0001068115234375,-0.00017547607421875
-0.00226593017578125,0.00211334228515625,-0.0047149658203125,0.00749969482421875,-0.01282501220703125,0.027740478515625,-0.5787506103515625,-0.05100250244140625,0.021148681640625,-0.014801025390625,0.00960540771484375,-0.0072479248046875,0.005096435546875,-0.00408935546875,0.00347137451171875,-0.0023193359375,0.0016021728515625,-0.0004730224609375,0.00069427490234375,-0.00109100341796875
-0.00201416015625,0.0020294189453125,-0.00446319580078125,0.00708770751953125,-0.01348876953125,0.02861785888671875,-0.57733154296875,-0.05107879638671875,0.02028656005859375,-0.013458251953125,0.01110076904296875,-0.00719451904296875,0.00518798828125,-0.0045928955078125,0.00373077392578125,-0.00237274169921875,0.00113677978515625,-0.001007080078125,0.00074005126953125,-0.00019073486328125
-0.0013885498046875,0.00290679931640625,-0.00453948974609375,0.0074920654296875,-0.01313018798828125,0.0277557373046875,-0.5790863037109375,-0.0518341064453125,0.02099609375,-0.01502227783203125,0.00971221923828125,-0.00763702392578125,0.00537872314453125,-0.00441741943359375,0.00279998779296875,-0.001617431640625,0.001922607421875,-0.00040435791015625,0.00049591064453125,-0.001007080078125
-0.00180816650390625,0.00164031982421875,-0.00472259521484375,0.00701904296875,-0.0135498046875,0.0283050537109375,-0.5784683227539062,-0.05170440673828125,0.02108001708984375,-0.01348876953125,0.010589599609375,-0.0074920654296875,0.00485992431640625,-0.0040435791015625,0.0042724609375,-0.002044677734375,0.00179290771484375,-0.00101470947265625,0.00077056884765625,3.814697265625e-05
-0.0015411376953125,0.00251007080078125,-0.00453948974609375,0.00756072998046875,-0.0135345458984375,0.02735137939453125,-0.5793228149414062,-0.05185699462890625,0.02044677734375,-0.01482391357421875,0.00920867919921875,-0.00765228271484375,0.006500244140625,-0.0046234130859375,0.0028839111328125,-0.002197265625,0.00177764892578125,-0.0004119873046875,0.00098419189453125,-0.000579833984375
-0.0015106201171875,0.00183868408203125,-0.00405120849609375,0.00762176513671875,-0.01263427734375,0.02852630615234375,-0.5782470703125,-0.05165863037109375,0.0206756591796875,-0.01322174072265625,0.010589599609375,-0.00742340087890625,0.00487518310546875,-0.00478363037109375,0.0030364990234375,-0.00331878662109375,0.00130462646484375,-0.00140380859375,0.0001373291015625,-0.00119781494140625
-0.00217437744140625,0.001800537109375,-0.00446319580078125,0.0064544677734375,-0.0131988525390625,0.0295562744140625,-0.57879638671875,-0.05181884765625,0.02112579345703125,-0.01456451416015625,0.01021575927734375,-0.0075225830078125,0.005615234375,-0.0043792724609375,0.0032958984375,-0.00223541259765625,0.0016021728515625,-0.000640869140625,-0.0002288818359375,-0.00122833251953125
-0.00142669677734375,0.00229644775390625,-0.0047454833984375,0.007171630859375,-0.01277923583984375,0.027801513671875,-0.5788955688476562,-0.0512542724609375,0.0202484130859375,-0.0136871337890625,0.010040283203125,-0.00800323486328125,0.0057830810546875,-0.00443267822265625,0.0038909912109375,-0.002838134765625,0.0014495849609375,-0.00070953369140625,0.000579833984375,-0.00054168701171875
-0.00133514404296875,0.00262451171875,-0.00408935546875,0.007720947265625,-0.01351165771484375,0.027435302734375,-0.5791549682617188,-0.05121612548828125,0.0211181640625,-0.01458740234375,0.01001739501953125,-0.0066986083984375,0.005889892578125,-0.00439453125,0.0040283203125,-0.00241851806640625,0.001312255859375,-0.0011138916015625,0.00102996826171875,-0.0002899169921875
-0.00182342529296875,0.0027008056640625,-0.005035400390625,0.0064239501953125,-0.01318359375,0.02758026123046875,-0.5777130126953125,-0.0516815185546875,0.02020263671875,-0.0130615234375,0.009613037109375,-0.0075225830078125,0.00492095947265625,-0.00458526611328125,0.00373077392578125,-0.002716064453125,0.00269317626953125,-0.00106048583984375,0.00016021728515625,-0.00029754638671875
-0.001678466796875,0.001953125,-0.004852294921875,0.007659912109375,-0.01268768310546875,0.028228759765625,-0.5788040161132812,-0.0516815185546875,0.0205841064453125,-0.01401519775390625,0.01007843017578125,-0.00733184814453125,0.00641632080078125,-0.00460052490234375,0.0035400390625,-0.00165557861328125,0.00185394287109375,-0.00029754638671875,0.00086212158203125,-0.00014495849609375
-0.00228118896484375,0.00212860107421875,-0.00377655029296875,0.00786590576171875,-0.01263427734375,0.0261077880859375,-0.5801467895507812,-0.05017852783203125,0.022247314453125,-0.0137786865234375,0.0086517333984375,-0.0077972412109375,0.00630950927734375,-0.00372314453125,0.00331878662109375,-0.00315093994140625,0.00215911865234375,0.0005950927734375,0.0010986328125,-0.0018463134765625
-0.0022735595703125,0.002197265625,-0.004486083984375,0.00666046142578125,-0.01258087158203125,0.028778076171875,-0.5775604248046875,-0.051727294921875,0.02034759521484375,-0.01331329345703125,0.00983428955078125,-0.0072479248046875,0.0050048828125,-0.0051116943359375,0.00382232666015625,-0.00238037109375,0.0005645751953125,-0.002410888671875,-3.0517578125e-05,-0.0002288818359375
-0.0019378662109375,0.002471923828125,-0.00380706787109375,0.007415771484375,-0.013671875,0.027191162109375,-0.5794677734375,-0.05187225341796875,0.02135467529296875,-0.01471710205078125,0.00982666015625,-0.0073699951171875,0.0047454833984375,-0.003875732421875,0.00351715087890625,-0.00262451171875,0.00154876708984375,-0.00070953369140625,0.00058746337890625,-0.000885009765625
-0.002044677734375,0.00218963623046875,-0.00438690185546875,0.00749969482421875,-0.0123138427734375,0.02873992919921875,-0.5784378051757812,-0.0512847900390625,0.02027130126953125,-0.0138092041015625,0.010009765625,-0.00753021240234375,0.00595855712890625,-0.00450897216796875,0.00429534912109375,-0.0025482177734375,0.00188446044921875,-3.814697265625e-05,0.00060272216796875,0.00034332275390625
-0.0006866455078125,0.002532958984375,-0.00495147705078125,0.0079498291015625,-0.013214111328125,0.02745819091796875,-0.5783309936523438,-0.05170440673828125,0.02138519287109375,-0.01361846923828125,0.00954437255859375,-0.00745391845703125,0.005126953125,-0.00423431396484375,0.0049896240234375,-0.0012054443359375,0.00151824951171875,-0.000823974609375,0.00054168701171875,-0.00107574462890625
-0.0023345947265625,0.0022125244140625,-0.003204345703125,0.0067596435546875,-0.012786865234375,0.028564453125,-0.5784378051757812,-0.05159759521484375,0.02048492431640625,-0.01410675048828125,0.0097198486328125,-0.00734710693359375,0.0051727294921875,-0.00384521484375,0.003326416015625,-0.00327301025390625,0.0020294189453125,-0.0011749267578125,0.0005645751953125,-0.0006866455078125
-0.00147247314453125,0.00293731689453125,-0.00476837158203125,0.00734710693359375,-0.01343536376953125,0.02829742431640625,-0.5779647827148438,-0.051727294921875,0.0207977294921875,-0.01422882080078125,0.01061248779296875,-0.00730133056640625,0.0054779052734375,-0.00501251220703125,0.0026092529296875,-0.00171661376953125,0.00121307373046875,-0.00138092041015625,0.00049591064453125,-0.00074005126953125
-0.0024871826171875,0.00260162353515625,-0.004302978515625,0.00662994384765625,-0.01236724853515625,0.02829742431640625,-0.5793685913085938,-0.0516510009765625,0.0211029052734375,-0.01404571533203125,0.0094146728515625,-0.0075531005859375,0.0049591064453125,-0.004364013671875,0.00457000732421875,-0.002960205078125,0.00128173828125,-0.00061798095703125,0.00089263916015625,9.1552734375e-05
-0.00127410888671875,0.0022430419921875,-0.00409698486328125,0.0070037841796875,-0.01323699951171875,0.027740478515625,-0.5786361694335938,-0.05019378662109375,0.02089691162109375,-0.013671875,0.009979248046875,-0.008026123046875,0.005462646484375,-0.00516510009765625,0.0033416748046875,-0.00201416015625,0.0020904541015625,-0.001007080078125,0.00023651123046875,-0.0006103515625
-0.00225830078125,0.00189971923828125,-0.0043792724609375,0.006500244140625,-0.0131988525390625,0.02809906005859375,-0.5790557861328125,-0.0516357421875,0.0210113525390625,-0.01407623291015625,0.009307861328125,-0.0070648193359375,0.00594329833984375,-0.00444793701171875,0.0042572021484375,-0.00201416015625,0.00115203857421875,-0.00128936767578125,0.00112152099609375,-0.00067138671875
-0.00205230712890625,0.00264739990234375,-0.003875732421875,0.0066375732421875,-0.0131378173828125,0.028594970703125,-0.5783920288085938,-0.050872802734375,0.02071380615234375,-0.0145416259765625,0.00994110107421875,-0.00751495361328125,0.00536346435546875,-0.004364013671875,0.00327301025390625,-0.0028076171875,0.0018463134765625,-0.00086212158203125,0.00069427490234375,-0.00101470947265625
-0.00189208984375,0.00229644775390625,-0.00417327880859375,0.00759124755859375,-0.01345062255859375,0.02719879150390625,-0.5782241821289062,-0.05155181884765625,0.0204925537109375,-0.01432037353515625,0.0092315673828125,-0.00783538818359375,0.005218505859375,-0.004058837890625,0.00400543212890625,-0.00226593017578125,0.00141143798828125,-0.0010223388671875,0.00107574462890625,-0.00121307373046875
-0.0015869140625,0.00244140625,-0.00499725341796875,0.00690460205078125,-0.01288604736328125,0.02812957763671875,-0.5786056518554688,-0.0512542724609375,0.0211181640625,-0.014373779296875,0.00927734375,-0.0074920654296875,0.0056915283203125,-0.004638671875,0.00368499755859375,-0.00249481201171875,0.001617431640625,-0.00145721435546875,0.00020599365234375,-0.0004119873046875
-0.00193023681640625,0.00191497802734375,-0.00415802001953125,0.0070648193359375,-0.01276397705078125,0.02832794189453125,-0.578948974609375,-0.05193328857421875,0.02045440673828125,-0.013763427734375,0.010040283203125,-0.007659912109375,0.00531768798828125,-0.00441741943359375,0.0037384033203125,-0.00189208984375,0.00197601318359375,-0.00113677978515625,0.00083160400390625,-0.0009002685546875
-0.0018768310546875,0.0018157958984375,-0.00460052490234375,0.007171630859375,-0.01348876953125,0.027740478515625,-0.5781631469726562,-0.0513916015625,0.02056121826171875,-0.01337432861328125,0.0091705322265625,-0.00798797607421875,0.00655364990234375,-0.0037994384765625,0.00420379638671875,-0.00286102294921875,0.0009765625,-0.00124359130859375,-0.00026702880859375,-0.00089263916015625
-0.0019989013671875,0.0029296875,-0.00428009033203125,0.00695037841796875,-0.01319122314453125,0.02825927734375,-0.5779571533203125,-0.051788330078125,0.02123260498046875,-0.01450347900390625,0.0101165771484375,-0.0071258544921875,0.0045623779296875,-0.0041656494140625,0.0030059814453125,-0.0023193359375,0.0021820068359375,-0.0011138916015625,0.0008697509765625,-0.00035858154296875
-0.00141143798828125,0.00180816650390625,-0.0052337646484375,0.0074920654296875,-0.01303863525390625,0.0276336669921875,-0.579132080078125,-0.0513763427734375,0.021575927734375,-0.0137176513671875,0.010040283203125,-0.00789642333984375,0.00658416748046875,-0.0035400390625,0.00418853759765625,-0.00148773193359375,0.00093841552734375,-0.0004425048828125,0.00106048583984375,-1.52587890625e-05
-0.00254058837890625,0.002655029296875,-0.00344085693359375,0.00634765625,-0.01297760009765625,0.02801513671875,-0.5785598754882812,-0.05141448974609375,0.01981353759765625,-0.01479339599609375,0.00975799560546875,-0.00739288330078125,0.00537109375,-0.004180908203125,0.0040130615234375,-0.00223541259765625,0.00208282470703125,-0.00048828125,0.000457763671875,-0.000396728515625
-0.00150299072265625,0.00159454345703125,-0.00542449951171875,0.00714111328125,-0.013031005859375,0.02800750732421875,-0.577972412109375,-0.05126190185546875,0.0207366943359375,-0.01425933837890625,0.0090179443359375,-0.00782012939453125,0.00604248046875,-0.00506591796875,0.0031890869140625,-0.00140380859375,0.00139617919921875,-0.0012054443359375,0.00019073486328125,-0.00098419189453125
-0.00211334228515625,0.0025482177734375,-0.0044097900390625,0.0069122314453125,-0.01178741455078125,0.028106689453125,-0.5786285400390625,-0.0510711669921875,0.02043914794921875,-0.01348876953125,0.0096435546875,-0.00797271728515625,0.00547027587890625,-0.0044097900390625,0.00333404541015625,-0.00302886962890625,0.00165557861328125,-0.0011138916015625,0.0006103515625,2.288818359375e-05
-0.0019683837890625,0.00218963623046875,-0.0040435791015625,0.00717926025390625,-0.013519287109375,0.02802276611328125,-0.57757568359375,-0.05118560791015625,0.0207061767578125,-0.013763427734375,0.00951385498046875,-0.00753021240234375,0.00618743896484375,-0.00426483154296875,0.00298309326171875,-0.0020904541015625,0.00217437744140625,-0.00040435791015625,0.00046539306640625,-0.0009918212890625
-0.001708984375,0.0016326904296875,-0.00457000732421875,0.00646209716796875,-0.01271820068359375,0.02828216552734375,-0.5792312622070312,-0.0516510009765625,0.02077484130859375,-0.01473236083984375,0.00940704345703125,-0.00716400146484375,0.0051116943359375,-0.0037078857421875,0.00409698486328125,-0.003387451171875,0.00119781494140625,-0.000823974609375,0.00083160400390625,0.000152587890625
-0.001373291015625,0.00208282470703125,-0.0044708251953125,0.00754547119140625,-0.01358795166015625,0.02761077880859375,-0.5783843994140625,-0.0515289306640625,0.0210723876953125,-0.013885498046875,0.009918212890625,-0.00788116455078125,0.005462646484375,-0.0044097900390625,0.0028533935546875,-0.001556396484375,0.00165557861328125,-0.0006256103515625,0.00146484375,-0.00061798095703125
-0.0018310546875,0.00228118896484375,-0.0044403076171875,0.0078582763671875,-0.012451171875,0.0273284912109375,-0.5784683227539062,-0.05097198486328125,0.0204315185546875,-0.01430511474609375,0.01021575927734375,-0.00766754150390625,0.00498199462890625,-0.00351715087890625,0.00341796875,-0.00267791748046875,0.002288818359375,-0.00066375732421875,0.0002899169921875,-0.00048065185546875
-0.00153350830078125,0.0021514892578125,-0.0045623779296875,0.00611114501953125,-0.0130157470703125,0.02767181396484375,-0.5781707763671875,-0.0512237548828125,0.020782470703125,-0.01371002197265625,0.00841522216796875,-0.00702667236328125,0.00594329833984375,-0.00458526611328125,0.003448486328125,-0.00252532958984375,0.00264739990234375,-0.00064849853515625,0.0004119873046875,-0.00022125244140625
-0.002471923828125,0.0019073486328125,-0.00434112548828125,0.00757598876953125,-0.0127716064453125,0.02796173095703125,-0.5789108276367188,-0.051605224609375,0.02085113525390625,-0.01416778564453125,0.01131439208984375,-0.00778961181640625,0.005462646484375,-0.0030975341796875,0.00372314453125,-0.0019378662109375,0.00106048583984375,-0.00026702880859375,0.00066375732421875,-0.0004730224609375
-0.00125885009765625,0.0021209716796875,-0.004730224609375,0.007476806640625,-0.01335906982421875,0.0279388427734375,-0.57745361328125,-0.05191802978515625,0.02045440673828125,-0.014556884765625,0.00894927978515625,-0.0072021484375,0.00484466552734375,-0.00510406494140625,0.00399017333984375,-0.00206756591796875,0.0017852783203125,-0.0003814697265625,0.0002899169921875,0.00012969970703125
-0.001708984375,0.001708984375,-0.0041656494140625,0.00701141357421875,-0.01263427734375,0.02750396728515625,-0.5791473388671875,-0.05146026611328125,0.02053070068359375,-0.01454925537109375,0.00991058349609375,-0.00746917724609375,0.0052337646484375,-0.0040283203125,0.00307464599609375,-0.00196075439453125,0.0021209716796875,-0.001068115234375,0.00089263916015625,-3.0517578125e-05
-0.001617431640625,0.0021209716796875,-0.00467681884765625,0.006317138671875,-0.01300048828125,0.02790069580078125,-0.5789108276367188,-0.05124664306640625,0.02092742919921875,-0.0141448974609375,0.00992584228515625,-0.00714111328125,0.005401611328125,-0.00366973876953125,0.00408172607421875,-0.00237274169921875,0.001068115234375,-0.00135040283203125,0.0006256103515625,-0.0010223388671875
-0.00154876708984375,0.00215911865234375,-0.00354766845703125,0.00659942626953125,-0.01348876953125,0.02840423583984375,-0.57952880859375,-0.0512847900390625,0.02098846435546875,-0.01409149169921875,0.009979248046875,-0.007476806640625,0.00598907470703125,-0.00432586669921875,0.00392913818359375,-0.002044677734375,0.001190185546875,-0.0010223388671875,-5.340576171875e-05,-0.00130462646484375
-0.00157928466796875,0.00255584716796875,-0.00473785400390625,0.00742340087890625,-0.0126953125,0.028106689453125,-0.5783157348632812,-0.05100250244140625,0.0204620361328125,-0.01422882080078125,0.010009765625,-0.007781982421875,0.00502777099609375,-0.00461578369140625,0.00335693359375,-0.00197601318359375,0.0022125244140625,-0.0009307861328125,0.00115966796875,-0.0005645751953125
-0.00147247314453125,0.0018157958984375,-0.00437164306640625,0.00797271728515625,-0.01282501220703125,0.0276336669921875,-0.5791549682617188,-0.05108642578125,0.02024078369140625,-0.01441192626953125,0.00948333740234375,-0.0076904296875,0.0051116943359375,-0.0044097900390625,0.00409698486328125,-0.00279998779296875,0.00197601318359375,-0.0007171630859375,0.00107574462890625,-0.00121307373046875
-0.0018463134765625,0.00208282470703125,-0.00489044189453125,0.00695037841796875,-0.01273345947265625,0.02822113037109375,-0.5789718627929688,-0.0513916015625,0.0206451416015625,-0.0143890380859375,0.00955963134765625,-0.00838470458984375,0.005279541015625,-0.00384521484375,0.003265380859375,-0.001708984375,0.00201416015625,-0.00186920166015625,0.00130462646484375,-0.00032806396484375
-0.0015716552734375,0.001312255859375,-0.003326416015625,0.00795745849609375,-0.01348876953125,0.0279693603515625,-0.5782623291015625,-0.050201416015625,0.02046966552734375,-0.01433563232421875,0.00983428955078125,-0.007476806640625,0.0056304931640625,-0.00531005859375,0.00399017333984375,-0.0023345947265625,0.00146484375,0.0001678466796875,0.0001220703125,-0.00162506103515625
-0.001922607421875,0.00197601318359375,-0.00460052490234375,0.00714111328125,-0.01261138916015625,0.02802276611328125,-0.5782546997070312,-0.05149078369140625,0.02093505859375,-0.01340484619140625,0.00966644287109375,-0.00708770751953125,0.00537109375,-0.00402069091796875,0.00382232666015625,-0.002349853515625,0.001953125,-0.00214385986328125,0.000640869140625,0.000244140625
-0.00197601318359375,0.0014495849609375,-0.00390625,0.00732421875,-0.01385498046875,0.0276031494140625,-0.5784530639648438,-0.05100250244140625,0.02117156982421875,-0.0138397216796875,0.00965118408203125,-0.007537841796875,0.005340576171875,-0.00504302978515625,0.00388336181640625,-0.00152587890625,0.0020599365234375,-0.00080108642578125,0.00052642822265625,-0.000518798828125
-0.00197601318359375,0.0018463134765625,-0.0048370361328125,0.00606536865234375,-0.01329803466796875,0.02748870849609375,-0.5787506103515625,-0.051513671875,0.0201568603515625,-0.0134124755859375,0.009979248046875,-0.00786590576171875,0.00553131103515625,-0.00432586669921875,0.003692626953125,-0.00252532958984375,0.0010528564453125,-0.0012359619140625,0.00072479248046875,-0.0008392333984375
-0.00122833251953125,0.00193023681640625,-0.0037841796875,0.00846099853515625,-0.01296234130859375,0.0281219482421875,-0.5784912109375,-0.0514373779296875,0.02034759521484375,-0.01479339599609375,0.009307861328125,-0.007232666015625,0.005279541015625,-0.00464630126953125,0.00443267822265625,-0.0023345947265625,0.0020751953125,-0.00048828125,0.00031280517578125,-0.000579833984375
-0.00199127197265625,0.002410888671875,-0.005035400390625,0.00649261474609375,-0.01261138916015625,0.02852630615234375,-0.5775833129882812,-0.0513458251953125,0.02056884765625,-0.01348114013671875,0.01016998291015625,-0.00734710693359375,0.00559234619140625,-0.00366973876953125,0.0032806396484375,-0.00232696533203125,0.00213623046875,-0.00171661376953125,0.00072479248046875,-0.00074005126953125
-0.0018157958984375,0.0028839111328125,-0.003875732421875,0.00778961181640625,-0.01325225830078125,0.027862548828125,-0.5793533325195312,-0.05173492431640625,0.0213165283203125,-0.01490020751953125,0.00975799560546875,-0.00705718994140625,0.005401611328125,-0.004425048828125,0.00360870361328125,-0.0021820068359375,0.00159454345703125,-0.00101470947265625,0.0009307861328125,-0.00058746337890625
-0.00125885009765625,0.00174713134765625,-0.00421905517578125,0.0079193115234375,-0.01314544677734375,0.0284423828125,-0.5778045654296875,-0.05109405517578125,0.0205841064453125,-0.01317596435546875,0.0094146728515625,-0.00762176513671875,0.0068359375,-0.00402069091796875,0.00400543212890625,-0.003143310546875,0.00109100341796875,-0.0009918212890625,0.00023651123046875,-0.000579833984375
-0.00131988525390625,0.00235748291015625,-0.00445556640625,0.0072479248046875,-0.01320648193359375,0.028564453125,-0.5772857666015625,-0.05129241943359375,0.02011871337890625,-0.01361846923828125,0.010040283203125,-0.00769805908203125,0.00557708740234375,-0.0048828125,0.00366973876953125,-0.00148773193359375,0.00211334228515625,-0.0007476806640625,0.0001373291015625,-0.00074005126953125
-0.002166748046875,0.0015106201171875,-0.005035400390625,0.00701141357421875,-0.01308441162109375,0.02718353271484375,-0.5782089233398438,-0.052093505859375,0.02138519287109375,-0.01348114013671875,0.0093994140625,-0.00693511962890625,0.00493621826171875,-0.003875732421875,0.00389862060546875,-0.00270843505859375,0.0013885498046875,-0.000579833984375,0.00109100341796875,-0.000885009765625
-0.00189971923828125,0.002838134765625,-0.00457000732421875,0.0067901611328125,-0.01282501220703125,0.02752685546875,-0.5787277221679688,-0.0516510009765625,0.01987457275390625,-0.01450347900390625,0.01041412353515625,-0.0076446533203125,0.005615234375,-0.004150390625,0.00279998779296875,-0.0021514892578125,0.001800537109375,-0.00078582763671875,7.62939453125e-05,-0.00145721435546875
-0.00090789794921875,0.0020904541015625,-0.00482177734375,0.00778961181640625,-0.0138702392578125,0.02745819091796875,-0.577789306640625,-0.0518646240234375,0.02081298828125,-0.0133209228515625,0.00954437255859375,-0.00771331787109375,0.00569915771484375,-0.0044708251953125,0.003753662109375,-0.0025634765625,0.00084686279296875,-0.0010528564453125,0.00054931640625,-0.0005950927734375
-0.002471923828125,0.00197601318359375,-0.0041046142578125,0.0071868896484375,-0.011993408203125,0.02854156494140625,-0.5784912109375,-0.051300048828125,0.02045440673828125,-0.0147247314453125,0.01030731201171875,-0.00743865966796875,0.00493621826171875,-0.003570556640625,0.00371551513671875,-0.00243377685546875,0.0016326904296875,-0.00038909912109375,0.0012969970703125,-0.001190185546875
-0.001556396484375,0.00220489501953125,-0.00405120849609375,0.0069580078125,-0.01348114013671875,0.0279388427734375,-0.5780792236328125,-0.05161285400390625,0.0201568603515625,-0.01332855224609375,0.0101318359375,-0.007568359375,0.00556182861328125,-0.00429534912109375,0.0039520263671875,-0.00290679931640625,0.00229644775390625,-3.814697265625e-05,7.62939453125e-06,-0.0003204345703125
-0.00269317626953125,0.001861572265625,-0.00399017333984375,0.0069580078125,-0.01287078857421875,0.0277252197265625,-0.5781936645507812,-0.0511474609375,0.02088165283203125,-0.01416015625,0.00951385498046875,-0.00689697265625,0.00494384765625,-0.00417327880859375,0.00433349609375,-0.002655029296875,0.00151824951171875,-0.00112152099609375,0.00124359130859375,-0.00018310546875
-0.001129150390625,0.00251007080078125,-0.0051422119140625,0.007049560546875,-0.012969970703125,0.0271759033203125,-0.57757568359375,-0.05086517333984375,0.02021026611328125,-0.0134735107421875,0.01015472412109375,-0.00792694091796875,0.00571441650390625,-0.00441741943359375,0.0030975341796875,-0.001556396484375,0.00186920166015625,-0.0012969970703125,0.0005340576171875,-0.0009307861328125
-0.0016937255859375,0.0023345947265625,-0.00396728515625,0.0066680908203125,-0.0127716064453125,0.0281219482421875,-0.5783843994140625,-0.05187225341796875,0.02086639404296875,-0.01366424560546875,0.00949859619140625,-0.0070953369140625,0.0052947998046875,-0.0036468505859375,0.003662109375,-0.00273895263671875,0.00189208984375,-0.001007080078125,0.00081634521484375,-0.00115966796875
-0.00162506103515625,0.002349853515625,-0.00452423095703125,0.00658416748046875,-0.01293182373046875,0.0279541015625,-0.5788040161132812,-0.0514068603515625,0.02074432373046875,-0.01317596435546875,0.0103759765625,-0.007354736328125,0.00534820556640625,-0.0048828125,0.00380706787109375,-0.00180816650390625,0.0019073486328125,-0.00089263916015625,0.0009765625,-0.00041961669921875
-0.001312255859375,0.0019683837890625,-0.00415802001953125,0.00738525390625,-0.0133209228515625,0.027679443359375,-0.577880859375,-0.05121612548828125,0.02104949951171875,-0.01297760009765625,0.00908660888671875,-0.00732421875,0.0063934326171875,-0.0042266845703125,0.00368499755859375,-0.002166748046875,0.001556396484375,-0.00189208984375,0.00022125244140625,-0.0009918212890625
-0.0014495849609375,0.00231170654296875,-0.003936767578125,0.0076141357421875,-0.0128021240234375,0.0276947021484375,-0.5782546997070312,-0.05133056640625,0.019989013671875,-0.01378631591796875,0.009735107421875,-0.00748443603515625,0.0050811767578125,-0.00510406494140625,0.003753662109375,-0.00246429443359375,0.00179290771484375,-0.00098419189453125,0.0003204345703125,-0.00135040283203125
-0.0015716552734375,0.00203704833984375,-0.00463104248046875,0.007049560546875,-0.01328277587890625,0.02764129638671875,-0.5778732299804688,-0.0506744384765625,0.02051544189453125,-0.0145721435546875,0.0095062255859375,-0.006378173828125,0.006072998046875,-0.00434112548828125,0.0037078857421875,-0.0023040771484375,0.00255584716796875,-0.00083160400390625,0.00058746337890625,-0.001007080078125
-0.0020904541015625,0.00269317626953125,-0.0041961669921875,0.0070953369140625,-0.012725830078125,0.0282440185546875,-0.5791168212890625,-0.0515899658203125,0.0211181640625,-0.013427734375,0.01000213623046875,-0.00751495361328125,0.00469970703125,-0.004638671875,0.00433349609375,-0.00315093994140625,0.00080108642578125,-0.001220703125,0.000823974609375,-0.00110626220703125
-0.00226593017578125,0.00241851806640625,-0.00461578369140625,0.00727081298828125,-0.0131683349609375,0.027496337890625,-0.5768585205078125,-0.05098724365234375,0.01983642578125,-0.01352691650390625,0.00949859619140625,-0.00711822509765625,0.0057373046875,-0.0048828125,0.00308990478515625,-0.002685546875,0.00269317626953125,-0.00063323974609375,0.00140380859375,-0.00043487548828125
-0.00151824951171875,0.002288818359375,-0.00450897216796875,0.00778961181640625,-0.0137939453125,0.02721405029296875,-0.5777435302734375,-0.05086517333984375,0.0205535888671875,-0.01395416259765625,0.01007843017578125,-0.00756072998046875,0.00542449951171875,-0.0042724609375,0.00426483154296875,-0.002166748046875,0.00125885009765625,-0.00063323974609375,0.000762939453125,-0.00107574462890625
-0.002655029296875,0.0024566650390625,-0.0047454833984375,0.00646209716796875,-0.01245880126953125,0.0283203125,-0.5784530639648438,-0.051788330078125,0.02034759521484375,-0.01399993896484375,0.00922393798828125,-0.00763702392578125,0.0064239501953125,-0.00479888916015625,0.00299072265625,-0.00177764892578125,0.0013885498046875,-0.001495361328125,0.00052642822265625,0.000244140625
-0.00179290771484375,0.00157928466796875,-0.0048065185546875,0.00717926025390625,-0.013580322265625,0.02783966064453125,-0.577392578125,-0.05086517333984375,0.02056884765625,-0.01393890380859375,0.0098419189453125,-0.007293701171875,0.0050201416015625,-0.00476837158203125,0.0041351318359375,-0.0021820068359375,0.00205230712890625,-0.0009765625,-0.00016021728515625,-0.00034332275390625
-0.0016021728515625,0.00257110595703125,-0.0045013427734375,0.00714874267578125,-0.01218414306640625,0.02814483642578125,-0.5781097412109375,-0.05078887939453125,0.02062225341796875,-0.0139617919921875,0.0104522705078125,-0.00812530517578125,0.004730224609375,-0.00403594970703125,0.00307464599609375,-0.0023956298828125,0.0018768310546875,-0.000213623046875,0.00055694580078125,-0.00145721435546875
-0.00186920166015625,0.001495361328125,-0.00443267822265625,0.00691986083984375,-0.0137939453125,0.02881622314453125,-0.5779190063476562,-0.05185699462890625,0.020782470703125,-0.01397705078125,0.00936126708984375,-0.00731658935546875,0.00533294677734375,-0.0047760009765625,0.0042266845703125,-0.0017547607421875,0.0017242431640625,-0.001190185546875,0.00096893310546875,0.00038909912109375
-0.00244140625,0.002044677734375,-0.00424957275390625,0.0064697265625,-0.0133056640625,0.02820587158203125,-0.577667236328125,-0.0502166748046875,0.02093505859375,-0.0138397216796875,0.0104522705078125,-0.00689697265625,0.005340576171875,-0.0040130615234375,0.00391387939453125,-0.0028533935546875,0.001434326171875,-0.000946044921875,0.0009765625,-0.000579833984375
-0.0013580322265625,0.00206756591796875,-0.00481414794921875,0.00746917724609375,-0.0131988525390625,0.0276336669921875,-0.5774765014648438,-0.050994873046875,0.020263671875,-0.0136566162109375,0.00965118408203125,-0.00795745849609375,0.0046234130859375,-0.0044708251953125,0.0046539306640625,-0.0024261474609375,0.00171661376953125,-0.0011749267578125,0.000732421875,0.00020599365234375
-0.00255584716796875,0.00196075439453125,-0.004119873046875,0.00667572021484375,-0.0122222900390625,0.028472900390625,-0.5786514282226562,-0.05016326904296875,0.02050018310546875,-0.01457977294921875,0.0102691650390625,-0.00742340087890625,0.0065155029296875,-0.0039825439453125,0.00348663330078125,-0.001953125,0.0012969970703125,-0.00081634521484375,0.00048065185546875,-0.00115966796875
-0.0018768310546875,0.00201416015625,-0.00452423095703125,0.00672149658203125,-0.01386260986328125,0.02752685546875,-0.5772171020507812,-0.0513763427734375,0.0206756591796875,-0.01354217529296875,0.0090789794921875,-0.00775909423828125,0.00530242919921875,-0.0045166015625,0.0037841796875,-0.00183868408203125,0.00215911865234375,-0.00109100341796875,0.00054168701171875,0.0003814697265625
-0.00225830078125,0.00188446044921875,-0.00452423095703125,0.00711822509765625,-0.01275634765625,0.0277557373046875,-0.5778884887695312,-0.0509490966796875,0.0207061767578125,-0.01421356201171875,0.009613037109375,-0.0069580078125,0.00514984130859375,-0.0043487548828125,0.00429534912109375,-0.0021820068359375,0.0021209716796875,-0.00061798095703125,8.392333984375e-05,-0.00072479248046875
-0.001922607421875,0.00186920166015625,-0.00519561767578125,0.00722503662109375,-0.0131378173828125,0.0279083251953125,-0.57757568359375,-0.05161285400390625,0.02062225341796875,-0.014495849609375,0.0101776123046875,-0.00719451904296875,0.005767822265625,-0.0039215087890625,0.0034332275390625,-0.0009307861328125,0.00177001953125,-0.00057220458984375,0.001068115234375,-0.000213623046875
-0.00213623046875,0.00201416015625,-0.004119873046875,0.0069732666015625,-0.0127410888671875,0.0276641845703125,-0.5784683227539062,-0.051025390625,0.0204315185546875,-0.01373291015625,0.00959014892578125,-0.00785064697265625,0.00595855712890625,-0.0043182373046875,0.003936767578125,-0.00232696533203125,0.00087738037109375,-0.00142669677734375,5.340576171875e-05,-0.0001373291015625
-0.001190185546875,0.0023040771484375,-0.0050506591796875,0.00745391845703125,-0.01306915283203125,0.0275726318359375,-0.5774765014648438,-0.0510711669921875,0.0204620361328125,-0.0146636962890625,0.00920867919921875,-0.00698089599609375,0.00588226318359375,-0.00396728515625,0.0031280517578125,-0.00244140625,0.00244140625,-0.00080108642578125,0.00016021728515625,-0.001190185546875
-0.00283050537109375,0.001708984375,-0.00386810302734375,0.0070037841796875,-0.01329803466796875,0.0280303955078125,-0.5776596069335938,-0.051300048828125,0.0207366943359375,-0.01354217529296875,0.00981903076171875,-0.00754547119140625,0.00531768798828125,-0.00444793701171875,0.00360107421875,-0.0024566650390625,0.00074005126953125,-0.0012969970703125,0.00075531005859375,-0.000213623046875
-0.00144195556640625,0.00290679931640625,-0.00492095947265625,0.00656890869140625,-0.0133056640625,0.02654266357421875,-0.5780487060546875,-0.05120849609375,0.0197601318359375,-0.0135345458984375,0.0098876953125,-0.006988525390625,0.0056304931640625,-0.00371551513671875,0.00475311279296875,-0.001953125,0.00244140625,-0.00064849853515625,0.0004119873046875,-0.000732421875
-0.00203704833984375,0.001678466796875,-0.0039215087890625,0.0081939697265625,-0.01340484619140625,0.02767181396484375,-0.5777816772460938,-0.05129241943359375,0.02111053466796875,-0.01404571533203125,0.0093994140625,-0.00736236572265625,0.0050201416015625,-0.00449371337890625,0.0035858154296875,-0.002593994140625,0.00183868408203125,-0.000732421875,0.00067138671875,-3.814697265625e-05
-0.00162506103515625,0.00246429443359375,-0.00493621826171875,0.006378173828125,-0.012786865234375,0.02783966064453125,-0.576751708984375,-0.050506591796875,0.020263671875,-0.0134429931640625,0.00983428955078125,-0.00713348388671875,0.005615234375,-0.00350189208984375,0.003936767578125,-0.0029144287109375,0.0016632080078125,-0.0015106201171875,0.00067901611328125,-0.00101470947265625
-0.0018768310546875,0.00215911865234375,-0.00341796875,0.00749969482421875,-0.013153076171875,0.02783966064453125,-0.5778656005859375,-0.05097198486328125,0.02056884765625,-0.01428985595703125,0.00933837890625,-0.00716400146484375,0.0054473876953125,-0.00485992431640625,0.00360107421875,-0.00229644775390625,0.00112152099609375,-0.0013885498046875,0.00115966796875,-0.000640869140625
-0.00186920166015625,0.0019378662109375,-0.00519561767578125,0.00698089599609375,-0.0134735107421875,0.0272979736328125,-0.5770416259765625,-0.0505523681640625,0.02016448974609375,-0.01374053955078125,0.0098114013671875,-0.00807952880859375,0.0049591064453125,-0.00389862060546875,0.00384521484375,-0.0021820068359375,0.0027313232421875,-0.000579833984375,0.00066375732421875,-0.00064849853515625
-0.00205230712890625,0.00243377685546875,-0.00395965576171875,0.0075225830078125,-0.01294708251953125,0.0281524658203125,-0.5775146484375,-0.051055908203125,0.020721435546875,-0.01409149169921875,0.0093841552734375,-0.00623321533203125,0.00580596923828125,-0.00433349609375,0.0037994384765625,-0.00272369384765625,0.00138092041015625,-0.0013275146484375,0.0014190673828125,-0.00077056884765625
-0.001068115234375,0.0025482177734375,-0.0048675537109375,0.00731658935546875,-0.01363372802734375,0.0277252197265625,-0.577911376953125,-0.0508575439453125,0.02072906494140625,-0.01464080810546875,0.00972747802734375,-0.007354736328125,0.00527191162109375,-0.00362396240234375,0.00357818603515625,-0.0021209716796875,0.00251007080078125,-0.00077056884765625,0.0007171630859375,-0.001068115234375
-0.0020599365234375,0.0024566650390625,-0.0043487548828125,0.00667572021484375,-0.01290130615234375,0.02843475341796875,-0.5776290893554688,-0.05011749267578125,0.0207366943359375,-0.013946533203125,0.0100250244140625,-0.00728607177734375,0.0057373046875,-0.00354766845703125,0.0041656494140625,-0.0020599365234375,0.00127410888671875,-0.0012664794921875,0.00072479248046875,-0.0010986328125
-0.00144195556640625,0.0021514892578125,-0.00435638427734375,0.00714874267578125,-0.01361083984375,0.0269775390625,-0.5771331787109375,-0.05062103271484375,0.0195465087890625,-0.01320648193359375,0.00981903076171875,-0.00719451904296875,0.0048828125,-0.00479888916015625,0.00370025634765625,-0.00325775146484375,0.00231170654296875,-0.0008392333984375,0.00018310546875,-0.0004730224609375
-0.002044677734375,0.00182342529296875,-0.0041351318359375,0.00696563720703125,-0.01276397705078125,0.0287628173828125,-0.577667236328125,-0.05047607421875,0.01983642578125,-0.01393890380859375,0.00960540771484375,-0.0078277587890625,0.00604248046875,-0.00484466552734375,0.00360870361328125,-0.00138092041015625,0.00173187255859375,-0.0007476806640625,0.00063323974609375,-0.00112152099609375
-0.00152587890625,0.002593994140625,-0.0054473876953125,0.00696563720703125,-0.01392364501953125,0.02686309814453125,-0.5770187377929688,-0.05081939697265625,0.019775390625,-0.013763427734375,0.0100250244140625,-0.00728607177734375,0.00543975830078125,-0.00385284423828125,0.00360870361328125,-0.0020904541015625,0.00177001953125,-0.0017242431640625,0.00080108642578125,-0.0002288818359375
-0.0028533935546875,0.00197601318359375,-0.004302978515625,0.00795745849609375,-0.012603759765625,0.0284271240234375,-0.5768814086914062,-0.0507659912109375,0.0205841064453125,-0.0130767822265625,0.009521484375,-0.00713348388671875,0.005859375,-0.004425048828125,0.003997802734375,-0.0023193359375,0.0019378662109375,-0.0007171630859375,0.0,-0.000701904296875
-0.00170135498046875,0.00281524658203125,-0.00397491455078125,0.0075225830078125,-0.013153076171875,0.0277252197265625,-0.576690673828125,-0.05075836181640625,0.0201568603515625,-0.0135955810546875,0.00957489013671875,-0.0074615478515625,0.0042724609375,-0.00423431396484375,0.0042877197265625,-0.00225830078125,0.0016632080078125,-0.00077056884765625,0.0009307861328125,-0.0004730224609375
-0.00164031982421875,0.00264739990234375,-0.00445556640625,0.00711822509765625,-0.01258087158203125,0.0281524658203125,-0.5774459838867188,-0.05115509033203125,0.02021026611328125,-0.01342010498046875,0.00940704345703125,-0.00778961181640625,0.00565338134765625,-0.003143310546875,0.00380706787109375,-0.0031585693359375,0.0014801025390625,-0.00031280517578125,0.00054931640625,-9.918212890625e-05
-0.0015716552734375,0.00177001953125,-0.00411224365234375,0.0074310302734375,-0.013214111328125,0.0279388427734375,-0.5772628784179688,-0.05077362060546875,0.02005767822265625,-0.0146484375,0.00972747802734375,-0.006866455078125,0.00534820556640625,-0.00366973876953125,0.00296783447265625,-0.00223541259765625,0.001861572265625,-0.0010986328125,0.000732421875,-0.00099945068359375
-0.001556396484375,0.0018768310546875,-0.00482177734375,0.0070953369140625,-0.013946533203125,0.0275421142578125,-0.5760650634765625,-0.05065155029296875,0.02013397216796875,-0.01309967041015625,0.00970458984375,-0.007110595703125,0.00551605224609375,-0.00431060791015625,0.004180908203125,-0.00260162353515625,0.001708984375,-0.00048065185546875,-0.0001220703125,0.0001678466796875
-0.00179290771484375,0.002410888671875,-0.00374603271484375,0.00702667236328125,-0.0126953125,0.02794647216796875,-0.5774383544921875,-0.051055908203125,0.0204620361328125,-0.0140838623046875,0.0087890625,-0.0075225830078125,0.005157470703125,-0.00388336181640625,0.0031890869140625,-0.0029144287109375,0.00170135498046875,-0.0008544921875,0.00116729736328125,-0.000213623046875
-0.001190185546875,0.0019073486328125,-0.00420379638671875,0.007171630859375,-0.01354217529296875,0.02741241455078125,-0.5767745971679688,-0.049774169921875,0.02013397216796875,-0.0134735107421875,0.010284423828125,-0.00698089599609375,0.00568389892578125,-0.0041656494140625,0.00359344482421875,-0.00274658203125,0.00174713134765625,-0.00041961669921875,0.0008392333984375,-0.00069427490234375
-0.0027923583984375,0.00179290771484375,-0.004241943359375,0.00669097900390625,-0.01267242431640625,0.028594970703125,-0.57647705078125,-0.05106353759765625,0.019622802734375,-0.013916015625,0.0088958740234375,-0.0072784423828125,0.00586700439453125,-0.00371551513671875,0.00395965576171875,-0.0020294189453125,0.0019378662109375,-0.0016021728515625,0.000335693359375,-0.00080108642578125
-0.0042877197265625,0.00371551513671875,-0.0030059814453125,0.00463104248046875,-0.0105743408203125,0.02814483642578125,-0.5782699584960938,-0.048126220703125,0.01784515380859375,-0.0142059326171875,0.012115478515625,-0.00867462158203125,0.0063018798828125,-0.0034637451171875,0.002227783203125,-0.000640869140625,0.002532958984375,-0.00141143798828125,0.00159454345703125,-0.00049591064453125
-0.0003662109375,0.00113677978515625,-0.00469207763671875,0.00795745849609375,-0.0142669677734375,0.0276947021484375,-0.5758514404296875,-0.05089569091796875,0.02042388916015625,-0.0124969482421875,0.0092926025390625,-0.00778961181640625,0.00543212890625,-0.00428009033203125,0.0033416748046875,-0.00247955322265625,0.00131988525390625,-0.00078582763671875,0.00152587890625,-0.001373291015625
-0.00203704833984375,0.00247955322265625,-0.0042877197265625,0.00702667236328125,-0.01220703125,0.0279388427734375,-0.5773086547851562,-0.05040740966796875,0.020050048828125,-0.0140533447265625,0.0100250244140625,-0.0070037841796875,0.0052947998046875,-0.0039825439453125,0.00368499755859375,-0.0018157958984375,0.00223541259765625,-0.000885009765625,0.0001678466796875,-0.00103759765625
-0.00135040283203125,0.00252532958984375,-0.0042266845703125,0.0069732666015625,-0.0128631591796875,0.0274200439453125,-0.5763778686523438,-0.05037689208984375,0.02082061767578125,-0.01320648193359375,0.0086822509765625,-0.0063934326171875,0.0060882568359375,-0.0046539306640625,0.00305938720703125,-0.00215911865234375,0.00193023681640625,-0.00026702880859375,0.00145721435546875,-0.0006256103515625
-0.001434326171875,0.001617431640625,-0.00489044189453125,0.006744384765625,-0.0129241943359375,0.02762603759765625,-0.5766830444335938,-0.05023956298828125,0.02017974853515625,-0.013397216796875,0.009552001953125,-0.0072174072265625,0.00525665283203125,-0.00402069091796875,0.0035552978515625,-0.0023651123046875,0.0024566650390625,-0.00185394287109375,8.392333984375e-05,-0.00095367431640625
-0.0012359619140625,0.00274658203125,-0.00411224365234375,0.0069732666015625,-0.01255035400390625,0.02774810791015625,-0.57672119140625,-0.04987335205078125,0.0205078125,-0.01364898681640625,0.0091094970703125,-0.007568359375,0.0051422119140625,-0.0049896240234375,0.003814697265625,-0.0024566650390625,0.00083160400390625,-0.0009307861328125,0.001251220703125,-0.00051116943359375
-0.00167083740234375,0.00183868408203125,-0.0036468505859375,0.00646209716796875,-0.01262664794921875,0.028167724609375,-0.5761642456054688,-0.049835205078125,0.019744873046875,-0.0136566162109375,0.009765625,-0.007232666015625,0.00557708740234375,-0.00435638427734375,0.00322723388671875,-0.0025634765625,0.001983642578125,-0.00104522705078125,0.00016021728515625,-0.0009307861328125
-0.0008392333984375,0.00223541259765625,-0.0050811767578125,0.00737762451171875,-0.01313018798828125,0.0264434814453125,-0.5767440795898438,-0.05065155029296875,0.0200042724609375,-0.01398468017578125,0.00966644287109375,-0.007171630859375,0.0057220458984375,-0.00409698486328125,0.00357818603515625,-0.001922607421875,0.00113677978515625,-0.000946044921875,0.001129150390625,-0.000396728515625
-0.00157928466796875,0.00263214111328125,-0.00356292724609375,0.00765228271484375,-0.01323699951171875,0.02700042724609375,-0.5765838623046875,-0.0504913330078125,0.02024078369140625,-0.01479339599609375,0.00936126708984375,-0.0072174072265625,0.00505828857421875,-0.00435638427734375,0.00299072265625,-0.00225067138671875,0.0015106201171875,-0.00087738037109375,0.0009918212890625,-0.0003509521484375
-0.001251220703125,0.002532958984375,-0.00481414794921875,0.006561279296875,-0.01328277587890625,0.02762603759765625,-0.57659912109375,-0.0508880615234375,0.02081298828125,-0.01309967041015625,0.01023101806640625,-0.006591796875,0.0056915283203125,-0.0045318603515625,0.00396728515625,-0.00208282470703125,0.00156402587890625,-0.000152587890625,-4.57763671875e-05,-0.001007080078125
-0.0018768310546875,0.0022430419921875,-0.004547119140625,0.007232666015625,-0.01261138916015625,0.02718353271484375,-0.5758132934570312,-0.05010223388671875,0.01952362060546875,-0.013519287109375,0.01053619384765625,-0.00689697265625,0.00580596923828125,-0.0041351318359375,0.00312042236328125,-0.00225067138671875,0.0017547607421875,-0.0013885498046875,0.000701904296875,-0.00011444091796875
-0.002166748046875,0.00086212158203125,-0.00464630126953125,0.00727081298828125,-0.01320648193359375,0.0277862548828125,-0.5761489868164062,-0.05145263671875,0.0208892822265625,-0.01318359375,0.0095672607421875,-0.00728607177734375,0.0050506591796875,-0.00423431396484375,0.0040283203125,-0.00223541259765625,0.00014495849609375,-0.00130462646484375,0.00080108642578125,-0.0006103515625
-0.002044677734375,0.00231170654296875,-0.00440216064453125,0.006378173828125,-0.01284027099609375,0.02674102783203125,-0.5767440795898438,-0.04953765869140625,0.01988983154296875,-0.01393890380859375,0.01018524169921875,-0.00765228271484375,0.00516510009765625,-0.00455474853515625,0.00274658203125,-0.00273895263671875,0.00196075439453125,-0.00104522705078125,0.00034332275390625,6.103515625e-05
-0.0013275146484375,0.0019073486328125,-0.00467681884765625,0.0068511962890625,-0.01325225830078125,0.02802276611328125,-0.5763320922851562,-0.0509490966796875,0.02074432373046875,-0.01325225830078125,0.00946044921875,-0.00771331787109375,0.0049896240234375,-0.0037689208984375,0.004486083984375,-0.00274658203125,0.00106048583984375,-0.00045013427734375,0.00125885009765625,-0.00014495849609375
-0.00171661376953125,0.0024261474609375,-0.0037078857421875,0.0074310302734375,-0.0130462646484375,0.02707672119140625,-0.5759429931640625,-0.0504608154296875,0.02019500732421875,-0.0139007568359375,0.0096435546875,-0.00696563720703125,0.00490570068359375,-0.00417327880859375,0.00250244140625,-0.002655029296875,0.00310516357421875,-0.00092315673828125,0.0002288818359375,-0.00040435791015625
-0.00092315673828125,0.00205230712890625,-0.0048065185546875,0.00650787353515625,-0.012664794921875,0.0281219482421875,-0.5762100219726562,-0.05078125,0.0203704833984375,-0.0132904052734375,0.00969696044921875,-0.00628662109375,0.00580596923828125,-0.0039215087890625,0.004150390625,-0.002410888671875,0.00147247314453125,-0.0014495849609375,0.00078582763671875,-0.00069427490234375
-0.00124359130859375,0.0024261474609375,-0.00357818603515625,0.00719451904296875,-0.012847900390625,0.02745819091796875,-0.5757980346679688,-0.04986572265625,0.02034759521484375,-0.0140228271484375,0.008697509765625,-0.00768280029296875,0.00457000732421875,-0.003814697265625,0.0043487548828125,-0.0029449462890625,0.00252532958984375,-0.00058746337890625,6.103515625e-05,-0.00072479248046875
-0.00183868408203125,0.001739501953125,-0.00508880615234375,0.00676727294921875,-0.01323699951171875,0.0277099609375,-0.57574462890625,-0.05080413818359375,0.0196533203125,-0.01335906982421875,0.009765625,-0.007598876953125,0.00569915771484375,-0.00424957275390625,0.00325775146484375,-0.0021514892578125,0.001953125,-0.0013885498046875,0.0006866455078125,6.103515625e-05
-0.00189971923828125,0.00209808349609375,-0.0048370361328125,0.00628662109375,-0.0126800537109375,0.0274658203125,-0.5771942138671875,-0.05030059814453125,0.02008056640625,-0.01393890380859375,0.01001739501953125,-0.00733184814453125,0.00527191162109375,-0.00444793701171875,0.00421142578125,-0.00258636474609375,0.001007080078125,-0.000274658203125,0.00058746337890625,-0.00054931640625
-0.0012969970703125,0.00217437744140625,-0.00498199462890625,0.0070343017578125,-0.0130767822265625,0.027252197265625,-0.5751724243164062,-0.050079345703125,0.0198974609375,-0.01345062255859375,0.0095062255859375,-0.00714111328125,0.00576019287109375,-0.00431060791015625,0.00310516357421875,-0.00194549560546875,0.00214385986328125,-0.00138092041015625,0.0004119873046875,-0.00030517578125
-0.00189971923828125,0.0024871826171875,-0.0035400390625,0.00714874267578125,-0.0124969482421875,0.02789306640625,-0.576324462890625,-0.0512847900390625,0.0194244384765625,-0.0143280029296875,0.0087890625,-0.00759124755859375,0.00579833984375,-0.0040283203125,0.00360107421875,-0.0017242431640625,0.001220703125,-0.0006103515625,0.00066375732421875,-0.00151824951171875
-0.00150299072265625,0.00191497802734375,-0.0046539306640625,0.00662994384765625,-0.01314544677734375,0.0270538330078125,-0.5757675170898438,-0.05031585693359375,0.02034759521484375,-0.0131072998046875,0.00946044921875,-0.00679779052734375,0.0058135986328125,-0.0040435791015625,0.0032958984375,-0.002166748046875,0.0025482177734375,-0.00122833251953125,0.00079345703125,0.000213623046875
-0.00118255615234375,0.00084686279296875,-0.0053253173828125,0.00799560546875,-0.01091766357421875,0.0272979736328125,-0.5773849487304688,-0.04991912841796875,0.02141571044921875,-0.0128173828125,0.0095672607421875,-0.00836944580078125,0.0044097900390625,-0.00356292724609375,0.00384521484375,-0.00298309326171875,0.00116729736328125,-0.000732421875,0.00146484375,-0.00028228759765625
-0.00201416015625,0.001800537109375,-0.00433349609375,0.0062103271484375,-0.01358795166015625,0.02701568603515625,-0.5752792358398438,-0.05039215087890625,0.01888275146484375,-0.0139007568359375,0.0100555419921875,-0.00690460205078125,0.00513458251953125,-0.0046844482421875,0.0032958984375,-0.00177764892578125,0.00244140625,-0.00093841552734375,0.00032806396484375,-0.00092315673828125
-0.00177764892578125,0.0012359619140625,-0.0045318603515625,0.0070037841796875,-0.01287841796875,0.02825927734375,-0.5756378173828125,-0.05066680908203125,0.0207977294921875,-0.01311492919921875,0.00933837890625,-0.00710296630859375,0.00592041015625,-0.00370025634765625,0.0039520263671875,-0.00264739990234375,0.00194549560546875,0.0,0.00014495849609375,-0.00124359130859375
-0.001861572265625,0.0024566650390625,-0.00411224365234375,0.0067138671875,-0.01233673095703125,0.0271759033203125,-0.576385498046875,-0.04940032958984375,0.02069854736328125,-0.013763427734375,0.0091400146484375,-0.007415771484375,0.005340576171875,-0.0042572021484375,0.00360107421875,-0.0023956298828125,0.001983642578125,-0.00164794921875,0.00058746337890625,0.0
-0.00145721435546875,0.00170135498046875,-0.00478363037109375,0.0068511962890625,-0.0127716064453125,0.027069091796875,-0.5762252807617188,-0.0498199462890625,0.02086639404296875,-0.01261138916015625,0.00940704345703125,-0.00807952880859375,0.00548553466796875,-0.0043182373046875,0.0038604736328125,-0.0024566650390625,0.00177764892578125,-0.0007476806640625,3.814697265625e-05,-0.00078582763671875
-0.0027008056640625,0.00225830078125,-0.00434112548828125,0.0063323974609375,-0.01242828369140625,0.0272216796875,-0.574676513671875,-0.05022430419921875,0.01922607421875,-0.01389312744140625,0.009124755859375,-0.006561279296875,0.00513458251953125,-0.00482177734375,0.003631591796875,-0.0020751953125,0.00225830078125,-0.00042724609375,0.00121307373046875,-0.00051116943359375
-0.0017242431640625,0.00201416015625,-0.00460052490234375,0.0062713623046875,-0.0130462646484375,0.02716064453125,-0.5757904052734375,-0.0506591796875,0.02042388916015625,-0.013336181640625,0.0091400146484375,-0.007537841796875,0.00482940673828125,-0.0041351318359375,0.003814697265625,-0.00240325927734375,0.0014495849609375,-0.00150299072265625,0.00069427490234375,-6.866455078125e-05
-0.00118255615234375,0.00220489501953125,-0.00372314453125,0.00704193115234375,-0.01297760009765625,0.0272979736328125,-0.5752410888671875,-0.04964447021484375,0.019866943359375,-0.01396942138671875,0.00887298583984375,-0.007843017578125,0.0056915283203125,-0.0040740966796875,0.00384521484375,-0.00185394287109375,0.00218963623046875,-0.00016021728515625,-4.57763671875e-05,-0.0014495849609375
-0.00078582763671875,0.0015716552734375,-0.00412750244140625,0.0074615478515625,-0.01274871826171875,0.026824951171875,-0.5755157470703125,-0.04914093017578125,0.02001953125,-0.01318359375,0.01045989990234375,-0.00650787353515625,0.0057525634765625,-0.00402069091796875,0.00399017333984375,-0.0025787353515625,0.0011138916015625,-0.00083160400390625,0.001068115234375,-0.00070953369140625
-0.00202178955078125,0.00225830078125,-0.00377655029296875,0.00647735595703125,-0.0120086669921875,0.02779388427734375,-0.574493408203125,-0.049407958984375,0.01947784423828125,-0.0134124755859375,0.0091552734375,-0.00726318359375,0.00525665283203125,-0.00475311279296875,0.0035552978515625,-0.00222015380859375,0.00145721435546875,-0.00131988525390625,0.00090789794921875,-0.0003509521484375
-0.00234222412109375,0.0018768310546875,-0.0045318603515625,0.00647735595703125,-0.01253509521484375,0.02674102783203125,-0.5759353637695312,-0.05046844482421875,0.020233154296875,-0.01361083984375,0.00896453857421875,-0.0074920654296875,0.00531005859375,-0.00334930419921875,0.00347137451171875,-0.0019378662109375,0.002166748046875,-0.00118255615234375,0.00103759765625,-0.00080108642578125
-0.00122833251953125,0.00208282470703125,-0.0049896240234375,0.0067138671875,-0.01279449462890625,0.0279693603515625,-0.5751953125,-0.05020904541015625,0.02008819580078125,-0.01393890380859375,0.009368896484375,-0.0076141357421875,0.00476837158203125,-0.00542449951171875,0.00318145751953125,-0.002349853515625,0.00077056884765625,-0.00054168701171875,0.00078582763671875,-0.0003814697265625
-0.0027923583984375,0.0022735595703125,-0.00453948974609375,0.0064849853515625,-0.01299285888671875,0.0261993408203125,-0.5747146606445312,-0.04962158203125,0.0196990966796875,-0.01343536376953125,0.00986480712890625,-0.00765228271484375,0.00550079345703125,-0.0030517578125,0.0031890869140625,-0.002349853515625,0.00205230712890625,-0.0007171630859375,0.00064849853515625,-0.00098419189453125
-0.0015106201171875,0.0018768310546875,-0.00516510009765625,0.00713348388671875,-0.013031005859375,0.0270843505859375,-0.5753555297851562,-0.04937744140625,0.0207061767578125,-0.01421356201171875,0.00897216796875,-0.00778961181640625,0.00618743896484375,-0.0043487548828125,0.00316619873046875,-0.001953125,0.0013885498046875,-0.00119781494140625,-7.62939453125e-06,-0.0006561279296875
-0.00177001953125,0.00257110595703125,-0.004364013671875,0.00644683837890625,-0.01276397705078125,0.0273284912109375,-0.5752182006835938,-0.05033111572265625,0.01975250244140625,-0.01334381103515625,0.0099029541015625,-0.006988525390625,0.0055389404296875,-0.004180908203125,0.003509521484375,-0.0029296875,0.00160980224609375,-0.000213623046875,0.0004119873046875,-0.00118255615234375
-0.00188446044921875,0.002227783203125,-0.00409698486328125,0.00670623779296875,-0.01258087158203125,0.02710723876953125,-0.5744857788085938,-0.04865264892578125,0.0199737548828125,-0.0139312744140625,0.008941650390625,-0.00695037841796875,0.0057525634765625,-0.00417327880859375,0.0035400390625,-0.002655029296875,0.002044677734375,-0.00101470947265625,0.0007476806640625,-0.00058746337890625
-0.0012359619140625,0.00262451171875,-0.0040740966796875,0.0070343017578125,-0.01369476318359375,0.0268402099609375,-0.5749969482421875,-0.04936981201171875,0.02025604248046875,-0.01367950439453125,0.0101165771484375,-0.00740814208984375,0.00504302978515625,-0.0040435791015625,0.0038604736328125,-0.00263214111328125,0.001007080078125,-0.0010223388671875,0.00037384033203125,-0.0006103515625
-0.00215911865234375,0.00246429443359375,-0.00366973876953125,0.007232666015625,-0.0130615234375,0.02700042724609375,-0.5752792358398438,-0.0495452880859375,0.01930999755859375,-0.0140228271484375,0.0098419189453125,-0.007171630859375,0.00559234619140625,-0.003875732421875,0.0036163330078125,-0.00278472900390625,0.0019989013671875,-0.00091552734375,0.00023651123046875,-0.00079345703125
-0.0021820068359375,0.00234222412109375,-0.00449371337890625,0.00701141357421875,-0.01291656494140625,0.02703857421875,-0.5751190185546875,-0.0501708984375,0.0196380615234375,-0.01305389404296875,0.00946807861328125,-0.007720947265625,0.00499725341796875,-0.00390625,0.00399017333984375,-0.00286102294921875,0.001556396484375,-0.00092315673828125,0.00096893310546875,-0.00037384033203125
-0.00209808349609375,0.00208282470703125,-0.00445556640625,0.00649261474609375,-0.01215362548828125,0.02777099609375,-0.574920654296875,-0.04901885986328125,0.01987457275390625,-0.01351165771484375,0.00922393798828125,-0.00736236572265625,0.0057373046875,-0.00372314453125,0.00417327880859375,-0.0020751953125,0.0021209716796875,-0.0010986328125,0.0008697509765625,-0.0004730224609375
-0.001556396484375,0.001312255859375,-0.00437164306640625,0.00759124755859375,-0.01386260986328125,0.0268096923828125,-0.5742950439453125,-0.04972076416015625,0.0195465087890625,-0.013397216796875,0.0098114013671875,-0.0078125,0.004974365234375,-0.004425048828125,0.00263214111328125,-0.0024566650390625,0.00124359130859375,-0.0012969970703125,0.00074005126953125,-0.00087738037109375
-0.00200653076171875,0.001922607421875,-0.00403594970703125,0.00650787353515625,-0.012054443359375,0.027740478515625,-0.5751266479492188,-0.049468994140625,0.01958465576171875,-0.01367950439453125,0.00921630859375,-0.00696563720703125,0.0052032470703125,-0.00384521484375,0.0036163330078125,-0.003326416015625,0.00225067138671875,-0.0010223388671875,-0.0001220703125,-0.00054931640625
-0.00135040283203125,0.00182342529296875,-0.00420379638671875,0.00720977783203125,-0.0126953125,0.0266876220703125,-0.5754928588867188,-0.0495452880859375,0.02011871337890625,-0.0129852294921875,0.009307861328125,-0.00738525390625,0.0053253173828125,-0.00373077392578125,0.003814697265625,-0.00258636474609375,0.0011138916015625,-0.00125885009765625,0.00098419189453125,-0.00118255615234375
-0.00203704833984375,0.00199127197265625,-0.004058837890625,0.00556182861328125,-0.0128326416015625,0.0275115966796875,-0.5748291015625,-0.04972076416015625,0.01902008056640625,-0.01357269287109375,0.0093841552734375,-0.00732421875,0.00457763671875,-0.0043487548828125,0.00360107421875,-0.00258636474609375,0.00229644775390625,-0.001007080078125,0.00040435791015625,-0.000213623046875
-0.0009765625,0.00107574462890625,-0.00475311279296875,0.00728607177734375,-0.0121002197265625,0.02709197998046875,-0.5746078491210938,-0.0496063232421875,0.019989013671875,-0.01279449462890625,0.008514404296875,-0.00738525390625,0.004547119140625,-0.004364013671875,0.00449371337890625,-0.00214385986328125,0.001983642578125,-0.00109100341796875,0.00018310546875,-0.0006866455078125
-0.00176239013671875,0.00164031982421875,-0.00446319580078125,0.00628662109375,-0.01302337646484375,0.0272369384765625,-0.5743789672851562,-0.0489044189453125,0.01854705810546875,-0.014404296875,0.0094451904296875,-0.007232666015625,0.005523681640625,-0.0037384033203125,0.003448486328125,-0.00205230712890625,0.00252532958984375,-0.00103759765625,0.00063323974609375,-0.00043487548828125
-0.00096893310546875,0.00191497802734375,-0.00417327880859375,0.00772857666015625,-0.0130157470703125,0.0273284912109375,-0.5752716064453125,-0.0502777099609375,0.0199127197265625,-0.01319122314453125,0.00972747802734375,-0.00705718994140625,0.00434112548828125,-0.0044403076171875,0.00403594970703125,-0.002166748046875,0.0012664794921875,-0.00142669677734375,0.00090789794921875,-0.00054168701171875
-0.00157928466796875,0.00196075439453125,-0.00518035888671875,0.00713348388671875,-0.01250457763671875,0.0265350341796875,-0.5754852294921875,-0.049407958984375,0.01969146728515625,-0.01316070556640625,0.0102996826171875,-0.00704193115234375,0.0060577392578125,-0.0033721923828125,0.003021240234375,-0.00235748291015625,0.001739501953125,-0.00074005126953125,0.000701904296875,-0.0011749267578125
-0.001312255859375,0.00185394287109375,-0.00357818603515625,0.00655364990234375,-0.013336181640625,0.02797698974609375,-0.5735321044921875,-0.04913330078125,0.02001190185546875,-0.0132904052734375,0.00811767578125,-0.00688934326171875,0.00519561767578125,-0.00470733642578125,0.003997802734375,-0.00225830078125,0.00165557861328125,-0.00104522705078125,0.00034332275390625,-0.0013275146484375
-0.0018768310546875,0.00201416015625,-0.004608154296875,0.00653076171875,-0.01186370849609375,0.02690887451171875,-0.5741958618164062,-0.0483551025390625,0.01946258544921875,-0.01287078857421875,0.00974273681640625,-0.0069122314453125,0.00553131103515625,-0.00394439697265625,0.00323486328125,-0.00235748291015625,0.00128936767578125,-0.00202178955078125,0.00078582763671875,-0.00067901611328125
-0.00148773193359375,0.0016021728515625,-0.00345611572265625,0.00711822509765625,-0.01285552978515625,0.02739715576171875,-0.5751724243164062,-0.04953765869140625,0.01930999755859375,-0.0141754150390625,0.008697509765625,-0.0084686279296875,0.00524139404296875,-0.00359344482421875,0.00384521484375,-0.00197601318359375,0.0017242431640625,-0.00058746337890625,3.0517578125e-05,-0.00089263916015625
-0.00206756591796875,0.00279998779296875,-0.00389862060546875,0.00691986083984375,-0.01203155517578125,0.0267181396484375,-0.5746917724609375,-0.04866790771484375,0.02008056640625,-0.012969970703125,0.009429931640625,-0.00675201416015625,0.00556182861328125,-0.0045166015625,0.00341796875,-0.00264739990234375,0.00115203857421875,-0.00116729736328125,0.00079345703125,-0.0001983642578125
-0.0013885498046875,0.00250244140625,-0.00380706787109375,0.00634765625,-0.01297760009765625,0.02768707275390625,-0.575286865234375,-0.04982757568359375,0.01953887939453125,-0.0138397216796875,0.00914764404296875,-0.00777435302734375,0.005126953125,-0.00396728515625,0.00357818603515625,-0.0016937255859375,0.00156402587890625,-0.0016021728515625,0.0012664794921875,-0.00035858154296875
-0.001068115234375,0.0022430419921875,-0.00539398193359375,0.0072784423828125,-0.01233673095703125,0.02625274658203125,-0.5744552612304688,-0.0482635498046875,0.0196380615234375,-0.0131988525390625,0.01004791259765625,-0.00746917724609375,0.00551605224609375,-0.0035552978515625,0.0036163330078125,-0.002166748046875,0.0015869140625,-0.0014801025390625,0.00032806396484375,-0.00030517578125
-0.00225830078125,0.00212860107421875,-0.00377655029296875,0.0072479248046875,-0.01195526123046875,0.02738189697265625,-0.5747528076171875,-0.0494384765625,0.01988983154296875,-0.0125732421875,0.00917816162109375,-0.00730133056640625,0.0052337646484375,-0.00431060791015625,0.00457000732421875,-0.0017547607421875,0.00109100341796875,-0.00122833251953125,0.000823974609375,-0.000640869140625
-0.001434326171875,0.001953125,-0.00423431396484375,0.00714111328125,-0.01258087158203125,0.02651214599609375,-0.575042724609375,-0.04865264892578125,0.0194091796875,-0.0137786865234375,0.0095977783203125,-0.00730133056640625,0.0054779052734375,-0.00339508056640625,0.00334930419921875,-0.0025482177734375,0.002227783203125,-0.0010528564453125,0.00046539306640625,-0.00032806396484375
-0.0020599365234375,0.001678466796875,-0.00415802001953125,0.00665283203125,-0.01274871826171875,0.02710723876953125,-0.5752944946289062,-0.048858642578125,0.02095794677734375,-0.0128631591796875,0.009552001953125,-0.006805419921875,0.00437164306640625,-0.0048980712890625,0.00405120849609375,-0.00160980224609375,0.00205230712890625,-0.00109100341796875,0.00093841552734375,-0.001251220703125
-0.001983642578125,0.0019378662109375,-0.003936767578125,0.0072784423828125,-0.012969970703125,0.0266876220703125,-0.5746536254882812,-0.04891204833984375,0.0193939208984375,-0.013153076171875,0.00968170166015625,-0.00675201416015625,0.00617218017578125,-0.0038604736328125,0.00400543212890625,-0.002532958984375,0.001739501953125,-0.00135040283203125,0.00019073486328125,-0.000396728515625
-0.0023193359375,0.00229644775390625,-0.00389862060546875,0.007171630859375,-0.0125885009765625,0.02735137939453125,-0.5748443603515625,-0.0487060546875,0.02089691162109375,-0.0134124755859375,0.008819580078125,-0.0078125,0.00530242919921875,-0.0044708251953125,0.0030975341796875,-0.00235748291015625,0.00225067138671875,-0.0002288818359375,0.0013427734375,-0.00043487548828125
-0.00157928466796875,0.00228118896484375,-0.00484466552734375,0.0068817138671875,-0.01215362548828125,0.02628326416015625,-0.5740966796875,-0.04880523681640625,0.0183258056640625,-0.013275146484375,0.00977325439453125,-0.007537841796875,0.0050506591796875,-0.0043182373046875,0.0038909912109375,-0.00254058837890625,0.0011138916015625,-0.00138092041015625,0.00064849853515625,-0.00095367431640625
-0.00182342529296875,0.0010528564453125,-0.00464630126953125,0.00673675537109375,-0.01316070556640625,0.02802276611328125,-0.574462890625,-0.0492401123046875,0.02054595947265625,-0.01300048828125,0.00942230224609375,-0.007476806640625,0.0057525634765625,-0.00469970703125,0.00336456298828125,-0.0018157958984375,0.00223541259765625,-0.00046539306640625,0.00019073486328125,-0.000396728515625
-0.00096893310546875,0.0025177001953125,-0.00421905517578125,0.00701904296875,-0.01212310791015625,0.02648162841796875,-0.575714111328125,-0.04878997802734375,0.0202789306640625,-0.01285552978515625,0.0099639892578125,-0.00817108154296875,0.004852294921875,-0.0036468505859375,0.0040283203125,-0.00212860107421875,0.001373291015625,-0.00106048583984375,0.00150299072265625,-0.00041961669921875
-0.00201416015625,0.00165557861328125,-0.0042877197265625,0.0069122314453125,-0.01195526123046875,0.02750396728515625,-0.5751190185546875,-0.0487518310546875,0.01934814453125,-0.0137481689453125,0.00922393798828125,-0.0072021484375,0.00615692138671875,-0.0047454833984375,0.00305938720703125,-0.00240325927734375,0.0023193359375,-0.00151824951171875,0.00063323974609375,0.00014495849609375
-0.0010833740234375,0.002227783203125,-0.00443267822265625,0.00763702392578125,-0.0127105712890625,0.02718353271484375,-0.5738983154296875,-0.04941558837890625,0.01898193359375,-0.0126953125,0.0103759765625,-0.00824737548828125,0.00469970703125,-0.00383758544921875,0.00440216064453125,-0.00241851806640625,0.00133514404296875,-0.000762939453125,0.0005950927734375,-0.00112152099609375
-0.00202178955078125,0.00247955322265625,-0.00386810302734375,0.0064544677734375,-0.01238250732421875,0.02683258056640625,-0.57501220703125,-0.048187255859375,0.02152252197265625,-0.013671875,0.00760650634765625,-0.00766754150390625,0.00505828857421875,-0.00441741943359375,0.00347900390625,-0.0025177001953125,0.0021820068359375,-0.00102996826171875,0.000701904296875,-0.00058746337890625
-0.00162506103515625,0.00203704833984375,-0.00457763671875,0.00727081298828125,-0.0131988525390625,0.0269775390625,-0.5746612548828125,-0.04930877685546875,0.01856231689453125,-0.01363372802734375,0.0102691650390625,-0.00843048095703125,0.00534820556640625,-0.00408935546875,0.00386810302734375,-0.00209808349609375,0.00128936767578125,-0.00063323974609375,0.00041961669921875,-0.00057220458984375
-0.001739501953125,0.002838134765625,-0.00437164306640625,0.0061492919921875,-0.01238250732421875,0.026580810546875,-0.5747756958007812,-0.04877471923828125,0.01978302001953125,-0.013427734375,0.00864410400390625,-0.00699615478515625,0.0051727294921875,-0.004180908203125,0.004058837890625,-0.00272369384765625,0.00212860107421875,-0.00147247314453125,0.0006561279296875,-9.1552734375e-05
-0.00237274169921875,0.00118255615234375,-0.004302978515625,0.00732421875,-0.01319122314453125,0.02710723876953125,-0.573699951171875,-0.04851531982421875,0.0197601318359375,-0.013214111328125,0.0096282958984375,-0.00745391845703125,0.005523681640625,-0.00399017333984375,0.00372314453125,-0.002349853515625,0.001861572265625,3.814697265625e-05,0.00110626220703125,-0.00098419189453125
-0.0013885498046875,0.00250244140625,-0.00438690185546875,0.006622314453125,-0.01248931884765625,0.02664947509765625,-0.5738067626953125,-0.048614501953125,0.019500732421875,-0.0138702392578125,0.00893402099609375,-0.0069732666015625,0.004852294921875,-0.0043182373046875,0.00324249267578125,-0.00205230712890625,0.00185394287109375,-0.001800537109375,0.00093841552734375,-0.00091552734375
-0.0023193359375,0.0014190673828125,-0.00409698486328125,0.0070648193359375,-0.0125885009765625,0.02700042724609375,-0.5751953125,-0.048919677734375,0.019683837890625,-0.01367950439453125,0.01006317138671875,-0.00748443603515625,0.00511932373046875,-0.0040740966796875,0.003692626953125,-0.0025482177734375,0.0016326904296875,-0.00026702880859375,0.00032806396484375,-0.00055694580078125
-0.00150299072265625,0.00215911865234375,-0.00487518310546875,0.00652313232421875,-0.01317596435546875,0.0266571044921875,-0.5735931396484375,-0.04986572265625,0.02021026611328125,-0.01325225830078125,0.00832366943359375,-0.0064239501953125,0.00519561767578125,-0.00380706787109375,0.00431060791015625,-0.00202178955078125,0.00170135498046875,-0.00107574462890625,0.0009918212890625,-0.000244140625
-0.001739501953125,0.00217437744140625,-0.00365447998046875,0.0071258544921875,-0.01213836669921875,0.02619171142578125,-0.5746307373046875,-0.04871368408203125,0.01923370361328125,-0.0140533447265625,0.00933837890625,-0.00626373291015625,0.00543212890625,-0.00421905517578125,0.0028076171875,-0.00289154052734375,0.00177764892578125,-0.00093841552734375,0.00118255615234375,-0.00018310546875
-0.0017547607421875,0.0022125244140625,-0.0045013427734375,0.006866455078125,-0.0125579833984375,0.0272216796875,-0.574554443359375,-0.04889678955078125,0.0196380615234375,-0.0132293701171875,0.01013946533203125,-0.007049560546875,0.0055999755859375,-0.0043792724609375,0.00423431396484375,-0.0018310546875,0.0005645751953125,-0.00177764892578125,0.0008544921875,0.00092315673828125
-0.00177001953125,0.00258636474609375,-0.0036773681640625,0.007049560546875,-0.012481689453125,0.026336669921875,-0.575408935546875,-0.04863739013671875,0.02071380615234375,-0.0141754150390625,0.0080108642578125,-0.00650787353515625,0.0065155029296875,-0.0037994384765625,0.0037384033203125,-0.00215911865234375,0.00255584716796875,0.0002288818359375,0.00046539306640625,-0.00049591064453125
-0.00116729736328125,0.00194549560546875,-0.00461578369140625,0.00731658935546875,-0.0125579833984375,0.02692413330078125,-0.5737228393554688,-0.04827880859375,0.02022552490234375,-0.01239776611328125,0.01001739501953125,-0.00807952880859375,0.00504302978515625,-0.00383758544921875,0.00310516357421875,-0.0020751953125,0.0012359619140625,-0.001312255859375,0.00112152099609375,-0.00058746337890625
-0.0015869140625,0.00238800048828125,-0.0036468505859375,0.00730133056640625,-0.01324462890625,0.02703857421875,-0.5753555297851562,-0.0496826171875,0.019683837890625,-0.01381683349609375,0.00952911376953125,-0.00716400146484375,0.00589752197265625,-0.0045166015625,0.00315093994140625,-0.00160980224609375,0.0016632080078125,-0.00048065185546875,0.00060272216796875,-0.00035858154296875
-0.0027923583984375,0.00246429443359375,-0.00482940673828125,0.00684356689453125,-0.0120391845703125,0.02657318115234375,-0.5752410888671875,-0.0486907958984375,0.02025604248046875,-0.01276397705078125,0.0096893310546875,-0.0072479248046875,0.0050811767578125,-0.00409698486328125,0.00296783447265625,-0.0030517578125,0.00226593017578125,-0.0015869140625,0.00102996826171875,-9.1552734375e-05
-0.0016326904296875,0.00281524658203125,-0.00424957275390625,0.00684356689453125,-0.013702392578125,0.02732086181640625,-0.5754470825195312,-0.04970550537109375,0.01966094970703125,-0.01407623291015625,0.00957489013671875,-0.00737762451171875,0.00518798828125,-0.00382232666015625,0.0045928955078125,-0.002532958984375,0.00124359130859375,-0.0008392333984375,0.0004730224609375,-0.00037384033203125
-0.0023345947265625,0.00196075439453125,-0.00402069091796875,0.00675201416015625,-0.01245880126953125,0.02767181396484375,-0.5746536254882812,-0.0489959716796875,0.02008056640625,-0.0134735107421875,0.00897216796875,-0.00711822509765625,0.0052642822265625,-0.0040283203125,0.00336456298828125,-0.002197265625,0.00168609619140625,-0.001739501953125,0.00115966796875,-0.00070953369140625
-0.00157928466796875,0.0020599365234375,-0.00472259521484375,0.00678253173828125,-0.01262664794921875,0.02741241455078125,-0.57623291015625,-0.049774169921875,0.02010345458984375,-0.0137176513671875,0.0096282958984375,-0.00750732421875,0.00513458251953125,-0.0038604736328125,0.004150390625,-0.00250244140625,0.0014495849609375,-0.00069427490234375,0.0001983642578125,-0.00063323974609375
-0.00220489501953125,0.00191497802734375,-0.00450897216796875,0.00760650634765625,-0.0128326416015625,0.02685546875,-0.57586669921875,-0.049591064453125,0.0200042724609375,-0.01340484619140625,0.00960540771484375,-0.008087158203125,0.0054931640625,-0.00390625,0.002655029296875,-0.0026702880859375,0.0019989013671875,-0.000518798828125,0.0012054443359375,-0.00083160400390625
-0.001373291015625,0.002685546875,-0.00455474853515625,0.007049560546875,-0.01259613037109375,0.027618408203125,-0.5747756958007812,-0.04937744140625,0.01981353759765625,-0.0136871337890625,0.00928497314453125,-0.00659942626953125,0.00540924072265625,-0.00452423095703125,0.00392913818359375,-0.002471923828125,0.001678466796875,-0.00151824951171875,0.00075531005859375,-0.00043487548828125
-0.001861572265625,0.00261688232421875,-0.0045013427734375,0.00661468505859375,-0.01340484619140625,0.02706146240234375,-0.5757293701171875,-0.0494384765625,0.0200653076171875,-0.01377105712890625,0.00925445556640625,-0.007476806640625,0.0056304931640625,-0.00418853759765625,0.0034637451171875,-0.00215911865234375,0.0029144287109375,-0.0004730224609375,0.00087738037109375,-0.0003204345703125
-0.0021514892578125,0.001953125,-0.00429534912109375,0.007171630859375,-0.01265716552734375,0.0280914306640625,-0.575775146484375,-0.04947662353515625,0.01996612548828125,-0.0135498046875,0.01001739501953125,-0.00725555419921875,0.0055084228515625,-0.00421905517578125,0.00395965576171875,-0.002349853515625,0.0009765625,-0.00180816650390625,0.00090789794921875,-0.000732421875
-0.001373291015625,0.00247955322265625,-0.004425048828125,0.00704193115234375,-0.01293182373046875,0.0270538330078125,-0.5761184692382812,-0.0500030517578125,0.019866943359375,-0.0131988525390625,0.00972747802734375,-0.00814056396484375,0.00460052490234375,-0.00421905517578125,0.00370025634765625,-0.00179290771484375,0.00250244140625,-0.0012359619140625,0.001007080078125,-0.000396728515625
-0.001861572265625,0.00162506103515625,-0.004791259765625,0.0073699951171875,-0.012237548828125,0.02825164794921875,-0.5750579833984375,-0.04949188232421875,0.0198822021484375,-0.013946533203125,0.00943756103515625,-0.00719451904296875,0.00555419921875,-0.00435638427734375,0.0033111572265625,-0.0025482177734375,0.00183868408203125,-0.00102996826171875,0.00103759765625,-0.00011444091796875
-0.00144195556640625,0.00307464599609375,-0.004150390625,0.00710296630859375,-0.01255035400390625,0.02709197998046875,-0.5754470825195312,-0.049652099609375,0.02007293701171875,-0.01317596435546875,0.0096435546875,-0.00756072998046875,0.0047607421875,-0.00463104248046875,0.003997802734375,-0.001556396484375,0.00189208984375,-0.00122833251953125,0.0009765625,-0.000335693359375
-0.00202178955078125,0.00146484375,-0.00460052490234375,0.00669097900390625,-0.01324462890625,0.0271148681640625,-0.574920654296875,-0.04962158203125,0.0204315185546875,-0.01342010498046875,0.00879669189453125,-0.00774383544921875,0.00542449951171875,-0.00389862060546875,0.00362396240234375,-0.0019073486328125,0.00209808349609375,-0.00040435791015625,0.0005950927734375,-0.00093841552734375
-0.00203704833984375,0.00255584716796875,-0.00450897216796875,0.00682830810546875,-0.01251220703125,0.02719879150390625,-0.5750350952148438,-0.0497894287109375,0.019744873046875,-0.01340484619140625,0.0096435546875,-0.00745391845703125,0.0052337646484375,-0.003936767578125,0.0034027099609375,-0.0022125244140625,0.001495361328125,-0.00121307373046875,0.00110626220703125,-0.00034332275390625
-0.00266265869140625,0.00206756591796875,-0.00370025634765625,0.00664520263671875,-0.01348114013671875,0.0282745361328125,-0.5741195678710938,-0.05001068115234375,0.01992034912109375,-0.0129852294921875,0.0096282958984375,-0.0076751708984375,0.00518798828125,-0.00421142578125,0.00360107421875,-0.001983642578125,0.00174713134765625,-0.00101470947265625,0.00012969970703125,-0.00091552734375
-0.00131988525390625,0.00213623046875,-0.0042877197265625,0.00730133056640625,-0.0127716064453125,0.0272216796875,-0.5763015747070312,-0.04974365234375,0.02039337158203125,-0.014007568359375,0.01015472412109375,-0.0072479248046875,0.0052490234375,-0.00382232666015625,0.00334930419921875,-0.0024261474609375,0.00148773193359375,-0.00066375732421875,0.00064849853515625,-0.00057220458984375
-0.0014495849609375,0.00153350830078125,-0.0047149658203125,0.00748443603515625,-0.0120391845703125,0.02716827392578125,-0.5758743286132812,-0.0498046875,0.020355224609375,-0.01340484619140625,0.00878143310546875,-0.00745391845703125,0.00571441650390625,-0.00372314453125,0.0036163330078125,-0.00194549560546875,0.00254058837890625,-0.0010223388671875,0.00074005126953125,-0.0005035400390625
-0.00232696533203125,0.00215911865234375,-0.0042266845703125,0.00666046142578125,-0.0128326416015625,0.02735137939453125,-0.5747299194335938,-0.0497894287109375,0.01955413818359375,-0.0127716064453125,0.01004791259765625,-0.00695037841796875,0.00479888916015625,-0.0047607421875,0.0030364990234375,-0.00299072265625,0.0023651123046875,-0.001251220703125,0.00049591064453125,7.62939453125e-06
-0.00159454345703125,0.00152587890625,-0.00464630126953125,0.006866455078125,-0.01291656494140625,0.02742767333984375,-0.575775146484375,-0.0508270263671875,0.019683837890625,-0.01331329345703125,0.0091705322265625,-0.0070037841796875,0.00566864013671875,-0.0045318603515625,0.00377655029296875,-0.0023956298828125,0.00127410888671875,-0.00081634521484375,7.62939453125e-05,-0.0009613037109375
-0.002410888671875,0.00151824951171875,-0.0039215087890625,0.0065765380859375,-0.01312255859375,0.02729034423828125,-0.5752944946289062,-0.049896240234375,0.020294189453125,-0.0127105712890625,0.00969696044921875,-0.0078887939453125,0.004791259765625,-0.004241943359375,0.0034027099609375,-0.00189971923828125,0.0019073486328125,-0.00087738037109375,0.00102996826171875,-0.00018310546875
-0.002044677734375,0.0019683837890625,-0.00386810302734375,0.00653076171875,-0.01248931884765625,0.0272979736328125,-0.5762252807617188,-0.050079345703125,0.01941680908203125,-0.01363372802734375,0.0093994140625,-0.00713348388671875,0.00542449951171875,-0.0044403076171875,0.00412750244140625,-0.0029296875,0.00106048583984375,-0.0007171630859375,-0.00041961669921875,-0.00119781494140625
-0.001800537109375,0.00197601318359375,-0.00496673583984375,0.00726318359375,-0.01314544677734375,0.02679443359375,-0.5744094848632812,-0.049835205078125,0.01971435546875,-0.0136566162109375,0.00930023193359375,-0.00748443603515625,0.005950927734375,-0.00418853759765625,0.0029754638671875,-0.0017547607421875,0.0016021728515625,-0.0006866455078125,0.00069427490234375,-0.00017547607421875
-0.00153350830078125,0.00252532958984375,-0.0037384033203125,0.00649261474609375,-0.01314544677734375,0.027099609375,-0.575592041015625,-0.050506591796875,0.02048492431640625,-0.01247406005859375,0.00972747802734375,-0.00693511962890625,0.00521087646484375,-0.004180908203125,0.00388336181640625,-0.002410888671875,0.00144195556640625,-0.0010986328125,-1.52587890625e-05,-0.0006256103515625
-0.00174713134765625,0.001678466796875,-0.0036773681640625,0.00676727294921875,-0.01296234130859375,0.0281829833984375,-0.575469970703125,-0.05072021484375,0.02024078369140625,-0.01374053955078125,0.00978851318359375,-0.00687408447265625,0.0048065185546875,-0.00426483154296875,0.00372314453125,-0.002044677734375,0.00179290771484375,-0.00037384033203125,0.000732421875,-0.0002288818359375
-0.00182342529296875,0.00177764892578125,-0.0045928955078125,0.00746917724609375,-0.01230621337890625,0.02648162841796875,-0.5756607055664062,-0.04974365234375,0.020904541015625,-0.01337432861328125,0.00888824462890625,-0.0071258544921875,0.00567626953125,-0.0046844482421875,0.00283050537109375,-0.002349853515625,0.00112152099609375,-0.00080108642578125,7.62939453125e-06,-0.00171661376953125
-0.00228118896484375,0.00196075439453125,-0.00434112548828125,0.0063934326171875,-0.01218414306640625,0.0277252197265625,-0.5746307373046875,-0.05033111572265625,0.01943206787109375,-0.01317596435546875,0.00951385498046875,-0.00705718994140625,0.00482940673828125,-0.003753662109375,0.0042877197265625,-0.001953125,0.00255584716796875,-0.000732421875,0.0002288818359375,-0.0007476806640625
-0.00147247314453125,0.00159454345703125,-0.0043792724609375,0.00765228271484375,-0.01270294189453125,0.026947021484375,-0.5760040283203125,-0.0500946044921875,0.0212860107421875,-0.013519287109375,0.0097808837890625,-0.00688934326171875,0.005340576171875,-0.00389862060546875,0.0027313232421875,-0.00215911865234375,0.00081634521484375,-0.00170135498046875,0.00176239013671875,-0.0004425048828125
-0.0014801025390625,0.00189208984375,-0.0039215087890625,0.00664520263671875,-0.01264190673828125,0.02730560302734375,-0.5763397216796875,-0.04991912841796875,0.019805908203125,-0.013397216796875,0.0096282958984375,-0.00833892822265625,0.00513458251953125,-0.00384521484375,0.00397491455078125,-0.00168609619140625,0.00199127197265625,-0.0006256103515625,0.000640869140625,-0.0011444091796875
-0.0015716552734375,0.0022125244140625,-0.005126953125,0.0066375732421875,-0.0125732421875,0.02728271484375,-0.5748748779296875,-0.05007171630859375,0.0196685791015625,-0.01343536376953125,0.0096588134765625,-0.00704193115234375,0.0054168701171875,-0.0048065185546875,0.0036773681640625,-0.0015869140625,0.0012969970703125,-0.00125885009765625,0.00077056884765625,-0.000335693359375
-0.00157928466796875,0.00234222412109375,-0.003814697265625,0.00749969482421875,-0.01323699951171875,0.0269927978515625,-0.5744171142578125,-0.05054473876953125,0.01903533935546875,-0.0129547119140625,0.01007843017578125,-0.007110595703125,0.00543975830078125,-0.0043792724609375,0.00321197509765625,-0.0019073486328125,0.0023345947265625,-0.0009002685546875,0.000335693359375,-0.00128936767578125
-0.00246429443359375,0.00211334228515625,-0.00432586669921875,0.00659942626953125,-0.012603759765625,0.02753448486328125,-0.5760650634765625,-0.05008697509765625,0.02133941650390625,-0.01366424560546875,0.00919342041015625,-0.00740814208984375,0.004852294921875,-0.0040740966796875,0.00368499755859375,-0.001617431640625,0.00205230712890625,-0.000823974609375,0.00084686279296875,-0.000152587890625
-0.0021514892578125,0.00234222412109375,-0.0051727294921875,0.0067901611328125,-0.012664794921875,0.0275115966796875,-0.5754623413085938,-0.05008697509765625,0.019989013671875,-0.013916015625,0.00933837890625,-0.00699615478515625,0.00567626953125,-0.0041351318359375,0.00377655029296875,-0.00243377685546875,0.00177001953125,-0.001129150390625,6.103515625e-05,-0.0002288818359375
-0.00138092041015625,0.0025482177734375,-0.004608154296875,0.00666046142578125,-0.01323699951171875,0.02752685546875,-0.5752487182617188,-0.05033111572265625,0.02036285400390625,-0.01263427734375,0.009552001953125,-0.007568359375,0.00525665283203125,-0.0037841796875,0.00350189208984375,-0.0025787353515625,0.0022430419921875,-0.00072479248046875,0.00140380859375,-0.0005645751953125
-0.00244903564453125,0.001953125,-0.00455474853515625,0.0072479248046875,-0.01244354248046875,0.0270538330078125,-0.575775146484375,-0.05005645751953125,0.02025604248046875,-0.0132598876953125,0.00934600830078125,-0.007659912109375,0.00531005859375,-0.003814697265625,0.004302978515625,-0.0026397705078125,0.00147247314453125,-0.000946044921875,-0.0001068115234375,0.0001068115234375
-0.00220489501953125,0.00222015380859375,-0.0047760009765625,0.00580596923828125,-0.01342010498046875,0.02741241455078125,-0.575439453125,-0.05051422119140625,0.0201263427734375,-0.0134735107421875,0.00943756103515625,-0.00768280029296875,0.0053863525390625,-0.003631591796875,0.0032806396484375,-0.00213623046875,0.0015716552734375,-0.00093841552734375,0.00057220458984375,-0.0006103515625
-0.001922607421875,0.001953125,-0.00360870361328125,0.00823211669921875,-0.012451171875,0.02687835693359375,-0.5746383666992188,-0.05010223388671875,0.01943206787109375,-0.0130767822265625,0.00920867919921875,-0.0067291259765625,0.0056610107421875,-0.00492095947265625,0.0036163330078125,-0.001861572265625,0.0007171630859375,-0.00142669677734375,0.00038909912109375,-0.00131988525390625
-0.0017852783203125,0.0018768310546875,-0.0043792724609375,0.00579833984375,-0.01287841796875,0.02752685546875,-0.5758438110351562,-0.0492095947265625,0.020599365234375,-0.0135345458984375,0.00909423828125,-0.00799560546875,0.00479888916015625,-0.00365447998046875,0.0033111572265625,-0.00241851806640625,0.00240325927734375,-0.00055694580078125,0.0009307861328125,-0.0011749267578125
-0.0013427734375,0.0023651123046875,-0.0045318603515625,0.00667572021484375,-0.01239776611328125,0.0269622802734375,-0.575469970703125,-0.05016326904296875,0.0190277099609375,-0.01328277587890625,0.009552001953125,-0.00690460205078125,0.00547027587890625,-0.00399017333984375,0.0043182373046875,-0.00197601318359375,0.0012969970703125,-0.00055694580078125,0.00087738037109375,-0.001434326171875
-0.00098419189453125,0.00165557861328125,-0.00447845458984375,0.0077362060546875,-0.0126800537109375,0.026763916015625,-0.5757522583007812,-0.05031585693359375,0.02025604248046875,-0.01305389404296875,0.00970458984375,-0.0068511962890625,0.0056915283203125,-0.00341033935546875,0.0029754638671875,-0.00235748291015625,0.0018768310546875,-0.0019989013671875,0.0001678466796875,-0.0009613037109375
-0.0015716552734375,0.00252532958984375,-0.0047454833984375,0.00690460205078125,-0.01322174072265625,0.02695465087890625,-0.5752487182617188,-0.04955291748046875,0.0201873779296875,-0.014129638671875,0.00958251953125,-0.00701141357421875,0.00510406494140625,-0.0048370361328125,0.003143310546875,-0.0019683837890625,0.0015411376953125,-0.0001220703125,0.00140380859375,-0.001251220703125
-0.00214385986328125,0.00214385986328125,-0.00396728515625,0.00659942626953125,-0.0127105712890625,0.0283355712890625,-0.5749053955078125,-0.04998016357421875,0.02016448974609375,-0.01251220703125,0.0097808837890625,-0.00762176513671875,0.00496673583984375,-0.0042266845703125,0.00411224365234375,-0.002838134765625,0.00188446044921875,-0.0011138916015625,-0.0001373291015625,-0.00029754638671875
0.001739501953125,0.00070953369140625,-0.00481414794921875,0.0074462890625,-0.01279449462890625,0.02863311767578125,-0.5763473510742188,-0.0499725341796875,0.02071380615234375,-0.0144500732421875,0.01050567626953125,-0.0070648193359375,0.00255584716796875,-0.00164794921875,0.00446319580078125,-0.0064544677734375,0.0045166015625,-0.0013580322265625,-0.00211334228515625,0.0035400390625
-0.0011138916015625,0.0019989013671875,-0.00449371337890625,0.00749969482421875,-0.013275146484375,0.02803802490234375,-0.575897216796875,-0.0504608154296875,0.02138519287109375,-0.0139007568359375,0.00868988037109375,-0.007415771484375,0.0061798095703125,-0.00389862060546875,0.00335693359375,-0.00092315673828125,0.00101470947265625,-0.000946044921875,0.00086212158203125,-0.0008087158203125
-0.0019073486328125,0.0021514892578125,-0.00420379638671875,0.006378173828125,-0.01239013671875,0.0276641845703125,-0.5750503540039062,-0.050048828125,0.01902008056640625,-0.01236724853515625,0.00984954833984375,-0.00768280029296875,0.0049285888671875,-0.0036163330078125,0.00450897216796875,-0.00290679931640625,0.001922607421875,-0.00069427490234375,0.00052642822265625,-5.340576171875e-05
-0.0016021728515625,0.00177001953125,-0.00487518310546875,0.0073394775390625,-0.0133209228515625,0.027008056640625,-0.5749130249023438,-0.049591064453125,0.02036285400390625,-0.01461029052734375,0.00940704345703125,-0.00647735595703125,0.00557708740234375,-0.00429534912109375,0.00214385986328125,-0.00237274169921875,0.00173187255859375,-0.0010223388671875,0.001007080078125,4.57763671875e-05
-0.00174713134765625,0.002838134765625,-0.0042572021484375,0.00650787353515625,-0.0126190185546875,0.02701568603515625,-0.5747909545898438,-0.04875946044921875,0.0194244384765625,-0.01361846923828125,0.01018524169921875,-0.00732421875,0.00499725341796875,-0.00400543212890625,0.00371551513671875,-0.00274658203125,0.001495361328125,6.103515625e-05,0.00041961669921875,-0.00074005126953125
-0.00205230712890625,0.0015869140625,-0.00479888916015625,0.00677490234375,-0.01265716552734375,0.0274505615234375,-0.5748214721679688,-0.04956817626953125,0.01971435546875,-0.013702392578125,0.009368896484375,-0.00710296630859375,0.00574493408203125,-0.00385284423828125,0.00299072265625,-0.00151824951171875,0.00252532958984375,-0.0009765625,0.00078582763671875,-2.288818359375e-05
-0.00146484375,0.00267791748046875,-0.00435638427734375,0.00681304931640625,-0.01177978515625,0.0266571044921875,-0.5752716064453125,-0.0496368408203125,0.019561767578125,-0.012420654296875,0.0095062255859375,-0.0071258544921875,0.0050201416015625,-0.004119873046875,0.00406646728515625,-0.0028076171875,0.00138092041015625,-0.00038909912109375,0.000213623046875,-0.00086212158203125
-0.00148773193359375,0.0023193359375,-0.0050811767578125,0.007232666015625,-0.0128936767578125,0.02704620361328125,-0.5743179321289062,-0.050689697265625,0.02039337158203125,-0.012664794921875,0.00870513916015625,-0.0068817138671875,0.0052642822265625,-0.0037384033203125,0.00365447998046875,-0.0019378662109375,0.00146484375,-0.0007781982421875,0.0007781982421875,-0.00075531005859375
-0.002532958984375,0.00150299072265625,-0.0044403076171875,0.0072479248046875,-0.0119171142578125,0.0269012451171875,-0.5754013061523438,-0.04946136474609375,0.01992034912109375,-0.01336669921875,0.00934600830078125,-0.00727081298828125,0.0049591064453125,-0.00330352783203125,0.00376129150390625,-0.00279998779296875,0.00113677978515625,-0.0006561279296875,0.000885009765625,0.000213623046875
-0.00125885009765625,0.00194549560546875,-0.0039520263671875,0.0070343017578125,-0.01312255859375,0.02753448486328125,-0.5748748779296875,-0.0500640869140625,0.02019500732421875,-0.01302337646484375,0.0094146728515625,-0.0074920654296875,0.0052032470703125,-0.0032806396484375,0.00279998779296875,-0.002166748046875,0.0020904541015625,-0.00052642822265625,0.0008087158203125,-0.00125885009765625
-0.001495361328125,0.00209808349609375,-0.00423431396484375,0.00653076171875,-0.012542724609375,0.02684783935546875,-0.5753860473632812,-0.04937744140625,0.019378662109375,-0.01354217529296875,0.00872802734375,-0.00731658935546875,0.00514984130859375,-0.00414276123046875,0.00347137451171875,-0.0030364990234375,0.00142669677734375,-0.00146484375,0.0001220703125,3.814697265625e-05
-0.0025482177734375,0.002197265625,-0.00408935546875,0.00705718994140625,-0.012725830078125,0.026763916015625,-0.5751113891601562,-0.04959869384765625,0.020599365234375,-0.013031005859375,0.00934600830078125,-0.007080078125,0.00501251220703125,-0.0040740966796875,0.0031280517578125,-0.0018768310546875,0.001617431640625,-0.0009918212890625,0.00096893310546875,-0.0003204345703125
-0.00186920166015625,0.001922607421875,-0.0040130615234375,0.00670623779296875,-0.01303863525390625,0.02780914306640625,-0.5749893188476562,-0.04909515380859375,0.0197906494140625,-0.01369476318359375,0.0096435546875,-0.0079345703125,0.00504302978515625,-0.0038909912109375,0.00348663330078125,-0.002227783203125,0.00152587890625,-0.0004119873046875,0.000213623046875,-0.0004425048828125
-0.00131988525390625,0.00313568115234375,-0.00479888916015625,0.00669097900390625,-0.01204681396484375,0.026031494140625,-0.57574462890625,-0.04974365234375,0.019989013671875,-0.0127105712890625,0.009063720703125,-0.00628662109375,0.00467681884765625,-0.00411224365234375,0.00414276123046875,-0.00283050537109375,0.0015411376953125,-0.00119781494140625,0.0009918212890625,-0.0004730224609375
-0.00238800048828125,0.00243377685546875,-0.00347900390625,0.00733184814453125,-0.01299285888671875,0.0279388427734375,-0.5739517211914062,-0.04883575439453125,0.01995849609375,-0.0133209228515625,0.00917816162109375,-0.00732421875,0.005889892578125,-0.0042572021484375,0.00296783447265625,-0.00167083740234375,0.0017242431640625,-0.0006561279296875,0.0003509521484375,-0.00133514404296875
-0.00147247314453125,0.00164794921875,-0.00495147705078125,0.00711822509765625,-0.0128173828125,0.02718353271484375,-0.5747604370117188,-0.04894256591796875,0.02001953125,-0.01342010498046875,0.0097808837890625,-0.00705718994140625,0.0050201416015625,-0.002899169921875,0.0040283203125,-0.0030059814453125,0.00182342529296875,-0.000396728515625,0.00064849853515625,-0.00079345703125
-0.0026397705078125,0.00235748291015625,-0.00431060791015625,0.00641632080078125,-0.01285552978515625,0.0274505615234375,-0.5759201049804688,-0.049591064453125,0.02088165283203125,-0.0130767822265625,0.009368896484375,-0.00731658935546875,0.00525665283203125,-0.0048065185546875,0.00335693359375,-0.0016632080078125,0.00130462646484375,-0.00030517578125,0.00074005126953125,-0.00017547607421875
-0.00188446044921875,0.00142669677734375,-0.0052490234375,0.00682830810546875,-0.0120391845703125,0.02751922607421875,-0.5749893188476562,-0.049163818359375,0.01972198486328125,-0.0136566162109375,0.00933837890625,-0.00650787353515625,0.005157470703125,-0.0039825439453125,0.00472259521484375,-0.00258636474609375,0.000885009765625,-0.0007171630859375,0.0005950927734375,-0.0004730224609375
-0.001983642578125,0.00209808349609375,-0.003448486328125,0.00739288330078125,-0.01378631591796875,0.02628326416015625,-0.5746841430664062,-0.0495147705078125,0.02007293701171875,-0.01236724853515625,0.00904083251953125,-0.00696563720703125,0.00553131103515625,-0.00504302978515625,0.00287628173828125,-0.0023040771484375,0.001922607421875,-0.00122833251953125,0.00081634521484375,-0.00017547607421875
-0.001861572265625,0.00197601318359375,-0.004608154296875,0.0070037841796875,-0.01220703125,0.0282745361328125,-0.5751724243164062,-0.0493621826171875,0.01981353759765625,-0.01412200927734375,0.00951385498046875,-0.0069122314453125,0.00562286376953125,-0.00399017333984375,0.00395965576171875,-0.00229644775390625,0.001739501953125,-0.000335693359375,9.1552734375e-05,-0.00026702880859375
-0.00144195556640625,0.002655029296875,-0.00501251220703125,0.00687408447265625,-0.0124664306640625,0.026611328125,-0.5750045776367188,-0.0498809814453125,0.0204620361328125,-0.0123138427734375,0.00926971435546875,-0.00714874267578125,0.00565338134765625,-0.0037994384765625,0.00345611572265625,-0.0018157958984375,0.001708984375,-0.00066375732421875,0.001007080078125,-0.0001373291015625
-0.0015411376953125,0.00170135498046875,-0.0041351318359375,0.00707244873046875,-0.01255035400390625,0.0279388427734375,-0.57440185546875,-0.0493011474609375,0.02014923095703125,-0.01332855224609375,0.0088958740234375,-0.00710296630859375,0.00560760498046875,-0.00365447998046875,0.0036163330078125,-0.002960205078125,0.00099945068359375,-0.0009002685546875,1.52587890625e-05,-0.00107574462890625
-0.00156402587890625,0.001708984375,-0.00377655029296875,0.006683349609375,-0.0127716064453125,0.02666473388671875,-0.5751953125,-0.0489501953125,0.01952362060546875,-0.01364898681640625,0.0093231201171875,-0.007171630859375,0.00489044189453125,-0.00406646728515625,0.00347137451171875,-0.00209808349609375,0.00205230712890625,-0.0010223388671875,0.0007476806640625,-0.001007080078125
-0.00154876708984375,0.001373291015625,-0.00445556640625,0.00677490234375,-0.0130615234375,0.02736663818359375,-0.5755081176757812,-0.0492095947265625,0.0208282470703125,-0.01290130615234375,0.0095977783203125,-0.0072784423828125,0.00550079345703125,-0.00366973876953125,0.00380706787109375,-0.00275421142578125,0.00104522705078125,-0.00104522705078125,0.00014495849609375,-0.000396728515625
-0.00220489501953125,0.0020599365234375,-0.00498199462890625,0.006622314453125,-0.0117950439453125,0.027191162109375,-0.5751266479492188,-0.04961395263671875,0.0200347900390625,-0.01372528076171875,0.00930023193359375,-0.006927490234375,0.0052490234375,-0.0037689208984375,0.00269317626953125,-0.0026702880859375,0.00147247314453125,-0.0009918212890625,0.00110626220703125,-0.000518798828125
-0.0013427734375,0.0015869140625,-0.00429534912109375,0.007049560546875,-0.012969970703125,0.02703857421875,-0.5748291015625,-0.0493316650390625,0.020111083984375,-0.01267242431640625,0.00977325439453125,-0.00731658935546875,0.005340576171875,-0.00392913818359375,0.00399017333984375,-0.00254058837890625,0.0010528564453125,-0.00096893310546875,0.00023651123046875,-0.00063323974609375
-0.0022430419921875,0.00238800048828125,-0.00428009033203125,0.00667572021484375,-0.01239776611328125,0.02741241455078125,-0.5756301879882812,-0.049591064453125,0.01999664306640625,-0.01454925537109375,0.0095977783203125,-0.0064697265625,0.00513458251953125,-0.0039520263671875,0.00411224365234375,-0.002044677734375,0.00183868408203125,-0.00017547607421875,0.000244140625,-0.001434326171875
-0.00231170654296875,0.0013885498046875,-0.0047149658203125,0.0069732666015625,-0.01262664794921875,0.0270233154296875,-0.5756683349609375,-0.05025482177734375,0.0199737548828125,-0.01323699951171875,0.00936126708984375,-0.007965087890625,0.005157470703125,-0.00444793701171875,0.00336456298828125,-0.00188446044921875,0.001220703125,-0.00096893310546875,0.0004730224609375,-0.0008087158203125
-0.00193023681640625,0.00121307373046875,-0.00469970703125,0.00716400146484375,-0.0127410888671875,0.02709197998046875,-0.5751419067382812,-0.0496368408203125,0.0200347900390625,-0.013519287109375,0.00998687744140625,-0.00653076171875,0.005645751953125,-0.0040130615234375,0.0032196044921875,-0.00223541259765625,0.0018310546875,-0.00118255615234375,0.0005035400390625,-0.00086212158203125
-0.00167083740234375,0.0016021728515625,-0.00435638427734375,0.00688934326171875,-0.01348876953125,0.0273284912109375,-0.5748977661132812,-0.04974365234375,0.020355224609375,-0.013397216796875,0.00921630859375,-0.007110595703125,0.004791259765625,-0.0049591064453125,0.00389862060546875,-0.00154876708984375,0.00148773193359375,-0.00135040283203125,0.000946044921875,-0.0006256103515625
-0.002532958984375,0.0022430419921875,-0.00469207763671875,0.00682830810546875,-0.012115478515625,0.0269927978515625,-0.57598876953125,-0.05002593994140625,0.0196380615234375,-0.01346588134765625,0.009765625,-0.00786590576171875,0.0059356689453125,-0.00357818603515625,0.0034942626953125,-0.00177001953125,0.0014495849609375,-0.00054168701171875,0.00064849853515625,-0.00109100341796875
-0.00176239013671875,0.000946044921875,-0.00347137451171875,0.00644683837890625,-0.011810302734375,0.0264129638671875,-0.5745391845703125,-0.049224853515625,0.0193023681640625,-0.01125335693359375,0.00769805908203125,-0.0054473876953125,0.00435638427734375,-0.0040435791015625,0.00457763671875,-0.003265380859375,0.002777099609375,-0.0032196044921875,0.00272369384765625,-0.00128173828125
-0.0016937255859375,0.0018768310546875,-0.0034332275390625,0.00745391845703125,-0.01355743408203125,0.0274200439453125,-0.5753555297851562,-0.048797607421875,0.01999664306640625,-0.0133819580078125,0.00965118408203125,-0.00801849365234375,0.0057373046875,-0.00394439697265625,0.00328826904296875,-0.0018157958984375,0.0016632080078125,5.340576171875e-05,0.00083160400390625,-0.00064849853515625
-0.0021514892578125,0.00186920166015625,-0.005462646484375,0.00635528564453125,-0.0115203857421875,0.027313232421875,-0.5753555297851562,-0.04965972900390625,0.02027130126953125,-0.013336181640625,0.00823211669921875,-0.00682830810546875,0.00513458251953125,-0.00342559814453125,0.00348663330078125,-0.00254058837890625,0.001678466796875,-0.00212860107421875,0.0007171630859375,-0.0006103515625
-0.0009918212890625,0.00164031982421875,-0.00428009033203125,0.00687408447265625,-0.01416778564453125,0.02716827392578125,-0.5759353637695312,-0.049835205078125,0.0197906494140625,-0.01326751708984375,0.0098876953125,-0.0066375732421875,0.0052947998046875,-0.00527191162109375,0.003570556640625,-0.00201416015625,0.0014801025390625,-0.00051116943359375,0.0003204345703125,-0.00057220458984375
-0.0056610107421875,0.005126953125,-0.003082275390625,0.004241943359375,-0.00992584228515625,0.0265960693359375,-0.576690673828125,-0.04747772216796875,0.0172576904296875,-0.01280975341796875,0.01073455810546875,-0.01050567626953125,0.0076904296875,-0.00366973876953125,0.001739501953125,-9.1552734375e-05,-0.00067138671875,-0.0010528564453125,0.002593994140625,-0.00217437744140625
-0.000396728515625,0.00110626220703125,-0.00498199462890625,0.00734710693359375,-0.01375579833984375,0.02703857421875,-0.5747222900390625,-0.04985809326171875,0.0200958251953125,-0.0134429931640625,0.00865936279296875,-0.00649261474609375,0.004791259765625,-0.0048370361328125,0.00373077392578125,-0.00222015380859375,0.00208282470703125,-0.0008544921875,0.00058746337890625,-0.00060272216796875
-0.002471923828125,0.0022735595703125,-0.00345611572265625,0.006561279296875,-0.0121612548828125,0.02761077880859375,-0.5764236450195312,-0.05060577392578125,0.01988983154296875,-0.01318359375,0.0089874267578125,-0.007537841796875,0.00447845458984375,-0.0038604736328125,0.0032806396484375,-0.00278472900390625,0.00164794921875,-0.0013580322265625,0.001190185546875,-0.00063323974609375
-0.00152587890625,0.001708984375,-0.0050201416015625,0.00677490234375,-0.0133819580078125,0.02782440185546875,-0.5758285522460938,-0.0508575439453125,0.02108001708984375,-0.01335906982421875,0.00908660888671875,-0.0070037841796875,0.00545501708984375,-0.00339508056640625,0.00348663330078125,-0.0015106201171875,0.00238037109375,-0.00095367431640625,9.918212890625e-05,-0.000946044921875
-0.0020294189453125,0.0020599365234375,-0.0043487548828125,0.0066986083984375,-0.01290130615234375,0.02664947509765625,-0.5757369995117188,-0.05033111572265625,0.02025604248046875,-0.0126800537109375,0.0089263916015625,-0.006561279296875,0.00537109375,-0.00383758544921875,0.00336456298828125,-0.00304412841796875,0.00173187255859375,-0.001007080078125,0.00067138671875,-0.00041961669921875
-0.00153350830078125,0.00215911865234375,-0.00463104248046875,0.00684356689453125,-0.01300811767578125,0.0276031494140625,-0.5756378173828125,-0.0496826171875,0.01993560791015625,-0.01367950439453125,0.00955963134765625,-0.0079803466796875,0.0046234130859375,-0.004058837890625,0.00376129150390625,-0.00185394287109375,0.00109100341796875,-0.0007476806640625,0.00064849853515625,-0.0012054443359375
-0.00201416015625,0.0020294189453125,-0.004119873046875,0.00678253173828125,-0.0126190185546875,0.02797698974609375,-0.5762939453125,-0.05004119873046875,0.0207977294921875,-0.01325225830078125,0.0095062255859375,-0.00742340087890625,0.005218505859375,-0.00365447998046875,0.00327301025390625,-0.001983642578125,0.0020904541015625,-0.0008544921875,0.0012664794921875,-0.00011444091796875
-0.00109100341796875,0.003265380859375,-0.00461578369140625,0.00682830810546875,-0.01367950439453125,0.02738189697265625,-0.5764694213867188,-0.05104827880859375,0.02033233642578125,-0.012908935546875,0.009674072265625,-0.00720977783203125,0.00550079345703125,-0.00469970703125,0.00406646728515625,-0.0019378662109375,0.0012359619140625,-0.00089263916015625,1.52587890625e-05,0.000762939453125
-0.00185394287109375,0.00292205810546875,-0.00501251220703125,0.006378173828125,-0.01264190673828125,0.02740478515625,-0.5761795043945312,-0.0504302978515625,0.0201263427734375,-0.014190673828125,0.00921630859375,-0.006866455078125,0.00551605224609375,-0.0037994384765625,0.00345611572265625,-0.00217437744140625,0.0018310546875,-0.0004730224609375,0.00043487548828125,-0.00060272216796875
-0.00174713134765625,0.00188446044921875,-0.0046539306640625,0.0066375732421875,-0.01372528076171875,0.02713775634765625,-0.5759506225585938,-0.04952239990234375,0.02093505859375,-0.01293182373046875,0.00913238525390625,-0.00778961181640625,0.00521087646484375,-0.00463104248046875,0.00331878662109375,-0.00260162353515625,0.002227783203125,-4.57763671875e-05,9.1552734375e-05,-0.000152587890625
-0.00179290771484375,0.00269317626953125,-0.0042877197265625,0.00736236572265625,-0.01319122314453125,0.02748870849609375,-0.5759124755859375,-0.05065155029296875,0.02121734619140625,-0.01314544677734375,0.0094146728515625,-0.00664520263671875,0.004852294921875,-0.00374603271484375,0.00354766845703125,-0.00347137451171875,0.001312255859375,-0.00084686279296875,0.0004425048828125,-0.00102996826171875
-0.0026092529296875,0.002685546875,-0.00455474853515625,0.0063934326171875,-0.0123291015625,0.0279083251953125,-0.576202392578125,-0.0501556396484375,0.01988983154296875,-0.013519287109375,0.0098876953125,-0.007171630859375,0.0055084228515625,-0.00426483154296875,0.00310516357421875,-0.0018157958984375,0.0020751953125,-0.0012969970703125,0.00048828125,-0.0008392333984375
-0.002166748046875,0.0015106201171875,-0.0041961669921875,0.00806427001953125,-0.0135498046875,0.02550506591796875,-0.5764083862304688,-0.04900360107421875,0.02143096923828125,-0.01303863525390625,0.00798797607421875,-0.00769805908203125,0.00598907470703125,-0.0031890869140625,0.00356292724609375,-0.00439453125,0.00102996826171875,0.00064849853515625,0.00154876708984375,-0.0020294189453125
-0.0024871826171875,0.00189971923828125,-0.00446319580078125,0.00724029541015625,-0.01322174072265625,0.02822113037109375,-0.5757064819335938,-0.05101776123046875,0.01961517333984375,-0.01413726806640625,0.00980377197265625,-0.006744384765625,0.00504302978515625,-0.00464630126953125,0.003753662109375,-0.00091552734375,0.0018157958984375,-0.0022735595703125,0.00043487548828125,-0.0001068115234375
-0.0014801025390625,0.0021209716796875,-0.00435638427734375,0.0074615478515625,-0.01309967041015625,0.02733612060546875,-0.576568603515625,-0.0501251220703125,0.02031707763671875,-0.01345062255859375,0.00887298583984375,-0.00795745849609375,0.00560760498046875,-0.00482177734375,0.00307464599609375,-0.00279998779296875,0.0012664794921875,-0.000396728515625,0.00107574462890625,-0.0007781982421875
-0.00246429443359375,0.00188446044921875,-0.00519561767578125,0.00676727294921875,-0.01329803466796875,0.02782440185546875,-0.5760726928710938,-0.0505218505859375,0.020111083984375,-0.01332855224609375,0.01004791259765625,-0.0074615478515625,0.00498199462890625,-0.00373077392578125,0.0041046142578125,-0.00232696533203125,0.001739501953125,-0.00125885009765625,0.00090789794921875,-4.57763671875e-05
-0.001708984375,0.00246429443359375,-0.00426483154296875,0.00751495361328125,-0.0134429931640625,0.02696990966796875,-0.576751708984375,-0.05033111572265625,0.01988983154296875,-0.013641357421875,0.0093841552734375,-0.0072784423828125,0.006011962890625,-0.0043792724609375,0.00359344482421875,-0.00225830078125,0.0018768310546875,-0.00020599365234375,0.00104522705078125,-0.00127410888671875
-0.00241851806640625,0.0016632080078125,-0.00514984130859375,0.00690460205078125,-0.0127105712890625,0.02710723876953125,-0.5769424438476562,-0.05059051513671875,0.02056884765625,-0.01317596435546875,0.00917816162109375,-0.006927490234375,0.0053558349609375,-0.0044403076171875,0.003875732421875,-0.00270843505859375,0.00176239013671875,-0.0009918212890625,0.0010223388671875,-9.918212890625e-05
-0.0018310546875,0.0025482177734375,-0.00426483154296875,0.00717926025390625,-0.0132904052734375,0.0268707275390625,-0.5761337280273438,-0.0504302978515625,0.01964569091796875,-0.01349639892578125,0.009368896484375,-0.00707244873046875,0.00519561767578125,-0.0040435791015625,0.00348663330078125,-0.00301361083984375,0.002685546875,-0.00064849853515625,0.0005950927734375,-0.000701904296875
-0.00186920166015625,0.00208282470703125,-0.00490570068359375,0.0068817138671875,-0.01239013671875,0.028106689453125,-0.577056884765625,-0.05078125,0.02042388916015625,-0.0126953125,0.0092315673828125,-0.0074005126953125,0.0058441162109375,-0.00437164306640625,0.00412750244140625,-0.0016021728515625,0.00177764892578125,-0.00208282470703125,0.000518798828125,0.0001373291015625
-0.001556396484375,0.00153350830078125,-0.0045928955078125,0.0067596435546875,-0.0137176513671875,0.02712249755859375,-0.576080322265625,-0.050262451171875,0.01944732666015625,-0.0132598876953125,0.0096588134765625,-0.007843017578125,0.004730224609375,-0.00487518310546875,0.00312042236328125,-0.00255584716796875,0.0016326904296875,0.0001068115234375,0.0012969970703125,-0.00127410888671875
-0.0019989013671875,0.00200653076171875,-0.00457000732421875,0.00714111328125,-0.01184844970703125,0.027313232421875,-0.5761260986328125,-0.05059814453125,0.0202178955078125,-0.01265716552734375,0.00893402099609375,-0.0066375732421875,0.00530242919921875,-0.004669189453125,0.00377655029296875,-0.00196075439453125,0.00199127197265625,-0.00109100341796875,0.00150299072265625,-0.00045013427734375
-0.00150299072265625,0.0020904541015625,-0.0045318603515625,0.00751495361328125,-0.012237548828125,0.02722930908203125,-0.57659912109375,-0.05046844482421875,0.02027130126953125,-0.01354217529296875,0.00970458984375,-0.007537841796875,0.005462646484375,-0.0043792724609375,0.002685546875,-0.002197265625,0.001068115234375,-0.0003509521484375,0.0008087158203125,-0.001861572265625
-0.0019378662109375,0.00167083740234375,-0.00444793701171875,0.0072479248046875,-0.01258087158203125,0.02758026123046875,-0.5756988525390625,-0.05046844482421875,0.02007293701171875,-0.013397216796875,0.00940704345703125,-0.00714111328125,0.00531005859375,-0.00379180908203125,0.00414276123046875,-0.00257110595703125,0.0019378662109375,-0.00148773193359375,-0.0002899169921875,0.00103759765625
-0.001007080078125,0.00182342529296875,-0.00415802001953125,0.006988525390625,-0.01285552978515625,0.02774810791015625,-0.5752716064453125,-0.050506591796875,0.0210723876953125,-0.0123748779296875,0.009246826171875,-0.00662994384765625,0.005523681640625,-0.00457000732421875,0.003662109375,-0.00240325927734375,0.0007781982421875,-1.52587890625e-05,0.00011444091796875,-0.002685546875
-0.0022125244140625,0.0020904541015625,-0.0041046142578125,0.00652313232421875,-0.01259613037109375,0.02750396728515625,-0.5763168334960938,-0.050994873046875,0.019866943359375,-0.01354217529296875,0.00971221923828125,-0.00727081298828125,0.00444793701171875,-0.0031585693359375,0.0040283203125,-0.0026397705078125,0.00165557861328125,-0.001617431640625,0.00066375732421875,0.0004730224609375
-0.00113677978515625,0.0018463134765625,-0.0049896240234375,0.00757598876953125,-0.01275634765625,0.02725982666015625,-0.5749435424804688,-0.0498199462890625,0.01958465576171875,-0.013427734375,0.00940704345703125,-0.0076141357421875,0.00606536865234375,-0.004241943359375,0.00289154052734375,-0.0021209716796875,0.0013427734375,-9.1552734375e-05,0.00081634521484375,-0.00152587890625
-0.0012054443359375,0.00232696533203125,-0.00377655029296875,0.00693511962890625,-0.012969970703125,0.0269012451171875,-0.5764236450195312,-0.05046844482421875,0.02062225341796875,-0.01273345947265625,0.009307861328125,-0.0072174072265625,0.00494384765625,-0.0044708251953125,0.00412750244140625,-0.0019378662109375,0.0013885498046875,-0.00118255615234375,0.00078582763671875,-0.0002593994140625
-0.0016632080078125,0.00255584716796875,-0.004486083984375,0.00691986083984375,-0.012603759765625,0.02730560302734375,-0.5757217407226562,-0.0499114990234375,0.0208587646484375,-0.0132598876953125,0.008514404296875,-0.0075836181640625,0.0053558349609375,-0.0044403076171875,0.0034027099609375,-0.0025634765625,0.0016326904296875,-0.000579833984375,0.00035858154296875,-0.00054931640625
-0.00197601318359375,0.001983642578125,-0.00447845458984375,0.00725555419921875,-0.01290130615234375,0.02722930908203125,-0.5758895874023438,-0.05065155029296875,0.019775390625,-0.0134735107421875,0.00955963134765625,-0.00783538818359375,0.00513458251953125,-0.00368499755859375,0.00333404541015625,-0.0021820068359375,0.0016326904296875,-0.00122833251953125,0.000518798828125,-0.00079345703125
-0.001708984375,0.002288818359375,-0.004974365234375,0.00696563720703125,-0.0128173828125,0.0267181396484375,-0.5757217407226562,-0.04959869384765625,0.02005767822265625,-0.0132293701171875,0.00940704345703125,-0.00727081298828125,0.00524139404296875,-0.00467681884765625,0.003814697265625,-0.0020751953125,0.001495361328125,-0.0009765625,0.0009918212890625,-0.00118255615234375
-0.00145721435546875,0.0025787353515625,-0.0042572021484375,0.0070037841796875,-0.01320648193359375,0.0277252197265625,-0.57550048828125,-0.04999542236328125,0.020599365234375,-0.0130615234375,0.00982666015625,-0.00759124755859375,0.00481414794921875,-0.00376129150390625,0.0033111572265625,-0.0026702880859375,0.00197601318359375,-0.001678466796875,0.00070953369140625,-0.00049591064453125
-0.002044677734375,0.001861572265625,-0.00452423095703125,0.0071258544921875,-0.012481689453125,0.0274658203125,-0.5757980346679688,-0.0503692626953125,0.01979827880859375,-0.01294708251953125,0.00916290283203125,-0.00710296630859375,0.00551605224609375,-0.00447845458984375,0.0043487548828125,-0.002471923828125,0.0017547607421875,-0.000762939453125,0.0010528564453125,-0.00080108642578125
-0.00183868408203125,0.00180816650390625,-0.00447845458984375,0.006317138671875,-0.01314544677734375,0.0272216796875,-0.5767059326171875,-0.0506134033203125,0.0204010009765625,-0.01340484619140625,0.00939178466796875,-0.0067291259765625,0.00495147705078125,-0.00447845458984375,0.00377655029296875,-0.00235748291015625,0.002655029296875,-0.001129150390625,0.00035858154296875,-0.0002899169921875
-0.002288818359375,0.001251220703125,-0.00437164306640625,0.00720977783203125,-0.01279449462890625,0.0277557373046875,-0.575408935546875,-0.0503082275390625,0.020172119140625,-0.01308441162109375,0.00930023193359375,-0.007110595703125,0.00550079345703125,-0.00438690185546875,0.00377655029296875,-0.00211334228515625,0.00234222412109375,-0.0004730224609375,0.0004119873046875,-0.0009307861328125
-0.00189971923828125,0.00241851806640625,-0.0039825439453125,0.00818634033203125,-0.01285552978515625,0.0264129638671875,-0.5755767822265625,-0.0501556396484375,0.01985931396484375,-0.013580322265625,0.01019287109375,-0.00738525390625,0.00472259521484375,-0.00379180908203125,0.00310516357421875,-0.0024871826171875,0.00228118896484375,-0.00104522705078125,0.00031280517578125,-0.000762939453125
-0.00232696533203125,0.00128936767578125,-0.00424957275390625,0.00604248046875,-0.01306915283203125,0.02764129638671875,-0.5759658813476562,-0.05013275146484375,0.02057647705078125,-0.01352691650390625,0.00852203369140625,-0.00701141357421875,0.0054168701171875,-0.0037689208984375,0.00495147705078125,-0.002593994140625,0.00162506103515625,-0.00031280517578125,0.00124359130859375,-6.103515625e-05
-0.00217437744140625,0.00244140625,-0.00473785400390625,0.00659942626953125,-0.01221466064453125,0.0276031494140625,-0.5759048461914062,-0.05072021484375,0.019989013671875,-0.0130767822265625,0.00971221923828125,-0.00682830810546875,0.00612640380859375,-0.00412750244140625,0.0031890869140625,-0.00276947021484375,0.0017852783203125,-0.00106048583984375,-7.62939453125e-05,-0.0003814697265625
-0.0014495849609375,0.00274658203125,-0.00446319580078125,0.00681304931640625,-0.01238250732421875,0.0274810791015625,-0.575439453125,-0.04984283447265625,0.02034759521484375,-0.01372528076171875,0.0090789794921875,-0.0072174072265625,0.00513458251953125,-0.0037841796875,0.00370025634765625,-0.0027618408203125,0.00229644775390625,-0.00109100341796875,-2.288818359375e-05,-0.00070953369140625
-0.00189208984375,0.0014495849609375,-0.00433349609375,0.0068817138671875,-0.01239013671875,0.02838897705078125,-0.5752639770507812,-0.0502166748046875,0.02030181884765625,-0.01355743408203125,0.00933074951171875,-0.0072021484375,0.00505828857421875,-0.0040435791015625,0.00354766845703125,-0.0022735595703125,0.00189971923828125,-0.00080108642578125,0.00131988525390625,-0.00113677978515625
-0.001739501953125,0.0024566650390625,-0.004150390625,0.00670623779296875,-0.01288604736328125,0.0274658203125,-0.5757369995117188,-0.05002593994140625,0.0202178955078125,-0.01274871826171875,0.0106201171875,-0.00737762451171875,0.00507354736328125,-0.00439453125,0.00396728515625,-0.00157928466796875,0.00194549560546875,-0.001373291015625,-0.000244140625,-0.00032806396484375
-0.00176239013671875,0.00136566162109375,-0.00445556640625,0.00708770751953125,-0.01250457763671875,0.027069091796875,-0.5759124755859375,-0.05002593994140625,0.02021026611328125,-0.01361846923828125,0.00934600830078125,-0.00698089599609375,0.00531005859375,-0.00443267822265625,0.00333404541015625,-0.0022430419921875,0.0019683837890625,-0.000946044921875,0.00104522705078125,-0.00077056884765625
-0.00128936767578125,0.00203704833984375,-0.0042724609375,0.00670623779296875,-0.01239776611328125,0.02725982666015625,-0.5761795043945312,-0.05049896240234375,0.02007293701171875,-0.01282501220703125,0.00937652587890625,-0.00702667236328125,0.0051422119140625,-0.004150390625,0.0039215087890625,-0.002838134765625,0.00225067138671875,-0.0007781982421875,0.0009002685546875,-0.000885009765625
-0.00203704833984375,0.0014495849609375,-0.0046844482421875,0.00666046142578125,-0.01342010498046875,0.0274658203125,-0.5762176513671875,-0.05042266845703125,0.020751953125,-0.0135955810546875,0.00922393798828125,-0.007293701171875,0.00640869140625,-0.00365447998046875,0.00383758544921875,-0.00189208984375,0.00124359130859375,-0.0009307861328125,0.00136566162109375,-0.000457763671875
-0.00174713134765625,0.002685546875,-0.00453948974609375,0.006988525390625,-0.0127410888671875,0.02678680419921875,-0.5751724243164062,-0.05051422119140625,0.01979827880859375,-0.01273345947265625,0.0091094970703125,-0.00754547119140625,0.00482177734375,-0.0041656494140625,0.0044097900390625,-0.00278472900390625,0.00213623046875,-0.0007171630859375,0.00101470947265625,-0.00019073486328125
-0.0027313232421875,0.00131988525390625,-0.005706787109375,0.00688934326171875,-0.0114288330078125,0.02797698974609375,-0.5772476196289062,-0.05229949951171875,0.02156829833984375,-0.01105499267578125,0.0102996826171875,-0.00820159912109375,0.00431060791015625,-0.004119873046875,0.004058837890625,-0.00156402587890625,0.0011138916015625,-0.00247955322265625,0.00084686279296875,0.00041961669921875
-0.001068115234375,0.002471923828125,-0.00446319580078125,0.00669097900390625,-0.01287078857421875,0.02613067626953125,-0.5764617919921875,-0.04888916015625,0.01959991455078125,-0.01418304443359375,0.0090179443359375,-0.00717926025390625,0.00603485107421875,-0.004913330078125,0.00428009033203125,-0.001800537109375,0.002471923828125,-0.0006561279296875,-0.0008697509765625,-0.0012054443359375
-0.00250244140625,0.0020294189453125,-0.0047149658203125,0.00673675537109375,-0.012359619140625,0.02835845947265625,-0.576141357421875,-0.0506134033203125,0.02081298828125,-0.0130462646484375,0.00991058349609375,-0.0074615478515625,0.005279541015625,-0.0040740966796875,0.00350189208984375,-0.00299072265625,0.00092315673828125,-0.0005340576171875,0.0015411376953125,-0.0001678466796875
-0.00135040283203125,0.00238800048828125,-0.00467681884765625,0.00638580322265625,-0.0133056640625,0.02756500244140625,-0.5751876831054688,-0.05022430419921875,0.02077484130859375,-0.0133819580078125,0.0092926025390625,-0.006927490234375,0.0047454833984375,-0.00475311279296875,0.00295257568359375,-0.00240325927734375,0.002105712890625,-0.0010223388671875,0.000946044921875,-0.0001983642578125
-0.0012664794921875,0.0019073486328125,-0.0045013427734375,0.0069427490234375,-0.0128021240234375,0.02802276611328125,-0.5758132934570312,-0.05084228515625,0.01950836181640625,-0.0131683349609375,0.00937652587890625,-0.00710296630859375,0.00677490234375,-0.0037994384765625,0.0039520263671875,-0.0027313232421875,0.0012969970703125,-0.00083160400390625,-3.0517578125e-05,-0.0004119873046875
-0.0018310546875,0.00225830078125,-0.0035552978515625,0.007171630859375,-0.01268768310546875,0.02736663818359375,-0.5759811401367188,-0.05023193359375,0.02013397216796875,-0.01313018798828125,0.0089874267578125,-0.0073394775390625,0.0053253173828125,-0.004180908203125,0.00354766845703125,-0.00295257568359375,0.00160980224609375,-0.00142669677734375,0.0004425048828125,-0.00090789794921875
-0.001678466796875,0.0019378662109375,-0.00469970703125,0.0069427490234375,-0.01380157470703125,0.0271148681640625,-0.5755233764648438,-0.0495758056640625,0.020965576171875,-0.0129852294921875,0.00951385498046875,-0.00717926025390625,0.00562286376953125,-0.0038909912109375,0.0042724609375,-0.00150299072265625,0.00179290771484375,-0.00102996826171875,0.00122833251953125,-0.0011444091796875
-0.0018310546875,0.0020294189453125,-0.0039825439453125,0.00738525390625,-0.01313018798828125,0.02768707275390625,-0.5753555297851562,-0.0501708984375,0.01992034912109375,-0.01305389404296875,0.01007843017578125,-0.00753021240234375,0.0049896240234375,-0.0039215087890625,0.00342559814453125,-0.003448486328125,0.00115203857421875,-0.00099945068359375,0.00099945068359375,-0.0005645751953125
-0.0022125244140625,0.00131988525390625,-0.004730224609375,0.00623321533203125,-0.01322174072265625,0.02756500244140625,-0.576324462890625,-0.05046844482421875,0.0201263427734375,-0.0133209228515625,0.01003265380859375,-0.0071868896484375,0.00472259521484375,-0.00463104248046875,0.0035400390625,-0.00217437744140625,0.00176239013671875,-0.00099945068359375,0.00089263916015625,-0.00037384033203125
-0.0021209716796875,0.00257110595703125,-0.0044403076171875,0.006195068359375,-0.0133514404296875,0.0274658203125,-0.576446533203125,-0.050750732421875,0.020263671875,-0.01323699951171875,0.01013946533203125,-0.00716400146484375,0.00519561767578125,-0.00414276123046875,0.003173828125,-0.00299835205078125,0.00183868408203125,-0.000335693359375,0.00028228759765625,-0.00032806396484375
-0.00189971923828125,0.0018310546875,-0.00476837158203125,0.00749969482421875,-0.01226806640625,0.027435302734375,-0.5750885009765625,-0.0498046875,0.0201263427734375,-0.013519287109375,0.009002685546875,-0.00804901123046875,0.00506591796875,-0.0038299560546875,0.0030059814453125,-0.00254058837890625,0.00142669677734375,-0.00164794921875,0.00048828125,-0.00098419189453125
-0.00241851806640625,0.00174713134765625,-0.00370025634765625,0.00640869140625,-0.0134429931640625,0.02732086181640625,-0.5765304565429688,-0.0500335693359375,0.0205535888671875,-0.013031005859375,0.0093994140625,-0.006805419921875,0.0051116943359375,-0.0049591064453125,0.00396728515625,-0.00312042236328125,0.0016632080078125,-0.0005950927734375,0.00086212158203125,-0.0001220703125
-0.00185394287109375,0.0023193359375,-0.0040283203125,0.0074920654296875,-0.01316070556640625,0.0264129638671875,-0.5757293701171875,-0.05010986328125,0.01953887939453125,-0.0134124755859375,0.0097198486328125,-0.00757598876953125,0.0051727294921875,-0.003753662109375,0.00327301025390625,-0.00211334228515625,0.00197601318359375,-0.0012359619140625,0.00075531005859375,-0.0010223388671875
-0.00225830078125,0.0014190673828125,-0.00467681884765625,0.00630950927734375,-0.01401519775390625,0.027587890625,-0.57635498046875,-0.050689697265625,0.0206146240234375,-0.012969970703125,0.0101470947265625,-0.0069580078125,0.0054779052734375,-0.00395965576171875,0.00446319580078125,-0.0018768310546875,0.00140380859375,-0.0009002685546875,0.00019073486328125,-0.0007171630859375
-0.00189971923828125,0.0027618408203125,-0.00450897216796875,0.00775146484375,-0.0124053955078125,0.02703094482421875,-0.577056884765625,-0.050048828125,0.0207672119140625,-0.01335906982421875,0.00988006591796875,-0.0073394775390625,0.005157470703125,-0.00461578369140625,0.00336456298828125,-0.0027313232421875,0.001800537109375,-0.0009918212890625,0.00019073486328125,-0.00092315673828125
-0.00269317626953125,0.00170135498046875,-0.00485992431640625,0.00667572021484375,-0.01320648193359375,0.0278167724609375,-0.5758285522460938,-0.05020904541015625,0.02072906494140625,-0.0132904052734375,0.00981903076171875,-0.007171630859375,0.0055084228515625,-0.00446319580078125,0.0038604736328125,-0.0022430419921875,0.0013275146484375,-0.00090789794921875,0.000579833984375,-0.00052642822265625
-0.00160980224609375,0.0023345947265625,-0.00482940673828125,0.0068817138671875,-0.0119476318359375,0.0278472900390625,-0.5762100219726562,-0.05034637451171875,0.02045440673828125,-0.01319122314453125,0.0091552734375,-0.0067596435546875,0.00524139404296875,-0.00449371337890625,0.0035552978515625,-0.003448486328125,0.0021820068359375,-0.00049591064453125,0.0009002685546875,-0.0005035400390625
-0.00140380859375,0.0012664794921875,-0.004302978515625,0.00745391845703125,-0.0138397216796875,0.02748870849609375,-0.576385498046875,-0.05052947998046875,0.02013397216796875,-0.013519287109375,0.00952911376953125,-0.00740814208984375,0.00547027587890625,-0.0047607421875,0.004119873046875,-0.00202178955078125,0.001922607421875,-0.0002288818359375,0.0005950927734375,-0.00066375732421875
-0.00209808349609375,0.00249481201171875,-0.00411224365234375,0.0064849853515625,-0.0121612548828125,0.0276031494140625,-0.577392578125,-0.0500946044921875,0.02105712890625,-0.013275146484375,0.00897979736328125,-0.0073699951171875,0.0056610107421875,-0.004180908203125,0.0034942626953125,-0.0031890869140625,0.0020904541015625,-0.0006561279296875,0.00080108642578125,-0.000762939453125
-0.00125885009765625,0.00322723388671875,-0.00449371337890625,0.007232666015625,-0.012847900390625,0.02774810791015625,-0.5752792358398438,-0.05072784423828125,0.020477294921875,-0.01309967041015625,0.00965118408203125,-0.00685882568359375,0.00484466552734375,-0.00489044189453125,0.00302886962890625,-0.00212860107421875,0.00211334228515625,-0.00194549560546875,0.0006256103515625,-0.00040435791015625
-0.00214385986328125,0.00241851806640625,-0.0043487548828125,0.00691986083984375,-0.0122528076171875,0.0274505615234375,-0.5765762329101562,-0.05023193359375,0.0207672119140625,-0.01273345947265625,0.009796142578125,-0.00762176513671875,0.00547027587890625,-0.00360870361328125,0.0039215087890625,-0.00274658203125,0.00131988525390625,-0.0006256103515625,0.00086212158203125,-0.0008544921875
-0.00165557861328125,0.001373291015625,-0.00439453125,0.0074310302734375,-0.01361083984375,0.02739715576171875,-0.575592041015625,-0.05011749267578125,0.02098846435546875,-0.012939453125,0.00923919677734375,-0.0067138671875,0.0054473876953125,-0.00470733642578125,0.00359344482421875,-0.00244140625,0.0025482177734375,-0.00091552734375,-4.57763671875e-05,-0.00061798095703125
-0.0017547607421875,0.00229644775390625,-0.0038299560546875,0.006988525390625,-0.01219940185546875,0.027191162109375,-0.5772171020507812,-0.05074310302734375,0.020111083984375,-0.0128326416015625,0.00977325439453125,-0.0076141357421875,0.00528717041015625,-0.00385284423828125,0.00402069091796875,-0.00240325927734375,0.00115203857421875,-0.0012359619140625,0.0007476806640625,-0.00086212158203125
-0.00147247314453125,0.0019683837890625,-0.0042266845703125,0.00799560546875,-0.012115478515625,0.02768707275390625,-0.5755691528320312,-0.0504913330078125,0.02016448974609375,-0.013275146484375,0.00878143310546875,-0.0067901611328125,0.00576019287109375,-0.00470733642578125,0.003021240234375,-0.00270843505859375,0.0021209716796875,-0.001129150390625,0.00092315673828125,0.0001678466796875
-0.001922607421875,0.00258636474609375,-0.00423431396484375,0.0068206787109375,-0.0128173828125,0.02725982666015625,-0.576446533203125,-0.05052947998046875,0.02088165283203125,-0.012939453125,0.009552001953125,-0.00707244873046875,0.00543212890625,-0.004241943359375,0.0040283203125,-0.00174713134765625,0.0014495849609375,-0.0005035400390625,0.000274658203125,-0.001068115234375
-0.00125885009765625,0.00171661376953125,-0.0043487548828125,0.00740814208984375,-0.01250457763671875,0.02742767333984375,-0.5764694213867188,-0.0499420166015625,0.020599365234375,-0.013336181640625,0.0098114013671875,-0.00710296630859375,0.0050506591796875,-0.00386810302734375,0.00359344482421875,-0.00258636474609375,0.00176239013671875,-0.0008392333984375,0.00098419189453125,-0.000396728515625
-0.0012054443359375,0.0030364990234375,-0.0045623779296875,0.0074462890625,-0.01248931884765625,0.02716064453125,-0.5761642456054688,-0.050506591796875,0.02077484130859375,-0.01343536376953125,0.00909423828125,-0.0069427490234375,0.0053863525390625,-0.00394439697265625,0.00342559814453125,-0.00194549560546875,0.0019989013671875,-0.001190185546875,0.000823974609375,-0.00089263916015625
-0.00177001953125,0.00168609619140625,-0.00373077392578125,0.0074462890625,-0.01285552978515625,0.02771759033203125,-0.5758590698242188,-0.0504302978515625,0.01969146728515625,-0.01276397705078125,0.0091400146484375,-0.007537841796875,0.00559234619140625,-0.0040283203125,0.00347900390625,-0.0029296875,0.00202178955078125,-0.0011749267578125,0.00089263916015625,0.0001373291015625
-0.00171661376953125,0.00162506103515625,-0.00449371337890625,0.00699615478515625,-0.01247406005859375,0.0272674560546875,-0.5765457153320312,-0.0496978759765625,0.02030181884765625,-0.013916015625,0.0094146728515625,-0.00670623779296875,0.005645751953125,-0.0035247802734375,0.00370025634765625,-0.00232696533203125,0.00189208984375,-0.00064849853515625,0.00099945068359375,-0.00090789794921875
-0.00121307373046875,0.00220489501953125,-0.004547119140625,0.0072021484375,-0.0121612548828125,0.0280914306640625,-0.5757522583007812,-0.05033111572265625,0.0202484130859375,-0.0131988525390625,0.0091705322265625,-0.00716400146484375,0.00447845458984375,-0.004791259765625,0.00421142578125,-0.00203704833984375,0.0017852783203125,-0.00099945068359375,0.0001068115234375,-0.00090789794921875
-0.0020751953125,0.0022125244140625,-0.00421142578125,0.00640106201171875,-0.01303863525390625,0.02729034423828125,-0.5764007568359375,-0.05023193359375,0.02080535888671875,-0.01244354248046875,0.0093841552734375,-0.00732421875,0.0058746337890625,-0.00365447998046875,0.0038909912109375,-0.0027923583984375,0.00133514404296875,-0.00029754638671875,0.00102996826171875,-0.00034332275390625
-0.00121307373046875,0.0024566650390625,-0.0043182373046875,0.00669097900390625,-0.01275634765625,0.0269622802734375,-0.576141357421875,-0.0499420166015625,0.02028656005859375,-0.013519287109375,0.00957489013671875,-0.00760650634765625,0.00394439697265625,-0.004058837890625,0.003509521484375,-0.0018157958984375,0.0019989013671875,-0.00145721435546875,0.00079345703125,-0.00064849853515625
-0.00191497802734375,0.00157928466796875,-0.004486083984375,0.00656890869140625,-0.01322174072265625,0.02759552001953125,-0.5765838623046875,-0.05100250244140625,0.020538330078125,-0.01313018798828125,0.0087738037109375,-0.00782012939453125,0.004974365234375,-0.00366973876953125,0.00360870361328125,-0.00244903564453125,0.001495361328125,-0.00064849853515625,0.0010223388671875,-0.00040435791015625
-0.0019378662109375,0.0014190673828125,-0.005126953125,0.007110595703125,-0.01293182373046875,0.0272216796875,-0.5761947631835938,-0.05078125,0.0200042724609375,-0.01290130615234375,0.00933837890625,-0.0076141357421875,0.00499725341796875,-0.0047454833984375,0.00379180908203125,-0.00193023681640625,0.00125885009765625,-0.00078582763671875,0.00041961669921875,0.00025177001953125
-0.00152587890625,0.00177764892578125,-0.004058837890625,0.00687408447265625,-0.01299285888671875,0.02664947509765625,-0.5747451782226562,-0.0496978759765625,0.01934051513671875,-0.01303863525390625,0.00873565673828125,-0.00684356689453125,0.00585174560546875,-0.00359344482421875,0.00372314453125,-0.002685546875,0.00154876708984375,-0.0006561279296875,0.00079345703125,-0.00045013427734375
-0.0018310546875,0.0025482177734375,-0.0034027099609375,0.006500244140625,-0.01238250732421875,0.02748870849609375,-0.576629638671875,-0.04990386962890625,0.02086639404296875,-0.01338958740234375,0.00901031494140625,-0.00751495361328125,0.0047149658203125,-0.004730224609375,0.00341033935546875,-0.00140380859375,0.001312255859375,-0.0009307861328125,0.00090789794921875,0.00049591064453125
-0.00168609619140625,0.00171661376953125,-0.00376129150390625,0.00681304931640625,-0.0131683349609375,0.02814483642578125,-0.5760574340820312,-0.05051422119140625,0.0204620361328125,-0.01294708251953125,0.009735107421875,-0.007843017578125,0.00534820556640625,-0.00286102294921875,0.00359344482421875,-0.002685546875,0.0018463134765625,-3.0517578125e-05,-1.52587890625e-05,-0.00077056884765625
-0.00165557861328125,0.002288818359375,-0.00432586669921875,0.0073394775390625,-0.01233673095703125,0.02700042724609375,-0.57672119140625,-0.0507659912109375,0.0196075439453125,-0.01319122314453125,0.0097808837890625,-0.0072021484375,0.0052947998046875,-0.004058837890625,0.003509521484375,-0.00193023681640625,0.00104522705078125,-0.00121307373046875,0.00090789794921875,-0.0006103515625
-0.00225830078125,0.00167083740234375,-0.0049285888671875,0.00628662109375,-0.01219940185546875,0.0276641845703125,-0.5757217407226562,-0.0499267578125,0.02048492431640625,-0.01323699951171875,0.00881195068359375,-0.00675201416015625,0.00508880615234375,-0.0041961669921875,0.0038909912109375,-0.001800537109375,0.00211334228515625,-0.00115966796875,-7.62939453125e-06,-0.0008087158203125
-0.00188446044921875,0.0018310546875,-0.00377655029296875,0.0066375732421875,-0.0136260986328125,0.02734375,-0.5757217407226562,-0.0502471923828125,0.02007293701171875,-0.0123748779296875,0.009735107421875,-0.006683349609375,0.005462646484375,-0.00506591796875,0.0031585693359375,-0.00217437744140625,0.0018463134765625,-0.00017547607421875,0.0007781982421875,-0.0004730224609375
-0.0014495849609375,0.002288818359375,-0.0046234130859375,0.0068817138671875,-0.011993408203125,0.02701568603515625,-0.5774154663085938,-0.05117034912109375,0.02098846435546875,-0.01280975341796875,0.008636474609375,-0.007049560546875,0.00565338134765625,-0.00356292724609375,0.0034332275390625,-0.0015869140625,0.001495361328125,-0.0017242431640625,0.0012359619140625,-0.0003204345703125
-0.0020599365234375,0.00238800048828125,-0.00345611572265625,0.0061187744140625,-0.01312255859375,0.02747344970703125,-0.5768280029296875,-0.04998779296875,0.02001190185546875,-0.01323699951171875,0.00991058349609375,-0.00720977783203125,0.00542449951171875,-0.0040740966796875,0.00372314453125,-0.00170135498046875,0.002105712890625,-3.0517578125e-05,0.00046539306640625,-0.000518798828125
-0.0014190673828125,0.0017547607421875,-0.004119873046875,0.00774383544921875,-0.0121917724609375,0.02712249755859375,-0.5761489868164062,-0.0503082275390625,0.02005767822265625,-0.01227569580078125,0.0092620849609375,-0.0069122314453125,0.0054779052734375,-0.00380706787109375,0.00360870361328125,-0.0031890869140625,0.001220703125,-0.00066375732421875,0.001373291015625,-0.0006561279296875
-0.0017852783203125,0.00167083740234375,-0.00424957275390625,0.00664520263671875,-0.0134124755859375,0.02832794189453125,-0.57586669921875,-0.05030059814453125,0.02065277099609375,-0.013275146484375,0.009490966796875,-0.00711822509765625,0.00463104248046875,-0.00418853759765625,0.00341796875,-0.00214385986328125,0.00188446044921875,-0.00017547607421875,0.001007080078125,-0.00079345703125
-0.0021514892578125,0.00209808349609375,-0.0043487548828125,0.00708770751953125,-0.01253509521484375,0.02649688720703125,-0.57586669921875,-0.04999542236328125,0.01949310302734375,-0.012908935546875,0.0093841552734375,-0.00659942626953125,0.00539398193359375,-0.0037384033203125,0.0035552978515625,-0.0026397705078125,0.00196075439453125,-0.00074005126953125,0.00089263916015625,4.57763671875e-05
-0.0018463134765625,0.00222015380859375,-0.00518798828125,0.0066680908203125,-0.0128021240234375,0.02713775634765625,-0.5765380859375,-0.05046844482421875,0.0212554931640625,-0.01340484619140625,0.00878143310546875,-0.007080078125,0.0046539306640625,-0.004302978515625,0.00311279296875,-0.002655029296875,0.00052642822265625,-0.0009765625,0.00145721435546875,-2.288818359375e-05
-0.00179290771484375,0.00247955322265625,-0.003875732421875,0.00728607177734375,-0.01227569580078125,0.02727508544921875,-0.5762863159179688,-0.0499267578125,0.02037811279296875,-0.01432037353515625,0.00864410400390625,-0.007080078125,0.004302978515625,-0.00412750244140625,0.0037841796875,-0.00188446044921875,0.00128173828125,-0.000762939453125,0.000732421875,-0.0010223388671875
-0.0020751953125,0.001739501953125,-0.00457763671875,0.00759124755859375,-0.01317596435546875,0.0270538330078125,-0.5763092041015625,-0.04984283447265625,0.02051544189453125,-0.01253509521484375,0.009765625,-0.0077667236328125,0.00604248046875,-0.00421142578125,0.00328826904296875,-0.0016326904296875,0.001068115234375,-0.0007781982421875,0.00067901611328125,6.866455078125e-05
-0.00127410888671875,0.00212860107421875,-0.00489044189453125,0.0072174072265625,-0.013092041015625,0.02684783935546875,-0.5760955810546875,-0.0501861572265625,0.0201568603515625,-0.013519287109375,0.00865936279296875,-0.0072174072265625,0.00502777099609375,-0.0044403076171875,0.0035247802734375,-0.00154876708984375,0.00196075439453125,-0.00040435791015625,0.00115966796875,-0.000885009765625
-0.00238800048828125,0.00240325927734375,-0.0037384033203125,0.00733184814453125,-0.01297760009765625,0.02797698974609375,-0.576202392578125,-0.05072021484375,0.02053070068359375,-0.0126495361328125,0.00969696044921875,-0.00656890869140625,0.0047607421875,-0.00347137451171875,0.0040435791015625,-0.00262451171875,0.002227783203125,-0.0004730224609375,0.00104522705078125,-0.00041961669921875
-0.0013580322265625,0.00273895263671875,-0.00470733642578125,0.00746917724609375,-0.01312255859375,0.026947021484375,-0.5759811401367188,-0.04956817626953125,0.02017974853515625,-0.01285552978515625,0.00914764404296875,-0.00716400146484375,0.0061798095703125,-0.00446319580078125,0.00310516357421875,-0.0016937255859375,0.0011749267578125,-0.00127410888671875,0.00060272216796875,-0.00086212158203125
-0.001708984375,0.00218963623046875,-0.00434112548828125,0.0071258544921875,-0.0127105712890625,0.02770233154296875,-0.57635498046875,-0.050079345703125,0.0206451416015625,-0.0126953125,0.00940704345703125,-0.0074005126953125,0.00452423095703125,-0.0037384033203125,0.003448486328125,-0.00269317626953125,0.00165557861328125,-0.0008392333984375,0.00048828125,-0.0009002685546875
-0.00194549560546875,0.0029296875,-0.004638671875,0.0074310302734375,-0.0126800537109375,0.0271148681640625,-0.5763397216796875,-0.04998779296875,0.02057647705078125,-0.01374053955078125,0.009521484375,-0.00714874267578125,0.00496673583984375,-0.00388336181640625,0.0027923583984375,-0.00154876708984375,0.0014190673828125,-0.00122833251953125,0.001251220703125,-0.0009613037109375
-0.0010833740234375,0.0023193359375,-0.00444793701171875,0.00678253173828125,-0.0126495361328125,0.02710723876953125,-0.5759658813476562,-0.049835205078125,0.01996612548828125,-0.0120391845703125,0.00861358642578125,-0.00646209716796875,0.00542449951171875,-0.00445556640625,0.00374603271484375,-0.003082275390625,0.0020294189453125,-0.000701904296875,0.00084686279296875,-0.0007476806640625
-0.002288818359375,0.00138092041015625,-0.00460052490234375,0.0072021484375,-0.013671875,0.0276031494140625,-0.5758590698242188,-0.0493621826171875,0.01979827880859375,-0.013641357421875,0.0093536376953125,-0.007843017578125,0.00527191162109375,-0.00390625,0.0033111572265625,-0.001617431640625,0.0013885498046875,-0.00147247314453125,0.00041961669921875,-0.00098419189453125
-0.00200653076171875,0.00243377685546875,-0.00426483154296875,0.00669097900390625,-0.0129852294921875,0.0274658203125,-0.5772323608398438,-0.05037689208984375,0.02093505859375,-0.01323699951171875,0.008331298828125,-0.00696563720703125,0.005035400390625,-0.00377655029296875,0.00319671630859375,-0.0033721923828125,0.00206756591796875,-0.0008087158203125,0.00141143798828125,0.00019073486328125
-0.00203704833984375,0.00244903564453125,-0.0042572021484375,0.00771331787109375,-0.013031005859375,0.02686309814453125,-0.576904296875,-0.04981231689453125,0.02088165283203125,-0.0127716064453125,0.00925445556640625,-0.0070343017578125,0.0058746337890625,-0.00447845458984375,0.00327301025390625,-0.00162506103515625,0.000823974609375,-0.00101470947265625,0.0008087158203125,-0.00096893310546875
-0.0019073486328125,0.0023345947265625,-0.00481414794921875,0.00629425048828125,-0.01322174072265625,0.02843475341796875,-0.5754547119140625,-0.05001068115234375,0.0201263427734375,-0.012847900390625,0.00897216796875,-0.006805419921875,0.00496673583984375,-0.0045318603515625,0.0040283203125,-0.002288818359375,0.0015869140625,-0.0014801025390625,0.0001220703125,0.000213623046875
-0.00214385986328125,0.00174713134765625,-0.00469970703125,0.007659912109375,-0.01303863525390625,0.02750396728515625,-0.5755691528320312,-0.04938507080078125,0.0197906494140625,-0.01331329345703125,0.00981903076171875,-0.0067138671875,0.0053863525390625,-0.00492095947265625,0.00310516357421875,-0.0019683837890625,0.00201416015625,-0.0006561279296875,-0.00031280517578125,-0.000274658203125
-0.0020751953125,0.00254058837890625,-0.00441741943359375,0.0063323974609375,-0.012786865234375,0.0275421142578125,-0.5765609741210938,-0.0500335693359375,0.0200653076171875,-0.012664794921875,0.00949859619140625,-0.0078277587890625,0.00501251220703125,-0.0037078857421875,0.00330352783203125,-0.002288818359375,0.001495361328125,-0.001129150390625,0.000762939453125,-0.0004425048828125
-0.00138092041015625,0.001495361328125,-0.005035400390625,0.00774383544921875,-0.01372528076171875,0.02747344970703125,-0.5752716064453125,-0.04937744140625,0.02040863037109375,-0.01328277587890625,0.00836944580078125,-0.00777435302734375,0.00545501708984375,-0.00482177734375,0.003326416015625,-0.00171661376953125,0.00091552734375,-0.00060272216796875,0.00089263916015625,-0.00102996826171875
-0.00275421142578125,0.00232696533203125,-0.00441741943359375,0.00676727294921875,-0.01248931884765625,0.02642059326171875,-0.5770721435546875,-0.05029296875,0.01999664306640625,-0.0125274658203125,0.00905609130859375,-0.00673675537109375,0.00550079345703125,-0.003631591796875,0.00286865234375,-0.00307464599609375,0.00213623046875,-0.00136566162109375,0.00141143798828125,0.00025177001953125
-0.00144195556640625,0.001983642578125,-0.00447845458984375,0.00708770751953125,-0.0131378173828125,0.0284881591796875,-0.574798583984375,-0.04904937744140625,0.019927978515625,-0.01287078857421875,0.0095977783203125,-0.00678253173828125,0.00555419921875,-0.00473785400390625,0.00371551513671875,-0.00182342529296875,0.0016326904296875,-0.0006256103515625,0.0002593994140625,-0.0010223388671875
-0.00212860107421875,0.00238800048828125,-0.00399017333984375,0.00681304931640625,-0.01264190673828125,0.0275421142578125,-0.5764389038085938,-0.0499725341796875,0.02118682861328125,-0.01285552978515625,0.00922393798828125,-0.00641632080078125,0.0044708251953125,-0.00360107421875,0.0035858154296875,-0.00278472900390625,0.00168609619140625,-0.00104522705078125,0.0009002685546875,-0.000946044921875
-0.00182342529296875,0.00208282470703125,-0.0042266845703125,0.0081939697265625,-0.0125579833984375,0.027496337890625,-0.5752716064453125,-0.049346923828125,0.0197296142578125,-0.01287078857421875,0.0097503662109375,-0.00737762451171875,0.00568389892578125,-0.00411224365234375,0.00299835205078125,-0.00174713134765625,0.0016326904296875,-0.0008544921875,0.0004425048828125,-0.0006561279296875
-0.00121307373046875,0.0023651123046875,-0.00348663330078125,0.0065765380859375,-0.013763427734375,0.0275726318359375,-0.576080322265625,-0.05040740966796875,0.02021026611328125,-0.01273345947265625,0.00899505615234375,-0.0062408447265625,0.00524139404296875,-0.00354766845703125,0.004180908203125,-0.00220489501953125,0.0019989013671875,-0.00072479248046875,0.00084686279296875,-0.00128936767578125
-0.0012664794921875,0.00247955322265625,-0.0041046142578125,0.0072784423828125,-0.01242828369140625,0.02740478515625,-0.5758590698242188,-0.048797607421875,0.02007293701171875,-0.012725830078125,0.0092010498046875,-0.0077972412109375,0.0048980712890625,-0.00428009033203125,0.003021240234375,-0.00211334228515625,0.00244903564453125,-0.0013580322265625,0.000213623046875,-3.814697265625e-05
-0.00225830078125,0.00188446044921875,-0.00460052490234375,0.00699615478515625,-0.01312255859375,0.02727508544921875,-0.5762710571289062,-0.05016326904296875,0.0206451416015625,-0.01316070556640625,0.00913238525390625,-0.0069580078125,0.00510406494140625,-0.00372314453125,0.0037384033203125,-0.00215911865234375,0.00116729736328125,-0.00014495849609375,0.00083160400390625,-0.00096893310546875
-0.0019683837890625,0.0017547607421875,-0.00501251220703125,0.00681304931640625,-0.01340484619140625,0.02787017822265625,-0.575164794921875,-0.0490875244140625,0.020965576171875,-0.013153076171875,0.0093231201171875,-0.0070343017578125,0.00472259521484375,-0.00392913818359375,0.00385284423828125,-0.00201416015625,0.00186920166015625,-0.0005950927734375,0.00038909912109375,6.103515625e-05
-0.00212860107421875,0.00243377685546875,-0.0036468505859375,0.007568359375,-0.01285552978515625,0.02777862548828125,-0.5744781494140625,-0.0491790771484375,0.02007293701171875,-0.01299285888671875,0.00885009765625,-0.007354736328125,0.0052337646484375,-0.0038909912109375,0.00281524658203125,-0.00251007080078125,0.00182342529296875,-0.00077056884765625,0.00031280517578125,-0.00083160400390625
-0.00093841552734375,0.00220489501953125,-0.00457000732421875,0.00688934326171875,-0.01366424560546875,0.027374267578125,-0.5751419067382812,-0.04906463623046875,0.02066802978515625,-0.01287841796875,0.00905609130859375,-0.0066680908203125,0.00460052490234375,-0.00433349609375,0.0041656494140625,-0.002227783203125,0.000885009765625,-0.0014190673828125,0.00069427490234375,-0.00042724609375
-0.0023956298828125,0.0021514892578125,-0.00421905517578125,0.00708770751953125,-0.0120849609375,0.02744293212890625,-0.5766448974609375,-0.049774169921875,0.02014923095703125,-0.01348114013671875,0.00878143310546875,-0.0073089599609375,0.00475311279296875,-0.004180908203125,0.00260162353515625,-0.0027618408203125,0.00177001953125,-0.00048828125,0.0006866455078125,-0.0009307861328125
-0.00121307373046875,0.0030059814453125,-0.0041046142578125,0.00720977783203125,-0.01380157470703125,0.02713775634765625,-0.5749282836914062,-0.0499267578125,0.01998138427734375,-0.0127716064453125,0.0088653564453125,-0.00714111328125,0.004791259765625,-0.00435638427734375,0.00382232666015625,-0.00189971923828125,0.00106048583984375,-0.00141143798828125,0.00072479248046875,-0.00069427490234375
-0.00213623046875,0.00171661376953125,-0.00502777099609375,0.00677490234375,-0.0128173828125,0.02725982666015625,-0.57550048828125,-0.04970550537109375,0.01975250244140625,-0.01239013671875,0.0094146728515625,-0.0069427490234375,0.00513458251953125,-0.00400543212890625,0.00350189208984375,-0.0029449462890625,0.00135040283203125,-0.00081634521484375,0.00141143798828125,-0.00019073486328125
-0.0012969970703125,0.002105712890625,-0.00469207763671875,0.00753021240234375,-0.013214111328125,0.02761077880859375,-0.5751876831054688,-0.0497283935546875,0.0204620361328125,-0.0130157470703125,0.00917816162109375,-0.00710296630859375,0.0048828125,-0.0047149658203125,0.003448486328125,-0.001678466796875,0.0007171630859375,-0.001678466796875,0.00074005126953125,-0.0007781982421875
-0.00182342529296875,0.00234222412109375,-0.00467681884765625,0.00708770751953125,-0.01334381103515625,0.02674102783203125,-0.5758590698242188,-0.0491790771484375,0.02036285400390625,-0.0131072998046875,0.00951385498046875,-0.00713348388671875,0.0055389404296875,-0.003265380859375,0.003875732421875,-0.00258636474609375,0.0017852783203125,-0.0007476806640625,0.0006103515625,-0.000396728515625
-0.00267791748046875,0.00261688232421875,-0.004638671875,0.00617218017578125,-0.01280975341796875,0.027862548828125,-0.575836181640625,-0.04998016357421875,0.0204010009765625,-0.012481689453125,0.00948333740234375,-0.0074462890625,0.00470733642578125,-0.00428009033203125,0.00426483154296875,-0.0021820068359375,0.00124359130859375,-0.00099945068359375,0.00077056884765625,-0.0001220703125
-0.00095367431640625,0.00222015380859375,-0.004364013671875,0.008087158203125,-0.01351165771484375,0.02686309814453125,-0.5754470825195312,-0.04915618896484375,0.0202789306640625,-0.013763427734375,0.00942230224609375,-0.00695037841796875,0.0052032470703125,-0.00399017333984375,0.00362396240234375,-0.00247955322265625,0.0013580322265625,-0.00075531005859375,0.00037384033203125,-0.00099945068359375
-0.00263214111328125,0.00154876708984375,-0.0045166015625,0.00672149658203125,-0.01226806640625,0.0277252197265625,-0.5747604370117188,-0.04929351806640625,0.02001953125,-0.01171112060546875,0.00905609130859375,-0.0078582763671875,0.00470733642578125,-0.00396728515625,0.00421905517578125,-0.00238037109375,0.00215911865234375,-0.00063323974609375,0.00051116943359375,-0.00054931640625
-0.00145721435546875,0.00209808349609375,-0.00426483154296875,0.0069732666015625,-0.0126190185546875,0.027099609375,-0.5762100219726562,-0.04901123046875,0.020416259765625,-0.013153076171875,0.00952911376953125,-0.0069732666015625,0.00572967529296875,-0.00350189208984375,0.00347137451171875,-0.002044677734375,0.002105712890625,-0.00048828125,0.0011749267578125,-0.00055694580078125
-0.0006561279296875,0.00139617919921875,-0.0050506591796875,0.0071563720703125,-0.0126495361328125,0.02742767333984375,-0.5750808715820312,-0.04952239990234375,0.01971435546875,-0.01305389404296875,0.00952911376953125,-0.0065765380859375,0.00519561767578125,-0.0041046142578125,0.00337982177734375,-0.00212860107421875,0.00162506103515625,-0.0013580322265625,0.00049591064453125,-0.00106048583984375
-0.002685546875,0.00261688232421875,-0.0040435791015625,0.00600433349609375,-0.0127716064453125,0.0276641845703125,-0.5749130249023438,-0.0494384765625,0.01998138427734375,-0.01300811767578125,0.009063720703125,-0.0069580078125,0.00498199462890625,-0.00383758544921875,0.00357818603515625,-0.0022735595703125,0.0016632080078125,-0.00079345703125,0.0014801025390625,-4.57763671875e-05
-0.00186920166015625,0.00241851806640625,-0.004302978515625,0.0077056884765625,-0.01363372802734375,0.027069091796875,-0.5731964111328125,-0.04834747314453125,0.01981353759765625,-0.01387786865234375,0.00884246826171875,-0.0060882568359375,0.00577545166015625,-0.00489044189453125,0.0023651123046875,-0.00133514404296875,0.00241851806640625,-0.0023345947265625,-0.000762939453125,-0.00110626220703125
-0.00189208984375,0.00273895263671875,-0.00434112548828125,0.00701904296875,-0.01317596435546875,0.02796173095703125,-0.5759735107421875,-0.04969024658203125,0.0204010009765625,-0.01345062255859375,0.0094146728515625,-0.008087158203125,0.00507354736328125,-0.003143310546875,0.004302978515625,-0.0024261474609375,0.00075531005859375,-8.392333984375e-05,0.0017242431640625,7.62939453125e-06
-0.00093841552734375,0.00199127197265625,-0.0043487548828125,0.00759124755859375,-0.01332855224609375,0.02685546875,-0.5749740600585938,-0.04912567138671875,0.0201263427734375,-0.01275634765625,0.00937652587890625,-0.00673675537109375,0.00542449951171875,-0.00464630126953125,0.00304412841796875,-0.00182342529296875,0.002349853515625,-0.0012359619140625,-0.00026702880859375,-0.00038909912109375
-0.00260162353515625,0.00310516357421875,-0.004241943359375,0.00606536865234375,-0.01264190673828125,0.0276336669921875,-0.5763320922851562,-0.04996490478515625,0.0203399658203125,-0.0132598876953125,0.00980377197265625,-0.0076446533203125,0.0048828125,-0.00263214111328125,0.00376129150390625,-0.00250244140625,0.0014495849609375,-0.00051116943359375,0.00102996826171875,-0.00049591064453125
-0.00102996826171875,0.0017547607421875,-0.0048370361328125,0.0074005126953125,-0.01366424560546875,0.0278778076171875,-0.573455810546875,-0.04949188232421875,0.01961517333984375,-0.0124969482421875,0.00939178466796875,-0.0063934326171875,0.00540924072265625,-0.005218505859375,0.0032501220703125,-0.00154876708984375,0.001739501953125,-0.00128936767578125,0.0003662109375,-0.0008697509765625
-0.00208282470703125,0.002532958984375,-0.004425048828125,0.00632476806640625,-0.01247406005859375,0.02725982666015625,-0.5761795043945312,-0.0493621826171875,0.01982879638671875,-0.01305389404296875,0.00946044921875,-0.00728607177734375,0.00513458251953125,-0.00385284423828125,0.00341033935546875,-0.00252532958984375,0.0018463134765625,-0.00063323974609375,0.00086212158203125,-0.00037384033203125

